Static Energy in ($2+1+1$)-Flavor Lattice QCD: Scale Setting and Charm Effects

We present results for the static energy in ($2+1+1$)-flavor QCD over a wide range of lattice spacings and several quark masses, including the physical quark mass, with ensembles of lattice-gauge-field configurations made available by the MILC Collaboration. We obtain results for the static energy out to distances of nearly $1$~fm, allowing us to perform a simultaneous determination of the scales $r_{1}$ and $r_{0}$, as well as the string tension $\sigma$. For the smallest three lattice spacings we also determine the scale $r_{2}$. Our results for $r_{0}/r_{1}$ and $r_{0}\sqrt{\sigma}$ agree with published ($2+1$)-flavor results. However, our result for $r_{1}/r_{2}$ differs significantly from the value obtained in the ($2+1$)-flavor case, which is most likely due to the effect of the charm quark. We also report results for $r_{0}$, $r_{1}$, and $r_{2}$ in~fm, with the former two being slightly lower than published ($2+1$)-flavor results. We study in detail the effect of the charm quark on the static energy by comparing our results on the finest two lattices with the previously published ($2+1$)-flavor QCD results at similar lattice spacing. We find that for $r > 0.2$~fm our results on the static energy agree with the ($2+1$)-flavor result, implying the decoupling of the charm quark for these distances. For smaller distances, on the other hand, we find that the effect of the dynamical charm quark is noticeable. The lattice results agree well with the two-loop perturbative expression of the static energy incorporating finite charm mass effects. This is the first time that the decoupling of the charm quark is observed and quantitatively analyzed on lattice data of the static energy.

==> paper_scales_misc/Allton_extrapolation_pcov_only_lin_amtot_bare_r0_a.txt <==
2.824994428408851732e+00 -4.420755094571955646e-02 8.860088457663916415e+03 6.029249601758863264e+01
-4.420755094571963972e-02 7.118385588954941317e-04 -3.365447498623649949e+02 -6.769492000211473126e+00
8.860088457664474845e+03 -3.365447498623707361e+02 2.498858172199194431e+09 7.418209138952186704e+07
6.029249601760602673e+01 -6.769492000211656091e+00 7.418209138952188194e+07 2.219816970267714001e+06


==> paper_scales_misc/Allton_extrapolation_pcov_only_lin_amtot_bare_r1_a.txt <==
3.127644991789774842e+00 -4.692306381863717984e-02 -7.669570201344760426e+04 -1.830472445927203580e+03
-4.692306381863460552e-02 7.996800907878276552e-04 -8.618909703045097785e+02 -1.479317398104367420e+01
-7.669570201350934803e+04 -8.618909703035023995e+02 5.054160432054877472e+10 1.076623550845660686e+09
-1.830472445928491652e+03 -1.479317398102239167e+01 1.076623550845656395e+09 2.296400301213259622e+07


==> paper_scales_misc/Allton_extrapolation_pcov_only_lin_amtot_sm1_r0_a.txt <==
4.257341448630480585e+00 -7.673264494533935109e-02 9.636252848980650015e+04 2.463538555959074074e+03
-7.673264494534161317e-02 1.424416017280226692e-03 -2.314355742921229194e+03 -6.171929322545665997e+01
9.636252848984720185e+04 -2.314355742921913588e+03 1.286044038082067108e+10 3.818275087216203213e+08
2.463538555960330996e+03 -6.171929322547805441e+01 3.818275087216249704e+08 1.139578808272987045e+07


==> paper_scales_misc/Allton_extrapolation_pcov_only_lin_amtot_sm1_r1_a.txt <==
8.041296900194428332e+00 -1.442848044283453479e-01 2.012808876101339411e+05 3.573039072212043720e+03
-1.442848044283443210e-01 2.715866614990966946e-03 -6.148415910012439781e+03 -1.172845155450600032e+02
2.012808876100964844e+05 -6.148415910011659435e+03 7.131216970303639221e+10 1.498870362511298656e+09
3.573039072211249731e+03 -1.172845155450432912e+02 1.498870362511293173e+09 3.158644671811166406e+07


==> paper_scales_misc/Allton_extrapolation_pcov_only_quad_amtot_bare_r0_a.txt <==
2.841490583439816309e-01 -2.038590869484930082e-02 -1.181275935193161604e+04 -6.156017431208862263e+02
-2.038590869484855836e-02 2.140163937260253398e-03 -2.406832930112901465e+02 2.023642563913597314e+01
-1.181275935193322221e+04 -2.406832930111349924e+02 2.924032408766088963e+09 8.590880984222051501e+07
-6.156017431209254482e+02 2.023642563914063430e+01 8.590880984221854806e+07 2.878486180217079818e+06


==> paper_scales_misc/Allton_extrapolation_pcov_only_quad_amtot_bare_r1_a.txt <==
5.548115501208596978e-01 -1.898234228129919154e-02 -1.347121591054644668e+05 -3.034011207927847408e+03
-1.898234228129940665e-02 2.564270021612603204e-03 -1.124814994418978813e+03 -2.595404959611187223e-01
-1.347121591054635355e+05 -1.124814994419051800e+03 5.697029894638655853e+10 1.208618110039732695e+09
-3.034011207927833311e+03 -2.595404959627103381e-01 1.208618110039733410e+09 2.587545752619587258e+07


==> paper_scales_misc/Allton_extrapolation_pcov_only_quad_amtot_sm1_r0_a.txt <==
2.178153549300678726e-01 -1.842559563305751213e-02 -1.555265348982349133e+04 -7.224529866383311401e+02
-1.842559563305510087e-02 4.433621897066473624e-03 -4.535819813106656511e+03 -7.901723728217703524e+01
-1.555265348982939031e+04 -4.535819813105859794e+03 1.622887043250779533e+10 4.405528079911389351e+08
-7.224529866384809793e+02 -7.901723728215233677e+01 4.405528079911277294e+08 1.258761029056883045e+07


==> paper_scales_misc/Allton_extrapolation_pcov_only_quad_amtot_sm1_r1_a.txt <==
5.975544661030141036e-01 -3.821255273652088280e-02 -1.099385335016194585e+05 -2.700652343586850293e+03
-3.821255273650357720e-02 9.057589813159766523e-03 -1.060031943389358821e+04 -1.394769397955099635e+02
-1.099385335016740719e+05 -1.060031943388513173e+04 8.621977548574592590e+10 1.752394382042609930e+09
-2.700652343587855285e+03 -1.394769397953277803e+02 1.752394382042526484e+09 3.638149983362488449e+07


==> paper_scales_misc/l3248f211b580m00235m0647m831_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.551588 , 0.000045 ,   0
   0.9599 , 0.551591 , 0.000045 ,   1
   0.9599 , 0.551593 , 0.000045 ,   2
   0.9599 , 0.551581 , 0.000045 ,   3
   0.9599 , 0.551581 , 0.000045 ,   4
   0.9599 , 0.551580 , 0.000045 ,   5
   0.9599 , 0.551590 , 0.000045 ,   6
   0.9599 , 0.551587 , 0.000045 ,   7
   0.9599 , 0.551583 , 0.000045 ,   8
   0.9599 , 0.551590 , 0.000045 ,   9
   0.9599 , 0.551580 , 0.000045 ,  10
   0.9599 , 0.551585 , 0.000045 ,  11
   0.9599 , 0.551588 , 0.000045 ,  12
   0.9599 , 0.551590 , 0.000045 ,  13
   0.9599 , 0.551589 , 0.000045 ,  14
   0.9599 , 0.551594 , 0.000045 ,  15
   0.9599 , 0.551591 , 0.000045 ,  16
   0.9599 , 0.551582 , 0.000045 ,  17
   0.9599 , 0.551589 , 0.000045 ,  18
   0.9599 , 0.551586 , 0.000045 ,  19
   0.9599 , 0.551593 , 0.000045 ,  20
   0.9599 , 0.551581 , 0.000045 ,  21
   0.9599 , 0.551596 , 0.000045 ,  22
   0.9599 , 0.551585 , 0.000045 ,  23
   0.9599 , 0.551588 , 0.000045 ,  24
   0.9599 , 0.551592 , 0.000045 ,  25
   0.9599 , 0.551586 , 0.000045 ,  26
   0.9599 , 0.551583 , 0.000045 ,  27
   0.9599 , 0.551590 , 0.000045 ,  28
   0.9599 , 0.551585 , 0.000045 ,  29
   0.9599 , 0.551585 , 0.000045 ,  30
   0.9599 , 0.551589 , 0.000045 ,  31
   0.9599 , 0.551595 , 0.000045 ,  32
   0.9599 , 0.551596 , 0.000045 ,  33
   0.9599 , 0.551589 , 0.000045 ,  34
   0.9599 , 0.551591 , 0.000045 ,  35
   0.9599 , 0.551583 , 0.000045 ,  36
   0.9599 , 0.551592 , 0.000045 ,  37
   0.9599 , 0.551589 , 0.000045 ,  38
   0.9599 , 0.551588 , 0.000045 ,  39
   0.9599 , 0.551583 , 0.000045 ,  40
   0.9599 , 0.551586 , 0.000045 ,  41
   0.9599 , 0.551583 , 0.000045 ,  42
   0.9599 , 0.551583 , 0.000045 ,  43
   0.9599 , 0.551587 , 0.000045 ,  44
   0.9599 , 0.551584 , 0.000045 ,  45
   0.9599 , 0.551582 , 0.000045 ,  46
   0.9599 , 0.551584 , 0.000045 ,  47
   0.9599 , 0.551588 , 0.000045 ,  48
   0.9599 , 0.551589 , 0.000045 ,  49
   0.9599 , 0.551588 , 0.000045 ,  50
   0.9599 , 0.551590 , 0.000045 ,  51
   0.9599 , 0.551594 , 0.000045 ,  52
   0.9599 , 0.551585 , 0.000045 ,  53
   0.9599 , 0.551588 , 0.000045 ,  54
   0.9599 , 0.551587 , 0.000045 ,  55
   0.9599 , 0.551589 , 0.000045 ,  56
   0.9599 , 0.551582 , 0.000045 ,  57
   0.9599 , 0.551588 , 0.000045 ,  58
   0.9599 , 0.551588 , 0.000045 ,  59
   0.9599 , 0.551590 , 0.000045 ,  60
   0.9599 , 0.551582 , 0.000045 ,  61
   0.9599 , 0.551577 , 0.000045 ,  62
   0.9599 , 0.551595 , 0.000045 ,  63
   0.9599 , 0.551589 , 0.000045 ,  64
   0.9599 , 0.551579 , 0.000045 ,  65
   0.9599 , 0.551591 , 0.000045 ,  66
   0.9599 , 0.551589 , 0.000045 ,  67
   0.9599 , 0.551588 , 0.000045 ,  68
   0.9599 , 0.551591 , 0.000045 ,  69
   0.9599 , 0.551585 , 0.000045 ,  70
   0.9599 , 0.551584 , 0.000045 ,  71
   0.9599 , 0.551587 , 0.000045 ,  72
   0.9599 , 0.551596 , 0.000045 ,  73
   0.9599 , 0.551589 , 0.000045 ,  74
   0.9599 , 0.551591 , 0.000045 ,  75
   0.9599 , 0.551589 , 0.000045 ,  76
   0.9599 , 0.551584 , 0.000045 ,  77
   0.9599 , 0.551582 , 0.000045 ,  78
   0.9599 , 0.551588 , 0.000045 ,  79
   0.9599 , 0.551586 , 0.000045 ,  80
   0.9599 , 0.551592 , 0.000045 ,  81
   0.9599 , 0.551592 , 0.000045 ,  82
   0.9599 , 0.551585 , 0.000045 ,  83
   0.9599 , 0.551592 , 0.000045 ,  84
   0.9599 , 0.551590 , 0.000045 ,  85
   0.9599 , 0.551587 , 0.000045 ,  86
   0.9599 , 0.551582 , 0.000045 ,  87
   0.9599 , 0.551598 , 0.000045 ,  88
   0.9599 , 0.551585 , 0.000045 ,  89
   0.9599 , 0.551592 , 0.000045 ,  90
   0.9599 , 0.551581 , 0.000045 ,  91
   0.9599 , 0.551586 , 0.000045 ,  92
   0.9599 , 0.551587 , 0.000045 ,  93
   0.9599 , 0.551590 , 0.000045 ,  94
   0.9599 , 0.551594 , 0.000045 ,  95
   0.9599 , 0.551590 , 0.000045 ,  96
   0.9599 , 0.551593 , 0.000045 ,  97
   0.9599 , 0.551582 , 0.000045 ,  98
   0.9599 , 0.551595 , 0.000045 ,  99
   0.9599 , 0.551600 , 0.000045 , 100
   1.4334 , 0.743674 , 0.000111 ,   0
   1.4334 , 0.743665 , 0.000111 ,   1
   1.4334 , 0.743679 , 0.000111 ,   2
   1.4334 , 0.743658 , 0.000111 ,   3
   1.4334 , 0.743645 , 0.000111 ,   4
   1.4334 , 0.743661 , 0.000111 ,   5
   1.4334 , 0.743681 , 0.000111 ,   6
   1.4334 , 0.743680 , 0.000111 ,   7
   1.4334 , 0.743671 , 0.000111 ,   8
   1.4334 , 0.743685 , 0.000111 ,   9
   1.4334 , 0.743674 , 0.000111 ,  10
   1.4334 , 0.743647 , 0.000111 ,  11
   1.4334 , 0.743665 , 0.000111 ,  12
   1.4334 , 0.743679 , 0.000111 ,  13
   1.4334 , 0.743680 , 0.000111 ,  14
   1.4334 , 0.743670 , 0.000111 ,  15
   1.4334 , 0.743678 , 0.000111 ,  16
   1.4334 , 0.743662 , 0.000111 ,  17
   1.4334 , 0.743668 , 0.000111 ,  18
   1.4334 , 0.743669 , 0.000111 ,  19
   1.4334 , 0.743688 , 0.000111 ,  20
   1.4334 , 0.743671 , 0.000111 ,  21
   1.4334 , 0.743683 , 0.000111 ,  22
   1.4334 , 0.743659 , 0.000111 ,  23
   1.4334 , 0.743675 , 0.000111 ,  24
   1.4334 , 0.743675 , 0.000111 ,  25
   1.4334 , 0.743677 , 0.000111 ,  26
   1.4334 , 0.743669 , 0.000111 ,  27
   1.4334 , 0.743659 , 0.000111 ,  28
   1.4334 , 0.743689 , 0.000111 ,  29
   1.4334 , 0.743661 , 0.000111 ,  30
   1.4334 , 0.743687 , 0.000111 ,  31
   1.4334 , 0.743688 , 0.000111 ,  32
   1.4334 , 0.743684 , 0.000111 ,  33
   1.4334 , 0.743649 , 0.000111 ,  34
   1.4334 , 0.743673 , 0.000111 ,  35
   1.4334 , 0.743679 , 0.000111 ,  36
   1.4334 , 0.743676 , 0.000111 ,  37
   1.4334 , 0.743674 , 0.000111 ,  38
   1.4334 , 0.743667 , 0.000111 ,  39
   1.4334 , 0.743671 , 0.000111 ,  40
   1.4334 , 0.743689 , 0.000111 ,  41
   1.4334 , 0.743680 , 0.000111 ,  42
   1.4334 , 0.743670 , 0.000111 ,  43
   1.4334 , 0.743663 , 0.000111 ,  44
   1.4334 , 0.743670 , 0.000111 ,  45
   1.4334 , 0.743670 , 0.000111 ,  46
   1.4334 , 0.743662 , 0.000111 ,  47
   1.4334 , 0.743669 , 0.000111 ,  48
   1.4334 , 0.743674 , 0.000111 ,  49
   1.4334 , 0.743692 , 0.000111 ,  50
   1.4334 , 0.743679 , 0.000111 ,  51
   1.4334 , 0.743679 , 0.000111 ,  52
   1.4334 , 0.743665 , 0.000111 ,  53
   1.4334 , 0.743667 , 0.000111 ,  54
   1.4334 , 0.743676 , 0.000111 ,  55
   1.4334 , 0.743683 , 0.000111 ,  56
   1.4334 , 0.743670 , 0.000111 ,  57
   1.4334 , 0.743692 , 0.000111 ,  58
   1.4334 , 0.743669 , 0.000111 ,  59
   1.4334 , 0.743681 , 0.000111 ,  60
   1.4334 , 0.743653 , 0.000111 ,  61
   1.4334 , 0.743669 , 0.000111 ,  62
   1.4334 , 0.743678 , 0.000111 ,  63
   1.4334 , 0.743683 , 0.000111 ,  64
   1.4334 , 0.743677 , 0.000111 ,  65
   1.4334 , 0.743683 , 0.000111 ,  66
   1.4334 , 0.743678 , 0.000111 ,  67
   1.4334 , 0.743669 , 0.000111 ,  68
   1.4334 , 0.743665 , 0.000111 ,  69
   1.4334 , 0.743670 , 0.000111 ,  70
   1.4334 , 0.743667 , 0.000111 ,  71
   1.4334 , 0.743693 , 0.000111 ,  72
   1.4334 , 0.743681 , 0.000111 ,  73
   1.4334 , 0.743682 , 0.000111 ,  74
   1.4334 , 0.743679 , 0.000111 ,  75
   1.4334 , 0.743681 , 0.000111 ,  76
   1.4334 , 0.743665 , 0.000111 ,  77
   1.4334 , 0.743678 , 0.000111 ,  78
   1.4334 , 0.743678 , 0.000111 ,  79
   1.4334 , 0.743675 , 0.000111 ,  80
   1.4334 , 0.743676 , 0.000111 ,  81
   1.4334 , 0.743691 , 0.000111 ,  82
   1.4334 , 0.743683 , 0.000111 ,  83
   1.4334 , 0.743688 , 0.000111 ,  84
   1.4334 , 0.743676 , 0.000111 ,  85
   1.4334 , 0.743662 , 0.000111 ,  86
   1.4334 , 0.743663 , 0.000111 ,  87
   1.4334 , 0.743690 , 0.000111 ,  88
   1.4334 , 0.743664 , 0.000111 ,  89
   1.4334 , 0.743675 , 0.000111 ,  90
   1.4334 , 0.743653 , 0.000111 ,  91
   1.4334 , 0.743687 , 0.000111 ,  92
   1.4334 , 0.743661 , 0.000111 ,  93
   1.4334 , 0.743697 , 0.000111 ,  94
   1.4334 , 0.743683 , 0.000111 ,  95
   1.4334 , 0.743680 , 0.000111 ,  96
   1.4334 , 0.743658 , 0.000111 ,  97
   1.4334 , 0.743684 , 0.000111 ,  98
   1.4334 , 0.743702 , 0.000111 ,  99
   1.4334 , 0.743696 , 0.000111 , 100
   1.7867 , 0.845061 , 0.000299 ,   0
   1.7867 , 0.845038 , 0.000299 ,   1
   1.7867 , 0.845030 , 0.000299 ,   2
   1.7867 , 0.845058 , 0.000299 ,   3
   1.7867 , 0.845039 , 0.000299 ,   4
   1.7867 , 0.845035 , 0.000299 ,   5
   1.7867 , 0.845088 , 0.000299 ,   6
   1.7867 , 0.845050 , 0.000299 ,   7
   1.7867 , 0.845031 , 0.000299 ,   8
   1.7867 , 0.845105 , 0.000299 ,   9
   1.7867 , 0.845062 , 0.000299 ,  10
   1.7867 , 0.845010 , 0.000299 ,  11
   1.7867 , 0.845044 , 0.000299 ,  12
   1.7867 , 0.845067 , 0.000299 ,  13
   1.7867 , 0.845014 , 0.000299 ,  14
   1.7867 , 0.845045 , 0.000299 ,  15
   1.7867 , 0.845086 , 0.000299 ,  16
   1.7867 , 0.845055 , 0.000299 ,  17
   1.7867 , 0.845087 , 0.000299 ,  18
   1.7867 , 0.845086 , 0.000299 ,  19
   1.7867 , 0.845050 , 0.000299 ,  20
   1.7867 , 0.845063 , 0.000299 ,  21
   1.7867 , 0.844990 , 0.000299 ,  22
   1.7867 , 0.845066 , 0.000299 ,  23
   1.7867 , 0.845014 , 0.000299 ,  24
   1.7867 , 0.845135 , 0.000299 ,  25
   1.7867 , 0.845047 , 0.000299 ,  26
   1.7867 , 0.845028 , 0.000299 ,  27
   1.7867 , 0.844997 , 0.000299 ,  28
   1.7867 , 0.845080 , 0.000299 ,  29
   1.7867 , 0.845045 , 0.000299 ,  30
   1.7867 , 0.845081 , 0.000299 ,  31
   1.7867 , 0.845085 , 0.000299 ,  32
   1.7867 , 0.845093 , 0.000299 ,  33
   1.7867 , 0.845093 , 0.000299 ,  34
   1.7867 , 0.845044 , 0.000299 ,  35
   1.7867 , 0.845087 , 0.000299 ,  36
   1.7867 , 0.845091 , 0.000299 ,  37
   1.7867 , 0.845040 , 0.000299 ,  38
   1.7867 , 0.845059 , 0.000299 ,  39
   1.7867 , 0.845039 , 0.000299 ,  40
   1.7867 , 0.845076 , 0.000299 ,  41
   1.7867 , 0.845068 , 0.000299 ,  42
   1.7867 , 0.845097 , 0.000299 ,  43
   1.7867 , 0.845046 , 0.000299 ,  44
   1.7867 , 0.845057 , 0.000299 ,  45
   1.7867 , 0.845009 , 0.000299 ,  46
   1.7867 , 0.845109 , 0.000299 ,  47
   1.7867 , 0.845104 , 0.000299 ,  48
   1.7867 , 0.845004 , 0.000299 ,  49
   1.7867 , 0.845107 , 0.000299 ,  50
   1.7867 , 0.845096 , 0.000299 ,  51
   1.7867 , 0.845096 , 0.000299 ,  52
   1.7867 , 0.845071 , 0.000299 ,  53
   1.7867 , 0.845054 , 0.000299 ,  54
   1.7867 , 0.845053 , 0.000299 ,  55
   1.7867 , 0.845067 , 0.000299 ,  56
   1.7867 , 0.845045 , 0.000299 ,  57
   1.7867 , 0.845085 , 0.000299 ,  58
   1.7867 , 0.845099 , 0.000299 ,  59
   1.7867 , 0.845047 , 0.000299 ,  60
   1.7867 , 0.845023 , 0.000299 ,  61
   1.7867 , 0.844998 , 0.000299 ,  62
   1.7867 , 0.845094 , 0.000299 ,  63
   1.7867 , 0.845045 , 0.000299 ,  64
   1.7867 , 0.845038 , 0.000299 ,  65
   1.7867 , 0.845074 , 0.000299 ,  66
   1.7867 , 0.845061 , 0.000299 ,  67
   1.7867 , 0.845056 , 0.000299 ,  68
   1.7867 , 0.845067 , 0.000299 ,  69
   1.7867 , 0.845082 , 0.000299 ,  70
   1.7867 , 0.845002 , 0.000299 ,  71
   1.7867 , 0.845060 , 0.000299 ,  72
   1.7867 , 0.845064 , 0.000299 ,  73
   1.7867 , 0.845074 , 0.000299 ,  74
   1.7867 , 0.845033 , 0.000299 ,  75
   1.7867 , 0.845037 , 0.000299 ,  76
   1.7867 , 0.845096 , 0.000299 ,  77
   1.7867 , 0.845102 , 0.000299 ,  78
   1.7867 , 0.845067 , 0.000299 ,  79
   1.7867 , 0.845044 , 0.000299 ,  80
   1.7867 , 0.845053 , 0.000299 ,  81
   1.7867 , 0.845119 , 0.000299 ,  82
   1.7867 , 0.845063 , 0.000299 ,  83
   1.7867 , 0.845075 , 0.000299 ,  84
   1.7867 , 0.845066 , 0.000299 ,  85
   1.7867 , 0.845069 , 0.000299 ,  86
   1.7867 , 0.845023 , 0.000299 ,  87
   1.7867 , 0.845062 , 0.000299 ,  88
   1.7867 , 0.845036 , 0.000299 ,  89
   1.7867 , 0.845067 , 0.000299 ,  90
   1.7867 , 0.845044 , 0.000299 ,  91
   1.7867 , 0.845105 , 0.000299 ,  92
   1.7867 , 0.845057 , 0.000299 ,  93
   1.7867 , 0.845010 , 0.000299 ,  94
   1.7867 , 0.845100 , 0.000299 ,  95
   1.7867 , 0.845063 , 0.000299 ,  96
   1.7867 , 0.845075 , 0.000299 ,  97
   1.7867 , 0.845064 , 0.000299 ,  98
   1.7867 , 0.845085 , 0.000299 ,  99
   1.7867 , 0.845117 , 0.000299 , 100
   1.9403 , 0.882148 , 0.000232 ,   0
   1.9403 , 0.882160 , 0.000232 ,   1
   1.9403 , 0.882133 , 0.000232 ,   2
   1.9403 , 0.882099 , 0.000232 ,   3
   1.9403 , 0.882142 , 0.000232 ,   4
   1.9403 , 0.882166 , 0.000232 ,   5
   1.9403 , 0.882142 , 0.000232 ,   6
   1.9403 , 0.882119 , 0.000232 ,   7
   1.9403 , 0.882128 , 0.000232 ,   8
   1.9403 , 0.882186 , 0.000232 ,   9
   1.9403 , 0.882138 , 0.000232 ,  10
   1.9403 , 0.882126 , 0.000232 ,  11
   1.9403 , 0.882148 , 0.000232 ,  12
   1.9403 , 0.882186 , 0.000232 ,  13
   1.9403 , 0.882144 , 0.000232 ,  14
   1.9403 , 0.882158 , 0.000232 ,  15
   1.9403 , 0.882197 , 0.000232 ,  16
   1.9403 , 0.882121 , 0.000232 ,  17
   1.9403 , 0.882152 , 0.000232 ,  18
   1.9403 , 0.882150 , 0.000232 ,  19
   1.9403 , 0.882131 , 0.000232 ,  20
   1.9403 , 0.882122 , 0.000232 ,  21
   1.9403 , 0.882194 , 0.000232 ,  22
   1.9403 , 0.882177 , 0.000232 ,  23
   1.9403 , 0.882145 , 0.000232 ,  24
   1.9403 , 0.882181 , 0.000232 ,  25
   1.9403 , 0.882131 , 0.000232 ,  26
   1.9403 , 0.882135 , 0.000232 ,  27
   1.9403 , 0.882149 , 0.000232 ,  28
   1.9403 , 0.882126 , 0.000232 ,  29
   1.9403 , 0.882201 , 0.000232 ,  30
   1.9403 , 0.882144 , 0.000232 ,  31
   1.9403 , 0.882167 , 0.000232 ,  32
   1.9403 , 0.882141 , 0.000232 ,  33
   1.9403 , 0.882143 , 0.000232 ,  34
   1.9403 , 0.882142 , 0.000232 ,  35
   1.9403 , 0.882172 , 0.000232 ,  36
   1.9403 , 0.882130 , 0.000232 ,  37
   1.9403 , 0.882129 , 0.000232 ,  38
   1.9403 , 0.882131 , 0.000232 ,  39
   1.9403 , 0.882174 , 0.000232 ,  40
   1.9403 , 0.882169 , 0.000232 ,  41
   1.9403 , 0.882127 , 0.000232 ,  42
   1.9403 , 0.882136 , 0.000232 ,  43
   1.9403 , 0.882145 , 0.000232 ,  44
   1.9403 , 0.882152 , 0.000232 ,  45
   1.9403 , 0.882117 , 0.000232 ,  46
   1.9403 , 0.882163 , 0.000232 ,  47
   1.9403 , 0.882175 , 0.000232 ,  48
   1.9403 , 0.882163 , 0.000232 ,  49
   1.9403 , 0.882170 , 0.000232 ,  50
   1.9403 , 0.882151 , 0.000232 ,  51
   1.9403 , 0.882171 , 0.000232 ,  52
   1.9403 , 0.882142 , 0.000232 ,  53
   1.9403 , 0.882115 , 0.000232 ,  54
   1.9403 , 0.882148 , 0.000232 ,  55
   1.9403 , 0.882188 , 0.000232 ,  56
   1.9403 , 0.882149 , 0.000232 ,  57
   1.9403 , 0.882132 , 0.000232 ,  58
   1.9403 , 0.882143 , 0.000232 ,  59
   1.9403 , 0.882131 , 0.000232 ,  60
   1.9403 , 0.882143 , 0.000232 ,  61
   1.9403 , 0.882136 , 0.000232 ,  62
   1.9403 , 0.882171 , 0.000232 ,  63
   1.9403 , 0.882123 , 0.000232 ,  64
   1.9403 , 0.882106 , 0.000232 ,  65
   1.9403 , 0.882118 , 0.000232 ,  66
   1.9403 , 0.882164 , 0.000232 ,  67
   1.9403 , 0.882158 , 0.000232 ,  68
   1.9403 , 0.882152 , 0.000232 ,  69
   1.9403 , 0.882130 , 0.000232 ,  70
   1.9403 , 0.882099 , 0.000232 ,  71
   1.9403 , 0.882140 , 0.000232 ,  72
   1.9403 , 0.882169 , 0.000232 ,  73
   1.9403 , 0.882132 , 0.000232 ,  74
   1.9403 , 0.882159 , 0.000232 ,  75
   1.9403 , 0.882125 , 0.000232 ,  76
   1.9403 , 0.882157 , 0.000232 ,  77
   1.9403 , 0.882128 , 0.000232 ,  78
   1.9403 , 0.882209 , 0.000232 ,  79
   1.9403 , 0.882120 , 0.000232 ,  80
   1.9403 , 0.882155 , 0.000232 ,  81
   1.9403 , 0.882182 , 0.000232 ,  82
   1.9403 , 0.882152 , 0.000232 ,  83
   1.9403 , 0.882177 , 0.000232 ,  84
   1.9403 , 0.882165 , 0.000232 ,  85
   1.9403 , 0.882120 , 0.000232 ,  86
   1.9403 , 0.882144 , 0.000232 ,  87
   1.9403 , 0.882153 , 0.000232 ,  88
   1.9403 , 0.882151 , 0.000232 ,  89
   1.9403 , 0.882131 , 0.000232 ,  90
   1.9403 , 0.882137 , 0.000232 ,  91
   1.9403 , 0.882145 , 0.000232 ,  92
   1.9403 , 0.882118 , 0.000232 ,  93
   1.9403 , 0.882153 , 0.000232 ,  94
   1.9403 , 0.882186 , 0.000232 ,  95
   1.9403 , 0.882157 , 0.000232 ,  96
   1.9403 , 0.882135 , 0.000232 ,  97
   1.9403 , 0.882180 , 0.000232 ,  98
   1.9403 , 0.882114 , 0.000232 ,  99
   1.9403 , 0.882193 , 0.000232 , 100
   2.2251 , 0.948977 , 0.000258 ,   0
   2.2251 , 0.949000 , 0.000258 ,   1
   2.2251 , 0.948961 , 0.000258 ,   2
   2.2251 , 0.948927 , 0.000258 ,   3
   2.2251 , 0.948931 , 0.000258 ,   4
   2.2251 , 0.948962 , 0.000258 ,   5
   2.2251 , 0.948961 , 0.000258 ,   6
   2.2251 , 0.948964 , 0.000258 ,   7
   2.2251 , 0.948977 , 0.000258 ,   8
   2.2251 , 0.948989 , 0.000258 ,   9
   2.2251 , 0.949002 , 0.000258 ,  10
   2.2251 , 0.948950 , 0.000258 ,  11
   2.2251 , 0.948958 , 0.000258 ,  12
   2.2251 , 0.948983 , 0.000258 ,  13
   2.2251 , 0.948994 , 0.000258 ,  14
   2.2251 , 0.948990 , 0.000258 ,  15
   2.2251 , 0.948978 , 0.000258 ,  16
   2.2251 , 0.948988 , 0.000258 ,  17
   2.2251 , 0.948987 , 0.000258 ,  18
   2.2251 , 0.948981 , 0.000258 ,  19
   2.2251 , 0.948957 , 0.000258 ,  20
   2.2251 , 0.948949 , 0.000258 ,  21
   2.2251 , 0.949040 , 0.000258 ,  22
   2.2251 , 0.949021 , 0.000258 ,  23
   2.2251 , 0.948977 , 0.000258 ,  24
   2.2251 , 0.949023 , 0.000258 ,  25
   2.2251 , 0.948956 , 0.000258 ,  26
   2.2251 , 0.948946 , 0.000258 ,  27
   2.2251 , 0.948950 , 0.000258 ,  28
   2.2251 , 0.948974 , 0.000258 ,  29
   2.2251 , 0.948999 , 0.000258 ,  30
   2.2251 , 0.948986 , 0.000258 ,  31
   2.2251 , 0.948993 , 0.000258 ,  32
   2.2251 , 0.949018 , 0.000258 ,  33
   2.2251 , 0.948995 , 0.000258 ,  34
   2.2251 , 0.948976 , 0.000258 ,  35
   2.2251 , 0.948993 , 0.000258 ,  36
   2.2251 , 0.948955 , 0.000258 ,  37
   2.2251 , 0.948953 , 0.000258 ,  38
   2.2251 , 0.948984 , 0.000258 ,  39
   2.2251 , 0.948999 , 0.000258 ,  40
   2.2251 , 0.949040 , 0.000258 ,  41
   2.2251 , 0.948977 , 0.000258 ,  42
   2.2251 , 0.948984 , 0.000258 ,  43
   2.2251 , 0.948924 , 0.000258 ,  44
   2.2251 , 0.948938 , 0.000258 ,  45
   2.2251 , 0.949000 , 0.000258 ,  46
   2.2251 , 0.948956 , 0.000258 ,  47
   2.2251 , 0.948990 , 0.000258 ,  48
   2.2251 , 0.948973 , 0.000258 ,  49
   2.2251 , 0.948972 , 0.000258 ,  50
   2.2251 , 0.948995 , 0.000258 ,  51
   2.2251 , 0.948952 , 0.000258 ,  52
   2.2251 , 0.948993 , 0.000258 ,  53
   2.2251 , 0.948946 , 0.000258 ,  54
   2.2251 , 0.948961 , 0.000258 ,  55
   2.2251 , 0.948977 , 0.000258 ,  56
   2.2251 , 0.948959 , 0.000258 ,  57
   2.2251 , 0.948988 , 0.000258 ,  58
   2.2251 , 0.948981 , 0.000258 ,  59
   2.2251 , 0.949024 , 0.000258 ,  60
   2.2251 , 0.948981 , 0.000258 ,  61
   2.2251 , 0.948955 , 0.000258 ,  62
   2.2251 , 0.948983 , 0.000258 ,  63
   2.2251 , 0.948981 , 0.000258 ,  64
   2.2251 , 0.948925 , 0.000258 ,  65
   2.2251 , 0.948990 , 0.000258 ,  66
   2.2251 , 0.948945 , 0.000258 ,  67
   2.2251 , 0.948988 , 0.000258 ,  68
   2.2251 , 0.948952 , 0.000258 ,  69
   2.2251 , 0.948949 , 0.000258 ,  70
   2.2251 , 0.948930 , 0.000258 ,  71
   2.2251 , 0.949013 , 0.000258 ,  72
   2.2251 , 0.948966 , 0.000258 ,  73
   2.2251 , 0.948981 , 0.000258 ,  74
   2.2251 , 0.949021 , 0.000258 ,  75
   2.2251 , 0.948954 , 0.000258 ,  76
   2.2251 , 0.948952 , 0.000258 ,  77
   2.2251 , 0.948992 , 0.000258 ,  78
   2.2251 , 0.948997 , 0.000258 ,  79
   2.2251 , 0.948991 , 0.000258 ,  80
   2.2251 , 0.948974 , 0.000258 ,  81
   2.2251 , 0.949000 , 0.000258 ,  82
   2.2251 , 0.948999 , 0.000258 ,  83
   2.2251 , 0.949004 , 0.000258 ,  84
   2.2251 , 0.948960 , 0.000258 ,  85
   2.2251 , 0.948912 , 0.000258 ,  86
   2.2251 , 0.948954 , 0.000258 ,  87
   2.2251 , 0.949003 , 0.000258 ,  88
   2.2251 , 0.948965 , 0.000258 ,  89
   2.2251 , 0.948983 , 0.000258 ,  90
   2.2251 , 0.948984 , 0.000258 ,  91
   2.2251 , 0.948960 , 0.000258 ,  92
   2.2251 , 0.948955 , 0.000258 ,  93
   2.2251 , 0.948965 , 0.000258 ,  94
   2.2251 , 0.949015 , 0.000258 ,  95
   2.2251 , 0.949015 , 0.000258 ,  96
   2.2251 , 0.948953 , 0.000258 ,  97
   2.2251 , 0.948998 , 0.000258 ,  98
   2.2251 , 0.948995 , 0.000258 ,  99
   2.2251 , 0.949007 , 0.000258 , 100
   2.4655 , 0.996932 , 0.000425 ,   0
   2.4655 , 0.996934 , 0.000425 ,   1
   2.4655 , 0.996883 , 0.000425 ,   2
   2.4655 , 0.996915 , 0.000425 ,   3
   2.4655 , 0.996947 , 0.000425 ,   4
   2.4655 , 0.996896 , 0.000425 ,   5
   2.4655 , 0.996838 , 0.000425 ,   6
   2.4655 , 0.996854 , 0.000425 ,   7
   2.4655 , 0.996936 , 0.000425 ,   8
   2.4655 , 0.996946 , 0.000425 ,   9
   2.4655 , 0.996974 , 0.000425 ,  10
   2.4655 , 0.996820 , 0.000425 ,  11
   2.4655 , 0.996890 , 0.000425 ,  12
   2.4655 , 0.996936 , 0.000425 ,  13
   2.4655 , 0.996961 , 0.000425 ,  14
   2.4655 , 0.996900 , 0.000425 ,  15
   2.4655 , 0.996962 , 0.000425 ,  16
   2.4655 , 0.996985 , 0.000425 ,  17
   2.4655 , 0.996934 , 0.000425 ,  18
   2.4655 , 0.996989 , 0.000425 ,  19
   2.4655 , 0.996883 , 0.000425 ,  20
   2.4655 , 0.996866 , 0.000425 ,  21
   2.4655 , 0.996963 , 0.000425 ,  22
   2.4655 , 0.996913 , 0.000425 ,  23
   2.4655 , 0.996851 , 0.000425 ,  24
   2.4655 , 0.996944 , 0.000425 ,  25
   2.4655 , 0.996903 , 0.000425 ,  26
   2.4655 , 0.996869 , 0.000425 ,  27
   2.4655 , 0.996899 , 0.000425 ,  28
   2.4655 , 0.996899 , 0.000425 ,  29
   2.4655 , 0.996973 , 0.000425 ,  30
   2.4655 , 0.996935 , 0.000425 ,  31
   2.4655 , 0.997025 , 0.000425 ,  32
   2.4655 , 0.996968 , 0.000425 ,  33
   2.4655 , 0.996918 , 0.000425 ,  34
   2.4655 , 0.996919 , 0.000425 ,  35
   2.4655 , 0.996999 , 0.000425 ,  36
   2.4655 , 0.996944 , 0.000425 ,  37
   2.4655 , 0.996943 , 0.000425 ,  38
   2.4655 , 0.996924 , 0.000425 ,  39
   2.4655 , 0.996925 , 0.000425 ,  40
   2.4655 , 0.996974 , 0.000425 ,  41
   2.4655 , 0.996922 , 0.000425 ,  42
   2.4655 , 0.996969 , 0.000425 ,  43
   2.4655 , 0.996906 , 0.000425 ,  44
   2.4655 , 0.996914 , 0.000425 ,  45
   2.4655 , 0.996940 , 0.000425 ,  46
   2.4655 , 0.996944 , 0.000425 ,  47
   2.4655 , 0.996863 , 0.000425 ,  48
   2.4655 , 0.996949 , 0.000425 ,  49
   2.4655 , 0.996842 , 0.000425 ,  50
   2.4655 , 0.997001 , 0.000425 ,  51
   2.4655 , 0.996951 , 0.000425 ,  52
   2.4655 , 0.997002 , 0.000425 ,  53
   2.4655 , 0.996925 , 0.000425 ,  54
   2.4655 , 0.996962 , 0.000425 ,  55
   2.4655 , 0.996890 , 0.000425 ,  56
   2.4655 , 0.996910 , 0.000425 ,  57
   2.4655 , 0.996973 , 0.000425 ,  58
   2.4655 , 0.996907 , 0.000425 ,  59
   2.4655 , 0.996991 , 0.000425 ,  60
   2.4655 , 0.996945 , 0.000425 ,  61
   2.4655 , 0.996839 , 0.000425 ,  62
   2.4655 , 0.996927 , 0.000425 ,  63
   2.4655 , 0.996976 , 0.000425 ,  64
   2.4655 , 0.996876 , 0.000425 ,  65
   2.4655 , 0.996950 , 0.000425 ,  66
   2.4655 , 0.996963 , 0.000425 ,  67
   2.4655 , 0.997006 , 0.000425 ,  68
   2.4655 , 0.996898 , 0.000425 ,  69
   2.4655 , 0.996963 , 0.000425 ,  70
   2.4655 , 0.996947 , 0.000425 ,  71
   2.4655 , 0.997001 , 0.000425 ,  72
   2.4655 , 0.996939 , 0.000425 ,  73
   2.4655 , 0.996948 , 0.000425 ,  74
   2.4655 , 0.996973 , 0.000425 ,  75
   2.4655 , 0.996933 , 0.000425 ,  76
   2.4655 , 0.996942 , 0.000425 ,  77
   2.4655 , 0.996947 , 0.000425 ,  78
   2.4655 , 0.996932 , 0.000425 ,  79
   2.4655 , 0.996936 , 0.000425 ,  80
   2.4655 , 0.996837 , 0.000425 ,  81
   2.4655 , 0.996952 , 0.000425 ,  82
   2.4655 , 0.996965 , 0.000425 ,  83
   2.4655 , 0.996958 , 0.000425 ,  84
   2.4655 , 0.997030 , 0.000425 ,  85
   2.4655 , 0.996890 , 0.000425 ,  86
   2.4655 , 0.996884 , 0.000425 ,  87
   2.4655 , 0.996946 , 0.000425 ,  88
   2.4655 , 0.996906 , 0.000425 ,  89
   2.4655 , 0.996936 , 0.000425 ,  90
   2.4655 , 0.996951 , 0.000425 ,  91
   2.4655 , 0.996918 , 0.000425 ,  92
   2.4655 , 0.996923 , 0.000425 ,  93
   2.4655 , 0.996910 , 0.000425 ,  94
   2.4655 , 0.996919 , 0.000425 ,  95
   2.4655 , 0.996969 , 0.000425 ,  96
   2.4655 , 0.996932 , 0.000425 ,  97
   2.4655 , 0.996962 , 0.000425 ,  98
   2.4655 , 0.996922 , 0.000425 ,  99
   2.4655 , 0.996971 , 0.000425 , 100
   2.8278 , 1.065425 , 0.000559 ,   0
   2.8278 , 1.065354 , 0.000559 ,   1
   2.8278 , 1.065449 , 0.000559 ,   2
   2.8278 , 1.065397 , 0.000559 ,   3
   2.8278 , 1.065406 , 0.000559 ,   4
   2.8278 , 1.065517 , 0.000559 ,   5
   2.8278 , 1.065376 , 0.000559 ,   6
   2.8278 , 1.065414 , 0.000559 ,   7
   2.8278 , 1.065507 , 0.000559 ,   8
   2.8278 , 1.065412 , 0.000559 ,   9
   2.8278 , 1.065359 , 0.000559 ,  10
   2.8278 , 1.065395 , 0.000559 ,  11
   2.8278 , 1.065327 , 0.000559 ,  12
   2.8278 , 1.065405 , 0.000559 ,  13
   2.8278 , 1.065478 , 0.000559 ,  14
   2.8278 , 1.065431 , 0.000559 ,  15
   2.8278 , 1.065504 , 0.000559 ,  16
   2.8278 , 1.065444 , 0.000559 ,  17
   2.8278 , 1.065449 , 0.000559 ,  18
   2.8278 , 1.065438 , 0.000559 ,  19
   2.8278 , 1.065434 , 0.000559 ,  20
   2.8278 , 1.065407 , 0.000559 ,  21
   2.8278 , 1.065453 , 0.000559 ,  22
   2.8278 , 1.065432 , 0.000559 ,  23
   2.8278 , 1.065418 , 0.000559 ,  24
   2.8278 , 1.065530 , 0.000559 ,  25
   2.8278 , 1.065349 , 0.000559 ,  26
   2.8278 , 1.065487 , 0.000559 ,  27
   2.8278 , 1.065447 , 0.000559 ,  28
   2.8278 , 1.065426 , 0.000559 ,  29
   2.8278 , 1.065498 , 0.000559 ,  30
   2.8278 , 1.065387 , 0.000559 ,  31
   2.8278 , 1.065368 , 0.000559 ,  32
   2.8278 , 1.065540 , 0.000559 ,  33
   2.8278 , 1.065487 , 0.000559 ,  34
   2.8278 , 1.065331 , 0.000559 ,  35
   2.8278 , 1.065408 , 0.000559 ,  36
   2.8278 , 1.065429 , 0.000559 ,  37
   2.8278 , 1.065357 , 0.000559 ,  38
   2.8278 , 1.065394 , 0.000559 ,  39
   2.8278 , 1.065423 , 0.000559 ,  40
   2.8278 , 1.065534 , 0.000559 ,  41
   2.8278 , 1.065391 , 0.000559 ,  42
   2.8278 , 1.065385 , 0.000559 ,  43
   2.8278 , 1.065325 , 0.000559 ,  44
   2.8278 , 1.065410 , 0.000559 ,  45
   2.8278 , 1.065435 , 0.000559 ,  46
   2.8278 , 1.065428 , 0.000559 ,  47
   2.8278 , 1.065409 , 0.000559 ,  48
   2.8278 , 1.065435 , 0.000559 ,  49
   2.8278 , 1.065371 , 0.000559 ,  50
   2.8278 , 1.065485 , 0.000559 ,  51
   2.8278 , 1.065427 , 0.000559 ,  52
   2.8278 , 1.065458 , 0.000559 ,  53
   2.8278 , 1.065392 , 0.000559 ,  54
   2.8278 , 1.065385 , 0.000559 ,  55
   2.8278 , 1.065461 , 0.000559 ,  56
   2.8278 , 1.065385 , 0.000559 ,  57
   2.8278 , 1.065397 , 0.000559 ,  58
   2.8278 , 1.065536 , 0.000559 ,  59
   2.8278 , 1.065439 , 0.000559 ,  60
   2.8278 , 1.065472 , 0.000559 ,  61
   2.8278 , 1.065414 , 0.000559 ,  62
   2.8278 , 1.065299 , 0.000559 ,  63
   2.8278 , 1.065513 , 0.000559 ,  64
   2.8278 , 1.065478 , 0.000559 ,  65
   2.8278 , 1.065402 , 0.000559 ,  66
   2.8278 , 1.065494 , 0.000559 ,  67
   2.8278 , 1.065437 , 0.000559 ,  68
   2.8278 , 1.065430 , 0.000559 ,  69
   2.8278 , 1.065490 , 0.000559 ,  70
   2.8278 , 1.065389 , 0.000559 ,  71
   2.8278 , 1.065483 , 0.000559 ,  72
   2.8278 , 1.065417 , 0.000559 ,  73
   2.8278 , 1.065420 , 0.000559 ,  74
   2.8278 , 1.065554 , 0.000559 ,  75
   2.8278 , 1.065429 , 0.000559 ,  76
   2.8278 , 1.065421 , 0.000559 ,  77
   2.8278 , 1.065368 , 0.000559 ,  78
   2.8278 , 1.065325 , 0.000559 ,  79
   2.8278 , 1.065408 , 0.000559 ,  80
   2.8278 , 1.065430 , 0.000559 ,  81
   2.8278 , 1.065396 , 0.000559 ,  82
   2.8278 , 1.065480 , 0.000559 ,  83
   2.8278 , 1.065341 , 0.000559 ,  84
   2.8278 , 1.065465 , 0.000559 ,  85
   2.8278 , 1.065415 , 0.000559 ,  86
   2.8278 , 1.065361 , 0.000559 ,  87
   2.8278 , 1.065381 , 0.000559 ,  88
   2.8278 , 1.065343 , 0.000559 ,  89
   2.8278 , 1.065424 , 0.000559 ,  90
   2.8278 , 1.065411 , 0.000559 ,  91
   2.8278 , 1.065403 , 0.000559 ,  92
   2.8278 , 1.065443 , 0.000559 ,  93
   2.8278 , 1.065408 , 0.000559 ,  94
   2.8278 , 1.065568 , 0.000559 ,  95
   2.8278 , 1.065507 , 0.000559 ,  96
   2.8278 , 1.065416 , 0.000559 ,  97
   2.8278 , 1.065404 , 0.000559 ,  98
   2.8278 , 1.065302 , 0.000559 ,  99
   2.8278 , 1.065371 , 0.000559 , 100
   2.9796 , 1.090809 , 0.000729 ,   0
   2.9796 , 1.090866 , 0.000729 ,   1
   2.9796 , 1.090703 , 0.000729 ,   2
   2.9796 , 1.090764 , 0.000729 ,   3
   2.9796 , 1.090849 , 0.000729 ,   4
   2.9796 , 1.090875 , 0.000729 ,   5
   2.9796 , 1.090672 , 0.000729 ,   6
   2.9796 , 1.090710 , 0.000729 ,   7
   2.9796 , 1.090849 , 0.000729 ,   8
   2.9796 , 1.090871 , 0.000729 ,   9
   2.9796 , 1.090863 , 0.000729 ,  10
   2.9796 , 1.090821 , 0.000729 ,  11
   2.9796 , 1.090755 , 0.000729 ,  12
   2.9796 , 1.090944 , 0.000729 ,  13
   2.9796 , 1.090711 , 0.000729 ,  14
   2.9796 , 1.090721 , 0.000729 ,  15
   2.9796 , 1.090892 , 0.000729 ,  16
   2.9796 , 1.090859 , 0.000729 ,  17
   2.9796 , 1.090783 , 0.000729 ,  18
   2.9796 , 1.090776 , 0.000729 ,  19
   2.9796 , 1.090920 , 0.000729 ,  20
   2.9796 , 1.090699 , 0.000729 ,  21
   2.9796 , 1.090855 , 0.000729 ,  22
   2.9796 , 1.090716 , 0.000729 ,  23
   2.9796 , 1.090804 , 0.000729 ,  24
   2.9796 , 1.090951 , 0.000729 ,  25
   2.9796 , 1.090860 , 0.000729 ,  26
   2.9796 , 1.090797 , 0.000729 ,  27
   2.9796 , 1.090851 , 0.000729 ,  28
   2.9796 , 1.090795 , 0.000729 ,  29
   2.9796 , 1.090741 , 0.000729 ,  30
   2.9796 , 1.090771 , 0.000729 ,  31
   2.9796 , 1.090855 , 0.000729 ,  32
   2.9796 , 1.090879 , 0.000729 ,  33
   2.9796 , 1.090821 , 0.000729 ,  34
   2.9796 , 1.090628 , 0.000729 ,  35
   2.9796 , 1.090942 , 0.000729 ,  36
   2.9796 , 1.090873 , 0.000729 ,  37
   2.9796 , 1.090663 , 0.000729 ,  38
   2.9796 , 1.090761 , 0.000729 ,  39
   2.9796 , 1.090849 , 0.000729 ,  40
   2.9796 , 1.090816 , 0.000729 ,  41
   2.9796 , 1.090870 , 0.000729 ,  42
   2.9796 , 1.090863 , 0.000729 ,  43
   2.9796 , 1.090746 , 0.000729 ,  44
   2.9796 , 1.090900 , 0.000729 ,  45
   2.9796 , 1.090813 , 0.000729 ,  46
   2.9796 , 1.090802 , 0.000729 ,  47
   2.9796 , 1.090727 , 0.000729 ,  48
   2.9796 , 1.090794 , 0.000729 ,  49
   2.9796 , 1.090805 , 0.000729 ,  50
   2.9796 , 1.090840 , 0.000729 ,  51
   2.9796 , 1.090839 , 0.000729 ,  52
   2.9796 , 1.090821 , 0.000729 ,  53
   2.9796 , 1.090906 , 0.000729 ,  54
   2.9796 , 1.090740 , 0.000729 ,  55
   2.9796 , 1.090920 , 0.000729 ,  56
   2.9796 , 1.090762 , 0.000729 ,  57
   2.9796 , 1.090755 , 0.000729 ,  58
   2.9796 , 1.090911 , 0.000729 ,  59
   2.9796 , 1.090827 , 0.000729 ,  60
   2.9796 , 1.090938 , 0.000729 ,  61
   2.9796 , 1.090746 , 0.000729 ,  62
   2.9796 , 1.090892 , 0.000729 ,  63
   2.9796 , 1.090953 , 0.000729 ,  64
   2.9796 , 1.090781 , 0.000729 ,  65
   2.9796 , 1.090757 , 0.000729 ,  66
   2.9796 , 1.090885 , 0.000729 ,  67
   2.9796 , 1.090789 , 0.000729 ,  68
   2.9796 , 1.090703 , 0.000729 ,  69
   2.9796 , 1.090787 , 0.000729 ,  70
   2.9796 , 1.090701 , 0.000729 ,  71
   2.9796 , 1.090827 , 0.000729 ,  72
   2.9796 , 1.090840 , 0.000729 ,  73
   2.9796 , 1.090782 , 0.000729 ,  74
   2.9796 , 1.090935 , 0.000729 ,  75
   2.9796 , 1.090761 , 0.000729 ,  76
   2.9796 , 1.090803 , 0.000729 ,  77
   2.9796 , 1.090752 , 0.000729 ,  78
   2.9796 , 1.090771 , 0.000729 ,  79
   2.9796 , 1.090688 , 0.000729 ,  80
   2.9796 , 1.090850 , 0.000729 ,  81
   2.9796 , 1.090745 , 0.000729 ,  82
   2.9796 , 1.090790 , 0.000729 ,  83
   2.9796 , 1.090817 , 0.000729 ,  84
   2.9796 , 1.090750 , 0.000729 ,  85
   2.9796 , 1.090762 , 0.000729 ,  86
   2.9796 , 1.090774 , 0.000729 ,  87
   2.9796 , 1.090858 , 0.000729 ,  88
   2.9796 , 1.090652 , 0.000729 ,  89
   2.9796 , 1.090917 , 0.000729 ,  90
   2.9796 , 1.090842 , 0.000729 ,  91
   2.9796 , 1.090784 , 0.000729 ,  92
   2.9796 , 1.090786 , 0.000729 ,  93
   2.9796 , 1.090881 , 0.000729 ,  94
   2.9796 , 1.090796 , 0.000729 ,  95
   2.9796 , 1.090895 , 0.000729 ,  96
   2.9796 , 1.090784 , 0.000729 ,  97
   2.9796 , 1.090729 , 0.000729 ,  98
   2.9796 , 1.090862 , 0.000729 ,  99
   2.9796 , 1.090788 , 0.000729 , 100
   3.0131 , 1.095793 , 0.000776 ,   0
   3.0131 , 1.095749 , 0.000776 ,   1
   3.0131 , 1.095839 , 0.000776 ,   2
   3.0131 , 1.095746 , 0.000776 ,   3
   3.0131 , 1.095710 , 0.000776 ,   4
   3.0131 , 1.095765 , 0.000776 ,   5
   3.0131 , 1.095713 , 0.000776 ,   6
   3.0131 , 1.095711 , 0.000776 ,   7
   3.0131 , 1.095716 , 0.000776 ,   8
   3.0131 , 1.095849 , 0.000776 ,   9
   3.0131 , 1.095929 , 0.000776 ,  10
   3.0131 , 1.095783 , 0.000776 ,  11
   3.0131 , 1.095765 , 0.000776 ,  12
   3.0131 , 1.095763 , 0.000776 ,  13
   3.0131 , 1.095817 , 0.000776 ,  14
   3.0131 , 1.095812 , 0.000776 ,  15
   3.0131 , 1.095974 , 0.000776 ,  16
   3.0131 , 1.095762 , 0.000776 ,  17
   3.0131 , 1.095793 , 0.000776 ,  18
   3.0131 , 1.095733 , 0.000776 ,  19
   3.0131 , 1.095691 , 0.000776 ,  20
   3.0131 , 1.095688 , 0.000776 ,  21
   3.0131 , 1.095968 , 0.000776 ,  22
   3.0131 , 1.095733 , 0.000776 ,  23
   3.0131 , 1.095760 , 0.000776 ,  24
   3.0131 , 1.095950 , 0.000776 ,  25
   3.0131 , 1.095735 , 0.000776 ,  26
   3.0131 , 1.095774 , 0.000776 ,  27
   3.0131 , 1.095726 , 0.000776 ,  28
   3.0131 , 1.095828 , 0.000776 ,  29
   3.0131 , 1.095895 , 0.000776 ,  30
   3.0131 , 1.095816 , 0.000776 ,  31
   3.0131 , 1.095906 , 0.000776 ,  32
   3.0131 , 1.095819 , 0.000776 ,  33
   3.0131 , 1.095831 , 0.000776 ,  34
   3.0131 , 1.095758 , 0.000776 ,  35
   3.0131 , 1.095859 , 0.000776 ,  36
   3.0131 , 1.095808 , 0.000776 ,  37
   3.0131 , 1.095679 , 0.000776 ,  38
   3.0131 , 1.095668 , 0.000776 ,  39
   3.0131 , 1.095743 , 0.000776 ,  40
   3.0131 , 1.095899 , 0.000776 ,  41
   3.0131 , 1.095721 , 0.000776 ,  42
   3.0131 , 1.095842 , 0.000776 ,  43
   3.0131 , 1.095719 , 0.000776 ,  44
   3.0131 , 1.095747 , 0.000776 ,  45
   3.0131 , 1.095723 , 0.000776 ,  46
   3.0131 , 1.095721 , 0.000776 ,  47
   3.0131 , 1.095656 , 0.000776 ,  48
   3.0131 , 1.095844 , 0.000776 ,  49
   3.0131 , 1.095813 , 0.000776 ,  50
   3.0131 , 1.095714 , 0.000776 ,  51
   3.0131 , 1.095888 , 0.000776 ,  52
   3.0131 , 1.095741 , 0.000776 ,  53
   3.0131 , 1.095773 , 0.000776 ,  54
   3.0131 , 1.095837 , 0.000776 ,  55
   3.0131 , 1.095809 , 0.000776 ,  56
   3.0131 , 1.095689 , 0.000776 ,  57
   3.0131 , 1.095819 , 0.000776 ,  58
   3.0131 , 1.095762 , 0.000776 ,  59
   3.0131 , 1.095765 , 0.000776 ,  60
   3.0131 , 1.095777 , 0.000776 ,  61
   3.0131 , 1.095696 , 0.000776 ,  62
   3.0131 , 1.095784 , 0.000776 ,  63
   3.0131 , 1.095843 , 0.000776 ,  64
   3.0131 , 1.095710 , 0.000776 ,  65
   3.0131 , 1.095940 , 0.000776 ,  66
   3.0131 , 1.095982 , 0.000776 ,  67
   3.0131 , 1.095904 , 0.000776 ,  68
   3.0131 , 1.095829 , 0.000776 ,  69
   3.0131 , 1.095844 , 0.000776 ,  70
   3.0131 , 1.095772 , 0.000776 ,  71
   3.0131 , 1.095772 , 0.000776 ,  72
   3.0131 , 1.095787 , 0.000776 ,  73
   3.0131 , 1.095726 , 0.000776 ,  74
   3.0131 , 1.095948 , 0.000776 ,  75
   3.0131 , 1.095820 , 0.000776 ,  76
   3.0131 , 1.095824 , 0.000776 ,  77
   3.0131 , 1.095840 , 0.000776 ,  78
   3.0131 , 1.095780 , 0.000776 ,  79
   3.0131 , 1.095689 , 0.000776 ,  80
   3.0131 , 1.095823 , 0.000776 ,  81
   3.0131 , 1.095880 , 0.000776 ,  82
   3.0131 , 1.095728 , 0.000776 ,  83
   3.0131 , 1.095804 , 0.000776 ,  84
   3.0131 , 1.096017 , 0.000776 ,  85
   3.0131 , 1.095673 , 0.000776 ,  86
   3.0131 , 1.095711 , 0.000776 ,  87
   3.0131 , 1.095819 , 0.000776 ,  88
   3.0131 , 1.095728 , 0.000776 ,  89
   3.0131 , 1.095945 , 0.000776 ,  90
   3.0131 , 1.095781 , 0.000776 ,  91
   3.0131 , 1.095751 , 0.000776 ,  92
   3.0131 , 1.095710 , 0.000776 ,  93
   3.0131 , 1.095763 , 0.000776 ,  94
   3.0131 , 1.095824 , 0.000776 ,  95
   3.0131 , 1.095825 , 0.000776 ,  96
   3.0131 , 1.095800 , 0.000776 ,  97
   3.0131 , 1.095802 , 0.000776 ,  98
   3.0131 , 1.095802 , 0.000776 ,  99
   3.0131 , 1.095783 , 0.000776 , 100
   3.1520 , 1.120338 , 0.000558 ,   0
   3.1520 , 1.120232 , 0.000558 ,   1
   3.1520 , 1.120327 , 0.000558 ,   2
   3.1520 , 1.120273 , 0.000558 ,   3
   3.1520 , 1.120308 , 0.000558 ,   4
   3.1520 , 1.120285 , 0.000558 ,   5
   3.1520 , 1.120330 , 0.000558 ,   6
   3.1520 , 1.120339 , 0.000558 ,   7
   3.1520 , 1.120326 , 0.000558 ,   8
   3.1520 , 1.120378 , 0.000558 ,   9
   3.1520 , 1.120341 , 0.000558 ,  10
   3.1520 , 1.120383 , 0.000558 ,  11
   3.1520 , 1.120315 , 0.000558 ,  12
   3.1520 , 1.120284 , 0.000558 ,  13
   3.1520 , 1.120376 , 0.000558 ,  14
   3.1520 , 1.120275 , 0.000558 ,  15
   3.1520 , 1.120373 , 0.000558 ,  16
   3.1520 , 1.120362 , 0.000558 ,  17
   3.1520 , 1.120354 , 0.000558 ,  18
   3.1520 , 1.120398 , 0.000558 ,  19
   3.1520 , 1.120331 , 0.000558 ,  20
   3.1520 , 1.120249 , 0.000558 ,  21
   3.1520 , 1.120364 , 0.000558 ,  22
   3.1520 , 1.120384 , 0.000558 ,  23
   3.1520 , 1.120353 , 0.000558 ,  24
   3.1520 , 1.120416 , 0.000558 ,  25
   3.1520 , 1.120367 , 0.000558 ,  26
   3.1520 , 1.120369 , 0.000558 ,  27
   3.1520 , 1.120358 , 0.000558 ,  28
   3.1520 , 1.120254 , 0.000558 ,  29
   3.1520 , 1.120348 , 0.000558 ,  30
   3.1520 , 1.120307 , 0.000558 ,  31
   3.1520 , 1.120278 , 0.000558 ,  32
   3.1520 , 1.120481 , 0.000558 ,  33
   3.1520 , 1.120332 , 0.000558 ,  34
   3.1520 , 1.120332 , 0.000558 ,  35
   3.1520 , 1.120387 , 0.000558 ,  36
   3.1520 , 1.120448 , 0.000558 ,  37
   3.1520 , 1.120239 , 0.000558 ,  38
   3.1520 , 1.120285 , 0.000558 ,  39
   3.1520 , 1.120312 , 0.000558 ,  40
   3.1520 , 1.120422 , 0.000558 ,  41
   3.1520 , 1.120263 , 0.000558 ,  42
   3.1520 , 1.120392 , 0.000558 ,  43
   3.1520 , 1.120306 , 0.000558 ,  44
   3.1520 , 1.120265 , 0.000558 ,  45
   3.1520 , 1.120298 , 0.000558 ,  46
   3.1520 , 1.120346 , 0.000558 ,  47
   3.1520 , 1.120304 , 0.000558 ,  48
   3.1520 , 1.120332 , 0.000558 ,  49
   3.1520 , 1.120309 , 0.000558 ,  50
   3.1520 , 1.120283 , 0.000558 ,  51
   3.1520 , 1.120381 , 0.000558 ,  52
   3.1520 , 1.120294 , 0.000558 ,  53
   3.1520 , 1.120411 , 0.000558 ,  54
   3.1520 , 1.120350 , 0.000558 ,  55
   3.1520 , 1.120414 , 0.000558 ,  56
   3.1520 , 1.120276 , 0.000558 ,  57
   3.1520 , 1.120377 , 0.000558 ,  58
   3.1520 , 1.120284 , 0.000558 ,  59
   3.1520 , 1.120357 , 0.000558 ,  60
   3.1520 , 1.120362 , 0.000558 ,  61
   3.1520 , 1.120248 , 0.000558 ,  62
   3.1520 , 1.120371 , 0.000558 ,  63
   3.1520 , 1.120266 , 0.000558 ,  64
   3.1520 , 1.120344 , 0.000558 ,  65
   3.1520 , 1.120340 , 0.000558 ,  66
   3.1520 , 1.120364 , 0.000558 ,  67
   3.1520 , 1.120360 , 0.000558 ,  68
   3.1520 , 1.120313 , 0.000558 ,  69
   3.1520 , 1.120273 , 0.000558 ,  70
   3.1520 , 1.120342 , 0.000558 ,  71
   3.1520 , 1.120508 , 0.000558 ,  72
   3.1520 , 1.120388 , 0.000558 ,  73
   3.1520 , 1.120396 , 0.000558 ,  74
   3.1520 , 1.120386 , 0.000558 ,  75
   3.1520 , 1.120240 , 0.000558 ,  76
   3.1520 , 1.120383 , 0.000558 ,  77
   3.1520 , 1.120296 , 0.000558 ,  78
   3.1520 , 1.120243 , 0.000558 ,  79
   3.1520 , 1.120397 , 0.000558 ,  80
   3.1520 , 1.120277 , 0.000558 ,  81
   3.1520 , 1.120390 , 0.000558 ,  82
   3.1520 , 1.120370 , 0.000558 ,  83
   3.1520 , 1.120376 , 0.000558 ,  84
   3.1520 , 1.120368 , 0.000558 ,  85
   3.1520 , 1.120279 , 0.000558 ,  86
   3.1520 , 1.120245 , 0.000558 ,  87
   3.1520 , 1.120434 , 0.000558 ,  88
   3.1520 , 1.120271 , 0.000558 ,  89
   3.1520 , 1.120397 , 0.000558 ,  90
   3.1520 , 1.120332 , 0.000558 ,  91
   3.1520 , 1.120259 , 0.000558 ,  92
   3.1520 , 1.120310 , 0.000558 ,  93
   3.1520 , 1.120372 , 0.000558 ,  94
   3.1520 , 1.120390 , 0.000558 ,  95
   3.1520 , 1.120373 , 0.000558 ,  96
   3.1520 , 1.120302 , 0.000558 ,  97
   3.1520 , 1.120386 , 0.000558 ,  98
   3.1520 , 1.120344 , 0.000558 ,  99
   3.1520 , 1.120397 , 0.000558 , 100
   3.3159 , 1.145417 , 0.001094 ,   0
   3.3159 , 1.145285 , 0.001094 ,   1
   3.3159 , 1.145490 , 0.001094 ,   2
   3.3159 , 1.145442 , 0.001094 ,   3
   3.3159 , 1.145268 , 0.001094 ,   4
   3.3159 , 1.145511 , 0.001094 ,   5
   3.3159 , 1.145202 , 0.001094 ,   6
   3.3159 , 1.145310 , 0.001094 ,   7
   3.3159 , 1.145414 , 0.001094 ,   8
   3.3159 , 1.145510 , 0.001094 ,   9
   3.3159 , 1.145363 , 0.001094 ,  10
   3.3159 , 1.145382 , 0.001094 ,  11
   3.3159 , 1.145295 , 0.001094 ,  12
   3.3159 , 1.145461 , 0.001094 ,  13
   3.3159 , 1.145378 , 0.001094 ,  14
   3.3159 , 1.145382 , 0.001094 ,  15
   3.3159 , 1.145534 , 0.001094 ,  16
   3.3159 , 1.145552 , 0.001094 ,  17
   3.3159 , 1.145522 , 0.001094 ,  18
   3.3159 , 1.145454 , 0.001094 ,  19
   3.3159 , 1.145454 , 0.001094 ,  20
   3.3159 , 1.145412 , 0.001094 ,  21
   3.3159 , 1.145430 , 0.001094 ,  22
   3.3159 , 1.145667 , 0.001094 ,  23
   3.3159 , 1.145390 , 0.001094 ,  24
   3.3159 , 1.145617 , 0.001094 ,  25
   3.3159 , 1.145620 , 0.001094 ,  26
   3.3159 , 1.145280 , 0.001094 ,  27
   3.3159 , 1.145608 , 0.001094 ,  28
   3.3159 , 1.145382 , 0.001094 ,  29
   3.3159 , 1.145479 , 0.001094 ,  30
   3.3159 , 1.145519 , 0.001094 ,  31
   3.3159 , 1.145481 , 0.001094 ,  32
   3.3159 , 1.145595 , 0.001094 ,  33
   3.3159 , 1.145494 , 0.001094 ,  34
   3.3159 , 1.145397 , 0.001094 ,  35
   3.3159 , 1.145518 , 0.001094 ,  36
   3.3159 , 1.145398 , 0.001094 ,  37
   3.3159 , 1.145371 , 0.001094 ,  38
   3.3159 , 1.145283 , 0.001094 ,  39
   3.3159 , 1.145477 , 0.001094 ,  40
   3.3159 , 1.145347 , 0.001094 ,  41
   3.3159 , 1.145398 , 0.001094 ,  42
   3.3159 , 1.145366 , 0.001094 ,  43
   3.3159 , 1.145243 , 0.001094 ,  44
   3.3159 , 1.145297 , 0.001094 ,  45
   3.3159 , 1.145341 , 0.001094 ,  46
   3.3159 , 1.145379 , 0.001094 ,  47
   3.3159 , 1.145292 , 0.001094 ,  48
   3.3159 , 1.145380 , 0.001094 ,  49
   3.3159 , 1.145435 , 0.001094 ,  50
   3.3159 , 1.145566 , 0.001094 ,  51
   3.3159 , 1.145331 , 0.001094 ,  52
   3.3159 , 1.145527 , 0.001094 ,  53
   3.3159 , 1.145420 , 0.001094 ,  54
   3.3159 , 1.145436 , 0.001094 ,  55
   3.3159 , 1.145309 , 0.001094 ,  56
   3.3159 , 1.145294 , 0.001094 ,  57
   3.3159 , 1.145456 , 0.001094 ,  58
   3.3159 , 1.145336 , 0.001094 ,  59
   3.3159 , 1.145352 , 0.001094 ,  60
   3.3159 , 1.145193 , 0.001094 ,  61
   3.3159 , 1.145314 , 0.001094 ,  62
   3.3159 , 1.145317 , 0.001094 ,  63
   3.3159 , 1.145225 , 0.001094 ,  64
   3.3159 , 1.145335 , 0.001094 ,  65
   3.3159 , 1.145463 , 0.001094 ,  66
   3.3159 , 1.145457 , 0.001094 ,  67
   3.3159 , 1.145572 , 0.001094 ,  68
   3.3159 , 1.145403 , 0.001094 ,  69
   3.3159 , 1.145470 , 0.001094 ,  70
   3.3159 , 1.145255 , 0.001094 ,  71
   3.3159 , 1.145557 , 0.001094 ,  72
   3.3159 , 1.145494 , 0.001094 ,  73
   3.3159 , 1.145463 , 0.001094 ,  74
   3.3159 , 1.145388 , 0.001094 ,  75
   3.3159 , 1.145385 , 0.001094 ,  76
   3.3159 , 1.145496 , 0.001094 ,  77
   3.3159 , 1.145597 , 0.001094 ,  78
   3.3159 , 1.145254 , 0.001094 ,  79
   3.3159 , 1.145575 , 0.001094 ,  80
   3.3159 , 1.145342 , 0.001094 ,  81
   3.3159 , 1.145460 , 0.001094 ,  82
   3.3159 , 1.145478 , 0.001094 ,  83
   3.3159 , 1.145375 , 0.001094 ,  84
   3.3159 , 1.145446 , 0.001094 ,  85
   3.3159 , 1.145415 , 0.001094 ,  86
   3.3159 , 1.145225 , 0.001094 ,  87
   3.3159 , 1.145493 , 0.001094 ,  88
   3.3159 , 1.145242 , 0.001094 ,  89
   3.3159 , 1.145700 , 0.001094 ,  90
   3.3159 , 1.145397 , 0.001094 ,  91
   3.3159 , 1.145274 , 0.001094 ,  92
   3.3159 , 1.145360 , 0.001094 ,  93
   3.3159 , 1.145482 , 0.001094 ,  94
   3.3159 , 1.145570 , 0.001094 ,  95
   3.3159 , 1.145414 , 0.001094 ,  96
   3.3159 , 1.145364 , 0.001094 ,  97
   3.3159 , 1.145309 , 0.001094 ,  98
   3.3159 , 1.145594 , 0.001094 ,  99
   3.3159 , 1.145419 , 0.001094 , 100
   3.4783 , 1.166342 , 0.002211 ,   0
   3.4783 , 1.166317 , 0.002211 ,   1
   3.4783 , 1.166063 , 0.002211 ,   2
   3.4783 , 1.166404 , 0.002211 ,   3
   3.4783 , 1.166261 , 0.002211 ,   4
   3.4783 , 1.166739 , 0.002211 ,   5
   3.4783 , 1.166091 , 0.002211 ,   6
   3.4783 , 1.165950 , 0.002211 ,   7
   3.4783 , 1.166371 , 0.002211 ,   8
   3.4783 , 1.166363 , 0.002211 ,   9
   3.4783 , 1.166544 , 0.002211 ,  10
   3.4783 , 1.165974 , 0.002211 ,  11
   3.4783 , 1.166417 , 0.002211 ,  12
   3.4783 , 1.166117 , 0.002211 ,  13
   3.4783 , 1.166594 , 0.002211 ,  14
   3.4783 , 1.166264 , 0.002211 ,  15
   3.4783 , 1.166856 , 0.002211 ,  16
   3.4783 , 1.166282 , 0.002211 ,  17
   3.4783 , 1.166099 , 0.002211 ,  18
   3.4783 , 1.166513 , 0.002211 ,  19
   3.4783 , 1.166031 , 0.002211 ,  20
   3.4783 , 1.166241 , 0.002211 ,  21
   3.4783 , 1.166711 , 0.002211 ,  22
   3.4783 , 1.165986 , 0.002211 ,  23
   3.4783 , 1.165917 , 0.002211 ,  24
   3.4783 , 1.166649 , 0.002211 ,  25
   3.4783 , 1.166265 , 0.002211 ,  26
   3.4783 , 1.166228 , 0.002211 ,  27
   3.4783 , 1.166246 , 0.002211 ,  28
   3.4783 , 1.166498 , 0.002211 ,  29
   3.4783 , 1.166267 , 0.002211 ,  30
   3.4783 , 1.166462 , 0.002211 ,  31
   3.4783 , 1.166512 , 0.002211 ,  32
   3.4783 , 1.166266 , 0.002211 ,  33
   3.4783 , 1.166320 , 0.002211 ,  34
   3.4783 , 1.166378 , 0.002211 ,  35
   3.4783 , 1.166337 , 0.002211 ,  36
   3.4783 , 1.166265 , 0.002211 ,  37
   3.4783 , 1.166281 , 0.002211 ,  38
   3.4783 , 1.166339 , 0.002211 ,  39
   3.4783 , 1.166538 , 0.002211 ,  40
   3.4783 , 1.166977 , 0.002211 ,  41
   3.4783 , 1.166078 , 0.002211 ,  42
   3.4783 , 1.166111 , 0.002211 ,  43
   3.4783 , 1.166153 , 0.002211 ,  44
   3.4783 , 1.166270 , 0.002211 ,  45
   3.4783 , 1.166229 , 0.002211 ,  46
   3.4783 , 1.165995 , 0.002211 ,  47
   3.4783 , 1.166185 , 0.002211 ,  48
   3.4783 , 1.166180 , 0.002211 ,  49
   3.4783 , 1.166524 , 0.002211 ,  50
   3.4783 , 1.165923 , 0.002211 ,  51
   3.4783 , 1.166147 , 0.002211 ,  52
   3.4783 , 1.166599 , 0.002211 ,  53
   3.4783 , 1.166017 , 0.002211 ,  54
   3.4783 , 1.166385 , 0.002211 ,  55
   3.4783 , 1.166418 , 0.002211 ,  56
   3.4783 , 1.166176 , 0.002211 ,  57
   3.4783 , 1.166124 , 0.002211 ,  58
   3.4783 , 1.166593 , 0.002211 ,  59
   3.4783 , 1.166302 , 0.002211 ,  60
   3.4783 , 1.166227 , 0.002211 ,  61
   3.4783 , 1.166207 , 0.002211 ,  62
   3.4783 , 1.166303 , 0.002211 ,  63
   3.4783 , 1.166537 , 0.002211 ,  64
   3.4783 , 1.165981 , 0.002211 ,  65
   3.4783 , 1.166799 , 0.002211 ,  66
   3.4783 , 1.166982 , 0.002211 ,  67
   3.4783 , 1.166475 , 0.002211 ,  68
   3.4783 , 1.166249 , 0.002211 ,  69
   3.4783 , 1.166281 , 0.002211 ,  70
   3.4783 , 1.166517 , 0.002211 ,  71
   3.4783 , 1.166558 , 0.002211 ,  72
   3.4783 , 1.166400 , 0.002211 ,  73
   3.4783 , 1.166222 , 0.002211 ,  74
   3.4783 , 1.166338 , 0.002211 ,  75
   3.4783 , 1.166108 , 0.002211 ,  76
   3.4783 , 1.166252 , 0.002211 ,  77
   3.4783 , 1.166557 , 0.002211 ,  78
   3.4783 , 1.166322 , 0.002211 ,  79
   3.4783 , 1.166194 , 0.002211 ,  80
   3.4783 , 1.166285 , 0.002211 ,  81
   3.4783 , 1.166353 , 0.002211 ,  82
   3.4783 , 1.166575 , 0.002211 ,  83
   3.4783 , 1.166364 , 0.002211 ,  84
   3.4783 , 1.166557 , 0.002211 ,  85
   3.4783 , 1.166206 , 0.002211 ,  86
   3.4783 , 1.166244 , 0.002211 ,  87
   3.4783 , 1.166377 , 0.002211 ,  88
   3.4783 , 1.166320 , 0.002211 ,  89
   3.4783 , 1.166363 , 0.002211 ,  90
   3.4783 , 1.166521 , 0.002211 ,  91
   3.4783 , 1.166195 , 0.002211 ,  92
   3.4783 , 1.166510 , 0.002211 ,  93
   3.4783 , 1.166381 , 0.002211 ,  94
   3.4783 , 1.166554 , 0.002211 ,  95
   3.4783 , 1.166436 , 0.002211 ,  96
   3.4783 , 1.166800 , 0.002211 ,  97
   3.4783 , 1.166588 , 0.002211 ,  98
   3.4783 , 1.166210 , 0.002211 ,  99
   3.4783 , 1.166440 , 0.002211 , 100
   3.6048 , 1.189468 , 0.000860 ,   0
   3.6048 , 1.189425 , 0.000860 ,   1
   3.6048 , 1.189502 , 0.000860 ,   2
   3.6048 , 1.189356 , 0.000860 ,   3
   3.6048 , 1.189431 , 0.000860 ,   4
   3.6048 , 1.189648 , 0.000860 ,   5
   3.6048 , 1.189400 , 0.000860 ,   6
   3.6048 , 1.189448 , 0.000860 ,   7
   3.6048 , 1.189479 , 0.000860 ,   8
   3.6048 , 1.189444 , 0.000860 ,   9
   3.6048 , 1.189415 , 0.000860 ,  10
   3.6048 , 1.189564 , 0.000860 ,  11
   3.6048 , 1.189417 , 0.000860 ,  12
   3.6048 , 1.189574 , 0.000860 ,  13
   3.6048 , 1.189466 , 0.000860 ,  14
   3.6048 , 1.189495 , 0.000860 ,  15
   3.6048 , 1.189570 , 0.000860 ,  16
   3.6048 , 1.189598 , 0.000860 ,  17
   3.6048 , 1.189493 , 0.000860 ,  18
   3.6048 , 1.189480 , 0.000860 ,  19
   3.6048 , 1.189334 , 0.000860 ,  20
   3.6048 , 1.189494 , 0.000860 ,  21
   3.6048 , 1.189435 , 0.000860 ,  22
   3.6048 , 1.189444 , 0.000860 ,  23
   3.6048 , 1.189392 , 0.000860 ,  24
   3.6048 , 1.189569 , 0.000860 ,  25
   3.6048 , 1.189317 , 0.000860 ,  26
   3.6048 , 1.189549 , 0.000860 ,  27
   3.6048 , 1.189452 , 0.000860 ,  28
   3.6048 , 1.189423 , 0.000860 ,  29
   3.6048 , 1.189454 , 0.000860 ,  30
   3.6048 , 1.189391 , 0.000860 ,  31
   3.6048 , 1.189393 , 0.000860 ,  32
   3.6048 , 1.189651 , 0.000860 ,  33
   3.6048 , 1.189365 , 0.000860 ,  34
   3.6048 , 1.189391 , 0.000860 ,  35
   3.6048 , 1.189425 , 0.000860 ,  36
   3.6048 , 1.189529 , 0.000860 ,  37
   3.6048 , 1.189508 , 0.000860 ,  38
   3.6048 , 1.189306 , 0.000860 ,  39
   3.6048 , 1.189395 , 0.000860 ,  40
   3.6048 , 1.189578 , 0.000860 ,  41
   3.6048 , 1.189389 , 0.000860 ,  42
   3.6048 , 1.189549 , 0.000860 ,  43
   3.6048 , 1.189513 , 0.000860 ,  44
   3.6048 , 1.189521 , 0.000860 ,  45
   3.6048 , 1.189390 , 0.000860 ,  46
   3.6048 , 1.189363 , 0.000860 ,  47
   3.6048 , 1.189467 , 0.000860 ,  48
   3.6048 , 1.189516 , 0.000860 ,  49
   3.6048 , 1.189500 , 0.000860 ,  50
   3.6048 , 1.189392 , 0.000860 ,  51
   3.6048 , 1.189309 , 0.000860 ,  52
   3.6048 , 1.189505 , 0.000860 ,  53
   3.6048 , 1.189429 , 0.000860 ,  54
   3.6048 , 1.189542 , 0.000860 ,  55
   3.6048 , 1.189480 , 0.000860 ,  56
   3.6048 , 1.189433 , 0.000860 ,  57
   3.6048 , 1.189440 , 0.000860 ,  58
   3.6048 , 1.189615 , 0.000860 ,  59
   3.6048 , 1.189266 , 0.000860 ,  60
   3.6048 , 1.189550 , 0.000860 ,  61
   3.6048 , 1.189280 , 0.000860 ,  62
   3.6048 , 1.189499 , 0.000860 ,  63
   3.6048 , 1.189504 , 0.000860 ,  64
   3.6048 , 1.189410 , 0.000860 ,  65
   3.6048 , 1.189430 , 0.000860 ,  66
   3.6048 , 1.189664 , 0.000860 ,  67
   3.6048 , 1.189433 , 0.000860 ,  68
   3.6048 , 1.189537 , 0.000860 ,  69
   3.6048 , 1.189499 , 0.000860 ,  70
   3.6048 , 1.189375 , 0.000860 ,  71
   3.6048 , 1.189532 , 0.000860 ,  72
   3.6048 , 1.189541 , 0.000860 ,  73
   3.6048 , 1.189441 , 0.000860 ,  74
   3.6048 , 1.189536 , 0.000860 ,  75
   3.6048 , 1.189495 , 0.000860 ,  76
   3.6048 , 1.189457 , 0.000860 ,  77
   3.6048 , 1.189683 , 0.000860 ,  78
   3.6048 , 1.189334 , 0.000860 ,  79
   3.6048 , 1.189482 , 0.000860 ,  80
   3.6048 , 1.189474 , 0.000860 ,  81
   3.6048 , 1.189521 , 0.000860 ,  82
   3.6048 , 1.189488 , 0.000860 ,  83
   3.6048 , 1.189403 , 0.000860 ,  84
   3.6048 , 1.189556 , 0.000860 ,  85
   3.6048 , 1.189422 , 0.000860 ,  86
   3.6048 , 1.189311 , 0.000860 ,  87
   3.6048 , 1.189520 , 0.000860 ,  88
   3.6048 , 1.189439 , 0.000860 ,  89
   3.6048 , 1.189623 , 0.000860 ,  90
   3.6048 , 1.189367 , 0.000860 ,  91
   3.6048 , 1.189418 , 0.000860 ,  92
   3.6048 , 1.189547 , 0.000860 ,  93
   3.6048 , 1.189476 , 0.000860 ,  94
   3.6048 , 1.189646 , 0.000860 ,  95
   3.6048 , 1.189463 , 0.000860 ,  96
   3.6048 , 1.189426 , 0.000860 ,  97
   3.6048 , 1.189455 , 0.000860 ,  98
   3.6048 , 1.189434 , 0.000860 ,  99
   3.6048 , 1.189488 , 0.000860 , 100
   3.7468 , 1.208518 , 0.001360 ,   0
   3.7468 , 1.208402 , 0.001360 ,   1
   3.7468 , 1.208457 , 0.001360 ,   2
   3.7468 , 1.208493 , 0.001360 ,   3
   3.7468 , 1.208376 , 0.001360 ,   4
   3.7468 , 1.208587 , 0.001360 ,   5
   3.7468 , 1.208111 , 0.001360 ,   6
   3.7468 , 1.208685 , 0.001360 ,   7
   3.7468 , 1.208549 , 0.001360 ,   8
   3.7468 , 1.208559 , 0.001360 ,   9
   3.7468 , 1.208728 , 0.001360 ,  10
   3.7468 , 1.208267 , 0.001360 ,  11
   3.7468 , 1.208407 , 0.001360 ,  12
   3.7468 , 1.208437 , 0.001360 ,  13
   3.7468 , 1.208598 , 0.001360 ,  14
   3.7468 , 1.208339 , 0.001360 ,  15
   3.7468 , 1.208802 , 0.001360 ,  16
   3.7468 , 1.208763 , 0.001360 ,  17
   3.7468 , 1.208593 , 0.001360 ,  18
   3.7468 , 1.208538 , 0.001360 ,  19
   3.7468 , 1.208456 , 0.001360 ,  20
   3.7468 , 1.208602 , 0.001360 ,  21
   3.7468 , 1.208652 , 0.001360 ,  22
   3.7468 , 1.208632 , 0.001360 ,  23
   3.7468 , 1.208426 , 0.001360 ,  24
   3.7468 , 1.208551 , 0.001360 ,  25
   3.7468 , 1.208233 , 0.001360 ,  26
   3.7468 , 1.208273 , 0.001360 ,  27
   3.7468 , 1.208569 , 0.001360 ,  28
   3.7468 , 1.208681 , 0.001360 ,  29
   3.7468 , 1.208607 , 0.001360 ,  30
   3.7468 , 1.208278 , 0.001360 ,  31
   3.7468 , 1.208553 , 0.001360 ,  32
   3.7468 , 1.208832 , 0.001360 ,  33
   3.7468 , 1.208393 , 0.001360 ,  34
   3.7468 , 1.208544 , 0.001360 ,  35
   3.7468 , 1.208539 , 0.001360 ,  36
   3.7468 , 1.208557 , 0.001360 ,  37
   3.7468 , 1.208236 , 0.001360 ,  38
   3.7468 , 1.208426 , 0.001360 ,  39
   3.7468 , 1.208714 , 0.001360 ,  40
   3.7468 , 1.208754 , 0.001360 ,  41
   3.7468 , 1.208318 , 0.001360 ,  42
   3.7468 , 1.208570 , 0.001360 ,  43
   3.7468 , 1.208658 , 0.001360 ,  44
   3.7468 , 1.208564 , 0.001360 ,  45
   3.7468 , 1.208514 , 0.001360 ,  46
   3.7468 , 1.208546 , 0.001360 ,  47
   3.7468 , 1.208554 , 0.001360 ,  48
   3.7468 , 1.208528 , 0.001360 ,  49
   3.7468 , 1.208757 , 0.001360 ,  50
   3.7468 , 1.208494 , 0.001360 ,  51
   3.7468 , 1.208558 , 0.001360 ,  52
   3.7468 , 1.208493 , 0.001360 ,  53
   3.7468 , 1.208398 , 0.001360 ,  54
   3.7468 , 1.208492 , 0.001360 ,  55
   3.7468 , 1.208578 , 0.001360 ,  56
   3.7468 , 1.208435 , 0.001360 ,  57
   3.7468 , 1.208607 , 0.001360 ,  58
   3.7468 , 1.208462 , 0.001360 ,  59
   3.7468 , 1.208256 , 0.001360 ,  60
   3.7468 , 1.208402 , 0.001360 ,  61
   3.7468 , 1.208324 , 0.001360 ,  62
   3.7468 , 1.208474 , 0.001360 ,  63
   3.7468 , 1.208422 , 0.001360 ,  64
   3.7468 , 1.208446 , 0.001360 ,  65
   3.7468 , 1.208630 , 0.001360 ,  66
   3.7468 , 1.208703 , 0.001360 ,  67
   3.7468 , 1.208622 , 0.001360 ,  68
   3.7468 , 1.208592 , 0.001360 ,  69
   3.7468 , 1.208470 , 0.001360 ,  70
   3.7468 , 1.208402 , 0.001360 ,  71
   3.7468 , 1.208745 , 0.001360 ,  72
   3.7468 , 1.208569 , 0.001360 ,  73
   3.7468 , 1.208638 , 0.001360 ,  74
   3.7468 , 1.208482 , 0.001360 ,  75
   3.7468 , 1.208474 , 0.001360 ,  76
   3.7468 , 1.208428 , 0.001360 ,  77
   3.7468 , 1.208685 , 0.001360 ,  78
   3.7468 , 1.208525 , 0.001360 ,  79
   3.7468 , 1.208405 , 0.001360 ,  80
   3.7468 , 1.208442 , 0.001360 ,  81
   3.7468 , 1.208474 , 0.001360 ,  82
   3.7468 , 1.208547 , 0.001360 ,  83
   3.7468 , 1.208493 , 0.001360 ,  84
   3.7468 , 1.208663 , 0.001360 ,  85
   3.7468 , 1.208585 , 0.001360 ,  86
   3.7468 , 1.208494 , 0.001360 ,  87
   3.7468 , 1.208487 , 0.001360 ,  88
   3.7468 , 1.208256 , 0.001360 ,  89
   3.7468 , 1.208579 , 0.001360 ,  90
   3.7468 , 1.208323 , 0.001360 ,  91
   3.7468 , 1.208500 , 0.001360 ,  92
   3.7468 , 1.208552 , 0.001360 ,  93
   3.7468 , 1.208733 , 0.001360 ,  94
   3.7468 , 1.208587 , 0.001360 ,  95
   3.7468 , 1.208605 , 0.001360 ,  96
   3.7468 , 1.208457 , 0.001360 ,  97
   3.7468 , 1.208482 , 0.001360 ,  98
   3.7468 , 1.208543 , 0.001360 ,  99
   3.7468 , 1.208525 , 0.001360 , 100
   3.9951 , 1.245590 , 0.001810 ,   0
   3.9951 , 1.245686 , 0.001810 ,   1
   3.9951 , 1.245564 , 0.001810 ,   2
   3.9951 , 1.245251 , 0.001810 ,   3
   3.9951 , 1.245389 , 0.001810 ,   4
   3.9951 , 1.245632 , 0.001810 ,   5
   3.9951 , 1.245537 , 0.001810 ,   6
   3.9951 , 1.245853 , 0.001810 ,   7
   3.9951 , 1.245509 , 0.001810 ,   8
   3.9951 , 1.245771 , 0.001810 ,   9
   3.9951 , 1.245614 , 0.001810 ,  10
   3.9951 , 1.245132 , 0.001810 ,  11
   3.9951 , 1.245320 , 0.001810 ,  12
   3.9951 , 1.245509 , 0.001810 ,  13
   3.9951 , 1.245751 , 0.001810 ,  14
   3.9951 , 1.245323 , 0.001810 ,  15
   3.9951 , 1.246055 , 0.001810 ,  16
   3.9951 , 1.245896 , 0.001810 ,  17
   3.9951 , 1.245488 , 0.001810 ,  18
   3.9951 , 1.245598 , 0.001810 ,  19
   3.9951 , 1.245550 , 0.001810 ,  20
   3.9951 , 1.245735 , 0.001810 ,  21
   3.9951 , 1.245478 , 0.001810 ,  22
   3.9951 , 1.245412 , 0.001810 ,  23
   3.9951 , 1.245497 , 0.001810 ,  24
   3.9951 , 1.245969 , 0.001810 ,  25
   3.9951 , 1.245832 , 0.001810 ,  26
   3.9951 , 1.245385 , 0.001810 ,  27
   3.9951 , 1.245523 , 0.001810 ,  28
   3.9951 , 1.245314 , 0.001810 ,  29
   3.9951 , 1.245612 , 0.001810 ,  30
   3.9951 , 1.245835 , 0.001810 ,  31
   3.9951 , 1.245331 , 0.001810 ,  32
   3.9951 , 1.245573 , 0.001810 ,  33
   3.9951 , 1.245578 , 0.001810 ,  34
   3.9951 , 1.245608 , 0.001810 ,  35
   3.9951 , 1.245677 , 0.001810 ,  36
   3.9951 , 1.245674 , 0.001810 ,  37
   3.9951 , 1.245290 , 0.001810 ,  38
   3.9951 , 1.245851 , 0.001810 ,  39
   3.9951 , 1.245775 , 0.001810 ,  40
   3.9951 , 1.245393 , 0.001810 ,  41
   3.9951 , 1.245821 , 0.001810 ,  42
   3.9951 , 1.245609 , 0.001810 ,  43
   3.9951 , 1.245593 , 0.001810 ,  44
   3.9951 , 1.245443 , 0.001810 ,  45
   3.9951 , 1.245786 , 0.001810 ,  46
   3.9951 , 1.245650 , 0.001810 ,  47
   3.9951 , 1.245645 , 0.001810 ,  48
   3.9951 , 1.245456 , 0.001810 ,  49
   3.9951 , 1.245839 , 0.001810 ,  50
   3.9951 , 1.245774 , 0.001810 ,  51
   3.9951 , 1.245476 , 0.001810 ,  52
   3.9951 , 1.245643 , 0.001810 ,  53
   3.9951 , 1.245429 , 0.001810 ,  54
   3.9951 , 1.245516 , 0.001810 ,  55
   3.9951 , 1.245672 , 0.001810 ,  56
   3.9951 , 1.245335 , 0.001810 ,  57
   3.9951 , 1.245631 , 0.001810 ,  58
   3.9951 , 1.245610 , 0.001810 ,  59
   3.9951 , 1.245670 , 0.001810 ,  60
   3.9951 , 1.245425 , 0.001810 ,  61
   3.9951 , 1.245613 , 0.001810 ,  62
   3.9951 , 1.245740 , 0.001810 ,  63
   3.9951 , 1.245772 , 0.001810 ,  64
   3.9951 , 1.245398 , 0.001810 ,  65
   3.9951 , 1.245845 , 0.001810 ,  66
   3.9951 , 1.245693 , 0.001810 ,  67
   3.9951 , 1.245554 , 0.001810 ,  68
   3.9951 , 1.245539 , 0.001810 ,  69
   3.9951 , 1.245780 , 0.001810 ,  70
   3.9951 , 1.245540 , 0.001810 ,  71
   3.9951 , 1.245694 , 0.001810 ,  72
   3.9951 , 1.245550 , 0.001810 ,  73
   3.9951 , 1.245628 , 0.001810 ,  74
   3.9951 , 1.245774 , 0.001810 ,  75
   3.9951 , 1.245446 , 0.001810 ,  76
   3.9951 , 1.245440 , 0.001810 ,  77
   3.9951 , 1.245660 , 0.001810 ,  78
   3.9951 , 1.245356 , 0.001810 ,  79
   3.9951 , 1.245775 , 0.001810 ,  80
   3.9951 , 1.245876 , 0.001810 ,  81
   3.9951 , 1.245155 , 0.001810 ,  82
   3.9951 , 1.245597 , 0.001810 ,  83
   3.9951 , 1.245729 , 0.001810 ,  84
   3.9951 , 1.245602 , 0.001810 ,  85
   3.9951 , 1.245170 , 0.001810 ,  86
   3.9951 , 1.245653 , 0.001810 ,  87
   3.9951 , 1.245649 , 0.001810 ,  88
   3.9951 , 1.245284 , 0.001810 ,  89
   3.9951 , 1.245625 , 0.001810 ,  90
   3.9951 , 1.245670 , 0.001810 ,  91
   3.9951 , 1.245865 , 0.001810 ,  92
   3.9951 , 1.245629 , 0.001810 ,  93
   3.9951 , 1.245437 , 0.001810 ,  94
   3.9951 , 1.245671 , 0.001810 ,  95
   3.9951 , 1.245471 , 0.001810 ,  96
   3.9951 , 1.245583 , 0.001810 ,  97
   3.9951 , 1.245443 , 0.001810 ,  98
   3.9951 , 1.245682 , 0.001810 ,  99
   3.9951 , 1.245529 , 0.001810 , 100
   4.1198 , 1.263512 , 0.001520 ,   0
   4.1198 , 1.263441 , 0.001520 ,   1
   4.1198 , 1.263447 , 0.001520 ,   2
   4.1198 , 1.263689 , 0.001520 ,   3
   4.1198 , 1.263303 , 0.001520 ,   4
   4.1198 , 1.263285 , 0.001520 ,   5
   4.1198 , 1.263400 , 0.001520 ,   6
   4.1198 , 1.263724 , 0.001520 ,   7
   4.1198 , 1.263570 , 0.001520 ,   8
   4.1198 , 1.263139 , 0.001520 ,   9
   4.1198 , 1.263591 , 0.001520 ,  10
   4.1198 , 1.263443 , 0.001520 ,  11
   4.1198 , 1.263372 , 0.001520 ,  12
   4.1198 , 1.263637 , 0.001520 ,  13
   4.1198 , 1.263665 , 0.001520 ,  14
   4.1198 , 1.263380 , 0.001520 ,  15
   4.1198 , 1.263471 , 0.001520 ,  16
   4.1198 , 1.263796 , 0.001520 ,  17
   4.1198 , 1.263490 , 0.001520 ,  18
   4.1198 , 1.263518 , 0.001520 ,  19
   4.1198 , 1.263547 , 0.001520 ,  20
   4.1198 , 1.263534 , 0.001520 ,  21
   4.1198 , 1.263526 , 0.001520 ,  22
   4.1198 , 1.263612 , 0.001520 ,  23
   4.1198 , 1.263646 , 0.001520 ,  24
   4.1198 , 1.263634 , 0.001520 ,  25
   4.1198 , 1.263421 , 0.001520 ,  26
   4.1198 , 1.263587 , 0.001520 ,  27
   4.1198 , 1.263570 , 0.001520 ,  28
   4.1198 , 1.263432 , 0.001520 ,  29
   4.1198 , 1.263346 , 0.001520 ,  30
   4.1198 , 1.263423 , 0.001520 ,  31
   4.1198 , 1.263387 , 0.001520 ,  32
   4.1198 , 1.263480 , 0.001520 ,  33
   4.1198 , 1.263391 , 0.001520 ,  34
   4.1198 , 1.263452 , 0.001520 ,  35
   4.1198 , 1.263669 , 0.001520 ,  36
   4.1198 , 1.263689 , 0.001520 ,  37
   4.1198 , 1.263516 , 0.001520 ,  38
   4.1198 , 1.263551 , 0.001520 ,  39
   4.1198 , 1.263598 , 0.001520 ,  40
   4.1198 , 1.263423 , 0.001520 ,  41
   4.1198 , 1.263482 , 0.001520 ,  42
   4.1198 , 1.263554 , 0.001520 ,  43
   4.1198 , 1.263887 , 0.001520 ,  44
   4.1198 , 1.263228 , 0.001520 ,  45
   4.1198 , 1.263683 , 0.001520 ,  46
   4.1198 , 1.263520 , 0.001520 ,  47
   4.1198 , 1.263322 , 0.001520 ,  48
   4.1198 , 1.263559 , 0.001520 ,  49
   4.1198 , 1.263692 , 0.001520 ,  50
   4.1198 , 1.263511 , 0.001520 ,  51
   4.1198 , 1.263346 , 0.001520 ,  52
   4.1198 , 1.263546 , 0.001520 ,  53
   4.1198 , 1.263470 , 0.001520 ,  54
   4.1198 , 1.263767 , 0.001520 ,  55
   4.1198 , 1.263356 , 0.001520 ,  56
   4.1198 , 1.263787 , 0.001520 ,  57
   4.1198 , 1.263411 , 0.001520 ,  58
   4.1198 , 1.263359 , 0.001520 ,  59
   4.1198 , 1.263517 , 0.001520 ,  60
   4.1198 , 1.263442 , 0.001520 ,  61
   4.1198 , 1.263327 , 0.001520 ,  62
   4.1198 , 1.263580 , 0.001520 ,  63
   4.1198 , 1.263264 , 0.001520 ,  64
   4.1198 , 1.263598 , 0.001520 ,  65
   4.1198 , 1.263457 , 0.001520 ,  66
   4.1198 , 1.263414 , 0.001520 ,  67
   4.1198 , 1.263606 , 0.001520 ,  68
   4.1198 , 1.263293 , 0.001520 ,  69
   4.1198 , 1.263666 , 0.001520 ,  70
   4.1198 , 1.263342 , 0.001520 ,  71
   4.1198 , 1.263423 , 0.001520 ,  72
   4.1198 , 1.263319 , 0.001520 ,  73
   4.1198 , 1.263550 , 0.001520 ,  74
   4.1198 , 1.263518 , 0.001520 ,  75
   4.1198 , 1.263620 , 0.001520 ,  76
   4.1198 , 1.263241 , 0.001520 ,  77
   4.1198 , 1.263587 , 0.001520 ,  78
   4.1198 , 1.263434 , 0.001520 ,  79
   4.1198 , 1.263700 , 0.001520 ,  80
   4.1198 , 1.263598 , 0.001520 ,  81
   4.1198 , 1.263469 , 0.001520 ,  82
   4.1198 , 1.263356 , 0.001520 ,  83
   4.1198 , 1.263855 , 0.001520 ,  84
   4.1198 , 1.263687 , 0.001520 ,  85
   4.1198 , 1.263364 , 0.001520 ,  86
   4.1198 , 1.263450 , 0.001520 ,  87
   4.1198 , 1.263930 , 0.001520 ,  88
   4.1198 , 1.263516 , 0.001520 ,  89
   4.1198 , 1.263654 , 0.001520 ,  90
   4.1198 , 1.263630 , 0.001520 ,  91
   4.1198 , 1.263329 , 0.001520 ,  92
   4.1198 , 1.263652 , 0.001520 ,  93
   4.1198 , 1.263522 , 0.001520 ,  94
   4.1198 , 1.263416 , 0.001520 ,  95
   4.1198 , 1.263551 , 0.001520 ,  96
   4.1198 , 1.263355 , 0.001520 ,  97
   4.1198 , 1.263575 , 0.001520 ,  98
   4.1198 , 1.263711 , 0.001520 ,  99
   4.1198 , 1.263230 , 0.001520 , 100
   4.1322 , 1.265466 , 0.002087 ,   0
   4.1322 , 1.265732 , 0.002087 ,   1
   4.1322 , 1.264948 , 0.002087 ,   2
   4.1322 , 1.265232 , 0.002087 ,   3
   4.1322 , 1.265530 , 0.002087 ,   4
   4.1322 , 1.265489 , 0.002087 ,   5
   4.1322 , 1.265599 , 0.002087 ,   6
   4.1322 , 1.265314 , 0.002087 ,   7
   4.1322 , 1.265333 , 0.002087 ,   8
   4.1322 , 1.265863 , 0.002087 ,   9
   4.1322 , 1.265515 , 0.002087 ,  10
   4.1322 , 1.264965 , 0.002087 ,  11
   4.1322 , 1.265230 , 0.002087 ,  12
   4.1322 , 1.265496 , 0.002087 ,  13
   4.1322 , 1.265966 , 0.002087 ,  14
   4.1322 , 1.265259 , 0.002087 ,  15
   4.1322 , 1.265722 , 0.002087 ,  16
   4.1322 , 1.265205 , 0.002087 ,  17
   4.1322 , 1.265458 , 0.002087 ,  18
   4.1322 , 1.265397 , 0.002087 ,  19
   4.1322 , 1.265277 , 0.002087 ,  20
   4.1322 , 1.265431 , 0.002087 ,  21
   4.1322 , 1.265687 , 0.002087 ,  22
   4.1322 , 1.265359 , 0.002087 ,  23
   4.1322 , 1.265053 , 0.002087 ,  24
   4.1322 , 1.265714 , 0.002087 ,  25
   4.1322 , 1.265083 , 0.002087 ,  26
   4.1322 , 1.265466 , 0.002087 ,  27
   4.1322 , 1.265484 , 0.002087 ,  28
   4.1322 , 1.265649 , 0.002087 ,  29
   4.1322 , 1.265363 , 0.002087 ,  30
   4.1322 , 1.265203 , 0.002087 ,  31
   4.1322 , 1.265439 , 0.002087 ,  32
   4.1322 , 1.265676 , 0.002087 ,  33
   4.1322 , 1.265439 , 0.002087 ,  34
   4.1322 , 1.265574 , 0.002087 ,  35
   4.1322 , 1.265399 , 0.002087 ,  36
   4.1322 , 1.265464 , 0.002087 ,  37
   4.1322 , 1.265309 , 0.002087 ,  38
   4.1322 , 1.265667 , 0.002087 ,  39
   4.1322 , 1.265396 , 0.002087 ,  40
   4.1322 , 1.265663 , 0.002087 ,  41
   4.1322 , 1.265237 , 0.002087 ,  42
   4.1322 , 1.265321 , 0.002087 ,  43
   4.1322 , 1.265575 , 0.002087 ,  44
   4.1322 , 1.265695 , 0.002087 ,  45
   4.1322 , 1.265242 , 0.002087 ,  46
   4.1322 , 1.265415 , 0.002087 ,  47
   4.1322 , 1.265512 , 0.002087 ,  48
   4.1322 , 1.265479 , 0.002087 ,  49
   4.1322 , 1.265405 , 0.002087 ,  50
   4.1322 , 1.265218 , 0.002087 ,  51
   4.1322 , 1.265631 , 0.002087 ,  52
   4.1322 , 1.265578 , 0.002087 ,  53
   4.1322 , 1.265351 , 0.002087 ,  54
   4.1322 , 1.265516 , 0.002087 ,  55
   4.1322 , 1.265763 , 0.002087 ,  56
   4.1322 , 1.265476 , 0.002087 ,  57
   4.1322 , 1.265849 , 0.002087 ,  58
   4.1322 , 1.265333 , 0.002087 ,  59
   4.1322 , 1.265121 , 0.002087 ,  60
   4.1322 , 1.265424 , 0.002087 ,  61
   4.1322 , 1.265471 , 0.002087 ,  62
   4.1322 , 1.265643 , 0.002087 ,  63
   4.1322 , 1.265451 , 0.002087 ,  64
   4.1322 , 1.265328 , 0.002087 ,  65
   4.1322 , 1.265446 , 0.002087 ,  66
   4.1322 , 1.265431 , 0.002087 ,  67
   4.1322 , 1.265746 , 0.002087 ,  68
   4.1322 , 1.265588 , 0.002087 ,  69
   4.1322 , 1.265684 , 0.002087 ,  70
   4.1322 , 1.265336 , 0.002087 ,  71
   4.1322 , 1.265749 , 0.002087 ,  72
   4.1322 , 1.265372 , 0.002087 ,  73
   4.1322 , 1.265409 , 0.002087 ,  74
   4.1322 , 1.265555 , 0.002087 ,  75
   4.1322 , 1.265416 , 0.002087 ,  76
   4.1322 , 1.264948 , 0.002087 ,  77
   4.1322 , 1.265675 , 0.002087 ,  78
   4.1322 , 1.265311 , 0.002087 ,  79
   4.1322 , 1.265558 , 0.002087 ,  80
   4.1322 , 1.265274 , 0.002087 ,  81
   4.1322 , 1.265277 , 0.002087 ,  82
   4.1322 , 1.265647 , 0.002087 ,  83
   4.1322 , 1.265535 , 0.002087 ,  84
   4.1322 , 1.265748 , 0.002087 ,  85
   4.1322 , 1.265192 , 0.002087 ,  86
   4.1322 , 1.265737 , 0.002087 ,  87
   4.1322 , 1.265829 , 0.002087 ,  88
   4.1322 , 1.265232 , 0.002087 ,  89
   4.1322 , 1.265760 , 0.002087 ,  90
   4.1322 , 1.265530 , 0.002087 ,  91
   4.1322 , 1.265746 , 0.002087 ,  92
   4.1322 , 1.265514 , 0.002087 ,  93
   4.1322 , 1.265520 , 0.002087 ,  94
   4.1322 , 1.265519 , 0.002087 ,  95
   4.1322 , 1.265412 , 0.002087 ,  96
   4.1322 , 1.265514 , 0.002087 ,  97
   4.1322 , 1.265182 , 0.002087 ,  98
   4.1322 , 1.265266 , 0.002087 ,  99
   4.1322 , 1.265726 , 0.002087 , 100
   4.2420 , 1.278810 , 0.002330 ,   0
   4.2420 , 1.278733 , 0.002330 ,   1
   4.2420 , 1.278992 , 0.002330 ,   2
   4.2420 , 1.278768 , 0.002330 ,   3
   4.2420 , 1.278550 , 0.002330 ,   4
   4.2420 , 1.279054 , 0.002330 ,   5
   4.2420 , 1.278468 , 0.002330 ,   6
   4.2420 , 1.278762 , 0.002330 ,   7
   4.2420 , 1.279157 , 0.002330 ,   8
   4.2420 , 1.278824 , 0.002330 ,   9
   4.2420 , 1.278551 , 0.002330 ,  10
   4.2420 , 1.278943 , 0.002330 ,  11
   4.2420 , 1.278330 , 0.002330 ,  12
   4.2420 , 1.278495 , 0.002330 ,  13
   4.2420 , 1.279047 , 0.002330 ,  14
   4.2420 , 1.278684 , 0.002330 ,  15
   4.2420 , 1.278779 , 0.002330 ,  16
   4.2420 , 1.279365 , 0.002330 ,  17
   4.2420 , 1.278983 , 0.002330 ,  18
   4.2420 , 1.278714 , 0.002330 ,  19
   4.2420 , 1.278787 , 0.002330 ,  20
   4.2420 , 1.279030 , 0.002330 ,  21
   4.2420 , 1.278873 , 0.002330 ,  22
   4.2420 , 1.278980 , 0.002330 ,  23
   4.2420 , 1.278993 , 0.002330 ,  24
   4.2420 , 1.279007 , 0.002330 ,  25
   4.2420 , 1.278876 , 0.002330 ,  26
   4.2420 , 1.278511 , 0.002330 ,  27
   4.2420 , 1.278930 , 0.002330 ,  28
   4.2420 , 1.278622 , 0.002330 ,  29
   4.2420 , 1.278874 , 0.002330 ,  30
   4.2420 , 1.278789 , 0.002330 ,  31
   4.2420 , 1.278792 , 0.002330 ,  32
   4.2420 , 1.279381 , 0.002330 ,  33
   4.2420 , 1.278665 , 0.002330 ,  34
   4.2420 , 1.278706 , 0.002330 ,  35
   4.2420 , 1.278830 , 0.002330 ,  36
   4.2420 , 1.279264 , 0.002330 ,  37
   4.2420 , 1.278636 , 0.002330 ,  38
   4.2420 , 1.278566 , 0.002330 ,  39
   4.2420 , 1.278706 , 0.002330 ,  40
   4.2420 , 1.278636 , 0.002330 ,  41
   4.2420 , 1.278569 , 0.002330 ,  42
   4.2420 , 1.278761 , 0.002330 ,  43
   4.2420 , 1.278939 , 0.002330 ,  44
   4.2420 , 1.278844 , 0.002330 ,  45
   4.2420 , 1.278832 , 0.002330 ,  46
   4.2420 , 1.278684 , 0.002330 ,  47
   4.2420 , 1.278738 , 0.002330 ,  48
   4.2420 , 1.278658 , 0.002330 ,  49
   4.2420 , 1.279142 , 0.002330 ,  50
   4.2420 , 1.278836 , 0.002330 ,  51
   4.2420 , 1.278628 , 0.002330 ,  52
   4.2420 , 1.278996 , 0.002330 ,  53
   4.2420 , 1.279032 , 0.002330 ,  54
   4.2420 , 1.278427 , 0.002330 ,  55
   4.2420 , 1.278741 , 0.002330 ,  56
   4.2420 , 1.278796 , 0.002330 ,  57
   4.2420 , 1.279155 , 0.002330 ,  58
   4.2420 , 1.278957 , 0.002330 ,  59
   4.2420 , 1.278664 , 0.002330 ,  60
   4.2420 , 1.278764 , 0.002330 ,  61
   4.2420 , 1.278352 , 0.002330 ,  62
   4.2420 , 1.278789 , 0.002330 ,  63
   4.2420 , 1.278759 , 0.002330 ,  64
   4.2420 , 1.278750 , 0.002330 ,  65
   4.2420 , 1.278938 , 0.002330 ,  66
   4.2420 , 1.278804 , 0.002330 ,  67
   4.2420 , 1.278889 , 0.002330 ,  68
   4.2420 , 1.278711 , 0.002330 ,  69
   4.2420 , 1.278501 , 0.002330 ,  70
   4.2420 , 1.278732 , 0.002330 ,  71
   4.2420 , 1.279116 , 0.002330 ,  72
   4.2420 , 1.279079 , 0.002330 ,  73
   4.2420 , 1.278782 , 0.002330 ,  74
   4.2420 , 1.279193 , 0.002330 ,  75
   4.2420 , 1.279352 , 0.002330 ,  76
   4.2420 , 1.278730 , 0.002330 ,  77
   4.2420 , 1.279000 , 0.002330 ,  78
   4.2420 , 1.278993 , 0.002330 ,  79
   4.2420 , 1.278718 , 0.002330 ,  80
   4.2420 , 1.278665 , 0.002330 ,  81
   4.2420 , 1.278728 , 0.002330 ,  82
   4.2420 , 1.278648 , 0.002330 ,  83
   4.2420 , 1.278987 , 0.002330 ,  84
   4.2420 , 1.279421 , 0.002330 ,  85
   4.2420 , 1.278180 , 0.002330 ,  86
   4.2420 , 1.278668 , 0.002330 ,  87
   4.2420 , 1.278919 , 0.002330 ,  88
   4.2420 , 1.278692 , 0.002330 ,  89
   4.2420 , 1.279041 , 0.002330 ,  90
   4.2420 , 1.278548 , 0.002330 ,  91
   4.2420 , 1.278338 , 0.002330 ,  92
   4.2420 , 1.278738 , 0.002330 ,  93
   4.2420 , 1.278766 , 0.002330 ,  94
   4.2420 , 1.278693 , 0.002330 ,  95
   4.2420 , 1.278910 , 0.002330 ,  96
   4.2420 , 1.278752 , 0.002330 ,  97
   4.2420 , 1.278491 , 0.002330 ,  98
   4.2420 , 1.279092 , 0.002330 ,  99
   4.2420 , 1.278685 , 0.002330 , 100
   4.2453 , 1.278395 , 0.002266 ,   0
   4.2453 , 1.278400 , 0.002266 ,   1
   4.2453 , 1.278358 , 0.002266 ,   2
   4.2453 , 1.277969 , 0.002266 ,   3
   4.2453 , 1.278228 , 0.002266 ,   4
   4.2453 , 1.278531 , 0.002266 ,   5
   4.2453 , 1.278363 , 0.002266 ,   6
   4.2453 , 1.278240 , 0.002266 ,   7
   4.2453 , 1.278643 , 0.002266 ,   8
   4.2453 , 1.277884 , 0.002266 ,   9
   4.2453 , 1.278364 , 0.002266 ,  10
   4.2453 , 1.278596 , 0.002266 ,  11
   4.2453 , 1.278311 , 0.002266 ,  12
   4.2453 , 1.278618 , 0.002266 ,  13
   4.2453 , 1.278513 , 0.002266 ,  14
   4.2453 , 1.278177 , 0.002266 ,  15
   4.2453 , 1.278745 , 0.002266 ,  16
   4.2453 , 1.278394 , 0.002266 ,  17
   4.2453 , 1.278583 , 0.002266 ,  18
   4.2453 , 1.278596 , 0.002266 ,  19
   4.2453 , 1.278231 , 0.002266 ,  20
   4.2453 , 1.278078 , 0.002266 ,  21
   4.2453 , 1.278175 , 0.002266 ,  22
   4.2453 , 1.278359 , 0.002266 ,  23
   4.2453 , 1.278489 , 0.002266 ,  24
   4.2453 , 1.278705 , 0.002266 ,  25
   4.2453 , 1.278018 , 0.002266 ,  26
   4.2453 , 1.278454 , 0.002266 ,  27
   4.2453 , 1.278593 , 0.002266 ,  28
   4.2453 , 1.278392 , 0.002266 ,  29
   4.2453 , 1.278306 , 0.002266 ,  30
   4.2453 , 1.278492 , 0.002266 ,  31
   4.2453 , 1.278391 , 0.002266 ,  32
   4.2453 , 1.278431 , 0.002266 ,  33
   4.2453 , 1.278217 , 0.002266 ,  34
   4.2453 , 1.278796 , 0.002266 ,  35
   4.2453 , 1.278124 , 0.002266 ,  36
   4.2453 , 1.278287 , 0.002266 ,  37
   4.2453 , 1.278354 , 0.002266 ,  38
   4.2453 , 1.278207 , 0.002266 ,  39
   4.2453 , 1.278097 , 0.002266 ,  40
   4.2453 , 1.278514 , 0.002266 ,  41
   4.2453 , 1.278376 , 0.002266 ,  42
   4.2453 , 1.278556 , 0.002266 ,  43
   4.2453 , 1.278375 , 0.002266 ,  44
   4.2453 , 1.278382 , 0.002266 ,  45
   4.2453 , 1.278336 , 0.002266 ,  46
   4.2453 , 1.278243 , 0.002266 ,  47
   4.2453 , 1.278671 , 0.002266 ,  48
   4.2453 , 1.278545 , 0.002266 ,  49
   4.2453 , 1.278779 , 0.002266 ,  50
   4.2453 , 1.277944 , 0.002266 ,  51
   4.2453 , 1.278454 , 0.002266 ,  52
   4.2453 , 1.278527 , 0.002266 ,  53
   4.2453 , 1.278379 , 0.002266 ,  54
   4.2453 , 1.278805 , 0.002266 ,  55
   4.2453 , 1.278517 , 0.002266 ,  56
   4.2453 , 1.277930 , 0.002266 ,  57
   4.2453 , 1.278560 , 0.002266 ,  58
   4.2453 , 1.278613 , 0.002266 ,  59
   4.2453 , 1.277899 , 0.002266 ,  60
   4.2453 , 1.278554 , 0.002266 ,  61
   4.2453 , 1.278351 , 0.002266 ,  62
   4.2453 , 1.278363 , 0.002266 ,  63
   4.2453 , 1.278734 , 0.002266 ,  64
   4.2453 , 1.278004 , 0.002266 ,  65
   4.2453 , 1.278462 , 0.002266 ,  66
   4.2453 , 1.278328 , 0.002266 ,  67
   4.2453 , 1.278711 , 0.002266 ,  68
   4.2453 , 1.278733 , 0.002266 ,  69
   4.2453 , 1.278459 , 0.002266 ,  70
   4.2453 , 1.278305 , 0.002266 ,  71
   4.2453 , 1.278665 , 0.002266 ,  72
   4.2453 , 1.278178 , 0.002266 ,  73
   4.2453 , 1.278223 , 0.002266 ,  74
   4.2453 , 1.278201 , 0.002266 ,  75
   4.2453 , 1.278639 , 0.002266 ,  76
   4.2453 , 1.278094 , 0.002266 ,  77
   4.2453 , 1.278425 , 0.002266 ,  78
   4.2453 , 1.278084 , 0.002266 ,  79
   4.2453 , 1.278614 , 0.002266 ,  80
   4.2453 , 1.278197 , 0.002266 ,  81
   4.2453 , 1.278315 , 0.002266 ,  82
   4.2453 , 1.278367 , 0.002266 ,  83
   4.2453 , 1.278102 , 0.002266 ,  84
   4.2453 , 1.278898 , 0.002266 ,  85
   4.2453 , 1.278237 , 0.002266 ,  86
   4.2453 , 1.278080 , 0.002266 ,  87
   4.2453 , 1.278349 , 0.002266 ,  88
   4.2453 , 1.278162 , 0.002266 ,  89
   4.2453 , 1.278771 , 0.002266 ,  90
   4.2453 , 1.278646 , 0.002266 ,  91
   4.2453 , 1.278526 , 0.002266 ,  92
   4.2453 , 1.278281 , 0.002266 ,  93
   4.2453 , 1.278388 , 0.002266 ,  94
   4.2453 , 1.278705 , 0.002266 ,  95
   4.2453 , 1.278203 , 0.002266 ,  96
   4.2453 , 1.278639 , 0.002266 ,  97
   4.2453 , 1.278364 , 0.002266 ,  98
   4.2453 , 1.278541 , 0.002266 ,  99
   4.2453 , 1.278236 , 0.002266 , 100
   4.3647 , 1.292501 , 0.002741 ,   0
   4.3647 , 1.292777 , 0.002741 ,   1
   4.3647 , 1.292120 , 0.002741 ,   2
   4.3647 , 1.292159 , 0.002741 ,   3
   4.3647 , 1.292426 , 0.002741 ,   4
   4.3647 , 1.292608 , 0.002741 ,   5
   4.3647 , 1.292011 , 0.002741 ,   6
   4.3647 , 1.292963 , 0.002741 ,   7
   4.3647 , 1.292762 , 0.002741 ,   8
   4.3647 , 1.292646 , 0.002741 ,   9
   4.3647 , 1.292640 , 0.002741 ,  10
   4.3647 , 1.291769 , 0.002741 ,  11
   4.3647 , 1.292061 , 0.002741 ,  12
   4.3647 , 1.292286 , 0.002741 ,  13
   4.3647 , 1.292834 , 0.002741 ,  14
   4.3647 , 1.292832 , 0.002741 ,  15
   4.3647 , 1.292682 , 0.002741 ,  16
   4.3647 , 1.293202 , 0.002741 ,  17
   4.3647 , 1.292445 , 0.002741 ,  18
   4.3647 , 1.292661 , 0.002741 ,  19
   4.3647 , 1.292005 , 0.002741 ,  20
   4.3647 , 1.292504 , 0.002741 ,  21
   4.3647 , 1.292100 , 0.002741 ,  22
   4.3647 , 1.292178 , 0.002741 ,  23
   4.3647 , 1.292082 , 0.002741 ,  24
   4.3647 , 1.292509 , 0.002741 ,  25
   4.3647 , 1.291897 , 0.002741 ,  26
   4.3647 , 1.292272 , 0.002741 ,  27
   4.3647 , 1.292655 , 0.002741 ,  28
   4.3647 , 1.292738 , 0.002741 ,  29
   4.3647 , 1.292371 , 0.002741 ,  30
   4.3647 , 1.292395 , 0.002741 ,  31
   4.3647 , 1.292616 , 0.002741 ,  32
   4.3647 , 1.292884 , 0.002741 ,  33
   4.3647 , 1.292677 , 0.002741 ,  34
   4.3647 , 1.292771 , 0.002741 ,  35
   4.3647 , 1.292447 , 0.002741 ,  36
   4.3647 , 1.292270 , 0.002741 ,  37
   4.3647 , 1.292488 , 0.002741 ,  38
   4.3647 , 1.292638 , 0.002741 ,  39
   4.3647 , 1.292265 , 0.002741 ,  40
   4.3647 , 1.292766 , 0.002741 ,  41
   4.3647 , 1.292215 , 0.002741 ,  42
   4.3647 , 1.292605 , 0.002741 ,  43
   4.3647 , 1.292177 , 0.002741 ,  44
   4.3647 , 1.292868 , 0.002741 ,  45
   4.3647 , 1.292876 , 0.002741 ,  46
   4.3647 , 1.292501 , 0.002741 ,  47
   4.3647 , 1.292758 , 0.002741 ,  48
   4.3647 , 1.292228 , 0.002741 ,  49
   4.3647 , 1.292338 , 0.002741 ,  50
   4.3647 , 1.292207 , 0.002741 ,  51
   4.3647 , 1.292812 , 0.002741 ,  52
   4.3647 , 1.292713 , 0.002741 ,  53
   4.3647 , 1.292395 , 0.002741 ,  54
   4.3647 , 1.292528 , 0.002741 ,  55
   4.3647 , 1.292573 , 0.002741 ,  56
   4.3647 , 1.292031 , 0.002741 ,  57
   4.3647 , 1.292565 , 0.002741 ,  58
   4.3647 , 1.292565 , 0.002741 ,  59
   4.3647 , 1.291992 , 0.002741 ,  60
   4.3647 , 1.292433 , 0.002741 ,  61
   4.3647 , 1.292694 , 0.002741 ,  62
   4.3647 , 1.291905 , 0.002741 ,  63
   4.3647 , 1.292485 , 0.002741 ,  64
   4.3647 , 1.292361 , 0.002741 ,  65
   4.3647 , 1.292847 , 0.002741 ,  66
   4.3647 , 1.292613 , 0.002741 ,  67
   4.3647 , 1.292521 , 0.002741 ,  68
   4.3647 , 1.292374 , 0.002741 ,  69
   4.3647 , 1.292726 , 0.002741 ,  70
   4.3647 , 1.292414 , 0.002741 ,  71
   4.3647 , 1.292816 , 0.002741 ,  72
   4.3647 , 1.292357 , 0.002741 ,  73
   4.3647 , 1.292355 , 0.002741 ,  74
   4.3647 , 1.292618 , 0.002741 ,  75
   4.3647 , 1.292889 , 0.002741 ,  76
   4.3647 , 1.292795 , 0.002741 ,  77
   4.3647 , 1.292872 , 0.002741 ,  78
   4.3647 , 1.292236 , 0.002741 ,  79
   4.3647 , 1.292589 , 0.002741 ,  80
   4.3647 , 1.292369 , 0.002741 ,  81
   4.3647 , 1.292704 , 0.002741 ,  82
   4.3647 , 1.292799 , 0.002741 ,  83
   4.3647 , 1.292550 , 0.002741 ,  84
   4.3647 , 1.292756 , 0.002741 ,  85
   4.3647 , 1.292358 , 0.002741 ,  86
   4.3647 , 1.292692 , 0.002741 ,  87
   4.3647 , 1.292227 , 0.002741 ,  88
   4.3647 , 1.292343 , 0.002741 ,  89
   4.3647 , 1.292820 , 0.002741 ,  90
   4.3647 , 1.292778 , 0.002741 ,  91
   4.3647 , 1.292648 , 0.002741 ,  92
   4.3647 , 1.292437 , 0.002741 ,  93
   4.3647 , 1.292711 , 0.002741 ,  94
   4.3647 , 1.292512 , 0.002741 ,  95
   4.3647 , 1.292300 , 0.002741 ,  96
   4.3647 , 1.292289 , 0.002741 ,  97
   4.3647 , 1.292259 , 0.002741 ,  98
   4.3647 , 1.292527 , 0.002741 ,  99
   4.3647 , 1.292512 , 0.002741 , 100
   4.4735 , 1.307340 , 0.002325 ,   0
   4.4735 , 1.307085 , 0.002325 ,   1
   4.4735 , 1.307373 , 0.002325 ,   2
   4.4735 , 1.307272 , 0.002325 ,   3
   4.4735 , 1.307084 , 0.002325 ,   4
   4.4735 , 1.307511 , 0.002325 ,   5
   4.4735 , 1.307019 , 0.002325 ,   6
   4.4735 , 1.307400 , 0.002325 ,   7
   4.4735 , 1.307515 , 0.002325 ,   8
   4.4735 , 1.307173 , 0.002325 ,   9
   4.4735 , 1.307358 , 0.002325 ,  10
   4.4735 , 1.307368 , 0.002325 ,  11
   4.4735 , 1.307187 , 0.002325 ,  12
   4.4735 , 1.307352 , 0.002325 ,  13
   4.4735 , 1.307421 , 0.002325 ,  14
   4.4735 , 1.306914 , 0.002325 ,  15
   4.4735 , 1.307302 , 0.002325 ,  16
   4.4735 , 1.307319 , 0.002325 ,  17
   4.4735 , 1.307482 , 0.002325 ,  18
   4.4735 , 1.307217 , 0.002325 ,  19
   4.4735 , 1.307103 , 0.002325 ,  20
   4.4735 , 1.307196 , 0.002325 ,  21
   4.4735 , 1.307219 , 0.002325 ,  22
   4.4735 , 1.307340 , 0.002325 ,  23
   4.4735 , 1.307692 , 0.002325 ,  24
   4.4735 , 1.307224 , 0.002325 ,  25
   4.4735 , 1.307456 , 0.002325 ,  26
   4.4735 , 1.307413 , 0.002325 ,  27
   4.4735 , 1.307490 , 0.002325 ,  28
   4.4735 , 1.307329 , 0.002325 ,  29
   4.4735 , 1.306950 , 0.002325 ,  30
   4.4735 , 1.307191 , 0.002325 ,  31
   4.4735 , 1.307478 , 0.002325 ,  32
   4.4735 , 1.307856 , 0.002325 ,  33
   4.4735 , 1.307071 , 0.002325 ,  34
   4.4735 , 1.307340 , 0.002325 ,  35
   4.4735 , 1.307117 , 0.002325 ,  36
   4.4735 , 1.307652 , 0.002325 ,  37
   4.4735 , 1.307174 , 0.002325 ,  38
   4.4735 , 1.307200 , 0.002325 ,  39
   4.4735 , 1.307691 , 0.002325 ,  40
   4.4735 , 1.307689 , 0.002325 ,  41
   4.4735 , 1.307679 , 0.002325 ,  42
   4.4735 , 1.307484 , 0.002325 ,  43
   4.4735 , 1.307395 , 0.002325 ,  44
   4.4735 , 1.307180 , 0.002325 ,  45
   4.4735 , 1.306960 , 0.002325 ,  46
   4.4735 , 1.307194 , 0.002325 ,  47
   4.4735 , 1.307202 , 0.002325 ,  48
   4.4735 , 1.307246 , 0.002325 ,  49
   4.4735 , 1.307608 , 0.002325 ,  50
   4.4735 , 1.307186 , 0.002325 ,  51
   4.4735 , 1.307740 , 0.002325 ,  52
   4.4735 , 1.307684 , 0.002325 ,  53
   4.4735 , 1.307569 , 0.002325 ,  54
   4.4735 , 1.307621 , 0.002325 ,  55
   4.4735 , 1.307431 , 0.002325 ,  56
   4.4735 , 1.307492 , 0.002325 ,  57
   4.4735 , 1.307383 , 0.002325 ,  58
   4.4735 , 1.307406 , 0.002325 ,  59
   4.4735 , 1.307100 , 0.002325 ,  60
   4.4735 , 1.307768 , 0.002325 ,  61
   4.4735 , 1.307191 , 0.002325 ,  62
   4.4735 , 1.307197 , 0.002325 ,  63
   4.4735 , 1.307134 , 0.002325 ,  64
   4.4735 , 1.307118 , 0.002325 ,  65
   4.4735 , 1.306917 , 0.002325 ,  66
   4.4735 , 1.307095 , 0.002325 ,  67
   4.4735 , 1.307786 , 0.002325 ,  68
   4.4735 , 1.307159 , 0.002325 ,  69
   4.4735 , 1.307110 , 0.002325 ,  70
   4.4735 , 1.307189 , 0.002325 ,  71
   4.4735 , 1.306979 , 0.002325 ,  72
   4.4735 , 1.307288 , 0.002325 ,  73
   4.4735 , 1.307559 , 0.002325 ,  74
   4.4735 , 1.307796 , 0.002325 ,  75
   4.4735 , 1.307459 , 0.002325 ,  76
   4.4735 , 1.307011 , 0.002325 ,  77
   4.4735 , 1.307593 , 0.002325 ,  78
   4.4735 , 1.307210 , 0.002325 ,  79
   4.4735 , 1.307432 , 0.002325 ,  80
   4.4735 , 1.307173 , 0.002325 ,  81
   4.4735 , 1.307298 , 0.002325 ,  82
   4.4735 , 1.306981 , 0.002325 ,  83
   4.4735 , 1.307241 , 0.002325 ,  84
   4.4735 , 1.307691 , 0.002325 ,  85
   4.4735 , 1.307449 , 0.002325 ,  86
   4.4735 , 1.307011 , 0.002325 ,  87
   4.4735 , 1.307495 , 0.002325 ,  88
   4.4735 , 1.307707 , 0.002325 ,  89
   4.4735 , 1.307354 , 0.002325 ,  90
   4.4735 , 1.307112 , 0.002325 ,  91
   4.4735 , 1.307131 , 0.002325 ,  92
   4.4735 , 1.307552 , 0.002325 ,  93
   4.4735 , 1.307491 , 0.002325 ,  94
   4.4735 , 1.307197 , 0.002325 ,  95
   4.4735 , 1.307488 , 0.002325 ,  96
   4.4735 , 1.306969 , 0.002325 ,  97
   4.4735 , 1.307333 , 0.002325 ,  98
   4.4735 , 1.307633 , 0.002325 ,  99
   4.4735 , 1.307740 , 0.002325 , 100
   4.5863 , 1.326217 , 0.002383 ,   0
   4.5863 , 1.326203 , 0.002383 ,   1
   4.5863 , 1.326025 , 0.002383 ,   2
   4.5863 , 1.325904 , 0.002383 ,   3
   4.5863 , 1.326244 , 0.002383 ,   4
   4.5863 , 1.326525 , 0.002383 ,   5
   4.5863 , 1.325998 , 0.002383 ,   6
   4.5863 , 1.326143 , 0.002383 ,   7
   4.5863 , 1.326827 , 0.002383 ,   8
   4.5863 , 1.326543 , 0.002383 ,   9
   4.5863 , 1.326382 , 0.002383 ,  10
   4.5863 , 1.325929 , 0.002383 ,  11
   4.5863 , 1.326055 , 0.002383 ,  12
   4.5863 , 1.326109 , 0.002383 ,  13
   4.5863 , 1.326580 , 0.002383 ,  14
   4.5863 , 1.325860 , 0.002383 ,  15
   4.5863 , 1.326449 , 0.002383 ,  16
   4.5863 , 1.326352 , 0.002383 ,  17
   4.5863 , 1.326345 , 0.002383 ,  18
   4.5863 , 1.326516 , 0.002383 ,  19
   4.5863 , 1.325899 , 0.002383 ,  20
   4.5863 , 1.325972 , 0.002383 ,  21
   4.5863 , 1.326315 , 0.002383 ,  22
   4.5863 , 1.326380 , 0.002383 ,  23
   4.5863 , 1.326336 , 0.002383 ,  24
   4.5863 , 1.326665 , 0.002383 ,  25
   4.5863 , 1.326120 , 0.002383 ,  26
   4.5863 , 1.326137 , 0.002383 ,  27
   4.5863 , 1.326573 , 0.002383 ,  28
   4.5863 , 1.326102 , 0.002383 ,  29
   4.5863 , 1.325884 , 0.002383 ,  30
   4.5863 , 1.326000 , 0.002383 ,  31
   4.5863 , 1.326285 , 0.002383 ,  32
   4.5863 , 1.326421 , 0.002383 ,  33
   4.5863 , 1.325662 , 0.002383 ,  34
   4.5863 , 1.326296 , 0.002383 ,  35
   4.5863 , 1.325859 , 0.002383 ,  36
   4.5863 , 1.326275 , 0.002383 ,  37
   4.5863 , 1.326410 , 0.002383 ,  38
   4.5863 , 1.325996 , 0.002383 ,  39
   4.5863 , 1.326647 , 0.002383 ,  40
   4.5863 , 1.326436 , 0.002383 ,  41
   4.5863 , 1.325952 , 0.002383 ,  42
   4.5863 , 1.326170 , 0.002383 ,  43
   4.5863 , 1.326340 , 0.002383 ,  44
   4.5863 , 1.326203 , 0.002383 ,  45
   4.5863 , 1.326027 , 0.002383 ,  46
   4.5863 , 1.326153 , 0.002383 ,  47
   4.5863 , 1.326366 , 0.002383 ,  48
   4.5863 , 1.326116 , 0.002383 ,  49
   4.5863 , 1.326539 , 0.002383 ,  50
   4.5863 , 1.326113 , 0.002383 ,  51
   4.5863 , 1.326209 , 0.002383 ,  52
   4.5863 , 1.326426 , 0.002383 ,  53
   4.5863 , 1.326180 , 0.002383 ,  54
   4.5863 , 1.326182 , 0.002383 ,  55
   4.5863 , 1.326093 , 0.002383 ,  56
   4.5863 , 1.326138 , 0.002383 ,  57
   4.5863 , 1.326397 , 0.002383 ,  58
   4.5863 , 1.326124 , 0.002383 ,  59
   4.5863 , 1.326218 , 0.002383 ,  60
   4.5863 , 1.325944 , 0.002383 ,  61
   4.5863 , 1.325915 , 0.002383 ,  62
   4.5863 , 1.326203 , 0.002383 ,  63
   4.5863 , 1.326146 , 0.002383 ,  64
   4.5863 , 1.325930 , 0.002383 ,  65
   4.5863 , 1.326110 , 0.002383 ,  66
   4.5863 , 1.326638 , 0.002383 ,  67
   4.5863 , 1.325957 , 0.002383 ,  68
   4.5863 , 1.325929 , 0.002383 ,  69
   4.5863 , 1.326290 , 0.002383 ,  70
   4.5863 , 1.325903 , 0.002383 ,  71
   4.5863 , 1.326729 , 0.002383 ,  72
   4.5863 , 1.326040 , 0.002383 ,  73
   4.5863 , 1.326199 , 0.002383 ,  74
   4.5863 , 1.326481 , 0.002383 ,  75
   4.5863 , 1.326531 , 0.002383 ,  76
   4.5863 , 1.326075 , 0.002383 ,  77
   4.5863 , 1.326769 , 0.002383 ,  78
   4.5863 , 1.326010 , 0.002383 ,  79
   4.5863 , 1.326258 , 0.002383 ,  80
   4.5863 , 1.326221 , 0.002383 ,  81
   4.5863 , 1.325794 , 0.002383 ,  82
   4.5863 , 1.326185 , 0.002383 ,  83
   4.5863 , 1.326208 , 0.002383 ,  84
   4.5863 , 1.326691 , 0.002383 ,  85
   4.5863 , 1.325983 , 0.002383 ,  86
   4.5863 , 1.326075 , 0.002383 ,  87
   4.5863 , 1.326315 , 0.002383 ,  88
   4.5863 , 1.325799 , 0.002383 ,  89
   4.5863 , 1.326069 , 0.002383 ,  90
   4.5863 , 1.326162 , 0.002383 ,  91
   4.5863 , 1.326154 , 0.002383 ,  92
   4.5863 , 1.326116 , 0.002383 ,  93
   4.5863 , 1.326370 , 0.002383 ,  94
   4.5863 , 1.326260 , 0.002383 ,  95
   4.5863 , 1.326332 , 0.002383 ,  96
   4.5863 , 1.326082 , 0.002383 ,  97
   4.5863 , 1.326358 , 0.002383 ,  98
   4.5863 , 1.326400 , 0.002383 ,  99
   4.5863 , 1.326475 , 0.002383 , 100
   4.6998 , 1.342900 , 0.003538 ,   0
   4.6998 , 1.343248 , 0.003538 ,   1
   4.6998 , 1.342390 , 0.003538 ,   2
   4.6998 , 1.342819 , 0.003538 ,   3
   4.6998 , 1.342857 , 0.003538 ,   4
   4.6998 , 1.343469 , 0.003538 ,   5
   4.6998 , 1.342775 , 0.003538 ,   6
   4.6998 , 1.343067 , 0.003538 ,   7
   4.6998 , 1.343169 , 0.003538 ,   8
   4.6998 , 1.343528 , 0.003538 ,   9
   4.6998 , 1.342904 , 0.003538 ,  10
   4.6998 , 1.342613 , 0.003538 ,  11
   4.6998 , 1.342541 , 0.003538 ,  12
   4.6998 , 1.342276 , 0.003538 ,  13
   4.6998 , 1.343158 , 0.003538 ,  14
   4.6998 , 1.342816 , 0.003538 ,  15
   4.6998 , 1.342903 , 0.003538 ,  16
   4.6998 , 1.343261 , 0.003538 ,  17
   4.6998 , 1.343009 , 0.003538 ,  18
   4.6998 , 1.342330 , 0.003538 ,  19
   4.6998 , 1.342550 , 0.003538 ,  20
   4.6998 , 1.342917 , 0.003538 ,  21
   4.6998 , 1.343339 , 0.003538 ,  22
   4.6998 , 1.342926 , 0.003538 ,  23
   4.6998 , 1.342627 , 0.003538 ,  24
   4.6998 , 1.343701 , 0.003538 ,  25
   4.6998 , 1.342601 , 0.003538 ,  26
   4.6998 , 1.343163 , 0.003538 ,  27
   4.6998 , 1.342874 , 0.003538 ,  28
   4.6998 , 1.342783 , 0.003538 ,  29
   4.6998 , 1.342641 , 0.003538 ,  30
   4.6998 , 1.342793 , 0.003538 ,  31
   4.6998 , 1.342871 , 0.003538 ,  32
   4.6998 , 1.342445 , 0.003538 ,  33
   4.6998 , 1.342211 , 0.003538 ,  34
   4.6998 , 1.343465 , 0.003538 ,  35
   4.6998 , 1.343007 , 0.003538 ,  36
   4.6998 , 1.342755 , 0.003538 ,  37
   4.6998 , 1.342867 , 0.003538 ,  38
   4.6998 , 1.342495 , 0.003538 ,  39
   4.6998 , 1.342772 , 0.003538 ,  40
   4.6998 , 1.342898 , 0.003538 ,  41
   4.6998 , 1.343088 , 0.003538 ,  42
   4.6998 , 1.343419 , 0.003538 ,  43
   4.6998 , 1.342646 , 0.003538 ,  44
   4.6998 , 1.343215 , 0.003538 ,  45
   4.6998 , 1.342943 , 0.003538 ,  46
   4.6998 , 1.342618 , 0.003538 ,  47
   4.6998 , 1.342910 , 0.003538 ,  48
   4.6998 , 1.342895 , 0.003538 ,  49
   4.6998 , 1.342946 , 0.003538 ,  50
   4.6998 , 1.343021 , 0.003538 ,  51
   4.6998 , 1.343260 , 0.003538 ,  52
   4.6998 , 1.343405 , 0.003538 ,  53
   4.6998 , 1.342819 , 0.003538 ,  54
   4.6998 , 1.342800 , 0.003538 ,  55
   4.6998 , 1.342816 , 0.003538 ,  56
   4.6998 , 1.342414 , 0.003538 ,  57
   4.6998 , 1.343344 , 0.003538 ,  58
   4.6998 , 1.343125 , 0.003538 ,  59
   4.6998 , 1.342612 , 0.003538 ,  60
   4.6998 , 1.343136 , 0.003538 ,  61
   4.6998 , 1.342813 , 0.003538 ,  62
   4.6998 , 1.343269 , 0.003538 ,  63
   4.6998 , 1.342710 , 0.003538 ,  64
   4.6998 , 1.342691 , 0.003538 ,  65
   4.6998 , 1.342289 , 0.003538 ,  66
   4.6998 , 1.342948 , 0.003538 ,  67
   4.6998 , 1.342403 , 0.003538 ,  68
   4.6998 , 1.342841 , 0.003538 ,  69
   4.6998 , 1.343867 , 0.003538 ,  70
   4.6998 , 1.342348 , 0.003538 ,  71
   4.6998 , 1.342914 , 0.003538 ,  72
   4.6998 , 1.342770 , 0.003538 ,  73
   4.6998 , 1.342425 , 0.003538 ,  74
   4.6998 , 1.342826 , 0.003538 ,  75
   4.6998 , 1.343300 , 0.003538 ,  76
   4.6998 , 1.342928 , 0.003538 ,  77
   4.6998 , 1.342878 , 0.003538 ,  78
   4.6998 , 1.341960 , 0.003538 ,  79
   4.6998 , 1.343350 , 0.003538 ,  80
   4.6998 , 1.342498 , 0.003538 ,  81
   4.6998 , 1.342342 , 0.003538 ,  82
   4.6998 , 1.342816 , 0.003538 ,  83
   4.6998 , 1.343158 , 0.003538 ,  84
   4.6998 , 1.343418 , 0.003538 ,  85
   4.6998 , 1.342994 , 0.003538 ,  86
   4.6998 , 1.343200 , 0.003538 ,  87
   4.6998 , 1.343023 , 0.003538 ,  88
   4.6998 , 1.342531 , 0.003538 ,  89
   4.6998 , 1.342987 , 0.003538 ,  90
   4.6998 , 1.342553 , 0.003538 ,  91
   4.6998 , 1.342867 , 0.003538 ,  92
   4.6998 , 1.343010 , 0.003538 ,  93
   4.6998 , 1.343165 , 0.003538 ,  94
   4.6998 , 1.343100 , 0.003538 ,  95
   4.6998 , 1.342847 , 0.003538 ,  96
   4.6998 , 1.343595 , 0.003538 ,  97
   4.6998 , 1.342464 , 0.003538 ,  98
   4.6998 , 1.343581 , 0.003538 ,  99
   4.6998 , 1.343016 , 0.003538 , 100
   4.9063 , 1.370821 , 0.003777 ,   0
   4.9063 , 1.371238 , 0.003777 ,   1
   4.9063 , 1.370433 , 0.003777 ,   2
   4.9063 , 1.370478 , 0.003777 ,   3
   4.9063 , 1.370604 , 0.003777 ,   4
   4.9063 , 1.370934 , 0.003777 ,   5
   4.9063 , 1.370633 , 0.003777 ,   6
   4.9063 , 1.370272 , 0.003777 ,   7
   4.9063 , 1.371581 , 0.003777 ,   8
   4.9063 , 1.371361 , 0.003777 ,   9
   4.9063 , 1.370892 , 0.003777 ,  10
   4.9063 , 1.369935 , 0.003777 ,  11
   4.9063 , 1.370093 , 0.003777 ,  12
   4.9063 , 1.371046 , 0.003777 ,  13
   4.9063 , 1.371152 , 0.003777 ,  14
   4.9063 , 1.370176 , 0.003777 ,  15
   4.9063 , 1.370937 , 0.003777 ,  16
   4.9063 , 1.371258 , 0.003777 ,  17
   4.9063 , 1.370724 , 0.003777 ,  18
   4.9063 , 1.371838 , 0.003777 ,  19
   4.9063 , 1.370558 , 0.003777 ,  20
   4.9063 , 1.370558 , 0.003777 ,  21
   4.9063 , 1.370586 , 0.003777 ,  22
   4.9063 , 1.371123 , 0.003777 ,  23
   4.9063 , 1.371196 , 0.003777 ,  24
   4.9063 , 1.371140 , 0.003777 ,  25
   4.9063 , 1.371040 , 0.003777 ,  26
   4.9063 , 1.370544 , 0.003777 ,  27
   4.9063 , 1.370689 , 0.003777 ,  28
   4.9063 , 1.370438 , 0.003777 ,  29
   4.9063 , 1.370814 , 0.003777 ,  30
   4.9063 , 1.370603 , 0.003777 ,  31
   4.9063 , 1.371314 , 0.003777 ,  32
   4.9063 , 1.370240 , 0.003777 ,  33
   4.9063 , 1.370845 , 0.003777 ,  34
   4.9063 , 1.370866 , 0.003777 ,  35
   4.9063 , 1.370550 , 0.003777 ,  36
   4.9063 , 1.370830 , 0.003777 ,  37
   4.9063 , 1.370580 , 0.003777 ,  38
   4.9063 , 1.370351 , 0.003777 ,  39
   4.9063 , 1.370829 , 0.003777 ,  40
   4.9063 , 1.370291 , 0.003777 ,  41
   4.9063 , 1.370268 , 0.003777 ,  42
   4.9063 , 1.371224 , 0.003777 ,  43
   4.9063 , 1.370976 , 0.003777 ,  44
   4.9063 , 1.370891 , 0.003777 ,  45
   4.9063 , 1.370954 , 0.003777 ,  46
   4.9063 , 1.370406 , 0.003777 ,  47
   4.9063 , 1.371277 , 0.003777 ,  48
   4.9063 , 1.370957 , 0.003777 ,  49
   4.9063 , 1.371350 , 0.003777 ,  50
   4.9063 , 1.371282 , 0.003777 ,  51
   4.9063 , 1.370702 , 0.003777 ,  52
   4.9063 , 1.371169 , 0.003777 ,  53
   4.9063 , 1.370824 , 0.003777 ,  54
   4.9063 , 1.371059 , 0.003777 ,  55
   4.9063 , 1.371301 , 0.003777 ,  56
   4.9063 , 1.371265 , 0.003777 ,  57
   4.9063 , 1.371026 , 0.003777 ,  58
   4.9063 , 1.370495 , 0.003777 ,  59
   4.9063 , 1.370434 , 0.003777 ,  60
   4.9063 , 1.370651 , 0.003777 ,  61
   4.9063 , 1.371011 , 0.003777 ,  62
   4.9063 , 1.370364 , 0.003777 ,  63
   4.9063 , 1.371184 , 0.003777 ,  64
   4.9063 , 1.370180 , 0.003777 ,  65
   4.9063 , 1.370461 , 0.003777 ,  66
   4.9063 , 1.371014 , 0.003777 ,  67
   4.9063 , 1.370648 , 0.003777 ,  68
   4.9063 , 1.370664 , 0.003777 ,  69
   4.9063 , 1.370847 , 0.003777 ,  70
   4.9063 , 1.370262 , 0.003777 ,  71
   4.9063 , 1.371232 , 0.003777 ,  72
   4.9063 , 1.370499 , 0.003777 ,  73
   4.9063 , 1.370793 , 0.003777 ,  74
   4.9063 , 1.371076 , 0.003777 ,  75
   4.9063 , 1.371380 , 0.003777 ,  76
   4.9063 , 1.370846 , 0.003777 ,  77
   4.9063 , 1.370700 , 0.003777 ,  78
   4.9063 , 1.370354 , 0.003777 ,  79
   4.9063 , 1.371137 , 0.003777 ,  80
   4.9063 , 1.370766 , 0.003777 ,  81
   4.9063 , 1.370516 , 0.003777 ,  82
   4.9063 , 1.371014 , 0.003777 ,  83
   4.9063 , 1.371160 , 0.003777 ,  84
   4.9063 , 1.371388 , 0.003777 ,  85
   4.9063 , 1.370998 , 0.003777 ,  86
   4.9063 , 1.370805 , 0.003777 ,  87
   4.9063 , 1.370945 , 0.003777 ,  88
   4.9063 , 1.370685 , 0.003777 ,  89
   4.9063 , 1.370858 , 0.003777 ,  90
   4.9063 , 1.370622 , 0.003777 ,  91
   4.9063 , 1.370725 , 0.003777 ,  92
   4.9063 , 1.370829 , 0.003777 ,  93
   4.9063 , 1.371067 , 0.003777 ,  94
   4.9063 , 1.371578 , 0.003777 ,  95
   4.9063 , 1.370335 , 0.003777 ,  96
   4.9063 , 1.371052 , 0.003777 ,  97
   4.9063 , 1.370256 , 0.003777 ,  98
   4.9063 , 1.371482 , 0.003777 ,  99
   4.9063 , 1.370267 , 0.003777 , 100
   5.0026 , 1.382416 , 0.004196 ,   0
   5.0026 , 1.381994 , 0.004196 ,   1
   5.0026 , 1.382368 , 0.004196 ,   2
   5.0026 , 1.382690 , 0.004196 ,   3
   5.0026 , 1.382028 , 0.004196 ,   4
   5.0026 , 1.382031 , 0.004196 ,   5
   5.0026 , 1.382174 , 0.004196 ,   6
   5.0026 , 1.382590 , 0.004196 ,   7
   5.0026 , 1.382122 , 0.004196 ,   8
   5.0026 , 1.382659 , 0.004196 ,   9
   5.0026 , 1.383138 , 0.004196 ,  10
   5.0026 , 1.381332 , 0.004196 ,  11
   5.0026 , 1.382758 , 0.004196 ,  12
   5.0026 , 1.382313 , 0.004196 ,  13
   5.0026 , 1.382576 , 0.004196 ,  14
   5.0026 , 1.382564 , 0.004196 ,  15
   5.0026 , 1.382535 , 0.004196 ,  16
   5.0026 , 1.383640 , 0.004196 ,  17
   5.0026 , 1.383033 , 0.004196 ,  18
   5.0026 , 1.382267 , 0.004196 ,  19
   5.0026 , 1.382177 , 0.004196 ,  20
   5.0026 , 1.382108 , 0.004196 ,  21
   5.0026 , 1.381923 , 0.004196 ,  22
   5.0026 , 1.382948 , 0.004196 ,  23
   5.0026 , 1.382100 , 0.004196 ,  24
   5.0026 , 1.382633 , 0.004196 ,  25
   5.0026 , 1.382964 , 0.004196 ,  26
   5.0026 , 1.382703 , 0.004196 ,  27
   5.0026 , 1.382649 , 0.004196 ,  28
   5.0026 , 1.381793 , 0.004196 ,  29
   5.0026 , 1.382118 , 0.004196 ,  30
   5.0026 , 1.382297 , 0.004196 ,  31
   5.0026 , 1.382815 , 0.004196 ,  32
   5.0026 , 1.383533 , 0.004196 ,  33
   5.0026 , 1.382839 , 0.004196 ,  34
   5.0026 , 1.382542 , 0.004196 ,  35
   5.0026 , 1.382260 , 0.004196 ,  36
   5.0026 , 1.382615 , 0.004196 ,  37
   5.0026 , 1.381920 , 0.004196 ,  38
   5.0026 , 1.382883 , 0.004196 ,  39
   5.0026 , 1.382374 , 0.004196 ,  40
   5.0026 , 1.382016 , 0.004196 ,  41
   5.0026 , 1.382660 , 0.004196 ,  42
   5.0026 , 1.381864 , 0.004196 ,  43
   5.0026 , 1.382534 , 0.004196 ,  44
   5.0026 , 1.382132 , 0.004196 ,  45
   5.0026 , 1.381702 , 0.004196 ,  46
   5.0026 , 1.382401 , 0.004196 ,  47
   5.0026 , 1.382608 , 0.004196 ,  48
   5.0026 , 1.382444 , 0.004196 ,  49
   5.0026 , 1.382947 , 0.004196 ,  50
   5.0026 , 1.382604 , 0.004196 ,  51
   5.0026 , 1.382110 , 0.004196 ,  52
   5.0026 , 1.382329 , 0.004196 ,  53
   5.0026 , 1.381623 , 0.004196 ,  54
   5.0026 , 1.381753 , 0.004196 ,  55
   5.0026 , 1.381990 , 0.004196 ,  56
   5.0026 , 1.382432 , 0.004196 ,  57
   5.0026 , 1.381859 , 0.004196 ,  58
   5.0026 , 1.381793 , 0.004196 ,  59
   5.0026 , 1.381986 , 0.004196 ,  60
   5.0026 , 1.382222 , 0.004196 ,  61
   5.0026 , 1.382504 , 0.004196 ,  62
   5.0026 , 1.382722 , 0.004196 ,  63
   5.0026 , 1.382981 , 0.004196 ,  64
   5.0026 , 1.381969 , 0.004196 ,  65
   5.0026 , 1.382842 , 0.004196 ,  66
   5.0026 , 1.381901 , 0.004196 ,  67
   5.0026 , 1.382629 , 0.004196 ,  68
   5.0026 , 1.382406 , 0.004196 ,  69
   5.0026 , 1.382842 , 0.004196 ,  70
   5.0026 , 1.382405 , 0.004196 ,  71
   5.0026 , 1.382671 , 0.004196 ,  72
   5.0026 , 1.382803 , 0.004196 ,  73
   5.0026 , 1.381871 , 0.004196 ,  74
   5.0026 , 1.382540 , 0.004196 ,  75
   5.0026 , 1.381921 , 0.004196 ,  76
   5.0026 , 1.382105 , 0.004196 ,  77
   5.0026 , 1.382824 , 0.004196 ,  78
   5.0026 , 1.381834 , 0.004196 ,  79
   5.0026 , 1.382774 , 0.004196 ,  80
   5.0026 , 1.382557 , 0.004196 ,  81
   5.0026 , 1.382185 , 0.004196 ,  82
   5.0026 , 1.382301 , 0.004196 ,  83
   5.0026 , 1.382703 , 0.004196 ,  84
   5.0026 , 1.382524 , 0.004196 ,  85
   5.0026 , 1.382353 , 0.004196 ,  86
   5.0026 , 1.382116 , 0.004196 ,  87
   5.0026 , 1.383026 , 0.004196 ,  88
   5.0026 , 1.383158 , 0.004196 ,  89
   5.0026 , 1.382806 , 0.004196 ,  90
   5.0026 , 1.382438 , 0.004196 ,  91
   5.0026 , 1.382561 , 0.004196 ,  92
   5.0026 , 1.382144 , 0.004196 ,  93
   5.0026 , 1.382369 , 0.004196 ,  94
   5.0026 , 1.382507 , 0.004196 ,  95
   5.0026 , 1.381706 , 0.004196 ,  96
   5.0026 , 1.382465 , 0.004196 ,  97
   5.0026 , 1.382473 , 0.004196 ,  98
   5.0026 , 1.383209 , 0.004196 ,  99
   5.0026 , 1.382466 , 0.004196 , 100
   5.0054 , 1.372949 , 0.003189 ,   0
   5.0054 , 1.373019 , 0.003189 ,   1
   5.0054 , 1.372571 , 0.003189 ,   2
   5.0054 , 1.372717 , 0.003189 ,   3
   5.0054 , 1.373096 , 0.003189 ,   4
   5.0054 , 1.372785 , 0.003189 ,   5
   5.0054 , 1.373296 , 0.003189 ,   6
   5.0054 , 1.372733 , 0.003189 ,   7
   5.0054 , 1.373084 , 0.003189 ,   8
   5.0054 , 1.373166 , 0.003189 ,   9
   5.0054 , 1.372932 , 0.003189 ,  10
   5.0054 , 1.372818 , 0.003189 ,  11
   5.0054 , 1.372983 , 0.003189 ,  12
   5.0054 , 1.373338 , 0.003189 ,  13
   5.0054 , 1.373427 , 0.003189 ,  14
   5.0054 , 1.372341 , 0.003189 ,  15
   5.0054 , 1.372835 , 0.003189 ,  16
   5.0054 , 1.372716 , 0.003189 ,  17
   5.0054 , 1.373110 , 0.003189 ,  18
   5.0054 , 1.372647 , 0.003189 ,  19
   5.0054 , 1.372765 , 0.003189 ,  20
   5.0054 , 1.372973 , 0.003189 ,  21
   5.0054 , 1.372963 , 0.003189 ,  22
   5.0054 , 1.373126 , 0.003189 ,  23
   5.0054 , 1.372605 , 0.003189 ,  24
   5.0054 , 1.373295 , 0.003189 ,  25
   5.0054 , 1.373209 , 0.003189 ,  26
   5.0054 , 1.373071 , 0.003189 ,  27
   5.0054 , 1.372898 , 0.003189 ,  28
   5.0054 , 1.372652 , 0.003189 ,  29
   5.0054 , 1.372988 , 0.003189 ,  30
   5.0054 , 1.373085 , 0.003189 ,  31
   5.0054 , 1.372822 , 0.003189 ,  32
   5.0054 , 1.373463 , 0.003189 ,  33
   5.0054 , 1.372422 , 0.003189 ,  34
   5.0054 , 1.373068 , 0.003189 ,  35
   5.0054 , 1.372545 , 0.003189 ,  36
   5.0054 , 1.373269 , 0.003189 ,  37
   5.0054 , 1.372451 , 0.003189 ,  38
   5.0054 , 1.373165 , 0.003189 ,  39
   5.0054 , 1.372828 , 0.003189 ,  40
   5.0054 , 1.373362 , 0.003189 ,  41
   5.0054 , 1.373207 , 0.003189 ,  42
   5.0054 , 1.373029 , 0.003189 ,  43
   5.0054 , 1.373605 , 0.003189 ,  44
   5.0054 , 1.373296 , 0.003189 ,  45
   5.0054 , 1.372314 , 0.003189 ,  46
   5.0054 , 1.372684 , 0.003189 ,  47
   5.0054 , 1.372645 , 0.003189 ,  48
   5.0054 , 1.373772 , 0.003189 ,  49
   5.0054 , 1.373259 , 0.003189 ,  50
   5.0054 , 1.372969 , 0.003189 ,  51
   5.0054 , 1.373070 , 0.003189 ,  52
   5.0054 , 1.373581 , 0.003189 ,  53
   5.0054 , 1.373085 , 0.003189 ,  54
   5.0054 , 1.373611 , 0.003189 ,  55
   5.0054 , 1.372545 , 0.003189 ,  56
   5.0054 , 1.372654 , 0.003189 ,  57
   5.0054 , 1.373437 , 0.003189 ,  58
   5.0054 , 1.373274 , 0.003189 ,  59
   5.0054 , 1.372346 , 0.003189 ,  60
   5.0054 , 1.372952 , 0.003189 ,  61
   5.0054 , 1.372883 , 0.003189 ,  62
   5.0054 , 1.372837 , 0.003189 ,  63
   5.0054 , 1.372632 , 0.003189 ,  64
   5.0054 , 1.372812 , 0.003189 ,  65
   5.0054 , 1.372743 , 0.003189 ,  66
   5.0054 , 1.372645 , 0.003189 ,  67
   5.0054 , 1.372764 , 0.003189 ,  68
   5.0054 , 1.372963 , 0.003189 ,  69
   5.0054 , 1.373295 , 0.003189 ,  70
   5.0054 , 1.372910 , 0.003189 ,  71
   5.0054 , 1.373110 , 0.003189 ,  72
   5.0054 , 1.372313 , 0.003189 ,  73
   5.0054 , 1.372735 , 0.003189 ,  74
   5.0054 , 1.372896 , 0.003189 ,  75
   5.0054 , 1.373262 , 0.003189 ,  76
   5.0054 , 1.372882 , 0.003189 ,  77
   5.0054 , 1.373253 , 0.003189 ,  78
   5.0054 , 1.373030 , 0.003189 ,  79
   5.0054 , 1.372658 , 0.003189 ,  80
   5.0054 , 1.372318 , 0.003189 ,  81
   5.0054 , 1.373122 , 0.003189 ,  82
   5.0054 , 1.372936 , 0.003189 ,  83
   5.0054 , 1.372456 , 0.003189 ,  84
   5.0054 , 1.373039 , 0.003189 ,  85
   5.0054 , 1.373074 , 0.003189 ,  86
   5.0054 , 1.372510 , 0.003189 ,  87
   5.0054 , 1.373641 , 0.003189 ,  88
   5.0054 , 1.372634 , 0.003189 ,  89
   5.0054 , 1.373048 , 0.003189 ,  90
   5.0054 , 1.372865 , 0.003189 ,  91
   5.0054 , 1.372983 , 0.003189 ,  92
   5.0054 , 1.372932 , 0.003189 ,  93
   5.0054 , 1.372684 , 0.003189 ,  94
   5.0054 , 1.372935 , 0.003189 ,  95
   5.0054 , 1.373183 , 0.003189 ,  96
   5.0054 , 1.372872 , 0.003189 ,  97
   5.0054 , 1.373036 , 0.003189 ,  98
   5.0054 , 1.373404 , 0.003189 ,  99
   5.0054 , 1.372616 , 0.003189 , 100
   5.1024 , 1.387715 , 0.003680 ,   0
   5.1024 , 1.387323 , 0.003680 ,   1
   5.1024 , 1.388094 , 0.003680 ,   2
   5.1024 , 1.387911 , 0.003680 ,   3
   5.1024 , 1.387788 , 0.003680 ,   4
   5.1024 , 1.387529 , 0.003680 ,   5
   5.1024 , 1.387697 , 0.003680 ,   6
   5.1024 , 1.388233 , 0.003680 ,   7
   5.1024 , 1.387573 , 0.003680 ,   8
   5.1024 , 1.387556 , 0.003680 ,   9
   5.1024 , 1.388179 , 0.003680 ,  10
   5.1024 , 1.387527 , 0.003680 ,  11
   5.1024 , 1.387355 , 0.003680 ,  12
   5.1024 , 1.386723 , 0.003680 ,  13
   5.1024 , 1.387850 , 0.003680 ,  14
   5.1024 , 1.388084 , 0.003680 ,  15
   5.1024 , 1.388287 , 0.003680 ,  16
   5.1024 , 1.388307 , 0.003680 ,  17
   5.1024 , 1.388010 , 0.003680 ,  18
   5.1024 , 1.387494 , 0.003680 ,  19
   5.1024 , 1.387404 , 0.003680 ,  20
   5.1024 , 1.387539 , 0.003680 ,  21
   5.1024 , 1.387352 , 0.003680 ,  22
   5.1024 , 1.388206 , 0.003680 ,  23
   5.1024 , 1.387193 , 0.003680 ,  24
   5.1024 , 1.388257 , 0.003680 ,  25
   5.1024 , 1.387729 , 0.003680 ,  26
   5.1024 , 1.387889 , 0.003680 ,  27
   5.1024 , 1.387838 , 0.003680 ,  28
   5.1024 , 1.387073 , 0.003680 ,  29
   5.1024 , 1.387496 , 0.003680 ,  30
   5.1024 , 1.387995 , 0.003680 ,  31
   5.1024 , 1.387672 , 0.003680 ,  32
   5.1024 , 1.387745 , 0.003680 ,  33
   5.1024 , 1.387912 , 0.003680 ,  34
   5.1024 , 1.387539 , 0.003680 ,  35
   5.1024 , 1.387604 , 0.003680 ,  36
   5.1024 , 1.387629 , 0.003680 ,  37
   5.1024 , 1.387505 , 0.003680 ,  38
   5.1024 , 1.388039 , 0.003680 ,  39
   5.1024 , 1.387990 , 0.003680 ,  40
   5.1024 , 1.387367 , 0.003680 ,  41
   5.1024 , 1.387673 , 0.003680 ,  42
   5.1024 , 1.386721 , 0.003680 ,  43
   5.1024 , 1.387564 , 0.003680 ,  44
   5.1024 , 1.387639 , 0.003680 ,  45
   5.1024 , 1.388429 , 0.003680 ,  46
   5.1024 , 1.387575 , 0.003680 ,  47
   5.1024 , 1.387858 , 0.003680 ,  48
   5.1024 , 1.387870 , 0.003680 ,  49
   5.1024 , 1.387794 , 0.003680 ,  50
   5.1024 , 1.387818 , 0.003680 ,  51
   5.1024 , 1.387583 , 0.003680 ,  52
   5.1024 , 1.387760 , 0.003680 ,  53
   5.1024 , 1.387885 , 0.003680 ,  54
   5.1024 , 1.387491 , 0.003680 ,  55
   5.1024 , 1.387710 , 0.003680 ,  56
   5.1024 , 1.388092 , 0.003680 ,  57
   5.1024 , 1.388230 , 0.003680 ,  58
   5.1024 , 1.387658 , 0.003680 ,  59
   5.1024 , 1.387869 , 0.003680 ,  60
   5.1024 , 1.387504 , 0.003680 ,  61
   5.1024 , 1.387778 , 0.003680 ,  62
   5.1024 , 1.387854 , 0.003680 ,  63
   5.1024 , 1.387396 , 0.003680 ,  64
   5.1024 , 1.387759 , 0.003680 ,  65
   5.1024 , 1.388287 , 0.003680 ,  66
   5.1024 , 1.387506 , 0.003680 ,  67
   5.1024 , 1.387159 , 0.003680 ,  68
   5.1024 , 1.387760 , 0.003680 ,  69
   5.1024 , 1.387629 , 0.003680 ,  70
   5.1024 , 1.387210 , 0.003680 ,  71
   5.1024 , 1.388192 , 0.003680 ,  72
   5.1024 , 1.388224 , 0.003680 ,  73
   5.1024 , 1.386993 , 0.003680 ,  74
   5.1024 , 1.387384 , 0.003680 ,  75
   5.1024 , 1.387971 , 0.003680 ,  76
   5.1024 , 1.387445 , 0.003680 ,  77
   5.1024 , 1.388299 , 0.003680 ,  78
   5.1024 , 1.387316 , 0.003680 ,  79
   5.1024 , 1.387597 , 0.003680 ,  80
   5.1024 , 1.387650 , 0.003680 ,  81
   5.1024 , 1.387919 , 0.003680 ,  82
   5.1024 , 1.387445 , 0.003680 ,  83
   5.1024 , 1.388332 , 0.003680 ,  84
   5.1024 , 1.387551 , 0.003680 ,  85
   5.1024 , 1.387234 , 0.003680 ,  86
   5.1024 , 1.387732 , 0.003680 ,  87
   5.1024 , 1.388307 , 0.003680 ,  88
   5.1024 , 1.388570 , 0.003680 ,  89
   5.1024 , 1.387435 , 0.003680 ,  90
   5.1024 , 1.387080 , 0.003680 ,  91
   5.1024 , 1.387733 , 0.003680 ,  92
   5.1024 , 1.387740 , 0.003680 ,  93
   5.1024 , 1.387680 , 0.003680 ,  94
   5.1024 , 1.387871 , 0.003680 ,  95
   5.1024 , 1.388048 , 0.003680 ,  96
   5.1024 , 1.387761 , 0.003680 ,  97
   5.1024 , 1.386896 , 0.003680 ,  98
   5.1024 , 1.388094 , 0.003680 ,  99
   5.1024 , 1.387358 , 0.003680 , 100
   5.1061 , 1.386396 , 0.003102 ,   0
   5.1061 , 1.386769 , 0.003102 ,   1
   5.1061 , 1.385944 , 0.003102 ,   2
   5.1061 , 1.385893 , 0.003102 ,   3
   5.1061 , 1.386414 , 0.003102 ,   4
   5.1061 , 1.386257 , 0.003102 ,   5
   5.1061 , 1.386341 , 0.003102 ,   6
   5.1061 , 1.386053 , 0.003102 ,   7
   5.1061 , 1.386728 , 0.003102 ,   8
   5.1061 , 1.386765 , 0.003102 ,   9
   5.1061 , 1.385945 , 0.003102 ,  10
   5.1061 , 1.386111 , 0.003102 ,  11
   5.1061 , 1.386384 , 0.003102 ,  12
   5.1061 , 1.386592 , 0.003102 ,  13
   5.1061 , 1.386771 , 0.003102 ,  14
   5.1061 , 1.386711 , 0.003102 ,  15
   5.1061 , 1.386101 , 0.003102 ,  16
   5.1061 , 1.386277 , 0.003102 ,  17
   5.1061 , 1.386760 , 0.003102 ,  18
   5.1061 , 1.386339 , 0.003102 ,  19
   5.1061 , 1.386366 , 0.003102 ,  20
   5.1061 , 1.386544 , 0.003102 ,  21
   5.1061 , 1.386495 , 0.003102 ,  22
   5.1061 , 1.386887 , 0.003102 ,  23
   5.1061 , 1.386156 , 0.003102 ,  24
   5.1061 , 1.386531 , 0.003102 ,  25
   5.1061 , 1.385746 , 0.003102 ,  26
   5.1061 , 1.386516 , 0.003102 ,  27
   5.1061 , 1.386765 , 0.003102 ,  28
   5.1061 , 1.385754 , 0.003102 ,  29
   5.1061 , 1.385917 , 0.003102 ,  30
   5.1061 , 1.386645 , 0.003102 ,  31
   5.1061 , 1.386209 , 0.003102 ,  32
   5.1061 , 1.386299 , 0.003102 ,  33
   5.1061 , 1.386320 , 0.003102 ,  34
   5.1061 , 1.386438 , 0.003102 ,  35
   5.1061 , 1.386248 , 0.003102 ,  36
   5.1061 , 1.386063 , 0.003102 ,  37
   5.1061 , 1.386330 , 0.003102 ,  38
   5.1061 , 1.387047 , 0.003102 ,  39
   5.1061 , 1.386442 , 0.003102 ,  40
   5.1061 , 1.386693 , 0.003102 ,  41
   5.1061 , 1.386574 , 0.003102 ,  42
   5.1061 , 1.386876 , 0.003102 ,  43
   5.1061 , 1.386104 , 0.003102 ,  44
   5.1061 , 1.386273 , 0.003102 ,  45
   5.1061 , 1.386196 , 0.003102 ,  46
   5.1061 , 1.386485 , 0.003102 ,  47
   5.1061 , 1.386339 , 0.003102 ,  48
   5.1061 , 1.386230 , 0.003102 ,  49
   5.1061 , 1.386548 , 0.003102 ,  50
   5.1061 , 1.385387 , 0.003102 ,  51
   5.1061 , 1.386772 , 0.003102 ,  52
   5.1061 , 1.386664 , 0.003102 ,  53
   5.1061 , 1.386309 , 0.003102 ,  54
   5.1061 , 1.386786 , 0.003102 ,  55
   5.1061 , 1.387008 , 0.003102 ,  56
   5.1061 , 1.385918 , 0.003102 ,  57
   5.1061 , 1.386802 , 0.003102 ,  58
   5.1061 , 1.386325 , 0.003102 ,  59
   5.1061 , 1.385728 , 0.003102 ,  60
   5.1061 , 1.386685 , 0.003102 ,  61
   5.1061 , 1.386819 , 0.003102 ,  62
   5.1061 , 1.386397 , 0.003102 ,  63
   5.1061 , 1.386061 , 0.003102 ,  64
   5.1061 , 1.386543 , 0.003102 ,  65
   5.1061 , 1.386451 , 0.003102 ,  66
   5.1061 , 1.386438 , 0.003102 ,  67
   5.1061 , 1.386278 , 0.003102 ,  68
   5.1061 , 1.386307 , 0.003102 ,  69
   5.1061 , 1.386533 , 0.003102 ,  70
   5.1061 , 1.385982 , 0.003102 ,  71
   5.1061 , 1.386421 , 0.003102 ,  72
   5.1061 , 1.386299 , 0.003102 ,  73
   5.1061 , 1.386836 , 0.003102 ,  74
   5.1061 , 1.386389 , 0.003102 ,  75
   5.1061 , 1.386347 , 0.003102 ,  76
   5.1061 , 1.386221 , 0.003102 ,  77
   5.1061 , 1.386601 , 0.003102 ,  78
   5.1061 , 1.386020 , 0.003102 ,  79
   5.1061 , 1.386331 , 0.003102 ,  80
   5.1061 , 1.386317 , 0.003102 ,  81
   5.1061 , 1.386800 , 0.003102 ,  82
   5.1061 , 1.386700 , 0.003102 ,  83
   5.1061 , 1.385883 , 0.003102 ,  84
   5.1061 , 1.386521 , 0.003102 ,  85
   5.1061 , 1.386107 , 0.003102 ,  86
   5.1061 , 1.386427 , 0.003102 ,  87
   5.1061 , 1.386233 , 0.003102 ,  88
   5.1061 , 1.386224 , 0.003102 ,  89
   5.1061 , 1.386612 , 0.003102 ,  90
   5.1061 , 1.386676 , 0.003102 ,  91
   5.1061 , 1.386368 , 0.003102 ,  92
   5.1061 , 1.386331 , 0.003102 ,  93
   5.1061 , 1.386546 , 0.003102 ,  94
   5.1061 , 1.386983 , 0.003102 ,  95
   5.1061 , 1.386604 , 0.003102 ,  96
   5.1061 , 1.386497 , 0.003102 ,  97
   5.1061 , 1.386309 , 0.003102 ,  98
   5.1061 , 1.386523 , 0.003102 ,  99
   5.1061 , 1.386017 , 0.003102 , 100
   5.2006 , 1.409124 , 0.005399 ,   0
   5.2006 , 1.409172 , 0.005399 ,   1
   5.2006 , 1.409215 , 0.005399 ,   2
   5.2006 , 1.408165 , 0.005399 ,   3
   5.2006 , 1.409447 , 0.005399 ,   4
   5.2006 , 1.408717 , 0.005399 ,   5
   5.2006 , 1.408417 , 0.005399 ,   6
   5.2006 , 1.409534 , 0.005399 ,   7
   5.2006 , 1.408734 , 0.005399 ,   8
   5.2006 , 1.408893 , 0.005399 ,   9
   5.2006 , 1.409610 , 0.005399 ,  10
   5.2006 , 1.408630 , 0.005399 ,  11
   5.2006 , 1.408845 , 0.005399 ,  12
   5.2006 , 1.408919 , 0.005399 ,  13
   5.2006 , 1.408532 , 0.005399 ,  14
   5.2006 , 1.409093 , 0.005399 ,  15
   5.2006 , 1.409777 , 0.005399 ,  16
   5.2006 , 1.410058 , 0.005399 ,  17
   5.2006 , 1.408692 , 0.005399 ,  18
   5.2006 , 1.408603 , 0.005399 ,  19
   5.2006 , 1.407483 , 0.005399 ,  20
   5.2006 , 1.408603 , 0.005399 ,  21
   5.2006 , 1.407789 , 0.005399 ,  22
   5.2006 , 1.408988 , 0.005399 ,  23
   5.2006 , 1.408404 , 0.005399 ,  24
   5.2006 , 1.409865 , 0.005399 ,  25
   5.2006 , 1.409338 , 0.005399 ,  26
   5.2006 , 1.408917 , 0.005399 ,  27
   5.2006 , 1.409404 , 0.005399 ,  28
   5.2006 , 1.408610 , 0.005399 ,  29
   5.2006 , 1.408697 , 0.005399 ,  30
   5.2006 , 1.409755 , 0.005399 ,  31
   5.2006 , 1.409676 , 0.005399 ,  32
   5.2006 , 1.410450 , 0.005399 ,  33
   5.2006 , 1.409412 , 0.005399 ,  34
   5.2006 , 1.408867 , 0.005399 ,  35
   5.2006 , 1.409092 , 0.005399 ,  36
   5.2006 , 1.408482 , 0.005399 ,  37
   5.2006 , 1.409355 , 0.005399 ,  38
   5.2006 , 1.408600 , 0.005399 ,  39
   5.2006 , 1.409575 , 0.005399 ,  40
   5.2006 , 1.408912 , 0.005399 ,  41
   5.2006 , 1.409933 , 0.005399 ,  42
   5.2006 , 1.409547 , 0.005399 ,  43
   5.2006 , 1.409269 , 0.005399 ,  44
   5.2006 , 1.408797 , 0.005399 ,  45
   5.2006 , 1.409294 , 0.005399 ,  46
   5.2006 , 1.408950 , 0.005399 ,  47
   5.2006 , 1.409537 , 0.005399 ,  48
   5.2006 , 1.409425 , 0.005399 ,  49
   5.2006 , 1.409820 , 0.005399 ,  50
   5.2006 , 1.408870 , 0.005399 ,  51
   5.2006 , 1.409336 , 0.005399 ,  52
   5.2006 , 1.409759 , 0.005399 ,  53
   5.2006 , 1.409749 , 0.005399 ,  54
   5.2006 , 1.409076 , 0.005399 ,  55
   5.2006 , 1.408583 , 0.005399 ,  56
   5.2006 , 1.409484 , 0.005399 ,  57
   5.2006 , 1.410307 , 0.005399 ,  58
   5.2006 , 1.409130 , 0.005399 ,  59
   5.2006 , 1.408415 , 0.005399 ,  60
   5.2006 , 1.409071 , 0.005399 ,  61
   5.2006 , 1.409491 , 0.005399 ,  62
   5.2006 , 1.410217 , 0.005399 ,  63
   5.2006 , 1.408938 , 0.005399 ,  64
   5.2006 , 1.408789 , 0.005399 ,  65
   5.2006 , 1.408962 , 0.005399 ,  66
   5.2006 , 1.409200 , 0.005399 ,  67
   5.2006 , 1.409298 , 0.005399 ,  68
   5.2006 , 1.409691 , 0.005399 ,  69
   5.2006 , 1.408337 , 0.005399 ,  70
   5.2006 , 1.408506 , 0.005399 ,  71
   5.2006 , 1.410288 , 0.005399 ,  72
   5.2006 , 1.408450 , 0.005399 ,  73
   5.2006 , 1.408910 , 0.005399 ,  74
   5.2006 , 1.409187 , 0.005399 ,  75
   5.2006 , 1.409033 , 0.005399 ,  76
   5.2006 , 1.409671 , 0.005399 ,  77
   5.2006 , 1.409099 , 0.005399 ,  78
   5.2006 , 1.409835 , 0.005399 ,  79
   5.2006 , 1.409278 , 0.005399 ,  80
   5.2006 , 1.408813 , 0.005399 ,  81
   5.2006 , 1.409825 , 0.005399 ,  82
   5.2006 , 1.409466 , 0.005399 ,  83
   5.2006 , 1.409132 , 0.005399 ,  84
   5.2006 , 1.409812 , 0.005399 ,  85
   5.2006 , 1.408778 , 0.005399 ,  86
   5.2006 , 1.408768 , 0.005399 ,  87
   5.2006 , 1.408855 , 0.005399 ,  88
   5.2006 , 1.408707 , 0.005399 ,  89
   5.2006 , 1.409151 , 0.005399 ,  90
   5.2006 , 1.408895 , 0.005399 ,  91
   5.2006 , 1.408380 , 0.005399 ,  92
   5.2006 , 1.409496 , 0.005399 ,  93
   5.2006 , 1.409628 , 0.005399 ,  94
   5.2006 , 1.409238 , 0.005399 ,  95
   5.2006 , 1.408561 , 0.005399 ,  96
   5.2006 , 1.408832 , 0.005399 ,  97
   5.2006 , 1.408561 , 0.005399 ,  98
   5.2006 , 1.408976 , 0.005399 ,  99
   5.2006 , 1.409710 , 0.005399 , 100
   5.2073 , 1.407586 , 0.006788 ,   0
   5.2073 , 1.407171 , 0.006788 ,   1
   5.2073 , 1.406876 , 0.006788 ,   2
   5.2073 , 1.408896 , 0.006788 ,   3
   5.2073 , 1.407634 , 0.006788 ,   4
   5.2073 , 1.408692 , 0.006788 ,   5
   5.2073 , 1.407379 , 0.006788 ,   6
   5.2073 , 1.408019 , 0.006788 ,   7
   5.2073 , 1.406969 , 0.006788 ,   8
   5.2073 , 1.408328 , 0.006788 ,   9
   5.2073 , 1.408338 , 0.006788 ,  10
   5.2073 , 1.407302 , 0.006788 ,  11
   5.2073 , 1.408331 , 0.006788 ,  12
   5.2073 , 1.405871 , 0.006788 ,  13
   5.2073 , 1.406893 , 0.006788 ,  14
   5.2073 , 1.407526 , 0.006788 ,  15
   5.2073 , 1.408312 , 0.006788 ,  16
   5.2073 , 1.407620 , 0.006788 ,  17
   5.2073 , 1.408639 , 0.006788 ,  18
   5.2073 , 1.407451 , 0.006788 ,  19
   5.2073 , 1.407099 , 0.006788 ,  20
   5.2073 , 1.407496 , 0.006788 ,  21
   5.2073 , 1.407304 , 0.006788 ,  22
   5.2073 , 1.408008 , 0.006788 ,  23
   5.2073 , 1.406767 , 0.006788 ,  24
   5.2073 , 1.407911 , 0.006788 ,  25
   5.2073 , 1.407678 , 0.006788 ,  26
   5.2073 , 1.407415 , 0.006788 ,  27
   5.2073 , 1.406002 , 0.006788 ,  28
   5.2073 , 1.407435 , 0.006788 ,  29
   5.2073 , 1.407530 , 0.006788 ,  30
   5.2073 , 1.407577 , 0.006788 ,  31
   5.2073 , 1.406837 , 0.006788 ,  32
   5.2073 , 1.406703 , 0.006788 ,  33
   5.2073 , 1.406918 , 0.006788 ,  34
   5.2073 , 1.408173 , 0.006788 ,  35
   5.2073 , 1.408983 , 0.006788 ,  36
   5.2073 , 1.407155 , 0.006788 ,  37
   5.2073 , 1.406824 , 0.006788 ,  38
   5.2073 , 1.406883 , 0.006788 ,  39
   5.2073 , 1.408508 , 0.006788 ,  40
   5.2073 , 1.408121 , 0.006788 ,  41
   5.2073 , 1.406774 , 0.006788 ,  42
   5.2073 , 1.408584 , 0.006788 ,  43
   5.2073 , 1.406965 , 0.006788 ,  44
   5.2073 , 1.407767 , 0.006788 ,  45
   5.2073 , 1.407196 , 0.006788 ,  46
   5.2073 , 1.407457 , 0.006788 ,  47
   5.2073 , 1.407212 , 0.006788 ,  48
   5.2073 , 1.407088 , 0.006788 ,  49
   5.2073 , 1.407421 , 0.006788 ,  50
   5.2073 , 1.406608 , 0.006788 ,  51
   5.2073 , 1.407850 , 0.006788 ,  52
   5.2073 , 1.408715 , 0.006788 ,  53
   5.2073 , 1.406686 , 0.006788 ,  54
   5.2073 , 1.406938 , 0.006788 ,  55
   5.2073 , 1.407370 , 0.006788 ,  56
   5.2073 , 1.406924 , 0.006788 ,  57
   5.2073 , 1.407750 , 0.006788 ,  58
   5.2073 , 1.407521 , 0.006788 ,  59
   5.2073 , 1.406917 , 0.006788 ,  60
   5.2073 , 1.407954 , 0.006788 ,  61
   5.2073 , 1.407184 , 0.006788 ,  62
   5.2073 , 1.407810 , 0.006788 ,  63
   5.2073 , 1.407956 , 0.006788 ,  64
   5.2073 , 1.407125 , 0.006788 ,  65
   5.2073 , 1.406716 , 0.006788 ,  66
   5.2073 , 1.407699 , 0.006788 ,  67
   5.2073 , 1.407445 , 0.006788 ,  68
   5.2073 , 1.407479 , 0.006788 ,  69
   5.2073 , 1.408587 , 0.006788 ,  70
   5.2073 , 1.406446 , 0.006788 ,  71
   5.2073 , 1.408046 , 0.006788 ,  72
   5.2073 , 1.407138 , 0.006788 ,  73
   5.2073 , 1.407697 , 0.006788 ,  74
   5.2073 , 1.408367 , 0.006788 ,  75
   5.2073 , 1.407551 , 0.006788 ,  76
   5.2073 , 1.408188 , 0.006788 ,  77
   5.2073 , 1.408021 , 0.006788 ,  78
   5.2073 , 1.407558 , 0.006788 ,  79
   5.2073 , 1.408456 , 0.006788 ,  80
   5.2073 , 1.407612 , 0.006788 ,  81
   5.2073 , 1.407057 , 0.006788 ,  82
   5.2073 , 1.407788 , 0.006788 ,  83
   5.2073 , 1.407852 , 0.006788 ,  84
   5.2073 , 1.406951 , 0.006788 ,  85
   5.2073 , 1.406821 , 0.006788 ,  86
   5.2073 , 1.408577 , 0.006788 ,  87
   5.2073 , 1.407175 , 0.006788 ,  88
   5.2073 , 1.407284 , 0.006788 ,  89
   5.2073 , 1.407838 , 0.006788 ,  90
   5.2073 , 1.407544 , 0.006788 ,  91
   5.2073 , 1.406748 , 0.006788 ,  92
   5.2073 , 1.407624 , 0.006788 ,  93
   5.2073 , 1.409131 , 0.006788 ,  94
   5.2073 , 1.408126 , 0.006788 ,  95
   5.2073 , 1.408845 , 0.006788 ,  96
   5.2073 , 1.407283 , 0.006788 ,  97
   5.2073 , 1.408563 , 0.006788 ,  98
   5.2073 , 1.407887 , 0.006788 ,  99
   5.2073 , 1.409198 , 0.006788 , 100
   5.3954 , 1.425784 , 0.003522 ,   0
   5.3954 , 1.426386 , 0.003522 ,   1
   5.3954 , 1.425676 , 0.003522 ,   2
   5.3954 , 1.426073 , 0.003522 ,   3
   5.3954 , 1.425500 , 0.003522 ,   4
   5.3954 , 1.425700 , 0.003522 ,   5
   5.3954 , 1.425655 , 0.003522 ,   6
   5.3954 , 1.425721 , 0.003522 ,   7
   5.3954 , 1.425774 , 0.003522 ,   8
   5.3954 , 1.426441 , 0.003522 ,   9
   5.3954 , 1.425780 , 0.003522 ,  10
   5.3954 , 1.425376 , 0.003522 ,  11
   5.3954 , 1.425705 , 0.003522 ,  12
   5.3954 , 1.425721 , 0.003522 ,  13
   5.3954 , 1.426191 , 0.003522 ,  14
   5.3954 , 1.425673 , 0.003522 ,  15
   5.3954 , 1.425754 , 0.003522 ,  16
   5.3954 , 1.426682 , 0.003522 ,  17
   5.3954 , 1.425819 , 0.003522 ,  18
   5.3954 , 1.426200 , 0.003522 ,  19
   5.3954 , 1.425628 , 0.003522 ,  20
   5.3954 , 1.426051 , 0.003522 ,  21
   5.3954 , 1.425961 , 0.003522 ,  22
   5.3954 , 1.425512 , 0.003522 ,  23
   5.3954 , 1.425423 , 0.003522 ,  24
   5.3954 , 1.425741 , 0.003522 ,  25
   5.3954 , 1.425915 , 0.003522 ,  26
   5.3954 , 1.424997 , 0.003522 ,  27
   5.3954 , 1.425533 , 0.003522 ,  28
   5.3954 , 1.424954 , 0.003522 ,  29
   5.3954 , 1.425324 , 0.003522 ,  30
   5.3954 , 1.425079 , 0.003522 ,  31
   5.3954 , 1.426182 , 0.003522 ,  32
   5.3954 , 1.426284 , 0.003522 ,  33
   5.3954 , 1.425864 , 0.003522 ,  34
   5.3954 , 1.425667 , 0.003522 ,  35
   5.3954 , 1.425536 , 0.003522 ,  36
   5.3954 , 1.425765 , 0.003522 ,  37
   5.3954 , 1.425761 , 0.003522 ,  38
   5.3954 , 1.425932 , 0.003522 ,  39
   5.3954 , 1.425924 , 0.003522 ,  40
   5.3954 , 1.425643 , 0.003522 ,  41
   5.3954 , 1.425502 , 0.003522 ,  42
   5.3954 , 1.425869 , 0.003522 ,  43
   5.3954 , 1.426206 , 0.003522 ,  44
   5.3954 , 1.425881 , 0.003522 ,  45
   5.3954 , 1.425395 , 0.003522 ,  46
   5.3954 , 1.425521 , 0.003522 ,  47
   5.3954 , 1.425936 , 0.003522 ,  48
   5.3954 , 1.425941 , 0.003522 ,  49
   5.3954 , 1.426420 , 0.003522 ,  50
   5.3954 , 1.425909 , 0.003522 ,  51
   5.3954 , 1.425762 , 0.003522 ,  52
   5.3954 , 1.425769 , 0.003522 ,  53
   5.3954 , 1.425933 , 0.003522 ,  54
   5.3954 , 1.425997 , 0.003522 ,  55
   5.3954 , 1.425882 , 0.003522 ,  56
   5.3954 , 1.425845 , 0.003522 ,  57
   5.3954 , 1.425945 , 0.003522 ,  58
   5.3954 , 1.425365 , 0.003522 ,  59
   5.3954 , 1.425806 , 0.003522 ,  60
   5.3954 , 1.426355 , 0.003522 ,  61
   5.3954 , 1.425532 , 0.003522 ,  62
   5.3954 , 1.425384 , 0.003522 ,  63
   5.3954 , 1.425943 , 0.003522 ,  64
   5.3954 , 1.425053 , 0.003522 ,  65
   5.3954 , 1.426109 , 0.003522 ,  66
   5.3954 , 1.425521 , 0.003522 ,  67
   5.3954 , 1.425583 , 0.003522 ,  68
   5.3954 , 1.425642 , 0.003522 ,  69
   5.3954 , 1.426059 , 0.003522 ,  70
   5.3954 , 1.425649 , 0.003522 ,  71
   5.3954 , 1.426427 , 0.003522 ,  72
   5.3954 , 1.426037 , 0.003522 ,  73
   5.3954 , 1.425655 , 0.003522 ,  74
   5.3954 , 1.425789 , 0.003522 ,  75
   5.3954 , 1.426118 , 0.003522 ,  76
   5.3954 , 1.426332 , 0.003522 ,  77
   5.3954 , 1.425701 , 0.003522 ,  78
   5.3954 , 1.424849 , 0.003522 ,  79
   5.3954 , 1.425982 , 0.003522 ,  80
   5.3954 , 1.425356 , 0.003522 ,  81
   5.3954 , 1.425499 , 0.003522 ,  82
   5.3954 , 1.425803 , 0.003522 ,  83
   5.3954 , 1.425913 , 0.003522 ,  84
   5.3954 , 1.426447 , 0.003522 ,  85
   5.3954 , 1.425309 , 0.003522 ,  86
   5.3954 , 1.425945 , 0.003522 ,  87
   5.3954 , 1.426364 , 0.003522 ,  88
   5.3954 , 1.425803 , 0.003522 ,  89
   5.3954 , 1.425558 , 0.003522 ,  90
   5.3954 , 1.425359 , 0.003522 ,  91
   5.3954 , 1.425708 , 0.003522 ,  92
   5.3954 , 1.424957 , 0.003522 ,  93
   5.3954 , 1.426046 , 0.003522 ,  94
   5.3954 , 1.425866 , 0.003522 ,  95
   5.3954 , 1.425737 , 0.003522 ,  96
   5.3954 , 1.425959 , 0.003522 ,  97
   5.3954 , 1.425506 , 0.003522 ,  98
   5.3954 , 1.426029 , 0.003522 ,  99
   5.3954 , 1.426100 , 0.003522 , 100
   5.4847 , 1.441410 , 0.005366 ,   0
   5.4847 , 1.441719 , 0.005366 ,   1
   5.4847 , 1.440903 , 0.005366 ,   2
   5.4847 , 1.441230 , 0.005366 ,   3
   5.4847 , 1.441643 , 0.005366 ,   4
   5.4847 , 1.442391 , 0.005366 ,   5
   5.4847 , 1.441472 , 0.005366 ,   6
   5.4847 , 1.441509 , 0.005366 ,   7
   5.4847 , 1.441338 , 0.005366 ,   8
   5.4847 , 1.440728 , 0.005366 ,   9
   5.4847 , 1.441554 , 0.005366 ,  10
   5.4847 , 1.440899 , 0.005366 ,  11
   5.4847 , 1.440768 , 0.005366 ,  12
   5.4847 , 1.441030 , 0.005366 ,  13
   5.4847 , 1.441991 , 0.005366 ,  14
   5.4847 , 1.440801 , 0.005366 ,  15
   5.4847 , 1.442416 , 0.005366 ,  16
   5.4847 , 1.442296 , 0.005366 ,  17
   5.4847 , 1.440721 , 0.005366 ,  18
   5.4847 , 1.441687 , 0.005366 ,  19
   5.4847 , 1.440322 , 0.005366 ,  20
   5.4847 , 1.440474 , 0.005366 ,  21
   5.4847 , 1.441085 , 0.005366 ,  22
   5.4847 , 1.440885 , 0.005366 ,  23
   5.4847 , 1.441011 , 0.005366 ,  24
   5.4847 , 1.441793 , 0.005366 ,  25
   5.4847 , 1.441339 , 0.005366 ,  26
   5.4847 , 1.440612 , 0.005366 ,  27
   5.4847 , 1.441827 , 0.005366 ,  28
   5.4847 , 1.441414 , 0.005366 ,  29
   5.4847 , 1.440944 , 0.005366 ,  30
   5.4847 , 1.441849 , 0.005366 ,  31
   5.4847 , 1.441733 , 0.005366 ,  32
   5.4847 , 1.442088 , 0.005366 ,  33
   5.4847 , 1.441330 , 0.005366 ,  34
   5.4847 , 1.440788 , 0.005366 ,  35
   5.4847 , 1.441269 , 0.005366 ,  36
   5.4847 , 1.441096 , 0.005366 ,  37
   5.4847 , 1.441818 , 0.005366 ,  38
   5.4847 , 1.440635 , 0.005366 ,  39
   5.4847 , 1.440801 , 0.005366 ,  40
   5.4847 , 1.441186 , 0.005366 ,  41
   5.4847 , 1.441991 , 0.005366 ,  42
   5.4847 , 1.441184 , 0.005366 ,  43
   5.4847 , 1.441792 , 0.005366 ,  44
   5.4847 , 1.441522 , 0.005366 ,  45
   5.4847 , 1.440700 , 0.005366 ,  46
   5.4847 , 1.441220 , 0.005366 ,  47
   5.4847 , 1.441988 , 0.005366 ,  48
   5.4847 , 1.441900 , 0.005366 ,  49
   5.4847 , 1.441723 , 0.005366 ,  50
   5.4847 , 1.440671 , 0.005366 ,  51
   5.4847 , 1.442749 , 0.005366 ,  52
   5.4847 , 1.441706 , 0.005366 ,  53
   5.4847 , 1.441600 , 0.005366 ,  54
   5.4847 , 1.441893 , 0.005366 ,  55
   5.4847 , 1.440749 , 0.005366 ,  56
   5.4847 , 1.441992 , 0.005366 ,  57
   5.4847 , 1.441955 , 0.005366 ,  58
   5.4847 , 1.441084 , 0.005366 ,  59
   5.4847 , 1.440893 , 0.005366 ,  60
   5.4847 , 1.441527 , 0.005366 ,  61
   5.4847 , 1.441141 , 0.005366 ,  62
   5.4847 , 1.442059 , 0.005366 ,  63
   5.4847 , 1.441960 , 0.005366 ,  64
   5.4847 , 1.441198 , 0.005366 ,  65
   5.4847 , 1.441546 , 0.005366 ,  66
   5.4847 , 1.440477 , 0.005366 ,  67
   5.4847 , 1.441777 , 0.005366 ,  68
   5.4847 , 1.441124 , 0.005366 ,  69
   5.4847 , 1.441599 , 0.005366 ,  70
   5.4847 , 1.440609 , 0.005366 ,  71
   5.4847 , 1.442412 , 0.005366 ,  72
   5.4847 , 1.441021 , 0.005366 ,  73
   5.4847 , 1.441606 , 0.005366 ,  74
   5.4847 , 1.442130 , 0.005366 ,  75
   5.4847 , 1.442291 , 0.005366 ,  76
   5.4847 , 1.442013 , 0.005366 ,  77
   5.4847 , 1.441602 , 0.005366 ,  78
   5.4847 , 1.441600 , 0.005366 ,  79
   5.4847 , 1.440171 , 0.005366 ,  80
   5.4847 , 1.441062 , 0.005366 ,  81
   5.4847 , 1.441444 , 0.005366 ,  82
   5.4847 , 1.441662 , 0.005366 ,  83
   5.4847 , 1.441550 , 0.005366 ,  84
   5.4847 , 1.442042 , 0.005366 ,  85
   5.4847 , 1.440900 , 0.005366 ,  86
   5.4847 , 1.441470 , 0.005366 ,  87
   5.4847 , 1.441485 , 0.005366 ,  88
   5.4847 , 1.441261 , 0.005366 ,  89
   5.4847 , 1.441347 , 0.005366 ,  90
   5.4847 , 1.441791 , 0.005366 ,  91
   5.4847 , 1.440821 , 0.005366 ,  92
   5.4847 , 1.440396 , 0.005366 ,  93
   5.4847 , 1.441396 , 0.005366 ,  94
   5.4847 , 1.441053 , 0.005366 ,  95
   5.4847 , 1.441854 , 0.005366 ,  96
   5.4847 , 1.441111 , 0.005366 ,  97
   5.4847 , 1.441805 , 0.005366 ,  98
   5.4847 , 1.442249 , 0.005366 ,  99
   5.4847 , 1.441696 , 0.005366 , 100
   5.6664 , 1.459049 , 0.006949 ,   0
   5.6664 , 1.458767 , 0.006949 ,   1
   5.6664 , 1.458442 , 0.006949 ,   2
   5.6664 , 1.458612 , 0.006949 ,   3
   5.6664 , 1.459128 , 0.006949 ,   4
   5.6664 , 1.459325 , 0.006949 ,   5
   5.6664 , 1.458894 , 0.006949 ,   6
   5.6664 , 1.458898 , 0.006949 ,   7
   5.6664 , 1.459303 , 0.006949 ,   8
   5.6664 , 1.459503 , 0.006949 ,   9
   5.6664 , 1.459428 , 0.006949 ,  10
   5.6664 , 1.458877 , 0.006949 ,  11
   5.6664 , 1.459080 , 0.006949 ,  12
   5.6664 , 1.459016 , 0.006949 ,  13
   5.6664 , 1.459604 , 0.006949 ,  14
   5.6664 , 1.458491 , 0.006949 ,  15
   5.6664 , 1.458426 , 0.006949 ,  16
   5.6664 , 1.460035 , 0.006949 ,  17
   5.6664 , 1.460008 , 0.006949 ,  18
   5.6664 , 1.459877 , 0.006949 ,  19
   5.6664 , 1.459365 , 0.006949 ,  20
   5.6664 , 1.457517 , 0.006949 ,  21
   5.6664 , 1.459695 , 0.006949 ,  22
   5.6664 , 1.458643 , 0.006949 ,  23
   5.6664 , 1.458967 , 0.006949 ,  24
   5.6664 , 1.459598 , 0.006949 ,  25
   5.6664 , 1.458985 , 0.006949 ,  26
   5.6664 , 1.457473 , 0.006949 ,  27
   5.6664 , 1.458049 , 0.006949 ,  28
   5.6664 , 1.458073 , 0.006949 ,  29
   5.6664 , 1.458393 , 0.006949 ,  30
   5.6664 , 1.459518 , 0.006949 ,  31
   5.6664 , 1.458447 , 0.006949 ,  32
   5.6664 , 1.460205 , 0.006949 ,  33
   5.6664 , 1.458711 , 0.006949 ,  34
   5.6664 , 1.459169 , 0.006949 ,  35
   5.6664 , 1.459191 , 0.006949 ,  36
   5.6664 , 1.457843 , 0.006949 ,  37
   5.6664 , 1.459372 , 0.006949 ,  38
   5.6664 , 1.459560 , 0.006949 ,  39
   5.6664 , 1.458957 , 0.006949 ,  40
   5.6664 , 1.458716 , 0.006949 ,  41
   5.6664 , 1.458743 , 0.006949 ,  42
   5.6664 , 1.459886 , 0.006949 ,  43
   5.6664 , 1.459568 , 0.006949 ,  44
   5.6664 , 1.459499 , 0.006949 ,  45
   5.6664 , 1.459104 , 0.006949 ,  46
   5.6664 , 1.459158 , 0.006949 ,  47
   5.6664 , 1.458764 , 0.006949 ,  48
   5.6664 , 1.459973 , 0.006949 ,  49
   5.6664 , 1.460144 , 0.006949 ,  50
   5.6664 , 1.458072 , 0.006949 ,  51
   5.6664 , 1.459557 , 0.006949 ,  52
   5.6664 , 1.459722 , 0.006949 ,  53
   5.6664 , 1.459261 , 0.006949 ,  54
   5.6664 , 1.459824 , 0.006949 ,  55
   5.6664 , 1.457756 , 0.006949 ,  56
   5.6664 , 1.459101 , 0.006949 ,  57
   5.6664 , 1.458267 , 0.006949 ,  58
   5.6664 , 1.457882 , 0.006949 ,  59
   5.6664 , 1.458385 , 0.006949 ,  60
   5.6664 , 1.459628 , 0.006949 ,  61
   5.6664 , 1.459125 , 0.006949 ,  62
   5.6664 , 1.458283 , 0.006949 ,  63
   5.6664 , 1.459394 , 0.006949 ,  64
   5.6664 , 1.459183 , 0.006949 ,  65
   5.6664 , 1.457269 , 0.006949 ,  66
   5.6664 , 1.458392 , 0.006949 ,  67
   5.6664 , 1.459394 , 0.006949 ,  68
   5.6664 , 1.458728 , 0.006949 ,  69
   5.6664 , 1.459602 , 0.006949 ,  70
   5.6664 , 1.458680 , 0.006949 ,  71
   5.6664 , 1.459844 , 0.006949 ,  72
   5.6664 , 1.459620 , 0.006949 ,  73
   5.6664 , 1.459194 , 0.006949 ,  74
   5.6664 , 1.459282 , 0.006949 ,  75
   5.6664 , 1.460005 , 0.006949 ,  76
   5.6664 , 1.460819 , 0.006949 ,  77
   5.6664 , 1.459871 , 0.006949 ,  78
   5.6664 , 1.459337 , 0.006949 ,  79
   5.6664 , 1.460037 , 0.006949 ,  80
   5.6664 , 1.459129 , 0.006949 ,  81
   5.6664 , 1.459840 , 0.006949 ,  82
   5.6664 , 1.458727 , 0.006949 ,  83
   5.6664 , 1.458938 , 0.006949 ,  84
   5.6664 , 1.458442 , 0.006949 ,  85
   5.6664 , 1.458208 , 0.006949 ,  86
   5.6664 , 1.457857 , 0.006949 ,  87
   5.6664 , 1.458718 , 0.006949 ,  88
   5.6664 , 1.459112 , 0.006949 ,  89
   5.6664 , 1.458094 , 0.006949 ,  90
   5.6664 , 1.459453 , 0.006949 ,  91
   5.6664 , 1.459849 , 0.006949 ,  92
   5.6664 , 1.457865 , 0.006949 ,  93
   5.6664 , 1.459134 , 0.006949 ,  94
   5.6664 , 1.459148 , 0.006949 ,  95
   5.6664 , 1.458002 , 0.006949 ,  96
   5.6664 , 1.459292 , 0.006949 ,  97
   5.6664 , 1.460331 , 0.006949 ,  98
   5.6664 , 1.459041 , 0.006949 ,  99
   5.6664 , 1.459204 , 0.006949 , 100
   5.7551 , 1.476074 , 0.007437 ,   0
   5.7551 , 1.477264 , 0.007437 ,   1
   5.7551 , 1.475467 , 0.007437 ,   2
   5.7551 , 1.475260 , 0.007437 ,   3
   5.7551 , 1.475561 , 0.007437 ,   4
   5.7551 , 1.477139 , 0.007437 ,   5
   5.7551 , 1.476450 , 0.007437 ,   6
   5.7551 , 1.476434 , 0.007437 ,   7
   5.7551 , 1.475817 , 0.007437 ,   8
   5.7551 , 1.475734 , 0.007437 ,   9
   5.7551 , 1.475601 , 0.007437 ,  10
   5.7551 , 1.474877 , 0.007437 ,  11
   5.7551 , 1.475297 , 0.007437 ,  12
   5.7551 , 1.476080 , 0.007437 ,  13
   5.7551 , 1.475959 , 0.007437 ,  14
   5.7551 , 1.475706 , 0.007437 ,  15
   5.7551 , 1.476331 , 0.007437 ,  16
   5.7551 , 1.477127 , 0.007437 ,  17
   5.7551 , 1.474173 , 0.007437 ,  18
   5.7551 , 1.476712 , 0.007437 ,  19
   5.7551 , 1.476345 , 0.007437 ,  20
   5.7551 , 1.475645 , 0.007437 ,  21
   5.7551 , 1.475870 , 0.007437 ,  22
   5.7551 , 1.475944 , 0.007437 ,  23
   5.7551 , 1.476687 , 0.007437 ,  24
   5.7551 , 1.476079 , 0.007437 ,  25
   5.7551 , 1.475317 , 0.007437 ,  26
   5.7551 , 1.475991 , 0.007437 ,  27
   5.7551 , 1.475485 , 0.007437 ,  28
   5.7551 , 1.475551 , 0.007437 ,  29
   5.7551 , 1.475672 , 0.007437 ,  30
   5.7551 , 1.476249 , 0.007437 ,  31
   5.7551 , 1.476275 , 0.007437 ,  32
   5.7551 , 1.475599 , 0.007437 ,  33
   5.7551 , 1.476427 , 0.007437 ,  34
   5.7551 , 1.476109 , 0.007437 ,  35
   5.7551 , 1.474858 , 0.007437 ,  36
   5.7551 , 1.475506 , 0.007437 ,  37
   5.7551 , 1.477183 , 0.007437 ,  38
   5.7551 , 1.474778 , 0.007437 ,  39
   5.7551 , 1.475765 , 0.007437 ,  40
   5.7551 , 1.475693 , 0.007437 ,  41
   5.7551 , 1.475570 , 0.007437 ,  42
   5.7551 , 1.476028 , 0.007437 ,  43
   5.7551 , 1.475922 , 0.007437 ,  44
   5.7551 , 1.477132 , 0.007437 ,  45
   5.7551 , 1.474967 , 0.007437 ,  46
   5.7551 , 1.476645 , 0.007437 ,  47
   5.7551 , 1.476925 , 0.007437 ,  48
   5.7551 , 1.475958 , 0.007437 ,  49
   5.7551 , 1.476343 , 0.007437 ,  50
   5.7551 , 1.476381 , 0.007437 ,  51
   5.7551 , 1.477912 , 0.007437 ,  52
   5.7551 , 1.476947 , 0.007437 ,  53
   5.7551 , 1.476586 , 0.007437 ,  54
   5.7551 , 1.476967 , 0.007437 ,  55
   5.7551 , 1.475974 , 0.007437 ,  56
   5.7551 , 1.477141 , 0.007437 ,  57
   5.7551 , 1.477183 , 0.007437 ,  58
   5.7551 , 1.475818 , 0.007437 ,  59
   5.7551 , 1.476252 , 0.007437 ,  60
   5.7551 , 1.475393 , 0.007437 ,  61
   5.7551 , 1.476589 , 0.007437 ,  62
   5.7551 , 1.475250 , 0.007437 ,  63
   5.7551 , 1.477147 , 0.007437 ,  64
   5.7551 , 1.475589 , 0.007437 ,  65
   5.7551 , 1.475757 , 0.007437 ,  66
   5.7551 , 1.475457 , 0.007437 ,  67
   5.7551 , 1.475788 , 0.007437 ,  68
   5.7551 , 1.475382 , 0.007437 ,  69
   5.7551 , 1.475253 , 0.007437 ,  70
   5.7551 , 1.476395 , 0.007437 ,  71
   5.7551 , 1.476650 , 0.007437 ,  72
   5.7551 , 1.477646 , 0.007437 ,  73
   5.7551 , 1.475295 , 0.007437 ,  74
   5.7551 , 1.475676 , 0.007437 ,  75
   5.7551 , 1.476172 , 0.007437 ,  76
   5.7551 , 1.477785 , 0.007437 ,  77
   5.7551 , 1.476542 , 0.007437 ,  78
   5.7551 , 1.475351 , 0.007437 ,  79
   5.7551 , 1.474344 , 0.007437 ,  80
   5.7551 , 1.475973 , 0.007437 ,  81
   5.7551 , 1.474910 , 0.007437 ,  82
   5.7551 , 1.476574 , 0.007437 ,  83
   5.7551 , 1.475522 , 0.007437 ,  84
   5.7551 , 1.477884 , 0.007437 ,  85
   5.7551 , 1.476056 , 0.007437 ,  86
   5.7551 , 1.476386 , 0.007437 ,  87
   5.7551 , 1.476266 , 0.007437 ,  88
   5.7551 , 1.476230 , 0.007437 ,  89
   5.7551 , 1.475429 , 0.007437 ,  90
   5.7551 , 1.475310 , 0.007437 ,  91
   5.7551 , 1.475981 , 0.007437 ,  92
   5.7551 , 1.475167 , 0.007437 ,  93
   5.7551 , 1.477095 , 0.007437 ,  94
   5.7551 , 1.476227 , 0.007437 ,  95
   5.7551 , 1.476211 , 0.007437 ,  96
   5.7551 , 1.476136 , 0.007437 ,  97
   5.7551 , 1.476443 , 0.007437 ,  98
   5.7551 , 1.477115 , 0.007437 ,  99
   5.7551 , 1.476393 , 0.007437 , 100
   5.7554 , 1.468954 , 0.006895 ,   0
   5.7554 , 1.468333 , 0.006895 ,   1
   5.7554 , 1.469156 , 0.006895 ,   2
   5.7554 , 1.469513 , 0.006895 ,   3
   5.7554 , 1.468208 , 0.006895 ,   4
   5.7554 , 1.469042 , 0.006895 ,   5
   5.7554 , 1.468874 , 0.006895 ,   6
   5.7554 , 1.469701 , 0.006895 ,   7
   5.7554 , 1.469897 , 0.006895 ,   8
   5.7554 , 1.468968 , 0.006895 ,   9
   5.7554 , 1.468384 , 0.006895 ,  10
   5.7554 , 1.468521 , 0.006895 ,  11
   5.7554 , 1.468963 , 0.006895 ,  12
   5.7554 , 1.468485 , 0.006895 ,  13
   5.7554 , 1.469569 , 0.006895 ,  14
   5.7554 , 1.468010 , 0.006895 ,  15
   5.7554 , 1.469872 , 0.006895 ,  16
   5.7554 , 1.468306 , 0.006895 ,  17
   5.7554 , 1.468851 , 0.006895 ,  18
   5.7554 , 1.470746 , 0.006895 ,  19
   5.7554 , 1.469040 , 0.006895 ,  20
   5.7554 , 1.467253 , 0.006895 ,  21
   5.7554 , 1.468455 , 0.006895 ,  22
   5.7554 , 1.468936 , 0.006895 ,  23
   5.7554 , 1.468264 , 0.006895 ,  24
   5.7554 , 1.470010 , 0.006895 ,  25
   5.7554 , 1.468895 , 0.006895 ,  26
   5.7554 , 1.468357 , 0.006895 ,  27
   5.7554 , 1.468522 , 0.006895 ,  28
   5.7554 , 1.468577 , 0.006895 ,  29
   5.7554 , 1.468859 , 0.006895 ,  30
   5.7554 , 1.470451 , 0.006895 ,  31
   5.7554 , 1.468331 , 0.006895 ,  32
   5.7554 , 1.469871 , 0.006895 ,  33
   5.7554 , 1.468177 , 0.006895 ,  34
   5.7554 , 1.469035 , 0.006895 ,  35
   5.7554 , 1.469845 , 0.006895 ,  36
   5.7554 , 1.468079 , 0.006895 ,  37
   5.7554 , 1.469050 , 0.006895 ,  38
   5.7554 , 1.468856 , 0.006895 ,  39
   5.7554 , 1.468145 , 0.006895 ,  40
   5.7554 , 1.468997 , 0.006895 ,  41
   5.7554 , 1.468036 , 0.006895 ,  42
   5.7554 , 1.469340 , 0.006895 ,  43
   5.7554 , 1.469983 , 0.006895 ,  44
   5.7554 , 1.468533 , 0.006895 ,  45
   5.7554 , 1.468617 , 0.006895 ,  46
   5.7554 , 1.468292 , 0.006895 ,  47
   5.7554 , 1.470061 , 0.006895 ,  48
   5.7554 , 1.469314 , 0.006895 ,  49
   5.7554 , 1.469786 , 0.006895 ,  50
   5.7554 , 1.469089 , 0.006895 ,  51
   5.7554 , 1.469704 , 0.006895 ,  52
   5.7554 , 1.469985 , 0.006895 ,  53
   5.7554 , 1.469249 , 0.006895 ,  54
   5.7554 , 1.468474 , 0.006895 ,  55
   5.7554 , 1.469656 , 0.006895 ,  56
   5.7554 , 1.469031 , 0.006895 ,  57
   5.7554 , 1.469873 , 0.006895 ,  58
   5.7554 , 1.469841 , 0.006895 ,  59
   5.7554 , 1.468013 , 0.006895 ,  60
   5.7554 , 1.468744 , 0.006895 ,  61
   5.7554 , 1.468891 , 0.006895 ,  62
   5.7554 , 1.468808 , 0.006895 ,  63
   5.7554 , 1.469945 , 0.006895 ,  64
   5.7554 , 1.468492 , 0.006895 ,  65
   5.7554 , 1.468506 , 0.006895 ,  66
   5.7554 , 1.470039 , 0.006895 ,  67
   5.7554 , 1.468324 , 0.006895 ,  68
   5.7554 , 1.468919 , 0.006895 ,  69
   5.7554 , 1.468633 , 0.006895 ,  70
   5.7554 , 1.469034 , 0.006895 ,  71
   5.7554 , 1.468410 , 0.006895 ,  72
   5.7554 , 1.468300 , 0.006895 ,  73
   5.7554 , 1.468047 , 0.006895 ,  74
   5.7554 , 1.468169 , 0.006895 ,  75
   5.7554 , 1.470340 , 0.006895 ,  76
   5.7554 , 1.470043 , 0.006895 ,  77
   5.7554 , 1.469763 , 0.006895 ,  78
   5.7554 , 1.468514 , 0.006895 ,  79
   5.7554 , 1.468445 , 0.006895 ,  80
   5.7554 , 1.468453 , 0.006895 ,  81
   5.7554 , 1.469130 , 0.006895 ,  82
   5.7554 , 1.469021 , 0.006895 ,  83
   5.7554 , 1.468753 , 0.006895 ,  84
   5.7554 , 1.469125 , 0.006895 ,  85
   5.7554 , 1.468553 , 0.006895 ,  86
   5.7554 , 1.468353 , 0.006895 ,  87
   5.7554 , 1.468205 , 0.006895 ,  88
   5.7554 , 1.469074 , 0.006895 ,  89
   5.7554 , 1.467922 , 0.006895 ,  90
   5.7554 , 1.468198 , 0.006895 ,  91
   5.7554 , 1.470018 , 0.006895 ,  92
   5.7554 , 1.468915 , 0.006895 ,  93
   5.7554 , 1.469641 , 0.006895 ,  94
   5.7554 , 1.469510 , 0.006895 ,  95
   5.7554 , 1.468596 , 0.006895 ,  96
   5.7554 , 1.468659 , 0.006895 ,  97
   5.7554 , 1.470009 , 0.006895 ,  98
   5.7554 , 1.468377 , 0.006895 ,  99
   5.7554 , 1.468214 , 0.006895 , 100
   5.8413 , 1.485379 , 0.005448 ,   0
   5.8413 , 1.485175 , 0.005448 ,   1
   5.8413 , 1.484650 , 0.005448 ,   2
   5.8413 , 1.485056 , 0.005448 ,   3
   5.8413 , 1.485328 , 0.005448 ,   4
   5.8413 , 1.485735 , 0.005448 ,   5
   5.8413 , 1.485012 , 0.005448 ,   6
   5.8413 , 1.484584 , 0.005448 ,   7
   5.8413 , 1.485029 , 0.005448 ,   8
   5.8413 , 1.484897 , 0.005448 ,   9
   5.8413 , 1.485283 , 0.005448 ,  10
   5.8413 , 1.484830 , 0.005448 ,  11
   5.8413 , 1.485715 , 0.005448 ,  12
   5.8413 , 1.485349 , 0.005448 ,  13
   5.8413 , 1.486048 , 0.005448 ,  14
   5.8413 , 1.485100 , 0.005448 ,  15
   5.8413 , 1.484764 , 0.005448 ,  16
   5.8413 , 1.486211 , 0.005448 ,  17
   5.8413 , 1.484669 , 0.005448 ,  18
   5.8413 , 1.485661 , 0.005448 ,  19
   5.8413 , 1.485034 , 0.005448 ,  20
   5.8413 , 1.485474 , 0.005448 ,  21
   5.8413 , 1.485967 , 0.005448 ,  22
   5.8413 , 1.484794 , 0.005448 ,  23
   5.8413 , 1.485693 , 0.005448 ,  24
   5.8413 , 1.486023 , 0.005448 ,  25
   5.8413 , 1.486193 , 0.005448 ,  26
   5.8413 , 1.484910 , 0.005448 ,  27
   5.8413 , 1.485327 , 0.005448 ,  28
   5.8413 , 1.484811 , 0.005448 ,  29
   5.8413 , 1.485910 , 0.005448 ,  30
   5.8413 , 1.485906 , 0.005448 ,  31
   5.8413 , 1.486185 , 0.005448 ,  32
   5.8413 , 1.485541 , 0.005448 ,  33
   5.8413 , 1.485084 , 0.005448 ,  34
   5.8413 , 1.485098 , 0.005448 ,  35
   5.8413 , 1.485386 , 0.005448 ,  36
   5.8413 , 1.485973 , 0.005448 ,  37
   5.8413 , 1.485325 , 0.005448 ,  38
   5.8413 , 1.485739 , 0.005448 ,  39
   5.8413 , 1.484782 , 0.005448 ,  40
   5.8413 , 1.485117 , 0.005448 ,  41
   5.8413 , 1.486201 , 0.005448 ,  42
   5.8413 , 1.485936 , 0.005448 ,  43
   5.8413 , 1.485217 , 0.005448 ,  44
   5.8413 , 1.486139 , 0.005448 ,  45
   5.8413 , 1.484868 , 0.005448 ,  46
   5.8413 , 1.485082 , 0.005448 ,  47
   5.8413 , 1.486722 , 0.005448 ,  48
   5.8413 , 1.485925 , 0.005448 ,  49
   5.8413 , 1.485741 , 0.005448 ,  50
   5.8413 , 1.485382 , 0.005448 ,  51
   5.8413 , 1.484938 , 0.005448 ,  52
   5.8413 , 1.485535 , 0.005448 ,  53
   5.8413 , 1.485293 , 0.005448 ,  54
   5.8413 , 1.485998 , 0.005448 ,  55
   5.8413 , 1.486055 , 0.005448 ,  56
   5.8413 , 1.484822 , 0.005448 ,  57
   5.8413 , 1.485540 , 0.005448 ,  58
   5.8413 , 1.485551 , 0.005448 ,  59
   5.8413 , 1.485438 , 0.005448 ,  60
   5.8413 , 1.484542 , 0.005448 ,  61
   5.8413 , 1.484574 , 0.005448 ,  62
   5.8413 , 1.485690 , 0.005448 ,  63
   5.8413 , 1.484890 , 0.005448 ,  64
   5.8413 , 1.484739 , 0.005448 ,  65
   5.8413 , 1.484044 , 0.005448 ,  66
   5.8413 , 1.485808 , 0.005448 ,  67
   5.8413 , 1.486529 , 0.005448 ,  68
   5.8413 , 1.485031 , 0.005448 ,  69
   5.8413 , 1.486366 , 0.005448 ,  70
   5.8413 , 1.484690 , 0.005448 ,  71
   5.8413 , 1.485350 , 0.005448 ,  72
   5.8413 , 1.485456 , 0.005448 ,  73
   5.8413 , 1.485359 , 0.005448 ,  74
   5.8413 , 1.485589 , 0.005448 ,  75
   5.8413 , 1.485450 , 0.005448 ,  76
   5.8413 , 1.485437 , 0.005448 ,  77
   5.8413 , 1.486105 , 0.005448 ,  78
   5.8413 , 1.485028 , 0.005448 ,  79
   5.8413 , 1.485473 , 0.005448 ,  80
   5.8413 , 1.484576 , 0.005448 ,  81
   5.8413 , 1.485113 , 0.005448 ,  82
   5.8413 , 1.485029 , 0.005448 ,  83
   5.8413 , 1.485307 , 0.005448 ,  84
   5.8413 , 1.486306 , 0.005448 ,  85
   5.8413 , 1.485268 , 0.005448 ,  86
   5.8413 , 1.485071 , 0.005448 ,  87
   5.8413 , 1.485419 , 0.005448 ,  88
   5.8413 , 1.485934 , 0.005448 ,  89
   5.8413 , 1.484516 , 0.005448 ,  90
   5.8413 , 1.484661 , 0.005448 ,  91
   5.8413 , 1.485713 , 0.005448 ,  92
   5.8413 , 1.484085 , 0.005448 ,  93
   5.8413 , 1.485908 , 0.005448 ,  94
   5.8413 , 1.484958 , 0.005448 ,  95
   5.8413 , 1.484994 , 0.005448 ,  96
   5.8413 , 1.486372 , 0.005448 ,  97
   5.8413 , 1.485388 , 0.005448 ,  98
   5.8413 , 1.485581 , 0.005448 ,  99
   5.8413 , 1.485853 , 0.005448 , 100
   5.8445 , 1.474446 , 0.007463 ,   0
   5.8445 , 1.474340 , 0.007463 ,   1
   5.8445 , 1.473496 , 0.007463 ,   2
   5.8445 , 1.474616 , 0.007463 ,   3
   5.8445 , 1.474587 , 0.007463 ,   4
   5.8445 , 1.475235 , 0.007463 ,   5
   5.8445 , 1.474228 , 0.007463 ,   6
   5.8445 , 1.473688 , 0.007463 ,   7
   5.8445 , 1.474057 , 0.007463 ,   8
   5.8445 , 1.474719 , 0.007463 ,   9
   5.8445 , 1.473762 , 0.007463 ,  10
   5.8445 , 1.474410 , 0.007463 ,  11
   5.8445 , 1.474882 , 0.007463 ,  12
   5.8445 , 1.472819 , 0.007463 ,  13
   5.8445 , 1.474365 , 0.007463 ,  14
   5.8445 , 1.473630 , 0.007463 ,  15
   5.8445 , 1.473321 , 0.007463 ,  16
   5.8445 , 1.473894 , 0.007463 ,  17
   5.8445 , 1.476093 , 0.007463 ,  18
   5.8445 , 1.474190 , 0.007463 ,  19
   5.8445 , 1.474281 , 0.007463 ,  20
   5.8445 , 1.473833 , 0.007463 ,  21
   5.8445 , 1.475633 , 0.007463 ,  22
   5.8445 , 1.475818 , 0.007463 ,  23
   5.8445 , 1.474081 , 0.007463 ,  24
   5.8445 , 1.474680 , 0.007463 ,  25
   5.8445 , 1.474533 , 0.007463 ,  26
   5.8445 , 1.472448 , 0.007463 ,  27
   5.8445 , 1.473785 , 0.007463 ,  28
   5.8445 , 1.472465 , 0.007463 ,  29
   5.8445 , 1.474728 , 0.007463 ,  30
   5.8445 , 1.474298 , 0.007463 ,  31
   5.8445 , 1.473780 , 0.007463 ,  32
   5.8445 , 1.474531 , 0.007463 ,  33
   5.8445 , 1.474655 , 0.007463 ,  34
   5.8445 , 1.475203 , 0.007463 ,  35
   5.8445 , 1.474413 , 0.007463 ,  36
   5.8445 , 1.474157 , 0.007463 ,  37
   5.8445 , 1.473878 , 0.007463 ,  38
   5.8445 , 1.473586 , 0.007463 ,  39
   5.8445 , 1.475610 , 0.007463 ,  40
   5.8445 , 1.474550 , 0.007463 ,  41
   5.8445 , 1.474588 , 0.007463 ,  42
   5.8445 , 1.473962 , 0.007463 ,  43
   5.8445 , 1.473622 , 0.007463 ,  44
   5.8445 , 1.474926 , 0.007463 ,  45
   5.8445 , 1.475182 , 0.007463 ,  46
   5.8445 , 1.474232 , 0.007463 ,  47
   5.8445 , 1.474853 , 0.007463 ,  48
   5.8445 , 1.473676 , 0.007463 ,  49
   5.8445 , 1.475356 , 0.007463 ,  50
   5.8445 , 1.475434 , 0.007463 ,  51
   5.8445 , 1.474002 , 0.007463 ,  52
   5.8445 , 1.474468 , 0.007463 ,  53
   5.8445 , 1.473919 , 0.007463 ,  54
   5.8445 , 1.473494 , 0.007463 ,  55
   5.8445 , 1.473762 , 0.007463 ,  56
   5.8445 , 1.474583 , 0.007463 ,  57
   5.8445 , 1.474367 , 0.007463 ,  58
   5.8445 , 1.473174 , 0.007463 ,  59
   5.8445 , 1.474853 , 0.007463 ,  60
   5.8445 , 1.474161 , 0.007463 ,  61
   5.8445 , 1.474482 , 0.007463 ,  62
   5.8445 , 1.474288 , 0.007463 ,  63
   5.8445 , 1.474101 , 0.007463 ,  64
   5.8445 , 1.475418 , 0.007463 ,  65
   5.8445 , 1.475762 , 0.007463 ,  66
   5.8445 , 1.474450 , 0.007463 ,  67
   5.8445 , 1.474465 , 0.007463 ,  68
   5.8445 , 1.473965 , 0.007463 ,  69
   5.8445 , 1.475863 , 0.007463 ,  70
   5.8445 , 1.475124 , 0.007463 ,  71
   5.8445 , 1.475524 , 0.007463 ,  72
   5.8445 , 1.473305 , 0.007463 ,  73
   5.8445 , 1.473755 , 0.007463 ,  74
   5.8445 , 1.475432 , 0.007463 ,  75
   5.8445 , 1.474905 , 0.007463 ,  76
   5.8445 , 1.475833 , 0.007463 ,  77
   5.8445 , 1.474588 , 0.007463 ,  78
   5.8445 , 1.475479 , 0.007463 ,  79
   5.8445 , 1.475275 , 0.007463 ,  80
   5.8445 , 1.475709 , 0.007463 ,  81
   5.8445 , 1.474808 , 0.007463 ,  82
   5.8445 , 1.474855 , 0.007463 ,  83
   5.8445 , 1.474176 , 0.007463 ,  84
   5.8445 , 1.474846 , 0.007463 ,  85
   5.8445 , 1.474254 , 0.007463 ,  86
   5.8445 , 1.474706 , 0.007463 ,  87
   5.8445 , 1.474402 , 0.007463 ,  88
   5.8445 , 1.474986 , 0.007463 ,  89
   5.8445 , 1.474430 , 0.007463 ,  90
   5.8445 , 1.474631 , 0.007463 ,  91
   5.8445 , 1.473909 , 0.007463 ,  92
   5.8445 , 1.473284 , 0.007463 ,  93
   5.8445 , 1.473863 , 0.007463 ,  94
   5.8445 , 1.474499 , 0.007463 ,  95
   5.8445 , 1.474622 , 0.007463 ,  96
   5.8445 , 1.474368 , 0.007463 ,  97
   5.8445 , 1.473817 , 0.007463 ,  98
   5.8445 , 1.476073 , 0.007463 ,  99
   5.8445 , 1.474426 , 0.007463 , 100
   5.9276 , 1.495163 , 0.006344 ,   0
   5.9276 , 1.496117 , 0.006344 ,   1
   5.9276 , 1.494196 , 0.006344 ,   2
   5.9276 , 1.494042 , 0.006344 ,   3
   5.9276 , 1.495460 , 0.006344 ,   4
   5.9276 , 1.496092 , 0.006344 ,   5
   5.9276 , 1.494442 , 0.006344 ,   6
   5.9276 , 1.494146 , 0.006344 ,   7
   5.9276 , 1.495522 , 0.006344 ,   8
   5.9276 , 1.494918 , 0.006344 ,   9
   5.9276 , 1.495369 , 0.006344 ,  10
   5.9276 , 1.493878 , 0.006344 ,  11
   5.9276 , 1.495069 , 0.006344 ,  12
   5.9276 , 1.495150 , 0.006344 ,  13
   5.9276 , 1.496041 , 0.006344 ,  14
   5.9276 , 1.494987 , 0.006344 ,  15
   5.9276 , 1.494868 , 0.006344 ,  16
   5.9276 , 1.495382 , 0.006344 ,  17
   5.9276 , 1.494637 , 0.006344 ,  18
   5.9276 , 1.494997 , 0.006344 ,  19
   5.9276 , 1.495019 , 0.006344 ,  20
   5.9276 , 1.494788 , 0.006344 ,  21
   5.9276 , 1.495364 , 0.006344 ,  22
   5.9276 , 1.494685 , 0.006344 ,  23
   5.9276 , 1.494372 , 0.006344 ,  24
   5.9276 , 1.495476 , 0.006344 ,  25
   5.9276 , 1.495617 , 0.006344 ,  26
   5.9276 , 1.495405 , 0.006344 ,  27
   5.9276 , 1.494713 , 0.006344 ,  28
   5.9276 , 1.495052 , 0.006344 ,  29
   5.9276 , 1.494951 , 0.006344 ,  30
   5.9276 , 1.495904 , 0.006344 ,  31
   5.9276 , 1.494463 , 0.006344 ,  32
   5.9276 , 1.495972 , 0.006344 ,  33
   5.9276 , 1.493678 , 0.006344 ,  34
   5.9276 , 1.493726 , 0.006344 ,  35
   5.9276 , 1.495007 , 0.006344 ,  36
   5.9276 , 1.494927 , 0.006344 ,  37
   5.9276 , 1.495551 , 0.006344 ,  38
   5.9276 , 1.495124 , 0.006344 ,  39
   5.9276 , 1.494959 , 0.006344 ,  40
   5.9276 , 1.496098 , 0.006344 ,  41
   5.9276 , 1.495738 , 0.006344 ,  42
   5.9276 , 1.494972 , 0.006344 ,  43
   5.9276 , 1.495310 , 0.006344 ,  44
   5.9276 , 1.495929 , 0.006344 ,  45
   5.9276 , 1.495743 , 0.006344 ,  46
   5.9276 , 1.494914 , 0.006344 ,  47
   5.9276 , 1.496092 , 0.006344 ,  48
   5.9276 , 1.496248 , 0.006344 ,  49
   5.9276 , 1.495866 , 0.006344 ,  50
   5.9276 , 1.495872 , 0.006344 ,  51
   5.9276 , 1.496082 , 0.006344 ,  52
   5.9276 , 1.494710 , 0.006344 ,  53
   5.9276 , 1.496120 , 0.006344 ,  54
   5.9276 , 1.495637 , 0.006344 ,  55
   5.9276 , 1.495541 , 0.006344 ,  56
   5.9276 , 1.495187 , 0.006344 ,  57
   5.9276 , 1.495110 , 0.006344 ,  58
   5.9276 , 1.494295 , 0.006344 ,  59
   5.9276 , 1.494904 , 0.006344 ,  60
   5.9276 , 1.494686 , 0.006344 ,  61
   5.9276 , 1.494274 , 0.006344 ,  62
   5.9276 , 1.495857 , 0.006344 ,  63
   5.9276 , 1.495811 , 0.006344 ,  64
   5.9276 , 1.495324 , 0.006344 ,  65
   5.9276 , 1.495509 , 0.006344 ,  66
   5.9276 , 1.495031 , 0.006344 ,  67
   5.9276 , 1.494798 , 0.006344 ,  68
   5.9276 , 1.495139 , 0.006344 ,  69
   5.9276 , 1.496686 , 0.006344 ,  70
   5.9276 , 1.495209 , 0.006344 ,  71
   5.9276 , 1.494744 , 0.006344 ,  72
   5.9276 , 1.494916 , 0.006344 ,  73
   5.9276 , 1.494359 , 0.006344 ,  74
   5.9276 , 1.494588 , 0.006344 ,  75
   5.9276 , 1.495461 , 0.006344 ,  76
   5.9276 , 1.495691 , 0.006344 ,  77
   5.9276 , 1.496170 , 0.006344 ,  78
   5.9276 , 1.494615 , 0.006344 ,  79
   5.9276 , 1.494004 , 0.006344 ,  80
   5.9276 , 1.494952 , 0.006344 ,  81
   5.9276 , 1.494459 , 0.006344 ,  82
   5.9276 , 1.495379 , 0.006344 ,  83
   5.9276 , 1.495515 , 0.006344 ,  84
   5.9276 , 1.495437 , 0.006344 ,  85
   5.9276 , 1.495132 , 0.006344 ,  86
   5.9276 , 1.494642 , 0.006344 ,  87
   5.9276 , 1.494954 , 0.006344 ,  88
   5.9276 , 1.495769 , 0.006344 ,  89
   5.9276 , 1.494400 , 0.006344 ,  90
   5.9276 , 1.494960 , 0.006344 ,  91
   5.9276 , 1.494777 , 0.006344 ,  92
   5.9276 , 1.494495 , 0.006344 ,  93
   5.9276 , 1.495699 , 0.006344 ,  94
   5.9276 , 1.493942 , 0.006344 ,  95
   5.9276 , 1.495235 , 0.006344 ,  96
   5.9276 , 1.496040 , 0.006344 ,  97
   5.9276 , 1.495684 , 0.006344 ,  98
   5.9276 , 1.495474 , 0.006344 ,  99
   5.9276 , 1.496039 , 0.006344 , 100
   6.0110 , 1.509691 , 0.009092 ,   0
   6.0110 , 1.508835 , 0.009092 ,   1
   6.0110 , 1.511191 , 0.009092 ,   2
   6.0110 , 1.510562 , 0.009092 ,   3
   6.0110 , 1.510985 , 0.009092 ,   4
   6.0110 , 1.509553 , 0.009092 ,   5
   6.0110 , 1.510665 , 0.009092 ,   6
   6.0110 , 1.508522 , 0.009092 ,   7
   6.0110 , 1.508767 , 0.009092 ,   8
   6.0110 , 1.509813 , 0.009092 ,   9
   6.0110 , 1.509145 , 0.009092 ,  10
   6.0110 , 1.508621 , 0.009092 ,  11
   6.0110 , 1.509559 , 0.009092 ,  12
   6.0110 , 1.509794 , 0.009092 ,  13
   6.0110 , 1.510654 , 0.009092 ,  14
   6.0110 , 1.508670 , 0.009092 ,  15
   6.0110 , 1.510264 , 0.009092 ,  16
   6.0110 , 1.509997 , 0.009092 ,  17
   6.0110 , 1.509342 , 0.009092 ,  18
   6.0110 , 1.509843 , 0.009092 ,  19
   6.0110 , 1.510753 , 0.009092 ,  20
   6.0110 , 1.510286 , 0.009092 ,  21
   6.0110 , 1.508641 , 0.009092 ,  22
   6.0110 , 1.510996 , 0.009092 ,  23
   6.0110 , 1.508498 , 0.009092 ,  24
   6.0110 , 1.509597 , 0.009092 ,  25
   6.0110 , 1.511639 , 0.009092 ,  26
   6.0110 , 1.508774 , 0.009092 ,  27
   6.0110 , 1.508915 , 0.009092 ,  28
   6.0110 , 1.507471 , 0.009092 ,  29
   6.0110 , 1.509135 , 0.009092 ,  30
   6.0110 , 1.508989 , 0.009092 ,  31
   6.0110 , 1.510721 , 0.009092 ,  32
   6.0110 , 1.508608 , 0.009092 ,  33
   6.0110 , 1.509183 , 0.009092 ,  34
   6.0110 , 1.509424 , 0.009092 ,  35
   6.0110 , 1.510613 , 0.009092 ,  36
   6.0110 , 1.509833 , 0.009092 ,  37
   6.0110 , 1.508284 , 0.009092 ,  38
   6.0110 , 1.509256 , 0.009092 ,  39
   6.0110 , 1.509723 , 0.009092 ,  40
   6.0110 , 1.509560 , 0.009092 ,  41
   6.0110 , 1.508277 , 0.009092 ,  42
   6.0110 , 1.508957 , 0.009092 ,  43
   6.0110 , 1.509024 , 0.009092 ,  44
   6.0110 , 1.509683 , 0.009092 ,  45
   6.0110 , 1.509436 , 0.009092 ,  46
   6.0110 , 1.510057 , 0.009092 ,  47
   6.0110 , 1.509088 , 0.009092 ,  48
   6.0110 , 1.510409 , 0.009092 ,  49
   6.0110 , 1.509105 , 0.009092 ,  50
   6.0110 , 1.509717 , 0.009092 ,  51
   6.0110 , 1.509484 , 0.009092 ,  52
   6.0110 , 1.508241 , 0.009092 ,  53
   6.0110 , 1.510130 , 0.009092 ,  54
   6.0110 , 1.511663 , 0.009092 ,  55
   6.0110 , 1.509501 , 0.009092 ,  56
   6.0110 , 1.512565 , 0.009092 ,  57
   6.0110 , 1.509207 , 0.009092 ,  58
   6.0110 , 1.510694 , 0.009092 ,  59
   6.0110 , 1.509724 , 0.009092 ,  60
   6.0110 , 1.509250 , 0.009092 ,  61
   6.0110 , 1.510417 , 0.009092 ,  62
   6.0110 , 1.508627 , 0.009092 ,  63
   6.0110 , 1.508933 , 0.009092 ,  64
   6.0110 , 1.509469 , 0.009092 ,  65
   6.0110 , 1.511036 , 0.009092 ,  66
   6.0110 , 1.509803 , 0.009092 ,  67
   6.0110 , 1.510184 , 0.009092 ,  68
   6.0110 , 1.509712 , 0.009092 ,  69
   6.0110 , 1.510274 , 0.009092 ,  70
   6.0110 , 1.509650 , 0.009092 ,  71
   6.0110 , 1.508857 , 0.009092 ,  72
   6.0110 , 1.508545 , 0.009092 ,  73
   6.0110 , 1.510102 , 0.009092 ,  74
   6.0110 , 1.509272 , 0.009092 ,  75
   6.0110 , 1.509818 , 0.009092 ,  76
   6.0110 , 1.509337 , 0.009092 ,  77
   6.0110 , 1.510986 , 0.009092 ,  78
   6.0110 , 1.507590 , 0.009092 ,  79
   6.0110 , 1.510119 , 0.009092 ,  80
   6.0110 , 1.510583 , 0.009092 ,  81
   6.0110 , 1.509650 , 0.009092 ,  82
   6.0110 , 1.509773 , 0.009092 ,  83
   6.0110 , 1.509380 , 0.009092 ,  84
   6.0110 , 1.509956 , 0.009092 ,  85
   6.0110 , 1.509098 , 0.009092 ,  86
   6.0110 , 1.508364 , 0.009092 ,  87
   6.0110 , 1.511032 , 0.009092 ,  88
   6.0110 , 1.511773 , 0.009092 ,  89
   6.0110 , 1.510608 , 0.009092 ,  90
   6.0110 , 1.510615 , 0.009092 ,  91
   6.0110 , 1.509132 , 0.009092 ,  92
   6.0110 , 1.509437 , 0.009092 ,  93
   6.0110 , 1.509552 , 0.009092 ,  94
   6.0110 , 1.509058 , 0.009092 ,  95
   6.0110 , 1.509430 , 0.009092 ,  96
   6.0110 , 1.510147 , 0.009092 ,  97
   6.0110 , 1.509796 , 0.009092 ,  98
   6.0110 , 1.511012 , 0.009092 ,  99
   6.0110 , 1.510090 , 0.009092 , 100
   6.0138 , 1.492529 , 0.008791 ,   0
   6.0138 , 1.492311 , 0.008791 ,   1
   6.0138 , 1.490828 , 0.008791 ,   2
   6.0138 , 1.493047 , 0.008791 ,   3
   6.0138 , 1.492931 , 0.008791 ,   4
   6.0138 , 1.491641 , 0.008791 ,   5
   6.0138 , 1.492722 , 0.008791 ,   6
   6.0138 , 1.493316 , 0.008791 ,   7
   6.0138 , 1.492077 , 0.008791 ,   8
   6.0138 , 1.491750 , 0.008791 ,   9
   6.0138 , 1.492549 , 0.008791 ,  10
   6.0138 , 1.490837 , 0.008791 ,  11
   6.0138 , 1.492303 , 0.008791 ,  12
   6.0138 , 1.491251 , 0.008791 ,  13
   6.0138 , 1.491586 , 0.008791 ,  14
   6.0138 , 1.491742 , 0.008791 ,  15
   6.0138 , 1.491548 , 0.008791 ,  16
   6.0138 , 1.493033 , 0.008791 ,  17
   6.0138 , 1.493030 , 0.008791 ,  18
   6.0138 , 1.493956 , 0.008791 ,  19
   6.0138 , 1.493209 , 0.008791 ,  20
   6.0138 , 1.491365 , 0.008791 ,  21
   6.0138 , 1.493259 , 0.008791 ,  22
   6.0138 , 1.493335 , 0.008791 ,  23
   6.0138 , 1.493021 , 0.008791 ,  24
   6.0138 , 1.492612 , 0.008791 ,  25
   6.0138 , 1.492847 , 0.008791 ,  26
   6.0138 , 1.492195 , 0.008791 ,  27
   6.0138 , 1.493528 , 0.008791 ,  28
   6.0138 , 1.491530 , 0.008791 ,  29
   6.0138 , 1.491501 , 0.008791 ,  30
   6.0138 , 1.492514 , 0.008791 ,  31
   6.0138 , 1.492548 , 0.008791 ,  32
   6.0138 , 1.492082 , 0.008791 ,  33
   6.0138 , 1.493177 , 0.008791 ,  34
   6.0138 , 1.492066 , 0.008791 ,  35
   6.0138 , 1.492411 , 0.008791 ,  36
   6.0138 , 1.492385 , 0.008791 ,  37
   6.0138 , 1.491254 , 0.008791 ,  38
   6.0138 , 1.493116 , 0.008791 ,  39
   6.0138 , 1.492246 , 0.008791 ,  40
   6.0138 , 1.493347 , 0.008791 ,  41
   6.0138 , 1.493190 , 0.008791 ,  42
   6.0138 , 1.492209 , 0.008791 ,  43
   6.0138 , 1.493120 , 0.008791 ,  44
   6.0138 , 1.492431 , 0.008791 ,  45
   6.0138 , 1.492211 , 0.008791 ,  46
   6.0138 , 1.492794 , 0.008791 ,  47
   6.0138 , 1.493147 , 0.008791 ,  48
   6.0138 , 1.494101 , 0.008791 ,  49
   6.0138 , 1.493950 , 0.008791 ,  50
   6.0138 , 1.493557 , 0.008791 ,  51
   6.0138 , 1.492581 , 0.008791 ,  52
   6.0138 , 1.493397 , 0.008791 ,  53
   6.0138 , 1.492389 , 0.008791 ,  54
   6.0138 , 1.491852 , 0.008791 ,  55
   6.0138 , 1.493205 , 0.008791 ,  56
   6.0138 , 1.492263 , 0.008791 ,  57
   6.0138 , 1.491861 , 0.008791 ,  58
   6.0138 , 1.493846 , 0.008791 ,  59
   6.0138 , 1.492724 , 0.008791 ,  60
   6.0138 , 1.490519 , 0.008791 ,  61
   6.0138 , 1.491848 , 0.008791 ,  62
   6.0138 , 1.491576 , 0.008791 ,  63
   6.0138 , 1.493240 , 0.008791 ,  64
   6.0138 , 1.493242 , 0.008791 ,  65
   6.0138 , 1.491955 , 0.008791 ,  66
   6.0138 , 1.491743 , 0.008791 ,  67
   6.0138 , 1.490807 , 0.008791 ,  68
   6.0138 , 1.493925 , 0.008791 ,  69
   6.0138 , 1.492441 , 0.008791 ,  70
   6.0138 , 1.492075 , 0.008791 ,  71
   6.0138 , 1.492934 , 0.008791 ,  72
   6.0138 , 1.493401 , 0.008791 ,  73
   6.0138 , 1.493142 , 0.008791 ,  74
   6.0138 , 1.491283 , 0.008791 ,  75
   6.0138 , 1.492058 , 0.008791 ,  76
   6.0138 , 1.494214 , 0.008791 ,  77
   6.0138 , 1.492787 , 0.008791 ,  78
   6.0138 , 1.492214 , 0.008791 ,  79
   6.0138 , 1.493325 , 0.008791 ,  80
   6.0138 , 1.492221 , 0.008791 ,  81
   6.0138 , 1.492334 , 0.008791 ,  82
   6.0138 , 1.493507 , 0.008791 ,  83
   6.0138 , 1.491849 , 0.008791 ,  84
   6.0138 , 1.492520 , 0.008791 ,  85
   6.0138 , 1.491004 , 0.008791 ,  86
   6.0138 , 1.493547 , 0.008791 ,  87
   6.0138 , 1.490760 , 0.008791 ,  88
   6.0138 , 1.493297 , 0.008791 ,  89
   6.0138 , 1.492052 , 0.008791 ,  90
   6.0138 , 1.491350 , 0.008791 ,  91
   6.0138 , 1.493242 , 0.008791 ,  92
   6.0138 , 1.490772 , 0.008791 ,  93
   6.0138 , 1.493223 , 0.008791 ,  94
   6.0138 , 1.493378 , 0.008791 ,  95
   6.0138 , 1.494683 , 0.008791 ,  96
   6.0138 , 1.493913 , 0.008791 ,  97
   6.0138 , 1.492524 , 0.008791 ,  98
   6.0138 , 1.492305 , 0.008791 ,  99
   6.0138 , 1.492912 , 0.008791 , 100


==> paper_scales_misc/l3248f211b580m00235m0647m831_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.123838 , 0.000017 ,   0
   1.4091 , 0.123837 , 0.000017 ,   1
   1.4091 , 0.123836 , 0.000017 ,   2
   1.4091 , 0.123834 , 0.000017 ,   3
   1.4091 , 0.123835 , 0.000017 ,   4
   1.4091 , 0.123835 , 0.000017 ,   5
   1.4091 , 0.123837 , 0.000017 ,   6
   1.4091 , 0.123837 , 0.000017 ,   7
   1.4091 , 0.123837 , 0.000017 ,   8
   1.4091 , 0.123838 , 0.000017 ,   9
   1.4091 , 0.123837 , 0.000017 ,  10
   1.4091 , 0.123837 , 0.000017 ,  11
   1.4091 , 0.123837 , 0.000017 ,  12
   1.4091 , 0.123837 , 0.000017 ,  13
   1.4091 , 0.123841 , 0.000017 ,  14
   1.4091 , 0.123837 , 0.000017 ,  15
   1.4091 , 0.123839 , 0.000017 ,  16
   1.4091 , 0.123836 , 0.000017 ,  17
   1.4091 , 0.123837 , 0.000017 ,  18
   1.4091 , 0.123838 , 0.000017 ,  19
   1.4091 , 0.123838 , 0.000017 ,  20
   1.4091 , 0.123836 , 0.000017 ,  21
   1.4091 , 0.123840 , 0.000017 ,  22
   1.4091 , 0.123837 , 0.000017 ,  23
   1.4091 , 0.123835 , 0.000017 ,  24
   1.4091 , 0.123840 , 0.000017 ,  25
   1.4091 , 0.123835 , 0.000017 ,  26
   1.4091 , 0.123836 , 0.000017 ,  27
   1.4091 , 0.123838 , 0.000017 ,  28
   1.4091 , 0.123837 , 0.000017 ,  29
   1.4091 , 0.123839 , 0.000017 ,  30
   1.4091 , 0.123836 , 0.000017 ,  31
   1.4091 , 0.123836 , 0.000017 ,  32
   1.4091 , 0.123841 , 0.000017 ,  33
   1.4091 , 0.123838 , 0.000017 ,  34
   1.4091 , 0.123836 , 0.000017 ,  35
   1.4091 , 0.123838 , 0.000017 ,  36
   1.4091 , 0.123837 , 0.000017 ,  37
   1.4091 , 0.123837 , 0.000017 ,  38
   1.4091 , 0.123837 , 0.000017 ,  39
   1.4091 , 0.123837 , 0.000017 ,  40
   1.4091 , 0.123839 , 0.000017 ,  41
   1.4091 , 0.123838 , 0.000017 ,  42
   1.4091 , 0.123837 , 0.000017 ,  43
   1.4091 , 0.123834 , 0.000017 ,  44
   1.4091 , 0.123839 , 0.000017 ,  45
   1.4091 , 0.123838 , 0.000017 ,  46
   1.4091 , 0.123837 , 0.000017 ,  47
   1.4091 , 0.123837 , 0.000017 ,  48
   1.4091 , 0.123839 , 0.000017 ,  49
   1.4091 , 0.123841 , 0.000017 ,  50
   1.4091 , 0.123839 , 0.000017 ,  51
   1.4091 , 0.123839 , 0.000017 ,  52
   1.4091 , 0.123837 , 0.000017 ,  53
   1.4091 , 0.123838 , 0.000017 ,  54
   1.4091 , 0.123837 , 0.000017 ,  55
   1.4091 , 0.123838 , 0.000017 ,  56
   1.4091 , 0.123835 , 0.000017 ,  57
   1.4091 , 0.123838 , 0.000017 ,  58
   1.4091 , 0.123838 , 0.000017 ,  59
   1.4091 , 0.123838 , 0.000017 ,  60
   1.4091 , 0.123839 , 0.000017 ,  61
   1.4091 , 0.123836 , 0.000017 ,  62
   1.4091 , 0.123839 , 0.000017 ,  63
   1.4091 , 0.123840 , 0.000017 ,  64
   1.4091 , 0.123837 , 0.000017 ,  65
   1.4091 , 0.123840 , 0.000017 ,  66
   1.4091 , 0.123836 , 0.000017 ,  67
   1.4091 , 0.123838 , 0.000017 ,  68
   1.4091 , 0.123840 , 0.000017 ,  69
   1.4091 , 0.123839 , 0.000017 ,  70
   1.4091 , 0.123836 , 0.000017 ,  71
   1.4091 , 0.123839 , 0.000017 ,  72
   1.4091 , 0.123840 , 0.000017 ,  73
   1.4091 , 0.123838 , 0.000017 ,  74
   1.4091 , 0.123838 , 0.000017 ,  75
   1.4091 , 0.123839 , 0.000017 ,  76
   1.4091 , 0.123838 , 0.000017 ,  77
   1.4091 , 0.123837 , 0.000017 ,  78
   1.4091 , 0.123836 , 0.000017 ,  79
   1.4091 , 0.123836 , 0.000017 ,  80
   1.4091 , 0.123841 , 0.000017 ,  81
   1.4091 , 0.123840 , 0.000017 ,  82
   1.4091 , 0.123836 , 0.000017 ,  83
   1.4091 , 0.123839 , 0.000017 ,  84
   1.4091 , 0.123837 , 0.000017 ,  85
   1.4091 , 0.123834 , 0.000017 ,  86
   1.4091 , 0.123835 , 0.000017 ,  87
   1.4091 , 0.123839 , 0.000017 ,  88
   1.4091 , 0.123838 , 0.000017 ,  89
   1.4091 , 0.123839 , 0.000017 ,  90
   1.4091 , 0.123836 , 0.000017 ,  91
   1.4091 , 0.123838 , 0.000017 ,  92
   1.4091 , 0.123840 , 0.000017 ,  93
   1.4091 , 0.123838 , 0.000017 ,  94
   1.4091 , 0.123839 , 0.000017 ,  95
   1.4091 , 0.123839 , 0.000017 ,  96
   1.4091 , 0.123838 , 0.000017 ,  97
   1.4091 , 0.123838 , 0.000017 ,  98
   1.4091 , 0.123839 , 0.000017 ,  99
   1.4091 , 0.123841 , 0.000017 , 100
   1.6348 , 0.215526 , 0.000037 ,   0
   1.6348 , 0.215522 , 0.000037 ,   1
   1.6348 , 0.215524 , 0.000037 ,   2
   1.6348 , 0.215515 , 0.000037 ,   3
   1.6348 , 0.215521 , 0.000037 ,   4
   1.6348 , 0.215520 , 0.000037 ,   5
   1.6348 , 0.215524 , 0.000037 ,   6
   1.6348 , 0.215523 , 0.000037 ,   7
   1.6348 , 0.215524 , 0.000037 ,   8
   1.6348 , 0.215524 , 0.000037 ,   9
   1.6348 , 0.215523 , 0.000037 ,  10
   1.6348 , 0.215523 , 0.000037 ,  11
   1.6348 , 0.215525 , 0.000037 ,  12
   1.6348 , 0.215523 , 0.000037 ,  13
   1.6348 , 0.215533 , 0.000037 ,  14
   1.6348 , 0.215525 , 0.000037 ,  15
   1.6348 , 0.215531 , 0.000037 ,  16
   1.6348 , 0.215521 , 0.000037 ,  17
   1.6348 , 0.215526 , 0.000037 ,  18
   1.6348 , 0.215524 , 0.000037 ,  19
   1.6348 , 0.215525 , 0.000037 ,  20
   1.6348 , 0.215521 , 0.000037 ,  21
   1.6348 , 0.215530 , 0.000037 ,  22
   1.6348 , 0.215526 , 0.000037 ,  23
   1.6348 , 0.215523 , 0.000037 ,  24
   1.6348 , 0.215530 , 0.000037 ,  25
   1.6348 , 0.215520 , 0.000037 ,  26
   1.6348 , 0.215524 , 0.000037 ,  27
   1.6348 , 0.215526 , 0.000037 ,  28
   1.6348 , 0.215521 , 0.000037 ,  29
   1.6348 , 0.215531 , 0.000037 ,  30
   1.6348 , 0.215525 , 0.000037 ,  31
   1.6348 , 0.215523 , 0.000037 ,  32
   1.6348 , 0.215534 , 0.000037 ,  33
   1.6348 , 0.215526 , 0.000037 ,  34
   1.6348 , 0.215523 , 0.000037 ,  35
   1.6348 , 0.215528 , 0.000037 ,  36
   1.6348 , 0.215525 , 0.000037 ,  37
   1.6348 , 0.215524 , 0.000037 ,  38
   1.6348 , 0.215524 , 0.000037 ,  39
   1.6348 , 0.215525 , 0.000037 ,  40
   1.6348 , 0.215532 , 0.000037 ,  41
   1.6348 , 0.215524 , 0.000037 ,  42
   1.6348 , 0.215523 , 0.000037 ,  43
   1.6348 , 0.215518 , 0.000037 ,  44
   1.6348 , 0.215528 , 0.000037 ,  45
   1.6348 , 0.215523 , 0.000037 ,  46
   1.6348 , 0.215524 , 0.000037 ,  47
   1.6348 , 0.215524 , 0.000037 ,  48
   1.6348 , 0.215528 , 0.000037 ,  49
   1.6348 , 0.215531 , 0.000037 ,  50
   1.6348 , 0.215528 , 0.000037 ,  51
   1.6348 , 0.215529 , 0.000037 ,  52
   1.6348 , 0.215524 , 0.000037 ,  53
   1.6348 , 0.215526 , 0.000037 ,  54
   1.6348 , 0.215523 , 0.000037 ,  55
   1.6348 , 0.215522 , 0.000037 ,  56
   1.6348 , 0.215522 , 0.000037 ,  57
   1.6348 , 0.215526 , 0.000037 ,  58
   1.6348 , 0.215528 , 0.000037 ,  59
   1.6348 , 0.215527 , 0.000037 ,  60
   1.6348 , 0.215525 , 0.000037 ,  61
   1.6348 , 0.215521 , 0.000037 ,  62
   1.6348 , 0.215527 , 0.000037 ,  63
   1.6348 , 0.215534 , 0.000037 ,  64
   1.6348 , 0.215524 , 0.000037 ,  65
   1.6348 , 0.215533 , 0.000037 ,  66
   1.6348 , 0.215526 , 0.000037 ,  67
   1.6348 , 0.215527 , 0.000037 ,  68
   1.6348 , 0.215530 , 0.000037 ,  69
   1.6348 , 0.215530 , 0.000037 ,  70
   1.6348 , 0.215522 , 0.000037 ,  71
   1.6348 , 0.215529 , 0.000037 ,  72
   1.6348 , 0.215532 , 0.000037 ,  73
   1.6348 , 0.215528 , 0.000037 ,  74
   1.6348 , 0.215525 , 0.000037 ,  75
   1.6348 , 0.215530 , 0.000037 ,  76
   1.6348 , 0.215529 , 0.000037 ,  77
   1.6348 , 0.215525 , 0.000037 ,  78
   1.6348 , 0.215521 , 0.000037 ,  79
   1.6348 , 0.215520 , 0.000037 ,  80
   1.6348 , 0.215529 , 0.000037 ,  81
   1.6348 , 0.215528 , 0.000037 ,  82
   1.6348 , 0.215525 , 0.000037 ,  83
   1.6348 , 0.215527 , 0.000037 ,  84
   1.6348 , 0.215524 , 0.000037 ,  85
   1.6348 , 0.215517 , 0.000037 ,  86
   1.6348 , 0.215519 , 0.000037 ,  87
   1.6348 , 0.215527 , 0.000037 ,  88
   1.6348 , 0.215525 , 0.000037 ,  89
   1.6348 , 0.215528 , 0.000037 ,  90
   1.6348 , 0.215523 , 0.000037 ,  91
   1.6348 , 0.215527 , 0.000037 ,  92
   1.6348 , 0.215530 , 0.000037 ,  93
   1.6348 , 0.215527 , 0.000037 ,  94
   1.6348 , 0.215527 , 0.000037 ,  95
   1.6348 , 0.215527 , 0.000037 ,  96
   1.6348 , 0.215525 , 0.000037 ,  97
   1.6348 , 0.215528 , 0.000037 ,  98
   1.6348 , 0.215530 , 0.000037 ,  99
   1.6348 , 0.215531 , 0.000037 , 100
   1.8468 , 0.288276 , 0.000075 ,   0
   1.8468 , 0.288267 , 0.000075 ,   1
   1.8468 , 0.288278 , 0.000075 ,   2
   1.8468 , 0.288255 , 0.000075 ,   3
   1.8468 , 0.288267 , 0.000075 ,   4
   1.8468 , 0.288268 , 0.000075 ,   5
   1.8468 , 0.288273 , 0.000075 ,   6
   1.8468 , 0.288273 , 0.000075 ,   7
   1.8468 , 0.288274 , 0.000075 ,   8
   1.8468 , 0.288274 , 0.000075 ,   9
   1.8468 , 0.288274 , 0.000075 ,  10
   1.8468 , 0.288270 , 0.000075 ,  11
   1.8468 , 0.288273 , 0.000075 ,  12
   1.8468 , 0.288275 , 0.000075 ,  13
   1.8468 , 0.288287 , 0.000075 ,  14
   1.8468 , 0.288276 , 0.000075 ,  15
   1.8468 , 0.288293 , 0.000075 ,  16
   1.8468 , 0.288268 , 0.000075 ,  17
   1.8468 , 0.288278 , 0.000075 ,  18
   1.8468 , 0.288273 , 0.000075 ,  19
   1.8468 , 0.288275 , 0.000075 ,  20
   1.8468 , 0.288272 , 0.000075 ,  21
   1.8468 , 0.288283 , 0.000075 ,  22
   1.8468 , 0.288281 , 0.000075 ,  23
   1.8468 , 0.288268 , 0.000075 ,  24
   1.8468 , 0.288283 , 0.000075 ,  25
   1.8468 , 0.288271 , 0.000075 ,  26
   1.8468 , 0.288271 , 0.000075 ,  27
   1.8468 , 0.288273 , 0.000075 ,  28
   1.8468 , 0.288271 , 0.000075 ,  29
   1.8468 , 0.288287 , 0.000075 ,  30
   1.8468 , 0.288276 , 0.000075 ,  31
   1.8468 , 0.288277 , 0.000075 ,  32
   1.8468 , 0.288294 , 0.000075 ,  33
   1.8468 , 0.288272 , 0.000075 ,  34
   1.8468 , 0.288270 , 0.000075 ,  35
   1.8468 , 0.288283 , 0.000075 ,  36
   1.8468 , 0.288275 , 0.000075 ,  37
   1.8468 , 0.288283 , 0.000075 ,  38
   1.8468 , 0.288279 , 0.000075 ,  39
   1.8468 , 0.288272 , 0.000075 ,  40
   1.8468 , 0.288291 , 0.000075 ,  41
   1.8468 , 0.288274 , 0.000075 ,  42
   1.8468 , 0.288269 , 0.000075 ,  43
   1.8468 , 0.288266 , 0.000075 ,  44
   1.8468 , 0.288279 , 0.000075 ,  45
   1.8468 , 0.288270 , 0.000075 ,  46
   1.8468 , 0.288272 , 0.000075 ,  47
   1.8468 , 0.288279 , 0.000075 ,  48
   1.8468 , 0.288283 , 0.000075 ,  49
   1.8468 , 0.288283 , 0.000075 ,  50
   1.8468 , 0.288278 , 0.000075 ,  51
   1.8468 , 0.288285 , 0.000075 ,  52
   1.8468 , 0.288269 , 0.000075 ,  53
   1.8468 , 0.288280 , 0.000075 ,  54
   1.8468 , 0.288273 , 0.000075 ,  55
   1.8468 , 0.288264 , 0.000075 ,  56
   1.8468 , 0.288272 , 0.000075 ,  57
   1.8468 , 0.288276 , 0.000075 ,  58
   1.8468 , 0.288282 , 0.000075 ,  59
   1.8468 , 0.288275 , 0.000075 ,  60
   1.8468 , 0.288269 , 0.000075 ,  61
   1.8468 , 0.288262 , 0.000075 ,  62
   1.8468 , 0.288277 , 0.000075 ,  63
   1.8468 , 0.288296 , 0.000075 ,  64
   1.8468 , 0.288270 , 0.000075 ,  65
   1.8468 , 0.288290 , 0.000075 ,  66
   1.8468 , 0.288283 , 0.000075 ,  67
   1.8468 , 0.288285 , 0.000075 ,  68
   1.8468 , 0.288283 , 0.000075 ,  69
   1.8468 , 0.288284 , 0.000075 ,  70
   1.8468 , 0.288267 , 0.000075 ,  71
   1.8468 , 0.288282 , 0.000075 ,  72
   1.8468 , 0.288287 , 0.000075 ,  73
   1.8468 , 0.288286 , 0.000075 ,  74
   1.8468 , 0.288272 , 0.000075 ,  75
   1.8468 , 0.288286 , 0.000075 ,  76
   1.8468 , 0.288284 , 0.000075 ,  77
   1.8468 , 0.288271 , 0.000075 ,  78
   1.8468 , 0.288273 , 0.000075 ,  79
   1.8468 , 0.288268 , 0.000075 ,  80
   1.8468 , 0.288279 , 0.000075 ,  81
   1.8468 , 0.288279 , 0.000075 ,  82
   1.8468 , 0.288277 , 0.000075 ,  83
   1.8468 , 0.288279 , 0.000075 ,  84
   1.8468 , 0.288278 , 0.000075 ,  85
   1.8468 , 0.288260 , 0.000075 ,  86
   1.8468 , 0.288263 , 0.000075 ,  87
   1.8468 , 0.288276 , 0.000075 ,  88
   1.8468 , 0.288272 , 0.000075 ,  89
   1.8468 , 0.288281 , 0.000075 ,  90
   1.8468 , 0.288271 , 0.000075 ,  91
   1.8468 , 0.288283 , 0.000075 ,  92
   1.8468 , 0.288282 , 0.000075 ,  93
   1.8468 , 0.288279 , 0.000075 ,  94
   1.8468 , 0.288271 , 0.000075 ,  95
   1.8468 , 0.288275 , 0.000075 ,  96
   1.8468 , 0.288277 , 0.000075 ,  97
   1.8468 , 0.288283 , 0.000075 ,  98
   1.8468 , 0.288283 , 0.000075 ,  99
   1.8468 , 0.288281 , 0.000075 , 100
   2.0870 , 0.346101 , 0.000079 ,   0
   2.0870 , 0.346098 , 0.000079 ,   1
   2.0870 , 0.346081 , 0.000079 ,   2
   2.0870 , 0.346084 , 0.000079 ,   3
   2.0870 , 0.346099 , 0.000079 ,   4
   2.0870 , 0.346096 , 0.000079 ,   5
   2.0870 , 0.346097 , 0.000079 ,   6
   2.0870 , 0.346094 , 0.000079 ,   7
   2.0870 , 0.346094 , 0.000079 ,   8
   2.0870 , 0.346101 , 0.000079 ,   9
   2.0870 , 0.346104 , 0.000079 ,  10
   2.0870 , 0.346102 , 0.000079 ,  11
   2.0870 , 0.346097 , 0.000079 ,  12
   2.0870 , 0.346097 , 0.000079 ,  13
   2.0870 , 0.346116 , 0.000079 ,  14
   2.0870 , 0.346094 , 0.000079 ,  15
   2.0870 , 0.346107 , 0.000079 ,  16
   2.0870 , 0.346091 , 0.000079 ,  17
   2.0870 , 0.346100 , 0.000079 ,  18
   2.0870 , 0.346095 , 0.000079 ,  19
   2.0870 , 0.346103 , 0.000079 ,  20
   2.0870 , 0.346094 , 0.000079 ,  21
   2.0870 , 0.346111 , 0.000079 ,  22
   2.0870 , 0.346098 , 0.000079 ,  23
   2.0870 , 0.346102 , 0.000079 ,  24
   2.0870 , 0.346102 , 0.000079 ,  25
   2.0870 , 0.346089 , 0.000079 ,  26
   2.0870 , 0.346094 , 0.000079 ,  27
   2.0870 , 0.346104 , 0.000079 ,  28
   2.0870 , 0.346092 , 0.000079 ,  29
   2.0870 , 0.346116 , 0.000079 ,  30
   2.0870 , 0.346097 , 0.000079 ,  31
   2.0870 , 0.346093 , 0.000079 ,  32
   2.0870 , 0.346116 , 0.000079 ,  33
   2.0870 , 0.346103 , 0.000079 ,  34
   2.0870 , 0.346096 , 0.000079 ,  35
   2.0870 , 0.346106 , 0.000079 ,  36
   2.0870 , 0.346104 , 0.000079 ,  37
   2.0870 , 0.346094 , 0.000079 ,  38
   2.0870 , 0.346096 , 0.000079 ,  39
   2.0870 , 0.346103 , 0.000079 ,  40
   2.0870 , 0.346108 , 0.000079 ,  41
   2.0870 , 0.346100 , 0.000079 ,  42
   2.0870 , 0.346102 , 0.000079 ,  43
   2.0870 , 0.346088 , 0.000079 ,  44
   2.0870 , 0.346102 , 0.000079 ,  45
   2.0870 , 0.346099 , 0.000079 ,  46
   2.0870 , 0.346091 , 0.000079 ,  47
   2.0870 , 0.346099 , 0.000079 ,  48
   2.0870 , 0.346104 , 0.000079 ,  49
   2.0870 , 0.346116 , 0.000079 ,  50
   2.0870 , 0.346105 , 0.000079 ,  51
   2.0870 , 0.346105 , 0.000079 ,  52
   2.0870 , 0.346097 , 0.000079 ,  53
   2.0870 , 0.346096 , 0.000079 ,  54
   2.0870 , 0.346105 , 0.000079 ,  55
   2.0870 , 0.346096 , 0.000079 ,  56
   2.0870 , 0.346087 , 0.000079 ,  57
   2.0870 , 0.346095 , 0.000079 ,  58
   2.0870 , 0.346106 , 0.000079 ,  59
   2.0870 , 0.346100 , 0.000079 ,  60
   2.0870 , 0.346105 , 0.000079 ,  61
   2.0870 , 0.346085 , 0.000079 ,  62
   2.0870 , 0.346093 , 0.000079 ,  63
   2.0870 , 0.346114 , 0.000079 ,  64
   2.0870 , 0.346098 , 0.000079 ,  65
   2.0870 , 0.346108 , 0.000079 ,  66
   2.0870 , 0.346102 , 0.000079 ,  67
   2.0870 , 0.346108 , 0.000079 ,  68
   2.0870 , 0.346113 , 0.000079 ,  69
   2.0870 , 0.346111 , 0.000079 ,  70
   2.0870 , 0.346093 , 0.000079 ,  71
   2.0870 , 0.346107 , 0.000079 ,  72
   2.0870 , 0.346120 , 0.000079 ,  73
   2.0870 , 0.346105 , 0.000079 ,  74
   2.0870 , 0.346105 , 0.000079 ,  75
   2.0870 , 0.346104 , 0.000079 ,  76
   2.0870 , 0.346098 , 0.000079 ,  77
   2.0870 , 0.346098 , 0.000079 ,  78
   2.0870 , 0.346091 , 0.000079 ,  79
   2.0870 , 0.346090 , 0.000079 ,  80
   2.0870 , 0.346109 , 0.000079 ,  81
   2.0870 , 0.346113 , 0.000079 ,  82
   2.0870 , 0.346093 , 0.000079 ,  83
   2.0870 , 0.346107 , 0.000079 ,  84
   2.0870 , 0.346106 , 0.000079 ,  85
   2.0870 , 0.346084 , 0.000079 ,  86
   2.0870 , 0.346094 , 0.000079 ,  87
   2.0870 , 0.346105 , 0.000079 ,  88
   2.0870 , 0.346090 , 0.000079 ,  89
   2.0870 , 0.346106 , 0.000079 ,  90
   2.0870 , 0.346097 , 0.000079 ,  91
   2.0870 , 0.346104 , 0.000079 ,  92
   2.0870 , 0.346111 , 0.000079 ,  93
   2.0870 , 0.346107 , 0.000079 ,  94
   2.0870 , 0.346104 , 0.000079 ,  95
   2.0870 , 0.346103 , 0.000079 ,  96
   2.0870 , 0.346099 , 0.000079 ,  97
   2.0870 , 0.346095 , 0.000079 ,  98
   2.0870 , 0.346101 , 0.000079 ,  99
   2.0870 , 0.346119 , 0.000079 , 100
   2.2824 , 0.396047 , 0.000111 ,   0
   2.2824 , 0.396038 , 0.000111 ,   1
   2.2824 , 0.396033 , 0.000111 ,   2
   2.2824 , 0.396020 , 0.000111 ,   3
   2.2824 , 0.396050 , 0.000111 ,   4
   2.2824 , 0.396040 , 0.000111 ,   5
   2.2824 , 0.396044 , 0.000111 ,   6
   2.2824 , 0.396043 , 0.000111 ,   7
   2.2824 , 0.396046 , 0.000111 ,   8
   2.2824 , 0.396041 , 0.000111 ,   9
   2.2824 , 0.396048 , 0.000111 ,  10
   2.2824 , 0.396045 , 0.000111 ,  11
   2.2824 , 0.396041 , 0.000111 ,  12
   2.2824 , 0.396042 , 0.000111 ,  13
   2.2824 , 0.396066 , 0.000111 ,  14
   2.2824 , 0.396043 , 0.000111 ,  15
   2.2824 , 0.396059 , 0.000111 ,  16
   2.2824 , 0.396033 , 0.000111 ,  17
   2.2824 , 0.396050 , 0.000111 ,  18
   2.2824 , 0.396040 , 0.000111 ,  19
   2.2824 , 0.396046 , 0.000111 ,  20
   2.2824 , 0.396033 , 0.000111 ,  21
   2.2824 , 0.396060 , 0.000111 ,  22
   2.2824 , 0.396045 , 0.000111 ,  23
   2.2824 , 0.396053 , 0.000111 ,  24
   2.2824 , 0.396045 , 0.000111 ,  25
   2.2824 , 0.396029 , 0.000111 ,  26
   2.2824 , 0.396042 , 0.000111 ,  27
   2.2824 , 0.396054 , 0.000111 ,  28
   2.2824 , 0.396034 , 0.000111 ,  29
   2.2824 , 0.396074 , 0.000111 ,  30
   2.2824 , 0.396046 , 0.000111 ,  31
   2.2824 , 0.396038 , 0.000111 ,  32
   2.2824 , 0.396069 , 0.000111 ,  33
   2.2824 , 0.396047 , 0.000111 ,  34
   2.2824 , 0.396040 , 0.000111 ,  35
   2.2824 , 0.396063 , 0.000111 ,  36
   2.2824 , 0.396043 , 0.000111 ,  37
   2.2824 , 0.396041 , 0.000111 ,  38
   2.2824 , 0.396036 , 0.000111 ,  39
   2.2824 , 0.396045 , 0.000111 ,  40
   2.2824 , 0.396064 , 0.000111 ,  41
   2.2824 , 0.396039 , 0.000111 ,  42
   2.2824 , 0.396042 , 0.000111 ,  43
   2.2824 , 0.396034 , 0.000111 ,  44
   2.2824 , 0.396057 , 0.000111 ,  45
   2.2824 , 0.396039 , 0.000111 ,  46
   2.2824 , 0.396029 , 0.000111 ,  47
   2.2824 , 0.396042 , 0.000111 ,  48
   2.2824 , 0.396053 , 0.000111 ,  49
   2.2824 , 0.396062 , 0.000111 ,  50
   2.2824 , 0.396045 , 0.000111 ,  51
   2.2824 , 0.396062 , 0.000111 ,  52
   2.2824 , 0.396033 , 0.000111 ,  53
   2.2824 , 0.396040 , 0.000111 ,  54
   2.2824 , 0.396049 , 0.000111 ,  55
   2.2824 , 0.396036 , 0.000111 ,  56
   2.2824 , 0.396036 , 0.000111 ,  57
   2.2824 , 0.396045 , 0.000111 ,  58
   2.2824 , 0.396049 , 0.000111 ,  59
   2.2824 , 0.396044 , 0.000111 ,  60
   2.2824 , 0.396042 , 0.000111 ,  61
   2.2824 , 0.396028 , 0.000111 ,  62
   2.2824 , 0.396044 , 0.000111 ,  63
   2.2824 , 0.396072 , 0.000111 ,  64
   2.2824 , 0.396036 , 0.000111 ,  65
   2.2824 , 0.396062 , 0.000111 ,  66
   2.2824 , 0.396059 , 0.000111 ,  67
   2.2824 , 0.396061 , 0.000111 ,  68
   2.2824 , 0.396057 , 0.000111 ,  69
   2.2824 , 0.396065 , 0.000111 ,  70
   2.2824 , 0.396037 , 0.000111 ,  71
   2.2824 , 0.396055 , 0.000111 ,  72
   2.2824 , 0.396077 , 0.000111 ,  73
   2.2824 , 0.396055 , 0.000111 ,  74
   2.2824 , 0.396049 , 0.000111 ,  75
   2.2824 , 0.396057 , 0.000111 ,  76
   2.2824 , 0.396046 , 0.000111 ,  77
   2.2824 , 0.396048 , 0.000111 ,  78
   2.2824 , 0.396041 , 0.000111 ,  79
   2.2824 , 0.396024 , 0.000111 ,  80
   2.2824 , 0.396053 , 0.000111 ,  81
   2.2824 , 0.396054 , 0.000111 ,  82
   2.2824 , 0.396041 , 0.000111 ,  83
   2.2824 , 0.396049 , 0.000111 ,  84
   2.2824 , 0.396052 , 0.000111 ,  85
   2.2824 , 0.396029 , 0.000111 ,  86
   2.2824 , 0.396035 , 0.000111 ,  87
   2.2824 , 0.396048 , 0.000111 ,  88
   2.2824 , 0.396032 , 0.000111 ,  89
   2.2824 , 0.396055 , 0.000111 ,  90
   2.2824 , 0.396046 , 0.000111 ,  91
   2.2824 , 0.396052 , 0.000111 ,  92
   2.2824 , 0.396058 , 0.000111 ,  93
   2.2824 , 0.396056 , 0.000111 ,  94
   2.2824 , 0.396043 , 0.000111 ,  95
   2.2824 , 0.396047 , 0.000111 ,  96
   2.2824 , 0.396045 , 0.000111 ,  97
   2.2824 , 0.396044 , 0.000111 ,  98
   2.2824 , 0.396051 , 0.000111 ,  99
   2.2824 , 0.396067 , 0.000111 , 100
   2.4693 , 0.438818 , 0.000183 ,   0
   2.4693 , 0.438794 , 0.000183 ,   1
   2.4693 , 0.438815 , 0.000183 ,   2
   2.4693 , 0.438768 , 0.000183 ,   3
   2.4693 , 0.438812 , 0.000183 ,   4
   2.4693 , 0.438813 , 0.000183 ,   5
   2.4693 , 0.438824 , 0.000183 ,   6
   2.4693 , 0.438807 , 0.000183 ,   7
   2.4693 , 0.438820 , 0.000183 ,   8
   2.4693 , 0.438805 , 0.000183 ,   9
   2.4693 , 0.438811 , 0.000183 ,  10
   2.4693 , 0.438812 , 0.000183 ,  11
   2.4693 , 0.438805 , 0.000183 ,  12
   2.4693 , 0.438823 , 0.000183 ,  13
   2.4693 , 0.438842 , 0.000183 ,  14
   2.4693 , 0.438812 , 0.000183 ,  15
   2.4693 , 0.438851 , 0.000183 ,  16
   2.4693 , 0.438799 , 0.000183 ,  17
   2.4693 , 0.438814 , 0.000183 ,  18
   2.4693 , 0.438803 , 0.000183 ,  19
   2.4693 , 0.438811 , 0.000183 ,  20
   2.4693 , 0.438802 , 0.000183 ,  21
   2.4693 , 0.438839 , 0.000183 ,  22
   2.4693 , 0.438821 , 0.000183 ,  23
   2.4693 , 0.438813 , 0.000183 ,  24
   2.4693 , 0.438812 , 0.000183 ,  25
   2.4693 , 0.438806 , 0.000183 ,  26
   2.4693 , 0.438803 , 0.000183 ,  27
   2.4693 , 0.438817 , 0.000183 ,  28
   2.4693 , 0.438807 , 0.000183 ,  29
   2.4693 , 0.438863 , 0.000183 ,  30
   2.4693 , 0.438818 , 0.000183 ,  31
   2.4693 , 0.438814 , 0.000183 ,  32
   2.4693 , 0.438856 , 0.000183 ,  33
   2.4693 , 0.438801 , 0.000183 ,  34
   2.4693 , 0.438798 , 0.000183 ,  35
   2.4693 , 0.438837 , 0.000183 ,  36
   2.4693 , 0.438811 , 0.000183 ,  37
   2.4693 , 0.438824 , 0.000183 ,  38
   2.4693 , 0.438815 , 0.000183 ,  39
   2.4693 , 0.438805 , 0.000183 ,  40
   2.4693 , 0.438841 , 0.000183 ,  41
   2.4693 , 0.438811 , 0.000183 ,  42
   2.4693 , 0.438808 , 0.000183 ,  43
   2.4693 , 0.438816 , 0.000183 ,  44
   2.4693 , 0.438833 , 0.000183 ,  45
   2.4693 , 0.438797 , 0.000183 ,  46
   2.4693 , 0.438785 , 0.000183 ,  47
   2.4693 , 0.438822 , 0.000183 ,  48
   2.4693 , 0.438835 , 0.000183 ,  49
   2.4693 , 0.438847 , 0.000183 ,  50
   2.4693 , 0.438816 , 0.000183 ,  51
   2.4693 , 0.438839 , 0.000183 ,  52
   2.4693 , 0.438785 , 0.000183 ,  53
   2.4693 , 0.438819 , 0.000183 ,  54
   2.4693 , 0.438816 , 0.000183 ,  55
   2.4693 , 0.438801 , 0.000183 ,  56
   2.4693 , 0.438808 , 0.000183 ,  57
   2.4693 , 0.438811 , 0.000183 ,  58
   2.4693 , 0.438825 , 0.000183 ,  59
   2.4693 , 0.438806 , 0.000183 ,  60
   2.4693 , 0.438794 , 0.000183 ,  61
   2.4693 , 0.438778 , 0.000183 ,  62
   2.4693 , 0.438805 , 0.000183 ,  63
   2.4693 , 0.438868 , 0.000183 ,  64
   2.4693 , 0.438794 , 0.000183 ,  65
   2.4693 , 0.438854 , 0.000183 ,  66
   2.4693 , 0.438848 , 0.000183 ,  67
   2.4693 , 0.438844 , 0.000183 ,  68
   2.4693 , 0.438840 , 0.000183 ,  69
   2.4693 , 0.438844 , 0.000183 ,  70
   2.4693 , 0.438803 , 0.000183 ,  71
   2.4693 , 0.438820 , 0.000183 ,  72
   2.4693 , 0.438855 , 0.000183 ,  73
   2.4693 , 0.438843 , 0.000183 ,  74
   2.4693 , 0.438815 , 0.000183 ,  75
   2.4693 , 0.438841 , 0.000183 ,  76
   2.4693 , 0.438819 , 0.000183 ,  77
   2.4693 , 0.438815 , 0.000183 ,  78
   2.4693 , 0.438820 , 0.000183 ,  79
   2.4693 , 0.438797 , 0.000183 ,  80
   2.4693 , 0.438818 , 0.000183 ,  81
   2.4693 , 0.438821 , 0.000183 ,  82
   2.4693 , 0.438810 , 0.000183 ,  83
   2.4693 , 0.438818 , 0.000183 ,  84
   2.4693 , 0.438829 , 0.000183 ,  85
   2.4693 , 0.438796 , 0.000183 ,  86
   2.4693 , 0.438792 , 0.000183 ,  87
   2.4693 , 0.438814 , 0.000183 ,  88
   2.4693 , 0.438804 , 0.000183 ,  89
   2.4693 , 0.438826 , 0.000183 ,  90
   2.4693 , 0.438818 , 0.000183 ,  91
   2.4693 , 0.438835 , 0.000183 ,  92
   2.4693 , 0.438830 , 0.000183 ,  93
   2.4693 , 0.438825 , 0.000183 ,  94
   2.4693 , 0.438796 , 0.000183 ,  95
   2.4693 , 0.438819 , 0.000183 ,  96
   2.4693 , 0.438816 , 0.000183 ,  97
   2.4693 , 0.438818 , 0.000183 ,  98
   2.4693 , 0.438824 , 0.000183 ,  99
   2.4693 , 0.438829 , 0.000183 , 100
   2.8325 , 0.508312 , 0.000247 ,   0
   2.8325 , 0.508288 , 0.000247 ,   1
   2.8325 , 0.508293 , 0.000247 ,   2
   2.8325 , 0.508264 , 0.000247 ,   3
   2.8325 , 0.508323 , 0.000247 ,   4
   2.8325 , 0.508291 , 0.000247 ,   5
   2.8325 , 0.508313 , 0.000247 ,   6
   2.8325 , 0.508307 , 0.000247 ,   7
   2.8325 , 0.508317 , 0.000247 ,   8
   2.8325 , 0.508296 , 0.000247 ,   9
   2.8325 , 0.508322 , 0.000247 ,  10
   2.8325 , 0.508310 , 0.000247 ,  11
   2.8325 , 0.508282 , 0.000247 ,  12
   2.8325 , 0.508309 , 0.000247 ,  13
   2.8325 , 0.508341 , 0.000247 ,  14
   2.8325 , 0.508292 , 0.000247 ,  15
   2.8325 , 0.508342 , 0.000247 ,  16
   2.8325 , 0.508276 , 0.000247 ,  17
   2.8325 , 0.508317 , 0.000247 ,  18
   2.8325 , 0.508313 , 0.000247 ,  19
   2.8325 , 0.508314 , 0.000247 ,  20
   2.8325 , 0.508293 , 0.000247 ,  21
   2.8325 , 0.508341 , 0.000247 ,  22
   2.8325 , 0.508317 , 0.000247 ,  23
   2.8325 , 0.508304 , 0.000247 ,  24
   2.8325 , 0.508292 , 0.000247 ,  25
   2.8325 , 0.508276 , 0.000247 ,  26
   2.8325 , 0.508331 , 0.000247 ,  27
   2.8325 , 0.508318 , 0.000247 ,  28
   2.8325 , 0.508277 , 0.000247 ,  29
   2.8325 , 0.508383 , 0.000247 ,  30
   2.8325 , 0.508324 , 0.000247 ,  31
   2.8325 , 0.508285 , 0.000247 ,  32
   2.8325 , 0.508360 , 0.000247 ,  33
   2.8325 , 0.508329 , 0.000247 ,  34
   2.8325 , 0.508288 , 0.000247 ,  35
   2.8325 , 0.508354 , 0.000247 ,  36
   2.8325 , 0.508283 , 0.000247 ,  37
   2.8325 , 0.508308 , 0.000247 ,  38
   2.8325 , 0.508283 , 0.000247 ,  39
   2.8325 , 0.508300 , 0.000247 ,  40
   2.8325 , 0.508347 , 0.000247 ,  41
   2.8325 , 0.508301 , 0.000247 ,  42
   2.8325 , 0.508302 , 0.000247 ,  43
   2.8325 , 0.508295 , 0.000247 ,  44
   2.8325 , 0.508350 , 0.000247 ,  45
   2.8325 , 0.508301 , 0.000247 ,  46
   2.8325 , 0.508276 , 0.000247 ,  47
   2.8325 , 0.508284 , 0.000247 ,  48
   2.8325 , 0.508325 , 0.000247 ,  49
   2.8325 , 0.508373 , 0.000247 ,  50
   2.8325 , 0.508314 , 0.000247 ,  51
   2.8325 , 0.508348 , 0.000247 ,  52
   2.8325 , 0.508278 , 0.000247 ,  53
   2.8325 , 0.508293 , 0.000247 ,  54
   2.8325 , 0.508320 , 0.000247 ,  55
   2.8325 , 0.508318 , 0.000247 ,  56
   2.8325 , 0.508292 , 0.000247 ,  57
   2.8325 , 0.508314 , 0.000247 ,  58
   2.8325 , 0.508306 , 0.000247 ,  59
   2.8325 , 0.508287 , 0.000247 ,  60
   2.8325 , 0.508303 , 0.000247 ,  61
   2.8325 , 0.508276 , 0.000247 ,  62
   2.8325 , 0.508316 , 0.000247 ,  63
   2.8325 , 0.508367 , 0.000247 ,  64
   2.8325 , 0.508290 , 0.000247 ,  65
   2.8325 , 0.508325 , 0.000247 ,  66
   2.8325 , 0.508351 , 0.000247 ,  67
   2.8325 , 0.508353 , 0.000247 ,  68
   2.8325 , 0.508332 , 0.000247 ,  69
   2.8325 , 0.508354 , 0.000247 ,  70
   2.8325 , 0.508314 , 0.000247 ,  71
   2.8325 , 0.508299 , 0.000247 ,  72
   2.8325 , 0.508364 , 0.000247 ,  73
   2.8325 , 0.508340 , 0.000247 ,  74
   2.8325 , 0.508317 , 0.000247 ,  75
   2.8325 , 0.508323 , 0.000247 ,  76
   2.8325 , 0.508306 , 0.000247 ,  77
   2.8325 , 0.508317 , 0.000247 ,  78
   2.8325 , 0.508325 , 0.000247 ,  79
   2.8325 , 0.508257 , 0.000247 ,  80
   2.8325 , 0.508321 , 0.000247 ,  81
   2.8325 , 0.508317 , 0.000247 ,  82
   2.8325 , 0.508287 , 0.000247 ,  83
   2.8325 , 0.508301 , 0.000247 ,  84
   2.8325 , 0.508313 , 0.000247 ,  85
   2.8325 , 0.508299 , 0.000247 ,  86
   2.8325 , 0.508306 , 0.000247 ,  87
   2.8325 , 0.508305 , 0.000247 ,  88
   2.8325 , 0.508294 , 0.000247 ,  89
   2.8325 , 0.508327 , 0.000247 ,  90
   2.8325 , 0.508304 , 0.000247 ,  91
   2.8325 , 0.508321 , 0.000247 ,  92
   2.8325 , 0.508312 , 0.000247 ,  93
   2.8325 , 0.508327 , 0.000247 ,  94
   2.8325 , 0.508284 , 0.000247 ,  95
   2.8325 , 0.508305 , 0.000247 ,  96
   2.8325 , 0.508295 , 0.000247 ,  97
   2.8325 , 0.508285 , 0.000247 ,  98
   2.8325 , 0.508306 , 0.000247 ,  99
   2.8325 , 0.508333 , 0.000247 , 100
   2.9969 , 0.538223 , 0.000368 ,   0
   2.9969 , 0.538164 , 0.000368 ,   1
   2.9969 , 0.538241 , 0.000368 ,   2
   2.9969 , 0.538123 , 0.000368 ,   3
   2.9969 , 0.538212 , 0.000368 ,   4
   2.9969 , 0.538209 , 0.000368 ,   5
   2.9969 , 0.538267 , 0.000368 ,   6
   2.9969 , 0.538187 , 0.000368 ,   7
   2.9969 , 0.538228 , 0.000368 ,   8
   2.9969 , 0.538202 , 0.000368 ,   9
   2.9969 , 0.538200 , 0.000368 ,  10
   2.9969 , 0.538195 , 0.000368 ,  11
   2.9969 , 0.538187 , 0.000368 ,  12
   2.9969 , 0.538232 , 0.000368 ,  13
   2.9969 , 0.538260 , 0.000368 ,  14
   2.9969 , 0.538210 , 0.000368 ,  15
   2.9969 , 0.538289 , 0.000368 ,  16
   2.9969 , 0.538200 , 0.000368 ,  17
   2.9969 , 0.538209 , 0.000368 ,  18
   2.9969 , 0.538200 , 0.000368 ,  19
   2.9969 , 0.538212 , 0.000368 ,  20
   2.9969 , 0.538212 , 0.000368 ,  21
   2.9969 , 0.538269 , 0.000368 ,  22
   2.9969 , 0.538212 , 0.000368 ,  23
   2.9969 , 0.538198 , 0.000368 ,  24
   2.9969 , 0.538199 , 0.000368 ,  25
   2.9969 , 0.538212 , 0.000368 ,  26
   2.9969 , 0.538209 , 0.000368 ,  27
   2.9969 , 0.538214 , 0.000368 ,  28
   2.9969 , 0.538211 , 0.000368 ,  29
   2.9969 , 0.538307 , 0.000368 ,  30
   2.9969 , 0.538217 , 0.000368 ,  31
   2.9969 , 0.538215 , 0.000368 ,  32
   2.9969 , 0.538308 , 0.000368 ,  33
   2.9969 , 0.538203 , 0.000368 ,  34
   2.9969 , 0.538150 , 0.000368 ,  35
   2.9969 , 0.538264 , 0.000368 ,  36
   2.9969 , 0.538208 , 0.000368 ,  37
   2.9969 , 0.538229 , 0.000368 ,  38
   2.9969 , 0.538220 , 0.000368 ,  39
   2.9969 , 0.538200 , 0.000368 ,  40
   2.9969 , 0.538255 , 0.000368 ,  41
   2.9969 , 0.538229 , 0.000368 ,  42
   2.9969 , 0.538215 , 0.000368 ,  43
   2.9969 , 0.538242 , 0.000368 ,  44
   2.9969 , 0.538269 , 0.000368 ,  45
   2.9969 , 0.538191 , 0.000368 ,  46
   2.9969 , 0.538152 , 0.000368 ,  47
   2.9969 , 0.538231 , 0.000368 ,  48
   2.9969 , 0.538245 , 0.000368 ,  49
   2.9969 , 0.538313 , 0.000368 ,  50
   2.9969 , 0.538228 , 0.000368 ,  51
   2.9969 , 0.538251 , 0.000368 ,  52
   2.9969 , 0.538143 , 0.000368 ,  53
   2.9969 , 0.538219 , 0.000368 ,  54
   2.9969 , 0.538233 , 0.000368 ,  55
   2.9969 , 0.538221 , 0.000368 ,  56
   2.9969 , 0.538201 , 0.000368 ,  57
   2.9969 , 0.538207 , 0.000368 ,  58
   2.9969 , 0.538235 , 0.000368 ,  59
   2.9969 , 0.538186 , 0.000368 ,  60
   2.9969 , 0.538177 , 0.000368 ,  61
   2.9969 , 0.538146 , 0.000368 ,  62
   2.9969 , 0.538201 , 0.000368 ,  63
   2.9969 , 0.538314 , 0.000368 ,  64
   2.9969 , 0.538164 , 0.000368 ,  65
   2.9969 , 0.538285 , 0.000368 ,  66
   2.9969 , 0.538278 , 0.000368 ,  67
   2.9969 , 0.538271 , 0.000368 ,  68
   2.9969 , 0.538276 , 0.000368 ,  69
   2.9969 , 0.538284 , 0.000368 ,  70
   2.9969 , 0.538215 , 0.000368 ,  71
   2.9969 , 0.538205 , 0.000368 ,  72
   2.9969 , 0.538280 , 0.000368 ,  73
   2.9969 , 0.538276 , 0.000368 ,  74
   2.9969 , 0.538216 , 0.000368 ,  75
   2.9969 , 0.538249 , 0.000368 ,  76
   2.9969 , 0.538209 , 0.000368 ,  77
   2.9969 , 0.538211 , 0.000368 ,  78
   2.9969 , 0.538250 , 0.000368 ,  79
   2.9969 , 0.538200 , 0.000368 ,  80
   2.9969 , 0.538217 , 0.000368 ,  81
   2.9969 , 0.538210 , 0.000368 ,  82
   2.9969 , 0.538221 , 0.000368 ,  83
   2.9969 , 0.538228 , 0.000368 ,  84
   2.9969 , 0.538255 , 0.000368 ,  85
   2.9969 , 0.538204 , 0.000368 ,  86
   2.9969 , 0.538203 , 0.000368 ,  87
   2.9969 , 0.538208 , 0.000368 ,  88
   2.9969 , 0.538219 , 0.000368 ,  89
   2.9969 , 0.538223 , 0.000368 ,  90
   2.9969 , 0.538244 , 0.000368 ,  91
   2.9969 , 0.538240 , 0.000368 ,  92
   2.9969 , 0.538242 , 0.000368 ,  93
   2.9969 , 0.538223 , 0.000368 ,  94
   2.9969 , 0.538166 , 0.000368 ,  95
   2.9969 , 0.538242 , 0.000368 ,  96
   2.9969 , 0.538215 , 0.000368 ,  97
   2.9969 , 0.538191 , 0.000368 ,  98
   2.9969 , 0.538213 , 0.000368 ,  99
   2.9969 , 0.538236 , 0.000368 , 100
   3.0198 , 0.537561 , 0.000293 ,   0
   3.0198 , 0.537564 , 0.000293 ,   1
   3.0198 , 0.537499 , 0.000293 ,   2
   3.0198 , 0.537546 , 0.000293 ,   3
   3.0198 , 0.537558 , 0.000293 ,   4
   3.0198 , 0.537583 , 0.000293 ,   5
   3.0198 , 0.537577 , 0.000293 ,   6
   3.0198 , 0.537551 , 0.000293 ,   7
   3.0198 , 0.537533 , 0.000293 ,   8
   3.0198 , 0.537561 , 0.000293 ,   9
   3.0198 , 0.537574 , 0.000293 ,  10
   3.0198 , 0.537564 , 0.000293 ,  11
   3.0198 , 0.537549 , 0.000293 ,  12
   3.0198 , 0.537546 , 0.000293 ,  13
   3.0198 , 0.537583 , 0.000293 ,  14
   3.0198 , 0.537535 , 0.000293 ,  15
   3.0198 , 0.537558 , 0.000293 ,  16
   3.0198 , 0.537532 , 0.000293 ,  17
   3.0198 , 0.537558 , 0.000293 ,  18
   3.0198 , 0.537532 , 0.000293 ,  19
   3.0198 , 0.537582 , 0.000293 ,  20
   3.0198 , 0.537584 , 0.000293 ,  21
   3.0198 , 0.537575 , 0.000293 ,  22
   3.0198 , 0.537535 , 0.000293 ,  23
   3.0198 , 0.537595 , 0.000293 ,  24
   3.0198 , 0.537495 , 0.000293 ,  25
   3.0198 , 0.537529 , 0.000293 ,  26
   3.0198 , 0.537556 , 0.000293 ,  27
   3.0198 , 0.537549 , 0.000293 ,  28
   3.0198 , 0.537576 , 0.000293 ,  29
   3.0198 , 0.537600 , 0.000293 ,  30
   3.0198 , 0.537550 , 0.000293 ,  31
   3.0198 , 0.537537 , 0.000293 ,  32
   3.0198 , 0.537603 , 0.000293 ,  33
   3.0198 , 0.537579 , 0.000293 ,  34
   3.0198 , 0.537534 , 0.000293 ,  35
   3.0198 , 0.537617 , 0.000293 ,  36
   3.0198 , 0.537554 , 0.000293 ,  37
   3.0198 , 0.537516 , 0.000293 ,  38
   3.0198 , 0.537538 , 0.000293 ,  39
   3.0198 , 0.537592 , 0.000293 ,  40
   3.0198 , 0.537590 , 0.000293 ,  41
   3.0198 , 0.537529 , 0.000293 ,  42
   3.0198 , 0.537536 , 0.000293 ,  43
   3.0198 , 0.537575 , 0.000293 ,  44
   3.0198 , 0.537534 , 0.000293 ,  45
   3.0198 , 0.537556 , 0.000293 ,  46
   3.0198 , 0.537540 , 0.000293 ,  47
   3.0198 , 0.537566 , 0.000293 ,  48
   3.0198 , 0.537576 , 0.000293 ,  49
   3.0198 , 0.537583 , 0.000293 ,  50
   3.0198 , 0.537563 , 0.000293 ,  51
   3.0198 , 0.537586 , 0.000293 ,  52
   3.0198 , 0.537526 , 0.000293 ,  53
   3.0198 , 0.537533 , 0.000293 ,  54
   3.0198 , 0.537598 , 0.000293 ,  55
   3.0198 , 0.537553 , 0.000293 ,  56
   3.0198 , 0.537536 , 0.000293 ,  57
   3.0198 , 0.537532 , 0.000293 ,  58
   3.0198 , 0.537594 , 0.000293 ,  59
   3.0198 , 0.537529 , 0.000293 ,  60
   3.0198 , 0.537585 , 0.000293 ,  61
   3.0198 , 0.537525 , 0.000293 ,  62
   3.0198 , 0.537531 , 0.000293 ,  63
   3.0198 , 0.537585 , 0.000293 ,  64
   3.0198 , 0.537543 , 0.000293 ,  65
   3.0198 , 0.537574 , 0.000293 ,  66
   3.0198 , 0.537596 , 0.000293 ,  67
   3.0198 , 0.537591 , 0.000293 ,  68
   3.0198 , 0.537570 , 0.000293 ,  69
   3.0198 , 0.537580 , 0.000293 ,  70
   3.0198 , 0.537556 , 0.000293 ,  71
   3.0198 , 0.537580 , 0.000293 ,  72
   3.0198 , 0.537656 , 0.000293 ,  73
   3.0198 , 0.537584 , 0.000293 ,  74
   3.0198 , 0.537568 , 0.000293 ,  75
   3.0198 , 0.537587 , 0.000293 ,  76
   3.0198 , 0.537515 , 0.000293 ,  77
   3.0198 , 0.537552 , 0.000293 ,  78
   3.0198 , 0.537553 , 0.000293 ,  79
   3.0198 , 0.537519 , 0.000293 ,  80
   3.0198 , 0.537618 , 0.000293 ,  81
   3.0198 , 0.537590 , 0.000293 ,  82
   3.0198 , 0.537512 , 0.000293 ,  83
   3.0198 , 0.537567 , 0.000293 ,  84
   3.0198 , 0.537614 , 0.000293 ,  85
   3.0198 , 0.537545 , 0.000293 ,  86
   3.0198 , 0.537556 , 0.000293 ,  87
   3.0198 , 0.537582 , 0.000293 ,  88
   3.0198 , 0.537525 , 0.000293 ,  89
   3.0198 , 0.537572 , 0.000293 ,  90
   3.0198 , 0.537581 , 0.000293 ,  91
   3.0198 , 0.537567 , 0.000293 ,  92
   3.0198 , 0.537557 , 0.000293 ,  93
   3.0198 , 0.537563 , 0.000293 ,  94
   3.0198 , 0.537557 , 0.000293 ,  95
   3.0198 , 0.537575 , 0.000293 ,  96
   3.0198 , 0.537528 , 0.000293 ,  97
   3.0198 , 0.537485 , 0.000293 ,  98
   3.0198 , 0.537557 , 0.000293 ,  99
   3.0198 , 0.537625 , 0.000293 , 100
   3.1741 , 0.564732 , 0.000337 ,   0
   3.1741 , 0.564717 , 0.000337 ,   1
   3.1741 , 0.564693 , 0.000337 ,   2
   3.1741 , 0.564709 , 0.000337 ,   3
   3.1741 , 0.564749 , 0.000337 ,   4
   3.1741 , 0.564722 , 0.000337 ,   5
   3.1741 , 0.564750 , 0.000337 ,   6
   3.1741 , 0.564728 , 0.000337 ,   7
   3.1741 , 0.564732 , 0.000337 ,   8
   3.1741 , 0.564709 , 0.000337 ,   9
   3.1741 , 0.564752 , 0.000337 ,  10
   3.1741 , 0.564730 , 0.000337 ,  11
   3.1741 , 0.564712 , 0.000337 ,  12
   3.1741 , 0.564711 , 0.000337 ,  13
   3.1741 , 0.564747 , 0.000337 ,  14
   3.1741 , 0.564721 , 0.000337 ,  15
   3.1741 , 0.564728 , 0.000337 ,  16
   3.1741 , 0.564689 , 0.000337 ,  17
   3.1741 , 0.564737 , 0.000337 ,  18
   3.1741 , 0.564720 , 0.000337 ,  19
   3.1741 , 0.564771 , 0.000337 ,  20
   3.1741 , 0.564741 , 0.000337 ,  21
   3.1741 , 0.564746 , 0.000337 ,  22
   3.1741 , 0.564717 , 0.000337 ,  23
   3.1741 , 0.564758 , 0.000337 ,  24
   3.1741 , 0.564661 , 0.000337 ,  25
   3.1741 , 0.564696 , 0.000337 ,  26
   3.1741 , 0.564729 , 0.000337 ,  27
   3.1741 , 0.564738 , 0.000337 ,  28
   3.1741 , 0.564726 , 0.000337 ,  29
   3.1741 , 0.564792 , 0.000337 ,  30
   3.1741 , 0.564723 , 0.000337 ,  31
   3.1741 , 0.564695 , 0.000337 ,  32
   3.1741 , 0.564806 , 0.000337 ,  33
   3.1741 , 0.564756 , 0.000337 ,  34
   3.1741 , 0.564682 , 0.000337 ,  35
   3.1741 , 0.564803 , 0.000337 ,  36
   3.1741 , 0.564703 , 0.000337 ,  37
   3.1741 , 0.564706 , 0.000337 ,  38
   3.1741 , 0.564670 , 0.000337 ,  39
   3.1741 , 0.564753 , 0.000337 ,  40
   3.1741 , 0.564771 , 0.000337 ,  41
   3.1741 , 0.564680 , 0.000337 ,  42
   3.1741 , 0.564690 , 0.000337 ,  43
   3.1741 , 0.564763 , 0.000337 ,  44
   3.1741 , 0.564727 , 0.000337 ,  45
   3.1741 , 0.564725 , 0.000337 ,  46
   3.1741 , 0.564700 , 0.000337 ,  47
   3.1741 , 0.564730 , 0.000337 ,  48
   3.1741 , 0.564757 , 0.000337 ,  49
   3.1741 , 0.564778 , 0.000337 ,  50
   3.1741 , 0.564726 , 0.000337 ,  51
   3.1741 , 0.564790 , 0.000337 ,  52
   3.1741 , 0.564663 , 0.000337 ,  53
   3.1741 , 0.564723 , 0.000337 ,  54
   3.1741 , 0.564762 , 0.000337 ,  55
   3.1741 , 0.564731 , 0.000337 ,  56
   3.1741 , 0.564695 , 0.000337 ,  57
   3.1741 , 0.564706 , 0.000337 ,  58
   3.1741 , 0.564748 , 0.000337 ,  59
   3.1741 , 0.564682 , 0.000337 ,  60
   3.1741 , 0.564742 , 0.000337 ,  61
   3.1741 , 0.564687 , 0.000337 ,  62
   3.1741 , 0.564742 , 0.000337 ,  63
   3.1741 , 0.564769 , 0.000337 ,  64
   3.1741 , 0.564703 , 0.000337 ,  65
   3.1741 , 0.564745 , 0.000337 ,  66
   3.1741 , 0.564780 , 0.000337 ,  67
   3.1741 , 0.564767 , 0.000337 ,  68
   3.1741 , 0.564755 , 0.000337 ,  69
   3.1741 , 0.564756 , 0.000337 ,  70
   3.1741 , 0.564757 , 0.000337 ,  71
   3.1741 , 0.564721 , 0.000337 ,  72
   3.1741 , 0.564841 , 0.000337 ,  73
   3.1741 , 0.564777 , 0.000337 ,  74
   3.1741 , 0.564763 , 0.000337 ,  75
   3.1741 , 0.564746 , 0.000337 ,  76
   3.1741 , 0.564686 , 0.000337 ,  77
   3.1741 , 0.564745 , 0.000337 ,  78
   3.1741 , 0.564722 , 0.000337 ,  79
   3.1741 , 0.564668 , 0.000337 ,  80
   3.1741 , 0.564763 , 0.000337 ,  81
   3.1741 , 0.564742 , 0.000337 ,  82
   3.1741 , 0.564689 , 0.000337 ,  83
   3.1741 , 0.564730 , 0.000337 ,  84
   3.1741 , 0.564780 , 0.000337 ,  85
   3.1741 , 0.564710 , 0.000337 ,  86
   3.1741 , 0.564726 , 0.000337 ,  87
   3.1741 , 0.564731 , 0.000337 ,  88
   3.1741 , 0.564693 , 0.000337 ,  89
   3.1741 , 0.564743 , 0.000337 ,  90
   3.1741 , 0.564755 , 0.000337 ,  91
   3.1741 , 0.564751 , 0.000337 ,  92
   3.1741 , 0.564724 , 0.000337 ,  93
   3.1741 , 0.564739 , 0.000337 ,  94
   3.1741 , 0.564713 , 0.000337 ,  95
   3.1741 , 0.564754 , 0.000337 ,  96
   3.1741 , 0.564705 , 0.000337 ,  97
   3.1741 , 0.564667 , 0.000337 ,  98
   3.1741 , 0.564725 , 0.000337 ,  99
   3.1741 , 0.564782 , 0.000337 , 100
   3.3231 , 0.589815 , 0.000453 ,   0
   3.3231 , 0.589760 , 0.000453 ,   1
   3.3231 , 0.589811 , 0.000453 ,   2
   3.3231 , 0.589751 , 0.000453 ,   3
   3.3231 , 0.589818 , 0.000453 ,   4
   3.3231 , 0.589792 , 0.000453 ,   5
   3.3231 , 0.589879 , 0.000453 ,   6
   3.3231 , 0.589781 , 0.000453 ,   7
   3.3231 , 0.589855 , 0.000453 ,   8
   3.3231 , 0.589773 , 0.000453 ,   9
   3.3231 , 0.589823 , 0.000453 ,  10
   3.3231 , 0.589797 , 0.000453 ,  11
   3.3231 , 0.589785 , 0.000453 ,  12
   3.3231 , 0.589805 , 0.000453 ,  13
   3.3231 , 0.589847 , 0.000453 ,  14
   3.3231 , 0.589833 , 0.000453 ,  15
   3.3231 , 0.589838 , 0.000453 ,  16
   3.3231 , 0.589769 , 0.000453 ,  17
   3.3231 , 0.589820 , 0.000453 ,  18
   3.3231 , 0.589809 , 0.000453 ,  19
   3.3231 , 0.589855 , 0.000453 ,  20
   3.3231 , 0.589822 , 0.000453 ,  21
   3.3231 , 0.589855 , 0.000453 ,  22
   3.3231 , 0.589799 , 0.000453 ,  23
   3.3231 , 0.589814 , 0.000453 ,  24
   3.3231 , 0.589738 , 0.000453 ,  25
   3.3231 , 0.589787 , 0.000453 ,  26
   3.3231 , 0.589772 , 0.000453 ,  27
   3.3231 , 0.589816 , 0.000453 ,  28
   3.3231 , 0.589844 , 0.000453 ,  29
   3.3231 , 0.589906 , 0.000453 ,  30
   3.3231 , 0.589818 , 0.000453 ,  31
   3.3231 , 0.589809 , 0.000453 ,  32
   3.3231 , 0.589923 , 0.000453 ,  33
   3.3231 , 0.589826 , 0.000453 ,  34
   3.3231 , 0.589731 , 0.000453 ,  35
   3.3231 , 0.589904 , 0.000453 ,  36
   3.3231 , 0.589785 , 0.000453 ,  37
   3.3231 , 0.589822 , 0.000453 ,  38
   3.3231 , 0.589742 , 0.000453 ,  39
   3.3231 , 0.589831 , 0.000453 ,  40
   3.3231 , 0.589873 , 0.000453 ,  41
   3.3231 , 0.589770 , 0.000453 ,  42
   3.3231 , 0.589775 , 0.000453 ,  43
   3.3231 , 0.589876 , 0.000453 ,  44
   3.3231 , 0.589810 , 0.000453 ,  45
   3.3231 , 0.589793 , 0.000453 ,  46
   3.3231 , 0.589746 , 0.000453 ,  47
   3.3231 , 0.589824 , 0.000453 ,  48
   3.3231 , 0.589861 , 0.000453 ,  49
   3.3231 , 0.589894 , 0.000453 ,  50
   3.3231 , 0.589816 , 0.000453 ,  51
   3.3231 , 0.589858 , 0.000453 ,  52
   3.3231 , 0.589675 , 0.000453 ,  53
   3.3231 , 0.589830 , 0.000453 ,  54
   3.3231 , 0.589821 , 0.000453 ,  55
   3.3231 , 0.589803 , 0.000453 ,  56
   3.3231 , 0.589769 , 0.000453 ,  57
   3.3231 , 0.589766 , 0.000453 ,  58
   3.3231 , 0.589821 , 0.000453 ,  59
   3.3231 , 0.589766 , 0.000453 ,  60
   3.3231 , 0.589779 , 0.000453 ,  61
   3.3231 , 0.589727 , 0.000453 ,  62
   3.3231 , 0.589811 , 0.000453 ,  63
   3.3231 , 0.589883 , 0.000453 ,  64
   3.3231 , 0.589759 , 0.000453 ,  65
   3.3231 , 0.589870 , 0.000453 ,  66
   3.3231 , 0.589883 , 0.000453 ,  67
   3.3231 , 0.589857 , 0.000453 ,  68
   3.3231 , 0.589861 , 0.000453 ,  69
   3.3231 , 0.589833 , 0.000453 ,  70
   3.3231 , 0.589848 , 0.000453 ,  71
   3.3231 , 0.589780 , 0.000453 ,  72
   3.3231 , 0.589916 , 0.000453 ,  73
   3.3231 , 0.589899 , 0.000453 ,  74
   3.3231 , 0.589850 , 0.000453 ,  75
   3.3231 , 0.589817 , 0.000453 ,  76
   3.3231 , 0.589763 , 0.000453 ,  77
   3.3231 , 0.589824 , 0.000453 ,  78
   3.3231 , 0.589820 , 0.000453 ,  79
   3.3231 , 0.589743 , 0.000453 ,  80
   3.3231 , 0.589811 , 0.000453 ,  81
   3.3231 , 0.589818 , 0.000453 ,  82
   3.3231 , 0.589783 , 0.000453 ,  83
   3.3231 , 0.589804 , 0.000453 ,  84
   3.3231 , 0.589870 , 0.000453 ,  85
   3.3231 , 0.589811 , 0.000453 ,  86
   3.3231 , 0.589825 , 0.000453 ,  87
   3.3231 , 0.589800 , 0.000453 ,  88
   3.3231 , 0.589800 , 0.000453 ,  89
   3.3231 , 0.589833 , 0.000453 ,  90
   3.3231 , 0.589841 , 0.000453 ,  91
   3.3231 , 0.589849 , 0.000453 ,  92
   3.3231 , 0.589810 , 0.000453 ,  93
   3.3231 , 0.589844 , 0.000453 ,  94
   3.3231 , 0.589768 , 0.000453 ,  95
   3.3231 , 0.589869 , 0.000453 ,  96
   3.3231 , 0.589801 , 0.000453 ,  97
   3.3231 , 0.589742 , 0.000453 ,  98
   3.3231 , 0.589810 , 0.000453 ,  99
   3.3231 , 0.589809 , 0.000453 , 100
   3.4577 , 0.612924 , 0.000663 ,   0
   3.4577 , 0.612832 , 0.000663 ,   1
   3.4577 , 0.612983 , 0.000663 ,   2
   3.4577 , 0.612758 , 0.000663 ,   3
   3.4577 , 0.612912 , 0.000663 ,   4
   3.4577 , 0.612876 , 0.000663 ,   5
   3.4577 , 0.613051 , 0.000663 ,   6
   3.4577 , 0.612848 , 0.000663 ,   7
   3.4577 , 0.612940 , 0.000663 ,   8
   3.4577 , 0.612870 , 0.000663 ,   9
   3.4577 , 0.612881 , 0.000663 ,  10
   3.4577 , 0.612847 , 0.000663 ,  11
   3.4577 , 0.612859 , 0.000663 ,  12
   3.4577 , 0.612936 , 0.000663 ,  13
   3.4577 , 0.612975 , 0.000663 ,  14
   3.4577 , 0.612911 , 0.000663 ,  15
   3.4577 , 0.613022 , 0.000663 ,  16
   3.4577 , 0.612891 , 0.000663 ,  17
   3.4577 , 0.612909 , 0.000663 ,  18
   3.4577 , 0.612860 , 0.000663 ,  19
   3.4577 , 0.612917 , 0.000663 ,  20
   3.4577 , 0.612938 , 0.000663 ,  21
   3.4577 , 0.612983 , 0.000663 ,  22
   3.4577 , 0.612896 , 0.000663 ,  23
   3.4577 , 0.612843 , 0.000663 ,  24
   3.4577 , 0.612901 , 0.000663 ,  25
   3.4577 , 0.612951 , 0.000663 ,  26
   3.4577 , 0.612878 , 0.000663 ,  27
   3.4577 , 0.612901 , 0.000663 ,  28
   3.4577 , 0.612933 , 0.000663 ,  29
   3.4577 , 0.613013 , 0.000663 ,  30
   3.4577 , 0.612922 , 0.000663 ,  31
   3.4577 , 0.612927 , 0.000663 ,  32
   3.4577 , 0.613116 , 0.000663 ,  33
   3.4577 , 0.612856 , 0.000663 ,  34
   3.4577 , 0.612732 , 0.000663 ,  35
   3.4577 , 0.612977 , 0.000663 ,  36
   3.4577 , 0.612914 , 0.000663 ,  37
   3.4577 , 0.612935 , 0.000663 ,  38
   3.4577 , 0.612946 , 0.000663 ,  39
   3.4577 , 0.612897 , 0.000663 ,  40
   3.4577 , 0.612998 , 0.000663 ,  41
   3.4577 , 0.612963 , 0.000663 ,  42
   3.4577 , 0.612925 , 0.000663 ,  43
   3.4577 , 0.612970 , 0.000663 ,  44
   3.4577 , 0.612999 , 0.000663 ,  45
   3.4577 , 0.612862 , 0.000663 ,  46
   3.4577 , 0.612839 , 0.000663 ,  47
   3.4577 , 0.612923 , 0.000663 ,  48
   3.4577 , 0.612910 , 0.000663 ,  49
   3.4577 , 0.613086 , 0.000663 ,  50
   3.4577 , 0.612944 , 0.000663 ,  51
   3.4577 , 0.612911 , 0.000663 ,  52
   3.4577 , 0.612777 , 0.000663 ,  53
   3.4577 , 0.612941 , 0.000663 ,  54
   3.4577 , 0.612974 , 0.000663 ,  55
   3.4577 , 0.612965 , 0.000663 ,  56
   3.4577 , 0.612923 , 0.000663 ,  57
   3.4577 , 0.612924 , 0.000663 ,  58
   3.4577 , 0.612952 , 0.000663 ,  59
   3.4577 , 0.612866 , 0.000663 ,  60
   3.4577 , 0.612875 , 0.000663 ,  61
   3.4577 , 0.612760 , 0.000663 ,  62
   3.4577 , 0.612890 , 0.000663 ,  63
   3.4577 , 0.612990 , 0.000663 ,  64
   3.4577 , 0.612796 , 0.000663 ,  65
   3.4577 , 0.613022 , 0.000663 ,  66
   3.4577 , 0.612994 , 0.000663 ,  67
   3.4577 , 0.612970 , 0.000663 ,  68
   3.4577 , 0.613001 , 0.000663 ,  69
   3.4577 , 0.613032 , 0.000663 ,  70
   3.4577 , 0.612912 , 0.000663 ,  71
   3.4577 , 0.612897 , 0.000663 ,  72
   3.4577 , 0.612979 , 0.000663 ,  73
   3.4577 , 0.612997 , 0.000663 ,  74
   3.4577 , 0.612884 , 0.000663 ,  75
   3.4577 , 0.612966 , 0.000663 ,  76
   3.4577 , 0.612882 , 0.000663 ,  77
   3.4577 , 0.612911 , 0.000663 ,  78
   3.4577 , 0.613000 , 0.000663 ,  79
   3.4577 , 0.612923 , 0.000663 ,  80
   3.4577 , 0.612867 , 0.000663 ,  81
   3.4577 , 0.612871 , 0.000663 ,  82
   3.4577 , 0.612955 , 0.000663 ,  83
   3.4577 , 0.612979 , 0.000663 ,  84
   3.4577 , 0.613022 , 0.000663 ,  85
   3.4577 , 0.612899 , 0.000663 ,  86
   3.4577 , 0.612908 , 0.000663 ,  87
   3.4577 , 0.612901 , 0.000663 ,  88
   3.4577 , 0.612906 , 0.000663 ,  89
   3.4577 , 0.612874 , 0.000663 ,  90
   3.4577 , 0.612956 , 0.000663 ,  91
   3.4577 , 0.612931 , 0.000663 ,  92
   3.4577 , 0.612989 , 0.000663 ,  93
   3.4577 , 0.612896 , 0.000663 ,  94
   3.4577 , 0.612844 , 0.000663 ,  95
   3.4577 , 0.612999 , 0.000663 ,  96
   3.4577 , 0.612952 , 0.000663 ,  97
   3.4577 , 0.612855 , 0.000663 ,  98
   3.4577 , 0.612907 , 0.000663 ,  99
   3.4577 , 0.612933 , 0.000663 , 100
   3.6083 , 0.633291 , 0.000602 ,   0
   3.6083 , 0.633274 , 0.000602 ,   1
   3.6083 , 0.633263 , 0.000602 ,   2
   3.6083 , 0.633205 , 0.000602 ,   3
   3.6083 , 0.633304 , 0.000602 ,   4
   3.6083 , 0.633220 , 0.000602 ,   5
   3.6083 , 0.633343 , 0.000602 ,   6
   3.6083 , 0.633308 , 0.000602 ,   7
   3.6083 , 0.633345 , 0.000602 ,   8
   3.6083 , 0.633245 , 0.000602 ,   9
   3.6083 , 0.633325 , 0.000602 ,  10
   3.6083 , 0.633282 , 0.000602 ,  11
   3.6083 , 0.633226 , 0.000602 ,  12
   3.6083 , 0.633276 , 0.000602 ,  13
   3.6083 , 0.633274 , 0.000602 ,  14
   3.6083 , 0.633268 , 0.000602 ,  15
   3.6083 , 0.633327 , 0.000602 ,  16
   3.6083 , 0.633201 , 0.000602 ,  17
   3.6083 , 0.633291 , 0.000602 ,  18
   3.6083 , 0.633306 , 0.000602 ,  19
   3.6083 , 0.633326 , 0.000602 ,  20
   3.6083 , 0.633303 , 0.000602 ,  21
   3.6083 , 0.633355 , 0.000602 ,  22
   3.6083 , 0.633297 , 0.000602 ,  23
   3.6083 , 0.633237 , 0.000602 ,  24
   3.6083 , 0.633193 , 0.000602 ,  25
   3.6083 , 0.633240 , 0.000602 ,  26
   3.6083 , 0.633307 , 0.000602 ,  27
   3.6083 , 0.633293 , 0.000602 ,  28
   3.6083 , 0.633265 , 0.000602 ,  29
   3.6083 , 0.633415 , 0.000602 ,  30
   3.6083 , 0.633318 , 0.000602 ,  31
   3.6083 , 0.633185 , 0.000602 ,  32
   3.6083 , 0.633453 , 0.000602 ,  33
   3.6083 , 0.633379 , 0.000602 ,  34
   3.6083 , 0.633180 , 0.000602 ,  35
   3.6083 , 0.633419 , 0.000602 ,  36
   3.6083 , 0.633184 , 0.000602 ,  37
   3.6083 , 0.633290 , 0.000602 ,  38
   3.6083 , 0.633217 , 0.000602 ,  39
   3.6083 , 0.633301 , 0.000602 ,  40
   3.6083 , 0.633365 , 0.000602 ,  41
   3.6083 , 0.633251 , 0.000602 ,  42
   3.6083 , 0.633266 , 0.000602 ,  43
   3.6083 , 0.633303 , 0.000602 ,  44
   3.6083 , 0.633359 , 0.000602 ,  45
   3.6083 , 0.633270 , 0.000602 ,  46
   3.6083 , 0.633247 , 0.000602 ,  47
   3.6083 , 0.633231 , 0.000602 ,  48
   3.6083 , 0.633342 , 0.000602 ,  49
   3.6083 , 0.633473 , 0.000602 ,  50
   3.6083 , 0.633314 , 0.000602 ,  51
   3.6083 , 0.633356 , 0.000602 ,  52
   3.6083 , 0.633208 , 0.000602 ,  53
   3.6083 , 0.633317 , 0.000602 ,  54
   3.6083 , 0.633327 , 0.000602 ,  55
   3.6083 , 0.633359 , 0.000602 ,  56
   3.6083 , 0.633232 , 0.000602 ,  57
   3.6083 , 0.633232 , 0.000602 ,  58
   3.6083 , 0.633272 , 0.000602 ,  59
   3.6083 , 0.633245 , 0.000602 ,  60
   3.6083 , 0.633316 , 0.000602 ,  61
   3.6083 , 0.633255 , 0.000602 ,  62
   3.6083 , 0.633362 , 0.000602 ,  63
   3.6083 , 0.633362 , 0.000602 ,  64
   3.6083 , 0.633261 , 0.000602 ,  65
   3.6083 , 0.633264 , 0.000602 ,  66
   3.6083 , 0.633377 , 0.000602 ,  67
   3.6083 , 0.633347 , 0.000602 ,  68
   3.6083 , 0.633355 , 0.000602 ,  69
   3.6083 , 0.633343 , 0.000602 ,  70
   3.6083 , 0.633348 , 0.000602 ,  71
   3.6083 , 0.633214 , 0.000602 ,  72
   3.6083 , 0.633396 , 0.000602 ,  73
   3.6083 , 0.633374 , 0.000602 ,  74
   3.6083 , 0.633318 , 0.000602 ,  75
   3.6083 , 0.633280 , 0.000602 ,  76
   3.6083 , 0.633214 , 0.000602 ,  77
   3.6083 , 0.633298 , 0.000602 ,  78
   3.6083 , 0.633340 , 0.000602 ,  79
   3.6083 , 0.633197 , 0.000602 ,  80
   3.6083 , 0.633294 , 0.000602 ,  81
   3.6083 , 0.633265 , 0.000602 ,  82
   3.6083 , 0.633237 , 0.000602 ,  83
   3.6083 , 0.633259 , 0.000602 ,  84
   3.6083 , 0.633294 , 0.000602 ,  85
   3.6083 , 0.633284 , 0.000602 ,  86
   3.6083 , 0.633342 , 0.000602 ,  87
   3.6083 , 0.633275 , 0.000602 ,  88
   3.6083 , 0.633289 , 0.000602 ,  89
   3.6083 , 0.633316 , 0.000602 ,  90
   3.6083 , 0.633270 , 0.000602 ,  91
   3.6083 , 0.633303 , 0.000602 ,  92
   3.6083 , 0.633268 , 0.000602 ,  93
   3.6083 , 0.633295 , 0.000602 ,  94
   3.6083 , 0.633209 , 0.000602 ,  95
   3.6083 , 0.633298 , 0.000602 ,  96
   3.6083 , 0.633201 , 0.000602 ,  97
   3.6083 , 0.633180 , 0.000602 ,  98
   3.6083 , 0.633271 , 0.000602 ,  99
   3.6083 , 0.633310 , 0.000602 , 100
   3.7428 , 0.653810 , 0.000759 ,   0
   3.7428 , 0.653717 , 0.000759 ,   1
   3.7428 , 0.653842 , 0.000759 ,   2
   3.7428 , 0.653629 , 0.000759 ,   3
   3.7428 , 0.653773 , 0.000759 ,   4
   3.7428 , 0.653701 , 0.000759 ,   5
   3.7428 , 0.653957 , 0.000759 ,   6
   3.7428 , 0.653780 , 0.000759 ,   7
   3.7428 , 0.653871 , 0.000759 ,   8
   3.7428 , 0.653734 , 0.000759 ,   9
   3.7428 , 0.653801 , 0.000759 ,  10
   3.7428 , 0.653728 , 0.000759 ,  11
   3.7428 , 0.653735 , 0.000759 ,  12
   3.7428 , 0.653809 , 0.000759 ,  13
   3.7428 , 0.653848 , 0.000759 ,  14
   3.7428 , 0.653846 , 0.000759 ,  15
   3.7428 , 0.653872 , 0.000759 ,  16
   3.7428 , 0.653764 , 0.000759 ,  17
   3.7428 , 0.653809 , 0.000759 ,  18
   3.7428 , 0.653826 , 0.000759 ,  19
   3.7428 , 0.653849 , 0.000759 ,  20
   3.7428 , 0.653819 , 0.000759 ,  21
   3.7428 , 0.653901 , 0.000759 ,  22
   3.7428 , 0.653755 , 0.000759 ,  23
   3.7428 , 0.653747 , 0.000759 ,  24
   3.7428 , 0.653680 , 0.000759 ,  25
   3.7428 , 0.653801 , 0.000759 ,  26
   3.7428 , 0.653757 , 0.000759 ,  27
   3.7428 , 0.653799 , 0.000759 ,  28
   3.7428 , 0.653829 , 0.000759 ,  29
   3.7428 , 0.653935 , 0.000759 ,  30
   3.7428 , 0.653836 , 0.000759 ,  31
   3.7428 , 0.653805 , 0.000759 ,  32
   3.7428 , 0.654017 , 0.000759 ,  33
   3.7428 , 0.653847 , 0.000759 ,  34
   3.7428 , 0.653604 , 0.000759 ,  35
   3.7428 , 0.653930 , 0.000759 ,  36
   3.7428 , 0.653743 , 0.000759 ,  37
   3.7428 , 0.653796 , 0.000759 ,  38
   3.7428 , 0.653740 , 0.000759 ,  39
   3.7428 , 0.653834 , 0.000759 ,  40
   3.7428 , 0.653878 , 0.000759 ,  41
   3.7428 , 0.653805 , 0.000759 ,  42
   3.7428 , 0.653801 , 0.000759 ,  43
   3.7428 , 0.653902 , 0.000759 ,  44
   3.7428 , 0.653863 , 0.000759 ,  45
   3.7428 , 0.653779 , 0.000759 ,  46
   3.7428 , 0.653678 , 0.000759 ,  47
   3.7428 , 0.653764 , 0.000759 ,  48
   3.7428 , 0.653872 , 0.000759 ,  49
   3.7428 , 0.654001 , 0.000759 ,  50
   3.7428 , 0.653830 , 0.000759 ,  51
   3.7428 , 0.653859 , 0.000759 ,  52
   3.7428 , 0.653617 , 0.000759 ,  53
   3.7428 , 0.653849 , 0.000759 ,  54
   3.7428 , 0.653829 , 0.000759 ,  55
   3.7428 , 0.653835 , 0.000759 ,  56
   3.7428 , 0.653761 , 0.000759 ,  57
   3.7428 , 0.653744 , 0.000759 ,  58
   3.7428 , 0.653806 , 0.000759 ,  59
   3.7428 , 0.653776 , 0.000759 ,  60
   3.7428 , 0.653788 , 0.000759 ,  61
   3.7428 , 0.653692 , 0.000759 ,  62
   3.7428 , 0.653802 , 0.000759 ,  63
   3.7428 , 0.653928 , 0.000759 ,  64
   3.7428 , 0.653707 , 0.000759 ,  65
   3.7428 , 0.653895 , 0.000759 ,  66
   3.7428 , 0.653902 , 0.000759 ,  67
   3.7428 , 0.653855 , 0.000759 ,  68
   3.7428 , 0.653901 , 0.000759 ,  69
   3.7428 , 0.653870 , 0.000759 ,  70
   3.7428 , 0.653855 , 0.000759 ,  71
   3.7428 , 0.653708 , 0.000759 ,  72
   3.7428 , 0.653908 , 0.000759 ,  73
   3.7428 , 0.653931 , 0.000759 ,  74
   3.7428 , 0.653821 , 0.000759 ,  75
   3.7428 , 0.653794 , 0.000759 ,  76
   3.7428 , 0.653722 , 0.000759 ,  77
   3.7428 , 0.653829 , 0.000759 ,  78
   3.7428 , 0.653889 , 0.000759 ,  79
   3.7428 , 0.653732 , 0.000759 ,  80
   3.7428 , 0.653766 , 0.000759 ,  81
   3.7428 , 0.653756 , 0.000759 ,  82
   3.7428 , 0.653827 , 0.000759 ,  83
   3.7428 , 0.653826 , 0.000759 ,  84
   3.7428 , 0.653865 , 0.000759 ,  85
   3.7428 , 0.653825 , 0.000759 ,  86
   3.7428 , 0.653873 , 0.000759 ,  87
   3.7428 , 0.653795 , 0.000759 ,  88
   3.7428 , 0.653829 , 0.000759 ,  89
   3.7428 , 0.653767 , 0.000759 ,  90
   3.7428 , 0.653845 , 0.000759 ,  91
   3.7428 , 0.653832 , 0.000759 ,  92
   3.7428 , 0.653825 , 0.000759 ,  93
   3.7428 , 0.653827 , 0.000759 ,  94
   3.7428 , 0.653709 , 0.000759 ,  95
   3.7428 , 0.653867 , 0.000759 ,  96
   3.7428 , 0.653788 , 0.000759 ,  97
   3.7428 , 0.653684 , 0.000759 ,  98
   3.7428 , 0.653797 , 0.000759 ,  99
   3.7428 , 0.653760 , 0.000759 , 100
   4.0093 , 0.689232 , 0.001026 ,   0
   4.0093 , 0.689302 , 0.001026 ,   1
   4.0093 , 0.689146 , 0.001026 ,   2
   4.0093 , 0.689291 , 0.001026 ,   3
   4.0093 , 0.689123 , 0.001026 ,   4
   4.0093 , 0.689141 , 0.001026 ,   5
   4.0093 , 0.689262 , 0.001026 ,   6
   4.0093 , 0.689239 , 0.001026 ,   7
   4.0093 , 0.689218 , 0.001026 ,   8
   4.0093 , 0.689280 , 0.001026 ,   9
   4.0093 , 0.689286 , 0.001026 ,  10
   4.0093 , 0.689142 , 0.001026 ,  11
   4.0093 , 0.689231 , 0.001026 ,  12
   4.0093 , 0.689210 , 0.001026 ,  13
   4.0093 , 0.689196 , 0.001026 ,  14
   4.0093 , 0.689182 , 0.001026 ,  15
   4.0093 , 0.689077 , 0.001026 ,  16
   4.0093 , 0.689245 , 0.001026 ,  17
   4.0093 , 0.689170 , 0.001026 ,  18
   4.0093 , 0.689195 , 0.001026 ,  19
   4.0093 , 0.689392 , 0.001026 ,  20
   4.0093 , 0.689416 , 0.001026 ,  21
   4.0093 , 0.689149 , 0.001026 ,  22
   4.0093 , 0.689108 , 0.001026 ,  23
   4.0093 , 0.689383 , 0.001026 ,  24
   4.0093 , 0.689001 , 0.001026 ,  25
   4.0093 , 0.689121 , 0.001026 ,  26
   4.0093 , 0.689211 , 0.001026 ,  27
   4.0093 , 0.689173 , 0.001026 ,  28
   4.0093 , 0.689355 , 0.001026 ,  29
   4.0093 , 0.689319 , 0.001026 ,  30
   4.0093 , 0.689163 , 0.001026 ,  31
   4.0093 , 0.689143 , 0.001026 ,  32
   4.0093 , 0.689356 , 0.001026 ,  33
   4.0093 , 0.689310 , 0.001026 ,  34
   4.0093 , 0.689151 , 0.001026 ,  35
   4.0093 , 0.689343 , 0.001026 ,  36
   4.0093 , 0.689218 , 0.001026 ,  37
   4.0093 , 0.689108 , 0.001026 ,  38
   4.0093 , 0.689270 , 0.001026 ,  39
   4.0093 , 0.689138 , 0.001026 ,  40
   4.0093 , 0.689255 , 0.001026 ,  41
   4.0093 , 0.688947 , 0.001026 ,  42
   4.0093 , 0.689039 , 0.001026 ,  43
   4.0093 , 0.689270 , 0.001026 ,  44
   4.0093 , 0.689128 , 0.001026 ,  45
   4.0093 , 0.689220 , 0.001026 ,  46
   4.0093 , 0.689131 , 0.001026 ,  47
   4.0093 , 0.689303 , 0.001026 ,  48
   4.0093 , 0.689283 , 0.001026 ,  49
   4.0093 , 0.689318 , 0.001026 ,  50
   4.0093 , 0.689179 , 0.001026 ,  51
   4.0093 , 0.689328 , 0.001026 ,  52
   4.0093 , 0.689082 , 0.001026 ,  53
   4.0093 , 0.689217 , 0.001026 ,  54
   4.0093 , 0.689307 , 0.001026 ,  55
   4.0093 , 0.689194 , 0.001026 ,  56
   4.0093 , 0.689300 , 0.001026 ,  57
   4.0093 , 0.689169 , 0.001026 ,  58
   4.0093 , 0.689408 , 0.001026 ,  59
   4.0093 , 0.689138 , 0.001026 ,  60
   4.0093 , 0.689301 , 0.001026 ,  61
   4.0093 , 0.689214 , 0.001026 ,  62
   4.0093 , 0.689251 , 0.001026 ,  63
   4.0093 , 0.689102 , 0.001026 ,  64
   4.0093 , 0.689116 , 0.001026 ,  65
   4.0093 , 0.689278 , 0.001026 ,  66
   4.0093 , 0.689265 , 0.001026 ,  67
   4.0093 , 0.689267 , 0.001026 ,  68
   4.0093 , 0.689223 , 0.001026 ,  69
   4.0093 , 0.689200 , 0.001026 ,  70
   4.0093 , 0.689274 , 0.001026 ,  71
   4.0093 , 0.689267 , 0.001026 ,  72
   4.0093 , 0.689405 , 0.001026 ,  73
   4.0093 , 0.689272 , 0.001026 ,  74
   4.0093 , 0.689288 , 0.001026 ,  75
   4.0093 , 0.689212 , 0.001026 ,  76
   4.0093 , 0.689201 , 0.001026 ,  77
   4.0093 , 0.689266 , 0.001026 ,  78
   4.0093 , 0.689291 , 0.001026 ,  79
   4.0093 , 0.689148 , 0.001026 ,  80
   4.0093 , 0.689450 , 0.001026 ,  81
   4.0093 , 0.689347 , 0.001026 ,  82
   4.0093 , 0.689058 , 0.001026 ,  83
   4.0093 , 0.689271 , 0.001026 ,  84
   4.0093 , 0.689494 , 0.001026 ,  85
   4.0093 , 0.689295 , 0.001026 ,  86
   4.0093 , 0.689406 , 0.001026 ,  87
   4.0093 , 0.689305 , 0.001026 ,  88
   4.0093 , 0.689218 , 0.001026 ,  89
   4.0093 , 0.689343 , 0.001026 ,  90
   4.0093 , 0.689374 , 0.001026 ,  91
   4.0093 , 0.689244 , 0.001026 ,  92
   4.0093 , 0.689183 , 0.001026 ,  93
   4.0093 , 0.689171 , 0.001026 ,  94
   4.0093 , 0.689237 , 0.001026 ,  95
   4.0093 , 0.689373 , 0.001026 ,  96
   4.0093 , 0.689127 , 0.001026 ,  97
   4.0093 , 0.688973 , 0.001026 ,  98
   4.0093 , 0.689145 , 0.001026 ,  99
   4.0093 , 0.689327 , 0.001026 , 100
   4.1239 , 0.708086 , 0.001124 ,   0
   4.1239 , 0.708013 , 0.001124 ,   1
   4.1239 , 0.708115 , 0.001124 ,   2
   4.1239 , 0.707795 , 0.001124 ,   3
   4.1239 , 0.708083 , 0.001124 ,   4
   4.1239 , 0.707918 , 0.001124 ,   5
   4.1239 , 0.708333 , 0.001124 ,   6
   4.1239 , 0.707976 , 0.001124 ,   7
   4.1239 , 0.708237 , 0.001124 ,   8
   4.1239 , 0.707988 , 0.001124 ,   9
   4.1239 , 0.708079 , 0.001124 ,  10
   4.1239 , 0.707938 , 0.001124 ,  11
   4.1239 , 0.707904 , 0.001124 ,  12
   4.1239 , 0.708056 , 0.001124 ,  13
   4.1239 , 0.708196 , 0.001124 ,  14
   4.1239 , 0.708145 , 0.001124 ,  15
   4.1239 , 0.708154 , 0.001124 ,  16
   4.1239 , 0.707977 , 0.001124 ,  17
   4.1239 , 0.708150 , 0.001124 ,  18
   4.1239 , 0.708065 , 0.001124 ,  19
   4.1239 , 0.708137 , 0.001124 ,  20
   4.1239 , 0.708138 , 0.001124 ,  21
   4.1239 , 0.708171 , 0.001124 ,  22
   4.1239 , 0.707991 , 0.001124 ,  23
   4.1239 , 0.707924 , 0.001124 ,  24
   4.1239 , 0.707974 , 0.001124 ,  25
   4.1239 , 0.708198 , 0.001124 ,  26
   4.1239 , 0.708012 , 0.001124 ,  27
   4.1239 , 0.707986 , 0.001124 ,  28
   4.1239 , 0.708065 , 0.001124 ,  29
   4.1239 , 0.708129 , 0.001124 ,  30
   4.1239 , 0.708133 , 0.001124 ,  31
   4.1239 , 0.708143 , 0.001124 ,  32
   4.1239 , 0.708461 , 0.001124 ,  33
   4.1239 , 0.708034 , 0.001124 ,  34
   4.1239 , 0.707771 , 0.001124 ,  35
   4.1239 , 0.708181 , 0.001124 ,  36
   4.1239 , 0.708073 , 0.001124 ,  37
   4.1239 , 0.708062 , 0.001124 ,  38
   4.1239 , 0.708024 , 0.001124 ,  39
   4.1239 , 0.708087 , 0.001124 ,  40
   4.1239 , 0.708180 , 0.001124 ,  41
   4.1239 , 0.708157 , 0.001124 ,  42
   4.1239 , 0.708103 , 0.001124 ,  43
   4.1239 , 0.708178 , 0.001124 ,  44
   4.1239 , 0.708167 , 0.001124 ,  45
   4.1239 , 0.707975 , 0.001124 ,  46
   4.1239 , 0.707977 , 0.001124 ,  47
   4.1239 , 0.707973 , 0.001124 ,  48
   4.1239 , 0.708143 , 0.001124 ,  49
   4.1239 , 0.708331 , 0.001124 ,  50
   4.1239 , 0.708138 , 0.001124 ,  51
   4.1239 , 0.708091 , 0.001124 ,  52
   4.1239 , 0.707860 , 0.001124 ,  53
   4.1239 , 0.708133 , 0.001124 ,  54
   4.1239 , 0.708107 , 0.001124 ,  55
   4.1239 , 0.708102 , 0.001124 ,  56
   4.1239 , 0.708105 , 0.001124 ,  57
   4.1239 , 0.708139 , 0.001124 ,  58
   4.1239 , 0.708093 , 0.001124 ,  59
   4.1239 , 0.708017 , 0.001124 ,  60
   4.1239 , 0.708117 , 0.001124 ,  61
   4.1239 , 0.707877 , 0.001124 ,  62
   4.1239 , 0.708059 , 0.001124 ,  63
   4.1239 , 0.708150 , 0.001124 ,  64
   4.1239 , 0.707923 , 0.001124 ,  65
   4.1239 , 0.708182 , 0.001124 ,  66
   4.1239 , 0.708168 , 0.001124 ,  67
   4.1239 , 0.708077 , 0.001124 ,  68
   4.1239 , 0.708191 , 0.001124 ,  69
   4.1239 , 0.708216 , 0.001124 ,  70
   4.1239 , 0.708135 , 0.001124 ,  71
   4.1239 , 0.708025 , 0.001124 ,  72
   4.1239 , 0.708184 , 0.001124 ,  73
   4.1239 , 0.708265 , 0.001124 ,  74
   4.1239 , 0.708041 , 0.001124 ,  75
   4.1239 , 0.708092 , 0.001124 ,  76
   4.1239 , 0.707947 , 0.001124 ,  77
   4.1239 , 0.708138 , 0.001124 ,  78
   4.1239 , 0.708252 , 0.001124 ,  79
   4.1239 , 0.708047 , 0.001124 ,  80
   4.1239 , 0.707962 , 0.001124 ,  81
   4.1239 , 0.707970 , 0.001124 ,  82
   4.1239 , 0.708127 , 0.001124 ,  83
   4.1239 , 0.708220 , 0.001124 ,  84
   4.1239 , 0.708223 , 0.001124 ,  85
   4.1239 , 0.708111 , 0.001124 ,  86
   4.1239 , 0.708125 , 0.001124 ,  87
   4.1239 , 0.708140 , 0.001124 ,  88
   4.1239 , 0.708066 , 0.001124 ,  89
   4.1239 , 0.707929 , 0.001124 ,  90
   4.1239 , 0.708110 , 0.001124 ,  91
   4.1239 , 0.708109 , 0.001124 ,  92
   4.1239 , 0.708202 , 0.001124 ,  93
   4.1239 , 0.708078 , 0.001124 ,  94
   4.1239 , 0.707975 , 0.001124 ,  95
   4.1239 , 0.708166 , 0.001124 ,  96
   4.1239 , 0.708114 , 0.001124 ,  97
   4.1239 , 0.707887 , 0.001124 ,  98
   4.1239 , 0.708082 , 0.001124 ,  99
   4.1239 , 0.707991 , 0.001124 , 100
   4.1306 , 0.706628 , 0.001079 ,   0
   4.1306 , 0.706681 , 0.001079 ,   1
   4.1306 , 0.706593 , 0.001079 ,   2
   4.1306 , 0.706702 , 0.001079 ,   3
   4.1306 , 0.706523 , 0.001079 ,   4
   4.1306 , 0.706430 , 0.001079 ,   5
   4.1306 , 0.706735 , 0.001079 ,   6
   4.1306 , 0.706571 , 0.001079 ,   7
   4.1306 , 0.706669 , 0.001079 ,   8
   4.1306 , 0.706636 , 0.001079 ,   9
   4.1306 , 0.706719 , 0.001079 ,  10
   4.1306 , 0.706500 , 0.001079 ,  11
   4.1306 , 0.706590 , 0.001079 ,  12
   4.1306 , 0.706595 , 0.001079 ,  13
   4.1306 , 0.706593 , 0.001079 ,  14
   4.1306 , 0.706573 , 0.001079 ,  15
   4.1306 , 0.706464 , 0.001079 ,  16
   4.1306 , 0.706511 , 0.001079 ,  17
   4.1306 , 0.706573 , 0.001079 ,  18
   4.1306 , 0.706692 , 0.001079 ,  19
   4.1306 , 0.706719 , 0.001079 ,  20
   4.1306 , 0.706785 , 0.001079 ,  21
   4.1306 , 0.706560 , 0.001079 ,  22
   4.1306 , 0.706530 , 0.001079 ,  23
   4.1306 , 0.706769 , 0.001079 ,  24
   4.1306 , 0.706404 , 0.001079 ,  25
   4.1306 , 0.706522 , 0.001079 ,  26
   4.1306 , 0.706536 , 0.001079 ,  27
   4.1306 , 0.706647 , 0.001079 ,  28
   4.1306 , 0.706735 , 0.001079 ,  29
   4.1306 , 0.706718 , 0.001079 ,  30
   4.1306 , 0.706642 , 0.001079 ,  31
   4.1306 , 0.706544 , 0.001079 ,  32
   4.1306 , 0.706820 , 0.001079 ,  33
   4.1306 , 0.706709 , 0.001079 ,  34
   4.1306 , 0.706448 , 0.001079 ,  35
   4.1306 , 0.706748 , 0.001079 ,  36
   4.1306 , 0.706548 , 0.001079 ,  37
   4.1306 , 0.706594 , 0.001079 ,  38
   4.1306 , 0.706496 , 0.001079 ,  39
   4.1306 , 0.706557 , 0.001079 ,  40
   4.1306 , 0.706743 , 0.001079 ,  41
   4.1306 , 0.706359 , 0.001079 ,  42
   4.1306 , 0.706425 , 0.001079 ,  43
   4.1306 , 0.706748 , 0.001079 ,  44
   4.1306 , 0.706609 , 0.001079 ,  45
   4.1306 , 0.706639 , 0.001079 ,  46
   4.1306 , 0.706506 , 0.001079 ,  47
   4.1306 , 0.706681 , 0.001079 ,  48
   4.1306 , 0.706731 , 0.001079 ,  49
   4.1306 , 0.706779 , 0.001079 ,  50
   4.1306 , 0.706568 , 0.001079 ,  51
   4.1306 , 0.706788 , 0.001079 ,  52
   4.1306 , 0.706484 , 0.001079 ,  53
   4.1306 , 0.706621 , 0.001079 ,  54
   4.1306 , 0.706688 , 0.001079 ,  55
   4.1306 , 0.706697 , 0.001079 ,  56
   4.1306 , 0.706557 , 0.001079 ,  57
   4.1306 , 0.706539 , 0.001079 ,  58
   4.1306 , 0.706744 , 0.001079 ,  59
   4.1306 , 0.706531 , 0.001079 ,  60
   4.1306 , 0.706691 , 0.001079 ,  61
   4.1306 , 0.706651 , 0.001079 ,  62
   4.1306 , 0.706739 , 0.001079 ,  63
   4.1306 , 0.706522 , 0.001079 ,  64
   4.1306 , 0.706519 , 0.001079 ,  65
   4.1306 , 0.706618 , 0.001079 ,  66
   4.1306 , 0.706704 , 0.001079 ,  67
   4.1306 , 0.706658 , 0.001079 ,  68
   4.1306 , 0.706708 , 0.001079 ,  69
   4.1306 , 0.706494 , 0.001079 ,  70
   4.1306 , 0.706776 , 0.001079 ,  71
   4.1306 , 0.706613 , 0.001079 ,  72
   4.1306 , 0.706820 , 0.001079 ,  73
   4.1306 , 0.706799 , 0.001079 ,  74
   4.1306 , 0.706700 , 0.001079 ,  75
   4.1306 , 0.706554 , 0.001079 ,  76
   4.1306 , 0.706578 , 0.001079 ,  77
   4.1306 , 0.706618 , 0.001079 ,  78
   4.1306 , 0.706689 , 0.001079 ,  79
   4.1306 , 0.706450 , 0.001079 ,  80
   4.1306 , 0.706695 , 0.001079 ,  81
   4.1306 , 0.706688 , 0.001079 ,  82
   4.1306 , 0.706428 , 0.001079 ,  83
   4.1306 , 0.706642 , 0.001079 ,  84
   4.1306 , 0.706840 , 0.001079 ,  85
   4.1306 , 0.706638 , 0.001079 ,  86
   4.1306 , 0.706769 , 0.001079 ,  87
   4.1306 , 0.706688 , 0.001079 ,  88
   4.1306 , 0.706530 , 0.001079 ,  89
   4.1306 , 0.706696 , 0.001079 ,  90
   4.1306 , 0.706761 , 0.001079 ,  91
   4.1306 , 0.706699 , 0.001079 ,  92
   4.1306 , 0.706634 , 0.001079 ,  93
   4.1306 , 0.706617 , 0.001079 ,  94
   4.1306 , 0.706627 , 0.001079 ,  95
   4.1306 , 0.706800 , 0.001079 ,  96
   4.1306 , 0.706584 , 0.001079 ,  97
   4.1306 , 0.706445 , 0.001079 ,  98
   4.1306 , 0.706558 , 0.001079 ,  99
   4.1306 , 0.706708 , 0.001079 , 100
   4.2454 , 0.722033 , 0.001267 ,   0
   4.2454 , 0.722067 , 0.001267 ,   1
   4.2454 , 0.722025 , 0.001267 ,   2
   4.2454 , 0.721781 , 0.001267 ,   3
   4.2454 , 0.722034 , 0.001267 ,   4
   4.2454 , 0.721891 , 0.001267 ,   5
   4.2454 , 0.722224 , 0.001267 ,   6
   4.2454 , 0.722103 , 0.001267 ,   7
   4.2454 , 0.722229 , 0.001267 ,   8
   4.2454 , 0.721945 , 0.001267 ,   9
   4.2454 , 0.722041 , 0.001267 ,  10
   4.2454 , 0.721996 , 0.001267 ,  11
   4.2454 , 0.721931 , 0.001267 ,  12
   4.2454 , 0.722005 , 0.001267 ,  13
   4.2454 , 0.721930 , 0.001267 ,  14
   4.2454 , 0.721993 , 0.001267 ,  15
   4.2454 , 0.722195 , 0.001267 ,  16
   4.2454 , 0.721870 , 0.001267 ,  17
   4.2454 , 0.722123 , 0.001267 ,  18
   4.2454 , 0.722126 , 0.001267 ,  19
   4.2454 , 0.722058 , 0.001267 ,  20
   4.2454 , 0.722024 , 0.001267 ,  21
   4.2454 , 0.722235 , 0.001267 ,  22
   4.2454 , 0.722012 , 0.001267 ,  23
   4.2454 , 0.721915 , 0.001267 ,  24
   4.2454 , 0.721771 , 0.001267 ,  25
   4.2454 , 0.721911 , 0.001267 ,  26
   4.2454 , 0.721957 , 0.001267 ,  27
   4.2454 , 0.721972 , 0.001267 ,  28
   4.2454 , 0.722088 , 0.001267 ,  29
   4.2454 , 0.722295 , 0.001267 ,  30
   4.2454 , 0.722154 , 0.001267 ,  31
   4.2454 , 0.721811 , 0.001267 ,  32
   4.2454 , 0.722386 , 0.001267 ,  33
   4.2454 , 0.722182 , 0.001267 ,  34
   4.2454 , 0.721825 , 0.001267 ,  35
   4.2454 , 0.722180 , 0.001267 ,  36
   4.2454 , 0.721857 , 0.001267 ,  37
   4.2454 , 0.722089 , 0.001267 ,  38
   4.2454 , 0.722042 , 0.001267 ,  39
   4.2454 , 0.722062 , 0.001267 ,  40
   4.2454 , 0.722164 , 0.001267 ,  41
   4.2454 , 0.722061 , 0.001267 ,  42
   4.2454 , 0.721966 , 0.001267 ,  43
   4.2454 , 0.722012 , 0.001267 ,  44
   4.2454 , 0.722182 , 0.001267 ,  45
   4.2454 , 0.722124 , 0.001267 ,  46
   4.2454 , 0.721997 , 0.001267 ,  47
   4.2454 , 0.721904 , 0.001267 ,  48
   4.2454 , 0.722211 , 0.001267 ,  49
   4.2454 , 0.722361 , 0.001267 ,  50
   4.2454 , 0.722160 , 0.001267 ,  51
   4.2454 , 0.722153 , 0.001267 ,  52
   4.2454 , 0.721955 , 0.001267 ,  53
   4.2454 , 0.722136 , 0.001267 ,  54
   4.2454 , 0.722082 , 0.001267 ,  55
   4.2454 , 0.722167 , 0.001267 ,  56
   4.2454 , 0.721869 , 0.001267 ,  57
   4.2454 , 0.721895 , 0.001267 ,  58
   4.2454 , 0.721949 , 0.001267 ,  59
   4.2454 , 0.722058 , 0.001267 ,  60
   4.2454 , 0.722101 , 0.001267 ,  61
   4.2454 , 0.721959 , 0.001267 ,  62
   4.2454 , 0.722170 , 0.001267 ,  63
   4.2454 , 0.722163 , 0.001267 ,  64
   4.2454 , 0.721988 , 0.001267 ,  65
   4.2454 , 0.721909 , 0.001267 ,  66
   4.2454 , 0.722228 , 0.001267 ,  67
   4.2454 , 0.722107 , 0.001267 ,  68
   4.2454 , 0.722131 , 0.001267 ,  69
   4.2454 , 0.722163 , 0.001267 ,  70
   4.2454 , 0.722116 , 0.001267 ,  71
   4.2454 , 0.721848 , 0.001267 ,  72
   4.2454 , 0.722128 , 0.001267 ,  73
   4.2454 , 0.722105 , 0.001267 ,  74
   4.2454 , 0.722021 , 0.001267 ,  75
   4.2454 , 0.721905 , 0.001267 ,  76
   4.2454 , 0.721848 , 0.001267 ,  77
   4.2454 , 0.722005 , 0.001267 ,  78
   4.2454 , 0.722121 , 0.001267 ,  79
   4.2454 , 0.721901 , 0.001267 ,  80
   4.2454 , 0.721945 , 0.001267 ,  81
   4.2454 , 0.721906 , 0.001267 ,  82
   4.2454 , 0.721923 , 0.001267 ,  83
   4.2454 , 0.721934 , 0.001267 ,  84
   4.2454 , 0.721883 , 0.001267 ,  85
   4.2454 , 0.721960 , 0.001267 ,  86
   4.2454 , 0.722107 , 0.001267 ,  87
   4.2454 , 0.722102 , 0.001267 ,  88
   4.2454 , 0.722102 , 0.001267 ,  89
   4.2454 , 0.722133 , 0.001267 ,  90
   4.2454 , 0.722013 , 0.001267 ,  91
   4.2454 , 0.722058 , 0.001267 ,  92
   4.2454 , 0.721899 , 0.001267 ,  93
   4.2454 , 0.721989 , 0.001267 ,  94
   4.2454 , 0.721890 , 0.001267 ,  95
   4.2454 , 0.722075 , 0.001267 ,  96
   4.2454 , 0.721868 , 0.001267 ,  97
   4.2454 , 0.721860 , 0.001267 ,  98
   4.2454 , 0.721959 , 0.001267 ,  99
   4.2454 , 0.721959 , 0.001267 , 100
   4.2490 , 0.722205 , 0.001440 ,   0
   4.2490 , 0.722246 , 0.001440 ,   1
   4.2490 , 0.722131 , 0.001440 ,   2
   4.2490 , 0.722273 , 0.001440 ,   3
   4.2490 , 0.722093 , 0.001440 ,   4
   4.2490 , 0.721968 , 0.001440 ,   5
   4.2490 , 0.722441 , 0.001440 ,   6
   4.2490 , 0.722103 , 0.001440 ,   7
   4.2490 , 0.722277 , 0.001440 ,   8
   4.2490 , 0.722157 , 0.001440 ,   9
   4.2490 , 0.722316 , 0.001440 ,  10
   4.2490 , 0.722177 , 0.001440 ,  11
   4.2490 , 0.722123 , 0.001440 ,  12
   4.2490 , 0.722259 , 0.001440 ,  13
   4.2490 , 0.722267 , 0.001440 ,  14
   4.2490 , 0.722182 , 0.001440 ,  15
   4.2490 , 0.722049 , 0.001440 ,  16
   4.2490 , 0.721979 , 0.001440 ,  17
   4.2490 , 0.722225 , 0.001440 ,  18
   4.2490 , 0.722362 , 0.001440 ,  19
   4.2490 , 0.722346 , 0.001440 ,  20
   4.2490 , 0.722287 , 0.001440 ,  21
   4.2490 , 0.722265 , 0.001440 ,  22
   4.2490 , 0.722066 , 0.001440 ,  23
   4.2490 , 0.722272 , 0.001440 ,  24
   4.2490 , 0.721902 , 0.001440 ,  25
   4.2490 , 0.722167 , 0.001440 ,  26
   4.2490 , 0.722050 , 0.001440 ,  27
   4.2490 , 0.722177 , 0.001440 ,  28
   4.2490 , 0.722343 , 0.001440 ,  29
   4.2490 , 0.722326 , 0.001440 ,  30
   4.2490 , 0.722328 , 0.001440 ,  31
   4.2490 , 0.722137 , 0.001440 ,  32
   4.2490 , 0.722464 , 0.001440 ,  33
   4.2490 , 0.722295 , 0.001440 ,  34
   4.2490 , 0.721915 , 0.001440 ,  35
   4.2490 , 0.722338 , 0.001440 ,  36
   4.2490 , 0.722055 , 0.001440 ,  37
   4.2490 , 0.722243 , 0.001440 ,  38
   4.2490 , 0.721846 , 0.001440 ,  39
   4.2490 , 0.722201 , 0.001440 ,  40
   4.2490 , 0.722387 , 0.001440 ,  41
   4.2490 , 0.721973 , 0.001440 ,  42
   4.2490 , 0.721952 , 0.001440 ,  43
   4.2490 , 0.722460 , 0.001440 ,  44
   4.2490 , 0.722109 , 0.001440 ,  45
   4.2490 , 0.722243 , 0.001440 ,  46
   4.2490 , 0.721923 , 0.001440 ,  47
   4.2490 , 0.722275 , 0.001440 ,  48
   4.2490 , 0.722369 , 0.001440 ,  49
   4.2490 , 0.722484 , 0.001440 ,  50
   4.2490 , 0.722203 , 0.001440 ,  51
   4.2490 , 0.722326 , 0.001440 ,  52
   4.2490 , 0.721929 , 0.001440 ,  53
   4.2490 , 0.722218 , 0.001440 ,  54
   4.2490 , 0.722321 , 0.001440 ,  55
   4.2490 , 0.722188 , 0.001440 ,  56
   4.2490 , 0.722121 , 0.001440 ,  57
   4.2490 , 0.721955 , 0.001440 ,  58
   4.2490 , 0.722184 , 0.001440 ,  59
   4.2490 , 0.722219 , 0.001440 ,  60
   4.2490 , 0.722193 , 0.001440 ,  61
   4.2490 , 0.722232 , 0.001440 ,  62
   4.2490 , 0.722276 , 0.001440 ,  63
   4.2490 , 0.722153 , 0.001440 ,  64
   4.2490 , 0.722083 , 0.001440 ,  65
   4.2490 , 0.722351 , 0.001440 ,  66
   4.2490 , 0.722290 , 0.001440 ,  67
   4.2490 , 0.722214 , 0.001440 ,  68
   4.2490 , 0.722308 , 0.001440 ,  69
   4.2490 , 0.722010 , 0.001440 ,  70
   4.2490 , 0.722332 , 0.001440 ,  71
   4.2490 , 0.722134 , 0.001440 ,  72
   4.2490 , 0.722325 , 0.001440 ,  73
   4.2490 , 0.722516 , 0.001440 ,  74
   4.2490 , 0.722302 , 0.001440 ,  75
   4.2490 , 0.721998 , 0.001440 ,  76
   4.2490 , 0.722131 , 0.001440 ,  77
   4.2490 , 0.722178 , 0.001440 ,  78
   4.2490 , 0.722392 , 0.001440 ,  79
   4.2490 , 0.721967 , 0.001440 ,  80
   4.2490 , 0.722134 , 0.001440 ,  81
   4.2490 , 0.722259 , 0.001440 ,  82
   4.2490 , 0.722048 , 0.001440 ,  83
   4.2490 , 0.722213 , 0.001440 ,  84
   4.2490 , 0.722403 , 0.001440 ,  85
   4.2490 , 0.722193 , 0.001440 ,  86
   4.2490 , 0.722368 , 0.001440 ,  87
   4.2490 , 0.722286 , 0.001440 ,  88
   4.2490 , 0.722082 , 0.001440 ,  89
   4.2490 , 0.722285 , 0.001440 ,  90
   4.2490 , 0.722333 , 0.001440 ,  91
   4.2490 , 0.722310 , 0.001440 ,  92
   4.2490 , 0.722265 , 0.001440 ,  93
   4.2490 , 0.722256 , 0.001440 ,  94
   4.2490 , 0.722170 , 0.001440 ,  95
   4.2490 , 0.722392 , 0.001440 ,  96
   4.2490 , 0.722224 , 0.001440 ,  97
   4.2490 , 0.721959 , 0.001440 ,  98
   4.2490 , 0.722158 , 0.001440 ,  99
   4.2490 , 0.722158 , 0.001440 , 100
   4.3617 , 0.738610 , 0.001396 ,   0
   4.3617 , 0.738570 , 0.001396 ,   1
   4.3617 , 0.738673 , 0.001396 ,   2
   4.3617 , 0.738274 , 0.001396 ,   3
   4.3617 , 0.738523 , 0.001396 ,   4
   4.3617 , 0.738383 , 0.001396 ,   5
   4.3617 , 0.738921 , 0.001396 ,   6
   4.3617 , 0.738668 , 0.001396 ,   7
   4.3617 , 0.738725 , 0.001396 ,   8
   4.3617 , 0.738441 , 0.001396 ,   9
   4.3617 , 0.738646 , 0.001396 ,  10
   4.3617 , 0.738471 , 0.001396 ,  11
   4.3617 , 0.738435 , 0.001396 ,  12
   4.3617 , 0.738589 , 0.001396 ,  13
   4.3617 , 0.738568 , 0.001396 ,  14
   4.3617 , 0.738678 , 0.001396 ,  15
   4.3617 , 0.738761 , 0.001396 ,  16
   4.3617 , 0.738559 , 0.001396 ,  17
   4.3617 , 0.738663 , 0.001396 ,  18
   4.3617 , 0.738703 , 0.001396 ,  19
   4.3617 , 0.738601 , 0.001396 ,  20
   4.3617 , 0.738665 , 0.001396 ,  21
   4.3617 , 0.738753 , 0.001396 ,  22
   4.3617 , 0.738435 , 0.001396 ,  23
   4.3617 , 0.738527 , 0.001396 ,  24
   4.3617 , 0.738326 , 0.001396 ,  25
   4.3617 , 0.738688 , 0.001396 ,  26
   4.3617 , 0.738435 , 0.001396 ,  27
   4.3617 , 0.738526 , 0.001396 ,  28
   4.3617 , 0.738652 , 0.001396 ,  29
   4.3617 , 0.738744 , 0.001396 ,  30
   4.3617 , 0.738751 , 0.001396 ,  31
   4.3617 , 0.738554 , 0.001396 ,  32
   4.3617 , 0.739018 , 0.001396 ,  33
   4.3617 , 0.738741 , 0.001396 ,  34
   4.3617 , 0.738303 , 0.001396 ,  35
   4.3617 , 0.738685 , 0.001396 ,  36
   4.3617 , 0.738438 , 0.001396 ,  37
   4.3617 , 0.738617 , 0.001396 ,  38
   4.3617 , 0.738507 , 0.001396 ,  39
   4.3617 , 0.738666 , 0.001396 ,  40
   4.3617 , 0.738743 , 0.001396 ,  41
   4.3617 , 0.738603 , 0.001396 ,  42
   4.3617 , 0.738720 , 0.001396 ,  43
   4.3617 , 0.738724 , 0.001396 ,  44
   4.3617 , 0.738740 , 0.001396 ,  45
   4.3617 , 0.738583 , 0.001396 ,  46
   4.3617 , 0.738452 , 0.001396 ,  47
   4.3617 , 0.738458 , 0.001396 ,  48
   4.3617 , 0.738715 , 0.001396 ,  49
   4.3617 , 0.738991 , 0.001396 ,  50
   4.3617 , 0.738698 , 0.001396 ,  51
   4.3617 , 0.738750 , 0.001396 ,  52
   4.3617 , 0.738457 , 0.001396 ,  53
   4.3617 , 0.738675 , 0.001396 ,  54
   4.3617 , 0.738637 , 0.001396 ,  55
   4.3617 , 0.738608 , 0.001396 ,  56
   4.3617 , 0.738535 , 0.001396 ,  57
   4.3617 , 0.738502 , 0.001396 ,  58
   4.3617 , 0.738540 , 0.001396 ,  59
   4.3617 , 0.738657 , 0.001396 ,  60
   4.3617 , 0.738669 , 0.001396 ,  61
   4.3617 , 0.738456 , 0.001396 ,  62
   4.3617 , 0.738608 , 0.001396 ,  63
   4.3617 , 0.738789 , 0.001396 ,  64
   4.3617 , 0.738386 , 0.001396 ,  65
   4.3617 , 0.738643 , 0.001396 ,  66
   4.3617 , 0.738811 , 0.001396 ,  67
   4.3617 , 0.738647 , 0.001396 ,  68
   4.3617 , 0.738710 , 0.001396 ,  69
   4.3617 , 0.738801 , 0.001396 ,  70
   4.3617 , 0.738649 , 0.001396 ,  71
   4.3617 , 0.738425 , 0.001396 ,  72
   4.3617 , 0.738697 , 0.001396 ,  73
   4.3617 , 0.738768 , 0.001396 ,  74
   4.3617 , 0.738639 , 0.001396 ,  75
   4.3617 , 0.738472 , 0.001396 ,  76
   4.3617 , 0.738374 , 0.001396 ,  77
   4.3617 , 0.738719 , 0.001396 ,  78
   4.3617 , 0.738771 , 0.001396 ,  79
   4.3617 , 0.738537 , 0.001396 ,  80
   4.3617 , 0.738445 , 0.001396 ,  81
   4.3617 , 0.738483 , 0.001396 ,  82
   4.3617 , 0.738715 , 0.001396 ,  83
   4.3617 , 0.738649 , 0.001396 ,  84
   4.3617 , 0.738622 , 0.001396 ,  85
   4.3617 , 0.738637 , 0.001396 ,  86
   4.3617 , 0.738733 , 0.001396 ,  87
   4.3617 , 0.738712 , 0.001396 ,  88
   4.3617 , 0.738712 , 0.001396 ,  89
   4.3617 , 0.738567 , 0.001396 ,  90
   4.3617 , 0.738589 , 0.001396 ,  91
   4.3617 , 0.738604 , 0.001396 ,  92
   4.3617 , 0.738644 , 0.001396 ,  93
   4.3617 , 0.738508 , 0.001396 ,  94
   4.3617 , 0.738404 , 0.001396 ,  95
   4.3617 , 0.738674 , 0.001396 ,  96
   4.3617 , 0.738539 , 0.001396 ,  97
   4.3617 , 0.738376 , 0.001396 ,  98
   4.3617 , 0.738617 , 0.001396 ,  99
   4.3617 , 0.738419 , 0.001396 , 100
   4.4775 , 0.752798 , 0.001472 ,   0
   4.4775 , 0.752949 , 0.001472 ,   1
   4.4775 , 0.752810 , 0.001472 ,   2
   4.4775 , 0.752755 , 0.001472 ,   3
   4.4775 , 0.752698 , 0.001472 ,   4
   4.4775 , 0.752506 , 0.001472 ,   5
   4.4775 , 0.753115 , 0.001472 ,   6
   4.4775 , 0.752842 , 0.001472 ,   7
   4.4775 , 0.752912 , 0.001472 ,   8
   4.4775 , 0.752758 , 0.001472 ,   9
   4.4775 , 0.752979 , 0.001472 ,  10
   4.4775 , 0.752638 , 0.001472 ,  11
   4.4775 , 0.752661 , 0.001472 ,  12
   4.4775 , 0.752701 , 0.001472 ,  13
   4.4775 , 0.752700 , 0.001472 ,  14
   4.4775 , 0.752654 , 0.001472 ,  15
   4.4775 , 0.752682 , 0.001472 ,  16
   4.4775 , 0.752600 , 0.001472 ,  17
   4.4775 , 0.752814 , 0.001472 ,  18
   4.4775 , 0.752914 , 0.001472 ,  19
   4.4775 , 0.752829 , 0.001472 ,  20
   4.4775 , 0.752915 , 0.001472 ,  21
   4.4775 , 0.752833 , 0.001472 ,  22
   4.4775 , 0.752789 , 0.001472 ,  23
   4.4775 , 0.752771 , 0.001472 ,  24
   4.4775 , 0.752529 , 0.001472 ,  25
   4.4775 , 0.752718 , 0.001472 ,  26
   4.4775 , 0.752618 , 0.001472 ,  27
   4.4775 , 0.752768 , 0.001472 ,  28
   4.4775 , 0.752873 , 0.001472 ,  29
   4.4775 , 0.752956 , 0.001472 ,  30
   4.4775 , 0.752929 , 0.001472 ,  31
   4.4775 , 0.752578 , 0.001472 ,  32
   4.4775 , 0.753136 , 0.001472 ,  33
   4.4775 , 0.752915 , 0.001472 ,  34
   4.4775 , 0.752499 , 0.001472 ,  35
   4.4775 , 0.753061 , 0.001472 ,  36
   4.4775 , 0.752617 , 0.001472 ,  37
   4.4775 , 0.752906 , 0.001472 ,  38
   4.4775 , 0.752629 , 0.001472 ,  39
   4.4775 , 0.752791 , 0.001472 ,  40
   4.4775 , 0.752961 , 0.001472 ,  41
   4.4775 , 0.752621 , 0.001472 ,  42
   4.4775 , 0.752592 , 0.001472 ,  43
   4.4775 , 0.752930 , 0.001472 ,  44
   4.4775 , 0.752826 , 0.001472 ,  45
   4.4775 , 0.752767 , 0.001472 ,  46
   4.4775 , 0.752785 , 0.001472 ,  47
   4.4775 , 0.752802 , 0.001472 ,  48
   4.4775 , 0.753038 , 0.001472 ,  49
   4.4775 , 0.753116 , 0.001472 ,  50
   4.4775 , 0.752755 , 0.001472 ,  51
   4.4775 , 0.752935 , 0.001472 ,  52
   4.4775 , 0.752594 , 0.001472 ,  53
   4.4775 , 0.752940 , 0.001472 ,  54
   4.4775 , 0.752889 , 0.001472 ,  55
   4.4775 , 0.752966 , 0.001472 ,  56
   4.4775 , 0.752667 , 0.001472 ,  57
   4.4775 , 0.752526 , 0.001472 ,  58
   4.4775 , 0.752768 , 0.001472 ,  59
   4.4775 , 0.752855 , 0.001472 ,  60
   4.4775 , 0.752908 , 0.001472 ,  61
   4.4775 , 0.752881 , 0.001472 ,  62
   4.4775 , 0.753052 , 0.001472 ,  63
   4.4775 , 0.752713 , 0.001472 ,  64
   4.4775 , 0.752696 , 0.001472 ,  65
   4.4775 , 0.752773 , 0.001472 ,  66
   4.4775 , 0.753071 , 0.001472 ,  67
   4.4775 , 0.752795 , 0.001472 ,  68
   4.4775 , 0.753000 , 0.001472 ,  69
   4.4775 , 0.752602 , 0.001472 ,  70
   4.4775 , 0.753016 , 0.001472 ,  71
   4.4775 , 0.752667 , 0.001472 ,  72
   4.4775 , 0.752895 , 0.001472 ,  73
   4.4775 , 0.752947 , 0.001472 ,  74
   4.4775 , 0.752821 , 0.001472 ,  75
   4.4775 , 0.752761 , 0.001472 ,  76
   4.4775 , 0.752718 , 0.001472 ,  77
   4.4775 , 0.752788 , 0.001472 ,  78
   4.4775 , 0.752868 , 0.001472 ,  79
   4.4775 , 0.752527 , 0.001472 ,  80
   4.4775 , 0.752651 , 0.001472 ,  81
   4.4775 , 0.752750 , 0.001472 ,  82
   4.4775 , 0.752685 , 0.001472 ,  83
   4.4775 , 0.752766 , 0.001472 ,  84
   4.4775 , 0.752846 , 0.001472 ,  85
   4.4775 , 0.752831 , 0.001472 ,  86
   4.4775 , 0.752986 , 0.001472 ,  87
   4.4775 , 0.752830 , 0.001472 ,  88
   4.4775 , 0.752848 , 0.001472 ,  89
   4.4775 , 0.752850 , 0.001472 ,  90
   4.4775 , 0.752764 , 0.001472 ,  91
   4.4775 , 0.752816 , 0.001472 ,  92
   4.4775 , 0.752720 , 0.001472 ,  93
   4.4775 , 0.752761 , 0.001472 ,  94
   4.4775 , 0.752778 , 0.001472 ,  95
   4.4775 , 0.752925 , 0.001472 ,  96
   4.4775 , 0.752728 , 0.001472 ,  97
   4.4775 , 0.752463 , 0.001472 ,  98
   4.4775 , 0.752734 , 0.001472 ,  99
   4.4775 , 0.752750 , 0.001472 , 100
   4.5878 , 0.766645 , 0.001891 ,   0
   4.5878 , 0.766707 , 0.001891 ,   1
   4.5878 , 0.766534 , 0.001891 ,   2
   4.5878 , 0.766534 , 0.001891 ,   3
   4.5878 , 0.766482 , 0.001891 ,   4
   4.5878 , 0.766243 , 0.001891 ,   5
   4.5878 , 0.767075 , 0.001891 ,   6
   4.5878 , 0.766642 , 0.001891 ,   7
   4.5878 , 0.766787 , 0.001891 ,   8
   4.5878 , 0.766576 , 0.001891 ,   9
   4.5878 , 0.766846 , 0.001891 ,  10
   4.5878 , 0.766609 , 0.001891 ,  11
   4.5878 , 0.766512 , 0.001891 ,  12
   4.5878 , 0.766617 , 0.001891 ,  13
   4.5878 , 0.766735 , 0.001891 ,  14
   4.5878 , 0.766689 , 0.001891 ,  15
   4.5878 , 0.766547 , 0.001891 ,  16
   4.5878 , 0.766467 , 0.001891 ,  17
   4.5878 , 0.766716 , 0.001891 ,  18
   4.5878 , 0.766883 , 0.001891 ,  19
   4.5878 , 0.766798 , 0.001891 ,  20
   4.5878 , 0.766726 , 0.001891 ,  21
   4.5878 , 0.766849 , 0.001891 ,  22
   4.5878 , 0.766416 , 0.001891 ,  23
   4.5878 , 0.766571 , 0.001891 ,  24
   4.5878 , 0.766123 , 0.001891 ,  25
   4.5878 , 0.766591 , 0.001891 ,  26
   4.5878 , 0.766373 , 0.001891 ,  27
   4.5878 , 0.766541 , 0.001891 ,  28
   4.5878 , 0.766763 , 0.001891 ,  29
   4.5878 , 0.766768 , 0.001891 ,  30
   4.5878 , 0.766838 , 0.001891 ,  31
   4.5878 , 0.766633 , 0.001891 ,  32
   4.5878 , 0.767067 , 0.001891 ,  33
   4.5878 , 0.766756 , 0.001891 ,  34
   4.5878 , 0.766192 , 0.001891 ,  35
   4.5878 , 0.766944 , 0.001891 ,  36
   4.5878 , 0.766401 , 0.001891 ,  37
   4.5878 , 0.766664 , 0.001891 ,  38
   4.5878 , 0.766279 , 0.001891 ,  39
   4.5878 , 0.766735 , 0.001891 ,  40
   4.5878 , 0.766725 , 0.001891 ,  41
   4.5878 , 0.766475 , 0.001891 ,  42
   4.5878 , 0.766546 , 0.001891 ,  43
   4.5878 , 0.766938 , 0.001891 ,  44
   4.5878 , 0.766581 , 0.001891 ,  45
   4.5878 , 0.766641 , 0.001891 ,  46
   4.5878 , 0.766336 , 0.001891 ,  47
   4.5878 , 0.766614 , 0.001891 ,  48
   4.5878 , 0.766907 , 0.001891 ,  49
   4.5878 , 0.767047 , 0.001891 ,  50
   4.5878 , 0.766621 , 0.001891 ,  51
   4.5878 , 0.766755 , 0.001891 ,  52
   4.5878 , 0.766338 , 0.001891 ,  53
   4.5878 , 0.766749 , 0.001891 ,  54
   4.5878 , 0.766748 , 0.001891 ,  55
   4.5878 , 0.766631 , 0.001891 ,  56
   4.5878 , 0.766670 , 0.001891 ,  57
   4.5878 , 0.766348 , 0.001891 ,  58
   4.5878 , 0.766471 , 0.001891 ,  59
   4.5878 , 0.766754 , 0.001891 ,  60
   4.5878 , 0.766687 , 0.001891 ,  61
   4.5878 , 0.766748 , 0.001891 ,  62
   4.5878 , 0.766737 , 0.001891 ,  63
   4.5878 , 0.766589 , 0.001891 ,  64
   4.5878 , 0.766450 , 0.001891 ,  65
   4.5878 , 0.766834 , 0.001891 ,  66
   4.5878 , 0.766916 , 0.001891 ,  67
   4.5878 , 0.766607 , 0.001891 ,  68
   4.5878 , 0.766773 , 0.001891 ,  69
   4.5878 , 0.766523 , 0.001891 ,  70
   4.5878 , 0.766793 , 0.001891 ,  71
   4.5878 , 0.766531 , 0.001891 ,  72
   4.5878 , 0.766749 , 0.001891 ,  73
   4.5878 , 0.766983 , 0.001891 ,  74
   4.5878 , 0.766719 , 0.001891 ,  75
   4.5878 , 0.766448 , 0.001891 ,  76
   4.5878 , 0.766519 , 0.001891 ,  77
   4.5878 , 0.766722 , 0.001891 ,  78
   4.5878 , 0.766921 , 0.001891 ,  79
   4.5878 , 0.766353 , 0.001891 ,  80
   4.5878 , 0.766405 , 0.001891 ,  81
   4.5878 , 0.766567 , 0.001891 ,  82
   4.5878 , 0.766608 , 0.001891 ,  83
   4.5878 , 0.766689 , 0.001891 ,  84
   4.5878 , 0.766686 , 0.001891 ,  85
   4.5878 , 0.766722 , 0.001891 ,  86
   4.5878 , 0.766799 , 0.001891 ,  87
   4.5878 , 0.766799 , 0.001891 ,  88
   4.5878 , 0.766623 , 0.001891 ,  89
   4.5878 , 0.766576 , 0.001891 ,  90
   4.5878 , 0.766691 , 0.001891 ,  91
   4.5878 , 0.766778 , 0.001891 ,  92
   4.5878 , 0.766745 , 0.001891 ,  93
   4.5878 , 0.766651 , 0.001891 ,  94
   4.5878 , 0.766537 , 0.001891 ,  95
   4.5878 , 0.766750 , 0.001891 ,  96
   4.5878 , 0.766699 , 0.001891 ,  97
   4.5878 , 0.766197 , 0.001891 ,  98
   4.5878 , 0.766676 , 0.001891 ,  99
   4.5878 , 0.766451 , 0.001891 , 100
   4.6944 , 0.783462 , 0.001632 ,   0
   4.6944 , 0.783580 , 0.001632 ,   1
   4.6944 , 0.783404 , 0.001632 ,   2
   4.6944 , 0.783064 , 0.001632 ,   3
   4.6944 , 0.783481 , 0.001632 ,   4
   4.6944 , 0.783239 , 0.001632 ,   5
   4.6944 , 0.783757 , 0.001632 ,   6
   4.6944 , 0.783323 , 0.001632 ,   7
   4.6944 , 0.783817 , 0.001632 ,   8
   4.6944 , 0.783384 , 0.001632 ,   9
   4.6944 , 0.783499 , 0.001632 ,  10
   4.6944 , 0.783238 , 0.001632 ,  11
   4.6944 , 0.783059 , 0.001632 ,  12
   4.6944 , 0.783408 , 0.001632 ,  13
   4.6944 , 0.783625 , 0.001632 ,  14
   4.6944 , 0.783573 , 0.001632 ,  15
   4.6944 , 0.783492 , 0.001632 ,  16
   4.6944 , 0.783237 , 0.001632 ,  17
   4.6944 , 0.783681 , 0.001632 ,  18
   4.6944 , 0.783431 , 0.001632 ,  19
   4.6944 , 0.783506 , 0.001632 ,  20
   4.6944 , 0.783570 , 0.001632 ,  21
   4.6944 , 0.783569 , 0.001632 ,  22
   4.6944 , 0.783292 , 0.001632 ,  23
   4.6944 , 0.783189 , 0.001632 ,  24
   4.6944 , 0.783366 , 0.001632 ,  25
   4.6944 , 0.783750 , 0.001632 ,  26
   4.6944 , 0.783370 , 0.001632 ,  27
   4.6944 , 0.783227 , 0.001632 ,  28
   4.6944 , 0.783396 , 0.001632 ,  29
   4.6944 , 0.783263 , 0.001632 ,  30
   4.6944 , 0.783531 , 0.001632 ,  31
   4.6944 , 0.783523 , 0.001632 ,  32
   4.6944 , 0.783963 , 0.001632 ,  33
   4.6944 , 0.783482 , 0.001632 ,  34
   4.6944 , 0.783116 , 0.001632 ,  35
   4.6944 , 0.783520 , 0.001632 ,  36
   4.6944 , 0.783443 , 0.001632 ,  37
   4.6944 , 0.783375 , 0.001632 ,  38
   4.6944 , 0.783282 , 0.001632 ,  39
   4.6944 , 0.783527 , 0.001632 ,  40
   4.6944 , 0.783619 , 0.001632 ,  41
   4.6944 , 0.783557 , 0.001632 ,  42
   4.6944 , 0.783598 , 0.001632 ,  43
   4.6944 , 0.783554 , 0.001632 ,  44
   4.6944 , 0.783552 , 0.001632 ,  45
   4.6944 , 0.783309 , 0.001632 ,  46
   4.6944 , 0.783402 , 0.001632 ,  47
   4.6944 , 0.783329 , 0.001632 ,  48
   4.6944 , 0.783512 , 0.001632 ,  49
   4.6944 , 0.783780 , 0.001632 ,  50
   4.6944 , 0.783468 , 0.001632 ,  51
   4.6944 , 0.783468 , 0.001632 ,  52
   4.6944 , 0.783311 , 0.001632 ,  53
   4.6944 , 0.783495 , 0.001632 ,  54
   4.6944 , 0.783418 , 0.001632 ,  55
   4.6944 , 0.783474 , 0.001632 ,  56
   4.6944 , 0.783473 , 0.001632 ,  57
   4.6944 , 0.783643 , 0.001632 ,  58
   4.6944 , 0.783473 , 0.001632 ,  59
   4.6944 , 0.783467 , 0.001632 ,  60
   4.6944 , 0.783598 , 0.001632 ,  61
   4.6944 , 0.783162 , 0.001632 ,  62
   4.6944 , 0.783431 , 0.001632 ,  63
   4.6944 , 0.783411 , 0.001632 ,  64
   4.6944 , 0.783269 , 0.001632 ,  65
   4.6944 , 0.783437 , 0.001632 ,  66
   4.6944 , 0.783554 , 0.001632 ,  67
   4.6944 , 0.783379 , 0.001632 ,  68
   4.6944 , 0.783578 , 0.001632 ,  69
   4.6944 , 0.783613 , 0.001632 ,  70
   4.6944 , 0.783585 , 0.001632 ,  71
   4.6944 , 0.783516 , 0.001632 ,  72
   4.6944 , 0.783594 , 0.001632 ,  73
   4.6944 , 0.783673 , 0.001632 ,  74
   4.6944 , 0.783417 , 0.001632 ,  75
   4.6944 , 0.783439 , 0.001632 ,  76
   4.6944 , 0.783260 , 0.001632 ,  77
   4.6944 , 0.783649 , 0.001632 ,  78
   4.6944 , 0.783663 , 0.001632 ,  79
   4.6944 , 0.783460 , 0.001632 ,  80
   4.6944 , 0.783289 , 0.001632 ,  81
   4.6944 , 0.783311 , 0.001632 ,  82
   4.6944 , 0.783441 , 0.001632 ,  83
   4.6944 , 0.783785 , 0.001632 ,  84
   4.6944 , 0.783581 , 0.001632 ,  85
   4.6944 , 0.783523 , 0.001632 ,  86
   4.6944 , 0.783523 , 0.001632 ,  87
   4.6944 , 0.783591 , 0.001632 ,  88
   4.6944 , 0.783516 , 0.001632 ,  89
   4.6944 , 0.783315 , 0.001632 ,  90
   4.6944 , 0.783415 , 0.001632 ,  91
   4.6944 , 0.783489 , 0.001632 ,  92
   4.6944 , 0.783597 , 0.001632 ,  93
   4.6944 , 0.783384 , 0.001632 ,  94
   4.6944 , 0.783316 , 0.001632 ,  95
   4.6944 , 0.783554 , 0.001632 ,  96
   4.6944 , 0.783417 , 0.001632 ,  97
   4.6944 , 0.783200 , 0.001632 ,  98
   4.6944 , 0.783449 , 0.001632 ,  99
   4.6944 , 0.783214 , 0.001632 , 100
   4.9049 , 0.807963 , 0.002235 ,   0
   4.9049 , 0.808084 , 0.002235 ,   1
   4.9049 , 0.807634 , 0.002235 ,   2
   4.9049 , 0.807619 , 0.002235 ,   3
   4.9049 , 0.807841 , 0.002235 ,   4
   4.9049 , 0.807656 , 0.002235 ,   5
   4.9049 , 0.808477 , 0.002235 ,   6
   4.9049 , 0.807916 , 0.002235 ,   7
   4.9049 , 0.808286 , 0.002235 ,   8
   4.9049 , 0.807943 , 0.002235 ,   9
   4.9049 , 0.808131 , 0.002235 ,  10
   4.9049 , 0.807940 , 0.002235 ,  11
   4.9049 , 0.807615 , 0.002235 ,  12
   4.9049 , 0.807965 , 0.002235 ,  13
   4.9049 , 0.808266 , 0.002235 ,  14
   4.9049 , 0.808180 , 0.002235 ,  15
   4.9049 , 0.807788 , 0.002235 ,  16
   4.9049 , 0.807723 , 0.002235 ,  17
   4.9049 , 0.808116 , 0.002235 ,  18
   4.9049 , 0.808073 , 0.002235 ,  19
   4.9049 , 0.808245 , 0.002235 ,  20
   4.9049 , 0.808062 , 0.002235 ,  21
   4.9049 , 0.808191 , 0.002235 ,  22
   4.9049 , 0.807715 , 0.002235 ,  23
   4.9049 , 0.807885 , 0.002235 ,  24
   4.9049 , 0.807547 , 0.002235 ,  25
   4.9049 , 0.808066 , 0.002235 ,  26
   4.9049 , 0.807659 , 0.002235 ,  27
   4.9049 , 0.807649 , 0.002235 ,  28
   4.9049 , 0.807856 , 0.002235 ,  29
   4.9049 , 0.807961 , 0.002235 ,  30
   4.9049 , 0.808182 , 0.002235 ,  31
   4.9049 , 0.808023 , 0.002235 ,  32
   4.9049 , 0.808533 , 0.002235 ,  33
   4.9049 , 0.808042 , 0.002235 ,  34
   4.9049 , 0.807441 , 0.002235 ,  35
   4.9049 , 0.808177 , 0.002235 ,  36
   4.9049 , 0.807932 , 0.002235 ,  37
   4.9049 , 0.807816 , 0.002235 ,  38
   4.9049 , 0.807601 , 0.002235 ,  39
   4.9049 , 0.807995 , 0.002235 ,  40
   4.9049 , 0.807843 , 0.002235 ,  41
   4.9049 , 0.807806 , 0.002235 ,  42
   4.9049 , 0.808074 , 0.002235 ,  43
   4.9049 , 0.808221 , 0.002235 ,  44
   4.9049 , 0.807925 , 0.002235 ,  45
   4.9049 , 0.807945 , 0.002235 ,  46
   4.9049 , 0.807649 , 0.002235 ,  47
   4.9049 , 0.807741 , 0.002235 ,  48
   4.9049 , 0.808230 , 0.002235 ,  49
   4.9049 , 0.808409 , 0.002235 ,  50
   4.9049 , 0.807938 , 0.002235 ,  51
   4.9049 , 0.808026 , 0.002235 ,  52
   4.9049 , 0.807688 , 0.002235 ,  53
   4.9049 , 0.807871 , 0.002235 ,  54
   4.9049 , 0.808022 , 0.002235 ,  55
   4.9049 , 0.807862 , 0.002235 ,  56
   4.9049 , 0.808167 , 0.002235 ,  57
   4.9049 , 0.807899 , 0.002235 ,  58
   4.9049 , 0.807846 , 0.002235 ,  59
   4.9049 , 0.808009 , 0.002235 ,  60
   4.9049 , 0.808027 , 0.002235 ,  61
   4.9049 , 0.807971 , 0.002235 ,  62
   4.9049 , 0.808053 , 0.002235 ,  63
   4.9049 , 0.807960 , 0.002235 ,  64
   4.9049 , 0.807785 , 0.002235 ,  65
   4.9049 , 0.808101 , 0.002235 ,  66
   4.9049 , 0.808164 , 0.002235 ,  67
   4.9049 , 0.807777 , 0.002235 ,  68
   4.9049 , 0.808149 , 0.002235 ,  69
   4.9049 , 0.808079 , 0.002235 ,  70
   4.9049 , 0.808136 , 0.002235 ,  71
   4.9049 , 0.807905 , 0.002235 ,  72
   4.9049 , 0.808141 , 0.002235 ,  73
   4.9049 , 0.808371 , 0.002235 ,  74
   4.9049 , 0.808017 , 0.002235 ,  75
   4.9049 , 0.807793 , 0.002235 ,  76
   4.9049 , 0.807799 , 0.002235 ,  77
   4.9049 , 0.808169 , 0.002235 ,  78
   4.9049 , 0.808273 , 0.002235 ,  79
   4.9049 , 0.807729 , 0.002235 ,  80
   4.9049 , 0.807638 , 0.002235 ,  81
   4.9049 , 0.807863 , 0.002235 ,  82
   4.9049 , 0.807971 , 0.002235 ,  83
   4.9049 , 0.808243 , 0.002235 ,  84
   4.9049 , 0.808022 , 0.002235 ,  85
   4.9049 , 0.808142 , 0.002235 ,  86
   4.9049 , 0.808043 , 0.002235 ,  87
   4.9049 , 0.808174 , 0.002235 ,  88
   4.9049 , 0.807918 , 0.002235 ,  89
   4.9049 , 0.807834 , 0.002235 ,  90
   4.9049 , 0.807990 , 0.002235 ,  91
   4.9049 , 0.808201 , 0.002235 ,  92
   4.9049 , 0.808214 , 0.002235 ,  93
   4.9049 , 0.807927 , 0.002235 ,  94
   4.9049 , 0.807844 , 0.002235 ,  95
   4.9049 , 0.807885 , 0.002235 ,  96
   4.9049 , 0.807978 , 0.002235 ,  97
   4.9049 , 0.807288 , 0.002235 ,  98
   4.9049 , 0.807952 , 0.002235 ,  99
   4.9049 , 0.807585 , 0.002235 , 100
   5.0063 , 0.818249 , 0.002343 ,   0
   5.0063 , 0.818561 , 0.002343 ,   1
   5.0063 , 0.818356 , 0.002343 ,   2
   5.0063 , 0.817948 , 0.002343 ,   3
   5.0063 , 0.818259 , 0.002343 ,   4
   5.0063 , 0.817961 , 0.002343 ,   5
   5.0063 , 0.818742 , 0.002343 ,   6
   5.0063 , 0.818407 , 0.002343 ,   7
   5.0063 , 0.818527 , 0.002343 ,   8
   5.0063 , 0.818088 , 0.002343 ,   9
   5.0063 , 0.818218 , 0.002343 ,  10
   5.0063 , 0.818029 , 0.002343 ,  11
   5.0063 , 0.817998 , 0.002343 ,  12
   5.0063 , 0.818146 , 0.002343 ,  13
   5.0063 , 0.818101 , 0.002343 ,  14
   5.0063 , 0.818190 , 0.002343 ,  15
   5.0063 , 0.818415 , 0.002343 ,  16
   5.0063 , 0.818100 , 0.002343 ,  17
   5.0063 , 0.818442 , 0.002343 ,  18
   5.0063 , 0.818446 , 0.002343 ,  19
   5.0063 , 0.818273 , 0.002343 ,  20
   5.0063 , 0.818365 , 0.002343 ,  21
   5.0063 , 0.818609 , 0.002343 ,  22
   5.0063 , 0.818262 , 0.002343 ,  23
   5.0063 , 0.818231 , 0.002343 ,  24
   5.0063 , 0.817607 , 0.002343 ,  25
   5.0063 , 0.817951 , 0.002343 ,  26
   5.0063 , 0.817935 , 0.002343 ,  27
   5.0063 , 0.818143 , 0.002343 ,  28
   5.0063 , 0.818375 , 0.002343 ,  29
   5.0063 , 0.818606 , 0.002343 ,  30
   5.0063 , 0.818612 , 0.002343 ,  31
   5.0063 , 0.817975 , 0.002343 ,  32
   5.0063 , 0.818835 , 0.002343 ,  33
   5.0063 , 0.818464 , 0.002343 ,  34
   5.0063 , 0.817909 , 0.002343 ,  35
   5.0063 , 0.818531 , 0.002343 ,  36
   5.0063 , 0.818001 , 0.002343 ,  37
   5.0063 , 0.818497 , 0.002343 ,  38
   5.0063 , 0.818220 , 0.002343 ,  39
   5.0063 , 0.818208 , 0.002343 ,  40
   5.0063 , 0.818333 , 0.002343 ,  41
   5.0063 , 0.818370 , 0.002343 ,  42
   5.0063 , 0.817955 , 0.002343 ,  43
   5.0063 , 0.818232 , 0.002343 ,  44
   5.0063 , 0.818239 , 0.002343 ,  45
   5.0063 , 0.818312 , 0.002343 ,  46
   5.0063 , 0.818211 , 0.002343 ,  47
   5.0063 , 0.818121 , 0.002343 ,  48
   5.0063 , 0.818682 , 0.002343 ,  49
   5.0063 , 0.818638 , 0.002343 ,  50
   5.0063 , 0.818513 , 0.002343 ,  51
   5.0063 , 0.818274 , 0.002343 ,  52
   5.0063 , 0.818155 , 0.002343 ,  53
   5.0063 , 0.818472 , 0.002343 ,  54
   5.0063 , 0.818438 , 0.002343 ,  55
   5.0063 , 0.818408 , 0.002343 ,  56
   5.0063 , 0.817946 , 0.002343 ,  57
   5.0063 , 0.817932 , 0.002343 ,  58
   5.0063 , 0.818237 , 0.002343 ,  59
   5.0063 , 0.818533 , 0.002343 ,  60
   5.0063 , 0.818297 , 0.002343 ,  61
   5.0063 , 0.818220 , 0.002343 ,  62
   5.0063 , 0.818548 , 0.002343 ,  63
   5.0063 , 0.818299 , 0.002343 ,  64
   5.0063 , 0.818243 , 0.002343 ,  65
   5.0063 , 0.818234 , 0.002343 ,  66
   5.0063 , 0.818699 , 0.002343 ,  67
   5.0063 , 0.818322 , 0.002343 ,  68
   5.0063 , 0.818451 , 0.002343 ,  69
   5.0063 , 0.818293 , 0.002343 ,  70
   5.0063 , 0.818487 , 0.002343 ,  71
   5.0063 , 0.817950 , 0.002343 ,  72
   5.0063 , 0.818341 , 0.002343 ,  73
   5.0063 , 0.818231 , 0.002343 ,  74
   5.0063 , 0.818129 , 0.002343 ,  75
   5.0063 , 0.818000 , 0.002343 ,  76
   5.0063 , 0.817974 , 0.002343 ,  77
   5.0063 , 0.818077 , 0.002343 ,  78
   5.0063 , 0.818267 , 0.002343 ,  79
   5.0063 , 0.817795 , 0.002343 ,  80
   5.0063 , 0.817954 , 0.002343 ,  81
   5.0063 , 0.818058 , 0.002343 ,  82
   5.0063 , 0.818069 , 0.002343 ,  83
   5.0063 , 0.818217 , 0.002343 ,  84
   5.0063 , 0.817829 , 0.002343 ,  85
   5.0063 , 0.818077 , 0.002343 ,  86
   5.0063 , 0.818471 , 0.002343 ,  87
   5.0063 , 0.818582 , 0.002343 ,  88
   5.0063 , 0.818445 , 0.002343 ,  89
   5.0063 , 0.818375 , 0.002343 ,  90
   5.0063 , 0.818262 , 0.002343 ,  91
   5.0063 , 0.818202 , 0.002343 ,  92
   5.0063 , 0.817980 , 0.002343 ,  93
   5.0063 , 0.818070 , 0.002343 ,  94
   5.0063 , 0.818172 , 0.002343 ,  95
   5.0063 , 0.818333 , 0.002343 ,  96
   5.0063 , 0.818160 , 0.002343 ,  97
   5.0063 , 0.817903 , 0.002343 ,  98
   5.0063 , 0.818180 , 0.002343 ,  99
   5.0063 , 0.817938 , 0.002343 , 100
   5.0106 , 0.819979 , 0.002500 ,   0
   5.0106 , 0.820020 , 0.002500 ,   1
   5.0106 , 0.820011 , 0.002500 ,   2
   5.0106 , 0.819987 , 0.002500 ,   3
   5.0106 , 0.819737 , 0.002500 ,   4
   5.0106 , 0.819623 , 0.002500 ,   5
   5.0106 , 0.819886 , 0.002500 ,   6
   5.0106 , 0.820159 , 0.002500 ,   7
   5.0106 , 0.819953 , 0.002500 ,   8
   5.0106 , 0.820223 , 0.002500 ,   9
   5.0106 , 0.819976 , 0.002500 ,  10
   5.0106 , 0.819767 , 0.002500 ,  11
   5.0106 , 0.820178 , 0.002500 ,  12
   5.0106 , 0.819830 , 0.002500 ,  13
   5.0106 , 0.820028 , 0.002500 ,  14
   5.0106 , 0.819846 , 0.002500 ,  15
   5.0106 , 0.819754 , 0.002500 ,  16
   5.0106 , 0.819777 , 0.002500 ,  17
   5.0106 , 0.820004 , 0.002500 ,  18
   5.0106 , 0.819936 , 0.002500 ,  19
   5.0106 , 0.819974 , 0.002500 ,  20
   5.0106 , 0.820206 , 0.002500 ,  21
   5.0106 , 0.819702 , 0.002500 ,  22
   5.0106 , 0.819770 , 0.002500 ,  23
   5.0106 , 0.820557 , 0.002500 ,  24
   5.0106 , 0.819763 , 0.002500 ,  25
   5.0106 , 0.820103 , 0.002500 ,  26
   5.0106 , 0.819885 , 0.002500 ,  27
   5.0106 , 0.819685 , 0.002500 ,  28
   5.0106 , 0.820267 , 0.002500 ,  29
   5.0106 , 0.820162 , 0.002500 ,  30
   5.0106 , 0.819762 , 0.002500 ,  31
   5.0106 , 0.819602 , 0.002500 ,  32
   5.0106 , 0.820011 , 0.002500 ,  33
   5.0106 , 0.819860 , 0.002500 ,  34
   5.0106 , 0.820099 , 0.002500 ,  35
   5.0106 , 0.819771 , 0.002500 ,  36
   5.0106 , 0.819942 , 0.002500 ,  37
   5.0106 , 0.820102 , 0.002500 ,  38
   5.0106 , 0.820188 , 0.002500 ,  39
   5.0106 , 0.819656 , 0.002500 ,  40
   5.0106 , 0.820258 , 0.002500 ,  41
   5.0106 , 0.819200 , 0.002500 ,  42
   5.0106 , 0.819625 , 0.002500 ,  43
   5.0106 , 0.819801 , 0.002500 ,  44
   5.0106 , 0.819537 , 0.002500 ,  45
   5.0106 , 0.819790 , 0.002500 ,  46
   5.0106 , 0.819915 , 0.002500 ,  47
   5.0106 , 0.820522 , 0.002500 ,  48
   5.0106 , 0.820060 , 0.002500 ,  49
   5.0106 , 0.819863 , 0.002500 ,  50
   5.0106 , 0.819849 , 0.002500 ,  51
   5.0106 , 0.820339 , 0.002500 ,  52
   5.0106 , 0.819853 , 0.002500 ,  53
   5.0106 , 0.820049 , 0.002500 ,  54
   5.0106 , 0.819859 , 0.002500 ,  55
   5.0106 , 0.819905 , 0.002500 ,  56
   5.0106 , 0.820344 , 0.002500 ,  57
   5.0106 , 0.819893 , 0.002500 ,  58
   5.0106 , 0.820262 , 0.002500 ,  59
   5.0106 , 0.819821 , 0.002500 ,  60
   5.0106 , 0.820188 , 0.002500 ,  61
   5.0106 , 0.820103 , 0.002500 ,  62
   5.0106 , 0.820104 , 0.002500 ,  63
   5.0106 , 0.819596 , 0.002500 ,  64
   5.0106 , 0.819750 , 0.002500 ,  65
   5.0106 , 0.820239 , 0.002500 ,  66
   5.0106 , 0.820097 , 0.002500 ,  67
   5.0106 , 0.819873 , 0.002500 ,  68
   5.0106 , 0.819989 , 0.002500 ,  69
   5.0106 , 0.819702 , 0.002500 ,  70
   5.0106 , 0.820039 , 0.002500 ,  71
   5.0106 , 0.819769 , 0.002500 ,  72
   5.0106 , 0.820383 , 0.002500 ,  73
   5.0106 , 0.819841 , 0.002500 ,  74
   5.0106 , 0.820106 , 0.002500 ,  75
   5.0106 , 0.819628 , 0.002500 ,  76
   5.0106 , 0.820519 , 0.002500 ,  77
   5.0106 , 0.820223 , 0.002500 ,  78
   5.0106 , 0.820523 , 0.002500 ,  79
   5.0106 , 0.819757 , 0.002500 ,  80
   5.0106 , 0.820283 , 0.002500 ,  81
   5.0106 , 0.820248 , 0.002500 ,  82
   5.0106 , 0.819693 , 0.002500 ,  83
   5.0106 , 0.820004 , 0.002500 ,  84
   5.0106 , 0.820186 , 0.002500 ,  85
   5.0106 , 0.820193 , 0.002500 ,  86
   5.0106 , 0.820134 , 0.002500 ,  87
   5.0106 , 0.820129 , 0.002500 ,  88
   5.0106 , 0.820297 , 0.002500 ,  89
   5.0106 , 0.820170 , 0.002500 ,  90
   5.0106 , 0.820183 , 0.002500 ,  91
   5.0106 , 0.820083 , 0.002500 ,  92
   5.0106 , 0.819884 , 0.002500 ,  93
   5.0106 , 0.820205 , 0.002500 ,  94
   5.0106 , 0.820178 , 0.002500 ,  95
   5.0106 , 0.820130 , 0.002500 ,  96
   5.0106 , 0.819469 , 0.002500 ,  97
   5.0106 , 0.819622 , 0.002500 ,  98
   5.0106 , 0.819637 , 0.002500 ,  99
   5.0106 , 0.820015 , 0.002500 , 100
   5.1058 , 0.829778 , 0.002727 ,   0
   5.1058 , 0.829948 , 0.002727 ,   1
   5.1058 , 0.829733 , 0.002727 ,   2
   5.1058 , 0.829558 , 0.002727 ,   3
   5.1058 , 0.829520 , 0.002727 ,   4
   5.1058 , 0.829443 , 0.002727 ,   5
   5.1058 , 0.830313 , 0.002727 ,   6
   5.1058 , 0.830083 , 0.002727 ,   7
   5.1058 , 0.829991 , 0.002727 ,   8
   5.1058 , 0.829716 , 0.002727 ,   9
   5.1058 , 0.830043 , 0.002727 ,  10
   5.1058 , 0.829716 , 0.002727 ,  11
   5.1058 , 0.829454 , 0.002727 ,  12
   5.1058 , 0.829619 , 0.002727 ,  13
   5.1058 , 0.829625 , 0.002727 ,  14
   5.1058 , 0.829877 , 0.002727 ,  15
   5.1058 , 0.829944 , 0.002727 ,  16
   5.1058 , 0.829633 , 0.002727 ,  17
   5.1058 , 0.830037 , 0.002727 ,  18
   5.1058 , 0.830119 , 0.002727 ,  19
   5.1058 , 0.829906 , 0.002727 ,  20
   5.1058 , 0.830015 , 0.002727 ,  21
   5.1058 , 0.830097 , 0.002727 ,  22
   5.1058 , 0.829391 , 0.002727 ,  23
   5.1058 , 0.829732 , 0.002727 ,  24
   5.1058 , 0.829019 , 0.002727 ,  25
   5.1058 , 0.829694 , 0.002727 ,  26
   5.1058 , 0.829355 , 0.002727 ,  27
   5.1058 , 0.829457 , 0.002727 ,  28
   5.1058 , 0.829887 , 0.002727 ,  29
   5.1058 , 0.830051 , 0.002727 ,  30
   5.1058 , 0.830148 , 0.002727 ,  31
   5.1058 , 0.829669 , 0.002727 ,  32
   5.1058 , 0.830405 , 0.002727 ,  33
   5.1058 , 0.830078 , 0.002727 ,  34
   5.1058 , 0.829335 , 0.002727 ,  35
   5.1058 , 0.830053 , 0.002727 ,  36
   5.1058 , 0.829372 , 0.002727 ,  37
   5.1058 , 0.829851 , 0.002727 ,  38
   5.1058 , 0.829612 , 0.002727 ,  39
   5.1058 , 0.829938 , 0.002727 ,  40
   5.1058 , 0.829826 , 0.002727 ,  41
   5.1058 , 0.829647 , 0.002727 ,  42
   5.1058 , 0.829973 , 0.002727 ,  43
   5.1058 , 0.829979 , 0.002727 ,  44
   5.1058 , 0.829795 , 0.002727 ,  45
   5.1058 , 0.829817 , 0.002727 ,  46
   5.1058 , 0.829444 , 0.002727 ,  47
   5.1058 , 0.829565 , 0.002727 ,  48
   5.1058 , 0.830007 , 0.002727 ,  49
   5.1058 , 0.830534 , 0.002727 ,  50
   5.1058 , 0.829964 , 0.002727 ,  51
   5.1058 , 0.829679 , 0.002727 ,  52
   5.1058 , 0.829614 , 0.002727 ,  53
   5.1058 , 0.829838 , 0.002727 ,  54
   5.1058 , 0.829812 , 0.002727 ,  55
   5.1058 , 0.829595 , 0.002727 ,  56
   5.1058 , 0.829700 , 0.002727 ,  57
   5.1058 , 0.829415 , 0.002727 ,  58
   5.1058 , 0.829512 , 0.002727 ,  59
   5.1058 , 0.830196 , 0.002727 ,  60
   5.1058 , 0.829823 , 0.002727 ,  61
   5.1058 , 0.829883 , 0.002727 ,  62
   5.1058 , 0.829892 , 0.002727 ,  63
   5.1058 , 0.829814 , 0.002727 ,  64
   5.1058 , 0.829501 , 0.002727 ,  65
   5.1058 , 0.829855 , 0.002727 ,  66
   5.1058 , 0.830268 , 0.002727 ,  67
   5.1058 , 0.829873 , 0.002727 ,  68
   5.1058 , 0.829977 , 0.002727 ,  69
   5.1058 , 0.829975 , 0.002727 ,  70
   5.1058 , 0.829840 , 0.002727 ,  71
   5.1058 , 0.829599 , 0.002727 ,  72
   5.1058 , 0.829874 , 0.002727 ,  73
   5.1058 , 0.830090 , 0.002727 ,  74
   5.1058 , 0.829792 , 0.002727 ,  75
   5.1058 , 0.829341 , 0.002727 ,  76
   5.1058 , 0.829308 , 0.002727 ,  77
   5.1058 , 0.829949 , 0.002727 ,  78
   5.1058 , 0.829994 , 0.002727 ,  79
   5.1058 , 0.829561 , 0.002727 ,  80
   5.1058 , 0.829266 , 0.002727 ,  81
   5.1058 , 0.829588 , 0.002727 ,  82
   5.1058 , 0.829881 , 0.002727 ,  83
   5.1058 , 0.829894 , 0.002727 ,  84
   5.1058 , 0.829530 , 0.002727 ,  85
   5.1058 , 0.829851 , 0.002727 ,  86
   5.1058 , 0.829968 , 0.002727 ,  87
   5.1058 , 0.830236 , 0.002727 ,  88
   5.1058 , 0.829962 , 0.002727 ,  89
   5.1058 , 0.829902 , 0.002727 ,  90
   5.1058 , 0.829719 , 0.002727 ,  91
   5.1058 , 0.829723 , 0.002727 ,  92
   5.1058 , 0.829809 , 0.002727 ,  93
   5.1058 , 0.829519 , 0.002727 ,  94
   5.1058 , 0.829418 , 0.002727 ,  95
   5.1058 , 0.829766 , 0.002727 ,  96
   5.1058 , 0.829620 , 0.002727 ,  97
   5.1058 , 0.829257 , 0.002727 ,  98
   5.1058 , 0.829808 , 0.002727 ,  99
   5.1058 , 0.829324 , 0.002727 , 100
   5.1093 , 0.834086 , 0.002152 ,   0
   5.1093 , 0.834146 , 0.002152 ,   1
   5.1093 , 0.833981 , 0.002152 ,   2
   5.1093 , 0.834146 , 0.002152 ,   3
   5.1093 , 0.833816 , 0.002152 ,   4
   5.1093 , 0.833533 , 0.002152 ,   5
   5.1093 , 0.834183 , 0.002152 ,   6
   5.1093 , 0.834109 , 0.002152 ,   7
   5.1093 , 0.834055 , 0.002152 ,   8
   5.1093 , 0.834300 , 0.002152 ,   9
   5.1093 , 0.834305 , 0.002152 ,  10
   5.1093 , 0.833780 , 0.002152 ,  11
   5.1093 , 0.834196 , 0.002152 ,  12
   5.1093 , 0.833895 , 0.002152 ,  13
   5.1093 , 0.834188 , 0.002152 ,  14
   5.1093 , 0.833942 , 0.002152 ,  15
   5.1093 , 0.833816 , 0.002152 ,  16
   5.1093 , 0.833731 , 0.002152 ,  17
   5.1093 , 0.833975 , 0.002152 ,  18
   5.1093 , 0.834180 , 0.002152 ,  19
   5.1093 , 0.834015 , 0.002152 ,  20
   5.1093 , 0.834215 , 0.002152 ,  21
   5.1093 , 0.833918 , 0.002152 ,  22
   5.1093 , 0.833780 , 0.002152 ,  23
   5.1093 , 0.834576 , 0.002152 ,  24
   5.1093 , 0.833805 , 0.002152 ,  25
   5.1093 , 0.834153 , 0.002152 ,  26
   5.1093 , 0.833847 , 0.002152 ,  27
   5.1093 , 0.834019 , 0.002152 ,  28
   5.1093 , 0.834451 , 0.002152 ,  29
   5.1093 , 0.834163 , 0.002152 ,  30
   5.1093 , 0.834127 , 0.002152 ,  31
   5.1093 , 0.833777 , 0.002152 ,  32
   5.1093 , 0.834272 , 0.002152 ,  33
   5.1093 , 0.833974 , 0.002152 ,  34
   5.1093 , 0.834103 , 0.002152 ,  35
   5.1093 , 0.833862 , 0.002152 ,  36
   5.1093 , 0.834024 , 0.002152 ,  37
   5.1093 , 0.834240 , 0.002152 ,  38
   5.1093 , 0.834051 , 0.002152 ,  39
   5.1093 , 0.833939 , 0.002152 ,  40
   5.1093 , 0.834422 , 0.002152 ,  41
   5.1093 , 0.833525 , 0.002152 ,  42
   5.1093 , 0.833826 , 0.002152 ,  43
   5.1093 , 0.834058 , 0.002152 ,  44
   5.1093 , 0.833768 , 0.002152 ,  45
   5.1093 , 0.833939 , 0.002152 ,  46
   5.1093 , 0.834141 , 0.002152 ,  47
   5.1093 , 0.834548 , 0.002152 ,  48
   5.1093 , 0.834273 , 0.002152 ,  49
   5.1093 , 0.834287 , 0.002152 ,  50
   5.1093 , 0.833979 , 0.002152 ,  51
   5.1093 , 0.834398 , 0.002152 ,  52
   5.1093 , 0.834018 , 0.002152 ,  53
   5.1093 , 0.834157 , 0.002152 ,  54
   5.1093 , 0.834093 , 0.002152 ,  55
   5.1093 , 0.834204 , 0.002152 ,  56
   5.1093 , 0.834234 , 0.002152 ,  57
   5.1093 , 0.834000 , 0.002152 ,  58
   5.1093 , 0.834191 , 0.002152 ,  59
   5.1093 , 0.834124 , 0.002152 ,  60
   5.1093 , 0.834225 , 0.002152 ,  61
   5.1093 , 0.834375 , 0.002152 ,  62
   5.1093 , 0.834208 , 0.002152 ,  63
   5.1093 , 0.833809 , 0.002152 ,  64
   5.1093 , 0.833774 , 0.002152 ,  65
   5.1093 , 0.834250 , 0.002152 ,  66
   5.1093 , 0.834353 , 0.002152 ,  67
   5.1093 , 0.834117 , 0.002152 ,  68
   5.1093 , 0.834227 , 0.002152 ,  69
   5.1093 , 0.833646 , 0.002152 ,  70
   5.1093 , 0.834207 , 0.002152 ,  71
   5.1093 , 0.833962 , 0.002152 ,  72
   5.1093 , 0.834378 , 0.002152 ,  73
   5.1093 , 0.834280 , 0.002152 ,  74
   5.1093 , 0.834176 , 0.002152 ,  75
   5.1093 , 0.833798 , 0.002152 ,  76
   5.1093 , 0.834376 , 0.002152 ,  77
   5.1093 , 0.833977 , 0.002152 ,  78
   5.1093 , 0.834469 , 0.002152 ,  79
   5.1093 , 0.833870 , 0.002152 ,  80
   5.1093 , 0.834047 , 0.002152 ,  81
   5.1093 , 0.834128 , 0.002152 ,  82
   5.1093 , 0.833882 , 0.002152 ,  83
   5.1093 , 0.834055 , 0.002152 ,  84
   5.1093 , 0.834373 , 0.002152 ,  85
   5.1093 , 0.834189 , 0.002152 ,  86
   5.1093 , 0.834230 , 0.002152 ,  87
   5.1093 , 0.834352 , 0.002152 ,  88
   5.1093 , 0.834017 , 0.002152 ,  89
   5.1093 , 0.834189 , 0.002152 ,  90
   5.1093 , 0.834124 , 0.002152 ,  91
   5.1093 , 0.834230 , 0.002152 ,  92
   5.1093 , 0.834071 , 0.002152 ,  93
   5.1093 , 0.834302 , 0.002152 ,  94
   5.1093 , 0.834115 , 0.002152 ,  95
   5.1093 , 0.834309 , 0.002152 ,  96
   5.1093 , 0.833857 , 0.002152 ,  97
   5.1093 , 0.833704 , 0.002152 ,  98
   5.1093 , 0.833895 , 0.002152 ,  99
   5.1093 , 0.834050 , 0.002152 , 100
   5.2033 , 0.844267 , 0.002624 ,   0
   5.2033 , 0.844799 , 0.002624 ,   1
   5.2033 , 0.844034 , 0.002624 ,   2
   5.2033 , 0.843820 , 0.002624 ,   3
   5.2033 , 0.844205 , 0.002624 ,   4
   5.2033 , 0.844225 , 0.002624 ,   5
   5.2033 , 0.844480 , 0.002624 ,   6
   5.2033 , 0.843907 , 0.002624 ,   7
   5.2033 , 0.844964 , 0.002624 ,   8
   5.2033 , 0.844347 , 0.002624 ,   9
   5.2033 , 0.844207 , 0.002624 ,  10
   5.2033 , 0.843913 , 0.002624 ,  11
   5.2033 , 0.843575 , 0.002624 ,  12
   5.2033 , 0.844095 , 0.002624 ,  13
   5.2033 , 0.844577 , 0.002624 ,  14
   5.2033 , 0.844533 , 0.002624 ,  15
   5.2033 , 0.844159 , 0.002624 ,  16
   5.2033 , 0.843935 , 0.002624 ,  17
   5.2033 , 0.844772 , 0.002624 ,  18
   5.2033 , 0.844160 , 0.002624 ,  19
   5.2033 , 0.844264 , 0.002624 ,  20
   5.2033 , 0.844322 , 0.002624 ,  21
   5.2033 , 0.844587 , 0.002624 ,  22
   5.2033 , 0.843996 , 0.002624 ,  23
   5.2033 , 0.843758 , 0.002624 ,  24
   5.2033 , 0.844242 , 0.002624 ,  25
   5.2033 , 0.844810 , 0.002624 ,  26
   5.2033 , 0.844128 , 0.002624 ,  27
   5.2033 , 0.843856 , 0.002624 ,  28
   5.2033 , 0.844135 , 0.002624 ,  29
   5.2033 , 0.843638 , 0.002624 ,  30
   5.2033 , 0.844198 , 0.002624 ,  31
   5.2033 , 0.844333 , 0.002624 ,  32
   5.2033 , 0.844670 , 0.002624 ,  33
   5.2033 , 0.844305 , 0.002624 ,  34
   5.2033 , 0.844092 , 0.002624 ,  35
   5.2033 , 0.844450 , 0.002624 ,  36
   5.2033 , 0.844229 , 0.002624 ,  37
   5.2033 , 0.843959 , 0.002624 ,  38
   5.2033 , 0.843905 , 0.002624 ,  39
   5.2033 , 0.844573 , 0.002624 ,  40
   5.2033 , 0.844359 , 0.002624 ,  41
   5.2033 , 0.844258 , 0.002624 ,  42
   5.2033 , 0.844513 , 0.002624 ,  43
   5.2033 , 0.844274 , 0.002624 ,  44
   5.2033 , 0.844335 , 0.002624 ,  45
   5.2033 , 0.844015 , 0.002624 ,  46
   5.2033 , 0.844458 , 0.002624 ,  47
   5.2033 , 0.844292 , 0.002624 ,  48
   5.2033 , 0.844210 , 0.002624 ,  49
   5.2033 , 0.844558 , 0.002624 ,  50
   5.2033 , 0.844317 , 0.002624 ,  51
   5.2033 , 0.844089 , 0.002624 ,  52
   5.2033 , 0.844098 , 0.002624 ,  53
   5.2033 , 0.844284 , 0.002624 ,  54
   5.2033 , 0.844015 , 0.002624 ,  55
   5.2033 , 0.844311 , 0.002624 ,  56
   5.2033 , 0.844438 , 0.002624 ,  57
   5.2033 , 0.844513 , 0.002624 ,  58
   5.2033 , 0.844432 , 0.002624 ,  59
   5.2033 , 0.844403 , 0.002624 ,  60
   5.2033 , 0.844369 , 0.002624 ,  61
   5.2033 , 0.843784 , 0.002624 ,  62
   5.2033 , 0.844364 , 0.002624 ,  63
   5.2033 , 0.843801 , 0.002624 ,  64
   5.2033 , 0.844101 , 0.002624 ,  65
   5.2033 , 0.843980 , 0.002624 ,  66
   5.2033 , 0.844294 , 0.002624 ,  67
   5.2033 , 0.844139 , 0.002624 ,  68
   5.2033 , 0.844402 , 0.002624 ,  69
   5.2033 , 0.844341 , 0.002624 ,  70
   5.2033 , 0.844579 , 0.002624 ,  71
   5.2033 , 0.844535 , 0.002624 ,  72
   5.2033 , 0.844489 , 0.002624 ,  73
   5.2033 , 0.844577 , 0.002624 ,  74
   5.2033 , 0.844372 , 0.002624 ,  75
   5.2033 , 0.844250 , 0.002624 ,  76
   5.2033 , 0.844205 , 0.002624 ,  77
   5.2033 , 0.844502 , 0.002624 ,  78
   5.2033 , 0.844423 , 0.002624 ,  79
   5.2033 , 0.844266 , 0.002624 ,  80
   5.2033 , 0.844153 , 0.002624 ,  81
   5.2033 , 0.844069 , 0.002624 ,  82
   5.2033 , 0.844136 , 0.002624 ,  83
   5.2033 , 0.845021 , 0.002624 ,  84
   5.2033 , 0.844349 , 0.002624 ,  85
   5.2033 , 0.844470 , 0.002624 ,  86
   5.2033 , 0.844272 , 0.002624 ,  87
   5.2033 , 0.844426 , 0.002624 ,  88
   5.2033 , 0.844380 , 0.002624 ,  89
   5.2033 , 0.844205 , 0.002624 ,  90
   5.2033 , 0.844183 , 0.002624 ,  91
   5.2033 , 0.844243 , 0.002624 ,  92
   5.2033 , 0.844441 , 0.002624 ,  93
   5.2033 , 0.844176 , 0.002624 ,  94
   5.2033 , 0.844221 , 0.002624 ,  95
   5.2033 , 0.844439 , 0.002624 ,  96
   5.2033 , 0.844104 , 0.002624 ,  97
   5.2033 , 0.843940 , 0.002624 ,  98
   5.2033 , 0.844144 , 0.002624 ,  99
   5.2033 , 0.843985 , 0.002624 , 100
   5.2064 , 0.845350 , 0.002428 ,   0
   5.2064 , 0.845650 , 0.002428 ,   1
   5.2064 , 0.844965 , 0.002428 ,   2
   5.2064 , 0.845221 , 0.002428 ,   3
   5.2064 , 0.845057 , 0.002428 ,   4
   5.2064 , 0.844738 , 0.002428 ,   5
   5.2064 , 0.845498 , 0.002428 ,   6
   5.2064 , 0.845364 , 0.002428 ,   7
   5.2064 , 0.845308 , 0.002428 ,   8
   5.2064 , 0.845503 , 0.002428 ,   9
   5.2064 , 0.845496 , 0.002428 ,  10
   5.2064 , 0.845351 , 0.002428 ,  11
   5.2064 , 0.845528 , 0.002428 ,  12
   5.2064 , 0.845362 , 0.002428 ,  13
   5.2064 , 0.845534 , 0.002428 ,  14
   5.2064 , 0.845075 , 0.002428 ,  15
   5.2064 , 0.845154 , 0.002428 ,  16
   5.2064 , 0.845051 , 0.002428 ,  17
   5.2064 , 0.845354 , 0.002428 ,  18
   5.2064 , 0.845540 , 0.002428 ,  19
   5.2064 , 0.845340 , 0.002428 ,  20
   5.2064 , 0.845337 , 0.002428 ,  21
   5.2064 , 0.845282 , 0.002428 ,  22
   5.2064 , 0.845190 , 0.002428 ,  23
   5.2064 , 0.845743 , 0.002428 ,  24
   5.2064 , 0.844971 , 0.002428 ,  25
   5.2064 , 0.845282 , 0.002428 ,  26
   5.2064 , 0.845179 , 0.002428 ,  27
   5.2064 , 0.845118 , 0.002428 ,  28
   5.2064 , 0.845617 , 0.002428 ,  29
   5.2064 , 0.845394 , 0.002428 ,  30
   5.2064 , 0.845582 , 0.002428 ,  31
   5.2064 , 0.844994 , 0.002428 ,  32
   5.2064 , 0.845757 , 0.002428 ,  33
   5.2064 , 0.845365 , 0.002428 ,  34
   5.2064 , 0.845306 , 0.002428 ,  35
   5.2064 , 0.845159 , 0.002428 ,  36
   5.2064 , 0.845161 , 0.002428 ,  37
   5.2064 , 0.845557 , 0.002428 ,  38
   5.2064 , 0.844965 , 0.002428 ,  39
   5.2064 , 0.845515 , 0.002428 ,  40
   5.2064 , 0.845602 , 0.002428 ,  41
   5.2064 , 0.845033 , 0.002428 ,  42
   5.2064 , 0.845071 , 0.002428 ,  43
   5.2064 , 0.845486 , 0.002428 ,  44
   5.2064 , 0.845107 , 0.002428 ,  45
   5.2064 , 0.845153 , 0.002428 ,  46
   5.2064 , 0.845244 , 0.002428 ,  47
   5.2064 , 0.845710 , 0.002428 ,  48
   5.2064 , 0.845579 , 0.002428 ,  49
   5.2064 , 0.845807 , 0.002428 ,  50
   5.2064 , 0.845326 , 0.002428 ,  51
   5.2064 , 0.845665 , 0.002428 ,  52
   5.2064 , 0.845235 , 0.002428 ,  53
   5.2064 , 0.845406 , 0.002428 ,  54
   5.2064 , 0.845550 , 0.002428 ,  55
   5.2064 , 0.845316 , 0.002428 ,  56
   5.2064 , 0.845377 , 0.002428 ,  57
   5.2064 , 0.844968 , 0.002428 ,  58
   5.2064 , 0.845344 , 0.002428 ,  59
   5.2064 , 0.845514 , 0.002428 ,  60
   5.2064 , 0.845387 , 0.002428 ,  61
   5.2064 , 0.845658 , 0.002428 ,  62
   5.2064 , 0.845557 , 0.002428 ,  63
   5.2064 , 0.845089 , 0.002428 ,  64
   5.2064 , 0.845093 , 0.002428 ,  65
   5.2064 , 0.845555 , 0.002428 ,  66
   5.2064 , 0.845704 , 0.002428 ,  67
   5.2064 , 0.845161 , 0.002428 ,  68
   5.2064 , 0.845500 , 0.002428 ,  69
   5.2064 , 0.844870 , 0.002428 ,  70
   5.2064 , 0.845554 , 0.002428 ,  71
   5.2064 , 0.845231 , 0.002428 ,  72
   5.2064 , 0.845556 , 0.002428 ,  73
   5.2064 , 0.845878 , 0.002428 ,  74
   5.2064 , 0.845642 , 0.002428 ,  75
   5.2064 , 0.844980 , 0.002428 ,  76
   5.2064 , 0.845519 , 0.002428 ,  77
   5.2064 , 0.845268 , 0.002428 ,  78
   5.2064 , 0.845888 , 0.002428 ,  79
   5.2064 , 0.845031 , 0.002428 ,  80
   5.2064 , 0.844942 , 0.002428 ,  81
   5.2064 , 0.845277 , 0.002428 ,  82
   5.2064 , 0.845318 , 0.002428 ,  83
   5.2064 , 0.845423 , 0.002428 ,  84
   5.2064 , 0.845596 , 0.002428 ,  85
   5.2064 , 0.845392 , 0.002428 ,  86
   5.2064 , 0.845438 , 0.002428 ,  87
   5.2064 , 0.845726 , 0.002428 ,  88
   5.2064 , 0.845142 , 0.002428 ,  89
   5.2064 , 0.845485 , 0.002428 ,  90
   5.2064 , 0.845418 , 0.002428 ,  91
   5.2064 , 0.845464 , 0.002428 ,  92
   5.2064 , 0.845386 , 0.002428 ,  93
   5.2064 , 0.845441 , 0.002428 ,  94
   5.2064 , 0.845297 , 0.002428 ,  95
   5.2064 , 0.845332 , 0.002428 ,  96
   5.2064 , 0.845267 , 0.002428 ,  97
   5.2064 , 0.844795 , 0.002428 ,  98
   5.2064 , 0.845193 , 0.002428 ,  99
   5.2064 , 0.845233 , 0.002428 , 100
   5.3938 , 0.868070 , 0.002722 ,   0
   5.3938 , 0.868484 , 0.002722 ,   1
   5.3938 , 0.867747 , 0.002722 ,   2
   5.3938 , 0.867757 , 0.002722 ,   3
   5.3938 , 0.867945 , 0.002722 ,   4
   5.3938 , 0.868036 , 0.002722 ,   5
   5.3938 , 0.868502 , 0.002722 ,   6
   5.3938 , 0.868072 , 0.002722 ,   7
   5.3938 , 0.868577 , 0.002722 ,   8
   5.3938 , 0.868104 , 0.002722 ,   9
   5.3938 , 0.868218 , 0.002722 ,  10
   5.3938 , 0.867874 , 0.002722 ,  11
   5.3938 , 0.867420 , 0.002722 ,  12
   5.3938 , 0.867981 , 0.002722 ,  13
   5.3938 , 0.868225 , 0.002722 ,  14
   5.3938 , 0.868335 , 0.002722 ,  15
   5.3938 , 0.867944 , 0.002722 ,  16
   5.3938 , 0.867749 , 0.002722 ,  17
   5.3938 , 0.868464 , 0.002722 ,  18
   5.3938 , 0.868133 , 0.002722 ,  19
   5.3938 , 0.868291 , 0.002722 ,  20
   5.3938 , 0.868173 , 0.002722 ,  21
   5.3938 , 0.868393 , 0.002722 ,  22
   5.3938 , 0.867646 , 0.002722 ,  23
   5.3938 , 0.867957 , 0.002722 ,  24
   5.3938 , 0.867901 , 0.002722 ,  25
   5.3938 , 0.868351 , 0.002722 ,  26
   5.3938 , 0.867762 , 0.002722 ,  27
   5.3938 , 0.867501 , 0.002722 ,  28
   5.3938 , 0.867978 , 0.002722 ,  29
   5.3938 , 0.867767 , 0.002722 ,  30
   5.3938 , 0.868248 , 0.002722 ,  31
   5.3938 , 0.868005 , 0.002722 ,  32
   5.3938 , 0.868720 , 0.002722 ,  33
   5.3938 , 0.868277 , 0.002722 ,  34
   5.3938 , 0.867796 , 0.002722 ,  35
   5.3938 , 0.868237 , 0.002722 ,  36
   5.3938 , 0.868063 , 0.002722 ,  37
   5.3938 , 0.867748 , 0.002722 ,  38
   5.3938 , 0.867611 , 0.002722 ,  39
   5.3938 , 0.868242 , 0.002722 ,  40
   5.3938 , 0.867982 , 0.002722 ,  41
   5.3938 , 0.867976 , 0.002722 ,  42
   5.3938 , 0.868482 , 0.002722 ,  43
   5.3938 , 0.868209 , 0.002722 ,  44
   5.3938 , 0.867999 , 0.002722 ,  45
   5.3938 , 0.868122 , 0.002722 ,  46
   5.3938 , 0.867957 , 0.002722 ,  47
   5.3938 , 0.867970 , 0.002722 ,  48
   5.3938 , 0.868178 , 0.002722 ,  49
   5.3938 , 0.868605 , 0.002722 ,  50
   5.3938 , 0.868117 , 0.002722 ,  51
   5.3938 , 0.867896 , 0.002722 ,  52
   5.3938 , 0.868044 , 0.002722 ,  53
   5.3938 , 0.868016 , 0.002722 ,  54
   5.3938 , 0.867959 , 0.002722 ,  55
   5.3938 , 0.867809 , 0.002722 ,  56
   5.3938 , 0.868338 , 0.002722 ,  57
   5.3938 , 0.868124 , 0.002722 ,  58
   5.3938 , 0.868063 , 0.002722 ,  59
   5.3938 , 0.868353 , 0.002722 ,  60
   5.3938 , 0.868127 , 0.002722 ,  61
   5.3938 , 0.867798 , 0.002722 ,  62
   5.3938 , 0.868113 , 0.002722 ,  63
   5.3938 , 0.867916 , 0.002722 ,  64
   5.3938 , 0.867719 , 0.002722 ,  65
   5.3938 , 0.868056 , 0.002722 ,  66
   5.3938 , 0.868260 , 0.002722 ,  67
   5.3938 , 0.867782 , 0.002722 ,  68
   5.3938 , 0.868326 , 0.002722 ,  69
   5.3938 , 0.868326 , 0.002722 ,  70
   5.3938 , 0.868279 , 0.002722 ,  71
   5.3938 , 0.868245 , 0.002722 ,  72
   5.3938 , 0.868420 , 0.002722 ,  73
   5.3938 , 0.868455 , 0.002722 ,  74
   5.3938 , 0.867973 , 0.002722 ,  75
   5.3938 , 0.867806 , 0.002722 ,  76
   5.3938 , 0.867792 , 0.002722 ,  77
   5.3938 , 0.868447 , 0.002722 ,  78
   5.3938 , 0.868228 , 0.002722 ,  79
   5.3938 , 0.867981 , 0.002722 ,  80
   5.3938 , 0.867563 , 0.002722 ,  81
   5.3938 , 0.867978 , 0.002722 ,  82
   5.3938 , 0.868040 , 0.002722 ,  83
   5.3938 , 0.868605 , 0.002722 ,  84
   5.3938 , 0.867901 , 0.002722 ,  85
   5.3938 , 0.868316 , 0.002722 ,  86
   5.3938 , 0.868096 , 0.002722 ,  87
   5.3938 , 0.868377 , 0.002722 ,  88
   5.3938 , 0.868256 , 0.002722 ,  89
   5.3938 , 0.868209 , 0.002722 ,  90
   5.3938 , 0.867965 , 0.002722 ,  91
   5.3938 , 0.868166 , 0.002722 ,  92
   5.3938 , 0.868310 , 0.002722 ,  93
   5.3938 , 0.867702 , 0.002722 ,  94
   5.3938 , 0.867935 , 0.002722 ,  95
   5.3938 , 0.868103 , 0.002722 ,  96
   5.3938 , 0.867842 , 0.002722 ,  97
   5.3938 , 0.867378 , 0.002722 ,  98
   5.3938 , 0.867916 , 0.002722 ,  99
   5.3938 , 0.867575 , 0.002722 , 100
   5.3956 , 0.868590 , 0.002475 ,   0
   5.3956 , 0.868788 , 0.002475 ,   1
   5.3956 , 0.868494 , 0.002475 ,   2
   5.3956 , 0.868700 , 0.002475 ,   3
   5.3956 , 0.868414 , 0.002475 ,   4
   5.3956 , 0.867893 , 0.002475 ,   5
   5.3956 , 0.869065 , 0.002475 ,   6
   5.3956 , 0.868473 , 0.002475 ,   7
   5.3956 , 0.868693 , 0.002475 ,   8
   5.3956 , 0.868653 , 0.002475 ,   9
   5.3956 , 0.869124 , 0.002475 ,  10
   5.3956 , 0.868351 , 0.002475 ,  11
   5.3956 , 0.868515 , 0.002475 ,  12
   5.3956 , 0.868506 , 0.002475 ,  13
   5.3956 , 0.868569 , 0.002475 ,  14
   5.3956 , 0.868318 , 0.002475 ,  15
   5.3956 , 0.868396 , 0.002475 ,  16
   5.3956 , 0.868219 , 0.002475 ,  17
   5.3956 , 0.868613 , 0.002475 ,  18
   5.3956 , 0.868642 , 0.002475 ,  19
   5.3956 , 0.868504 , 0.002475 ,  20
   5.3956 , 0.868765 , 0.002475 ,  21
   5.3956 , 0.868565 , 0.002475 ,  22
   5.3956 , 0.868444 , 0.002475 ,  23
   5.3956 , 0.868829 , 0.002475 ,  24
   5.3956 , 0.868170 , 0.002475 ,  25
   5.3956 , 0.868483 , 0.002475 ,  26
   5.3956 , 0.868097 , 0.002475 ,  27
   5.3956 , 0.868693 , 0.002475 ,  28
   5.3956 , 0.868822 , 0.002475 ,  29
   5.3956 , 0.868751 , 0.002475 ,  30
   5.3956 , 0.868735 , 0.002475 ,  31
   5.3956 , 0.868338 , 0.002475 ,  32
   5.3956 , 0.869051 , 0.002475 ,  33
   5.3956 , 0.868722 , 0.002475 ,  34
   5.3956 , 0.868374 , 0.002475 ,  35
   5.3956 , 0.868579 , 0.002475 ,  36
   5.3956 , 0.868403 , 0.002475 ,  37
   5.3956 , 0.868781 , 0.002475 ,  38
   5.3956 , 0.868405 , 0.002475 ,  39
   5.3956 , 0.868576 , 0.002475 ,  40
   5.3956 , 0.868691 , 0.002475 ,  41
   5.3956 , 0.868362 , 0.002475 ,  42
   5.3956 , 0.868373 , 0.002475 ,  43
   5.3956 , 0.868671 , 0.002475 ,  44
   5.3956 , 0.868319 , 0.002475 ,  45
   5.3956 , 0.868465 , 0.002475 ,  46
   5.3956 , 0.868697 , 0.002475 ,  47
   5.3956 , 0.868770 , 0.002475 ,  48
   5.3956 , 0.868992 , 0.002475 ,  49
   5.3956 , 0.869097 , 0.002475 ,  50
   5.3956 , 0.868535 , 0.002475 ,  51
   5.3956 , 0.868732 , 0.002475 ,  52
   5.3956 , 0.868389 , 0.002475 ,  53
   5.3956 , 0.868864 , 0.002475 ,  54
   5.3956 , 0.868891 , 0.002475 ,  55
   5.3956 , 0.868717 , 0.002475 ,  56
   5.3956 , 0.868596 , 0.002475 ,  57
   5.3956 , 0.868193 , 0.002475 ,  58
   5.3956 , 0.868500 , 0.002475 ,  59
   5.3956 , 0.868746 , 0.002475 ,  60
   5.3956 , 0.868654 , 0.002475 ,  61
   5.3956 , 0.868846 , 0.002475 ,  62
   5.3956 , 0.868875 , 0.002475 ,  63
   5.3956 , 0.868399 , 0.002475 ,  64
   5.3956 , 0.868147 , 0.002475 ,  65
   5.3956 , 0.868777 , 0.002475 ,  66
   5.3956 , 0.869014 , 0.002475 ,  67
   5.3956 , 0.868543 , 0.002475 ,  68
   5.3956 , 0.868932 , 0.002475 ,  69
   5.3956 , 0.867969 , 0.002475 ,  70
   5.3956 , 0.868826 , 0.002475 ,  71
   5.3956 , 0.868303 , 0.002475 ,  72
   5.3956 , 0.868644 , 0.002475 ,  73
   5.3956 , 0.868882 , 0.002475 ,  74
   5.3956 , 0.868590 , 0.002475 ,  75
   5.3956 , 0.868452 , 0.002475 ,  76
   5.3956 , 0.868678 , 0.002475 ,  77
   5.3956 , 0.868557 , 0.002475 ,  78
   5.3956 , 0.868880 , 0.002475 ,  79
   5.3956 , 0.868165 , 0.002475 ,  80
   5.3956 , 0.868156 , 0.002475 ,  81
   5.3956 , 0.868441 , 0.002475 ,  82
   5.3956 , 0.868424 , 0.002475 ,  83
   5.3956 , 0.868782 , 0.002475 ,  84
   5.3956 , 0.868610 , 0.002475 ,  85
   5.3956 , 0.868583 , 0.002475 ,  86
   5.3956 , 0.868899 , 0.002475 ,  87
   5.3956 , 0.868887 , 0.002475 ,  88
   5.3956 , 0.868579 , 0.002475 ,  89
   5.3956 , 0.868610 , 0.002475 ,  90
   5.3956 , 0.868545 , 0.002475 ,  91
   5.3956 , 0.868705 , 0.002475 ,  92
   5.3956 , 0.868585 , 0.002475 ,  93
   5.3956 , 0.868614 , 0.002475 ,  94
   5.3956 , 0.868757 , 0.002475 ,  95
   5.3956 , 0.868661 , 0.002475 ,  96
   5.3956 , 0.868583 , 0.002475 ,  97
   5.3956 , 0.868009 , 0.002475 ,  98
   5.3956 , 0.868491 , 0.002475 ,  99
   5.3956 , 0.868590 , 0.002475 , 100
   5.4880 , 0.876728 , 0.003256 ,   0
   5.4880 , 0.877051 , 0.003256 ,   1
   5.4880 , 0.876198 , 0.003256 ,   2
   5.4880 , 0.876752 , 0.003256 ,   3
   5.4880 , 0.876370 , 0.003256 ,   4
   5.4880 , 0.875966 , 0.003256 ,   5
   5.4880 , 0.877234 , 0.003256 ,   6
   5.4880 , 0.876564 , 0.003256 ,   7
   5.4880 , 0.876748 , 0.003256 ,   8
   5.4880 , 0.876721 , 0.003256 ,   9
   5.4880 , 0.876984 , 0.003256 ,  10
   5.4880 , 0.876885 , 0.003256 ,  11
   5.4880 , 0.876803 , 0.003256 ,  12
   5.4880 , 0.876673 , 0.003256 ,  13
   5.4880 , 0.876901 , 0.003256 ,  14
   5.4880 , 0.876660 , 0.003256 ,  15
   5.4880 , 0.876827 , 0.003256 ,  16
   5.4880 , 0.876406 , 0.003256 ,  17
   5.4880 , 0.876809 , 0.003256 ,  18
   5.4880 , 0.876828 , 0.003256 ,  19
   5.4880 , 0.876801 , 0.003256 ,  20
   5.4880 , 0.876682 , 0.003256 ,  21
   5.4880 , 0.876970 , 0.003256 ,  22
   5.4880 , 0.876712 , 0.003256 ,  23
   5.4880 , 0.876877 , 0.003256 ,  24
   5.4880 , 0.876126 , 0.003256 ,  25
   5.4880 , 0.876605 , 0.003256 ,  26
   5.4880 , 0.876307 , 0.003256 ,  27
   5.4880 , 0.876296 , 0.003256 ,  28
   5.4880 , 0.876886 , 0.003256 ,  29
   5.4880 , 0.876921 , 0.003256 ,  30
   5.4880 , 0.876949 , 0.003256 ,  31
   5.4880 , 0.876556 , 0.003256 ,  32
   5.4880 , 0.877407 , 0.003256 ,  33
   5.4880 , 0.876980 , 0.003256 ,  34
   5.4880 , 0.876227 , 0.003256 ,  35
   5.4880 , 0.876804 , 0.003256 ,  36
   5.4880 , 0.876293 , 0.003256 ,  37
   5.4880 , 0.876961 , 0.003256 ,  38
   5.4880 , 0.876162 , 0.003256 ,  39
   5.4880 , 0.877040 , 0.003256 ,  40
   5.4880 , 0.876591 , 0.003256 ,  41
   5.4880 , 0.876455 , 0.003256 ,  42
   5.4880 , 0.876690 , 0.003256 ,  43
   5.4880 , 0.876961 , 0.003256 ,  44
   5.4880 , 0.876383 , 0.003256 ,  45
   5.4880 , 0.876575 , 0.003256 ,  46
   5.4880 , 0.876378 , 0.003256 ,  47
   5.4880 , 0.876894 , 0.003256 ,  48
   5.4880 , 0.877092 , 0.003256 ,  49
   5.4880 , 0.877388 , 0.003256 ,  50
   5.4880 , 0.876633 , 0.003256 ,  51
   5.4880 , 0.876760 , 0.003256 ,  52
   5.4880 , 0.876628 , 0.003256 ,  53
   5.4880 , 0.877111 , 0.003256 ,  54
   5.4880 , 0.877072 , 0.003256 ,  55
   5.4880 , 0.876621 , 0.003256 ,  56
   5.4880 , 0.876969 , 0.003256 ,  57
   5.4880 , 0.876104 , 0.003256 ,  58
   5.4880 , 0.876415 , 0.003256 ,  59
   5.4880 , 0.877040 , 0.003256 ,  60
   5.4880 , 0.876648 , 0.003256 ,  61
   5.4880 , 0.877172 , 0.003256 ,  62
   5.4880 , 0.876997 , 0.003256 ,  63
   5.4880 , 0.876515 , 0.003256 ,  64
   5.4880 , 0.876414 , 0.003256 ,  65
   5.4880 , 0.876752 , 0.003256 ,  66
   5.4880 , 0.877139 , 0.003256 ,  67
   5.4880 , 0.876468 , 0.003256 ,  68
   5.4880 , 0.877032 , 0.003256 ,  69
   5.4880 , 0.876442 , 0.003256 ,  70
   5.4880 , 0.877029 , 0.003256 ,  71
   5.4880 , 0.876656 , 0.003256 ,  72
   5.4880 , 0.876724 , 0.003256 ,  73
   5.4880 , 0.877296 , 0.003256 ,  74
   5.4880 , 0.877111 , 0.003256 ,  75
   5.4880 , 0.876441 , 0.003256 ,  76
   5.4880 , 0.876837 , 0.003256 ,  77
   5.4880 , 0.876715 , 0.003256 ,  78
   5.4880 , 0.877280 , 0.003256 ,  79
   5.4880 , 0.876349 , 0.003256 ,  80
   5.4880 , 0.875999 , 0.003256 ,  81
   5.4880 , 0.876422 , 0.003256 ,  82
   5.4880 , 0.876581 , 0.003256 ,  83
   5.4880 , 0.877186 , 0.003256 ,  84
   5.4880 , 0.876804 , 0.003256 ,  85
   5.4880 , 0.876843 , 0.003256 ,  86
   5.4880 , 0.876669 , 0.003256 ,  87
   5.4880 , 0.877417 , 0.003256 ,  88
   5.4880 , 0.876475 , 0.003256 ,  89
   5.4880 , 0.876809 , 0.003256 ,  90
   5.4880 , 0.876738 , 0.003256 ,  91
   5.4880 , 0.877015 , 0.003256 ,  92
   5.4880 , 0.876984 , 0.003256 ,  93
   5.4880 , 0.876656 , 0.003256 ,  94
   5.4880 , 0.876688 , 0.003256 ,  95
   5.4880 , 0.876831 , 0.003256 ,  96
   5.4880 , 0.876606 , 0.003256 ,  97
   5.4880 , 0.875702 , 0.003256 ,  98
   5.4880 , 0.876658 , 0.003256 ,  99
   5.4880 , 0.876670 , 0.003256 , 100
   5.6673 , 0.893748 , 0.003911 ,   0
   5.6673 , 0.894171 , 0.003911 ,   1
   5.6673 , 0.894091 , 0.003911 ,   2
   5.6673 , 0.893701 , 0.003911 ,   3
   5.6673 , 0.894077 , 0.003911 ,   4
   5.6673 , 0.893421 , 0.003911 ,   5
   5.6673 , 0.893900 , 0.003911 ,   6
   5.6673 , 0.893759 , 0.003911 ,   7
   5.6673 , 0.893897 , 0.003911 ,   8
   5.6673 , 0.893700 , 0.003911 ,   9
   5.6673 , 0.893432 , 0.003911 ,  10
   5.6673 , 0.892968 , 0.003911 ,  11
   5.6673 , 0.893310 , 0.003911 ,  12
   5.6673 , 0.893687 , 0.003911 ,  13
   5.6673 , 0.893533 , 0.003911 ,  14
   5.6673 , 0.893651 , 0.003911 ,  15
   5.6673 , 0.894002 , 0.003911 ,  16
   5.6673 , 0.893717 , 0.003911 ,  17
   5.6673 , 0.893867 , 0.003911 ,  18
   5.6673 , 0.894086 , 0.003911 ,  19
   5.6673 , 0.893584 , 0.003911 ,  20
   5.6673 , 0.894055 , 0.003911 ,  21
   5.6673 , 0.894327 , 0.003911 ,  22
   5.6673 , 0.894033 , 0.003911 ,  23
   5.6673 , 0.894051 , 0.003911 ,  24
   5.6673 , 0.892711 , 0.003911 ,  25
   5.6673 , 0.893157 , 0.003911 ,  26
   5.6673 , 0.893172 , 0.003911 ,  27
   5.6673 , 0.893973 , 0.003911 ,  28
   5.6673 , 0.893694 , 0.003911 ,  29
   5.6673 , 0.894442 , 0.003911 ,  30
   5.6673 , 0.894683 , 0.003911 ,  31
   5.6673 , 0.893440 , 0.003911 ,  32
   5.6673 , 0.894455 , 0.003911 ,  33
   5.6673 , 0.894117 , 0.003911 ,  34
   5.6673 , 0.893443 , 0.003911 ,  35
   5.6673 , 0.894050 , 0.003911 ,  36
   5.6673 , 0.892980 , 0.003911 ,  37
   5.6673 , 0.893982 , 0.003911 ,  38
   5.6673 , 0.893758 , 0.003911 ,  39
   5.6673 , 0.893496 , 0.003911 ,  40
   5.6673 , 0.893311 , 0.003911 ,  41
   5.6673 , 0.894195 , 0.003911 ,  42
   5.6673 , 0.893507 , 0.003911 ,  43
   5.6673 , 0.893815 , 0.003911 ,  44
   5.6673 , 0.893463 , 0.003911 ,  45
   5.6673 , 0.893814 , 0.003911 ,  46
   5.6673 , 0.893605 , 0.003911 ,  47
   5.6673 , 0.893233 , 0.003911 ,  48
   5.6673 , 0.894283 , 0.003911 ,  49
   5.6673 , 0.894032 , 0.003911 ,  50
   5.6673 , 0.894522 , 0.003911 ,  51
   5.6673 , 0.893447 , 0.003911 ,  52
   5.6673 , 0.893958 , 0.003911 ,  53
   5.6673 , 0.893699 , 0.003911 ,  54
   5.6673 , 0.894144 , 0.003911 ,  55
   5.6673 , 0.893766 , 0.003911 ,  56
   5.6673 , 0.893240 , 0.003911 ,  57
   5.6673 , 0.893300 , 0.003911 ,  58
   5.6673 , 0.893607 , 0.003911 ,  59
   5.6673 , 0.893961 , 0.003911 ,  60
   5.6673 , 0.893625 , 0.003911 ,  61
   5.6673 , 0.893383 , 0.003911 ,  62
   5.6673 , 0.894298 , 0.003911 ,  63
   5.6673 , 0.894186 , 0.003911 ,  64
   5.6673 , 0.893803 , 0.003911 ,  65
   5.6673 , 0.893459 , 0.003911 ,  66
   5.6673 , 0.894120 , 0.003911 ,  67
   5.6673 , 0.894240 , 0.003911 ,  68
   5.6673 , 0.893966 , 0.003911 ,  69
   5.6673 , 0.893987 , 0.003911 ,  70
   5.6673 , 0.894109 , 0.003911 ,  71
   5.6673 , 0.893308 , 0.003911 ,  72
   5.6673 , 0.893725 , 0.003911 ,  73
   5.6673 , 0.893566 , 0.003911 ,  74
   5.6673 , 0.893729 , 0.003911 ,  75
   5.6673 , 0.893455 , 0.003911 ,  76
   5.6673 , 0.893703 , 0.003911 ,  77
   5.6673 , 0.893437 , 0.003911 ,  78
   5.6673 , 0.893760 , 0.003911 ,  79
   5.6673 , 0.892989 , 0.003911 ,  80
   5.6673 , 0.893766 , 0.003911 ,  81
   5.6673 , 0.893504 , 0.003911 ,  82
   5.6673 , 0.893638 , 0.003911 ,  83
   5.6673 , 0.893812 , 0.003911 ,  84
   5.6673 , 0.892801 , 0.003911 ,  85
   5.6673 , 0.893547 , 0.003911 ,  86
   5.6673 , 0.893824 , 0.003911 ,  87
   5.6673 , 0.894738 , 0.003911 ,  88
   5.6673 , 0.893949 , 0.003911 ,  89
   5.6673 , 0.893913 , 0.003911 ,  90
   5.6673 , 0.894098 , 0.003911 ,  91
   5.6673 , 0.893605 , 0.003911 ,  92
   5.6673 , 0.893041 , 0.003911 ,  93
   5.6673 , 0.893553 , 0.003911 ,  94
   5.6673 , 0.893644 , 0.003911 ,  95
   5.6673 , 0.893844 , 0.003911 ,  96
   5.6673 , 0.894148 , 0.003911 ,  97
   5.6673 , 0.893526 , 0.003911 ,  98
   5.6673 , 0.893907 , 0.003911 ,  99
   5.6673 , 0.893279 , 0.003911 , 100
   5.7557 , 0.902849 , 0.004229 ,   0
   5.7557 , 0.902973 , 0.004229 ,   1
   5.7557 , 0.903105 , 0.004229 ,   2
   5.7557 , 0.902764 , 0.004229 ,   3
   5.7557 , 0.902854 , 0.004229 ,   4
   5.7557 , 0.902831 , 0.004229 ,   5
   5.7557 , 0.903164 , 0.004229 ,   6
   5.7557 , 0.903388 , 0.004229 ,   7
   5.7557 , 0.903023 , 0.004229 ,   8
   5.7557 , 0.902972 , 0.004229 ,   9
   5.7557 , 0.902821 , 0.004229 ,  10
   5.7557 , 0.902503 , 0.004229 ,  11
   5.7557 , 0.902299 , 0.004229 ,  12
   5.7557 , 0.902655 , 0.004229 ,  13
   5.7557 , 0.902664 , 0.004229 ,  14
   5.7557 , 0.902663 , 0.004229 ,  15
   5.7557 , 0.902639 , 0.004229 ,  16
   5.7557 , 0.902998 , 0.004229 ,  17
   5.7557 , 0.903269 , 0.004229 ,  18
   5.7557 , 0.903589 , 0.004229 ,  19
   5.7557 , 0.903133 , 0.004229 ,  20
   5.7557 , 0.903310 , 0.004229 ,  21
   5.7557 , 0.903304 , 0.004229 ,  22
   5.7557 , 0.902466 , 0.004229 ,  23
   5.7557 , 0.903023 , 0.004229 ,  24
   5.7557 , 0.901992 , 0.004229 ,  25
   5.7557 , 0.902595 , 0.004229 ,  26
   5.7557 , 0.902501 , 0.004229 ,  27
   5.7557 , 0.902353 , 0.004229 ,  28
   5.7557 , 0.902872 , 0.004229 ,  29
   5.7557 , 0.903343 , 0.004229 ,  30
   5.7557 , 0.903643 , 0.004229 ,  31
   5.7557 , 0.902484 , 0.004229 ,  32
   5.7557 , 0.903688 , 0.004229 ,  33
   5.7557 , 0.903033 , 0.004229 ,  34
   5.7557 , 0.902721 , 0.004229 ,  35
   5.7557 , 0.903489 , 0.004229 ,  36
   5.7557 , 0.902086 , 0.004229 ,  37
   5.7557 , 0.903025 , 0.004229 ,  38
   5.7557 , 0.902438 , 0.004229 ,  39
   5.7557 , 0.902817 , 0.004229 ,  40
   5.7557 , 0.902671 , 0.004229 ,  41
   5.7557 , 0.902659 , 0.004229 ,  42
   5.7557 , 0.903511 , 0.004229 ,  43
   5.7557 , 0.902934 , 0.004229 ,  44
   5.7557 , 0.902734 , 0.004229 ,  45
   5.7557 , 0.903074 , 0.004229 ,  46
   5.7557 , 0.902461 , 0.004229 ,  47
   5.7557 , 0.902625 , 0.004229 ,  48
   5.7557 , 0.902926 , 0.004229 ,  49
   5.7557 , 0.903862 , 0.004229 ,  50
   5.7557 , 0.903497 , 0.004229 ,  51
   5.7557 , 0.902025 , 0.004229 ,  52
   5.7557 , 0.903499 , 0.004229 ,  53
   5.7557 , 0.902803 , 0.004229 ,  54
   5.7557 , 0.902844 , 0.004229 ,  55
   5.7557 , 0.902137 , 0.004229 ,  56
   5.7557 , 0.902716 , 0.004229 ,  57
   5.7557 , 0.902504 , 0.004229 ,  58
   5.7557 , 0.902531 , 0.004229 ,  59
   5.7557 , 0.903743 , 0.004229 ,  60
   5.7557 , 0.903072 , 0.004229 ,  61
   5.7557 , 0.902869 , 0.004229 ,  62
   5.7557 , 0.903028 , 0.004229 ,  63
   5.7557 , 0.903080 , 0.004229 ,  64
   5.7557 , 0.902523 , 0.004229 ,  65
   5.7557 , 0.902716 , 0.004229 ,  66
   5.7557 , 0.903353 , 0.004229 ,  67
   5.7557 , 0.903342 , 0.004229 ,  68
   5.7557 , 0.902966 , 0.004229 ,  69
   5.7557 , 0.903130 , 0.004229 ,  70
   5.7557 , 0.902961 , 0.004229 ,  71
   5.7557 , 0.903046 , 0.004229 ,  72
   5.7557 , 0.902834 , 0.004229 ,  73
   5.7557 , 0.902997 , 0.004229 ,  74
   5.7557 , 0.902863 , 0.004229 ,  75
   5.7557 , 0.902089 , 0.004229 ,  76
   5.7557 , 0.902109 , 0.004229 ,  77
   5.7557 , 0.903116 , 0.004229 ,  78
   5.7557 , 0.902911 , 0.004229 ,  79
   5.7557 , 0.902633 , 0.004229 ,  80
   5.7557 , 0.902275 , 0.004229 ,  81
   5.7557 , 0.902447 , 0.004229 ,  82
   5.7557 , 0.902950 , 0.004229 ,  83
   5.7557 , 0.903058 , 0.004229 ,  84
   5.7557 , 0.902182 , 0.004229 ,  85
   5.7557 , 0.902809 , 0.004229 ,  86
   5.7557 , 0.902412 , 0.004229 ,  87
   5.7557 , 0.903825 , 0.004229 ,  88
   5.7557 , 0.903377 , 0.004229 ,  89
   5.7557 , 0.903185 , 0.004229 ,  90
   5.7557 , 0.902662 , 0.004229 ,  91
   5.7557 , 0.902256 , 0.004229 ,  92
   5.7557 , 0.902395 , 0.004229 ,  93
   5.7557 , 0.902327 , 0.004229 ,  94
   5.7557 , 0.902220 , 0.004229 ,  95
   5.7557 , 0.902930 , 0.004229 ,  96
   5.7557 , 0.902506 , 0.004229 ,  97
   5.7557 , 0.902503 , 0.004229 ,  98
   5.7557 , 0.902969 , 0.004229 ,  99
   5.7557 , 0.902462 , 0.004229 , 100
   5.7568 , 0.909427 , 0.003712 ,   0
   5.7568 , 0.909980 , 0.003712 ,   1
   5.7568 , 0.908640 , 0.003712 ,   2
   5.7568 , 0.909492 , 0.003712 ,   3
   5.7568 , 0.909041 , 0.003712 ,   4
   5.7568 , 0.909179 , 0.003712 ,   5
   5.7568 , 0.910040 , 0.003712 ,   6
   5.7568 , 0.909284 , 0.003712 ,   7
   5.7568 , 0.909574 , 0.003712 ,   8
   5.7568 , 0.909556 , 0.003712 ,   9
   5.7568 , 0.909486 , 0.003712 ,  10
   5.7568 , 0.909687 , 0.003712 ,  11
   5.7568 , 0.909361 , 0.003712 ,  12
   5.7568 , 0.909344 , 0.003712 ,  13
   5.7568 , 0.909826 , 0.003712 ,  14
   5.7568 , 0.909617 , 0.003712 ,  15
   5.7568 , 0.909256 , 0.003712 ,  16
   5.7568 , 0.909421 , 0.003712 ,  17
   5.7568 , 0.909691 , 0.003712 ,  18
   5.7568 , 0.908971 , 0.003712 ,  19
   5.7568 , 0.909770 , 0.003712 ,  20
   5.7568 , 0.909254 , 0.003712 ,  21
   5.7568 , 0.909874 , 0.003712 ,  22
   5.7568 , 0.909425 , 0.003712 ,  23
   5.7568 , 0.909678 , 0.003712 ,  24
   5.7568 , 0.909263 , 0.003712 ,  25
   5.7568 , 0.909559 , 0.003712 ,  26
   5.7568 , 0.908789 , 0.003712 ,  27
   5.7568 , 0.908612 , 0.003712 ,  28
   5.7568 , 0.909207 , 0.003712 ,  29
   5.7568 , 0.909543 , 0.003712 ,  30
   5.7568 , 0.909584 , 0.003712 ,  31
   5.7568 , 0.909532 , 0.003712 ,  32
   5.7568 , 0.909995 , 0.003712 ,  33
   5.7568 , 0.909884 , 0.003712 ,  34
   5.7568 , 0.908951 , 0.003712 ,  35
   5.7568 , 0.909567 , 0.003712 ,  36
   5.7568 , 0.909147 , 0.003712 ,  37
   5.7568 , 0.909480 , 0.003712 ,  38
   5.7568 , 0.908830 , 0.003712 ,  39
   5.7568 , 0.909780 , 0.003712 ,  40
   5.7568 , 0.908980 , 0.003712 ,  41
   5.7568 , 0.909019 , 0.003712 ,  42
   5.7568 , 0.909917 , 0.003712 ,  43
   5.7568 , 0.909546 , 0.003712 ,  44
   5.7568 , 0.909126 , 0.003712 ,  45
   5.7568 , 0.909901 , 0.003712 ,  46
   5.7568 , 0.909147 , 0.003712 ,  47
   5.7568 , 0.909451 , 0.003712 ,  48
   5.7568 , 0.909550 , 0.003712 ,  49
   5.7568 , 0.910125 , 0.003712 ,  50
   5.7568 , 0.909363 , 0.003712 ,  51
   5.7568 , 0.909224 , 0.003712 ,  52
   5.7568 , 0.909541 , 0.003712 ,  53
   5.7568 , 0.909378 , 0.003712 ,  54
   5.7568 , 0.909497 , 0.003712 ,  55
   5.7568 , 0.909031 , 0.003712 ,  56
   5.7568 , 0.909926 , 0.003712 ,  57
   5.7568 , 0.909105 , 0.003712 ,  58
   5.7568 , 0.908789 , 0.003712 ,  59
   5.7568 , 0.909646 , 0.003712 ,  60
   5.7568 , 0.909219 , 0.003712 ,  61
   5.7568 , 0.909887 , 0.003712 ,  62
   5.7568 , 0.909533 , 0.003712 ,  63
   5.7568 , 0.909359 , 0.003712 ,  64
   5.7568 , 0.909301 , 0.003712 ,  65
   5.7568 , 0.909223 , 0.003712 ,  66
   5.7568 , 0.909680 , 0.003712 ,  67
   5.7568 , 0.908943 , 0.003712 ,  68
   5.7568 , 0.909853 , 0.003712 ,  69
   5.7568 , 0.909604 , 0.003712 ,  70
   5.7568 , 0.909581 , 0.003712 ,  71
   5.7568 , 0.909665 , 0.003712 ,  72
   5.7568 , 0.909530 , 0.003712 ,  73
   5.7568 , 0.909791 , 0.003712 ,  74
   5.7568 , 0.909953 , 0.003712 ,  75
   5.7568 , 0.909247 , 0.003712 ,  76
   5.7568 , 0.909487 , 0.003712 ,  77
   5.7568 , 0.909790 , 0.003712 ,  78
   5.7568 , 0.909607 , 0.003712 ,  79
   5.7568 , 0.909234 , 0.003712 ,  80
   5.7568 , 0.908765 , 0.003712 ,  81
   5.7568 , 0.909182 , 0.003712 ,  82
   5.7568 , 0.909210 , 0.003712 ,  83
   5.7568 , 0.910124 , 0.003712 ,  84
   5.7568 , 0.909410 , 0.003712 ,  85
   5.7568 , 0.909552 , 0.003712 ,  86
   5.7568 , 0.908920 , 0.003712 ,  87
   5.7568 , 0.910191 , 0.003712 ,  88
   5.7568 , 0.908962 , 0.003712 ,  89
   5.7568 , 0.909494 , 0.003712 ,  90
   5.7568 , 0.909264 , 0.003712 ,  91
   5.7568 , 0.910135 , 0.003712 ,  92
   5.7568 , 0.909493 , 0.003712 ,  93
   5.7568 , 0.909214 , 0.003712 ,  94
   5.7568 , 0.909299 , 0.003712 ,  95
   5.7568 , 0.909539 , 0.003712 ,  96
   5.7568 , 0.909182 , 0.003712 ,  97
   5.7568 , 0.908150 , 0.003712 ,  98
   5.7568 , 0.909190 , 0.003712 ,  99
   5.7568 , 0.909160 , 0.003712 , 100
   5.8430 , 0.920257 , 0.003762 ,   0
   5.8430 , 0.921118 , 0.003762 ,   1
   5.8430 , 0.919763 , 0.003762 ,   2
   5.8430 , 0.919954 , 0.003762 ,   3
   5.8430 , 0.920020 , 0.003762 ,   4
   5.8430 , 0.920744 , 0.003762 ,   5
   5.8430 , 0.920562 , 0.003762 ,   6
   5.8430 , 0.919959 , 0.003762 ,   7
   5.8430 , 0.920860 , 0.003762 ,   8
   5.8430 , 0.920240 , 0.003762 ,   9
   5.8430 , 0.920077 , 0.003762 ,  10
   5.8430 , 0.919649 , 0.003762 ,  11
   5.8430 , 0.919549 , 0.003762 ,  12
   5.8430 , 0.919888 , 0.003762 ,  13
   5.8430 , 0.920539 , 0.003762 ,  14
   5.8430 , 0.920645 , 0.003762 ,  15
   5.8430 , 0.919903 , 0.003762 ,  16
   5.8430 , 0.919986 , 0.003762 ,  17
   5.8430 , 0.921011 , 0.003762 ,  18
   5.8430 , 0.919994 , 0.003762 ,  19
   5.8430 , 0.920134 , 0.003762 ,  20
   5.8430 , 0.920005 , 0.003762 ,  21
   5.8430 , 0.920856 , 0.003762 ,  22
   5.8430 , 0.920020 , 0.003762 ,  23
   5.8430 , 0.919966 , 0.003762 ,  24
   5.8430 , 0.920330 , 0.003762 ,  25
   5.8430 , 0.920945 , 0.003762 ,  26
   5.8430 , 0.919855 , 0.003762 ,  27
   5.8430 , 0.919406 , 0.003762 ,  28
   5.8430 , 0.919957 , 0.003762 ,  29
   5.8430 , 0.919567 , 0.003762 ,  30
   5.8430 , 0.920070 , 0.003762 ,  31
   5.8430 , 0.920064 , 0.003762 ,  32
   5.8430 , 0.920607 , 0.003762 ,  33
   5.8430 , 0.920441 , 0.003762 ,  34
   5.8430 , 0.920360 , 0.003762 ,  35
   5.8430 , 0.920513 , 0.003762 ,  36
   5.8430 , 0.920129 , 0.003762 ,  37
   5.8430 , 0.919538 , 0.003762 ,  38
   5.8430 , 0.919649 , 0.003762 ,  39
   5.8430 , 0.920714 , 0.003762 ,  40
   5.8430 , 0.920253 , 0.003762 ,  41
   5.8430 , 0.920061 , 0.003762 ,  42
   5.8430 , 0.920670 , 0.003762 ,  43
   5.8430 , 0.920108 , 0.003762 ,  44
   5.8430 , 0.920151 , 0.003762 ,  45
   5.8430 , 0.920184 , 0.003762 ,  46
   5.8430 , 0.920588 , 0.003762 ,  47
   5.8430 , 0.920481 , 0.003762 ,  48
   5.8430 , 0.920313 , 0.003762 ,  49
   5.8430 , 0.920576 , 0.003762 ,  50
   5.8430 , 0.920499 , 0.003762 ,  51
   5.8430 , 0.919899 , 0.003762 ,  52
   5.8430 , 0.920051 , 0.003762 ,  53
   5.8430 , 0.920424 , 0.003762 ,  54
   5.8430 , 0.919976 , 0.003762 ,  55
   5.8430 , 0.920030 , 0.003762 ,  56
   5.8430 , 0.920782 , 0.003762 ,  57
   5.8430 , 0.920331 , 0.003762 ,  58
   5.8430 , 0.920378 , 0.003762 ,  59
   5.8430 , 0.920662 , 0.003762 ,  60
   5.8430 , 0.920155 , 0.003762 ,  61
   5.8430 , 0.919775 , 0.003762 ,  62
   5.8430 , 0.920396 , 0.003762 ,  63
   5.8430 , 0.919579 , 0.003762 ,  64
   5.8430 , 0.919945 , 0.003762 ,  65
   5.8430 , 0.919872 , 0.003762 ,  66
   5.8430 , 0.920128 , 0.003762 ,  67
   5.8430 , 0.919879 , 0.003762 ,  68
   5.8430 , 0.920493 , 0.003762 ,  69
   5.8430 , 0.920558 , 0.003762 ,  70
   5.8430 , 0.920862 , 0.003762 ,  71
   5.8430 , 0.920702 , 0.003762 ,  72
   5.8430 , 0.920964 , 0.003762 ,  73
   5.8430 , 0.920729 , 0.003762 ,  74
   5.8430 , 0.920480 , 0.003762 ,  75
   5.8430 , 0.920265 , 0.003762 ,  76
   5.8430 , 0.920363 , 0.003762 ,  77
   5.8430 , 0.920532 , 0.003762 ,  78
   5.8430 , 0.920360 , 0.003762 ,  79
   5.8430 , 0.920164 , 0.003762 ,  80
   5.8430 , 0.919920 , 0.003762 ,  81
   5.8430 , 0.919971 , 0.003762 ,  82
   5.8430 , 0.920406 , 0.003762 ,  83
   5.8430 , 0.921170 , 0.003762 ,  84
   5.8430 , 0.920156 , 0.003762 ,  85
   5.8430 , 0.920699 , 0.003762 ,  86
   5.8430 , 0.920266 , 0.003762 ,  87
   5.8430 , 0.920409 , 0.003762 ,  88
   5.8430 , 0.920616 , 0.003762 ,  89
   5.8430 , 0.920440 , 0.003762 ,  90
   5.8430 , 0.920017 , 0.003762 ,  91
   5.8430 , 0.920029 , 0.003762 ,  92
   5.8430 , 0.920276 , 0.003762 ,  93
   5.8430 , 0.919900 , 0.003762 ,  94
   5.8430 , 0.920499 , 0.003762 ,  95
   5.8430 , 0.920495 , 0.003762 ,  96
   5.8430 , 0.920143 , 0.003762 ,  97
   5.8430 , 0.919809 , 0.003762 ,  98
   5.8430 , 0.919923 , 0.003762 ,  99
   5.8430 , 0.920148 , 0.003762 , 100
   5.8436 , 0.919656 , 0.003278 ,   0
   5.8436 , 0.920046 , 0.003278 ,   1
   5.8436 , 0.919727 , 0.003278 ,   2
   5.8436 , 0.919580 , 0.003278 ,   3
   5.8436 , 0.919789 , 0.003278 ,   4
   5.8436 , 0.919191 , 0.003278 ,   5
   5.8436 , 0.920269 , 0.003278 ,   6
   5.8436 , 0.919489 , 0.003278 ,   7
   5.8436 , 0.919837 , 0.003278 ,   8
   5.8436 , 0.919631 , 0.003278 ,   9
   5.8436 , 0.919889 , 0.003278 ,  10
   5.8436 , 0.919376 , 0.003278 ,  11
   5.8436 , 0.919341 , 0.003278 ,  12
   5.8436 , 0.919502 , 0.003278 ,  13
   5.8436 , 0.919373 , 0.003278 ,  14
   5.8436 , 0.919394 , 0.003278 ,  15
   5.8436 , 0.919690 , 0.003278 ,  16
   5.8436 , 0.919098 , 0.003278 ,  17
   5.8436 , 0.919876 , 0.003278 ,  18
   5.8436 , 0.919979 , 0.003278 ,  19
   5.8436 , 0.919790 , 0.003278 ,  20
   5.8436 , 0.919870 , 0.003278 ,  21
   5.8436 , 0.920174 , 0.003278 ,  22
   5.8436 , 0.919858 , 0.003278 ,  23
   5.8436 , 0.919797 , 0.003278 ,  24
   5.8436 , 0.919042 , 0.003278 ,  25
   5.8436 , 0.919112 , 0.003278 ,  26
   5.8436 , 0.919010 , 0.003278 ,  27
   5.8436 , 0.919831 , 0.003278 ,  28
   5.8436 , 0.919537 , 0.003278 ,  29
   5.8436 , 0.919843 , 0.003278 ,  30
   5.8436 , 0.920119 , 0.003278 ,  31
   5.8436 , 0.919546 , 0.003278 ,  32
   5.8436 , 0.920617 , 0.003278 ,  33
   5.8436 , 0.919900 , 0.003278 ,  34
   5.8436 , 0.919261 , 0.003278 ,  35
   5.8436 , 0.919866 , 0.003278 ,  36
   5.8436 , 0.919070 , 0.003278 ,  37
   5.8436 , 0.919771 , 0.003278 ,  38
   5.8436 , 0.919397 , 0.003278 ,  39
   5.8436 , 0.919503 , 0.003278 ,  40
   5.8436 , 0.919506 , 0.003278 ,  41
   5.8436 , 0.919918 , 0.003278 ,  42
   5.8436 , 0.919202 , 0.003278 ,  43
   5.8436 , 0.919612 , 0.003278 ,  44
   5.8436 , 0.919307 , 0.003278 ,  45
   5.8436 , 0.919697 , 0.003278 ,  46
   5.8436 , 0.919688 , 0.003278 ,  47
   5.8436 , 0.919615 , 0.003278 ,  48
   5.8436 , 0.920271 , 0.003278 ,  49
   5.8436 , 0.920186 , 0.003278 ,  50
   5.8436 , 0.919918 , 0.003278 ,  51
   5.8436 , 0.919413 , 0.003278 ,  52
   5.8436 , 0.919291 , 0.003278 ,  53
   5.8436 , 0.919928 , 0.003278 ,  54
   5.8436 , 0.920147 , 0.003278 ,  55
   5.8436 , 0.919692 , 0.003278 ,  56
   5.8436 , 0.919758 , 0.003278 ,  57
   5.8436 , 0.919269 , 0.003278 ,  58
   5.8436 , 0.919544 , 0.003278 ,  59
   5.8436 , 0.920138 , 0.003278 ,  60
   5.8436 , 0.919588 , 0.003278 ,  61
   5.8436 , 0.919638 , 0.003278 ,  62
   5.8436 , 0.919926 , 0.003278 ,  63
   5.8436 , 0.919643 , 0.003278 ,  64
   5.8436 , 0.919340 , 0.003278 ,  65
   5.8436 , 0.919644 , 0.003278 ,  66
   5.8436 , 0.920050 , 0.003278 ,  67
   5.8436 , 0.919683 , 0.003278 ,  68
   5.8436 , 0.920071 , 0.003278 ,  69
   5.8436 , 0.919594 , 0.003278 ,  70
   5.8436 , 0.919921 , 0.003278 ,  71
   5.8436 , 0.919281 , 0.003278 ,  72
   5.8436 , 0.919598 , 0.003278 ,  73
   5.8436 , 0.919529 , 0.003278 ,  74
   5.8436 , 0.919651 , 0.003278 ,  75
   5.8436 , 0.919384 , 0.003278 ,  76
   5.8436 , 0.919528 , 0.003278 ,  77
   5.8436 , 0.919534 , 0.003278 ,  78
   5.8436 , 0.919608 , 0.003278 ,  79
   5.8436 , 0.918806 , 0.003278 ,  80
   5.8436 , 0.919168 , 0.003278 ,  81
   5.8436 , 0.919477 , 0.003278 ,  82
   5.8436 , 0.919640 , 0.003278 ,  83
   5.8436 , 0.920128 , 0.003278 ,  84
   5.8436 , 0.919127 , 0.003278 ,  85
   5.8436 , 0.919393 , 0.003278 ,  86
   5.8436 , 0.920191 , 0.003278 ,  87
   5.8436 , 0.920071 , 0.003278 ,  88
   5.8436 , 0.919964 , 0.003278 ,  89
   5.8436 , 0.919620 , 0.003278 ,  90
   5.8436 , 0.919619 , 0.003278 ,  91
   5.8436 , 0.919782 , 0.003278 ,  92
   5.8436 , 0.919219 , 0.003278 ,  93
   5.8436 , 0.919499 , 0.003278 ,  94
   5.8436 , 0.919809 , 0.003278 ,  95
   5.8436 , 0.919876 , 0.003278 ,  96
   5.8436 , 0.920015 , 0.003278 ,  97
   5.8436 , 0.919305 , 0.003278 ,  98
   5.8436 , 0.919804 , 0.003278 ,  99
   5.8436 , 0.919541 , 0.003278 , 100
   5.9294 , 0.925642 , 0.004160 ,   0
   5.9294 , 0.926344 , 0.004160 ,   1
   5.9294 , 0.925152 , 0.004160 ,   2
   5.9294 , 0.925880 , 0.004160 ,   3
   5.9294 , 0.925443 , 0.004160 ,   4
   5.9294 , 0.925164 , 0.004160 ,   5
   5.9294 , 0.926210 , 0.004160 ,   6
   5.9294 , 0.925560 , 0.004160 ,   7
   5.9294 , 0.925558 , 0.004160 ,   8
   5.9294 , 0.925736 , 0.004160 ,   9
   5.9294 , 0.925749 , 0.004160 ,  10
   5.9294 , 0.925699 , 0.004160 ,  11
   5.9294 , 0.925493 , 0.004160 ,  12
   5.9294 , 0.925445 , 0.004160 ,  13
   5.9294 , 0.925403 , 0.004160 ,  14
   5.9294 , 0.925808 , 0.004160 ,  15
   5.9294 , 0.926063 , 0.004160 ,  16
   5.9294 , 0.925107 , 0.004160 ,  17
   5.9294 , 0.925958 , 0.004160 ,  18
   5.9294 , 0.925978 , 0.004160 ,  19
   5.9294 , 0.925996 , 0.004160 ,  20
   5.9294 , 0.925922 , 0.004160 ,  21
   5.9294 , 0.926383 , 0.004160 ,  22
   5.9294 , 0.925560 , 0.004160 ,  23
   5.9294 , 0.925619 , 0.004160 ,  24
   5.9294 , 0.925099 , 0.004160 ,  25
   5.9294 , 0.925246 , 0.004160 ,  26
   5.9294 , 0.925012 , 0.004160 ,  27
   5.9294 , 0.925173 , 0.004160 ,  28
   5.9294 , 0.925233 , 0.004160 ,  29
   5.9294 , 0.925850 , 0.004160 ,  30
   5.9294 , 0.925956 , 0.004160 ,  31
   5.9294 , 0.925505 , 0.004160 ,  32
   5.9294 , 0.926723 , 0.004160 ,  33
   5.9294 , 0.926031 , 0.004160 ,  34
   5.9294 , 0.925090 , 0.004160 ,  35
   5.9294 , 0.926387 , 0.004160 ,  36
   5.9294 , 0.924952 , 0.004160 ,  37
   5.9294 , 0.925841 , 0.004160 ,  38
   5.9294 , 0.925361 , 0.004160 ,  39
   5.9294 , 0.925732 , 0.004160 ,  40
   5.9294 , 0.925235 , 0.004160 ,  41
   5.9294 , 0.925339 , 0.004160 ,  42
   5.9294 , 0.925963 , 0.004160 ,  43
   5.9294 , 0.925648 , 0.004160 ,  44
   5.9294 , 0.925374 , 0.004160 ,  45
   5.9294 , 0.926002 , 0.004160 ,  46
   5.9294 , 0.925156 , 0.004160 ,  47
   5.9294 , 0.925563 , 0.004160 ,  48
   5.9294 , 0.925799 , 0.004160 ,  49
   5.9294 , 0.926511 , 0.004160 ,  50
   5.9294 , 0.925635 , 0.004160 ,  51
   5.9294 , 0.925169 , 0.004160 ,  52
   5.9294 , 0.925716 , 0.004160 ,  53
   5.9294 , 0.925724 , 0.004160 ,  54
   5.9294 , 0.925908 , 0.004160 ,  55
   5.9294 , 0.924897 , 0.004160 ,  56
   5.9294 , 0.926147 , 0.004160 ,  57
   5.9294 , 0.925133 , 0.004160 ,  58
   5.9294 , 0.925440 , 0.004160 ,  59
   5.9294 , 0.926593 , 0.004160 ,  60
   5.9294 , 0.925467 , 0.004160 ,  61
   5.9294 , 0.926110 , 0.004160 ,  62
   5.9294 , 0.925755 , 0.004160 ,  63
   5.9294 , 0.925417 , 0.004160 ,  64
   5.9294 , 0.925216 , 0.004160 ,  65
   5.9294 , 0.925554 , 0.004160 ,  66
   5.9294 , 0.925936 , 0.004160 ,  67
   5.9294 , 0.925783 , 0.004160 ,  68
   5.9294 , 0.926252 , 0.004160 ,  69
   5.9294 , 0.925844 , 0.004160 ,  70
   5.9294 , 0.925876 , 0.004160 ,  71
   5.9294 , 0.925419 , 0.004160 ,  72
   5.9294 , 0.925392 , 0.004160 ,  73
   5.9294 , 0.925921 , 0.004160 ,  74
   5.9294 , 0.925969 , 0.004160 ,  75
   5.9294 , 0.924902 , 0.004160 ,  76
   5.9294 , 0.925445 , 0.004160 ,  77
   5.9294 , 0.925753 , 0.004160 ,  78
   5.9294 , 0.925708 , 0.004160 ,  79
   5.9294 , 0.925131 , 0.004160 ,  80
   5.9294 , 0.924769 , 0.004160 ,  81
   5.9294 , 0.925070 , 0.004160 ,  82
   5.9294 , 0.925539 , 0.004160 ,  83
   5.9294 , 0.926171 , 0.004160 ,  84
   5.9294 , 0.925308 , 0.004160 ,  85
   5.9294 , 0.925518 , 0.004160 ,  86
   5.9294 , 0.925785 , 0.004160 ,  87
   5.9294 , 0.926570 , 0.004160 ,  88
   5.9294 , 0.925798 , 0.004160 ,  89
   5.9294 , 0.925827 , 0.004160 ,  90
   5.9294 , 0.925746 , 0.004160 ,  91
   5.9294 , 0.925795 , 0.004160 ,  92
   5.9294 , 0.925500 , 0.004160 ,  93
   5.9294 , 0.925580 , 0.004160 ,  94
   5.9294 , 0.925554 , 0.004160 ,  95
   5.9294 , 0.926029 , 0.004160 ,  96
   5.9294 , 0.925310 , 0.004160 ,  97
   5.9294 , 0.924609 , 0.004160 ,  98
   5.9294 , 0.925862 , 0.004160 ,  99
   5.9294 , 0.925332 , 0.004160 , 100
   6.0134 , 0.937750 , 0.004012 ,   0
   6.0134 , 0.938188 , 0.004012 ,   1
   6.0134 , 0.937580 , 0.004012 ,   2
   6.0134 , 0.937399 , 0.004012 ,   3
   6.0134 , 0.937520 , 0.004012 ,   4
   6.0134 , 0.938414 , 0.004012 ,   5
   6.0134 , 0.937980 , 0.004012 ,   6
   6.0134 , 0.937761 , 0.004012 ,   7
   6.0134 , 0.938211 , 0.004012 ,   8
   6.0134 , 0.938044 , 0.004012 ,   9
   6.0134 , 0.937404 , 0.004012 ,  10
   6.0134 , 0.937156 , 0.004012 ,  11
   6.0134 , 0.936966 , 0.004012 ,  12
   6.0134 , 0.937471 , 0.004012 ,  13
   6.0134 , 0.937862 , 0.004012 ,  14
   6.0134 , 0.937885 , 0.004012 ,  15
   6.0134 , 0.937109 , 0.004012 ,  16
   6.0134 , 0.937978 , 0.004012 ,  17
   6.0134 , 0.938383 , 0.004012 ,  18
   6.0134 , 0.937882 , 0.004012 ,  19
   6.0134 , 0.937883 , 0.004012 ,  20
   6.0134 , 0.937953 , 0.004012 ,  21
   6.0134 , 0.938139 , 0.004012 ,  22
   6.0134 , 0.937236 , 0.004012 ,  23
   6.0134 , 0.937695 , 0.004012 ,  24
   6.0134 , 0.937715 , 0.004012 ,  25
   6.0134 , 0.937923 , 0.004012 ,  26
   6.0134 , 0.937351 , 0.004012 ,  27
   6.0134 , 0.937062 , 0.004012 ,  28
   6.0134 , 0.937795 , 0.004012 ,  29
   6.0134 , 0.937471 , 0.004012 ,  30
   6.0134 , 0.938003 , 0.004012 ,  31
   6.0134 , 0.937691 , 0.004012 ,  32
   6.0134 , 0.938616 , 0.004012 ,  33
   6.0134 , 0.937878 , 0.004012 ,  34
   6.0134 , 0.938048 , 0.004012 ,  35
   6.0134 , 0.937892 , 0.004012 ,  36
   6.0134 , 0.937803 , 0.004012 ,  37
   6.0134 , 0.937337 , 0.004012 ,  38
   6.0134 , 0.936914 , 0.004012 ,  39
   6.0134 , 0.938074 , 0.004012 ,  40
   6.0134 , 0.937516 , 0.004012 ,  41
   6.0134 , 0.937438 , 0.004012 ,  42
   6.0134 , 0.938284 , 0.004012 ,  43
   6.0134 , 0.937695 , 0.004012 ,  44
   6.0134 , 0.937411 , 0.004012 ,  45
   6.0134 , 0.937877 , 0.004012 ,  46
   6.0134 , 0.937833 , 0.004012 ,  47
   6.0134 , 0.938008 , 0.004012 ,  48
   6.0134 , 0.937788 , 0.004012 ,  49
   6.0134 , 0.938414 , 0.004012 ,  50
   6.0134 , 0.938037 , 0.004012 ,  51
   6.0134 , 0.937108 , 0.004012 ,  52
   6.0134 , 0.938134 , 0.004012 ,  53
   6.0134 , 0.937964 , 0.004012 ,  54
   6.0134 , 0.937494 , 0.004012 ,  55
   6.0134 , 0.937124 , 0.004012 ,  56
   6.0134 , 0.938207 , 0.004012 ,  57
   6.0134 , 0.937667 , 0.004012 ,  58
   6.0134 , 0.937832 , 0.004012 ,  59
   6.0134 , 0.938548 , 0.004012 ,  60
   6.0134 , 0.937837 , 0.004012 ,  61
   6.0134 , 0.937313 , 0.004012 ,  62
   6.0134 , 0.937669 , 0.004012 ,  63
   6.0134 , 0.937460 , 0.004012 ,  64
   6.0134 , 0.937054 , 0.004012 ,  65
   6.0134 , 0.937369 , 0.004012 ,  66
   6.0134 , 0.937920 , 0.004012 ,  67
   6.0134 , 0.937621 , 0.004012 ,  68
   6.0134 , 0.937829 , 0.004012 ,  69
   6.0134 , 0.938114 , 0.004012 ,  70
   6.0134 , 0.937954 , 0.004012 ,  71
   6.0134 , 0.938255 , 0.004012 ,  72
   6.0134 , 0.938419 , 0.004012 ,  73
   6.0134 , 0.938066 , 0.004012 ,  74
   6.0134 , 0.937648 , 0.004012 ,  75
   6.0134 , 0.937185 , 0.004012 ,  76
   6.0134 , 0.937237 , 0.004012 ,  77
   6.0134 , 0.938354 , 0.004012 ,  78
   6.0134 , 0.937980 , 0.004012 ,  79
   6.0134 , 0.937497 , 0.004012 ,  80
   6.0134 , 0.936945 , 0.004012 ,  81
   6.0134 , 0.937598 , 0.004012 ,  82
   6.0134 , 0.937912 , 0.004012 ,  83
   6.0134 , 0.938404 , 0.004012 ,  84
   6.0134 , 0.937325 , 0.004012 ,  85
   6.0134 , 0.937995 , 0.004012 ,  86
   6.0134 , 0.937502 , 0.004012 ,  87
   6.0134 , 0.938354 , 0.004012 ,  88
   6.0134 , 0.938329 , 0.004012 ,  89
   6.0134 , 0.938031 , 0.004012 ,  90
   6.0134 , 0.937591 , 0.004012 ,  91
   6.0134 , 0.937473 , 0.004012 ,  92
   6.0134 , 0.937570 , 0.004012 ,  93
   6.0134 , 0.937008 , 0.004012 ,  94
   6.0134 , 0.938001 , 0.004012 ,  95
   6.0134 , 0.938109 , 0.004012 ,  96
   6.0134 , 0.937395 , 0.004012 ,  97
   6.0134 , 0.937205 , 0.004012 ,  98
   6.0134 , 0.937582 , 0.004012 ,  99
   6.0134 , 0.937548 , 0.004012 , 100
   6.0172 , 0.944509 , 0.003227 ,   0
   6.0172 , 0.944389 , 0.003227 ,   1
   6.0172 , 0.944358 , 0.003227 ,   2
   6.0172 , 0.944711 , 0.003227 ,   3
   6.0172 , 0.944370 , 0.003227 ,   4
   6.0172 , 0.944206 , 0.003227 ,   5
   6.0172 , 0.944491 , 0.003227 ,   6
   6.0172 , 0.944736 , 0.003227 ,   7
   6.0172 , 0.944587 , 0.003227 ,   8
   6.0172 , 0.944902 , 0.003227 ,   9
   6.0172 , 0.944603 , 0.003227 ,  10
   6.0172 , 0.944548 , 0.003227 ,  11
   6.0172 , 0.944655 , 0.003227 ,  12
   6.0172 , 0.944542 , 0.003227 ,  13
   6.0172 , 0.944344 , 0.003227 ,  14
   6.0172 , 0.944373 , 0.003227 ,  15
   6.0172 , 0.944315 , 0.003227 ,  16
   6.0172 , 0.944516 , 0.003227 ,  17
   6.0172 , 0.944951 , 0.003227 ,  18
   6.0172 , 0.944374 , 0.003227 ,  19
   6.0172 , 0.944437 , 0.003227 ,  20
   6.0172 , 0.944505 , 0.003227 ,  21
   6.0172 , 0.943919 , 0.003227 ,  22
   6.0172 , 0.944472 , 0.003227 ,  23
   6.0172 , 0.944846 , 0.003227 ,  24
   6.0172 , 0.944438 , 0.003227 ,  25
   6.0172 , 0.944762 , 0.003227 ,  26
   6.0172 , 0.944309 , 0.003227 ,  27
   6.0172 , 0.944307 , 0.003227 ,  28
   6.0172 , 0.944480 , 0.003227 ,  29
   6.0172 , 0.944146 , 0.003227 ,  30
   6.0172 , 0.944171 , 0.003227 ,  31
   6.0172 , 0.944065 , 0.003227 ,  32
   6.0172 , 0.944365 , 0.003227 ,  33
   6.0172 , 0.944139 , 0.003227 ,  34
   6.0172 , 0.944844 , 0.003227 ,  35
   6.0172 , 0.944129 , 0.003227 ,  36
   6.0172 , 0.944099 , 0.003227 ,  37
   6.0172 , 0.944713 , 0.003227 ,  38
   6.0172 , 0.944607 , 0.003227 ,  39
   6.0172 , 0.944006 , 0.003227 ,  40
   6.0172 , 0.945091 , 0.003227 ,  41
   6.0172 , 0.944199 , 0.003227 ,  42
   6.0172 , 0.943920 , 0.003227 ,  43
   6.0172 , 0.944136 , 0.003227 ,  44
   6.0172 , 0.944178 , 0.003227 ,  45
   6.0172 , 0.943950 , 0.003227 ,  46
   6.0172 , 0.944992 , 0.003227 ,  47
   6.0172 , 0.945192 , 0.003227 ,  48
   6.0172 , 0.944550 , 0.003227 ,  49
   6.0172 , 0.944517 , 0.003227 ,  50
   6.0172 , 0.944757 , 0.003227 ,  51
   6.0172 , 0.945138 , 0.003227 ,  52
   6.0172 , 0.944325 , 0.003227 ,  53
   6.0172 , 0.944104 , 0.003227 ,  54
   6.0172 , 0.944443 , 0.003227 ,  55
   6.0172 , 0.944486 , 0.003227 ,  56
   6.0172 , 0.944763 , 0.003227 ,  57
   6.0172 , 0.944707 , 0.003227 ,  58
   6.0172 , 0.944499 , 0.003227 ,  59
   6.0172 , 0.944466 , 0.003227 ,  60
   6.0172 , 0.944693 , 0.003227 ,  61
   6.0172 , 0.944905 , 0.003227 ,  62
   6.0172 , 0.944546 , 0.003227 ,  63
   6.0172 , 0.944642 , 0.003227 ,  64
   6.0172 , 0.944120 , 0.003227 ,  65
   6.0172 , 0.945333 , 0.003227 ,  66
   6.0172 , 0.944538 , 0.003227 ,  67
   6.0172 , 0.944556 , 0.003227 ,  68
   6.0172 , 0.944709 , 0.003227 ,  69
   6.0172 , 0.944000 , 0.003227 ,  70
   6.0172 , 0.944725 , 0.003227 ,  71
   6.0172 , 0.943946 , 0.003227 ,  72
   6.0172 , 0.944809 , 0.003227 ,  73
   6.0172 , 0.944362 , 0.003227 ,  74
   6.0172 , 0.944494 , 0.003227 ,  75
   6.0172 , 0.944157 , 0.003227 ,  76
   6.0172 , 0.945407 , 0.003227 ,  77
   6.0172 , 0.944987 , 0.003227 ,  78
   6.0172 , 0.944734 , 0.003227 ,  79
   6.0172 , 0.944641 , 0.003227 ,  80
   6.0172 , 0.944668 , 0.003227 ,  81
   6.0172 , 0.944724 , 0.003227 ,  82
   6.0172 , 0.944445 , 0.003227 ,  83
   6.0172 , 0.944297 , 0.003227 ,  84
   6.0172 , 0.944585 , 0.003227 ,  85
   6.0172 , 0.944374 , 0.003227 ,  86
   6.0172 , 0.944074 , 0.003227 ,  87
   6.0172 , 0.944791 , 0.003227 ,  88
   6.0172 , 0.945376 , 0.003227 ,  89
   6.0172 , 0.944078 , 0.003227 ,  90
   6.0172 , 0.944477 , 0.003227 ,  91
   6.0172 , 0.944485 , 0.003227 ,  92
   6.0172 , 0.944675 , 0.003227 ,  93
   6.0172 , 0.944943 , 0.003227 ,  94
   6.0172 , 0.944478 , 0.003227 ,  95
   6.0172 , 0.944436 , 0.003227 ,  96
   6.0172 , 0.944043 , 0.003227 ,  97
   6.0172 , 0.944483 , 0.003227 ,  98
   6.0172 , 0.944216 , 0.003227 ,  99
   6.0172 , 0.944585 , 0.003227 , 100


==> paper_scales_misc/l3264f211b600m00507m0507m628_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.507743 , 0.000036 ,   0
   0.9599 , 0.507744 , 0.000036 ,   1
   0.9599 , 0.507740 , 0.000036 ,   2
   0.9599 , 0.507744 , 0.000036 ,   3
   0.9599 , 0.507743 , 0.000036 ,   4
   0.9599 , 0.507743 , 0.000036 ,   5
   0.9599 , 0.507741 , 0.000036 ,   6
   0.9599 , 0.507749 , 0.000036 ,   7
   0.9599 , 0.507748 , 0.000036 ,   8
   0.9599 , 0.507750 , 0.000036 ,   9
   0.9599 , 0.507742 , 0.000036 ,  10
   0.9599 , 0.507746 , 0.000036 ,  11
   0.9599 , 0.507741 , 0.000036 ,  12
   0.9599 , 0.507745 , 0.000036 ,  13
   0.9599 , 0.507745 , 0.000036 ,  14
   0.9599 , 0.507739 , 0.000036 ,  15
   0.9599 , 0.507741 , 0.000036 ,  16
   0.9599 , 0.507738 , 0.000036 ,  17
   0.9599 , 0.507749 , 0.000036 ,  18
   0.9599 , 0.507744 , 0.000036 ,  19
   0.9599 , 0.507740 , 0.000036 ,  20
   0.9599 , 0.507741 , 0.000036 ,  21
   0.9599 , 0.507742 , 0.000036 ,  22
   0.9599 , 0.507743 , 0.000036 ,  23
   0.9599 , 0.507747 , 0.000036 ,  24
   0.9599 , 0.507744 , 0.000036 ,  25
   0.9599 , 0.507743 , 0.000036 ,  26
   0.9599 , 0.507745 , 0.000036 ,  27
   0.9599 , 0.507744 , 0.000036 ,  28
   0.9599 , 0.507748 , 0.000036 ,  29
   0.9599 , 0.507749 , 0.000036 ,  30
   0.9599 , 0.507745 , 0.000036 ,  31
   0.9599 , 0.507740 , 0.000036 ,  32
   0.9599 , 0.507740 , 0.000036 ,  33
   0.9599 , 0.507740 , 0.000036 ,  34
   0.9599 , 0.507747 , 0.000036 ,  35
   0.9599 , 0.507752 , 0.000036 ,  36
   0.9599 , 0.507738 , 0.000036 ,  37
   0.9599 , 0.507744 , 0.000036 ,  38
   0.9599 , 0.507746 , 0.000036 ,  39
   0.9599 , 0.507738 , 0.000036 ,  40
   0.9599 , 0.507742 , 0.000036 ,  41
   0.9599 , 0.507740 , 0.000036 ,  42
   0.9599 , 0.507740 , 0.000036 ,  43
   0.9599 , 0.507746 , 0.000036 ,  44
   0.9599 , 0.507741 , 0.000036 ,  45
   0.9599 , 0.507747 , 0.000036 ,  46
   0.9599 , 0.507741 , 0.000036 ,  47
   0.9599 , 0.507739 , 0.000036 ,  48
   0.9599 , 0.507745 , 0.000036 ,  49
   0.9599 , 0.507739 , 0.000036 ,  50
   0.9599 , 0.507739 , 0.000036 ,  51
   0.9599 , 0.507736 , 0.000036 ,  52
   0.9599 , 0.507739 , 0.000036 ,  53
   0.9599 , 0.507742 , 0.000036 ,  54
   0.9599 , 0.507739 , 0.000036 ,  55
   0.9599 , 0.507742 , 0.000036 ,  56
   0.9599 , 0.507742 , 0.000036 ,  57
   0.9599 , 0.507744 , 0.000036 ,  58
   0.9599 , 0.507739 , 0.000036 ,  59
   0.9599 , 0.507740 , 0.000036 ,  60
   0.9599 , 0.507747 , 0.000036 ,  61
   0.9599 , 0.507744 , 0.000036 ,  62
   0.9599 , 0.507746 , 0.000036 ,  63
   0.9599 , 0.507744 , 0.000036 ,  64
   0.9599 , 0.507738 , 0.000036 ,  65
   0.9599 , 0.507742 , 0.000036 ,  66
   0.9599 , 0.507742 , 0.000036 ,  67
   0.9599 , 0.507736 , 0.000036 ,  68
   0.9599 , 0.507745 , 0.000036 ,  69
   0.9599 , 0.507745 , 0.000036 ,  70
   0.9599 , 0.507746 , 0.000036 ,  71
   0.9599 , 0.507744 , 0.000036 ,  72
   0.9599 , 0.507737 , 0.000036 ,  73
   0.9599 , 0.507745 , 0.000036 ,  74
   0.9599 , 0.507739 , 0.000036 ,  75
   0.9599 , 0.507751 , 0.000036 ,  76
   0.9599 , 0.507740 , 0.000036 ,  77
   0.9599 , 0.507743 , 0.000036 ,  78
   0.9599 , 0.507746 , 0.000036 ,  79
   0.9599 , 0.507748 , 0.000036 ,  80
   0.9599 , 0.507746 , 0.000036 ,  81
   0.9599 , 0.507750 , 0.000036 ,  82
   0.9599 , 0.507746 , 0.000036 ,  83
   0.9599 , 0.507743 , 0.000036 ,  84
   0.9599 , 0.507744 , 0.000036 ,  85
   0.9599 , 0.507744 , 0.000036 ,  86
   0.9599 , 0.507744 , 0.000036 ,  87
   0.9599 , 0.507748 , 0.000036 ,  88
   0.9599 , 0.507737 , 0.000036 ,  89
   0.9599 , 0.507741 , 0.000036 ,  90
   0.9599 , 0.507743 , 0.000036 ,  91
   0.9599 , 0.507748 , 0.000036 ,  92
   0.9599 , 0.507746 , 0.000036 ,  93
   0.9599 , 0.507742 , 0.000036 ,  94
   0.9599 , 0.507747 , 0.000036 ,  95
   0.9599 , 0.507738 , 0.000036 ,  96
   0.9599 , 0.507737 , 0.000036 ,  97
   0.9599 , 0.507741 , 0.000036 ,  98
   0.9599 , 0.507742 , 0.000036 ,  99
   0.9599 , 0.507738 , 0.000036 , 100
   1.4334 , 0.673078 , 0.000090 ,   0
   1.4334 , 0.673083 , 0.000090 ,   1
   1.4334 , 0.673072 , 0.000090 ,   2
   1.4334 , 0.673090 , 0.000090 ,   3
   1.4334 , 0.673068 , 0.000090 ,   4
   1.4334 , 0.673079 , 0.000090 ,   5
   1.4334 , 0.673083 , 0.000090 ,   6
   1.4334 , 0.673090 , 0.000090 ,   7
   1.4334 , 0.673083 , 0.000090 ,   8
   1.4334 , 0.673087 , 0.000090 ,   9
   1.4334 , 0.673084 , 0.000090 ,  10
   1.4334 , 0.673083 , 0.000090 ,  11
   1.4334 , 0.673101 , 0.000090 ,  12
   1.4334 , 0.673081 , 0.000090 ,  13
   1.4334 , 0.673086 , 0.000090 ,  14
   1.4334 , 0.673073 , 0.000090 ,  15
   1.4334 , 0.673088 , 0.000090 ,  16
   1.4334 , 0.673082 , 0.000090 ,  17
   1.4334 , 0.673108 , 0.000090 ,  18
   1.4334 , 0.673071 , 0.000090 ,  19
   1.4334 , 0.673069 , 0.000090 ,  20
   1.4334 , 0.673070 , 0.000090 ,  21
   1.4334 , 0.673082 , 0.000090 ,  22
   1.4334 , 0.673067 , 0.000090 ,  23
   1.4334 , 0.673084 , 0.000090 ,  24
   1.4334 , 0.673078 , 0.000090 ,  25
   1.4334 , 0.673077 , 0.000090 ,  26
   1.4334 , 0.673073 , 0.000090 ,  27
   1.4334 , 0.673092 , 0.000090 ,  28
   1.4334 , 0.673076 , 0.000090 ,  29
   1.4334 , 0.673078 , 0.000090 ,  30
   1.4334 , 0.673080 , 0.000090 ,  31
   1.4334 , 0.673065 , 0.000090 ,  32
   1.4334 , 0.673084 , 0.000090 ,  33
   1.4334 , 0.673084 , 0.000090 ,  34
   1.4334 , 0.673064 , 0.000090 ,  35
   1.4334 , 0.673099 , 0.000090 ,  36
   1.4334 , 0.673083 , 0.000090 ,  37
   1.4334 , 0.673099 , 0.000090 ,  38
   1.4334 , 0.673074 , 0.000090 ,  39
   1.4334 , 0.673074 , 0.000090 ,  40
   1.4334 , 0.673077 , 0.000090 ,  41
   1.4334 , 0.673081 , 0.000090 ,  42
   1.4334 , 0.673070 , 0.000090 ,  43
   1.4334 , 0.673088 , 0.000090 ,  44
   1.4334 , 0.673077 , 0.000090 ,  45
   1.4334 , 0.673077 , 0.000090 ,  46
   1.4334 , 0.673077 , 0.000090 ,  47
   1.4334 , 0.673066 , 0.000090 ,  48
   1.4334 , 0.673081 , 0.000090 ,  49
   1.4334 , 0.673064 , 0.000090 ,  50
   1.4334 , 0.673071 , 0.000090 ,  51
   1.4334 , 0.673086 , 0.000090 ,  52
   1.4334 , 0.673065 , 0.000090 ,  53
   1.4334 , 0.673071 , 0.000090 ,  54
   1.4334 , 0.673081 , 0.000090 ,  55
   1.4334 , 0.673069 , 0.000090 ,  56
   1.4334 , 0.673089 , 0.000090 ,  57
   1.4334 , 0.673092 , 0.000090 ,  58
   1.4334 , 0.673080 , 0.000090 ,  59
   1.4334 , 0.673079 , 0.000090 ,  60
   1.4334 , 0.673082 , 0.000090 ,  61
   1.4334 , 0.673073 , 0.000090 ,  62
   1.4334 , 0.673087 , 0.000090 ,  63
   1.4334 , 0.673081 , 0.000090 ,  64
   1.4334 , 0.673076 , 0.000090 ,  65
   1.4334 , 0.673065 , 0.000090 ,  66
   1.4334 , 0.673075 , 0.000090 ,  67
   1.4334 , 0.673067 , 0.000090 ,  68
   1.4334 , 0.673080 , 0.000090 ,  69
   1.4334 , 0.673071 , 0.000090 ,  70
   1.4334 , 0.673070 , 0.000090 ,  71
   1.4334 , 0.673078 , 0.000090 ,  72
   1.4334 , 0.673078 , 0.000090 ,  73
   1.4334 , 0.673078 , 0.000090 ,  74
   1.4334 , 0.673086 , 0.000090 ,  75
   1.4334 , 0.673084 , 0.000090 ,  76
   1.4334 , 0.673081 , 0.000090 ,  77
   1.4334 , 0.673081 , 0.000090 ,  78
   1.4334 , 0.673062 , 0.000090 ,  79
   1.4334 , 0.673071 , 0.000090 ,  80
   1.4334 , 0.673075 , 0.000090 ,  81
   1.4334 , 0.673077 , 0.000090 ,  82
   1.4334 , 0.673081 , 0.000090 ,  83
   1.4334 , 0.673069 , 0.000090 ,  84
   1.4334 , 0.673086 , 0.000090 ,  85
   1.4334 , 0.673077 , 0.000090 ,  86
   1.4334 , 0.673070 , 0.000090 ,  87
   1.4334 , 0.673090 , 0.000090 ,  88
   1.4334 , 0.673073 , 0.000090 ,  89
   1.4334 , 0.673071 , 0.000090 ,  90
   1.4334 , 0.673076 , 0.000090 ,  91
   1.4334 , 0.673083 , 0.000090 ,  92
   1.4334 , 0.673086 , 0.000090 ,  93
   1.4334 , 0.673062 , 0.000090 ,  94
   1.4334 , 0.673068 , 0.000090 ,  95
   1.4334 , 0.673073 , 0.000090 ,  96
   1.4334 , 0.673078 , 0.000090 ,  97
   1.4334 , 0.673069 , 0.000090 ,  98
   1.4334 , 0.673066 , 0.000090 ,  99
   1.4334 , 0.673057 , 0.000090 , 100
   1.7867 , 0.757353 , 0.000175 ,   0
   1.7867 , 0.757361 , 0.000175 ,   1
   1.7867 , 0.757360 , 0.000175 ,   2
   1.7867 , 0.757368 , 0.000175 ,   3
   1.7867 , 0.757344 , 0.000175 ,   4
   1.7867 , 0.757352 , 0.000175 ,   5
   1.7867 , 0.757348 , 0.000175 ,   6
   1.7867 , 0.757355 , 0.000175 ,   7
   1.7867 , 0.757348 , 0.000175 ,   8
   1.7867 , 0.757377 , 0.000175 ,   9
   1.7867 , 0.757364 , 0.000175 ,  10
   1.7867 , 0.757337 , 0.000175 ,  11
   1.7867 , 0.757384 , 0.000175 ,  12
   1.7867 , 0.757356 , 0.000175 ,  13
   1.7867 , 0.757349 , 0.000175 ,  14
   1.7867 , 0.757337 , 0.000175 ,  15
   1.7867 , 0.757354 , 0.000175 ,  16
   1.7867 , 0.757354 , 0.000175 ,  17
   1.7867 , 0.757375 , 0.000175 ,  18
   1.7867 , 0.757350 , 0.000175 ,  19
   1.7867 , 0.757314 , 0.000175 ,  20
   1.7867 , 0.757325 , 0.000175 ,  21
   1.7867 , 0.757344 , 0.000175 ,  22
   1.7867 , 0.757362 , 0.000175 ,  23
   1.7867 , 0.757347 , 0.000175 ,  24
   1.7867 , 0.757345 , 0.000175 ,  25
   1.7867 , 0.757339 , 0.000175 ,  26
   1.7867 , 0.757325 , 0.000175 ,  27
   1.7867 , 0.757351 , 0.000175 ,  28
   1.7867 , 0.757345 , 0.000175 ,  29
   1.7867 , 0.757369 , 0.000175 ,  30
   1.7867 , 0.757339 , 0.000175 ,  31
   1.7867 , 0.757371 , 0.000175 ,  32
   1.7867 , 0.757382 , 0.000175 ,  33
   1.7867 , 0.757359 , 0.000175 ,  34
   1.7867 , 0.757362 , 0.000175 ,  35
   1.7867 , 0.757377 , 0.000175 ,  36
   1.7867 , 0.757339 , 0.000175 ,  37
   1.7867 , 0.757387 , 0.000175 ,  38
   1.7867 , 0.757343 , 0.000175 ,  39
   1.7867 , 0.757365 , 0.000175 ,  40
   1.7867 , 0.757349 , 0.000175 ,  41
   1.7867 , 0.757356 , 0.000175 ,  42
   1.7867 , 0.757344 , 0.000175 ,  43
   1.7867 , 0.757333 , 0.000175 ,  44
   1.7867 , 0.757369 , 0.000175 ,  45
   1.7867 , 0.757327 , 0.000175 ,  46
   1.7867 , 0.757349 , 0.000175 ,  47
   1.7867 , 0.757368 , 0.000175 ,  48
   1.7867 , 0.757373 , 0.000175 ,  49
   1.7867 , 0.757344 , 0.000175 ,  50
   1.7867 , 0.757383 , 0.000175 ,  51
   1.7867 , 0.757336 , 0.000175 ,  52
   1.7867 , 0.757327 , 0.000175 ,  53
   1.7867 , 0.757317 , 0.000175 ,  54
   1.7867 , 0.757352 , 0.000175 ,  55
   1.7867 , 0.757329 , 0.000175 ,  56
   1.7867 , 0.757346 , 0.000175 ,  57
   1.7867 , 0.757348 , 0.000175 ,  58
   1.7867 , 0.757378 , 0.000175 ,  59
   1.7867 , 0.757364 , 0.000175 ,  60
   1.7867 , 0.757369 , 0.000175 ,  61
   1.7867 , 0.757341 , 0.000175 ,  62
   1.7867 , 0.757360 , 0.000175 ,  63
   1.7867 , 0.757352 , 0.000175 ,  64
   1.7867 , 0.757369 , 0.000175 ,  65
   1.7867 , 0.757336 , 0.000175 ,  66
   1.7867 , 0.757390 , 0.000175 ,  67
   1.7867 , 0.757349 , 0.000175 ,  68
   1.7867 , 0.757357 , 0.000175 ,  69
   1.7867 , 0.757351 , 0.000175 ,  70
   1.7867 , 0.757344 , 0.000175 ,  71
   1.7867 , 0.757366 , 0.000175 ,  72
   1.7867 , 0.757355 , 0.000175 ,  73
   1.7867 , 0.757356 , 0.000175 ,  74
   1.7867 , 0.757341 , 0.000175 ,  75
   1.7867 , 0.757380 , 0.000175 ,  76
   1.7867 , 0.757353 , 0.000175 ,  77
   1.7867 , 0.757383 , 0.000175 ,  78
   1.7867 , 0.757333 , 0.000175 ,  79
   1.7867 , 0.757342 , 0.000175 ,  80
   1.7867 , 0.757342 , 0.000175 ,  81
   1.7867 , 0.757344 , 0.000175 ,  82
   1.7867 , 0.757373 , 0.000175 ,  83
   1.7867 , 0.757316 , 0.000175 ,  84
   1.7867 , 0.757386 , 0.000175 ,  85
   1.7867 , 0.757380 , 0.000175 ,  86
   1.7867 , 0.757356 , 0.000175 ,  87
   1.7867 , 0.757368 , 0.000175 ,  88
   1.7867 , 0.757360 , 0.000175 ,  89
   1.7867 , 0.757333 , 0.000175 ,  90
   1.7867 , 0.757320 , 0.000175 ,  91
   1.7867 , 0.757370 , 0.000175 ,  92
   1.7867 , 0.757368 , 0.000175 ,  93
   1.7867 , 0.757332 , 0.000175 ,  94
   1.7867 , 0.757324 , 0.000175 ,  95
   1.7867 , 0.757354 , 0.000175 ,  96
   1.7867 , 0.757363 , 0.000175 ,  97
   1.7867 , 0.757358 , 0.000175 ,  98
   1.7867 , 0.757333 , 0.000175 ,  99
   1.7867 , 0.757372 , 0.000175 , 100
   1.9403 , 0.788774 , 0.000137 ,   0
   1.9403 , 0.788772 , 0.000137 ,   1
   1.9403 , 0.788776 , 0.000137 ,   2
   1.9403 , 0.788786 , 0.000137 ,   3
   1.9403 , 0.788770 , 0.000137 ,   4
   1.9403 , 0.788772 , 0.000137 ,   5
   1.9403 , 0.788781 , 0.000137 ,   6
   1.9403 , 0.788780 , 0.000137 ,   7
   1.9403 , 0.788755 , 0.000137 ,   8
   1.9403 , 0.788778 , 0.000137 ,   9
   1.9403 , 0.788779 , 0.000137 ,  10
   1.9403 , 0.788776 , 0.000137 ,  11
   1.9403 , 0.788789 , 0.000137 ,  12
   1.9403 , 0.788786 , 0.000137 ,  13
   1.9403 , 0.788805 , 0.000137 ,  14
   1.9403 , 0.788769 , 0.000137 ,  15
   1.9403 , 0.788774 , 0.000137 ,  16
   1.9403 , 0.788788 , 0.000137 ,  17
   1.9403 , 0.788804 , 0.000137 ,  18
   1.9403 , 0.788773 , 0.000137 ,  19
   1.9403 , 0.788782 , 0.000137 ,  20
   1.9403 , 0.788775 , 0.000137 ,  21
   1.9403 , 0.788777 , 0.000137 ,  22
   1.9403 , 0.788784 , 0.000137 ,  23
   1.9403 , 0.788750 , 0.000137 ,  24
   1.9403 , 0.788765 , 0.000137 ,  25
   1.9403 , 0.788768 , 0.000137 ,  26
   1.9403 , 0.788763 , 0.000137 ,  27
   1.9403 , 0.788771 , 0.000137 ,  28
   1.9403 , 0.788758 , 0.000137 ,  29
   1.9403 , 0.788784 , 0.000137 ,  30
   1.9403 , 0.788759 , 0.000137 ,  31
   1.9403 , 0.788764 , 0.000137 ,  32
   1.9403 , 0.788774 , 0.000137 ,  33
   1.9403 , 0.788744 , 0.000137 ,  34
   1.9403 , 0.788762 , 0.000137 ,  35
   1.9403 , 0.788777 , 0.000137 ,  36
   1.9403 , 0.788764 , 0.000137 ,  37
   1.9403 , 0.788789 , 0.000137 ,  38
   1.9403 , 0.788780 , 0.000137 ,  39
   1.9403 , 0.788758 , 0.000137 ,  40
   1.9403 , 0.788784 , 0.000137 ,  41
   1.9403 , 0.788768 , 0.000137 ,  42
   1.9403 , 0.788765 , 0.000137 ,  43
   1.9403 , 0.788772 , 0.000137 ,  44
   1.9403 , 0.788775 , 0.000137 ,  45
   1.9403 , 0.788785 , 0.000137 ,  46
   1.9403 , 0.788804 , 0.000137 ,  47
   1.9403 , 0.788773 , 0.000137 ,  48
   1.9403 , 0.788776 , 0.000137 ,  49
   1.9403 , 0.788760 , 0.000137 ,  50
   1.9403 , 0.788767 , 0.000137 ,  51
   1.9403 , 0.788755 , 0.000137 ,  52
   1.9403 , 0.788753 , 0.000137 ,  53
   1.9403 , 0.788756 , 0.000137 ,  54
   1.9403 , 0.788761 , 0.000137 ,  55
   1.9403 , 0.788753 , 0.000137 ,  56
   1.9403 , 0.788747 , 0.000137 ,  57
   1.9403 , 0.788775 , 0.000137 ,  58
   1.9403 , 0.788774 , 0.000137 ,  59
   1.9403 , 0.788762 , 0.000137 ,  60
   1.9403 , 0.788800 , 0.000137 ,  61
   1.9403 , 0.788770 , 0.000137 ,  62
   1.9403 , 0.788791 , 0.000137 ,  63
   1.9403 , 0.788776 , 0.000137 ,  64
   1.9403 , 0.788776 , 0.000137 ,  65
   1.9403 , 0.788760 , 0.000137 ,  66
   1.9403 , 0.788779 , 0.000137 ,  67
   1.9403 , 0.788780 , 0.000137 ,  68
   1.9403 , 0.788768 , 0.000137 ,  69
   1.9403 , 0.788802 , 0.000137 ,  70
   1.9403 , 0.788772 , 0.000137 ,  71
   1.9403 , 0.788777 , 0.000137 ,  72
   1.9403 , 0.788761 , 0.000137 ,  73
   1.9403 , 0.788782 , 0.000137 ,  74
   1.9403 , 0.788784 , 0.000137 ,  75
   1.9403 , 0.788805 , 0.000137 ,  76
   1.9403 , 0.788792 , 0.000137 ,  77
   1.9403 , 0.788778 , 0.000137 ,  78
   1.9403 , 0.788786 , 0.000137 ,  79
   1.9403 , 0.788778 , 0.000137 ,  80
   1.9403 , 0.788796 , 0.000137 ,  81
   1.9403 , 0.788777 , 0.000137 ,  82
   1.9403 , 0.788771 , 0.000137 ,  83
   1.9403 , 0.788773 , 0.000137 ,  84
   1.9403 , 0.788762 , 0.000137 ,  85
   1.9403 , 0.788774 , 0.000137 ,  86
   1.9403 , 0.788786 , 0.000137 ,  87
   1.9403 , 0.788774 , 0.000137 ,  88
   1.9403 , 0.788753 , 0.000137 ,  89
   1.9403 , 0.788773 , 0.000137 ,  90
   1.9403 , 0.788762 , 0.000137 ,  91
   1.9403 , 0.788798 , 0.000137 ,  92
   1.9403 , 0.788783 , 0.000137 ,  93
   1.9403 , 0.788746 , 0.000137 ,  94
   1.9403 , 0.788784 , 0.000137 ,  95
   1.9403 , 0.788753 , 0.000137 ,  96
   1.9403 , 0.788770 , 0.000137 ,  97
   1.9403 , 0.788776 , 0.000137 ,  98
   1.9403 , 0.788766 , 0.000137 ,  99
   1.9403 , 0.788745 , 0.000137 , 100
   2.2251 , 0.842151 , 0.000151 ,   0
   2.2251 , 0.842159 , 0.000151 ,   1
   2.2251 , 0.842162 , 0.000151 ,   2
   2.2251 , 0.842169 , 0.000151 ,   3
   2.2251 , 0.842126 , 0.000151 ,   4
   2.2251 , 0.842151 , 0.000151 ,   5
   2.2251 , 0.842156 , 0.000151 ,   6
   2.2251 , 0.842165 , 0.000151 ,   7
   2.2251 , 0.842150 , 0.000151 ,   8
   2.2251 , 0.842177 , 0.000151 ,   9
   2.2251 , 0.842144 , 0.000151 ,  10
   2.2251 , 0.842129 , 0.000151 ,  11
   2.2251 , 0.842163 , 0.000151 ,  12
   2.2251 , 0.842144 , 0.000151 ,  13
   2.2251 , 0.842154 , 0.000151 ,  14
   2.2251 , 0.842156 , 0.000151 ,  15
   2.2251 , 0.842164 , 0.000151 ,  16
   2.2251 , 0.842167 , 0.000151 ,  17
   2.2251 , 0.842178 , 0.000151 ,  18
   2.2251 , 0.842133 , 0.000151 ,  19
   2.2251 , 0.842127 , 0.000151 ,  20
   2.2251 , 0.842142 , 0.000151 ,  21
   2.2251 , 0.842183 , 0.000151 ,  22
   2.2251 , 0.842158 , 0.000151 ,  23
   2.2251 , 0.842165 , 0.000151 ,  24
   2.2251 , 0.842156 , 0.000151 ,  25
   2.2251 , 0.842153 , 0.000151 ,  26
   2.2251 , 0.842148 , 0.000151 ,  27
   2.2251 , 0.842134 , 0.000151 ,  28
   2.2251 , 0.842129 , 0.000151 ,  29
   2.2251 , 0.842166 , 0.000151 ,  30
   2.2251 , 0.842146 , 0.000151 ,  31
   2.2251 , 0.842159 , 0.000151 ,  32
   2.2251 , 0.842155 , 0.000151 ,  33
   2.2251 , 0.842140 , 0.000151 ,  34
   2.2251 , 0.842145 , 0.000151 ,  35
   2.2251 , 0.842176 , 0.000151 ,  36
   2.2251 , 0.842144 , 0.000151 ,  37
   2.2251 , 0.842185 , 0.000151 ,  38
   2.2251 , 0.842139 , 0.000151 ,  39
   2.2251 , 0.842173 , 0.000151 ,  40
   2.2251 , 0.842145 , 0.000151 ,  41
   2.2251 , 0.842157 , 0.000151 ,  42
   2.2251 , 0.842126 , 0.000151 ,  43
   2.2251 , 0.842154 , 0.000151 ,  44
   2.2251 , 0.842133 , 0.000151 ,  45
   2.2251 , 0.842159 , 0.000151 ,  46
   2.2251 , 0.842155 , 0.000151 ,  47
   2.2251 , 0.842157 , 0.000151 ,  48
   2.2251 , 0.842120 , 0.000151 ,  49
   2.2251 , 0.842168 , 0.000151 ,  50
   2.2251 , 0.842139 , 0.000151 ,  51
   2.2251 , 0.842135 , 0.000151 ,  52
   2.2251 , 0.842134 , 0.000151 ,  53
   2.2251 , 0.842128 , 0.000151 ,  54
   2.2251 , 0.842128 , 0.000151 ,  55
   2.2251 , 0.842143 , 0.000151 ,  56
   2.2251 , 0.842146 , 0.000151 ,  57
   2.2251 , 0.842163 , 0.000151 ,  58
   2.2251 , 0.842149 , 0.000151 ,  59
   2.2251 , 0.842163 , 0.000151 ,  60
   2.2251 , 0.842168 , 0.000151 ,  61
   2.2251 , 0.842161 , 0.000151 ,  62
   2.2251 , 0.842177 , 0.000151 ,  63
   2.2251 , 0.842168 , 0.000151 ,  64
   2.2251 , 0.842155 , 0.000151 ,  65
   2.2251 , 0.842128 , 0.000151 ,  66
   2.2251 , 0.842150 , 0.000151 ,  67
   2.2251 , 0.842146 , 0.000151 ,  68
   2.2251 , 0.842155 , 0.000151 ,  69
   2.2251 , 0.842147 , 0.000151 ,  70
   2.2251 , 0.842138 , 0.000151 ,  71
   2.2251 , 0.842146 , 0.000151 ,  72
   2.2251 , 0.842135 , 0.000151 ,  73
   2.2251 , 0.842149 , 0.000151 ,  74
   2.2251 , 0.842172 , 0.000151 ,  75
   2.2251 , 0.842170 , 0.000151 ,  76
   2.2251 , 0.842175 , 0.000151 ,  77
   2.2251 , 0.842160 , 0.000151 ,  78
   2.2251 , 0.842166 , 0.000151 ,  79
   2.2251 , 0.842137 , 0.000151 ,  80
   2.2251 , 0.842145 , 0.000151 ,  81
   2.2251 , 0.842162 , 0.000151 ,  82
   2.2251 , 0.842150 , 0.000151 ,  83
   2.2251 , 0.842148 , 0.000151 ,  84
   2.2251 , 0.842157 , 0.000151 ,  85
   2.2251 , 0.842151 , 0.000151 ,  86
   2.2251 , 0.842141 , 0.000151 ,  87
   2.2251 , 0.842147 , 0.000151 ,  88
   2.2251 , 0.842123 , 0.000151 ,  89
   2.2251 , 0.842153 , 0.000151 ,  90
   2.2251 , 0.842154 , 0.000151 ,  91
   2.2251 , 0.842174 , 0.000151 ,  92
   2.2251 , 0.842173 , 0.000151 ,  93
   2.2251 , 0.842139 , 0.000151 ,  94
   2.2251 , 0.842152 , 0.000151 ,  95
   2.2251 , 0.842145 , 0.000151 ,  96
   2.2251 , 0.842136 , 0.000151 ,  97
   2.2251 , 0.842124 , 0.000151 ,  98
   2.2251 , 0.842139 , 0.000151 ,  99
   2.2251 , 0.842127 , 0.000151 , 100
   2.4655 , 0.880468 , 0.000241 ,   0
   2.4655 , 0.880456 , 0.000241 ,   1
   2.4655 , 0.880464 , 0.000241 ,   2
   2.4655 , 0.880474 , 0.000241 ,   3
   2.4655 , 0.880474 , 0.000241 ,   4
   2.4655 , 0.880455 , 0.000241 ,   5
   2.4655 , 0.880482 , 0.000241 ,   6
   2.4655 , 0.880454 , 0.000241 ,   7
   2.4655 , 0.880449 , 0.000241 ,   8
   2.4655 , 0.880517 , 0.000241 ,   9
   2.4655 , 0.880464 , 0.000241 ,  10
   2.4655 , 0.880486 , 0.000241 ,  11
   2.4655 , 0.880459 , 0.000241 ,  12
   2.4655 , 0.880452 , 0.000241 ,  13
   2.4655 , 0.880470 , 0.000241 ,  14
   2.4655 , 0.880485 , 0.000241 ,  15
   2.4655 , 0.880464 , 0.000241 ,  16
   2.4655 , 0.880487 , 0.000241 ,  17
   2.4655 , 0.880501 , 0.000241 ,  18
   2.4655 , 0.880479 , 0.000241 ,  19
   2.4655 , 0.880452 , 0.000241 ,  20
   2.4655 , 0.880425 , 0.000241 ,  21
   2.4655 , 0.880500 , 0.000241 ,  22
   2.4655 , 0.880487 , 0.000241 ,  23
   2.4655 , 0.880424 , 0.000241 ,  24
   2.4655 , 0.880519 , 0.000241 ,  25
   2.4655 , 0.880476 , 0.000241 ,  26
   2.4655 , 0.880483 , 0.000241 ,  27
   2.4655 , 0.880440 , 0.000241 ,  28
   2.4655 , 0.880500 , 0.000241 ,  29
   2.4655 , 0.880474 , 0.000241 ,  30
   2.4655 , 0.880455 , 0.000241 ,  31
   2.4655 , 0.880470 , 0.000241 ,  32
   2.4655 , 0.880458 , 0.000241 ,  33
   2.4655 , 0.880462 , 0.000241 ,  34
   2.4655 , 0.880449 , 0.000241 ,  35
   2.4655 , 0.880472 , 0.000241 ,  36
   2.4655 , 0.880473 , 0.000241 ,  37
   2.4655 , 0.880489 , 0.000241 ,  38
   2.4655 , 0.880480 , 0.000241 ,  39
   2.4655 , 0.880449 , 0.000241 ,  40
   2.4655 , 0.880478 , 0.000241 ,  41
   2.4655 , 0.880480 , 0.000241 ,  42
   2.4655 , 0.880484 , 0.000241 ,  43
   2.4655 , 0.880463 , 0.000241 ,  44
   2.4655 , 0.880471 , 0.000241 ,  45
   2.4655 , 0.880479 , 0.000241 ,  46
   2.4655 , 0.880485 , 0.000241 ,  47
   2.4655 , 0.880489 , 0.000241 ,  48
   2.4655 , 0.880433 , 0.000241 ,  49
   2.4655 , 0.880475 , 0.000241 ,  50
   2.4655 , 0.880478 , 0.000241 ,  51
   2.4655 , 0.880464 , 0.000241 ,  52
   2.4655 , 0.880432 , 0.000241 ,  53
   2.4655 , 0.880410 , 0.000241 ,  54
   2.4655 , 0.880475 , 0.000241 ,  55
   2.4655 , 0.880513 , 0.000241 ,  56
   2.4655 , 0.880462 , 0.000241 ,  57
   2.4655 , 0.880471 , 0.000241 ,  58
   2.4655 , 0.880479 , 0.000241 ,  59
   2.4655 , 0.880458 , 0.000241 ,  60
   2.4655 , 0.880490 , 0.000241 ,  61
   2.4655 , 0.880461 , 0.000241 ,  62
   2.4655 , 0.880469 , 0.000241 ,  63
   2.4655 , 0.880453 , 0.000241 ,  64
   2.4655 , 0.880429 , 0.000241 ,  65
   2.4655 , 0.880419 , 0.000241 ,  66
   2.4655 , 0.880466 , 0.000241 ,  67
   2.4655 , 0.880454 , 0.000241 ,  68
   2.4655 , 0.880449 , 0.000241 ,  69
   2.4655 , 0.880448 , 0.000241 ,  70
   2.4655 , 0.880436 , 0.000241 ,  71
   2.4655 , 0.880449 , 0.000241 ,  72
   2.4655 , 0.880409 , 0.000241 ,  73
   2.4655 , 0.880522 , 0.000241 ,  74
   2.4655 , 0.880466 , 0.000241 ,  75
   2.4655 , 0.880474 , 0.000241 ,  76
   2.4655 , 0.880516 , 0.000241 ,  77
   2.4655 , 0.880510 , 0.000241 ,  78
   2.4655 , 0.880462 , 0.000241 ,  79
   2.4655 , 0.880476 , 0.000241 ,  80
   2.4655 , 0.880472 , 0.000241 ,  81
   2.4655 , 0.880462 , 0.000241 ,  82
   2.4655 , 0.880477 , 0.000241 ,  83
   2.4655 , 0.880435 , 0.000241 ,  84
   2.4655 , 0.880474 , 0.000241 ,  85
   2.4655 , 0.880477 , 0.000241 ,  86
   2.4655 , 0.880489 , 0.000241 ,  87
   2.4655 , 0.880510 , 0.000241 ,  88
   2.4655 , 0.880491 , 0.000241 ,  89
   2.4655 , 0.880411 , 0.000241 ,  90
   2.4655 , 0.880443 , 0.000241 ,  91
   2.4655 , 0.880475 , 0.000241 ,  92
   2.4655 , 0.880484 , 0.000241 ,  93
   2.4655 , 0.880459 , 0.000241 ,  94
   2.4655 , 0.880498 , 0.000241 ,  95
   2.4655 , 0.880438 , 0.000241 ,  96
   2.4655 , 0.880450 , 0.000241 ,  97
   2.4655 , 0.880436 , 0.000241 ,  98
   2.4655 , 0.880443 , 0.000241 ,  99
   2.4655 , 0.880442 , 0.000241 , 100
   2.8278 , 0.934305 , 0.000330 ,   0
   2.8278 , 0.934329 , 0.000330 ,   1
   2.8278 , 0.934291 , 0.000330 ,   2
   2.8278 , 0.934333 , 0.000330 ,   3
   2.8278 , 0.934297 , 0.000330 ,   4
   2.8278 , 0.934335 , 0.000330 ,   5
   2.8278 , 0.934251 , 0.000330 ,   6
   2.8278 , 0.934336 , 0.000330 ,   7
   2.8278 , 0.934303 , 0.000330 ,   8
   2.8278 , 0.934376 , 0.000330 ,   9
   2.8278 , 0.934307 , 0.000330 ,  10
   2.8278 , 0.934269 , 0.000330 ,  11
   2.8278 , 0.934337 , 0.000330 ,  12
   2.8278 , 0.934318 , 0.000330 ,  13
   2.8278 , 0.934335 , 0.000330 ,  14
   2.8278 , 0.934243 , 0.000330 ,  15
   2.8278 , 0.934307 , 0.000330 ,  16
   2.8278 , 0.934320 , 0.000330 ,  17
   2.8278 , 0.934333 , 0.000330 ,  18
   2.8278 , 0.934290 , 0.000330 ,  19
   2.8278 , 0.934270 , 0.000330 ,  20
   2.8278 , 0.934265 , 0.000330 ,  21
   2.8278 , 0.934348 , 0.000330 ,  22
   2.8278 , 0.934326 , 0.000330 ,  23
   2.8278 , 0.934252 , 0.000330 ,  24
   2.8278 , 0.934303 , 0.000330 ,  25
   2.8278 , 0.934334 , 0.000330 ,  26
   2.8278 , 0.934275 , 0.000330 ,  27
   2.8278 , 0.934323 , 0.000330 ,  28
   2.8278 , 0.934306 , 0.000330 ,  29
   2.8278 , 0.934371 , 0.000330 ,  30
   2.8278 , 0.934310 , 0.000330 ,  31
   2.8278 , 0.934322 , 0.000330 ,  32
   2.8278 , 0.934281 , 0.000330 ,  33
   2.8278 , 0.934243 , 0.000330 ,  34
   2.8278 , 0.934225 , 0.000330 ,  35
   2.8278 , 0.934306 , 0.000330 ,  36
   2.8278 , 0.934298 , 0.000330 ,  37
   2.8278 , 0.934311 , 0.000330 ,  38
   2.8278 , 0.934285 , 0.000330 ,  39
   2.8278 , 0.934300 , 0.000330 ,  40
   2.8278 , 0.934343 , 0.000330 ,  41
   2.8278 , 0.934334 , 0.000330 ,  42
   2.8278 , 0.934315 , 0.000330 ,  43
   2.8278 , 0.934270 , 0.000330 ,  44
   2.8278 , 0.934240 , 0.000330 ,  45
   2.8278 , 0.934304 , 0.000330 ,  46
   2.8278 , 0.934302 , 0.000330 ,  47
   2.8278 , 0.934340 , 0.000330 ,  48
   2.8278 , 0.934339 , 0.000330 ,  49
   2.8278 , 0.934286 , 0.000330 ,  50
   2.8278 , 0.934277 , 0.000330 ,  51
   2.8278 , 0.934295 , 0.000330 ,  52
   2.8278 , 0.934296 , 0.000330 ,  53
   2.8278 , 0.934304 , 0.000330 ,  54
   2.8278 , 0.934291 , 0.000330 ,  55
   2.8278 , 0.934270 , 0.000330 ,  56
   2.8278 , 0.934313 , 0.000330 ,  57
   2.8278 , 0.934310 , 0.000330 ,  58
   2.8278 , 0.934291 , 0.000330 ,  59
   2.8278 , 0.934345 , 0.000330 ,  60
   2.8278 , 0.934293 , 0.000330 ,  61
   2.8278 , 0.934351 , 0.000330 ,  62
   2.8278 , 0.934378 , 0.000330 ,  63
   2.8278 , 0.934315 , 0.000330 ,  64
   2.8278 , 0.934299 , 0.000330 ,  65
   2.8278 , 0.934290 , 0.000330 ,  66
   2.8278 , 0.934251 , 0.000330 ,  67
   2.8278 , 0.934305 , 0.000330 ,  68
   2.8278 , 0.934330 , 0.000330 ,  69
   2.8278 , 0.934308 , 0.000330 ,  70
   2.8278 , 0.934253 , 0.000330 ,  71
   2.8278 , 0.934291 , 0.000330 ,  72
   2.8278 , 0.934276 , 0.000330 ,  73
   2.8278 , 0.934368 , 0.000330 ,  74
   2.8278 , 0.934246 , 0.000330 ,  75
   2.8278 , 0.934361 , 0.000330 ,  76
   2.8278 , 0.934294 , 0.000330 ,  77
   2.8278 , 0.934355 , 0.000330 ,  78
   2.8278 , 0.934342 , 0.000330 ,  79
   2.8278 , 0.934313 , 0.000330 ,  80
   2.8278 , 0.934358 , 0.000330 ,  81
   2.8278 , 0.934295 , 0.000330 ,  82
   2.8278 , 0.934308 , 0.000330 ,  83
   2.8278 , 0.934293 , 0.000330 ,  84
   2.8278 , 0.934320 , 0.000330 ,  85
   2.8278 , 0.934321 , 0.000330 ,  86
   2.8278 , 0.934311 , 0.000330 ,  87
   2.8278 , 0.934307 , 0.000330 ,  88
   2.8278 , 0.934273 , 0.000330 ,  89
   2.8278 , 0.934295 , 0.000330 ,  90
   2.8278 , 0.934310 , 0.000330 ,  91
   2.8278 , 0.934346 , 0.000330 ,  92
   2.8278 , 0.934326 , 0.000330 ,  93
   2.8278 , 0.934342 , 0.000330 ,  94
   2.8278 , 0.934280 , 0.000330 ,  95
   2.8278 , 0.934302 , 0.000330 ,  96
   2.8278 , 0.934269 , 0.000330 ,  97
   2.8278 , 0.934259 , 0.000330 ,  98
   2.8278 , 0.934238 , 0.000330 ,  99
   2.8278 , 0.934269 , 0.000330 , 100
   2.9796 , 0.953507 , 0.000476 ,   0
   2.9796 , 0.953563 , 0.000476 ,   1
   2.9796 , 0.953460 , 0.000476 ,   2
   2.9796 , 0.953464 , 0.000476 ,   3
   2.9796 , 0.953550 , 0.000476 ,   4
   2.9796 , 0.953438 , 0.000476 ,   5
   2.9796 , 0.953484 , 0.000476 ,   6
   2.9796 , 0.953523 , 0.000476 ,   7
   2.9796 , 0.953505 , 0.000476 ,   8
   2.9796 , 0.953531 , 0.000476 ,   9
   2.9796 , 0.953552 , 0.000476 ,  10
   2.9796 , 0.953483 , 0.000476 ,  11
   2.9796 , 0.953515 , 0.000476 ,  12
   2.9796 , 0.953510 , 0.000476 ,  13
   2.9796 , 0.953578 , 0.000476 ,  14
   2.9796 , 0.953455 , 0.000476 ,  15
   2.9796 , 0.953544 , 0.000476 ,  16
   2.9796 , 0.953567 , 0.000476 ,  17
   2.9796 , 0.953537 , 0.000476 ,  18
   2.9796 , 0.953526 , 0.000476 ,  19
   2.9796 , 0.953531 , 0.000476 ,  20
   2.9796 , 0.953462 , 0.000476 ,  21
   2.9796 , 0.953613 , 0.000476 ,  22
   2.9796 , 0.953532 , 0.000476 ,  23
   2.9796 , 0.953526 , 0.000476 ,  24
   2.9796 , 0.953430 , 0.000476 ,  25
   2.9796 , 0.953564 , 0.000476 ,  26
   2.9796 , 0.953522 , 0.000476 ,  27
   2.9796 , 0.953582 , 0.000476 ,  28
   2.9796 , 0.953531 , 0.000476 ,  29
   2.9796 , 0.953529 , 0.000476 ,  30
   2.9796 , 0.953503 , 0.000476 ,  31
   2.9796 , 0.953524 , 0.000476 ,  32
   2.9796 , 0.953520 , 0.000476 ,  33
   2.9796 , 0.953465 , 0.000476 ,  34
   2.9796 , 0.953476 , 0.000476 ,  35
   2.9796 , 0.953513 , 0.000476 ,  36
   2.9796 , 0.953558 , 0.000476 ,  37
   2.9796 , 0.953549 , 0.000476 ,  38
   2.9796 , 0.953598 , 0.000476 ,  39
   2.9796 , 0.953396 , 0.000476 ,  40
   2.9796 , 0.953448 , 0.000476 ,  41
   2.9796 , 0.953458 , 0.000476 ,  42
   2.9796 , 0.953534 , 0.000476 ,  43
   2.9796 , 0.953483 , 0.000476 ,  44
   2.9796 , 0.953484 , 0.000476 ,  45
   2.9796 , 0.953476 , 0.000476 ,  46
   2.9796 , 0.953533 , 0.000476 ,  47
   2.9796 , 0.953513 , 0.000476 ,  48
   2.9796 , 0.953507 , 0.000476 ,  49
   2.9796 , 0.953507 , 0.000476 ,  50
   2.9796 , 0.953575 , 0.000476 ,  51
   2.9796 , 0.953481 , 0.000476 ,  52
   2.9796 , 0.953438 , 0.000476 ,  53
   2.9796 , 0.953487 , 0.000476 ,  54
   2.9796 , 0.953499 , 0.000476 ,  55
   2.9796 , 0.953463 , 0.000476 ,  56
   2.9796 , 0.953515 , 0.000476 ,  57
   2.9796 , 0.953568 , 0.000476 ,  58
   2.9796 , 0.953458 , 0.000476 ,  59
   2.9796 , 0.953578 , 0.000476 ,  60
   2.9796 , 0.953553 , 0.000476 ,  61
   2.9796 , 0.953521 , 0.000476 ,  62
   2.9796 , 0.953599 , 0.000476 ,  63
   2.9796 , 0.953517 , 0.000476 ,  64
   2.9796 , 0.953519 , 0.000476 ,  65
   2.9796 , 0.953430 , 0.000476 ,  66
   2.9796 , 0.953490 , 0.000476 ,  67
   2.9796 , 0.953529 , 0.000476 ,  68
   2.9796 , 0.953510 , 0.000476 ,  69
   2.9796 , 0.953509 , 0.000476 ,  70
   2.9796 , 0.953540 , 0.000476 ,  71
   2.9796 , 0.953458 , 0.000476 ,  72
   2.9796 , 0.953559 , 0.000476 ,  73
   2.9796 , 0.953564 , 0.000476 ,  74
   2.9796 , 0.953473 , 0.000476 ,  75
   2.9796 , 0.953496 , 0.000476 ,  76
   2.9796 , 0.953496 , 0.000476 ,  77
   2.9796 , 0.953521 , 0.000476 ,  78
   2.9796 , 0.953533 , 0.000476 ,  79
   2.9796 , 0.953460 , 0.000476 ,  80
   2.9796 , 0.953466 , 0.000476 ,  81
   2.9796 , 0.953580 , 0.000476 ,  82
   2.9796 , 0.953400 , 0.000476 ,  83
   2.9796 , 0.953532 , 0.000476 ,  84
   2.9796 , 0.953455 , 0.000476 ,  85
   2.9796 , 0.953462 , 0.000476 ,  86
   2.9796 , 0.953443 , 0.000476 ,  87
   2.9796 , 0.953539 , 0.000476 ,  88
   2.9796 , 0.953474 , 0.000476 ,  89
   2.9796 , 0.953525 , 0.000476 ,  90
   2.9796 , 0.953399 , 0.000476 ,  91
   2.9796 , 0.953528 , 0.000476 ,  92
   2.9796 , 0.953541 , 0.000476 ,  93
   2.9796 , 0.953382 , 0.000476 ,  94
   2.9796 , 0.953551 , 0.000476 ,  95
   2.9796 , 0.953473 , 0.000476 ,  96
   2.9796 , 0.953511 , 0.000476 ,  97
   2.9796 , 0.953463 , 0.000476 ,  98
   2.9796 , 0.953426 , 0.000476 ,  99
   2.9796 , 0.953502 , 0.000476 , 100
   3.0131 , 0.958100 , 0.000456 ,   0
   3.0131 , 0.958184 , 0.000456 ,   1
   3.0131 , 0.958162 , 0.000456 ,   2
   3.0131 , 0.958132 , 0.000456 ,   3
   3.0131 , 0.958064 , 0.000456 ,   4
   3.0131 , 0.958050 , 0.000456 ,   5
   3.0131 , 0.958051 , 0.000456 ,   6
   3.0131 , 0.958060 , 0.000456 ,   7
   3.0131 , 0.958112 , 0.000456 ,   8
   3.0131 , 0.958127 , 0.000456 ,   9
   3.0131 , 0.958095 , 0.000456 ,  10
   3.0131 , 0.958153 , 0.000456 ,  11
   3.0131 , 0.958137 , 0.000456 ,  12
   3.0131 , 0.958181 , 0.000456 ,  13
   3.0131 , 0.958125 , 0.000456 ,  14
   3.0131 , 0.958054 , 0.000456 ,  15
   3.0131 , 0.958011 , 0.000456 ,  16
   3.0131 , 0.958151 , 0.000456 ,  17
   3.0131 , 0.958109 , 0.000456 ,  18
   3.0131 , 0.958105 , 0.000456 ,  19
   3.0131 , 0.958032 , 0.000456 ,  20
   3.0131 , 0.958113 , 0.000456 ,  21
   3.0131 , 0.958167 , 0.000456 ,  22
   3.0131 , 0.958107 , 0.000456 ,  23
   3.0131 , 0.958079 , 0.000456 ,  24
   3.0131 , 0.958065 , 0.000456 ,  25
   3.0131 , 0.958075 , 0.000456 ,  26
   3.0131 , 0.958063 , 0.000456 ,  27
   3.0131 , 0.958122 , 0.000456 ,  28
   3.0131 , 0.958162 , 0.000456 ,  29
   3.0131 , 0.958240 , 0.000456 ,  30
   3.0131 , 0.958105 , 0.000456 ,  31
   3.0131 , 0.958128 , 0.000456 ,  32
   3.0131 , 0.958068 , 0.000456 ,  33
   3.0131 , 0.958045 , 0.000456 ,  34
   3.0131 , 0.958002 , 0.000456 ,  35
   3.0131 , 0.958090 , 0.000456 ,  36
   3.0131 , 0.958096 , 0.000456 ,  37
   3.0131 , 0.958165 , 0.000456 ,  38
   3.0131 , 0.958156 , 0.000456 ,  39
   3.0131 , 0.958027 , 0.000456 ,  40
   3.0131 , 0.958078 , 0.000456 ,  41
   3.0131 , 0.958112 , 0.000456 ,  42
   3.0131 , 0.958150 , 0.000456 ,  43
   3.0131 , 0.958102 , 0.000456 ,  44
   3.0131 , 0.958017 , 0.000456 ,  45
   3.0131 , 0.958076 , 0.000456 ,  46
   3.0131 , 0.958126 , 0.000456 ,  47
   3.0131 , 0.958158 , 0.000456 ,  48
   3.0131 , 0.958078 , 0.000456 ,  49
   3.0131 , 0.958017 , 0.000456 ,  50
   3.0131 , 0.958068 , 0.000456 ,  51
   3.0131 , 0.958063 , 0.000456 ,  52
   3.0131 , 0.958116 , 0.000456 ,  53
   3.0131 , 0.958096 , 0.000456 ,  54
   3.0131 , 0.958043 , 0.000456 ,  55
   3.0131 , 0.958137 , 0.000456 ,  56
   3.0131 , 0.958089 , 0.000456 ,  57
   3.0131 , 0.958030 , 0.000456 ,  58
   3.0131 , 0.958145 , 0.000456 ,  59
   3.0131 , 0.958080 , 0.000456 ,  60
   3.0131 , 0.958144 , 0.000456 ,  61
   3.0131 , 0.958028 , 0.000456 ,  62
   3.0131 , 0.958155 , 0.000456 ,  63
   3.0131 , 0.958147 , 0.000456 ,  64
   3.0131 , 0.958071 , 0.000456 ,  65
   3.0131 , 0.958104 , 0.000456 ,  66
   3.0131 , 0.958058 , 0.000456 ,  67
   3.0131 , 0.958099 , 0.000456 ,  68
   3.0131 , 0.958103 , 0.000456 ,  69
   3.0131 , 0.958051 , 0.000456 ,  70
   3.0131 , 0.958039 , 0.000456 ,  71
   3.0131 , 0.958038 , 0.000456 ,  72
   3.0131 , 0.958032 , 0.000456 ,  73
   3.0131 , 0.958184 , 0.000456 ,  74
   3.0131 , 0.958121 , 0.000456 ,  75
   3.0131 , 0.958102 , 0.000456 ,  76
   3.0131 , 0.958117 , 0.000456 ,  77
   3.0131 , 0.958105 , 0.000456 ,  78
   3.0131 , 0.958129 , 0.000456 ,  79
   3.0131 , 0.958105 , 0.000456 ,  80
   3.0131 , 0.958080 , 0.000456 ,  81
   3.0131 , 0.958086 , 0.000456 ,  82
   3.0131 , 0.958153 , 0.000456 ,  83
   3.0131 , 0.958098 , 0.000456 ,  84
   3.0131 , 0.958076 , 0.000456 ,  85
   3.0131 , 0.958078 , 0.000456 ,  86
   3.0131 , 0.958099 , 0.000456 ,  87
   3.0131 , 0.958179 , 0.000456 ,  88
   3.0131 , 0.958060 , 0.000456 ,  89
   3.0131 , 0.958102 , 0.000456 ,  90
   3.0131 , 0.958134 , 0.000456 ,  91
   3.0131 , 0.958106 , 0.000456 ,  92
   3.0131 , 0.958100 , 0.000456 ,  93
   3.0131 , 0.958032 , 0.000456 ,  94
   3.0131 , 0.958162 , 0.000456 ,  95
   3.0131 , 0.958127 , 0.000456 ,  96
   3.0131 , 0.958130 , 0.000456 ,  97
   3.0131 , 0.958084 , 0.000456 ,  98
   3.0131 , 0.958099 , 0.000456 ,  99
   3.0131 , 0.958077 , 0.000456 , 100
   3.1520 , 0.976774 , 0.000458 ,   0
   3.1520 , 0.976814 , 0.000458 ,   1
   3.1520 , 0.976785 , 0.000458 ,   2
   3.1520 , 0.976839 , 0.000458 ,   3
   3.1520 , 0.976837 , 0.000458 ,   4
   3.1520 , 0.976787 , 0.000458 ,   5
   3.1520 , 0.976772 , 0.000458 ,   6
   3.1520 , 0.976774 , 0.000458 ,   7
   3.1520 , 0.976821 , 0.000458 ,   8
   3.1520 , 0.976715 , 0.000458 ,   9
   3.1520 , 0.976800 , 0.000458 ,  10
   3.1520 , 0.976862 , 0.000458 ,  11
   3.1520 , 0.976793 , 0.000458 ,  12
   3.1520 , 0.976749 , 0.000458 ,  13
   3.1520 , 0.976887 , 0.000458 ,  14
   3.1520 , 0.976779 , 0.000458 ,  15
   3.1520 , 0.976785 , 0.000458 ,  16
   3.1520 , 0.976865 , 0.000458 ,  17
   3.1520 , 0.976807 , 0.000458 ,  18
   3.1520 , 0.976698 , 0.000458 ,  19
   3.1520 , 0.976757 , 0.000458 ,  20
   3.1520 , 0.976773 , 0.000458 ,  21
   3.1520 , 0.976734 , 0.000458 ,  22
   3.1520 , 0.976773 , 0.000458 ,  23
   3.1520 , 0.976800 , 0.000458 ,  24
   3.1520 , 0.976747 , 0.000458 ,  25
   3.1520 , 0.976716 , 0.000458 ,  26
   3.1520 , 0.976764 , 0.000458 ,  27
   3.1520 , 0.976788 , 0.000458 ,  28
   3.1520 , 0.976729 , 0.000458 ,  29
   3.1520 , 0.976851 , 0.000458 ,  30
   3.1520 , 0.976786 , 0.000458 ,  31
   3.1520 , 0.976784 , 0.000458 ,  32
   3.1520 , 0.976763 , 0.000458 ,  33
   3.1520 , 0.976680 , 0.000458 ,  34
   3.1520 , 0.976716 , 0.000458 ,  35
   3.1520 , 0.976781 , 0.000458 ,  36
   3.1520 , 0.976774 , 0.000458 ,  37
   3.1520 , 0.976823 , 0.000458 ,  38
   3.1520 , 0.976795 , 0.000458 ,  39
   3.1520 , 0.976736 , 0.000458 ,  40
   3.1520 , 0.976728 , 0.000458 ,  41
   3.1520 , 0.976678 , 0.000458 ,  42
   3.1520 , 0.976839 , 0.000458 ,  43
   3.1520 , 0.976736 , 0.000458 ,  44
   3.1520 , 0.976746 , 0.000458 ,  45
   3.1520 , 0.976787 , 0.000458 ,  46
   3.1520 , 0.976765 , 0.000458 ,  47
   3.1520 , 0.976789 , 0.000458 ,  48
   3.1520 , 0.976802 , 0.000458 ,  49
   3.1520 , 0.976789 , 0.000458 ,  50
   3.1520 , 0.976791 , 0.000458 ,  51
   3.1520 , 0.976690 , 0.000458 ,  52
   3.1520 , 0.976714 , 0.000458 ,  53
   3.1520 , 0.976683 , 0.000458 ,  54
   3.1520 , 0.976678 , 0.000458 ,  55
   3.1520 , 0.976740 , 0.000458 ,  56
   3.1520 , 0.976791 , 0.000458 ,  57
   3.1520 , 0.976830 , 0.000458 ,  58
   3.1520 , 0.976718 , 0.000458 ,  59
   3.1520 , 0.976803 , 0.000458 ,  60
   3.1520 , 0.976831 , 0.000458 ,  61
   3.1520 , 0.976746 , 0.000458 ,  62
   3.1520 , 0.976796 , 0.000458 ,  63
   3.1520 , 0.976851 , 0.000458 ,  64
   3.1520 , 0.976752 , 0.000458 ,  65
   3.1520 , 0.976737 , 0.000458 ,  66
   3.1520 , 0.976743 , 0.000458 ,  67
   3.1520 , 0.976756 , 0.000458 ,  68
   3.1520 , 0.976780 , 0.000458 ,  69
   3.1520 , 0.976798 , 0.000458 ,  70
   3.1520 , 0.976708 , 0.000458 ,  71
   3.1520 , 0.976794 , 0.000458 ,  72
   3.1520 , 0.976771 , 0.000458 ,  73
   3.1520 , 0.976768 , 0.000458 ,  74
   3.1520 , 0.976836 , 0.000458 ,  75
   3.1520 , 0.976835 , 0.000458 ,  76
   3.1520 , 0.976757 , 0.000458 ,  77
   3.1520 , 0.976793 , 0.000458 ,  78
   3.1520 , 0.976802 , 0.000458 ,  79
   3.1520 , 0.976741 , 0.000458 ,  80
   3.1520 , 0.976776 , 0.000458 ,  81
   3.1520 , 0.976849 , 0.000458 ,  82
   3.1520 , 0.976748 , 0.000458 ,  83
   3.1520 , 0.976765 , 0.000458 ,  84
   3.1520 , 0.976813 , 0.000458 ,  85
   3.1520 , 0.976734 , 0.000458 ,  86
   3.1520 , 0.976674 , 0.000458 ,  87
   3.1520 , 0.976829 , 0.000458 ,  88
   3.1520 , 0.976802 , 0.000458 ,  89
   3.1520 , 0.976779 , 0.000458 ,  90
   3.1520 , 0.976751 , 0.000458 ,  91
   3.1520 , 0.976803 , 0.000458 ,  92
   3.1520 , 0.976724 , 0.000458 ,  93
   3.1520 , 0.976771 , 0.000458 ,  94
   3.1520 , 0.976806 , 0.000458 ,  95
   3.1520 , 0.976840 , 0.000458 ,  96
   3.1520 , 0.976760 , 0.000458 ,  97
   3.1520 , 0.976728 , 0.000458 ,  98
   3.1520 , 0.976791 , 0.000458 ,  99
   3.1520 , 0.976707 , 0.000458 , 100
   3.3159 , 0.996839 , 0.000531 ,   0
   3.3159 , 0.996824 , 0.000531 ,   1
   3.3159 , 0.996873 , 0.000531 ,   2
   3.3159 , 0.996880 , 0.000531 ,   3
   3.3159 , 0.996888 , 0.000531 ,   4
   3.3159 , 0.996854 , 0.000531 ,   5
   3.3159 , 0.996796 , 0.000531 ,   6
   3.3159 , 0.996906 , 0.000531 ,   7
   3.3159 , 0.996806 , 0.000531 ,   8
   3.3159 , 0.996918 , 0.000531 ,   9
   3.3159 , 0.996774 , 0.000531 ,  10
   3.3159 , 0.996909 , 0.000531 ,  11
   3.3159 , 0.996916 , 0.000531 ,  12
   3.3159 , 0.996844 , 0.000531 ,  13
   3.3159 , 0.996871 , 0.000531 ,  14
   3.3159 , 0.996824 , 0.000531 ,  15
   3.3159 , 0.996758 , 0.000531 ,  16
   3.3159 , 0.996873 , 0.000531 ,  17
   3.3159 , 0.996924 , 0.000531 ,  18
   3.3159 , 0.996757 , 0.000531 ,  19
   3.3159 , 0.996843 , 0.000531 ,  20
   3.3159 , 0.996800 , 0.000531 ,  21
   3.3159 , 0.996926 , 0.000531 ,  22
   3.3159 , 0.996840 , 0.000531 ,  23
   3.3159 , 0.996785 , 0.000531 ,  24
   3.3159 , 0.996836 , 0.000531 ,  25
   3.3159 , 0.996808 , 0.000531 ,  26
   3.3159 , 0.996858 , 0.000531 ,  27
   3.3159 , 0.996825 , 0.000531 ,  28
   3.3159 , 0.996890 , 0.000531 ,  29
   3.3159 , 0.996928 , 0.000531 ,  30
   3.3159 , 0.996812 , 0.000531 ,  31
   3.3159 , 0.996869 , 0.000531 ,  32
   3.3159 , 0.996868 , 0.000531 ,  33
   3.3159 , 0.996767 , 0.000531 ,  34
   3.3159 , 0.996849 , 0.000531 ,  35
   3.3159 , 0.996909 , 0.000531 ,  36
   3.3159 , 0.996845 , 0.000531 ,  37
   3.3159 , 0.996852 , 0.000531 ,  38
   3.3159 , 0.996778 , 0.000531 ,  39
   3.3159 , 0.996832 , 0.000531 ,  40
   3.3159 , 0.996758 , 0.000531 ,  41
   3.3159 , 0.996792 , 0.000531 ,  42
   3.3159 , 0.996817 , 0.000531 ,  43
   3.3159 , 0.996878 , 0.000531 ,  44
   3.3159 , 0.996855 , 0.000531 ,  45
   3.3159 , 0.996970 , 0.000531 ,  46
   3.3159 , 0.996869 , 0.000531 ,  47
   3.3159 , 0.996865 , 0.000531 ,  48
   3.3159 , 0.996743 , 0.000531 ,  49
   3.3159 , 0.996860 , 0.000531 ,  50
   3.3159 , 0.996802 , 0.000531 ,  51
   3.3159 , 0.996832 , 0.000531 ,  52
   3.3159 , 0.996735 , 0.000531 ,  53
   3.3159 , 0.996797 , 0.000531 ,  54
   3.3159 , 0.996773 , 0.000531 ,  55
   3.3159 , 0.996878 , 0.000531 ,  56
   3.3159 , 0.996839 , 0.000531 ,  57
   3.3159 , 0.996878 , 0.000531 ,  58
   3.3159 , 0.996788 , 0.000531 ,  59
   3.3159 , 0.996810 , 0.000531 ,  60
   3.3159 , 0.996883 , 0.000531 ,  61
   3.3159 , 0.996844 , 0.000531 ,  62
   3.3159 , 0.996864 , 0.000531 ,  63
   3.3159 , 0.996837 , 0.000531 ,  64
   3.3159 , 0.996823 , 0.000531 ,  65
   3.3159 , 0.996796 , 0.000531 ,  66
   3.3159 , 0.996781 , 0.000531 ,  67
   3.3159 , 0.996767 , 0.000531 ,  68
   3.3159 , 0.996767 , 0.000531 ,  69
   3.3159 , 0.996829 , 0.000531 ,  70
   3.3159 , 0.996825 , 0.000531 ,  71
   3.3159 , 0.996810 , 0.000531 ,  72
   3.3159 , 0.996755 , 0.000531 ,  73
   3.3159 , 0.996824 , 0.000531 ,  74
   3.3159 , 0.996813 , 0.000531 ,  75
   3.3159 , 0.996824 , 0.000531 ,  76
   3.3159 , 0.996944 , 0.000531 ,  77
   3.3159 , 0.996849 , 0.000531 ,  78
   3.3159 , 0.996880 , 0.000531 ,  79
   3.3159 , 0.996864 , 0.000531 ,  80
   3.3159 , 0.996878 , 0.000531 ,  81
   3.3159 , 0.996894 , 0.000531 ,  82
   3.3159 , 0.996890 , 0.000531 ,  83
   3.3159 , 0.996759 , 0.000531 ,  84
   3.3159 , 0.996863 , 0.000531 ,  85
   3.3159 , 0.996812 , 0.000531 ,  86
   3.3159 , 0.996830 , 0.000531 ,  87
   3.3159 , 0.996927 , 0.000531 ,  88
   3.3159 , 0.996774 , 0.000531 ,  89
   3.3159 , 0.996815 , 0.000531 ,  90
   3.3159 , 0.996840 , 0.000531 ,  91
   3.3159 , 0.996893 , 0.000531 ,  92
   3.3159 , 0.996757 , 0.000531 ,  93
   3.3159 , 0.996878 , 0.000531 ,  94
   3.3159 , 0.996984 , 0.000531 ,  95
   3.3159 , 0.996880 , 0.000531 ,  96
   3.3159 , 0.996845 , 0.000531 ,  97
   3.3159 , 0.996778 , 0.000531 ,  98
   3.3159 , 0.996731 , 0.000531 ,  99
   3.3159 , 0.996794 , 0.000531 , 100
   3.4783 , 1.014084 , 0.000967 ,   0
   3.4783 , 1.014049 , 0.000967 ,   1
   3.4783 , 1.014127 , 0.000967 ,   2
   3.4783 , 1.014226 , 0.000967 ,   3
   3.4783 , 1.014117 , 0.000967 ,   4
   3.4783 , 1.014103 , 0.000967 ,   5
   3.4783 , 1.014170 , 0.000967 ,   6
   3.4783 , 1.013894 , 0.000967 ,   7
   3.4783 , 1.013989 , 0.000967 ,   8
   3.4783 , 1.014165 , 0.000967 ,   9
   3.4783 , 1.014007 , 0.000967 ,  10
   3.4783 , 1.014178 , 0.000967 ,  11
   3.4783 , 1.014130 , 0.000967 ,  12
   3.4783 , 1.014043 , 0.000967 ,  13
   3.4783 , 1.014020 , 0.000967 ,  14
   3.4783 , 1.013802 , 0.000967 ,  15
   3.4783 , 1.014071 , 0.000967 ,  16
   3.4783 , 1.014056 , 0.000967 ,  17
   3.4783 , 1.014202 , 0.000967 ,  18
   3.4783 , 1.013941 , 0.000967 ,  19
   3.4783 , 1.013977 , 0.000967 ,  20
   3.4783 , 1.013950 , 0.000967 ,  21
   3.4783 , 1.014038 , 0.000967 ,  22
   3.4783 , 1.014100 , 0.000967 ,  23
   3.4783 , 1.014109 , 0.000967 ,  24
   3.4783 , 1.014079 , 0.000967 ,  25
   3.4783 , 1.014200 , 0.000967 ,  26
   3.4783 , 1.014061 , 0.000967 ,  27
   3.4783 , 1.014072 , 0.000967 ,  28
   3.4783 , 1.014133 , 0.000967 ,  29
   3.4783 , 1.014301 , 0.000967 ,  30
   3.4783 , 1.014046 , 0.000967 ,  31
   3.4783 , 1.014124 , 0.000967 ,  32
   3.4783 , 1.013995 , 0.000967 ,  33
   3.4783 , 1.014075 , 0.000967 ,  34
   3.4783 , 1.014092 , 0.000967 ,  35
   3.4783 , 1.014035 , 0.000967 ,  36
   3.4783 , 1.014062 , 0.000967 ,  37
   3.4783 , 1.014276 , 0.000967 ,  38
   3.4783 , 1.014194 , 0.000967 ,  39
   3.4783 , 1.014171 , 0.000967 ,  40
   3.4783 , 1.014140 , 0.000967 ,  41
   3.4783 , 1.014033 , 0.000967 ,  42
   3.4783 , 1.013851 , 0.000967 ,  43
   3.4783 , 1.014149 , 0.000967 ,  44
   3.4783 , 1.013969 , 0.000967 ,  45
   3.4783 , 1.013984 , 0.000967 ,  46
   3.4783 , 1.014112 , 0.000967 ,  47
   3.4783 , 1.014328 , 0.000967 ,  48
   3.4783 , 1.014084 , 0.000967 ,  49
   3.4783 , 1.014130 , 0.000967 ,  50
   3.4783 , 1.014040 , 0.000967 ,  51
   3.4783 , 1.014119 , 0.000967 ,  52
   3.4783 , 1.013935 , 0.000967 ,  53
   3.4783 , 1.014130 , 0.000967 ,  54
   3.4783 , 1.014010 , 0.000967 ,  55
   3.4783 , 1.014178 , 0.000967 ,  56
   3.4783 , 1.014136 , 0.000967 ,  57
   3.4783 , 1.014199 , 0.000967 ,  58
   3.4783 , 1.014124 , 0.000967 ,  59
   3.4783 , 1.013955 , 0.000967 ,  60
   3.4783 , 1.013913 , 0.000967 ,  61
   3.4783 , 1.014232 , 0.000967 ,  62
   3.4783 , 1.014122 , 0.000967 ,  63
   3.4783 , 1.014121 , 0.000967 ,  64
   3.4783 , 1.013973 , 0.000967 ,  65
   3.4783 , 1.014036 , 0.000967 ,  66
   3.4783 , 1.013975 , 0.000967 ,  67
   3.4783 , 1.014152 , 0.000967 ,  68
   3.4783 , 1.014143 , 0.000967 ,  69
   3.4783 , 1.014093 , 0.000967 ,  70
   3.4783 , 1.014060 , 0.000967 ,  71
   3.4783 , 1.014106 , 0.000967 ,  72
   3.4783 , 1.014227 , 0.000967 ,  73
   3.4783 , 1.014235 , 0.000967 ,  74
   3.4783 , 1.013974 , 0.000967 ,  75
   3.4783 , 1.013946 , 0.000967 ,  76
   3.4783 , 1.014141 , 0.000967 ,  77
   3.4783 , 1.013929 , 0.000967 ,  78
   3.4783 , 1.014031 , 0.000967 ,  79
   3.4783 , 1.014099 , 0.000967 ,  80
   3.4783 , 1.014160 , 0.000967 ,  81
   3.4783 , 1.014141 , 0.000967 ,  82
   3.4783 , 1.014263 , 0.000967 ,  83
   3.4783 , 1.014030 , 0.000967 ,  84
   3.4783 , 1.014040 , 0.000967 ,  85
   3.4783 , 1.014141 , 0.000967 ,  86
   3.4783 , 1.014154 , 0.000967 ,  87
   3.4783 , 1.014029 , 0.000967 ,  88
   3.4783 , 1.014152 , 0.000967 ,  89
   3.4783 , 1.014148 , 0.000967 ,  90
   3.4783 , 1.014149 , 0.000967 ,  91
   3.4783 , 1.014098 , 0.000967 ,  92
   3.4783 , 1.014079 , 0.000967 ,  93
   3.4783 , 1.013956 , 0.000967 ,  94
   3.4783 , 1.014134 , 0.000967 ,  95
   3.4783 , 1.014143 , 0.000967 ,  96
   3.4783 , 1.014014 , 0.000967 ,  97
   3.4783 , 1.014076 , 0.000967 ,  98
   3.4783 , 1.013917 , 0.000967 ,  99
   3.4783 , 1.014056 , 0.000967 , 100
   3.6048 , 1.030078 , 0.000669 ,   0
   3.6048 , 1.030111 , 0.000669 ,   1
   3.6048 , 1.030230 , 0.000669 ,   2
   3.6048 , 1.030078 , 0.000669 ,   3
   3.6048 , 1.030034 , 0.000669 ,   4
   3.6048 , 1.030099 , 0.000669 ,   5
   3.6048 , 1.029993 , 0.000669 ,   6
   3.6048 , 1.030014 , 0.000669 ,   7
   3.6048 , 1.030122 , 0.000669 ,   8
   3.6048 , 1.030152 , 0.000669 ,   9
   3.6048 , 1.030062 , 0.000669 ,  10
   3.6048 , 1.030112 , 0.000669 ,  11
   3.6048 , 1.030107 , 0.000669 ,  12
   3.6048 , 1.030050 , 0.000669 ,  13
   3.6048 , 1.030140 , 0.000669 ,  14
   3.6048 , 1.030123 , 0.000669 ,  15
   3.6048 , 1.030092 , 0.000669 ,  16
   3.6048 , 1.030025 , 0.000669 ,  17
   3.6048 , 1.030099 , 0.000669 ,  18
   3.6048 , 1.030109 , 0.000669 ,  19
   3.6048 , 1.030178 , 0.000669 ,  20
   3.6048 , 1.030052 , 0.000669 ,  21
   3.6048 , 1.029932 , 0.000669 ,  22
   3.6048 , 1.030108 , 0.000669 ,  23
   3.6048 , 1.030128 , 0.000669 ,  24
   3.6048 , 1.030088 , 0.000669 ,  25
   3.6048 , 1.029980 , 0.000669 ,  26
   3.6048 , 1.030092 , 0.000669 ,  27
   3.6048 , 1.030112 , 0.000669 ,  28
   3.6048 , 1.030153 , 0.000669 ,  29
   3.6048 , 1.030178 , 0.000669 ,  30
   3.6048 , 1.030061 , 0.000669 ,  31
   3.6048 , 1.030046 , 0.000669 ,  32
   3.6048 , 1.030039 , 0.000669 ,  33
   3.6048 , 1.029977 , 0.000669 ,  34
   3.6048 , 1.029932 , 0.000669 ,  35
   3.6048 , 1.030079 , 0.000669 ,  36
   3.6048 , 1.030151 , 0.000669 ,  37
   3.6048 , 1.030119 , 0.000669 ,  38
   3.6048 , 1.030066 , 0.000669 ,  39
   3.6048 , 1.029997 , 0.000669 ,  40
   3.6048 , 1.030004 , 0.000669 ,  41
   3.6048 , 1.030082 , 0.000669 ,  42
   3.6048 , 1.030129 , 0.000669 ,  43
   3.6048 , 1.030035 , 0.000669 ,  44
   3.6048 , 1.030018 , 0.000669 ,  45
   3.6048 , 1.030077 , 0.000669 ,  46
   3.6048 , 1.030045 , 0.000669 ,  47
   3.6048 , 1.030041 , 0.000669 ,  48
   3.6048 , 1.030073 , 0.000669 ,  49
   3.6048 , 1.030086 , 0.000669 ,  50
   3.6048 , 1.030049 , 0.000669 ,  51
   3.6048 , 1.029986 , 0.000669 ,  52
   3.6048 , 1.030132 , 0.000669 ,  53
   3.6048 , 1.030023 , 0.000669 ,  54
   3.6048 , 1.030028 , 0.000669 ,  55
   3.6048 , 1.030137 , 0.000669 ,  56
   3.6048 , 1.029984 , 0.000669 ,  57
   3.6048 , 1.030111 , 0.000669 ,  58
   3.6048 , 1.030086 , 0.000669 ,  59
   3.6048 , 1.030198 , 0.000669 ,  60
   3.6048 , 1.030094 , 0.000669 ,  61
   3.6048 , 1.029986 , 0.000669 ,  62
   3.6048 , 1.030227 , 0.000669 ,  63
   3.6048 , 1.030072 , 0.000669 ,  64
   3.6048 , 1.030032 , 0.000669 ,  65
   3.6048 , 1.030067 , 0.000669 ,  66
   3.6048 , 1.030040 , 0.000669 ,  67
   3.6048 , 1.030059 , 0.000669 ,  68
   3.6048 , 1.030030 , 0.000669 ,  69
   3.6048 , 1.030188 , 0.000669 ,  70
   3.6048 , 1.030053 , 0.000669 ,  71
   3.6048 , 1.029954 , 0.000669 ,  72
   3.6048 , 1.030109 , 0.000669 ,  73
   3.6048 , 1.030183 , 0.000669 ,  74
   3.6048 , 1.030130 , 0.000669 ,  75
   3.6048 , 1.030063 , 0.000669 ,  76
   3.6048 , 1.030071 , 0.000669 ,  77
   3.6048 , 1.030040 , 0.000669 ,  78
   3.6048 , 1.029954 , 0.000669 ,  79
   3.6048 , 1.030237 , 0.000669 ,  80
   3.6048 , 1.030023 , 0.000669 ,  81
   3.6048 , 1.030055 , 0.000669 ,  82
   3.6048 , 1.030188 , 0.000669 ,  83
   3.6048 , 1.030087 , 0.000669 ,  84
   3.6048 , 1.030043 , 0.000669 ,  85
   3.6048 , 1.030011 , 0.000669 ,  86
   3.6048 , 1.030016 , 0.000669 ,  87
   3.6048 , 1.030205 , 0.000669 ,  88
   3.6048 , 1.029977 , 0.000669 ,  89
   3.6048 , 1.030213 , 0.000669 ,  90
   3.6048 , 1.030136 , 0.000669 ,  91
   3.6048 , 1.030124 , 0.000669 ,  92
   3.6048 , 1.030112 , 0.000669 ,  93
   3.6048 , 1.030134 , 0.000669 ,  94
   3.6048 , 1.030094 , 0.000669 ,  95
   3.6048 , 1.030053 , 0.000669 ,  96
   3.6048 , 1.030000 , 0.000669 ,  97
   3.6048 , 1.029995 , 0.000669 ,  98
   3.6048 , 1.030083 , 0.000669 ,  99
   3.6048 , 1.030050 , 0.000669 , 100
   3.7468 , 1.045239 , 0.000758 ,   0
   3.7468 , 1.045276 , 0.000758 ,   1
   3.7468 , 1.045339 , 0.000758 ,   2
   3.7468 , 1.045271 , 0.000758 ,   3
   3.7468 , 1.045315 , 0.000758 ,   4
   3.7468 , 1.045190 , 0.000758 ,   5
   3.7468 , 1.045071 , 0.000758 ,   6
   3.7468 , 1.045199 , 0.000758 ,   7
   3.7468 , 1.045207 , 0.000758 ,   8
   3.7468 , 1.045235 , 0.000758 ,   9
   3.7468 , 1.045232 , 0.000758 ,  10
   3.7468 , 1.045328 , 0.000758 ,  11
   3.7468 , 1.045386 , 0.000758 ,  12
   3.7468 , 1.045306 , 0.000758 ,  13
   3.7468 , 1.045152 , 0.000758 ,  14
   3.7468 , 1.045138 , 0.000758 ,  15
   3.7468 , 1.045277 , 0.000758 ,  16
   3.7468 , 1.045273 , 0.000758 ,  17
   3.7468 , 1.045221 , 0.000758 ,  18
   3.7468 , 1.045234 , 0.000758 ,  19
   3.7468 , 1.045177 , 0.000758 ,  20
   3.7468 , 1.045272 , 0.000758 ,  21
   3.7468 , 1.045197 , 0.000758 ,  22
   3.7468 , 1.045313 , 0.000758 ,  23
   3.7468 , 1.045325 , 0.000758 ,  24
   3.7468 , 1.045143 , 0.000758 ,  25
   3.7468 , 1.045241 , 0.000758 ,  26
   3.7468 , 1.045193 , 0.000758 ,  27
   3.7468 , 1.045166 , 0.000758 ,  28
   3.7468 , 1.045357 , 0.000758 ,  29
   3.7468 , 1.045519 , 0.000758 ,  30
   3.7468 , 1.045245 , 0.000758 ,  31
   3.7468 , 1.045320 , 0.000758 ,  32
   3.7468 , 1.045226 , 0.000758 ,  33
   3.7468 , 1.045217 , 0.000758 ,  34
   3.7468 , 1.045032 , 0.000758 ,  35
   3.7468 , 1.045267 , 0.000758 ,  36
   3.7468 , 1.045190 , 0.000758 ,  37
   3.7468 , 1.045285 , 0.000758 ,  38
   3.7468 , 1.045248 , 0.000758 ,  39
   3.7468 , 1.045203 , 0.000758 ,  40
   3.7468 , 1.045303 , 0.000758 ,  41
   3.7468 , 1.045239 , 0.000758 ,  42
   3.7468 , 1.045260 , 0.000758 ,  43
   3.7468 , 1.045222 , 0.000758 ,  44
   3.7468 , 1.045273 , 0.000758 ,  45
   3.7468 , 1.045208 , 0.000758 ,  46
   3.7468 , 1.045305 , 0.000758 ,  47
   3.7468 , 1.045266 , 0.000758 ,  48
   3.7468 , 1.045183 , 0.000758 ,  49
   3.7468 , 1.045341 , 0.000758 ,  50
   3.7468 , 1.045247 , 0.000758 ,  51
   3.7468 , 1.045101 , 0.000758 ,  52
   3.7468 , 1.045201 , 0.000758 ,  53
   3.7468 , 1.045146 , 0.000758 ,  54
   3.7468 , 1.045172 , 0.000758 ,  55
   3.7468 , 1.045242 , 0.000758 ,  56
   3.7468 , 1.045118 , 0.000758 ,  57
   3.7468 , 1.045186 , 0.000758 ,  58
   3.7468 , 1.045165 , 0.000758 ,  59
   3.7468 , 1.045253 , 0.000758 ,  60
   3.7468 , 1.045189 , 0.000758 ,  61
   3.7468 , 1.045271 , 0.000758 ,  62
   3.7468 , 1.045405 , 0.000758 ,  63
   3.7468 , 1.045353 , 0.000758 ,  64
   3.7468 , 1.045127 , 0.000758 ,  65
   3.7468 , 1.045166 , 0.000758 ,  66
   3.7468 , 1.045336 , 0.000758 ,  67
   3.7468 , 1.045274 , 0.000758 ,  68
   3.7468 , 1.045111 , 0.000758 ,  69
   3.7468 , 1.045221 , 0.000758 ,  70
   3.7468 , 1.045155 , 0.000758 ,  71
   3.7468 , 1.045144 , 0.000758 ,  72
   3.7468 , 1.045320 , 0.000758 ,  73
   3.7468 , 1.045283 , 0.000758 ,  74
   3.7468 , 1.045260 , 0.000758 ,  75
   3.7468 , 1.045196 , 0.000758 ,  76
   3.7468 , 1.045180 , 0.000758 ,  77
   3.7468 , 1.045269 , 0.000758 ,  78
   3.7468 , 1.045348 , 0.000758 ,  79
   3.7468 , 1.045297 , 0.000758 ,  80
   3.7468 , 1.045149 , 0.000758 ,  81
   3.7468 , 1.045277 , 0.000758 ,  82
   3.7468 , 1.045291 , 0.000758 ,  83
   3.7468 , 1.045206 , 0.000758 ,  84
   3.7468 , 1.045256 , 0.000758 ,  85
   3.7468 , 1.045244 , 0.000758 ,  86
   3.7468 , 1.045203 , 0.000758 ,  87
   3.7468 , 1.045362 , 0.000758 ,  88
   3.7468 , 1.045205 , 0.000758 ,  89
   3.7468 , 1.045233 , 0.000758 ,  90
   3.7468 , 1.045237 , 0.000758 ,  91
   3.7468 , 1.045281 , 0.000758 ,  92
   3.7468 , 1.045268 , 0.000758 ,  93
   3.7468 , 1.045172 , 0.000758 ,  94
   3.7468 , 1.045225 , 0.000758 ,  95
   3.7468 , 1.045258 , 0.000758 ,  96
   3.7468 , 1.045303 , 0.000758 ,  97
   3.7468 , 1.045222 , 0.000758 ,  98
   3.7468 , 1.045267 , 0.000758 ,  99
   3.7468 , 1.045096 , 0.000758 , 100
   3.9951 , 1.074445 , 0.000668 ,   0
   3.9951 , 1.074479 , 0.000668 ,   1
   3.9951 , 1.074343 , 0.000668 ,   2
   3.9951 , 1.074556 , 0.000668 ,   3
   3.9951 , 1.074396 , 0.000668 ,   4
   3.9951 , 1.074502 , 0.000668 ,   5
   3.9951 , 1.074411 , 0.000668 ,   6
   3.9951 , 1.074540 , 0.000668 ,   7
   3.9951 , 1.074560 , 0.000668 ,   8
   3.9951 , 1.074514 , 0.000668 ,   9
   3.9951 , 1.074387 , 0.000668 ,  10
   3.9951 , 1.074471 , 0.000668 ,  11
   3.9951 , 1.074391 , 0.000668 ,  12
   3.9951 , 1.074499 , 0.000668 ,  13
   3.9951 , 1.074537 , 0.000668 ,  14
   3.9951 , 1.074471 , 0.000668 ,  15
   3.9951 , 1.074512 , 0.000668 ,  16
   3.9951 , 1.074426 , 0.000668 ,  17
   3.9951 , 1.074427 , 0.000668 ,  18
   3.9951 , 1.074333 , 0.000668 ,  19
   3.9951 , 1.074486 , 0.000668 ,  20
   3.9951 , 1.074454 , 0.000668 ,  21
   3.9951 , 1.074595 , 0.000668 ,  22
   3.9951 , 1.074550 , 0.000668 ,  23
   3.9951 , 1.074387 , 0.000668 ,  24
   3.9951 , 1.074343 , 0.000668 ,  25
   3.9951 , 1.074522 , 0.000668 ,  26
   3.9951 , 1.074433 , 0.000668 ,  27
   3.9951 , 1.074366 , 0.000668 ,  28
   3.9951 , 1.074412 , 0.000668 ,  29
   3.9951 , 1.074533 , 0.000668 ,  30
   3.9951 , 1.074423 , 0.000668 ,  31
   3.9951 , 1.074431 , 0.000668 ,  32
   3.9951 , 1.074555 , 0.000668 ,  33
   3.9951 , 1.074353 , 0.000668 ,  34
   3.9951 , 1.074429 , 0.000668 ,  35
   3.9951 , 1.074376 , 0.000668 ,  36
   3.9951 , 1.074472 , 0.000668 ,  37
   3.9951 , 1.074526 , 0.000668 ,  38
   3.9951 , 1.074529 , 0.000668 ,  39
   3.9951 , 1.074374 , 0.000668 ,  40
   3.9951 , 1.074561 , 0.000668 ,  41
   3.9951 , 1.074433 , 0.000668 ,  42
   3.9951 , 1.074409 , 0.000668 ,  43
   3.9951 , 1.074483 , 0.000668 ,  44
   3.9951 , 1.074313 , 0.000668 ,  45
   3.9951 , 1.074450 , 0.000668 ,  46
   3.9951 , 1.074413 , 0.000668 ,  47
   3.9951 , 1.074444 , 0.000668 ,  48
   3.9951 , 1.074420 , 0.000668 ,  49
   3.9951 , 1.074416 , 0.000668 ,  50
   3.9951 , 1.074490 , 0.000668 ,  51
   3.9951 , 1.074532 , 0.000668 ,  52
   3.9951 , 1.074479 , 0.000668 ,  53
   3.9951 , 1.074335 , 0.000668 ,  54
   3.9951 , 1.074444 , 0.000668 ,  55
   3.9951 , 1.074397 , 0.000668 ,  56
   3.9951 , 1.074468 , 0.000668 ,  57
   3.9951 , 1.074516 , 0.000668 ,  58
   3.9951 , 1.074408 , 0.000668 ,  59
   3.9951 , 1.074532 , 0.000668 ,  60
   3.9951 , 1.074360 , 0.000668 ,  61
   3.9951 , 1.074418 , 0.000668 ,  62
   3.9951 , 1.074525 , 0.000668 ,  63
   3.9951 , 1.074407 , 0.000668 ,  64
   3.9951 , 1.074400 , 0.000668 ,  65
   3.9951 , 1.074378 , 0.000668 ,  66
   3.9951 , 1.074490 , 0.000668 ,  67
   3.9951 , 1.074385 , 0.000668 ,  68
   3.9951 , 1.074422 , 0.000668 ,  69
   3.9951 , 1.074417 , 0.000668 ,  70
   3.9951 , 1.074496 , 0.000668 ,  71
   3.9951 , 1.074338 , 0.000668 ,  72
   3.9951 , 1.074384 , 0.000668 ,  73
   3.9951 , 1.074441 , 0.000668 ,  74
   3.9951 , 1.074466 , 0.000668 ,  75
   3.9951 , 1.074576 , 0.000668 ,  76
   3.9951 , 1.074434 , 0.000668 ,  77
   3.9951 , 1.074389 , 0.000668 ,  78
   3.9951 , 1.074487 , 0.000668 ,  79
   3.9951 , 1.074404 , 0.000668 ,  80
   3.9951 , 1.074503 , 0.000668 ,  81
   3.9951 , 1.074513 , 0.000668 ,  82
   3.9951 , 1.074449 , 0.000668 ,  83
   3.9951 , 1.074525 , 0.000668 ,  84
   3.9951 , 1.074442 , 0.000668 ,  85
   3.9951 , 1.074415 , 0.000668 ,  86
   3.9951 , 1.074424 , 0.000668 ,  87
   3.9951 , 1.074528 , 0.000668 ,  88
   3.9951 , 1.074401 , 0.000668 ,  89
   3.9951 , 1.074455 , 0.000668 ,  90
   3.9951 , 1.074295 , 0.000668 ,  91
   3.9951 , 1.074403 , 0.000668 ,  92
   3.9951 , 1.074457 , 0.000668 ,  93
   3.9951 , 1.074314 , 0.000668 ,  94
   3.9951 , 1.074464 , 0.000668 ,  95
   3.9951 , 1.074472 , 0.000668 ,  96
   3.9951 , 1.074370 , 0.000668 ,  97
   3.9951 , 1.074452 , 0.000668 ,  98
   3.9951 , 1.074422 , 0.000668 ,  99
   3.9951 , 1.074323 , 0.000668 , 100
   4.1198 , 1.086407 , 0.000823 ,   0
   4.1198 , 1.086474 , 0.000823 ,   1
   4.1198 , 1.086501 , 0.000823 ,   2
   4.1198 , 1.086504 , 0.000823 ,   3
   4.1198 , 1.086287 , 0.000823 ,   4
   4.1198 , 1.086386 , 0.000823 ,   5
   4.1198 , 1.086346 , 0.000823 ,   6
   4.1198 , 1.086406 , 0.000823 ,   7
   4.1198 , 1.086367 , 0.000823 ,   8
   4.1198 , 1.086498 , 0.000823 ,   9
   4.1198 , 1.086254 , 0.000823 ,  10
   4.1198 , 1.086554 , 0.000823 ,  11
   4.1198 , 1.086589 , 0.000823 ,  12
   4.1198 , 1.086418 , 0.000823 ,  13
   4.1198 , 1.086494 , 0.000823 ,  14
   4.1198 , 1.086566 , 0.000823 ,  15
   4.1198 , 1.086323 , 0.000823 ,  16
   4.1198 , 1.086490 , 0.000823 ,  17
   4.1198 , 1.086424 , 0.000823 ,  18
   4.1198 , 1.086375 , 0.000823 ,  19
   4.1198 , 1.086451 , 0.000823 ,  20
   4.1198 , 1.086367 , 0.000823 ,  21
   4.1198 , 1.086521 , 0.000823 ,  22
   4.1198 , 1.086383 , 0.000823 ,  23
   4.1198 , 1.086368 , 0.000823 ,  24
   4.1198 , 1.086328 , 0.000823 ,  25
   4.1198 , 1.086173 , 0.000823 ,  26
   4.1198 , 1.086285 , 0.000823 ,  27
   4.1198 , 1.086396 , 0.000823 ,  28
   4.1198 , 1.086236 , 0.000823 ,  29
   4.1198 , 1.086534 , 0.000823 ,  30
   4.1198 , 1.086461 , 0.000823 ,  31
   4.1198 , 1.086337 , 0.000823 ,  32
   4.1198 , 1.086385 , 0.000823 ,  33
   4.1198 , 1.086351 , 0.000823 ,  34
   4.1198 , 1.086510 , 0.000823 ,  35
   4.1198 , 1.086411 , 0.000823 ,  36
   4.1198 , 1.086280 , 0.000823 ,  37
   4.1198 , 1.086448 , 0.000823 ,  38
   4.1198 , 1.086459 , 0.000823 ,  39
   4.1198 , 1.086503 , 0.000823 ,  40
   4.1198 , 1.086394 , 0.000823 ,  41
   4.1198 , 1.086269 , 0.000823 ,  42
   4.1198 , 1.086404 , 0.000823 ,  43
   4.1198 , 1.086524 , 0.000823 ,  44
   4.1198 , 1.086414 , 0.000823 ,  45
   4.1198 , 1.086419 , 0.000823 ,  46
   4.1198 , 1.086350 , 0.000823 ,  47
   4.1198 , 1.086489 , 0.000823 ,  48
   4.1198 , 1.086276 , 0.000823 ,  49
   4.1198 , 1.086345 , 0.000823 ,  50
   4.1198 , 1.086466 , 0.000823 ,  51
   4.1198 , 1.086509 , 0.000823 ,  52
   4.1198 , 1.086434 , 0.000823 ,  53
   4.1198 , 1.086381 , 0.000823 ,  54
   4.1198 , 1.086444 , 0.000823 ,  55
   4.1198 , 1.086288 , 0.000823 ,  56
   4.1198 , 1.086412 , 0.000823 ,  57
   4.1198 , 1.086571 , 0.000823 ,  58
   4.1198 , 1.086435 , 0.000823 ,  59
   4.1198 , 1.086477 , 0.000823 ,  60
   4.1198 , 1.086464 , 0.000823 ,  61
   4.1198 , 1.086289 , 0.000823 ,  62
   4.1198 , 1.086386 , 0.000823 ,  63
   4.1198 , 1.086474 , 0.000823 ,  64
   4.1198 , 1.086337 , 0.000823 ,  65
   4.1198 , 1.086451 , 0.000823 ,  66
   4.1198 , 1.086379 , 0.000823 ,  67
   4.1198 , 1.086368 , 0.000823 ,  68
   4.1198 , 1.086476 , 0.000823 ,  69
   4.1198 , 1.086450 , 0.000823 ,  70
   4.1198 , 1.086395 , 0.000823 ,  71
   4.1198 , 1.086362 , 0.000823 ,  72
   4.1198 , 1.086385 , 0.000823 ,  73
   4.1198 , 1.086396 , 0.000823 ,  74
   4.1198 , 1.086450 , 0.000823 ,  75
   4.1198 , 1.086423 , 0.000823 ,  76
   4.1198 , 1.086392 , 0.000823 ,  77
   4.1198 , 1.086381 , 0.000823 ,  78
   4.1198 , 1.086348 , 0.000823 ,  79
   4.1198 , 1.086418 , 0.000823 ,  80
   4.1198 , 1.086438 , 0.000823 ,  81
   4.1198 , 1.086466 , 0.000823 ,  82
   4.1198 , 1.086523 , 0.000823 ,  83
   4.1198 , 1.086425 , 0.000823 ,  84
   4.1198 , 1.086463 , 0.000823 ,  85
   4.1198 , 1.086474 , 0.000823 ,  86
   4.1198 , 1.086300 , 0.000823 ,  87
   4.1198 , 1.086443 , 0.000823 ,  88
   4.1198 , 1.086464 , 0.000823 ,  89
   4.1198 , 1.086413 , 0.000823 ,  90
   4.1198 , 1.086302 , 0.000823 ,  91
   4.1198 , 1.086352 , 0.000823 ,  92
   4.1198 , 1.086234 , 0.000823 ,  93
   4.1198 , 1.086345 , 0.000823 ,  94
   4.1198 , 1.086336 , 0.000823 ,  95
   4.1198 , 1.086405 , 0.000823 ,  96
   4.1198 , 1.086271 , 0.000823 ,  97
   4.1198 , 1.086330 , 0.000823 ,  98
   4.1198 , 1.086319 , 0.000823 ,  99
   4.1198 , 1.086322 , 0.000823 , 100
   4.1322 , 1.086645 , 0.001038 ,   0
   4.1322 , 1.086535 , 0.001038 ,   1
   4.1322 , 1.086666 , 0.001038 ,   2
   4.1322 , 1.086616 , 0.001038 ,   3
   4.1322 , 1.086718 , 0.001038 ,   4
   4.1322 , 1.086648 , 0.001038 ,   5
   4.1322 , 1.086640 , 0.001038 ,   6
   4.1322 , 1.086564 , 0.001038 ,   7
   4.1322 , 1.086651 , 0.001038 ,   8
   4.1322 , 1.086765 , 0.001038 ,   9
   4.1322 , 1.086526 , 0.001038 ,  10
   4.1322 , 1.086743 , 0.001038 ,  11
   4.1322 , 1.086783 , 0.001038 ,  12
   4.1322 , 1.086748 , 0.001038 ,  13
   4.1322 , 1.086631 , 0.001038 ,  14
   4.1322 , 1.086460 , 0.001038 ,  15
   4.1322 , 1.086780 , 0.001038 ,  16
   4.1322 , 1.086591 , 0.001038 ,  17
   4.1322 , 1.086709 , 0.001038 ,  18
   4.1322 , 1.086686 , 0.001038 ,  19
   4.1322 , 1.086499 , 0.001038 ,  20
   4.1322 , 1.086658 , 0.001038 ,  21
   4.1322 , 1.086636 , 0.001038 ,  22
   4.1322 , 1.086564 , 0.001038 ,  23
   4.1322 , 1.086616 , 0.001038 ,  24
   4.1322 , 1.086711 , 0.001038 ,  25
   4.1322 , 1.086638 , 0.001038 ,  26
   4.1322 , 1.086605 , 0.001038 ,  27
   4.1322 , 1.086504 , 0.001038 ,  28
   4.1322 , 1.086632 , 0.001038 ,  29
   4.1322 , 1.086694 , 0.001038 ,  30
   4.1322 , 1.086670 , 0.001038 ,  31
   4.1322 , 1.086619 , 0.001038 ,  32
   4.1322 , 1.086638 , 0.001038 ,  33
   4.1322 , 1.086600 , 0.001038 ,  34
   4.1322 , 1.086657 , 0.001038 ,  35
   4.1322 , 1.086535 , 0.001038 ,  36
   4.1322 , 1.086564 , 0.001038 ,  37
   4.1322 , 1.086786 , 0.001038 ,  38
   4.1322 , 1.086812 , 0.001038 ,  39
   4.1322 , 1.086728 , 0.001038 ,  40
   4.1322 , 1.086726 , 0.001038 ,  41
   4.1322 , 1.086566 , 0.001038 ,  42
   4.1322 , 1.086434 , 0.001038 ,  43
   4.1322 , 1.086751 , 0.001038 ,  44
   4.1322 , 1.086572 , 0.001038 ,  45
   4.1322 , 1.086531 , 0.001038 ,  46
   4.1322 , 1.086570 , 0.001038 ,  47
   4.1322 , 1.086752 , 0.001038 ,  48
   4.1322 , 1.086620 , 0.001038 ,  49
   4.1322 , 1.086789 , 0.001038 ,  50
   4.1322 , 1.086515 , 0.001038 ,  51
   4.1322 , 1.086581 , 0.001038 ,  52
   4.1322 , 1.086499 , 0.001038 ,  53
   4.1322 , 1.086624 , 0.001038 ,  54
   4.1322 , 1.086763 , 0.001038 ,  55
   4.1322 , 1.086876 , 0.001038 ,  56
   4.1322 , 1.086671 , 0.001038 ,  57
   4.1322 , 1.086746 , 0.001038 ,  58
   4.1322 , 1.086723 , 0.001038 ,  59
   4.1322 , 1.086720 , 0.001038 ,  60
   4.1322 , 1.086735 , 0.001038 ,  61
   4.1322 , 1.086630 , 0.001038 ,  62
   4.1322 , 1.086637 , 0.001038 ,  63
   4.1322 , 1.086722 , 0.001038 ,  64
   4.1322 , 1.086330 , 0.001038 ,  65
   4.1322 , 1.086456 , 0.001038 ,  66
   4.1322 , 1.086670 , 0.001038 ,  67
   4.1322 , 1.086674 , 0.001038 ,  68
   4.1322 , 1.086783 , 0.001038 ,  69
   4.1322 , 1.086734 , 0.001038 ,  70
   4.1322 , 1.086649 , 0.001038 ,  71
   4.1322 , 1.086615 , 0.001038 ,  72
   4.1322 , 1.086672 , 0.001038 ,  73
   4.1322 , 1.086822 , 0.001038 ,  74
   4.1322 , 1.086529 , 0.001038 ,  75
   4.1322 , 1.086587 , 0.001038 ,  76
   4.1322 , 1.086707 , 0.001038 ,  77
   4.1322 , 1.086636 , 0.001038 ,  78
   4.1322 , 1.086733 , 0.001038 ,  79
   4.1322 , 1.086795 , 0.001038 ,  80
   4.1322 , 1.086594 , 0.001038 ,  81
   4.1322 , 1.086617 , 0.001038 ,  82
   4.1322 , 1.086880 , 0.001038 ,  83
   4.1322 , 1.086484 , 0.001038 ,  84
   4.1322 , 1.086573 , 0.001038 ,  85
   4.1322 , 1.086641 , 0.001038 ,  86
   4.1322 , 1.086591 , 0.001038 ,  87
   4.1322 , 1.086568 , 0.001038 ,  88
   4.1322 , 1.086523 , 0.001038 ,  89
   4.1322 , 1.086798 , 0.001038 ,  90
   4.1322 , 1.086545 , 0.001038 ,  91
   4.1322 , 1.086750 , 0.001038 ,  92
   4.1322 , 1.086690 , 0.001038 ,  93
   4.1322 , 1.086662 , 0.001038 ,  94
   4.1322 , 1.086841 , 0.001038 ,  95
   4.1322 , 1.086560 , 0.001038 ,  96
   4.1322 , 1.086735 , 0.001038 ,  97
   4.1322 , 1.086486 , 0.001038 ,  98
   4.1322 , 1.086528 , 0.001038 ,  99
   4.1322 , 1.086518 , 0.001038 , 100
   4.2420 , 1.098933 , 0.000840 ,   0
   4.2420 , 1.099045 , 0.000840 ,   1
   4.2420 , 1.098969 , 0.000840 ,   2
   4.2420 , 1.099035 , 0.000840 ,   3
   4.2420 , 1.098986 , 0.000840 ,   4
   4.2420 , 1.098843 , 0.000840 ,   5
   4.2420 , 1.098896 , 0.000840 ,   6
   4.2420 , 1.098999 , 0.000840 ,   7
   4.2420 , 1.098814 , 0.000840 ,   8
   4.2420 , 1.098892 , 0.000840 ,   9
   4.2420 , 1.098962 , 0.000840 ,  10
   4.2420 , 1.099048 , 0.000840 ,  11
   4.2420 , 1.099001 , 0.000840 ,  12
   4.2420 , 1.099061 , 0.000840 ,  13
   4.2420 , 1.098765 , 0.000840 ,  14
   4.2420 , 1.098935 , 0.000840 ,  15
   4.2420 , 1.098838 , 0.000840 ,  16
   4.2420 , 1.098907 , 0.000840 ,  17
   4.2420 , 1.098912 , 0.000840 ,  18
   4.2420 , 1.098897 , 0.000840 ,  19
   4.2420 , 1.099011 , 0.000840 ,  20
   4.2420 , 1.098968 , 0.000840 ,  21
   4.2420 , 1.098933 , 0.000840 ,  22
   4.2420 , 1.098996 , 0.000840 ,  23
   4.2420 , 1.098922 , 0.000840 ,  24
   4.2420 , 1.098864 , 0.000840 ,  25
   4.2420 , 1.098971 , 0.000840 ,  26
   4.2420 , 1.098902 , 0.000840 ,  27
   4.2420 , 1.098899 , 0.000840 ,  28
   4.2420 , 1.099086 , 0.000840 ,  29
   4.2420 , 1.098879 , 0.000840 ,  30
   4.2420 , 1.098902 , 0.000840 ,  31
   4.2420 , 1.098907 , 0.000840 ,  32
   4.2420 , 1.099038 , 0.000840 ,  33
   4.2420 , 1.099039 , 0.000840 ,  34
   4.2420 , 1.099022 , 0.000840 ,  35
   4.2420 , 1.099062 , 0.000840 ,  36
   4.2420 , 1.098861 , 0.000840 ,  37
   4.2420 , 1.099012 , 0.000840 ,  38
   4.2420 , 1.098883 , 0.000840 ,  39
   4.2420 , 1.098752 , 0.000840 ,  40
   4.2420 , 1.098837 , 0.000840 ,  41
   4.2420 , 1.098954 , 0.000840 ,  42
   4.2420 , 1.098936 , 0.000840 ,  43
   4.2420 , 1.098717 , 0.000840 ,  44
   4.2420 , 1.098992 , 0.000840 ,  45
   4.2420 , 1.099138 , 0.000840 ,  46
   4.2420 , 1.098914 , 0.000840 ,  47
   4.2420 , 1.098987 , 0.000840 ,  48
   4.2420 , 1.098916 , 0.000840 ,  49
   4.2420 , 1.098884 , 0.000840 ,  50
   4.2420 , 1.098844 , 0.000840 ,  51
   4.2420 , 1.098870 , 0.000840 ,  52
   4.2420 , 1.098861 , 0.000840 ,  53
   4.2420 , 1.098846 , 0.000840 ,  54
   4.2420 , 1.098829 , 0.000840 ,  55
   4.2420 , 1.098910 , 0.000840 ,  56
   4.2420 , 1.099022 , 0.000840 ,  57
   4.2420 , 1.099007 , 0.000840 ,  58
   4.2420 , 1.098814 , 0.000840 ,  59
   4.2420 , 1.098974 , 0.000840 ,  60
   4.2420 , 1.098965 , 0.000840 ,  61
   4.2420 , 1.098884 , 0.000840 ,  62
   4.2420 , 1.098959 , 0.000840 ,  63
   4.2420 , 1.098927 , 0.000840 ,  64
   4.2420 , 1.098828 , 0.000840 ,  65
   4.2420 , 1.099022 , 0.000840 ,  66
   4.2420 , 1.099073 , 0.000840 ,  67
   4.2420 , 1.099017 , 0.000840 ,  68
   4.2420 , 1.099026 , 0.000840 ,  69
   4.2420 , 1.098859 , 0.000840 ,  70
   4.2420 , 1.099003 , 0.000840 ,  71
   4.2420 , 1.098943 , 0.000840 ,  72
   4.2420 , 1.098993 , 0.000840 ,  73
   4.2420 , 1.098878 , 0.000840 ,  74
   4.2420 , 1.098913 , 0.000840 ,  75
   4.2420 , 1.099088 , 0.000840 ,  76
   4.2420 , 1.099064 , 0.000840 ,  77
   4.2420 , 1.099001 , 0.000840 ,  78
   4.2420 , 1.098806 , 0.000840 ,  79
   4.2420 , 1.098920 , 0.000840 ,  80
   4.2420 , 1.098903 , 0.000840 ,  81
   4.2420 , 1.099037 , 0.000840 ,  82
   4.2420 , 1.099057 , 0.000840 ,  83
   4.2420 , 1.099022 , 0.000840 ,  84
   4.2420 , 1.098937 , 0.000840 ,  85
   4.2420 , 1.098855 , 0.000840 ,  86
   4.2420 , 1.098952 , 0.000840 ,  87
   4.2420 , 1.098900 , 0.000840 ,  88
   4.2420 , 1.098896 , 0.000840 ,  89
   4.2420 , 1.098857 , 0.000840 ,  90
   4.2420 , 1.098919 , 0.000840 ,  91
   4.2420 , 1.098932 , 0.000840 ,  92
   4.2420 , 1.098882 , 0.000840 ,  93
   4.2420 , 1.098824 , 0.000840 ,  94
   4.2420 , 1.098912 , 0.000840 ,  95
   4.2420 , 1.098887 , 0.000840 ,  96
   4.2420 , 1.098762 , 0.000840 ,  97
   4.2420 , 1.098779 , 0.000840 ,  98
   4.2420 , 1.098945 , 0.000840 ,  99
   4.2420 , 1.098896 , 0.000840 , 100
   4.2453 , 1.096230 , 0.001338 ,   0
   4.2453 , 1.096308 , 0.001338 ,   1
   4.2453 , 1.096201 , 0.001338 ,   2
   4.2453 , 1.096255 , 0.001338 ,   3
   4.2453 , 1.095985 , 0.001338 ,   4
   4.2453 , 1.095979 , 0.001338 ,   5
   4.2453 , 1.096324 , 0.001338 ,   6
   4.2453 , 1.095978 , 0.001338 ,   7
   4.2453 , 1.096091 , 0.001338 ,   8
   4.2453 , 1.096271 , 0.001338 ,   9
   4.2453 , 1.096158 , 0.001338 ,  10
   4.2453 , 1.096255 , 0.001338 ,  11
   4.2453 , 1.096180 , 0.001338 ,  12
   4.2453 , 1.096072 , 0.001338 ,  13
   4.2453 , 1.096218 , 0.001338 ,  14
   4.2453 , 1.096191 , 0.001338 ,  15
   4.2453 , 1.095987 , 0.001338 ,  16
   4.2453 , 1.096338 , 0.001338 ,  17
   4.2453 , 1.096279 , 0.001338 ,  18
   4.2453 , 1.096139 , 0.001338 ,  19
   4.2453 , 1.096392 , 0.001338 ,  20
   4.2453 , 1.096207 , 0.001338 ,  21
   4.2453 , 1.096066 , 0.001338 ,  22
   4.2453 , 1.096300 , 0.001338 ,  23
   4.2453 , 1.096359 , 0.001338 ,  24
   4.2453 , 1.096173 , 0.001338 ,  25
   4.2453 , 1.096328 , 0.001338 ,  26
   4.2453 , 1.096346 , 0.001338 ,  27
   4.2453 , 1.095972 , 0.001338 ,  28
   4.2453 , 1.096352 , 0.001338 ,  29
   4.2453 , 1.096638 , 0.001338 ,  30
   4.2453 , 1.096208 , 0.001338 ,  31
   4.2453 , 1.095982 , 0.001338 ,  32
   4.2453 , 1.096070 , 0.001338 ,  33
   4.2453 , 1.096234 , 0.001338 ,  34
   4.2453 , 1.096178 , 0.001338 ,  35
   4.2453 , 1.096288 , 0.001338 ,  36
   4.2453 , 1.096220 , 0.001338 ,  37
   4.2453 , 1.096369 , 0.001338 ,  38
   4.2453 , 1.096304 , 0.001338 ,  39
   4.2453 , 1.096019 , 0.001338 ,  40
   4.2453 , 1.096290 , 0.001338 ,  41
   4.2453 , 1.096214 , 0.001338 ,  42
   4.2453 , 1.096086 , 0.001338 ,  43
   4.2453 , 1.096073 , 0.001338 ,  44
   4.2453 , 1.096167 , 0.001338 ,  45
   4.2453 , 1.096418 , 0.001338 ,  46
   4.2453 , 1.096210 , 0.001338 ,  47
   4.2453 , 1.096216 , 0.001338 ,  48
   4.2453 , 1.096169 , 0.001338 ,  49
   4.2453 , 1.096258 , 0.001338 ,  50
   4.2453 , 1.096133 , 0.001338 ,  51
   4.2453 , 1.096259 , 0.001338 ,  52
   4.2453 , 1.096250 , 0.001338 ,  53
   4.2453 , 1.096208 , 0.001338 ,  54
   4.2453 , 1.096427 , 0.001338 ,  55
   4.2453 , 1.096150 , 0.001338 ,  56
   4.2453 , 1.096277 , 0.001338 ,  57
   4.2453 , 1.096167 , 0.001338 ,  58
   4.2453 , 1.096156 , 0.001338 ,  59
   4.2453 , 1.096441 , 0.001338 ,  60
   4.2453 , 1.096266 , 0.001338 ,  61
   4.2453 , 1.096349 , 0.001338 ,  62
   4.2453 , 1.096655 , 0.001338 ,  63
   4.2453 , 1.096268 , 0.001338 ,  64
   4.2453 , 1.095976 , 0.001338 ,  65
   4.2453 , 1.096145 , 0.001338 ,  66
   4.2453 , 1.096453 , 0.001338 ,  67
   4.2453 , 1.096201 , 0.001338 ,  68
   4.2453 , 1.096177 , 0.001338 ,  69
   4.2453 , 1.096209 , 0.001338 ,  70
   4.2453 , 1.096270 , 0.001338 ,  71
   4.2453 , 1.096183 , 0.001338 ,  72
   4.2453 , 1.096268 , 0.001338 ,  73
   4.2453 , 1.096445 , 0.001338 ,  74
   4.2453 , 1.096286 , 0.001338 ,  75
   4.2453 , 1.096138 , 0.001338 ,  76
   4.2453 , 1.096235 , 0.001338 ,  77
   4.2453 , 1.096388 , 0.001338 ,  78
   4.2453 , 1.096294 , 0.001338 ,  79
   4.2453 , 1.096498 , 0.001338 ,  80
   4.2453 , 1.096300 , 0.001338 ,  81
   4.2453 , 1.096180 , 0.001338 ,  82
   4.2453 , 1.096172 , 0.001338 ,  83
   4.2453 , 1.096222 , 0.001338 ,  84
   4.2453 , 1.096134 , 0.001338 ,  85
   4.2453 , 1.096338 , 0.001338 ,  86
   4.2453 , 1.096493 , 0.001338 ,  87
   4.2453 , 1.096295 , 0.001338 ,  88
   4.2453 , 1.096397 , 0.001338 ,  89
   4.2453 , 1.096204 , 0.001338 ,  90
   4.2453 , 1.096114 , 0.001338 ,  91
   4.2453 , 1.096219 , 0.001338 ,  92
   4.2453 , 1.096206 , 0.001338 ,  93
   4.2453 , 1.096302 , 0.001338 ,  94
   4.2453 , 1.096164 , 0.001338 ,  95
   4.2453 , 1.096225 , 0.001338 ,  96
   4.2453 , 1.096069 , 0.001338 ,  97
   4.2453 , 1.096044 , 0.001338 ,  98
   4.2453 , 1.096282 , 0.001338 ,  99
   4.2453 , 1.096080 , 0.001338 , 100
   4.3647 , 1.107488 , 0.001443 ,   0
   4.3647 , 1.107598 , 0.001443 ,   1
   4.3647 , 1.107683 , 0.001443 ,   2
   4.3647 , 1.107353 , 0.001443 ,   3
   4.3647 , 1.107375 , 0.001443 ,   4
   4.3647 , 1.107548 , 0.001443 ,   5
   4.3647 , 1.107450 , 0.001443 ,   6
   4.3647 , 1.107484 , 0.001443 ,   7
   4.3647 , 1.107402 , 0.001443 ,   8
   4.3647 , 1.107392 , 0.001443 ,   9
   4.3647 , 1.107562 , 0.001443 ,  10
   4.3647 , 1.107445 , 0.001443 ,  11
   4.3647 , 1.107549 , 0.001443 ,  12
   4.3647 , 1.107678 , 0.001443 ,  13
   4.3647 , 1.107452 , 0.001443 ,  14
   4.3647 , 1.107512 , 0.001443 ,  15
   4.3647 , 1.107192 , 0.001443 ,  16
   4.3647 , 1.107704 , 0.001443 ,  17
   4.3647 , 1.107557 , 0.001443 ,  18
   4.3647 , 1.107367 , 0.001443 ,  19
   4.3647 , 1.107535 , 0.001443 ,  20
   4.3647 , 1.107524 , 0.001443 ,  21
   4.3647 , 1.107559 , 0.001443 ,  22
   4.3647 , 1.107966 , 0.001443 ,  23
   4.3647 , 1.107445 , 0.001443 ,  24
   4.3647 , 1.107312 , 0.001443 ,  25
   4.3647 , 1.107546 , 0.001443 ,  26
   4.3647 , 1.107389 , 0.001443 ,  27
   4.3647 , 1.107560 , 0.001443 ,  28
   4.3647 , 1.107504 , 0.001443 ,  29
   4.3647 , 1.107881 , 0.001443 ,  30
   4.3647 , 1.107577 , 0.001443 ,  31
   4.3647 , 1.107564 , 0.001443 ,  32
   4.3647 , 1.107343 , 0.001443 ,  33
   4.3647 , 1.107334 , 0.001443 ,  34
   4.3647 , 1.107327 , 0.001443 ,  35
   4.3647 , 1.107469 , 0.001443 ,  36
   4.3647 , 1.107628 , 0.001443 ,  37
   4.3647 , 1.107484 , 0.001443 ,  38
   4.3647 , 1.107825 , 0.001443 ,  39
   4.3647 , 1.107487 , 0.001443 ,  40
   4.3647 , 1.107385 , 0.001443 ,  41
   4.3647 , 1.107480 , 0.001443 ,  42
   4.3647 , 1.107621 , 0.001443 ,  43
   4.3647 , 1.107433 , 0.001443 ,  44
   4.3647 , 1.107467 , 0.001443 ,  45
   4.3647 , 1.107438 , 0.001443 ,  46
   4.3647 , 1.107622 , 0.001443 ,  47
   4.3647 , 1.107827 , 0.001443 ,  48
   4.3647 , 1.107484 , 0.001443 ,  49
   4.3647 , 1.107508 , 0.001443 ,  50
   4.3647 , 1.107194 , 0.001443 ,  51
   4.3647 , 1.107307 , 0.001443 ,  52
   4.3647 , 1.107259 , 0.001443 ,  53
   4.3647 , 1.107600 , 0.001443 ,  54
   4.3647 , 1.107313 , 0.001443 ,  55
   4.3647 , 1.107399 , 0.001443 ,  56
   4.3647 , 1.107586 , 0.001443 ,  57
   4.3647 , 1.107188 , 0.001443 ,  58
   4.3647 , 1.107479 , 0.001443 ,  59
   4.3647 , 1.107479 , 0.001443 ,  60
   4.3647 , 1.107627 , 0.001443 ,  61
   4.3647 , 1.107540 , 0.001443 ,  62
   4.3647 , 1.107641 , 0.001443 ,  63
   4.3647 , 1.107562 , 0.001443 ,  64
   4.3647 , 1.107314 , 0.001443 ,  65
   4.3647 , 1.107302 , 0.001443 ,  66
   4.3647 , 1.107486 , 0.001443 ,  67
   4.3647 , 1.107758 , 0.001443 ,  68
   4.3647 , 1.107486 , 0.001443 ,  69
   4.3647 , 1.107341 , 0.001443 ,  70
   4.3647 , 1.107497 , 0.001443 ,  71
   4.3647 , 1.107570 , 0.001443 ,  72
   4.3647 , 1.107565 , 0.001443 ,  73
   4.3647 , 1.107567 , 0.001443 ,  74
   4.3647 , 1.107633 , 0.001443 ,  75
   4.3647 , 1.107196 , 0.001443 ,  76
   4.3647 , 1.107513 , 0.001443 ,  77
   4.3647 , 1.107625 , 0.001443 ,  78
   4.3647 , 1.107515 , 0.001443 ,  79
   4.3647 , 1.107529 , 0.001443 ,  80
   4.3647 , 1.107516 , 0.001443 ,  81
   4.3647 , 1.107452 , 0.001443 ,  82
   4.3647 , 1.107723 , 0.001443 ,  83
   4.3647 , 1.107506 , 0.001443 ,  84
   4.3647 , 1.107390 , 0.001443 ,  85
   4.3647 , 1.107387 , 0.001443 ,  86
   4.3647 , 1.107478 , 0.001443 ,  87
   4.3647 , 1.107477 , 0.001443 ,  88
   4.3647 , 1.107365 , 0.001443 ,  89
   4.3647 , 1.107498 , 0.001443 ,  90
   4.3647 , 1.107505 , 0.001443 ,  91
   4.3647 , 1.107469 , 0.001443 ,  92
   4.3647 , 1.107337 , 0.001443 ,  93
   4.3647 , 1.107304 , 0.001443 ,  94
   4.3647 , 1.107448 , 0.001443 ,  95
   4.3647 , 1.107489 , 0.001443 ,  96
   4.3647 , 1.107485 , 0.001443 ,  97
   4.3647 , 1.107228 , 0.001443 ,  98
   4.3647 , 1.107277 , 0.001443 ,  99
   4.3647 , 1.107414 , 0.001443 , 100
   4.4735 , 1.120549 , 0.001288 ,   0
   4.4735 , 1.120534 , 0.001288 ,   1
   4.4735 , 1.120590 , 0.001288 ,   2
   4.4735 , 1.120558 , 0.001288 ,   3
   4.4735 , 1.120492 , 0.001288 ,   4
   4.4735 , 1.120477 , 0.001288 ,   5
   4.4735 , 1.120681 , 0.001288 ,   6
   4.4735 , 1.120530 , 0.001288 ,   7
   4.4735 , 1.120547 , 0.001288 ,   8
   4.4735 , 1.120651 , 0.001288 ,   9
   4.4735 , 1.120625 , 0.001288 ,  10
   4.4735 , 1.120615 , 0.001288 ,  11
   4.4735 , 1.120897 , 0.001288 ,  12
   4.4735 , 1.120515 , 0.001288 ,  13
   4.4735 , 1.120639 , 0.001288 ,  14
   4.4735 , 1.120507 , 0.001288 ,  15
   4.4735 , 1.120305 , 0.001288 ,  16
   4.4735 , 1.120624 , 0.001288 ,  17
   4.4735 , 1.120502 , 0.001288 ,  18
   4.4735 , 1.120541 , 0.001288 ,  19
   4.4735 , 1.120423 , 0.001288 ,  20
   4.4735 , 1.120360 , 0.001288 ,  21
   4.4735 , 1.120432 , 0.001288 ,  22
   4.4735 , 1.120674 , 0.001288 ,  23
   4.4735 , 1.120463 , 0.001288 ,  24
   4.4735 , 1.120567 , 0.001288 ,  25
   4.4735 , 1.120658 , 0.001288 ,  26
   4.4735 , 1.120562 , 0.001288 ,  27
   4.4735 , 1.120636 , 0.001288 ,  28
   4.4735 , 1.120566 , 0.001288 ,  29
   4.4735 , 1.120731 , 0.001288 ,  30
   4.4735 , 1.120660 , 0.001288 ,  31
   4.4735 , 1.120602 , 0.001288 ,  32
   4.4735 , 1.120376 , 0.001288 ,  33
   4.4735 , 1.120438 , 0.001288 ,  34
   4.4735 , 1.120327 , 0.001288 ,  35
   4.4735 , 1.120644 , 0.001288 ,  36
   4.4735 , 1.120611 , 0.001288 ,  37
   4.4735 , 1.120718 , 0.001288 ,  38
   4.4735 , 1.120362 , 0.001288 ,  39
   4.4735 , 1.120583 , 0.001288 ,  40
   4.4735 , 1.120546 , 0.001288 ,  41
   4.4735 , 1.120537 , 0.001288 ,  42
   4.4735 , 1.120505 , 0.001288 ,  43
   4.4735 , 1.120280 , 0.001288 ,  44
   4.4735 , 1.120582 , 0.001288 ,  45
   4.4735 , 1.120540 , 0.001288 ,  46
   4.4735 , 1.120408 , 0.001288 ,  47
   4.4735 , 1.120768 , 0.001288 ,  48
   4.4735 , 1.120767 , 0.001288 ,  49
   4.4735 , 1.120602 , 0.001288 ,  50
   4.4735 , 1.120541 , 0.001288 ,  51
   4.4735 , 1.120453 , 0.001288 ,  52
   4.4735 , 1.120446 , 0.001288 ,  53
   4.4735 , 1.120448 , 0.001288 ,  54
   4.4735 , 1.120618 , 0.001288 ,  55
   4.4735 , 1.120601 , 0.001288 ,  56
   4.4735 , 1.120339 , 0.001288 ,  57
   4.4735 , 1.120547 , 0.001288 ,  58
   4.4735 , 1.120662 , 0.001288 ,  59
   4.4735 , 1.120868 , 0.001288 ,  60
   4.4735 , 1.120651 , 0.001288 ,  61
   4.4735 , 1.120434 , 0.001288 ,  62
   4.4735 , 1.120651 , 0.001288 ,  63
   4.4735 , 1.120659 , 0.001288 ,  64
   4.4735 , 1.120524 , 0.001288 ,  65
   4.4735 , 1.120504 , 0.001288 ,  66
   4.4735 , 1.120459 , 0.001288 ,  67
   4.4735 , 1.120576 , 0.001288 ,  68
   4.4735 , 1.120550 , 0.001288 ,  69
   4.4735 , 1.120593 , 0.001288 ,  70
   4.4735 , 1.120621 , 0.001288 ,  71
   4.4735 , 1.120461 , 0.001288 ,  72
   4.4735 , 1.120731 , 0.001288 ,  73
   4.4735 , 1.120557 , 0.001288 ,  74
   4.4735 , 1.120552 , 0.001288 ,  75
   4.4735 , 1.120518 , 0.001288 ,  76
   4.4735 , 1.120650 , 0.001288 ,  77
   4.4735 , 1.120328 , 0.001288 ,  78
   4.4735 , 1.120393 , 0.001288 ,  79
   4.4735 , 1.120588 , 0.001288 ,  80
   4.4735 , 1.120595 , 0.001288 ,  81
   4.4735 , 1.120614 , 0.001288 ,  82
   4.4735 , 1.120438 , 0.001288 ,  83
   4.4735 , 1.120499 , 0.001288 ,  84
   4.4735 , 1.120423 , 0.001288 ,  85
   4.4735 , 1.120643 , 0.001288 ,  86
   4.4735 , 1.120420 , 0.001288 ,  87
   4.4735 , 1.120692 , 0.001288 ,  88
   4.4735 , 1.120205 , 0.001288 ,  89
   4.4735 , 1.120786 , 0.001288 ,  90
   4.4735 , 1.120516 , 0.001288 ,  91
   4.4735 , 1.120841 , 0.001288 ,  92
   4.4735 , 1.120314 , 0.001288 ,  93
   4.4735 , 1.120673 , 0.001288 ,  94
   4.4735 , 1.120583 , 0.001288 ,  95
   4.4735 , 1.120543 , 0.001288 ,  96
   4.4735 , 1.120459 , 0.001288 ,  97
   4.4735 , 1.120341 , 0.001288 ,  98
   4.4735 , 1.120515 , 0.001288 ,  99
   4.4735 , 1.120364 , 0.001288 , 100
   4.5863 , 1.130572 , 0.001337 ,   0
   4.5863 , 1.130701 , 0.001337 ,   1
   4.5863 , 1.130722 , 0.001337 ,   2
   4.5863 , 1.130567 , 0.001337 ,   3
   4.5863 , 1.130628 , 0.001337 ,   4
   4.5863 , 1.130366 , 0.001337 ,   5
   4.5863 , 1.130617 , 0.001337 ,   6
   4.5863 , 1.130426 , 0.001337 ,   7
   4.5863 , 1.130628 , 0.001337 ,   8
   4.5863 , 1.130476 , 0.001337 ,   9
   4.5863 , 1.130533 , 0.001337 ,  10
   4.5863 , 1.130900 , 0.001337 ,  11
   4.5863 , 1.130603 , 0.001337 ,  12
   4.5863 , 1.130613 , 0.001337 ,  13
   4.5863 , 1.130453 , 0.001337 ,  14
   4.5863 , 1.130401 , 0.001337 ,  15
   4.5863 , 1.130683 , 0.001337 ,  16
   4.5863 , 1.130781 , 0.001337 ,  17
   4.5863 , 1.130659 , 0.001337 ,  18
   4.5863 , 1.130497 , 0.001337 ,  19
   4.5863 , 1.130545 , 0.001337 ,  20
   4.5863 , 1.130505 , 0.001337 ,  21
   4.5863 , 1.130652 , 0.001337 ,  22
   4.5863 , 1.130896 , 0.001337 ,  23
   4.5863 , 1.130623 , 0.001337 ,  24
   4.5863 , 1.130599 , 0.001337 ,  25
   4.5863 , 1.130496 , 0.001337 ,  26
   4.5863 , 1.130536 , 0.001337 ,  27
   4.5863 , 1.130576 , 0.001337 ,  28
   4.5863 , 1.130704 , 0.001337 ,  29
   4.5863 , 1.130803 , 0.001337 ,  30
   4.5863 , 1.130401 , 0.001337 ,  31
   4.5863 , 1.130646 , 0.001337 ,  32
   4.5863 , 1.130641 , 0.001337 ,  33
   4.5863 , 1.130583 , 0.001337 ,  34
   4.5863 , 1.130249 , 0.001337 ,  35
   4.5863 , 1.130430 , 0.001337 ,  36
   4.5863 , 1.130451 , 0.001337 ,  37
   4.5863 , 1.130562 , 0.001337 ,  38
   4.5863 , 1.130524 , 0.001337 ,  39
   4.5863 , 1.130387 , 0.001337 ,  40
   4.5863 , 1.130550 , 0.001337 ,  41
   4.5863 , 1.130523 , 0.001337 ,  42
   4.5863 , 1.130417 , 0.001337 ,  43
   4.5863 , 1.130398 , 0.001337 ,  44
   4.5863 , 1.130633 , 0.001337 ,  45
   4.5863 , 1.130595 , 0.001337 ,  46
   4.5863 , 1.130380 , 0.001337 ,  47
   4.5863 , 1.130639 , 0.001337 ,  48
   4.5863 , 1.130434 , 0.001337 ,  49
   4.5863 , 1.130630 , 0.001337 ,  50
   4.5863 , 1.130515 , 0.001337 ,  51
   4.5863 , 1.130384 , 0.001337 ,  52
   4.5863 , 1.130765 , 0.001337 ,  53
   4.5863 , 1.130355 , 0.001337 ,  54
   4.5863 , 1.130582 , 0.001337 ,  55
   4.5863 , 1.130572 , 0.001337 ,  56
   4.5863 , 1.130642 , 0.001337 ,  57
   4.5863 , 1.130652 , 0.001337 ,  58
   4.5863 , 1.130482 , 0.001337 ,  59
   4.5863 , 1.130686 , 0.001337 ,  60
   4.5863 , 1.130633 , 0.001337 ,  61
   4.5863 , 1.130531 , 0.001337 ,  62
   4.5863 , 1.130750 , 0.001337 ,  63
   4.5863 , 1.130642 , 0.001337 ,  64
   4.5863 , 1.130468 , 0.001337 ,  65
   4.5863 , 1.130467 , 0.001337 ,  66
   4.5863 , 1.130765 , 0.001337 ,  67
   4.5863 , 1.130429 , 0.001337 ,  68
   4.5863 , 1.130427 , 0.001337 ,  69
   4.5863 , 1.130759 , 0.001337 ,  70
   4.5863 , 1.130614 , 0.001337 ,  71
   4.5863 , 1.130645 , 0.001337 ,  72
   4.5863 , 1.130669 , 0.001337 ,  73
   4.5863 , 1.130747 , 0.001337 ,  74
   4.5863 , 1.130520 , 0.001337 ,  75
   4.5863 , 1.130637 , 0.001337 ,  76
   4.5863 , 1.130896 , 0.001337 ,  77
   4.5863 , 1.130466 , 0.001337 ,  78
   4.5863 , 1.130629 , 0.001337 ,  79
   4.5863 , 1.130686 , 0.001337 ,  80
   4.5863 , 1.130618 , 0.001337 ,  81
   4.5863 , 1.130503 , 0.001337 ,  82
   4.5863 , 1.130683 , 0.001337 ,  83
   4.5863 , 1.130498 , 0.001337 ,  84
   4.5863 , 1.130417 , 0.001337 ,  85
   4.5863 , 1.130489 , 0.001337 ,  86
   4.5863 , 1.130586 , 0.001337 ,  87
   4.5863 , 1.130690 , 0.001337 ,  88
   4.5863 , 1.130261 , 0.001337 ,  89
   4.5863 , 1.130659 , 0.001337 ,  90
   4.5863 , 1.130519 , 0.001337 ,  91
   4.5863 , 1.130858 , 0.001337 ,  92
   4.5863 , 1.130390 , 0.001337 ,  93
   4.5863 , 1.130501 , 0.001337 ,  94
   4.5863 , 1.130611 , 0.001337 ,  95
   4.5863 , 1.130507 , 0.001337 ,  96
   4.5863 , 1.130493 , 0.001337 ,  97
   4.5863 , 1.130488 , 0.001337 ,  98
   4.5863 , 1.130699 , 0.001337 ,  99
   4.5863 , 1.130341 , 0.001337 , 100
   4.6998 , 1.141645 , 0.001565 ,   0
   4.6998 , 1.141512 , 0.001565 ,   1
   4.6998 , 1.141653 , 0.001565 ,   2
   4.6998 , 1.141405 , 0.001565 ,   3
   4.6998 , 1.141611 , 0.001565 ,   4
   4.6998 , 1.141501 , 0.001565 ,   5
   4.6998 , 1.141497 , 0.001565 ,   6
   4.6998 , 1.141526 , 0.001565 ,   7
   4.6998 , 1.141782 , 0.001565 ,   8
   4.6998 , 1.141621 , 0.001565 ,   9
   4.6998 , 1.141579 , 0.001565 ,  10
   4.6998 , 1.141922 , 0.001565 ,  11
   4.6998 , 1.141781 , 0.001565 ,  12
   4.6998 , 1.141767 , 0.001565 ,  13
   4.6998 , 1.141721 , 0.001565 ,  14
   4.6998 , 1.141618 , 0.001565 ,  15
   4.6998 , 1.141586 , 0.001565 ,  16
   4.6998 , 1.141833 , 0.001565 ,  17
   4.6998 , 1.141806 , 0.001565 ,  18
   4.6998 , 1.141696 , 0.001565 ,  19
   4.6998 , 1.141545 , 0.001565 ,  20
   4.6998 , 1.141735 , 0.001565 ,  21
   4.6998 , 1.141736 , 0.001565 ,  22
   4.6998 , 1.141927 , 0.001565 ,  23
   4.6998 , 1.141692 , 0.001565 ,  24
   4.6998 , 1.141311 , 0.001565 ,  25
   4.6998 , 1.141581 , 0.001565 ,  26
   4.6998 , 1.141515 , 0.001565 ,  27
   4.6998 , 1.141755 , 0.001565 ,  28
   4.6998 , 1.141585 , 0.001565 ,  29
   4.6998 , 1.141589 , 0.001565 ,  30
   4.6998 , 1.141645 , 0.001565 ,  31
   4.6998 , 1.141623 , 0.001565 ,  32
   4.6998 , 1.141230 , 0.001565 ,  33
   4.6998 , 1.141484 , 0.001565 ,  34
   4.6998 , 1.141665 , 0.001565 ,  35
   4.6998 , 1.141639 , 0.001565 ,  36
   4.6998 , 1.141555 , 0.001565 ,  37
   4.6998 , 1.141838 , 0.001565 ,  38
   4.6998 , 1.141835 , 0.001565 ,  39
   4.6998 , 1.141402 , 0.001565 ,  40
   4.6998 , 1.141623 , 0.001565 ,  41
   4.6998 , 1.141664 , 0.001565 ,  42
   4.6998 , 1.141797 , 0.001565 ,  43
   4.6998 , 1.141640 , 0.001565 ,  44
   4.6998 , 1.141756 , 0.001565 ,  45
   4.6998 , 1.141429 , 0.001565 ,  46
   4.6998 , 1.141491 , 0.001565 ,  47
   4.6998 , 1.141636 , 0.001565 ,  48
   4.6998 , 1.141551 , 0.001565 ,  49
   4.6998 , 1.142003 , 0.001565 ,  50
   4.6998 , 1.141328 , 0.001565 ,  51
   4.6998 , 1.141487 , 0.001565 ,  52
   4.6998 , 1.141648 , 0.001565 ,  53
   4.6998 , 1.141473 , 0.001565 ,  54
   4.6998 , 1.141769 , 0.001565 ,  55
   4.6998 , 1.141905 , 0.001565 ,  56
   4.6998 , 1.141734 , 0.001565 ,  57
   4.6998 , 1.141828 , 0.001565 ,  58
   4.6998 , 1.141733 , 0.001565 ,  59
   4.6998 , 1.141856 , 0.001565 ,  60
   4.6998 , 1.142104 , 0.001565 ,  61
   4.6998 , 1.141619 , 0.001565 ,  62
   4.6998 , 1.141760 , 0.001565 ,  63
   4.6998 , 1.141441 , 0.001565 ,  64
   4.6998 , 1.141354 , 0.001565 ,  65
   4.6998 , 1.141634 , 0.001565 ,  66
   4.6998 , 1.141689 , 0.001565 ,  67
   4.6998 , 1.141867 , 0.001565 ,  68
   4.6998 , 1.141847 , 0.001565 ,  69
   4.6998 , 1.141574 , 0.001565 ,  70
   4.6998 , 1.141735 , 0.001565 ,  71
   4.6998 , 1.141531 , 0.001565 ,  72
   4.6998 , 1.141470 , 0.001565 ,  73
   4.6998 , 1.141676 , 0.001565 ,  74
   4.6998 , 1.141707 , 0.001565 ,  75
   4.6998 , 1.141777 , 0.001565 ,  76
   4.6998 , 1.141844 , 0.001565 ,  77
   4.6998 , 1.141526 , 0.001565 ,  78
   4.6998 , 1.141602 , 0.001565 ,  79
   4.6998 , 1.141542 , 0.001565 ,  80
   4.6998 , 1.141536 , 0.001565 ,  81
   4.6998 , 1.141728 , 0.001565 ,  82
   4.6998 , 1.141725 , 0.001565 ,  83
   4.6998 , 1.141628 , 0.001565 ,  84
   4.6998 , 1.141601 , 0.001565 ,  85
   4.6998 , 1.141760 , 0.001565 ,  86
   4.6998 , 1.141807 , 0.001565 ,  87
   4.6998 , 1.141855 , 0.001565 ,  88
   4.6998 , 1.141428 , 0.001565 ,  89
   4.6998 , 1.141763 , 0.001565 ,  90
   4.6998 , 1.141565 , 0.001565 ,  91
   4.6998 , 1.141826 , 0.001565 ,  92
   4.6998 , 1.141366 , 0.001565 ,  93
   4.6998 , 1.141512 , 0.001565 ,  94
   4.6998 , 1.141603 , 0.001565 ,  95
   4.6998 , 1.141580 , 0.001565 ,  96
   4.6998 , 1.141602 , 0.001565 ,  97
   4.6998 , 1.141511 , 0.001565 ,  98
   4.6998 , 1.141554 , 0.001565 ,  99
   4.6998 , 1.141602 , 0.001565 , 100
   4.9063 , 1.157151 , 0.001841 ,   0
   4.9063 , 1.157299 , 0.001841 ,   1
   4.9063 , 1.157032 , 0.001841 ,   2
   4.9063 , 1.156954 , 0.001841 ,   3
   4.9063 , 1.157102 , 0.001841 ,   4
   4.9063 , 1.157117 , 0.001841 ,   5
   4.9063 , 1.156957 , 0.001841 ,   6
   4.9063 , 1.157160 , 0.001841 ,   7
   4.9063 , 1.157050 , 0.001841 ,   8
   4.9063 , 1.157084 , 0.001841 ,   9
   4.9063 , 1.157114 , 0.001841 ,  10
   4.9063 , 1.157346 , 0.001841 ,  11
   4.9063 , 1.157378 , 0.001841 ,  12
   4.9063 , 1.157473 , 0.001841 ,  13
   4.9063 , 1.156876 , 0.001841 ,  14
   4.9063 , 1.157039 , 0.001841 ,  15
   4.9063 , 1.157086 , 0.001841 ,  16
   4.9063 , 1.157467 , 0.001841 ,  17
   4.9063 , 1.157159 , 0.001841 ,  18
   4.9063 , 1.157483 , 0.001841 ,  19
   4.9063 , 1.157017 , 0.001841 ,  20
   4.9063 , 1.157012 , 0.001841 ,  21
   4.9063 , 1.157089 , 0.001841 ,  22
   4.9063 , 1.157318 , 0.001841 ,  23
   4.9063 , 1.157080 , 0.001841 ,  24
   4.9063 , 1.157112 , 0.001841 ,  25
   4.9063 , 1.157056 , 0.001841 ,  26
   4.9063 , 1.157309 , 0.001841 ,  27
   4.9063 , 1.156936 , 0.001841 ,  28
   4.9063 , 1.156872 , 0.001841 ,  29
   4.9063 , 1.157388 , 0.001841 ,  30
   4.9063 , 1.157004 , 0.001841 ,  31
   4.9063 , 1.156919 , 0.001841 ,  32
   4.9063 , 1.157166 , 0.001841 ,  33
   4.9063 , 1.157365 , 0.001841 ,  34
   4.9063 , 1.157221 , 0.001841 ,  35
   4.9063 , 1.157069 , 0.001841 ,  36
   4.9063 , 1.157246 , 0.001841 ,  37
   4.9063 , 1.157259 , 0.001841 ,  38
   4.9063 , 1.157420 , 0.001841 ,  39
   4.9063 , 1.157467 , 0.001841 ,  40
   4.9063 , 1.157459 , 0.001841 ,  41
   4.9063 , 1.157115 , 0.001841 ,  42
   4.9063 , 1.157105 , 0.001841 ,  43
   4.9063 , 1.157075 , 0.001841 ,  44
   4.9063 , 1.157440 , 0.001841 ,  45
   4.9063 , 1.156892 , 0.001841 ,  46
   4.9063 , 1.157241 , 0.001841 ,  47
   4.9063 , 1.157271 , 0.001841 ,  48
   4.9063 , 1.157205 , 0.001841 ,  49
   4.9063 , 1.157007 , 0.001841 ,  50
   4.9063 , 1.157095 , 0.001841 ,  51
   4.9063 , 1.157036 , 0.001841 ,  52
   4.9063 , 1.156984 , 0.001841 ,  53
   4.9063 , 1.156858 , 0.001841 ,  54
   4.9063 , 1.157052 , 0.001841 ,  55
   4.9063 , 1.157286 , 0.001841 ,  56
   4.9063 , 1.157233 , 0.001841 ,  57
   4.9063 , 1.157387 , 0.001841 ,  58
   4.9063 , 1.157138 , 0.001841 ,  59
   4.9063 , 1.157082 , 0.001841 ,  60
   4.9063 , 1.157120 , 0.001841 ,  61
   4.9063 , 1.157176 , 0.001841 ,  62
   4.9063 , 1.157292 , 0.001841 ,  63
   4.9063 , 1.157273 , 0.001841 ,  64
   4.9063 , 1.157069 , 0.001841 ,  65
   4.9063 , 1.157091 , 0.001841 ,  66
   4.9063 , 1.157376 , 0.001841 ,  67
   4.9063 , 1.157226 , 0.001841 ,  68
   4.9063 , 1.156944 , 0.001841 ,  69
   4.9063 , 1.157050 , 0.001841 ,  70
   4.9063 , 1.157173 , 0.001841 ,  71
   4.9063 , 1.157178 , 0.001841 ,  72
   4.9063 , 1.157301 , 0.001841 ,  73
   4.9063 , 1.157358 , 0.001841 ,  74
   4.9063 , 1.156881 , 0.001841 ,  75
   4.9063 , 1.157259 , 0.001841 ,  76
   4.9063 , 1.157419 , 0.001841 ,  77
   4.9063 , 1.157157 , 0.001841 ,  78
   4.9063 , 1.156983 , 0.001841 ,  79
   4.9063 , 1.157304 , 0.001841 ,  80
   4.9063 , 1.157028 , 0.001841 ,  81
   4.9063 , 1.157066 , 0.001841 ,  82
   4.9063 , 1.157611 , 0.001841 ,  83
   4.9063 , 1.156930 , 0.001841 ,  84
   4.9063 , 1.157158 , 0.001841 ,  85
   4.9063 , 1.156873 , 0.001841 ,  86
   4.9063 , 1.157103 , 0.001841 ,  87
   4.9063 , 1.157214 , 0.001841 ,  88
   4.9063 , 1.156939 , 0.001841 ,  89
   4.9063 , 1.157299 , 0.001841 ,  90
   4.9063 , 1.157034 , 0.001841 ,  91
   4.9063 , 1.157751 , 0.001841 ,  92
   4.9063 , 1.157115 , 0.001841 ,  93
   4.9063 , 1.157231 , 0.001841 ,  94
   4.9063 , 1.157185 , 0.001841 ,  95
   4.9063 , 1.156821 , 0.001841 ,  96
   4.9063 , 1.156975 , 0.001841 ,  97
   4.9063 , 1.156927 , 0.001841 ,  98
   4.9063 , 1.156842 , 0.001841 ,  99
   4.9063 , 1.156855 , 0.001841 , 100
   5.0026 , 1.172971 , 0.001564 ,   0
   5.0026 , 1.173113 , 0.001564 ,   1
   5.0026 , 1.172938 , 0.001564 ,   2
   5.0026 , 1.172825 , 0.001564 ,   3
   5.0026 , 1.173152 , 0.001564 ,   4
   5.0026 , 1.172966 , 0.001564 ,   5
   5.0026 , 1.172848 , 0.001564 ,   6
   5.0026 , 1.172817 , 0.001564 ,   7
   5.0026 , 1.172991 , 0.001564 ,   8
   5.0026 , 1.173277 , 0.001564 ,   9
   5.0026 , 1.172884 , 0.001564 ,  10
   5.0026 , 1.173101 , 0.001564 ,  11
   5.0026 , 1.172997 , 0.001564 ,  12
   5.0026 , 1.172964 , 0.001564 ,  13
   5.0026 , 1.173026 , 0.001564 ,  14
   5.0026 , 1.173059 , 0.001564 ,  15
   5.0026 , 1.172906 , 0.001564 ,  16
   5.0026 , 1.172939 , 0.001564 ,  17
   5.0026 , 1.172958 , 0.001564 ,  18
   5.0026 , 1.172662 , 0.001564 ,  19
   5.0026 , 1.173002 , 0.001564 ,  20
   5.0026 , 1.172967 , 0.001564 ,  21
   5.0026 , 1.173092 , 0.001564 ,  22
   5.0026 , 1.172949 , 0.001564 ,  23
   5.0026 , 1.173051 , 0.001564 ,  24
   5.0026 , 1.173113 , 0.001564 ,  25
   5.0026 , 1.173037 , 0.001564 ,  26
   5.0026 , 1.172821 , 0.001564 ,  27
   5.0026 , 1.172588 , 0.001564 ,  28
   5.0026 , 1.172916 , 0.001564 ,  29
   5.0026 , 1.173003 , 0.001564 ,  30
   5.0026 , 1.172884 , 0.001564 ,  31
   5.0026 , 1.173244 , 0.001564 ,  32
   5.0026 , 1.173144 , 0.001564 ,  33
   5.0026 , 1.172922 , 0.001564 ,  34
   5.0026 , 1.172961 , 0.001564 ,  35
   5.0026 , 1.173042 , 0.001564 ,  36
   5.0026 , 1.173195 , 0.001564 ,  37
   5.0026 , 1.172916 , 0.001564 ,  38
   5.0026 , 1.172673 , 0.001564 ,  39
   5.0026 , 1.173040 , 0.001564 ,  40
   5.0026 , 1.173030 , 0.001564 ,  41
   5.0026 , 1.173106 , 0.001564 ,  42
   5.0026 , 1.173059 , 0.001564 ,  43
   5.0026 , 1.172814 , 0.001564 ,  44
   5.0026 , 1.172963 , 0.001564 ,  45
   5.0026 , 1.172961 , 0.001564 ,  46
   5.0026 , 1.172999 , 0.001564 ,  47
   5.0026 , 1.172642 , 0.001564 ,  48
   5.0026 , 1.172881 , 0.001564 ,  49
   5.0026 , 1.173175 , 0.001564 ,  50
   5.0026 , 1.172755 , 0.001564 ,  51
   5.0026 , 1.173164 , 0.001564 ,  52
   5.0026 , 1.173034 , 0.001564 ,  53
   5.0026 , 1.172888 , 0.001564 ,  54
   5.0026 , 1.172803 , 0.001564 ,  55
   5.0026 , 1.172704 , 0.001564 ,  56
   5.0026 , 1.172848 , 0.001564 ,  57
   5.0026 , 1.173113 , 0.001564 ,  58
   5.0026 , 1.173034 , 0.001564 ,  59
   5.0026 , 1.173098 , 0.001564 ,  60
   5.0026 , 1.173012 , 0.001564 ,  61
   5.0026 , 1.172992 , 0.001564 ,  62
   5.0026 , 1.172529 , 0.001564 ,  63
   5.0026 , 1.172906 , 0.001564 ,  64
   5.0026 , 1.172643 , 0.001564 ,  65
   5.0026 , 1.172827 , 0.001564 ,  66
   5.0026 , 1.173137 , 0.001564 ,  67
   5.0026 , 1.173222 , 0.001564 ,  68
   5.0026 , 1.172953 , 0.001564 ,  69
   5.0026 , 1.173054 , 0.001564 ,  70
   5.0026 , 1.173135 , 0.001564 ,  71
   5.0026 , 1.172946 , 0.001564 ,  72
   5.0026 , 1.172867 , 0.001564 ,  73
   5.0026 , 1.172874 , 0.001564 ,  74
   5.0026 , 1.172859 , 0.001564 ,  75
   5.0026 , 1.172910 , 0.001564 ,  76
   5.0026 , 1.173166 , 0.001564 ,  77
   5.0026 , 1.172932 , 0.001564 ,  78
   5.0026 , 1.172961 , 0.001564 ,  79
   5.0026 , 1.173251 , 0.001564 ,  80
   5.0026 , 1.173097 , 0.001564 ,  81
   5.0026 , 1.173098 , 0.001564 ,  82
   5.0026 , 1.173350 , 0.001564 ,  83
   5.0026 , 1.172856 , 0.001564 ,  84
   5.0026 , 1.173149 , 0.001564 ,  85
   5.0026 , 1.172963 , 0.001564 ,  86
   5.0026 , 1.172891 , 0.001564 ,  87
   5.0026 , 1.173060 , 0.001564 ,  88
   5.0026 , 1.173051 , 0.001564 ,  89
   5.0026 , 1.173027 , 0.001564 ,  90
   5.0026 , 1.172620 , 0.001564 ,  91
   5.0026 , 1.172922 , 0.001564 ,  92
   5.0026 , 1.173144 , 0.001564 ,  93
   5.0026 , 1.172833 , 0.001564 ,  94
   5.0026 , 1.173063 , 0.001564 ,  95
   5.0026 , 1.173092 , 0.001564 ,  96
   5.0026 , 1.172798 , 0.001564 ,  97
   5.0026 , 1.172812 , 0.001564 ,  98
   5.0026 , 1.173122 , 0.001564 ,  99
   5.0026 , 1.172827 , 0.001564 , 100
   5.0054 , 1.167836 , 0.001788 ,   0
   5.0054 , 1.167785 , 0.001788 ,   1
   5.0054 , 1.167906 , 0.001788 ,   2
   5.0054 , 1.168063 , 0.001788 ,   3
   5.0054 , 1.167816 , 0.001788 ,   4
   5.0054 , 1.167846 , 0.001788 ,   5
   5.0054 , 1.167944 , 0.001788 ,   6
   5.0054 , 1.167938 , 0.001788 ,   7
   5.0054 , 1.167545 , 0.001788 ,   8
   5.0054 , 1.167984 , 0.001788 ,   9
   5.0054 , 1.168111 , 0.001788 ,  10
   5.0054 , 1.167910 , 0.001788 ,  11
   5.0054 , 1.168155 , 0.001788 ,  12
   5.0054 , 1.167993 , 0.001788 ,  13
   5.0054 , 1.167794 , 0.001788 ,  14
   5.0054 , 1.167730 , 0.001788 ,  15
   5.0054 , 1.167643 , 0.001788 ,  16
   5.0054 , 1.167464 , 0.001788 ,  17
   5.0054 , 1.167991 , 0.001788 ,  18
   5.0054 , 1.167753 , 0.001788 ,  19
   5.0054 , 1.168061 , 0.001788 ,  20
   5.0054 , 1.167994 , 0.001788 ,  21
   5.0054 , 1.167979 , 0.001788 ,  22
   5.0054 , 1.168254 , 0.001788 ,  23
   5.0054 , 1.167920 , 0.001788 ,  24
   5.0054 , 1.167784 , 0.001788 ,  25
   5.0054 , 1.167938 , 0.001788 ,  26
   5.0054 , 1.168017 , 0.001788 ,  27
   5.0054 , 1.167656 , 0.001788 ,  28
   5.0054 , 1.167890 , 0.001788 ,  29
   5.0054 , 1.167919 , 0.001788 ,  30
   5.0054 , 1.167696 , 0.001788 ,  31
   5.0054 , 1.167610 , 0.001788 ,  32
   5.0054 , 1.167718 , 0.001788 ,  33
   5.0054 , 1.167634 , 0.001788 ,  34
   5.0054 , 1.167998 , 0.001788 ,  35
   5.0054 , 1.167619 , 0.001788 ,  36
   5.0054 , 1.167721 , 0.001788 ,  37
   5.0054 , 1.167534 , 0.001788 ,  38
   5.0054 , 1.167941 , 0.001788 ,  39
   5.0054 , 1.168067 , 0.001788 ,  40
   5.0054 , 1.168125 , 0.001788 ,  41
   5.0054 , 1.167801 , 0.001788 ,  42
   5.0054 , 1.167757 , 0.001788 ,  43
   5.0054 , 1.167700 , 0.001788 ,  44
   5.0054 , 1.168003 , 0.001788 ,  45
   5.0054 , 1.167863 , 0.001788 ,  46
   5.0054 , 1.167776 , 0.001788 ,  47
   5.0054 , 1.167867 , 0.001788 ,  48
   5.0054 , 1.167905 , 0.001788 ,  49
   5.0054 , 1.167879 , 0.001788 ,  50
   5.0054 , 1.167636 , 0.001788 ,  51
   5.0054 , 1.167931 , 0.001788 ,  52
   5.0054 , 1.167445 , 0.001788 ,  53
   5.0054 , 1.167689 , 0.001788 ,  54
   5.0054 , 1.167572 , 0.001788 ,  55
   5.0054 , 1.167758 , 0.001788 ,  56
   5.0054 , 1.167896 , 0.001788 ,  57
   5.0054 , 1.167757 , 0.001788 ,  58
   5.0054 , 1.167803 , 0.001788 ,  59
   5.0054 , 1.167813 , 0.001788 ,  60
   5.0054 , 1.168242 , 0.001788 ,  61
   5.0054 , 1.167728 , 0.001788 ,  62
   5.0054 , 1.167971 , 0.001788 ,  63
   5.0054 , 1.167723 , 0.001788 ,  64
   5.0054 , 1.167676 , 0.001788 ,  65
   5.0054 , 1.167993 , 0.001788 ,  66
   5.0054 , 1.167603 , 0.001788 ,  67
   5.0054 , 1.167645 , 0.001788 ,  68
   5.0054 , 1.167762 , 0.001788 ,  69
   5.0054 , 1.167964 , 0.001788 ,  70
   5.0054 , 1.167868 , 0.001788 ,  71
   5.0054 , 1.167831 , 0.001788 ,  72
   5.0054 , 1.167627 , 0.001788 ,  73
   5.0054 , 1.167500 , 0.001788 ,  74
   5.0054 , 1.168107 , 0.001788 ,  75
   5.0054 , 1.167494 , 0.001788 ,  76
   5.0054 , 1.167874 , 0.001788 ,  77
   5.0054 , 1.167988 , 0.001788 ,  78
   5.0054 , 1.167567 , 0.001788 ,  79
   5.0054 , 1.168226 , 0.001788 ,  80
   5.0054 , 1.167736 , 0.001788 ,  81
   5.0054 , 1.167960 , 0.001788 ,  82
   5.0054 , 1.168067 , 0.001788 ,  83
   5.0054 , 1.167764 , 0.001788 ,  84
   5.0054 , 1.167775 , 0.001788 ,  85
   5.0054 , 1.167960 , 0.001788 ,  86
   5.0054 , 1.167807 , 0.001788 ,  87
   5.0054 , 1.167805 , 0.001788 ,  88
   5.0054 , 1.167905 , 0.001788 ,  89
   5.0054 , 1.167810 , 0.001788 ,  90
   5.0054 , 1.167931 , 0.001788 ,  91
   5.0054 , 1.168085 , 0.001788 ,  92
   5.0054 , 1.167851 , 0.001788 ,  93
   5.0054 , 1.167964 , 0.001788 ,  94
   5.0054 , 1.167732 , 0.001788 ,  95
   5.0054 , 1.167858 , 0.001788 ,  96
   5.0054 , 1.167581 , 0.001788 ,  97
   5.0054 , 1.167544 , 0.001788 ,  98
   5.0054 , 1.167625 , 0.001788 ,  99
   5.0054 , 1.167960 , 0.001788 , 100
   5.1024 , 1.178319 , 0.001834 ,   0
   5.1024 , 1.178712 , 0.001834 ,   1
   5.1024 , 1.178338 , 0.001834 ,   2
   5.1024 , 1.178385 , 0.001834 ,   3
   5.1024 , 1.178112 , 0.001834 ,   4
   5.1024 , 1.178232 , 0.001834 ,   5
   5.1024 , 1.178221 , 0.001834 ,   6
   5.1024 , 1.178237 , 0.001834 ,   7
   5.1024 , 1.178296 , 0.001834 ,   8
   5.1024 , 1.178174 , 0.001834 ,   9
   5.1024 , 1.178168 , 0.001834 ,  10
   5.1024 , 1.178426 , 0.001834 ,  11
   5.1024 , 1.178774 , 0.001834 ,  12
   5.1024 , 1.178201 , 0.001834 ,  13
   5.1024 , 1.178104 , 0.001834 ,  14
   5.1024 , 1.178390 , 0.001834 ,  15
   5.1024 , 1.178285 , 0.001834 ,  16
   5.1024 , 1.178255 , 0.001834 ,  17
   5.1024 , 1.178286 , 0.001834 ,  18
   5.1024 , 1.177868 , 0.001834 ,  19
   5.1024 , 1.177883 , 0.001834 ,  20
   5.1024 , 1.178466 , 0.001834 ,  21
   5.1024 , 1.178510 , 0.001834 ,  22
   5.1024 , 1.178386 , 0.001834 ,  23
   5.1024 , 1.178357 , 0.001834 ,  24
   5.1024 , 1.178319 , 0.001834 ,  25
   5.1024 , 1.178316 , 0.001834 ,  26
   5.1024 , 1.178424 , 0.001834 ,  27
   5.1024 , 1.178318 , 0.001834 ,  28
   5.1024 , 1.178295 , 0.001834 ,  29
   5.1024 , 1.178483 , 0.001834 ,  30
   5.1024 , 1.178209 , 0.001834 ,  31
   5.1024 , 1.178312 , 0.001834 ,  32
   5.1024 , 1.178364 , 0.001834 ,  33
   5.1024 , 1.178434 , 0.001834 ,  34
   5.1024 , 1.178417 , 0.001834 ,  35
   5.1024 , 1.178276 , 0.001834 ,  36
   5.1024 , 1.178023 , 0.001834 ,  37
   5.1024 , 1.178177 , 0.001834 ,  38
   5.1024 , 1.178319 , 0.001834 ,  39
   5.1024 , 1.178406 , 0.001834 ,  40
   5.1024 , 1.178644 , 0.001834 ,  41
   5.1024 , 1.178433 , 0.001834 ,  42
   5.1024 , 1.178327 , 0.001834 ,  43
   5.1024 , 1.178111 , 0.001834 ,  44
   5.1024 , 1.178451 , 0.001834 ,  45
   5.1024 , 1.178513 , 0.001834 ,  46
   5.1024 , 1.178144 , 0.001834 ,  47
   5.1024 , 1.178260 , 0.001834 ,  48
   5.1024 , 1.178363 , 0.001834 ,  49
   5.1024 , 1.178159 , 0.001834 ,  50
   5.1024 , 1.178696 , 0.001834 ,  51
   5.1024 , 1.178485 , 0.001834 ,  52
   5.1024 , 1.178384 , 0.001834 ,  53
   5.1024 , 1.178238 , 0.001834 ,  54
   5.1024 , 1.178226 , 0.001834 ,  55
   5.1024 , 1.178276 , 0.001834 ,  56
   5.1024 , 1.178224 , 0.001834 ,  57
   5.1024 , 1.178388 , 0.001834 ,  58
   5.1024 , 1.178174 , 0.001834 ,  59
   5.1024 , 1.178651 , 0.001834 ,  60
   5.1024 , 1.178232 , 0.001834 ,  61
   5.1024 , 1.178163 , 0.001834 ,  62
   5.1024 , 1.178564 , 0.001834 ,  63
   5.1024 , 1.178219 , 0.001834 ,  64
   5.1024 , 1.178369 , 0.001834 ,  65
   5.1024 , 1.178171 , 0.001834 ,  66
   5.1024 , 1.178597 , 0.001834 ,  67
   5.1024 , 1.178480 , 0.001834 ,  68
   5.1024 , 1.178527 , 0.001834 ,  69
   5.1024 , 1.178402 , 0.001834 ,  70
   5.1024 , 1.178221 , 0.001834 ,  71
   5.1024 , 1.178475 , 0.001834 ,  72
   5.1024 , 1.178201 , 0.001834 ,  73
   5.1024 , 1.178088 , 0.001834 ,  74
   5.1024 , 1.178331 , 0.001834 ,  75
   5.1024 , 1.178364 , 0.001834 ,  76
   5.1024 , 1.178508 , 0.001834 ,  77
   5.1024 , 1.178300 , 0.001834 ,  78
   5.1024 , 1.177982 , 0.001834 ,  79
   5.1024 , 1.178514 , 0.001834 ,  80
   5.1024 , 1.178432 , 0.001834 ,  81
   5.1024 , 1.178122 , 0.001834 ,  82
   5.1024 , 1.178612 , 0.001834 ,  83
   5.1024 , 1.178027 , 0.001834 ,  84
   5.1024 , 1.178322 , 0.001834 ,  85
   5.1024 , 1.178744 , 0.001834 ,  86
   5.1024 , 1.178192 , 0.001834 ,  87
   5.1024 , 1.178374 , 0.001834 ,  88
   5.1024 , 1.178042 , 0.001834 ,  89
   5.1024 , 1.178636 , 0.001834 ,  90
   5.1024 , 1.178023 , 0.001834 ,  91
   5.1024 , 1.178552 , 0.001834 ,  92
   5.1024 , 1.178171 , 0.001834 ,  93
   5.1024 , 1.178486 , 0.001834 ,  94
   5.1024 , 1.178190 , 0.001834 ,  95
   5.1024 , 1.178199 , 0.001834 ,  96
   5.1024 , 1.178174 , 0.001834 ,  97
   5.1024 , 1.178196 , 0.001834 ,  98
   5.1024 , 1.178222 , 0.001834 ,  99
   5.1024 , 1.178004 , 0.001834 , 100
   5.1061 , 1.176813 , 0.001830 ,   0
   5.1061 , 1.177224 , 0.001830 ,   1
   5.1061 , 1.177056 , 0.001830 ,   2
   5.1061 , 1.176829 , 0.001830 ,   3
   5.1061 , 1.176843 , 0.001830 ,   4
   5.1061 , 1.176743 , 0.001830 ,   5
   5.1061 , 1.176681 , 0.001830 ,   6
   5.1061 , 1.176674 , 0.001830 ,   7
   5.1061 , 1.176763 , 0.001830 ,   8
   5.1061 , 1.176981 , 0.001830 ,   9
   5.1061 , 1.176786 , 0.001830 ,  10
   5.1061 , 1.177020 , 0.001830 ,  11
   5.1061 , 1.177002 , 0.001830 ,  12
   5.1061 , 1.176708 , 0.001830 ,  13
   5.1061 , 1.176876 , 0.001830 ,  14
   5.1061 , 1.176675 , 0.001830 ,  15
   5.1061 , 1.176916 , 0.001830 ,  16
   5.1061 , 1.176748 , 0.001830 ,  17
   5.1061 , 1.176910 , 0.001830 ,  18
   5.1061 , 1.176848 , 0.001830 ,  19
   5.1061 , 1.176619 , 0.001830 ,  20
   5.1061 , 1.176977 , 0.001830 ,  21
   5.1061 , 1.176594 , 0.001830 ,  22
   5.1061 , 1.176965 , 0.001830 ,  23
   5.1061 , 1.176738 , 0.001830 ,  24
   5.1061 , 1.176623 , 0.001830 ,  25
   5.1061 , 1.177019 , 0.001830 ,  26
   5.1061 , 1.176603 , 0.001830 ,  27
   5.1061 , 1.176294 , 0.001830 ,  28
   5.1061 , 1.176842 , 0.001830 ,  29
   5.1061 , 1.177021 , 0.001830 ,  30
   5.1061 , 1.176740 , 0.001830 ,  31
   5.1061 , 1.176719 , 0.001830 ,  32
   5.1061 , 1.176922 , 0.001830 ,  33
   5.1061 , 1.176712 , 0.001830 ,  34
   5.1061 , 1.176580 , 0.001830 ,  35
   5.1061 , 1.176851 , 0.001830 ,  36
   5.1061 , 1.176987 , 0.001830 ,  37
   5.1061 , 1.176971 , 0.001830 ,  38
   5.1061 , 1.176935 , 0.001830 ,  39
   5.1061 , 1.176723 , 0.001830 ,  40
   5.1061 , 1.176797 , 0.001830 ,  41
   5.1061 , 1.176843 , 0.001830 ,  42
   5.1061 , 1.176483 , 0.001830 ,  43
   5.1061 , 1.177132 , 0.001830 ,  44
   5.1061 , 1.176663 , 0.001830 ,  45
   5.1061 , 1.176638 , 0.001830 ,  46
   5.1061 , 1.176691 , 0.001830 ,  47
   5.1061 , 1.177074 , 0.001830 ,  48
   5.1061 , 1.176743 , 0.001830 ,  49
   5.1061 , 1.176544 , 0.001830 ,  50
   5.1061 , 1.176752 , 0.001830 ,  51
   5.1061 , 1.176482 , 0.001830 ,  52
   5.1061 , 1.176619 , 0.001830 ,  53
   5.1061 , 1.176483 , 0.001830 ,  54
   5.1061 , 1.176590 , 0.001830 ,  55
   5.1061 , 1.176893 , 0.001830 ,  56
   5.1061 , 1.176920 , 0.001830 ,  57
   5.1061 , 1.176750 , 0.001830 ,  58
   5.1061 , 1.176982 , 0.001830 ,  59
   5.1061 , 1.177103 , 0.001830 ,  60
   5.1061 , 1.176914 , 0.001830 ,  61
   5.1061 , 1.176727 , 0.001830 ,  62
   5.1061 , 1.177201 , 0.001830 ,  63
   5.1061 , 1.177020 , 0.001830 ,  64
   5.1061 , 1.176899 , 0.001830 ,  65
   5.1061 , 1.176707 , 0.001830 ,  66
   5.1061 , 1.176852 , 0.001830 ,  67
   5.1061 , 1.177048 , 0.001830 ,  68
   5.1061 , 1.176817 , 0.001830 ,  69
   5.1061 , 1.176895 , 0.001830 ,  70
   5.1061 , 1.176576 , 0.001830 ,  71
   5.1061 , 1.176579 , 0.001830 ,  72
   5.1061 , 1.176922 , 0.001830 ,  73
   5.1061 , 1.176772 , 0.001830 ,  74
   5.1061 , 1.176940 , 0.001830 ,  75
   5.1061 , 1.176662 , 0.001830 ,  76
   5.1061 , 1.177024 , 0.001830 ,  77
   5.1061 , 1.176788 , 0.001830 ,  78
   5.1061 , 1.176807 , 0.001830 ,  79
   5.1061 , 1.176989 , 0.001830 ,  80
   5.1061 , 1.176815 , 0.001830 ,  81
   5.1061 , 1.177087 , 0.001830 ,  82
   5.1061 , 1.177031 , 0.001830 ,  83
   5.1061 , 1.176760 , 0.001830 ,  84
   5.1061 , 1.176959 , 0.001830 ,  85
   5.1061 , 1.176973 , 0.001830 ,  86
   5.1061 , 1.176845 , 0.001830 ,  87
   5.1061 , 1.176759 , 0.001830 ,  88
   5.1061 , 1.176525 , 0.001830 ,  89
   5.1061 , 1.177019 , 0.001830 ,  90
   5.1061 , 1.176509 , 0.001830 ,  91
   5.1061 , 1.177263 , 0.001830 ,  92
   5.1061 , 1.176635 , 0.001830 ,  93
   5.1061 , 1.176790 , 0.001830 ,  94
   5.1061 , 1.176600 , 0.001830 ,  95
   5.1061 , 1.176747 , 0.001830 ,  96
   5.1061 , 1.176609 , 0.001830 ,  97
   5.1061 , 1.176650 , 0.001830 ,  98
   5.1061 , 1.176869 , 0.001830 ,  99
   5.1061 , 1.176736 , 0.001830 , 100
   5.2006 , 1.188468 , 0.001673 ,   0
   5.2006 , 1.188516 , 0.001673 ,   1
   5.2006 , 1.188321 , 0.001673 ,   2
   5.2006 , 1.188815 , 0.001673 ,   3
   5.2006 , 1.188368 , 0.001673 ,   4
   5.2006 , 1.188572 , 0.001673 ,   5
   5.2006 , 1.188606 , 0.001673 ,   6
   5.2006 , 1.188346 , 0.001673 ,   7
   5.2006 , 1.188425 , 0.001673 ,   8
   5.2006 , 1.188656 , 0.001673 ,   9
   5.2006 , 1.188193 , 0.001673 ,  10
   5.2006 , 1.188597 , 0.001673 ,  11
   5.2006 , 1.188646 , 0.001673 ,  12
   5.2006 , 1.188288 , 0.001673 ,  13
   5.2006 , 1.188343 , 0.001673 ,  14
   5.2006 , 1.188419 , 0.001673 ,  15
   5.2006 , 1.188436 , 0.001673 ,  16
   5.2006 , 1.188363 , 0.001673 ,  17
   5.2006 , 1.188655 , 0.001673 ,  18
   5.2006 , 1.188543 , 0.001673 ,  19
   5.2006 , 1.188490 , 0.001673 ,  20
   5.2006 , 1.188612 , 0.001673 ,  21
   5.2006 , 1.188538 , 0.001673 ,  22
   5.2006 , 1.188262 , 0.001673 ,  23
   5.2006 , 1.188775 , 0.001673 ,  24
   5.2006 , 1.188500 , 0.001673 ,  25
   5.2006 , 1.188539 , 0.001673 ,  26
   5.2006 , 1.188278 , 0.001673 ,  27
   5.2006 , 1.188514 , 0.001673 ,  28
   5.2006 , 1.188646 , 0.001673 ,  29
   5.2006 , 1.188641 , 0.001673 ,  30
   5.2006 , 1.188627 , 0.001673 ,  31
   5.2006 , 1.188634 , 0.001673 ,  32
   5.2006 , 1.188690 , 0.001673 ,  33
   5.2006 , 1.188429 , 0.001673 ,  34
   5.2006 , 1.188369 , 0.001673 ,  35
   5.2006 , 1.188524 , 0.001673 ,  36
   5.2006 , 1.188052 , 0.001673 ,  37
   5.2006 , 1.188386 , 0.001673 ,  38
   5.2006 , 1.188182 , 0.001673 ,  39
   5.2006 , 1.188305 , 0.001673 ,  40
   5.2006 , 1.188463 , 0.001673 ,  41
   5.2006 , 1.188497 , 0.001673 ,  42
   5.2006 , 1.188257 , 0.001673 ,  43
   5.2006 , 1.188008 , 0.001673 ,  44
   5.2006 , 1.188935 , 0.001673 ,  45
   5.2006 , 1.188638 , 0.001673 ,  46
   5.2006 , 1.188443 , 0.001673 ,  47
   5.2006 , 1.188384 , 0.001673 ,  48
   5.2006 , 1.188334 , 0.001673 ,  49
   5.2006 , 1.188487 , 0.001673 ,  50
   5.2006 , 1.188331 , 0.001673 ,  51
   5.2006 , 1.188654 , 0.001673 ,  52
   5.2006 , 1.188463 , 0.001673 ,  53
   5.2006 , 1.188656 , 0.001673 ,  54
   5.2006 , 1.188494 , 0.001673 ,  55
   5.2006 , 1.188640 , 0.001673 ,  56
   5.2006 , 1.188585 , 0.001673 ,  57
   5.2006 , 1.188662 , 0.001673 ,  58
   5.2006 , 1.188427 , 0.001673 ,  59
   5.2006 , 1.188583 , 0.001673 ,  60
   5.2006 , 1.188634 , 0.001673 ,  61
   5.2006 , 1.188262 , 0.001673 ,  62
   5.2006 , 1.188417 , 0.001673 ,  63
   5.2006 , 1.188316 , 0.001673 ,  64
   5.2006 , 1.188659 , 0.001673 ,  65
   5.2006 , 1.188146 , 0.001673 ,  66
   5.2006 , 1.188640 , 0.001673 ,  67
   5.2006 , 1.188630 , 0.001673 ,  68
   5.2006 , 1.188498 , 0.001673 ,  69
   5.2006 , 1.188455 , 0.001673 ,  70
   5.2006 , 1.188430 , 0.001673 ,  71
   5.2006 , 1.188286 , 0.001673 ,  72
   5.2006 , 1.188486 , 0.001673 ,  73
   5.2006 , 1.188248 , 0.001673 ,  74
   5.2006 , 1.188438 , 0.001673 ,  75
   5.2006 , 1.188456 , 0.001673 ,  76
   5.2006 , 1.188317 , 0.001673 ,  77
   5.2006 , 1.188396 , 0.001673 ,  78
   5.2006 , 1.188462 , 0.001673 ,  79
   5.2006 , 1.188572 , 0.001673 ,  80
   5.2006 , 1.188250 , 0.001673 ,  81
   5.2006 , 1.188300 , 0.001673 ,  82
   5.2006 , 1.188756 , 0.001673 ,  83
   5.2006 , 1.188355 , 0.001673 ,  84
   5.2006 , 1.188567 , 0.001673 ,  85
   5.2006 , 1.188572 , 0.001673 ,  86
   5.2006 , 1.188469 , 0.001673 ,  87
   5.2006 , 1.188408 , 0.001673 ,  88
   5.2006 , 1.188573 , 0.001673 ,  89
   5.2006 , 1.188631 , 0.001673 ,  90
   5.2006 , 1.188402 , 0.001673 ,  91
   5.2006 , 1.188080 , 0.001673 ,  92
   5.2006 , 1.188521 , 0.001673 ,  93
   5.2006 , 1.188499 , 0.001673 ,  94
   5.2006 , 1.188323 , 0.001673 ,  95
   5.2006 , 1.188563 , 0.001673 ,  96
   5.2006 , 1.188143 , 0.001673 ,  97
   5.2006 , 1.188480 , 0.001673 ,  98
   5.2006 , 1.188524 , 0.001673 ,  99
   5.2006 , 1.188508 , 0.001673 , 100
   5.2073 , 1.184706 , 0.002516 ,   0
   5.2073 , 1.184268 , 0.002516 ,   1
   5.2073 , 1.184413 , 0.002516 ,   2
   5.2073 , 1.184670 , 0.002516 ,   3
   5.2073 , 1.184830 , 0.002516 ,   4
   5.2073 , 1.184815 , 0.002516 ,   5
   5.2073 , 1.184581 , 0.002516 ,   6
   5.2073 , 1.184977 , 0.002516 ,   7
   5.2073 , 1.184726 , 0.002516 ,   8
   5.2073 , 1.184351 , 0.002516 ,   9
   5.2073 , 1.184680 , 0.002516 ,  10
   5.2073 , 1.184671 , 0.002516 ,  11
   5.2073 , 1.184956 , 0.002516 ,  12
   5.2073 , 1.185281 , 0.002516 ,  13
   5.2073 , 1.184706 , 0.002516 ,  14
   5.2073 , 1.184677 , 0.002516 ,  15
   5.2073 , 1.184851 , 0.002516 ,  16
   5.2073 , 1.184270 , 0.002516 ,  17
   5.2073 , 1.185001 , 0.002516 ,  18
   5.2073 , 1.184999 , 0.002516 ,  19
   5.2073 , 1.184631 , 0.002516 ,  20
   5.2073 , 1.184372 , 0.002516 ,  21
   5.2073 , 1.185041 , 0.002516 ,  22
   5.2073 , 1.184481 , 0.002516 ,  23
   5.2073 , 1.184939 , 0.002516 ,  24
   5.2073 , 1.184493 , 0.002516 ,  25
   5.2073 , 1.184981 , 0.002516 ,  26
   5.2073 , 1.184924 , 0.002516 ,  27
   5.2073 , 1.185016 , 0.002516 ,  28
   5.2073 , 1.184486 , 0.002516 ,  29
   5.2073 , 1.184872 , 0.002516 ,  30
   5.2073 , 1.184785 , 0.002516 ,  31
   5.2073 , 1.184566 , 0.002516 ,  32
   5.2073 , 1.184357 , 0.002516 ,  33
   5.2073 , 1.184749 , 0.002516 ,  34
   5.2073 , 1.184452 , 0.002516 ,  35
   5.2073 , 1.184716 , 0.002516 ,  36
   5.2073 , 1.184432 , 0.002516 ,  37
   5.2073 , 1.184725 , 0.002516 ,  38
   5.2073 , 1.184915 , 0.002516 ,  39
   5.2073 , 1.184571 , 0.002516 ,  40
   5.2073 , 1.185040 , 0.002516 ,  41
   5.2073 , 1.184576 , 0.002516 ,  42
   5.2073 , 1.185059 , 0.002516 ,  43
   5.2073 , 1.184745 , 0.002516 ,  44
   5.2073 , 1.184837 , 0.002516 ,  45
   5.2073 , 1.184192 , 0.002516 ,  46
   5.2073 , 1.184660 , 0.002516 ,  47
   5.2073 , 1.184748 , 0.002516 ,  48
   5.2073 , 1.184575 , 0.002516 ,  49
   5.2073 , 1.185121 , 0.002516 ,  50
   5.2073 , 1.184718 , 0.002516 ,  51
   5.2073 , 1.184632 , 0.002516 ,  52
   5.2073 , 1.184714 , 0.002516 ,  53
   5.2073 , 1.184700 , 0.002516 ,  54
   5.2073 , 1.185194 , 0.002516 ,  55
   5.2073 , 1.185088 , 0.002516 ,  56
   5.2073 , 1.184652 , 0.002516 ,  57
   5.2073 , 1.185360 , 0.002516 ,  58
   5.2073 , 1.185052 , 0.002516 ,  59
   5.2073 , 1.184988 , 0.002516 ,  60
   5.2073 , 1.185082 , 0.002516 ,  61
   5.2073 , 1.184397 , 0.002516 ,  62
   5.2073 , 1.184636 , 0.002516 ,  63
   5.2073 , 1.184860 , 0.002516 ,  64
   5.2073 , 1.184325 , 0.002516 ,  65
   5.2073 , 1.184672 , 0.002516 ,  66
   5.2073 , 1.184924 , 0.002516 ,  67
   5.2073 , 1.184344 , 0.002516 ,  68
   5.2073 , 1.184904 , 0.002516 ,  69
   5.2073 , 1.184785 , 0.002516 ,  70
   5.2073 , 1.184435 , 0.002516 ,  71
   5.2073 , 1.184773 , 0.002516 ,  72
   5.2073 , 1.184824 , 0.002516 ,  73
   5.2073 , 1.184534 , 0.002516 ,  74
   5.2073 , 1.184525 , 0.002516 ,  75
   5.2073 , 1.184418 , 0.002516 ,  76
   5.2073 , 1.184934 , 0.002516 ,  77
   5.2073 , 1.184675 , 0.002516 ,  78
   5.2073 , 1.184484 , 0.002516 ,  79
   5.2073 , 1.184580 , 0.002516 ,  80
   5.2073 , 1.184710 , 0.002516 ,  81
   5.2073 , 1.184329 , 0.002516 ,  82
   5.2073 , 1.185087 , 0.002516 ,  83
   5.2073 , 1.184981 , 0.002516 ,  84
   5.2073 , 1.184858 , 0.002516 ,  85
   5.2073 , 1.184465 , 0.002516 ,  86
   5.2073 , 1.184625 , 0.002516 ,  87
   5.2073 , 1.184717 , 0.002516 ,  88
   5.2073 , 1.184338 , 0.002516 ,  89
   5.2073 , 1.184805 , 0.002516 ,  90
   5.2073 , 1.184422 , 0.002516 ,  91
   5.2073 , 1.184564 , 0.002516 ,  92
   5.2073 , 1.184619 , 0.002516 ,  93
   5.2073 , 1.185049 , 0.002516 ,  94
   5.2073 , 1.184557 , 0.002516 ,  95
   5.2073 , 1.184259 , 0.002516 ,  96
   5.2073 , 1.184660 , 0.002516 ,  97
   5.2073 , 1.184299 , 0.002516 ,  98
   5.2073 , 1.184476 , 0.002516 ,  99
   5.2073 , 1.184702 , 0.002516 , 100
   5.3954 , 1.203659 , 0.001829 ,   0
   5.3954 , 1.203709 , 0.001829 ,   1
   5.3954 , 1.203573 , 0.001829 ,   2
   5.3954 , 1.203868 , 0.001829 ,   3
   5.3954 , 1.203400 , 0.001829 ,   4
   5.3954 , 1.203259 , 0.001829 ,   5
   5.3954 , 1.203734 , 0.001829 ,   6
   5.3954 , 1.203438 , 0.001829 ,   7
   5.3954 , 1.203722 , 0.001829 ,   8
   5.3954 , 1.203847 , 0.001829 ,   9
   5.3954 , 1.203744 , 0.001829 ,  10
   5.3954 , 1.203897 , 0.001829 ,  11
   5.3954 , 1.203799 , 0.001829 ,  12
   5.3954 , 1.203550 , 0.001829 ,  13
   5.3954 , 1.203508 , 0.001829 ,  14
   5.3954 , 1.203514 , 0.001829 ,  15
   5.3954 , 1.203668 , 0.001829 ,  16
   5.3954 , 1.203689 , 0.001829 ,  17
   5.3954 , 1.204045 , 0.001829 ,  18
   5.3954 , 1.203711 , 0.001829 ,  19
   5.3954 , 1.203550 , 0.001829 ,  20
   5.3954 , 1.203593 , 0.001829 ,  21
   5.3954 , 1.203476 , 0.001829 ,  22
   5.3954 , 1.203854 , 0.001829 ,  23
   5.3954 , 1.203458 , 0.001829 ,  24
   5.3954 , 1.203636 , 0.001829 ,  25
   5.3954 , 1.203959 , 0.001829 ,  26
   5.3954 , 1.203504 , 0.001829 ,  27
   5.3954 , 1.203263 , 0.001829 ,  28
   5.3954 , 1.203812 , 0.001829 ,  29
   5.3954 , 1.203731 , 0.001829 ,  30
   5.3954 , 1.203624 , 0.001829 ,  31
   5.3954 , 1.203573 , 0.001829 ,  32
   5.3954 , 1.203351 , 0.001829 ,  33
   5.3954 , 1.204001 , 0.001829 ,  34
   5.3954 , 1.203354 , 0.001829 ,  35
   5.3954 , 1.203484 , 0.001829 ,  36
   5.3954 , 1.203620 , 0.001829 ,  37
   5.3954 , 1.203906 , 0.001829 ,  38
   5.3954 , 1.203666 , 0.001829 ,  39
   5.3954 , 1.203309 , 0.001829 ,  40
   5.3954 , 1.203816 , 0.001829 ,  41
   5.3954 , 1.203743 , 0.001829 ,  42
   5.3954 , 1.203688 , 0.001829 ,  43
   5.3954 , 1.203488 , 0.001829 ,  44
   5.3954 , 1.203762 , 0.001829 ,  45
   5.3954 , 1.203440 , 0.001829 ,  46
   5.3954 , 1.203530 , 0.001829 ,  47
   5.3954 , 1.203781 , 0.001829 ,  48
   5.3954 , 1.203650 , 0.001829 ,  49
   5.3954 , 1.203769 , 0.001829 ,  50
   5.3954 , 1.203717 , 0.001829 ,  51
   5.3954 , 1.203594 , 0.001829 ,  52
   5.3954 , 1.203517 , 0.001829 ,  53
   5.3954 , 1.203346 , 0.001829 ,  54
   5.3954 , 1.203516 , 0.001829 ,  55
   5.3954 , 1.203778 , 0.001829 ,  56
   5.3954 , 1.203513 , 0.001829 ,  57
   5.3954 , 1.203826 , 0.001829 ,  58
   5.3954 , 1.203732 , 0.001829 ,  59
   5.3954 , 1.204003 , 0.001829 ,  60
   5.3954 , 1.203674 , 0.001829 ,  61
   5.3954 , 1.203734 , 0.001829 ,  62
   5.3954 , 1.203829 , 0.001829 ,  63
   5.3954 , 1.203685 , 0.001829 ,  64
   5.3954 , 1.203541 , 0.001829 ,  65
   5.3954 , 1.203325 , 0.001829 ,  66
   5.3954 , 1.203752 , 0.001829 ,  67
   5.3954 , 1.203832 , 0.001829 ,  68
   5.3954 , 1.203720 , 0.001829 ,  69
   5.3954 , 1.203755 , 0.001829 ,  70
   5.3954 , 1.203602 , 0.001829 ,  71
   5.3954 , 1.203590 , 0.001829 ,  72
   5.3954 , 1.203736 , 0.001829 ,  73
   5.3954 , 1.203844 , 0.001829 ,  74
   5.3954 , 1.203831 , 0.001829 ,  75
   5.3954 , 1.203554 , 0.001829 ,  76
   5.3954 , 1.203647 , 0.001829 ,  77
   5.3954 , 1.203802 , 0.001829 ,  78
   5.3954 , 1.203423 , 0.001829 ,  79
   5.3954 , 1.203792 , 0.001829 ,  80
   5.3954 , 1.203655 , 0.001829 ,  81
   5.3954 , 1.203732 , 0.001829 ,  82
   5.3954 , 1.204031 , 0.001829 ,  83
   5.3954 , 1.203755 , 0.001829 ,  84
   5.3954 , 1.203654 , 0.001829 ,  85
   5.3954 , 1.203730 , 0.001829 ,  86
   5.3954 , 1.203698 , 0.001829 ,  87
   5.3954 , 1.203722 , 0.001829 ,  88
   5.3954 , 1.203841 , 0.001829 ,  89
   5.3954 , 1.203622 , 0.001829 ,  90
   5.3954 , 1.203760 , 0.001829 ,  91
   5.3954 , 1.204112 , 0.001829 ,  92
   5.3954 , 1.203335 , 0.001829 ,  93
   5.3954 , 1.203697 , 0.001829 ,  94
   5.3954 , 1.203815 , 0.001829 ,  95
   5.3954 , 1.203257 , 0.001829 ,  96
   5.3954 , 1.203340 , 0.001829 ,  97
   5.3954 , 1.203633 , 0.001829 ,  98
   5.3954 , 1.203604 , 0.001829 ,  99
   5.3954 , 1.203511 , 0.001829 , 100
   5.4847 , 1.208393 , 0.002414 ,   0
   5.4847 , 1.208328 , 0.002414 ,   1
   5.4847 , 1.208552 , 0.002414 ,   2
   5.4847 , 1.208214 , 0.002414 ,   3
   5.4847 , 1.208645 , 0.002414 ,   4
   5.4847 , 1.208239 , 0.002414 ,   5
   5.4847 , 1.208503 , 0.002414 ,   6
   5.4847 , 1.208201 , 0.002414 ,   7
   5.4847 , 1.208003 , 0.002414 ,   8
   5.4847 , 1.208405 , 0.002414 ,   9
   5.4847 , 1.207975 , 0.002414 ,  10
   5.4847 , 1.208547 , 0.002414 ,  11
   5.4847 , 1.208565 , 0.002414 ,  12
   5.4847 , 1.208202 , 0.002414 ,  13
   5.4847 , 1.207978 , 0.002414 ,  14
   5.4847 , 1.208277 , 0.002414 ,  15
   5.4847 , 1.208449 , 0.002414 ,  16
   5.4847 , 1.208971 , 0.002414 ,  17
   5.4847 , 1.208231 , 0.002414 ,  18
   5.4847 , 1.208519 , 0.002414 ,  19
   5.4847 , 1.208322 , 0.002414 ,  20
   5.4847 , 1.208788 , 0.002414 ,  21
   5.4847 , 1.208454 , 0.002414 ,  22
   5.4847 , 1.208449 , 0.002414 ,  23
   5.4847 , 1.208647 , 0.002414 ,  24
   5.4847 , 1.208147 , 0.002414 ,  25
   5.4847 , 1.208624 , 0.002414 ,  26
   5.4847 , 1.208322 , 0.002414 ,  27
   5.4847 , 1.208285 , 0.002414 ,  28
   5.4847 , 1.208280 , 0.002414 ,  29
   5.4847 , 1.208812 , 0.002414 ,  30
   5.4847 , 1.208163 , 0.002414 ,  31
   5.4847 , 1.208228 , 0.002414 ,  32
   5.4847 , 1.208635 , 0.002414 ,  33
   5.4847 , 1.208428 , 0.002414 ,  34
   5.4847 , 1.208650 , 0.002414 ,  35
   5.4847 , 1.208404 , 0.002414 ,  36
   5.4847 , 1.208237 , 0.002414 ,  37
   5.4847 , 1.208315 , 0.002414 ,  38
   5.4847 , 1.208319 , 0.002414 ,  39
   5.4847 , 1.207657 , 0.002414 ,  40
   5.4847 , 1.208327 , 0.002414 ,  41
   5.4847 , 1.208272 , 0.002414 ,  42
   5.4847 , 1.208460 , 0.002414 ,  43
   5.4847 , 1.208227 , 0.002414 ,  44
   5.4847 , 1.208303 , 0.002414 ,  45
   5.4847 , 1.208342 , 0.002414 ,  46
   5.4847 , 1.208444 , 0.002414 ,  47
   5.4847 , 1.208244 , 0.002414 ,  48
   5.4847 , 1.208250 , 0.002414 ,  49
   5.4847 , 1.208480 , 0.002414 ,  50
   5.4847 , 1.208290 , 0.002414 ,  51
   5.4847 , 1.208592 , 0.002414 ,  52
   5.4847 , 1.208363 , 0.002414 ,  53
   5.4847 , 1.208423 , 0.002414 ,  54
   5.4847 , 1.208354 , 0.002414 ,  55
   5.4847 , 1.209113 , 0.002414 ,  56
   5.4847 , 1.208588 , 0.002414 ,  57
   5.4847 , 1.208495 , 0.002414 ,  58
   5.4847 , 1.208298 , 0.002414 ,  59
   5.4847 , 1.208686 , 0.002414 ,  60
   5.4847 , 1.208201 , 0.002414 ,  61
   5.4847 , 1.209002 , 0.002414 ,  62
   5.4847 , 1.208651 , 0.002414 ,  63
   5.4847 , 1.208341 , 0.002414 ,  64
   5.4847 , 1.208260 , 0.002414 ,  65
   5.4847 , 1.208069 , 0.002414 ,  66
   5.4847 , 1.208744 , 0.002414 ,  67
   5.4847 , 1.208581 , 0.002414 ,  68
   5.4847 , 1.208235 , 0.002414 ,  69
   5.4847 , 1.208581 , 0.002414 ,  70
   5.4847 , 1.208520 , 0.002414 ,  71
   5.4847 , 1.208316 , 0.002414 ,  72
   5.4847 , 1.208463 , 0.002414 ,  73
   5.4847 , 1.208112 , 0.002414 ,  74
   5.4847 , 1.208210 , 0.002414 ,  75
   5.4847 , 1.208567 , 0.002414 ,  76
   5.4847 , 1.208527 , 0.002414 ,  77
   5.4847 , 1.208823 , 0.002414 ,  78
   5.4847 , 1.208567 , 0.002414 ,  79
   5.4847 , 1.208537 , 0.002414 ,  80
   5.4847 , 1.208382 , 0.002414 ,  81
   5.4847 , 1.208540 , 0.002414 ,  82
   5.4847 , 1.208651 , 0.002414 ,  83
   5.4847 , 1.207769 , 0.002414 ,  84
   5.4847 , 1.208330 , 0.002414 ,  85
   5.4847 , 1.208107 , 0.002414 ,  86
   5.4847 , 1.208303 , 0.002414 ,  87
   5.4847 , 1.208270 , 0.002414 ,  88
   5.4847 , 1.208466 , 0.002414 ,  89
   5.4847 , 1.208655 , 0.002414 ,  90
   5.4847 , 1.208197 , 0.002414 ,  91
   5.4847 , 1.208759 , 0.002414 ,  92
   5.4847 , 1.208071 , 0.002414 ,  93
   5.4847 , 1.208313 , 0.002414 ,  94
   5.4847 , 1.208121 , 0.002414 ,  95
   5.4847 , 1.208164 , 0.002414 ,  96
   5.4847 , 1.208208 , 0.002414 ,  97
   5.4847 , 1.208053 , 0.002414 ,  98
   5.4847 , 1.208378 , 0.002414 ,  99
   5.4847 , 1.208552 , 0.002414 , 100
   5.6664 , 1.230248 , 0.002093 ,   0
   5.6664 , 1.229719 , 0.002093 ,   1
   5.6664 , 1.229992 , 0.002093 ,   2
   5.6664 , 1.230426 , 0.002093 ,   3
   5.6664 , 1.230180 , 0.002093 ,   4
   5.6664 , 1.229968 , 0.002093 ,   5
   5.6664 , 1.230198 , 0.002093 ,   6
   5.6664 , 1.230156 , 0.002093 ,   7
   5.6664 , 1.230067 , 0.002093 ,   8
   5.6664 , 1.230120 , 0.002093 ,   9
   5.6664 , 1.230346 , 0.002093 ,  10
   5.6664 , 1.230426 , 0.002093 ,  11
   5.6664 , 1.230503 , 0.002093 ,  12
   5.6664 , 1.230374 , 0.002093 ,  13
   5.6664 , 1.229754 , 0.002093 ,  14
   5.6664 , 1.230123 , 0.002093 ,  15
   5.6664 , 1.230094 , 0.002093 ,  16
   5.6664 , 1.230310 , 0.002093 ,  17
   5.6664 , 1.230302 , 0.002093 ,  18
   5.6664 , 1.230334 , 0.002093 ,  19
   5.6664 , 1.230682 , 0.002093 ,  20
   5.6664 , 1.230439 , 0.002093 ,  21
   5.6664 , 1.230105 , 0.002093 ,  22
   5.6664 , 1.230785 , 0.002093 ,  23
   5.6664 , 1.230372 , 0.002093 ,  24
   5.6664 , 1.230228 , 0.002093 ,  25
   5.6664 , 1.230319 , 0.002093 ,  26
   5.6664 , 1.230150 , 0.002093 ,  27
   5.6664 , 1.230501 , 0.002093 ,  28
   5.6664 , 1.230404 , 0.002093 ,  29
   5.6664 , 1.230082 , 0.002093 ,  30
   5.6664 , 1.230320 , 0.002093 ,  31
   5.6664 , 1.230266 , 0.002093 ,  32
   5.6664 , 1.230015 , 0.002093 ,  33
   5.6664 , 1.230106 , 0.002093 ,  34
   5.6664 , 1.229972 , 0.002093 ,  35
   5.6664 , 1.230216 , 0.002093 ,  36
   5.6664 , 1.230392 , 0.002093 ,  37
   5.6664 , 1.230161 , 0.002093 ,  38
   5.6664 , 1.229926 , 0.002093 ,  39
   5.6664 , 1.230352 , 0.002093 ,  40
   5.6664 , 1.230578 , 0.002093 ,  41
   5.6664 , 1.230222 , 0.002093 ,  42
   5.6664 , 1.230226 , 0.002093 ,  43
   5.6664 , 1.230201 , 0.002093 ,  44
   5.6664 , 1.230375 , 0.002093 ,  45
   5.6664 , 1.230288 , 0.002093 ,  46
   5.6664 , 1.230297 , 0.002093 ,  47
   5.6664 , 1.230296 , 0.002093 ,  48
   5.6664 , 1.230301 , 0.002093 ,  49
   5.6664 , 1.230327 , 0.002093 ,  50
   5.6664 , 1.230186 , 0.002093 ,  51
   5.6664 , 1.230600 , 0.002093 ,  52
   5.6664 , 1.230151 , 0.002093 ,  53
   5.6664 , 1.230521 , 0.002093 ,  54
   5.6664 , 1.229904 , 0.002093 ,  55
   5.6664 , 1.230564 , 0.002093 ,  56
   5.6664 , 1.230448 , 0.002093 ,  57
   5.6664 , 1.230485 , 0.002093 ,  58
   5.6664 , 1.230636 , 0.002093 ,  59
   5.6664 , 1.230328 , 0.002093 ,  60
   5.6664 , 1.230444 , 0.002093 ,  61
   5.6664 , 1.230395 , 0.002093 ,  62
   5.6664 , 1.230319 , 0.002093 ,  63
   5.6664 , 1.230273 , 0.002093 ,  64
   5.6664 , 1.230041 , 0.002093 ,  65
   5.6664 , 1.230278 , 0.002093 ,  66
   5.6664 , 1.230245 , 0.002093 ,  67
   5.6664 , 1.229914 , 0.002093 ,  68
   5.6664 , 1.230126 , 0.002093 ,  69
   5.6664 , 1.230059 , 0.002093 ,  70
   5.6664 , 1.230368 , 0.002093 ,  71
   5.6664 , 1.229984 , 0.002093 ,  72
   5.6664 , 1.230448 , 0.002093 ,  73
   5.6664 , 1.230281 , 0.002093 ,  74
   5.6664 , 1.230085 , 0.002093 ,  75
   5.6664 , 1.229874 , 0.002093 ,  76
   5.6664 , 1.230446 , 0.002093 ,  77
   5.6664 , 1.230126 , 0.002093 ,  78
   5.6664 , 1.230355 , 0.002093 ,  79
   5.6664 , 1.230180 , 0.002093 ,  80
   5.6664 , 1.230375 , 0.002093 ,  81
   5.6664 , 1.230218 , 0.002093 ,  82
   5.6664 , 1.230479 , 0.002093 ,  83
   5.6664 , 1.230012 , 0.002093 ,  84
   5.6664 , 1.230364 , 0.002093 ,  85
   5.6664 , 1.230434 , 0.002093 ,  86
   5.6664 , 1.230553 , 0.002093 ,  87
   5.6664 , 1.230193 , 0.002093 ,  88
   5.6664 , 1.230038 , 0.002093 ,  89
   5.6664 , 1.230334 , 0.002093 ,  90
   5.6664 , 1.230217 , 0.002093 ,  91
   5.6664 , 1.230266 , 0.002093 ,  92
   5.6664 , 1.230211 , 0.002093 ,  93
   5.6664 , 1.229865 , 0.002093 ,  94
   5.6664 , 1.230102 , 0.002093 ,  95
   5.6664 , 1.230617 , 0.002093 ,  96
   5.6664 , 1.229765 , 0.002093 ,  97
   5.6664 , 1.230011 , 0.002093 ,  98
   5.6664 , 1.229999 , 0.002093 ,  99
   5.6664 , 1.230384 , 0.002093 , 100
   5.7551 , 1.235713 , 0.002245 ,   0
   5.7551 , 1.235589 , 0.002245 ,   1
   5.7551 , 1.235982 , 0.002245 ,   2
   5.7551 , 1.235585 , 0.002245 ,   3
   5.7551 , 1.235946 , 0.002245 ,   4
   5.7551 , 1.235649 , 0.002245 ,   5
   5.7551 , 1.235912 , 0.002245 ,   6
   5.7551 , 1.235616 , 0.002245 ,   7
   5.7551 , 1.235779 , 0.002245 ,   8
   5.7551 , 1.235411 , 0.002245 ,   9
   5.7551 , 1.235716 , 0.002245 ,  10
   5.7551 , 1.235917 , 0.002245 ,  11
   5.7551 , 1.235873 , 0.002245 ,  12
   5.7551 , 1.235583 , 0.002245 ,  13
   5.7551 , 1.235969 , 0.002245 ,  14
   5.7551 , 1.235772 , 0.002245 ,  15
   5.7551 , 1.235601 , 0.002245 ,  16
   5.7551 , 1.235784 , 0.002245 ,  17
   5.7551 , 1.235853 , 0.002245 ,  18
   5.7551 , 1.235752 , 0.002245 ,  19
   5.7551 , 1.236070 , 0.002245 ,  20
   5.7551 , 1.235849 , 0.002245 ,  21
   5.7551 , 1.236045 , 0.002245 ,  22
   5.7551 , 1.235922 , 0.002245 ,  23
   5.7551 , 1.235473 , 0.002245 ,  24
   5.7551 , 1.235906 , 0.002245 ,  25
   5.7551 , 1.235482 , 0.002245 ,  26
   5.7551 , 1.235584 , 0.002245 ,  27
   5.7551 , 1.235665 , 0.002245 ,  28
   5.7551 , 1.235443 , 0.002245 ,  29
   5.7551 , 1.236226 , 0.002245 ,  30
   5.7551 , 1.235656 , 0.002245 ,  31
   5.7551 , 1.235533 , 0.002245 ,  32
   5.7551 , 1.235902 , 0.002245 ,  33
   5.7551 , 1.235775 , 0.002245 ,  34
   5.7551 , 1.235545 , 0.002245 ,  35
   5.7551 , 1.236093 , 0.002245 ,  36
   5.7551 , 1.235388 , 0.002245 ,  37
   5.7551 , 1.235562 , 0.002245 ,  38
   5.7551 , 1.235453 , 0.002245 ,  39
   5.7551 , 1.235604 , 0.002245 ,  40
   5.7551 , 1.235667 , 0.002245 ,  41
   5.7551 , 1.235756 , 0.002245 ,  42
   5.7551 , 1.235712 , 0.002245 ,  43
   5.7551 , 1.235427 , 0.002245 ,  44
   5.7551 , 1.235803 , 0.002245 ,  45
   5.7551 , 1.235514 , 0.002245 ,  46
   5.7551 , 1.236014 , 0.002245 ,  47
   5.7551 , 1.235512 , 0.002245 ,  48
   5.7551 , 1.235902 , 0.002245 ,  49
   5.7551 , 1.235949 , 0.002245 ,  50
   5.7551 , 1.235569 , 0.002245 ,  51
   5.7551 , 1.235951 , 0.002245 ,  52
   5.7551 , 1.235479 , 0.002245 ,  53
   5.7551 , 1.235414 , 0.002245 ,  54
   5.7551 , 1.235961 , 0.002245 ,  55
   5.7551 , 1.235831 , 0.002245 ,  56
   5.7551 , 1.235819 , 0.002245 ,  57
   5.7551 , 1.236064 , 0.002245 ,  58
   5.7551 , 1.235774 , 0.002245 ,  59
   5.7551 , 1.235867 , 0.002245 ,  60
   5.7551 , 1.235577 , 0.002245 ,  61
   5.7551 , 1.235726 , 0.002245 ,  62
   5.7551 , 1.235957 , 0.002245 ,  63
   5.7551 , 1.235564 , 0.002245 ,  64
   5.7551 , 1.235630 , 0.002245 ,  65
   5.7551 , 1.235481 , 0.002245 ,  66
   5.7551 , 1.235749 , 0.002245 ,  67
   5.7551 , 1.236185 , 0.002245 ,  68
   5.7551 , 1.235580 , 0.002245 ,  69
   5.7551 , 1.235351 , 0.002245 ,  70
   5.7551 , 1.236060 , 0.002245 ,  71
   5.7551 , 1.235403 , 0.002245 ,  72
   5.7551 , 1.235811 , 0.002245 ,  73
   5.7551 , 1.235489 , 0.002245 ,  74
   5.7551 , 1.235520 , 0.002245 ,  75
   5.7551 , 1.235598 , 0.002245 ,  76
   5.7551 , 1.235699 , 0.002245 ,  77
   5.7551 , 1.235761 , 0.002245 ,  78
   5.7551 , 1.235587 , 0.002245 ,  79
   5.7551 , 1.235912 , 0.002245 ,  80
   5.7551 , 1.235710 , 0.002245 ,  81
   5.7551 , 1.235971 , 0.002245 ,  82
   5.7551 , 1.236321 , 0.002245 ,  83
   5.7551 , 1.235379 , 0.002245 ,  84
   5.7551 , 1.235399 , 0.002245 ,  85
   5.7551 , 1.235871 , 0.002245 ,  86
   5.7551 , 1.235844 , 0.002245 ,  87
   5.7551 , 1.235819 , 0.002245 ,  88
   5.7551 , 1.236072 , 0.002245 ,  89
   5.7551 , 1.235737 , 0.002245 ,  90
   5.7551 , 1.235312 , 0.002245 ,  91
   5.7551 , 1.235692 , 0.002245 ,  92
   5.7551 , 1.235505 , 0.002245 ,  93
   5.7551 , 1.235182 , 0.002245 ,  94
   5.7551 , 1.235409 , 0.002245 ,  95
   5.7551 , 1.235570 , 0.002245 ,  96
   5.7551 , 1.235761 , 0.002245 ,  97
   5.7551 , 1.235738 , 0.002245 ,  98
   5.7551 , 1.235527 , 0.002245 ,  99
   5.7551 , 1.235423 , 0.002245 , 100
   5.7554 , 1.234461 , 0.002544 ,   0
   5.7554 , 1.234751 , 0.002544 ,   1
   5.7554 , 1.234856 , 0.002544 ,   2
   5.7554 , 1.234501 , 0.002544 ,   3
   5.7554 , 1.234531 , 0.002544 ,   4
   5.7554 , 1.234164 , 0.002544 ,   5
   5.7554 , 1.234504 , 0.002544 ,   6
   5.7554 , 1.234306 , 0.002544 ,   7
   5.7554 , 1.234446 , 0.002544 ,   8
   5.7554 , 1.233980 , 0.002544 ,   9
   5.7554 , 1.234556 , 0.002544 ,  10
   5.7554 , 1.234506 , 0.002544 ,  11
   5.7554 , 1.235091 , 0.002544 ,  12
   5.7554 , 1.234642 , 0.002544 ,  13
   5.7554 , 1.234131 , 0.002544 ,  14
   5.7554 , 1.234156 , 0.002544 ,  15
   5.7554 , 1.234393 , 0.002544 ,  16
   5.7554 , 1.234635 , 0.002544 ,  17
   5.7554 , 1.234503 , 0.002544 ,  18
   5.7554 , 1.234461 , 0.002544 ,  19
   5.7554 , 1.234958 , 0.002544 ,  20
   5.7554 , 1.234639 , 0.002544 ,  21
   5.7554 , 1.234554 , 0.002544 ,  22
   5.7554 , 1.234709 , 0.002544 ,  23
   5.7554 , 1.234738 , 0.002544 ,  24
   5.7554 , 1.234546 , 0.002544 ,  25
   5.7554 , 1.234819 , 0.002544 ,  26
   5.7554 , 1.234287 , 0.002544 ,  27
   5.7554 , 1.234398 , 0.002544 ,  28
   5.7554 , 1.234572 , 0.002544 ,  29
   5.7554 , 1.234348 , 0.002544 ,  30
   5.7554 , 1.234199 , 0.002544 ,  31
   5.7554 , 1.234763 , 0.002544 ,  32
   5.7554 , 1.234418 , 0.002544 ,  33
   5.7554 , 1.234547 , 0.002544 ,  34
   5.7554 , 1.234583 , 0.002544 ,  35
   5.7554 , 1.234567 , 0.002544 ,  36
   5.7554 , 1.234446 , 0.002544 ,  37
   5.7554 , 1.234578 , 0.002544 ,  38
   5.7554 , 1.234219 , 0.002544 ,  39
   5.7554 , 1.234583 , 0.002544 ,  40
   5.7554 , 1.234506 , 0.002544 ,  41
   5.7554 , 1.234597 , 0.002544 ,  42
   5.7554 , 1.234549 , 0.002544 ,  43
   5.7554 , 1.234380 , 0.002544 ,  44
   5.7554 , 1.234127 , 0.002544 ,  45
   5.7554 , 1.234429 , 0.002544 ,  46
   5.7554 , 1.234259 , 0.002544 ,  47
   5.7554 , 1.234296 , 0.002544 ,  48
   5.7554 , 1.234272 , 0.002544 ,  49
   5.7554 , 1.234416 , 0.002544 ,  50
   5.7554 , 1.234262 , 0.002544 ,  51
   5.7554 , 1.234431 , 0.002544 ,  52
   5.7554 , 1.234645 , 0.002544 ,  53
   5.7554 , 1.234210 , 0.002544 ,  54
   5.7554 , 1.235109 , 0.002544 ,  55
   5.7554 , 1.234816 , 0.002544 ,  56
   5.7554 , 1.235107 , 0.002544 ,  57
   5.7554 , 1.234277 , 0.002544 ,  58
   5.7554 , 1.234373 , 0.002544 ,  59
   5.7554 , 1.234216 , 0.002544 ,  60
   5.7554 , 1.234827 , 0.002544 ,  61
   5.7554 , 1.234627 , 0.002544 ,  62
   5.7554 , 1.234495 , 0.002544 ,  63
   5.7554 , 1.234744 , 0.002544 ,  64
   5.7554 , 1.234417 , 0.002544 ,  65
   5.7554 , 1.233755 , 0.002544 ,  66
   5.7554 , 1.234729 , 0.002544 ,  67
   5.7554 , 1.234147 , 0.002544 ,  68
   5.7554 , 1.234440 , 0.002544 ,  69
   5.7554 , 1.233989 , 0.002544 ,  70
   5.7554 , 1.234604 , 0.002544 ,  71
   5.7554 , 1.234198 , 0.002544 ,  72
   5.7554 , 1.234811 , 0.002544 ,  73
   5.7554 , 1.233950 , 0.002544 ,  74
   5.7554 , 1.234702 , 0.002544 ,  75
   5.7554 , 1.234038 , 0.002544 ,  76
   5.7554 , 1.234625 , 0.002544 ,  77
   5.7554 , 1.234439 , 0.002544 ,  78
   5.7554 , 1.234743 , 0.002544 ,  79
   5.7554 , 1.234295 , 0.002544 ,  80
   5.7554 , 1.234506 , 0.002544 ,  81
   5.7554 , 1.234326 , 0.002544 ,  82
   5.7554 , 1.234530 , 0.002544 ,  83
   5.7554 , 1.234554 , 0.002544 ,  84
   5.7554 , 1.234727 , 0.002544 ,  85
   5.7554 , 1.234214 , 0.002544 ,  86
   5.7554 , 1.234588 , 0.002544 ,  87
   5.7554 , 1.234220 , 0.002544 ,  88
   5.7554 , 1.234367 , 0.002544 ,  89
   5.7554 , 1.234369 , 0.002544 ,  90
   5.7554 , 1.233967 , 0.002544 ,  91
   5.7554 , 1.234429 , 0.002544 ,  92
   5.7554 , 1.234158 , 0.002544 ,  93
   5.7554 , 1.234454 , 0.002544 ,  94
   5.7554 , 1.234417 , 0.002544 ,  95
   5.7554 , 1.234407 , 0.002544 ,  96
   5.7554 , 1.234602 , 0.002544 ,  97
   5.7554 , 1.234078 , 0.002544 ,  98
   5.7554 , 1.234153 , 0.002544 ,  99
   5.7554 , 1.234482 , 0.002544 , 100
   5.8413 , 1.239174 , 0.002422 ,   0
   5.8413 , 1.239433 , 0.002422 ,   1
   5.8413 , 1.239229 , 0.002422 ,   2
   5.8413 , 1.239425 , 0.002422 ,   3
   5.8413 , 1.239306 , 0.002422 ,   4
   5.8413 , 1.239274 , 0.002422 ,   5
   5.8413 , 1.239338 , 0.002422 ,   6
   5.8413 , 1.239178 , 0.002422 ,   7
   5.8413 , 1.238850 , 0.002422 ,   8
   5.8413 , 1.239354 , 0.002422 ,   9
   5.8413 , 1.239430 , 0.002422 ,  10
   5.8413 , 1.239632 , 0.002422 ,  11
   5.8413 , 1.239547 , 0.002422 ,  12
   5.8413 , 1.239091 , 0.002422 ,  13
   5.8413 , 1.238777 , 0.002422 ,  14
   5.8413 , 1.238993 , 0.002422 ,  15
   5.8413 , 1.239356 , 0.002422 ,  16
   5.8413 , 1.239485 , 0.002422 ,  17
   5.8413 , 1.238788 , 0.002422 ,  18
   5.8413 , 1.238913 , 0.002422 ,  19
   5.8413 , 1.239505 , 0.002422 ,  20
   5.8413 , 1.239209 , 0.002422 ,  21
   5.8413 , 1.239350 , 0.002422 ,  22
   5.8413 , 1.239407 , 0.002422 ,  23
   5.8413 , 1.238639 , 0.002422 ,  24
   5.8413 , 1.238901 , 0.002422 ,  25
   5.8413 , 1.239297 , 0.002422 ,  26
   5.8413 , 1.239072 , 0.002422 ,  27
   5.8413 , 1.238986 , 0.002422 ,  28
   5.8413 , 1.239529 , 0.002422 ,  29
   5.8413 , 1.239194 , 0.002422 ,  30
   5.8413 , 1.239326 , 0.002422 ,  31
   5.8413 , 1.239228 , 0.002422 ,  32
   5.8413 , 1.238874 , 0.002422 ,  33
   5.8413 , 1.239210 , 0.002422 ,  34
   5.8413 , 1.239325 , 0.002422 ,  35
   5.8413 , 1.239023 , 0.002422 ,  36
   5.8413 , 1.239408 , 0.002422 ,  37
   5.8413 , 1.239069 , 0.002422 ,  38
   5.8413 , 1.238956 , 0.002422 ,  39
   5.8413 , 1.238807 , 0.002422 ,  40
   5.8413 , 1.238984 , 0.002422 ,  41
   5.8413 , 1.239232 , 0.002422 ,  42
   5.8413 , 1.239257 , 0.002422 ,  43
   5.8413 , 1.238861 , 0.002422 ,  44
   5.8413 , 1.238860 , 0.002422 ,  45
   5.8413 , 1.239145 , 0.002422 ,  46
   5.8413 , 1.239068 , 0.002422 ,  47
   5.8413 , 1.239031 , 0.002422 ,  48
   5.8413 , 1.239168 , 0.002422 ,  49
   5.8413 , 1.239370 , 0.002422 ,  50
   5.8413 , 1.239189 , 0.002422 ,  51
   5.8413 , 1.239400 , 0.002422 ,  52
   5.8413 , 1.239106 , 0.002422 ,  53
   5.8413 , 1.239194 , 0.002422 ,  54
   5.8413 , 1.238927 , 0.002422 ,  55
   5.8413 , 1.239315 , 0.002422 ,  56
   5.8413 , 1.239458 , 0.002422 ,  57
   5.8413 , 1.239142 , 0.002422 ,  58
   5.8413 , 1.238841 , 0.002422 ,  59
   5.8413 , 1.239480 , 0.002422 ,  60
   5.8413 , 1.239190 , 0.002422 ,  61
   5.8413 , 1.239387 , 0.002422 ,  62
   5.8413 , 1.239074 , 0.002422 ,  63
   5.8413 , 1.239222 , 0.002422 ,  64
   5.8413 , 1.238902 , 0.002422 ,  65
   5.8413 , 1.239386 , 0.002422 ,  66
   5.8413 , 1.239607 , 0.002422 ,  67
   5.8413 , 1.239510 , 0.002422 ,  68
   5.8413 , 1.238627 , 0.002422 ,  69
   5.8413 , 1.238958 , 0.002422 ,  70
   5.8413 , 1.239202 , 0.002422 ,  71
   5.8413 , 1.239513 , 0.002422 ,  72
   5.8413 , 1.239160 , 0.002422 ,  73
   5.8413 , 1.239380 , 0.002422 ,  74
   5.8413 , 1.239154 , 0.002422 ,  75
   5.8413 , 1.239287 , 0.002422 ,  76
   5.8413 , 1.239382 , 0.002422 ,  77
   5.8413 , 1.239408 , 0.002422 ,  78
   5.8413 , 1.238827 , 0.002422 ,  79
   5.8413 , 1.238895 , 0.002422 ,  80
   5.8413 , 1.238959 , 0.002422 ,  81
   5.8413 , 1.239580 , 0.002422 ,  82
   5.8413 , 1.239516 , 0.002422 ,  83
   5.8413 , 1.239103 , 0.002422 ,  84
   5.8413 , 1.239201 , 0.002422 ,  85
   5.8413 , 1.238851 , 0.002422 ,  86
   5.8413 , 1.238722 , 0.002422 ,  87
   5.8413 , 1.238791 , 0.002422 ,  88
   5.8413 , 1.239202 , 0.002422 ,  89
   5.8413 , 1.239392 , 0.002422 ,  90
   5.8413 , 1.239030 , 0.002422 ,  91
   5.8413 , 1.239281 , 0.002422 ,  92
   5.8413 , 1.238757 , 0.002422 ,  93
   5.8413 , 1.239232 , 0.002422 ,  94
   5.8413 , 1.238667 , 0.002422 ,  95
   5.8413 , 1.239290 , 0.002422 ,  96
   5.8413 , 1.239230 , 0.002422 ,  97
   5.8413 , 1.239156 , 0.002422 ,  98
   5.8413 , 1.239163 , 0.002422 ,  99
   5.8413 , 1.239453 , 0.002422 , 100
   5.8445 , 1.240658 , 0.002477 ,   0
   5.8445 , 1.240377 , 0.002477 ,   1
   5.8445 , 1.240747 , 0.002477 ,   2
   5.8445 , 1.240851 , 0.002477 ,   3
   5.8445 , 1.240964 , 0.002477 ,   4
   5.8445 , 1.240941 , 0.002477 ,   5
   5.8445 , 1.240315 , 0.002477 ,   6
   5.8445 , 1.240833 , 0.002477 ,   7
   5.8445 , 1.240939 , 0.002477 ,   8
   5.8445 , 1.240711 , 0.002477 ,   9
   5.8445 , 1.240497 , 0.002477 ,  10
   5.8445 , 1.240774 , 0.002477 ,  11
   5.8445 , 1.240757 , 0.002477 ,  12
   5.8445 , 1.240610 , 0.002477 ,  13
   5.8445 , 1.241093 , 0.002477 ,  14
   5.8445 , 1.240705 , 0.002477 ,  15
   5.8445 , 1.240910 , 0.002477 ,  16
   5.8445 , 1.240490 , 0.002477 ,  17
   5.8445 , 1.240627 , 0.002477 ,  18
   5.8445 , 1.240657 , 0.002477 ,  19
   5.8445 , 1.240427 , 0.002477 ,  20
   5.8445 , 1.240609 , 0.002477 ,  21
   5.8445 , 1.241096 , 0.002477 ,  22
   5.8445 , 1.240783 , 0.002477 ,  23
   5.8445 , 1.240699 , 0.002477 ,  24
   5.8445 , 1.240712 , 0.002477 ,  25
   5.8445 , 1.240940 , 0.002477 ,  26
   5.8445 , 1.240897 , 0.002477 ,  27
   5.8445 , 1.240727 , 0.002477 ,  28
   5.8445 , 1.240656 , 0.002477 ,  29
   5.8445 , 1.240794 , 0.002477 ,  30
   5.8445 , 1.241013 , 0.002477 ,  31
   5.8445 , 1.240542 , 0.002477 ,  32
   5.8445 , 1.240254 , 0.002477 ,  33
   5.8445 , 1.240760 , 0.002477 ,  34
   5.8445 , 1.240596 , 0.002477 ,  35
   5.8445 , 1.240497 , 0.002477 ,  36
   5.8445 , 1.240653 , 0.002477 ,  37
   5.8445 , 1.241083 , 0.002477 ,  38
   5.8445 , 1.240294 , 0.002477 ,  39
   5.8445 , 1.240488 , 0.002477 ,  40
   5.8445 , 1.240835 , 0.002477 ,  41
   5.8445 , 1.240892 , 0.002477 ,  42
   5.8445 , 1.240958 , 0.002477 ,  43
   5.8445 , 1.240554 , 0.002477 ,  44
   5.8445 , 1.241002 , 0.002477 ,  45
   5.8445 , 1.240338 , 0.002477 ,  46
   5.8445 , 1.240383 , 0.002477 ,  47
   5.8445 , 1.240513 , 0.002477 ,  48
   5.8445 , 1.240413 , 0.002477 ,  49
   5.8445 , 1.241061 , 0.002477 ,  50
   5.8445 , 1.240575 , 0.002477 ,  51
   5.8445 , 1.240581 , 0.002477 ,  52
   5.8445 , 1.240592 , 0.002477 ,  53
   5.8445 , 1.240670 , 0.002477 ,  54
   5.8445 , 1.240434 , 0.002477 ,  55
   5.8445 , 1.240817 , 0.002477 ,  56
   5.8445 , 1.240307 , 0.002477 ,  57
   5.8445 , 1.240828 , 0.002477 ,  58
   5.8445 , 1.240973 , 0.002477 ,  59
   5.8445 , 1.240985 , 0.002477 ,  60
   5.8445 , 1.240990 , 0.002477 ,  61
   5.8445 , 1.240620 , 0.002477 ,  62
   5.8445 , 1.240551 , 0.002477 ,  63
   5.8445 , 1.240881 , 0.002477 ,  64
   5.8445 , 1.240553 , 0.002477 ,  65
   5.8445 , 1.240343 , 0.002477 ,  66
   5.8445 , 1.240866 , 0.002477 ,  67
   5.8445 , 1.240684 , 0.002477 ,  68
   5.8445 , 1.240704 , 0.002477 ,  69
   5.8445 , 1.240709 , 0.002477 ,  70
   5.8445 , 1.240606 , 0.002477 ,  71
   5.8445 , 1.240318 , 0.002477 ,  72
   5.8445 , 1.240432 , 0.002477 ,  73
   5.8445 , 1.240676 , 0.002477 ,  74
   5.8445 , 1.240230 , 0.002477 ,  75
   5.8445 , 1.240310 , 0.002477 ,  76
   5.8445 , 1.241231 , 0.002477 ,  77
   5.8445 , 1.240633 , 0.002477 ,  78
   5.8445 , 1.240411 , 0.002477 ,  79
   5.8445 , 1.240344 , 0.002477 ,  80
   5.8445 , 1.240699 , 0.002477 ,  81
   5.8445 , 1.240513 , 0.002477 ,  82
   5.8445 , 1.241433 , 0.002477 ,  83
   5.8445 , 1.240697 , 0.002477 ,  84
   5.8445 , 1.240910 , 0.002477 ,  85
   5.8445 , 1.240710 , 0.002477 ,  86
   5.8445 , 1.240711 , 0.002477 ,  87
   5.8445 , 1.240610 , 0.002477 ,  88
   5.8445 , 1.240655 , 0.002477 ,  89
   5.8445 , 1.240653 , 0.002477 ,  90
   5.8445 , 1.240273 , 0.002477 ,  91
   5.8445 , 1.240562 , 0.002477 ,  92
   5.8445 , 1.240432 , 0.002477 ,  93
   5.8445 , 1.240276 , 0.002477 ,  94
   5.8445 , 1.240613 , 0.002477 ,  95
   5.8445 , 1.240004 , 0.002477 ,  96
   5.8445 , 1.240673 , 0.002477 ,  97
   5.8445 , 1.240329 , 0.002477 ,  98
   5.8445 , 1.240514 , 0.002477 ,  99
   5.8445 , 1.240374 , 0.002477 , 100
   5.9276 , 1.250702 , 0.002266 ,   0
   5.9276 , 1.250929 , 0.002266 ,   1
   5.9276 , 1.251174 , 0.002266 ,   2
   5.9276 , 1.250882 , 0.002266 ,   3
   5.9276 , 1.250812 , 0.002266 ,   4
   5.9276 , 1.250629 , 0.002266 ,   5
   5.9276 , 1.250620 , 0.002266 ,   6
   5.9276 , 1.250600 , 0.002266 ,   7
   5.9276 , 1.250628 , 0.002266 ,   8
   5.9276 , 1.250762 , 0.002266 ,   9
   5.9276 , 1.250900 , 0.002266 ,  10
   5.9276 , 1.250760 , 0.002266 ,  11
   5.9276 , 1.251058 , 0.002266 ,  12
   5.9276 , 1.251012 , 0.002266 ,  13
   5.9276 , 1.250432 , 0.002266 ,  14
   5.9276 , 1.250586 , 0.002266 ,  15
   5.9276 , 1.250799 , 0.002266 ,  16
   5.9276 , 1.250520 , 0.002266 ,  17
   5.9276 , 1.250644 , 0.002266 ,  18
   5.9276 , 1.250783 , 0.002266 ,  19
   5.9276 , 1.251110 , 0.002266 ,  20
   5.9276 , 1.250464 , 0.002266 ,  21
   5.9276 , 1.251105 , 0.002266 ,  22
   5.9276 , 1.250586 , 0.002266 ,  23
   5.9276 , 1.250932 , 0.002266 ,  24
   5.9276 , 1.250597 , 0.002266 ,  25
   5.9276 , 1.250900 , 0.002266 ,  26
   5.9276 , 1.250944 , 0.002266 ,  27
   5.9276 , 1.250417 , 0.002266 ,  28
   5.9276 , 1.250731 , 0.002266 ,  29
   5.9276 , 1.250992 , 0.002266 ,  30
   5.9276 , 1.250573 , 0.002266 ,  31
   5.9276 , 1.250686 , 0.002266 ,  32
   5.9276 , 1.250720 , 0.002266 ,  33
   5.9276 , 1.250799 , 0.002266 ,  34
   5.9276 , 1.250666 , 0.002266 ,  35
   5.9276 , 1.250742 , 0.002266 ,  36
   5.9276 , 1.250703 , 0.002266 ,  37
   5.9276 , 1.251058 , 0.002266 ,  38
   5.9276 , 1.250499 , 0.002266 ,  39
   5.9276 , 1.250375 , 0.002266 ,  40
   5.9276 , 1.250772 , 0.002266 ,  41
   5.9276 , 1.250671 , 0.002266 ,  42
   5.9276 , 1.250263 , 0.002266 ,  43
   5.9276 , 1.250502 , 0.002266 ,  44
   5.9276 , 1.250794 , 0.002266 ,  45
   5.9276 , 1.250587 , 0.002266 ,  46
   5.9276 , 1.250804 , 0.002266 ,  47
   5.9276 , 1.250933 , 0.002266 ,  48
   5.9276 , 1.250783 , 0.002266 ,  49
   5.9276 , 1.250698 , 0.002266 ,  50
   5.9276 , 1.250391 , 0.002266 ,  51
   5.9276 , 1.251387 , 0.002266 ,  52
   5.9276 , 1.250533 , 0.002266 ,  53
   5.9276 , 1.250589 , 0.002266 ,  54
   5.9276 , 1.250659 , 0.002266 ,  55
   5.9276 , 1.250767 , 0.002266 ,  56
   5.9276 , 1.250863 , 0.002266 ,  57
   5.9276 , 1.250633 , 0.002266 ,  58
   5.9276 , 1.250773 , 0.002266 ,  59
   5.9276 , 1.251029 , 0.002266 ,  60
   5.9276 , 1.250756 , 0.002266 ,  61
   5.9276 , 1.250633 , 0.002266 ,  62
   5.9276 , 1.250842 , 0.002266 ,  63
   5.9276 , 1.251029 , 0.002266 ,  64
   5.9276 , 1.250466 , 0.002266 ,  65
   5.9276 , 1.250465 , 0.002266 ,  66
   5.9276 , 1.250906 , 0.002266 ,  67
   5.9276 , 1.250376 , 0.002266 ,  68
   5.9276 , 1.250605 , 0.002266 ,  69
   5.9276 , 1.250680 , 0.002266 ,  70
   5.9276 , 1.251100 , 0.002266 ,  71
   5.9276 , 1.250397 , 0.002266 ,  72
   5.9276 , 1.250534 , 0.002266 ,  73
   5.9276 , 1.250635 , 0.002266 ,  74
   5.9276 , 1.250395 , 0.002266 ,  75
   5.9276 , 1.250129 , 0.002266 ,  76
   5.9276 , 1.251021 , 0.002266 ,  77
   5.9276 , 1.250650 , 0.002266 ,  78
   5.9276 , 1.250357 , 0.002266 ,  79
   5.9276 , 1.250737 , 0.002266 ,  80
   5.9276 , 1.250336 , 0.002266 ,  81
   5.9276 , 1.250777 , 0.002266 ,  82
   5.9276 , 1.250772 , 0.002266 ,  83
   5.9276 , 1.250663 , 0.002266 ,  84
   5.9276 , 1.250540 , 0.002266 ,  85
   5.9276 , 1.250703 , 0.002266 ,  86
   5.9276 , 1.250654 , 0.002266 ,  87
   5.9276 , 1.250516 , 0.002266 ,  88
   5.9276 , 1.250599 , 0.002266 ,  89
   5.9276 , 1.250935 , 0.002266 ,  90
   5.9276 , 1.250803 , 0.002266 ,  91
   5.9276 , 1.251086 , 0.002266 ,  92
   5.9276 , 1.250508 , 0.002266 ,  93
   5.9276 , 1.250502 , 0.002266 ,  94
   5.9276 , 1.250386 , 0.002266 ,  95
   5.9276 , 1.250733 , 0.002266 ,  96
   5.9276 , 1.250530 , 0.002266 ,  97
   5.9276 , 1.250394 , 0.002266 ,  98
   5.9276 , 1.250377 , 0.002266 ,  99
   5.9276 , 1.250998 , 0.002266 , 100
   6.0110 , 1.256806 , 0.002963 ,   0
   6.0110 , 1.256417 , 0.002963 ,   1
   6.0110 , 1.256336 , 0.002963 ,   2
   6.0110 , 1.257042 , 0.002963 ,   3
   6.0110 , 1.256881 , 0.002963 ,   4
   6.0110 , 1.257241 , 0.002963 ,   5
   6.0110 , 1.256786 , 0.002963 ,   6
   6.0110 , 1.256774 , 0.002963 ,   7
   6.0110 , 1.256293 , 0.002963 ,   8
   6.0110 , 1.257194 , 0.002963 ,   9
   6.0110 , 1.256789 , 0.002963 ,  10
   6.0110 , 1.256892 , 0.002963 ,  11
   6.0110 , 1.256707 , 0.002963 ,  12
   6.0110 , 1.256987 , 0.002963 ,  13
   6.0110 , 1.256862 , 0.002963 ,  14
   6.0110 , 1.256630 , 0.002963 ,  15
   6.0110 , 1.257177 , 0.002963 ,  16
   6.0110 , 1.256713 , 0.002963 ,  17
   6.0110 , 1.256216 , 0.002963 ,  18
   6.0110 , 1.256407 , 0.002963 ,  19
   6.0110 , 1.257143 , 0.002963 ,  20
   6.0110 , 1.257029 , 0.002963 ,  21
   6.0110 , 1.257027 , 0.002963 ,  22
   6.0110 , 1.257106 , 0.002963 ,  23
   6.0110 , 1.256744 , 0.002963 ,  24
   6.0110 , 1.257201 , 0.002963 ,  25
   6.0110 , 1.257134 , 0.002963 ,  26
   6.0110 , 1.256446 , 0.002963 ,  27
   6.0110 , 1.256570 , 0.002963 ,  28
   6.0110 , 1.256484 , 0.002963 ,  29
   6.0110 , 1.257028 , 0.002963 ,  30
   6.0110 , 1.256643 , 0.002963 ,  31
   6.0110 , 1.256979 , 0.002963 ,  32
   6.0110 , 1.256885 , 0.002963 ,  33
   6.0110 , 1.256087 , 0.002963 ,  34
   6.0110 , 1.256523 , 0.002963 ,  35
   6.0110 , 1.257248 , 0.002963 ,  36
   6.0110 , 1.256627 , 0.002963 ,  37
   6.0110 , 1.257231 , 0.002963 ,  38
   6.0110 , 1.257233 , 0.002963 ,  39
   6.0110 , 1.256534 , 0.002963 ,  40
   6.0110 , 1.256887 , 0.002963 ,  41
   6.0110 , 1.256702 , 0.002963 ,  42
   6.0110 , 1.256582 , 0.002963 ,  43
   6.0110 , 1.256405 , 0.002963 ,  44
   6.0110 , 1.256859 , 0.002963 ,  45
   6.0110 , 1.256731 , 0.002963 ,  46
   6.0110 , 1.257168 , 0.002963 ,  47
   6.0110 , 1.256667 , 0.002963 ,  48
   6.0110 , 1.257378 , 0.002963 ,  49
   6.0110 , 1.256733 , 0.002963 ,  50
   6.0110 , 1.256713 , 0.002963 ,  51
   6.0110 , 1.256921 , 0.002963 ,  52
   6.0110 , 1.257126 , 0.002963 ,  53
   6.0110 , 1.256395 , 0.002963 ,  54
   6.0110 , 1.256519 , 0.002963 ,  55
   6.0110 , 1.256631 , 0.002963 ,  56
   6.0110 , 1.256686 , 0.002963 ,  57
   6.0110 , 1.256904 , 0.002963 ,  58
   6.0110 , 1.257186 , 0.002963 ,  59
   6.0110 , 1.256752 , 0.002963 ,  60
   6.0110 , 1.256733 , 0.002963 ,  61
   6.0110 , 1.257207 , 0.002963 ,  62
   6.0110 , 1.256610 , 0.002963 ,  63
   6.0110 , 1.256928 , 0.002963 ,  64
   6.0110 , 1.256631 , 0.002963 ,  65
   6.0110 , 1.256302 , 0.002963 ,  66
   6.0110 , 1.256918 , 0.002963 ,  67
   6.0110 , 1.256711 , 0.002963 ,  68
   6.0110 , 1.256440 , 0.002963 ,  69
   6.0110 , 1.256938 , 0.002963 ,  70
   6.0110 , 1.256739 , 0.002963 ,  71
   6.0110 , 1.256714 , 0.002963 ,  72
   6.0110 , 1.256723 , 0.002963 ,  73
   6.0110 , 1.256770 , 0.002963 ,  74
   6.0110 , 1.256603 , 0.002963 ,  75
   6.0110 , 1.257099 , 0.002963 ,  76
   6.0110 , 1.257203 , 0.002963 ,  77
   6.0110 , 1.256808 , 0.002963 ,  78
   6.0110 , 1.256722 , 0.002963 ,  79
   6.0110 , 1.257498 , 0.002963 ,  80
   6.0110 , 1.256893 , 0.002963 ,  81
   6.0110 , 1.257006 , 0.002963 ,  82
   6.0110 , 1.257050 , 0.002963 ,  83
   6.0110 , 1.256699 , 0.002963 ,  84
   6.0110 , 1.256630 , 0.002963 ,  85
   6.0110 , 1.256957 , 0.002963 ,  86
   6.0110 , 1.257213 , 0.002963 ,  87
   6.0110 , 1.256602 , 0.002963 ,  88
   6.0110 , 1.257352 , 0.002963 ,  89
   6.0110 , 1.257219 , 0.002963 ,  90
   6.0110 , 1.256068 , 0.002963 ,  91
   6.0110 , 1.256983 , 0.002963 ,  92
   6.0110 , 1.256736 , 0.002963 ,  93
   6.0110 , 1.256954 , 0.002963 ,  94
   6.0110 , 1.256390 , 0.002963 ,  95
   6.0110 , 1.256778 , 0.002963 ,  96
   6.0110 , 1.256243 , 0.002963 ,  97
   6.0110 , 1.256808 , 0.002963 ,  98
   6.0110 , 1.256564 , 0.002963 ,  99
   6.0110 , 1.256880 , 0.002963 , 100
   6.0138 , 1.249031 , 0.003048 ,   0
   6.0138 , 1.248999 , 0.003048 ,   1
   6.0138 , 1.249263 , 0.003048 ,   2
   6.0138 , 1.249291 , 0.003048 ,   3
   6.0138 , 1.249329 , 0.003048 ,   4
   6.0138 , 1.248483 , 0.003048 ,   5
   6.0138 , 1.249295 , 0.003048 ,   6
   6.0138 , 1.249165 , 0.003048 ,   7
   6.0138 , 1.249059 , 0.003048 ,   8
   6.0138 , 1.248861 , 0.003048 ,   9
   6.0138 , 1.248853 , 0.003048 ,  10
   6.0138 , 1.249306 , 0.003048 ,  11
   6.0138 , 1.249235 , 0.003048 ,  12
   6.0138 , 1.249337 , 0.003048 ,  13
   6.0138 , 1.249123 , 0.003048 ,  14
   6.0138 , 1.249074 , 0.003048 ,  15
   6.0138 , 1.249637 , 0.003048 ,  16
   6.0138 , 1.248904 , 0.003048 ,  17
   6.0138 , 1.248812 , 0.003048 ,  18
   6.0138 , 1.249354 , 0.003048 ,  19
   6.0138 , 1.249068 , 0.003048 ,  20
   6.0138 , 1.249051 , 0.003048 ,  21
   6.0138 , 1.249220 , 0.003048 ,  22
   6.0138 , 1.248833 , 0.003048 ,  23
   6.0138 , 1.249054 , 0.003048 ,  24
   6.0138 , 1.248967 , 0.003048 ,  25
   6.0138 , 1.249640 , 0.003048 ,  26
   6.0138 , 1.249144 , 0.003048 ,  27
   6.0138 , 1.248772 , 0.003048 ,  28
   6.0138 , 1.249325 , 0.003048 ,  29
   6.0138 , 1.249416 , 0.003048 ,  30
   6.0138 , 1.249144 , 0.003048 ,  31
   6.0138 , 1.249049 , 0.003048 ,  32
   6.0138 , 1.249068 , 0.003048 ,  33
   6.0138 , 1.249158 , 0.003048 ,  34
   6.0138 , 1.249129 , 0.003048 ,  35
   6.0138 , 1.248744 , 0.003048 ,  36
   6.0138 , 1.248619 , 0.003048 ,  37
   6.0138 , 1.249360 , 0.003048 ,  38
   6.0138 , 1.248760 , 0.003048 ,  39
   6.0138 , 1.248700 , 0.003048 ,  40
   6.0138 , 1.249344 , 0.003048 ,  41
   6.0138 , 1.249277 , 0.003048 ,  42
   6.0138 , 1.249160 , 0.003048 ,  43
   6.0138 , 1.248767 , 0.003048 ,  44
   6.0138 , 1.249027 , 0.003048 ,  45
   6.0138 , 1.248881 , 0.003048 ,  46
   6.0138 , 1.249011 , 0.003048 ,  47
   6.0138 , 1.249018 , 0.003048 ,  48
   6.0138 , 1.248586 , 0.003048 ,  49
   6.0138 , 1.248992 , 0.003048 ,  50
   6.0138 , 1.248857 , 0.003048 ,  51
   6.0138 , 1.248682 , 0.003048 ,  52
   6.0138 , 1.248871 , 0.003048 ,  53
   6.0138 , 1.248928 , 0.003048 ,  54
   6.0138 , 1.248797 , 0.003048 ,  55
   6.0138 , 1.249592 , 0.003048 ,  56
   6.0138 , 1.249382 , 0.003048 ,  57
   6.0138 , 1.249259 , 0.003048 ,  58
   6.0138 , 1.249139 , 0.003048 ,  59
   6.0138 , 1.249081 , 0.003048 ,  60
   6.0138 , 1.249274 , 0.003048 ,  61
   6.0138 , 1.248600 , 0.003048 ,  62
   6.0138 , 1.248795 , 0.003048 ,  63
   6.0138 , 1.249201 , 0.003048 ,  64
   6.0138 , 1.248951 , 0.003048 ,  65
   6.0138 , 1.248523 , 0.003048 ,  66
   6.0138 , 1.249094 , 0.003048 ,  67
   6.0138 , 1.249358 , 0.003048 ,  68
   6.0138 , 1.248880 , 0.003048 ,  69
   6.0138 , 1.248922 , 0.003048 ,  70
   6.0138 , 1.248929 , 0.003048 ,  71
   6.0138 , 1.248091 , 0.003048 ,  72
   6.0138 , 1.249034 , 0.003048 ,  73
   6.0138 , 1.248642 , 0.003048 ,  74
   6.0138 , 1.249100 , 0.003048 ,  75
   6.0138 , 1.249248 , 0.003048 ,  76
   6.0138 , 1.249356 , 0.003048 ,  77
   6.0138 , 1.249769 , 0.003048 ,  78
   6.0138 , 1.248886 , 0.003048 ,  79
   6.0138 , 1.248899 , 0.003048 ,  80
   6.0138 , 1.249094 , 0.003048 ,  81
   6.0138 , 1.248405 , 0.003048 ,  82
   6.0138 , 1.249503 , 0.003048 ,  83
   6.0138 , 1.248659 , 0.003048 ,  84
   6.0138 , 1.249422 , 0.003048 ,  85
   6.0138 , 1.248967 , 0.003048 ,  86
   6.0138 , 1.249625 , 0.003048 ,  87
   6.0138 , 1.249067 , 0.003048 ,  88
   6.0138 , 1.248878 , 0.003048 ,  89
   6.0138 , 1.249217 , 0.003048 ,  90
   6.0138 , 1.248552 , 0.003048 ,  91
   6.0138 , 1.248883 , 0.003048 ,  92
   6.0138 , 1.248049 , 0.003048 ,  93
   6.0138 , 1.249098 , 0.003048 ,  94
   6.0138 , 1.248849 , 0.003048 ,  95
   6.0138 , 1.248884 , 0.003048 ,  96
   6.0138 , 1.249039 , 0.003048 ,  97
   6.0138 , 1.248992 , 0.003048 ,  98
   6.0138 , 1.248722 , 0.003048 ,  99
   6.0138 , 1.249316 , 0.003048 , 100


==> paper_scales_misc/l3264f211b600m00507m0507m628_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.103104 , 0.000011 ,   0
   1.4091 , 0.103105 , 0.000011 ,   1
   1.4091 , 0.103105 , 0.000011 ,   2
   1.4091 , 0.103105 , 0.000011 ,   3
   1.4091 , 0.103105 , 0.000011 ,   4
   1.4091 , 0.103105 , 0.000011 ,   5
   1.4091 , 0.103104 , 0.000011 ,   6
   1.4091 , 0.103107 , 0.000011 ,   7
   1.4091 , 0.103105 , 0.000011 ,   8
   1.4091 , 0.103105 , 0.000011 ,   9
   1.4091 , 0.103104 , 0.000011 ,  10
   1.4091 , 0.103104 , 0.000011 ,  11
   1.4091 , 0.103105 , 0.000011 ,  12
   1.4091 , 0.103105 , 0.000011 ,  13
   1.4091 , 0.103106 , 0.000011 ,  14
   1.4091 , 0.103104 , 0.000011 ,  15
   1.4091 , 0.103105 , 0.000011 ,  16
   1.4091 , 0.103105 , 0.000011 ,  17
   1.4091 , 0.103105 , 0.000011 ,  18
   1.4091 , 0.103103 , 0.000011 ,  19
   1.4091 , 0.103104 , 0.000011 ,  20
   1.4091 , 0.103105 , 0.000011 ,  21
   1.4091 , 0.103105 , 0.000011 ,  22
   1.4091 , 0.103105 , 0.000011 ,  23
   1.4091 , 0.103104 , 0.000011 ,  24
   1.4091 , 0.103104 , 0.000011 ,  25
   1.4091 , 0.103104 , 0.000011 ,  26
   1.4091 , 0.103104 , 0.000011 ,  27
   1.4091 , 0.103103 , 0.000011 ,  28
   1.4091 , 0.103106 , 0.000011 ,  29
   1.4091 , 0.103108 , 0.000011 ,  30
   1.4091 , 0.103105 , 0.000011 ,  31
   1.4091 , 0.103106 , 0.000011 ,  32
   1.4091 , 0.103103 , 0.000011 ,  33
   1.4091 , 0.103103 , 0.000011 ,  34
   1.4091 , 0.103105 , 0.000011 ,  35
   1.4091 , 0.103104 , 0.000011 ,  36
   1.4091 , 0.103104 , 0.000011 ,  37
   1.4091 , 0.103105 , 0.000011 ,  38
   1.4091 , 0.103105 , 0.000011 ,  39
   1.4091 , 0.103104 , 0.000011 ,  40
   1.4091 , 0.103104 , 0.000011 ,  41
   1.4091 , 0.103105 , 0.000011 ,  42
   1.4091 , 0.103106 , 0.000011 ,  43
   1.4091 , 0.103105 , 0.000011 ,  44
   1.4091 , 0.103104 , 0.000011 ,  45
   1.4091 , 0.103105 , 0.000011 ,  46
   1.4091 , 0.103105 , 0.000011 ,  47
   1.4091 , 0.103105 , 0.000011 ,  48
   1.4091 , 0.103103 , 0.000011 ,  49
   1.4091 , 0.103103 , 0.000011 ,  50
   1.4091 , 0.103104 , 0.000011 ,  51
   1.4091 , 0.103102 , 0.000011 ,  52
   1.4091 , 0.103103 , 0.000011 ,  53
   1.4091 , 0.103102 , 0.000011 ,  54
   1.4091 , 0.103102 , 0.000011 ,  55
   1.4091 , 0.103104 , 0.000011 ,  56
   1.4091 , 0.103103 , 0.000011 ,  57
   1.4091 , 0.103105 , 0.000011 ,  58
   1.4091 , 0.103105 , 0.000011 ,  59
   1.4091 , 0.103105 , 0.000011 ,  60
   1.4091 , 0.103105 , 0.000011 ,  61
   1.4091 , 0.103104 , 0.000011 ,  62
   1.4091 , 0.103104 , 0.000011 ,  63
   1.4091 , 0.103105 , 0.000011 ,  64
   1.4091 , 0.103105 , 0.000011 ,  65
   1.4091 , 0.103103 , 0.000011 ,  66
   1.4091 , 0.103105 , 0.000011 ,  67
   1.4091 , 0.103104 , 0.000011 ,  68
   1.4091 , 0.103104 , 0.000011 ,  69
   1.4091 , 0.103106 , 0.000011 ,  70
   1.4091 , 0.103104 , 0.000011 ,  71
   1.4091 , 0.103104 , 0.000011 ,  72
   1.4091 , 0.103103 , 0.000011 ,  73
   1.4091 , 0.103104 , 0.000011 ,  74
   1.4091 , 0.103105 , 0.000011 ,  75
   1.4091 , 0.103106 , 0.000011 ,  76
   1.4091 , 0.103106 , 0.000011 ,  77
   1.4091 , 0.103104 , 0.000011 ,  78
   1.4091 , 0.103105 , 0.000011 ,  79
   1.4091 , 0.103106 , 0.000011 ,  80
   1.4091 , 0.103105 , 0.000011 ,  81
   1.4091 , 0.103104 , 0.000011 ,  82
   1.4091 , 0.103106 , 0.000011 ,  83
   1.4091 , 0.103103 , 0.000011 ,  84
   1.4091 , 0.103105 , 0.000011 ,  85
   1.4091 , 0.103105 , 0.000011 ,  86
   1.4091 , 0.103103 , 0.000011 ,  87
   1.4091 , 0.103105 , 0.000011 ,  88
   1.4091 , 0.103104 , 0.000011 ,  89
   1.4091 , 0.103104 , 0.000011 ,  90
   1.4091 , 0.103104 , 0.000011 ,  91
   1.4091 , 0.103105 , 0.000011 ,  92
   1.4091 , 0.103104 , 0.000011 ,  93
   1.4091 , 0.103104 , 0.000011 ,  94
   1.4091 , 0.103104 , 0.000011 ,  95
   1.4091 , 0.103101 , 0.000011 ,  96
   1.4091 , 0.103102 , 0.000011 ,  97
   1.4091 , 0.103103 , 0.000011 ,  98
   1.4091 , 0.103103 , 0.000011 ,  99
   1.4091 , 0.103104 , 0.000011 , 100
   1.6348 , 0.178245 , 0.000024 ,   0
   1.6348 , 0.178245 , 0.000024 ,   1
   1.6348 , 0.178247 , 0.000024 ,   2
   1.6348 , 0.178246 , 0.000024 ,   3
   1.6348 , 0.178247 , 0.000024 ,   4
   1.6348 , 0.178246 , 0.000024 ,   5
   1.6348 , 0.178245 , 0.000024 ,   6
   1.6348 , 0.178249 , 0.000024 ,   7
   1.6348 , 0.178246 , 0.000024 ,   8
   1.6348 , 0.178247 , 0.000024 ,   9
   1.6348 , 0.178242 , 0.000024 ,  10
   1.6348 , 0.178244 , 0.000024 ,  11
   1.6348 , 0.178246 , 0.000024 ,  12
   1.6348 , 0.178246 , 0.000024 ,  13
   1.6348 , 0.178249 , 0.000024 ,  14
   1.6348 , 0.178244 , 0.000024 ,  15
   1.6348 , 0.178244 , 0.000024 ,  16
   1.6348 , 0.178245 , 0.000024 ,  17
   1.6348 , 0.178245 , 0.000024 ,  18
   1.6348 , 0.178242 , 0.000024 ,  19
   1.6348 , 0.178244 , 0.000024 ,  20
   1.6348 , 0.178247 , 0.000024 ,  21
   1.6348 , 0.178245 , 0.000024 ,  22
   1.6348 , 0.178247 , 0.000024 ,  23
   1.6348 , 0.178244 , 0.000024 ,  24
   1.6348 , 0.178242 , 0.000024 ,  25
   1.6348 , 0.178245 , 0.000024 ,  26
   1.6348 , 0.178246 , 0.000024 ,  27
   1.6348 , 0.178245 , 0.000024 ,  28
   1.6348 , 0.178249 , 0.000024 ,  29
   1.6348 , 0.178254 , 0.000024 ,  30
   1.6348 , 0.178247 , 0.000024 ,  31
   1.6348 , 0.178247 , 0.000024 ,  32
   1.6348 , 0.178245 , 0.000024 ,  33
   1.6348 , 0.178243 , 0.000024 ,  34
   1.6348 , 0.178243 , 0.000024 ,  35
   1.6348 , 0.178245 , 0.000024 ,  36
   1.6348 , 0.178242 , 0.000024 ,  37
   1.6348 , 0.178246 , 0.000024 ,  38
   1.6348 , 0.178246 , 0.000024 ,  39
   1.6348 , 0.178246 , 0.000024 ,  40
   1.6348 , 0.178244 , 0.000024 ,  41
   1.6348 , 0.178245 , 0.000024 ,  42
   1.6348 , 0.178248 , 0.000024 ,  43
   1.6348 , 0.178245 , 0.000024 ,  44
   1.6348 , 0.178243 , 0.000024 ,  45
   1.6348 , 0.178247 , 0.000024 ,  46
   1.6348 , 0.178247 , 0.000024 ,  47
   1.6348 , 0.178246 , 0.000024 ,  48
   1.6348 , 0.178240 , 0.000024 ,  49
   1.6348 , 0.178243 , 0.000024 ,  50
   1.6348 , 0.178247 , 0.000024 ,  51
   1.6348 , 0.178240 , 0.000024 ,  52
   1.6348 , 0.178243 , 0.000024 ,  53
   1.6348 , 0.178241 , 0.000024 ,  54
   1.6348 , 0.178240 , 0.000024 ,  55
   1.6348 , 0.178245 , 0.000024 ,  56
   1.6348 , 0.178241 , 0.000024 ,  57
   1.6348 , 0.178247 , 0.000024 ,  58
   1.6348 , 0.178248 , 0.000024 ,  59
   1.6348 , 0.178247 , 0.000024 ,  60
   1.6348 , 0.178245 , 0.000024 ,  61
   1.6348 , 0.178243 , 0.000024 ,  62
   1.6348 , 0.178244 , 0.000024 ,  63
   1.6348 , 0.178247 , 0.000024 ,  64
   1.6348 , 0.178246 , 0.000024 ,  65
   1.6348 , 0.178244 , 0.000024 ,  66
   1.6348 , 0.178248 , 0.000024 ,  67
   1.6348 , 0.178246 , 0.000024 ,  68
   1.6348 , 0.178245 , 0.000024 ,  69
   1.6348 , 0.178249 , 0.000024 ,  70
   1.6348 , 0.178246 , 0.000024 ,  71
   1.6348 , 0.178244 , 0.000024 ,  72
   1.6348 , 0.178243 , 0.000024 ,  73
   1.6348 , 0.178246 , 0.000024 ,  74
   1.6348 , 0.178250 , 0.000024 ,  75
   1.6348 , 0.178248 , 0.000024 ,  76
   1.6348 , 0.178248 , 0.000024 ,  77
   1.6348 , 0.178248 , 0.000024 ,  78
   1.6348 , 0.178246 , 0.000024 ,  79
   1.6348 , 0.178248 , 0.000024 ,  80
   1.6348 , 0.178246 , 0.000024 ,  81
   1.6348 , 0.178243 , 0.000024 ,  82
   1.6348 , 0.178251 , 0.000024 ,  83
   1.6348 , 0.178242 , 0.000024 ,  84
   1.6348 , 0.178248 , 0.000024 ,  85
   1.6348 , 0.178246 , 0.000024 ,  86
   1.6348 , 0.178243 , 0.000024 ,  87
   1.6348 , 0.178247 , 0.000024 ,  88
   1.6348 , 0.178246 , 0.000024 ,  89
   1.6348 , 0.178243 , 0.000024 ,  90
   1.6348 , 0.178244 , 0.000024 ,  91
   1.6348 , 0.178247 , 0.000024 ,  92
   1.6348 , 0.178245 , 0.000024 ,  93
   1.6348 , 0.178245 , 0.000024 ,  94
   1.6348 , 0.178243 , 0.000024 ,  95
   1.6348 , 0.178241 , 0.000024 ,  96
   1.6348 , 0.178242 , 0.000024 ,  97
   1.6348 , 0.178244 , 0.000024 ,  98
   1.6348 , 0.178243 , 0.000024 ,  99
   1.6348 , 0.178244 , 0.000024 , 100
   1.8468 , 0.237287 , 0.000047 ,   0
   1.8468 , 0.237284 , 0.000047 ,   1
   1.8468 , 0.237290 , 0.000047 ,   2
   1.8468 , 0.237290 , 0.000047 ,   3
   1.8468 , 0.237293 , 0.000047 ,   4
   1.8468 , 0.237288 , 0.000047 ,   5
   1.8468 , 0.237288 , 0.000047 ,   6
   1.8468 , 0.237287 , 0.000047 ,   7
   1.8468 , 0.237287 , 0.000047 ,   8
   1.8468 , 0.237288 , 0.000047 ,   9
   1.8468 , 0.237283 , 0.000047 ,  10
   1.8468 , 0.237283 , 0.000047 ,  11
   1.8468 , 0.237288 , 0.000047 ,  12
   1.8468 , 0.237290 , 0.000047 ,  13
   1.8468 , 0.237291 , 0.000047 ,  14
   1.8468 , 0.237285 , 0.000047 ,  15
   1.8468 , 0.237282 , 0.000047 ,  16
   1.8468 , 0.237283 , 0.000047 ,  17
   1.8468 , 0.237286 , 0.000047 ,  18
   1.8468 , 0.237284 , 0.000047 ,  19
   1.8468 , 0.237287 , 0.000047 ,  20
   1.8468 , 0.237291 , 0.000047 ,  21
   1.8468 , 0.237284 , 0.000047 ,  22
   1.8468 , 0.237290 , 0.000047 ,  23
   1.8468 , 0.237286 , 0.000047 ,  24
   1.8468 , 0.237281 , 0.000047 ,  25
   1.8468 , 0.237287 , 0.000047 ,  26
   1.8468 , 0.237291 , 0.000047 ,  27
   1.8468 , 0.237284 , 0.000047 ,  28
   1.8468 , 0.237296 , 0.000047 ,  29
   1.8468 , 0.237302 , 0.000047 ,  30
   1.8468 , 0.237290 , 0.000047 ,  31
   1.8468 , 0.237288 , 0.000047 ,  32
   1.8468 , 0.237291 , 0.000047 ,  33
   1.8468 , 0.237281 , 0.000047 ,  34
   1.8468 , 0.237282 , 0.000047 ,  35
   1.8468 , 0.237286 , 0.000047 ,  36
   1.8468 , 0.237278 , 0.000047 ,  37
   1.8468 , 0.237285 , 0.000047 ,  38
   1.8468 , 0.237287 , 0.000047 ,  39
   1.8468 , 0.237289 , 0.000047 ,  40
   1.8468 , 0.237280 , 0.000047 ,  41
   1.8468 , 0.237286 , 0.000047 ,  42
   1.8468 , 0.237290 , 0.000047 ,  43
   1.8468 , 0.237286 , 0.000047 ,  44
   1.8468 , 0.237280 , 0.000047 ,  45
   1.8468 , 0.237291 , 0.000047 ,  46
   1.8468 , 0.237290 , 0.000047 ,  47
   1.8468 , 0.237288 , 0.000047 ,  48
   1.8468 , 0.237275 , 0.000047 ,  49
   1.8468 , 0.237284 , 0.000047 ,  50
   1.8468 , 0.237292 , 0.000047 ,  51
   1.8468 , 0.237279 , 0.000047 ,  52
   1.8468 , 0.237283 , 0.000047 ,  53
   1.8468 , 0.237281 , 0.000047 ,  54
   1.8468 , 0.237278 , 0.000047 ,  55
   1.8468 , 0.237284 , 0.000047 ,  56
   1.8468 , 0.237279 , 0.000047 ,  57
   1.8468 , 0.237289 , 0.000047 ,  58
   1.8468 , 0.237294 , 0.000047 ,  59
   1.8468 , 0.237288 , 0.000047 ,  60
   1.8468 , 0.237284 , 0.000047 ,  61
   1.8468 , 0.237282 , 0.000047 ,  62
   1.8468 , 0.237284 , 0.000047 ,  63
   1.8468 , 0.237292 , 0.000047 ,  64
   1.8468 , 0.237289 , 0.000047 ,  65
   1.8468 , 0.237287 , 0.000047 ,  66
   1.8468 , 0.237292 , 0.000047 ,  67
   1.8468 , 0.237289 , 0.000047 ,  68
   1.8468 , 0.237290 , 0.000047 ,  69
   1.8468 , 0.237292 , 0.000047 ,  70
   1.8468 , 0.237293 , 0.000047 ,  71
   1.8468 , 0.237284 , 0.000047 ,  72
   1.8468 , 0.237287 , 0.000047 ,  73
   1.8468 , 0.237294 , 0.000047 ,  74
   1.8468 , 0.237299 , 0.000047 ,  75
   1.8468 , 0.237288 , 0.000047 ,  76
   1.8468 , 0.237290 , 0.000047 ,  77
   1.8468 , 0.237294 , 0.000047 ,  78
   1.8468 , 0.237290 , 0.000047 ,  79
   1.8468 , 0.237292 , 0.000047 ,  80
   1.8468 , 0.237283 , 0.000047 ,  81
   1.8468 , 0.237282 , 0.000047 ,  82
   1.8468 , 0.237297 , 0.000047 ,  83
   1.8468 , 0.237281 , 0.000047 ,  84
   1.8468 , 0.237292 , 0.000047 ,  85
   1.8468 , 0.237290 , 0.000047 ,  86
   1.8468 , 0.237284 , 0.000047 ,  87
   1.8468 , 0.237290 , 0.000047 ,  88
   1.8468 , 0.237291 , 0.000047 ,  89
   1.8468 , 0.237282 , 0.000047 ,  90
   1.8468 , 0.237284 , 0.000047 ,  91
   1.8468 , 0.237294 , 0.000047 ,  92
   1.8468 , 0.237284 , 0.000047 ,  93
   1.8468 , 0.237287 , 0.000047 ,  94
   1.8468 , 0.237283 , 0.000047 ,  95
   1.8468 , 0.237285 , 0.000047 ,  96
   1.8468 , 0.237283 , 0.000047 ,  97
   1.8468 , 0.237288 , 0.000047 ,  98
   1.8468 , 0.237286 , 0.000047 ,  99
   1.8468 , 0.237285 , 0.000047 , 100
   2.0870 , 0.284781 , 0.000051 ,   0
   2.0870 , 0.284784 , 0.000051 ,   1
   2.0870 , 0.284781 , 0.000051 ,   2
   2.0870 , 0.284784 , 0.000051 ,   3
   2.0870 , 0.284781 , 0.000051 ,   4
   2.0870 , 0.284788 , 0.000051 ,   5
   2.0870 , 0.284783 , 0.000051 ,   6
   2.0870 , 0.284791 , 0.000051 ,   7
   2.0870 , 0.284785 , 0.000051 ,   8
   2.0870 , 0.284784 , 0.000051 ,   9
   2.0870 , 0.284775 , 0.000051 ,  10
   2.0870 , 0.284778 , 0.000051 ,  11
   2.0870 , 0.284783 , 0.000051 ,  12
   2.0870 , 0.284784 , 0.000051 ,  13
   2.0870 , 0.284790 , 0.000051 ,  14
   2.0870 , 0.284777 , 0.000051 ,  15
   2.0870 , 0.284783 , 0.000051 ,  16
   2.0870 , 0.284783 , 0.000051 ,  17
   2.0870 , 0.284776 , 0.000051 ,  18
   2.0870 , 0.284772 , 0.000051 ,  19
   2.0870 , 0.284781 , 0.000051 ,  20
   2.0870 , 0.284782 , 0.000051 ,  21
   2.0870 , 0.284783 , 0.000051 ,  22
   2.0870 , 0.284789 , 0.000051 ,  23
   2.0870 , 0.284778 , 0.000051 ,  24
   2.0870 , 0.284776 , 0.000051 ,  25
   2.0870 , 0.284779 , 0.000051 ,  26
   2.0870 , 0.284783 , 0.000051 ,  27
   2.0870 , 0.284776 , 0.000051 ,  28
   2.0870 , 0.284785 , 0.000051 ,  29
   2.0870 , 0.284798 , 0.000051 ,  30
   2.0870 , 0.284784 , 0.000051 ,  31
   2.0870 , 0.284789 , 0.000051 ,  32
   2.0870 , 0.284776 , 0.000051 ,  33
   2.0870 , 0.284775 , 0.000051 ,  34
   2.0870 , 0.284780 , 0.000051 ,  35
   2.0870 , 0.284780 , 0.000051 ,  36
   2.0870 , 0.284777 , 0.000051 ,  37
   2.0870 , 0.284783 , 0.000051 ,  38
   2.0870 , 0.284784 , 0.000051 ,  39
   2.0870 , 0.284779 , 0.000051 ,  40
   2.0870 , 0.284787 , 0.000051 ,  41
   2.0870 , 0.284784 , 0.000051 ,  42
   2.0870 , 0.284785 , 0.000051 ,  43
   2.0870 , 0.284782 , 0.000051 ,  44
   2.0870 , 0.284780 , 0.000051 ,  45
   2.0870 , 0.284787 , 0.000051 ,  46
   2.0870 , 0.284786 , 0.000051 ,  47
   2.0870 , 0.284786 , 0.000051 ,  48
   2.0870 , 0.284772 , 0.000051 ,  49
   2.0870 , 0.284781 , 0.000051 ,  50
   2.0870 , 0.284782 , 0.000051 ,  51
   2.0870 , 0.284773 , 0.000051 ,  52
   2.0870 , 0.284777 , 0.000051 ,  53
   2.0870 , 0.284771 , 0.000051 ,  54
   2.0870 , 0.284777 , 0.000051 ,  55
   2.0870 , 0.284778 , 0.000051 ,  56
   2.0870 , 0.284773 , 0.000051 ,  57
   2.0870 , 0.284778 , 0.000051 ,  58
   2.0870 , 0.284783 , 0.000051 ,  59
   2.0870 , 0.284786 , 0.000051 ,  60
   2.0870 , 0.284788 , 0.000051 ,  61
   2.0870 , 0.284780 , 0.000051 ,  62
   2.0870 , 0.284780 , 0.000051 ,  63
   2.0870 , 0.284787 , 0.000051 ,  64
   2.0870 , 0.284787 , 0.000051 ,  65
   2.0870 , 0.284778 , 0.000051 ,  66
   2.0870 , 0.284782 , 0.000051 ,  67
   2.0870 , 0.284782 , 0.000051 ,  68
   2.0870 , 0.284781 , 0.000051 ,  69
   2.0870 , 0.284790 , 0.000051 ,  70
   2.0870 , 0.284780 , 0.000051 ,  71
   2.0870 , 0.284780 , 0.000051 ,  72
   2.0870 , 0.284775 , 0.000051 ,  73
   2.0870 , 0.284781 , 0.000051 ,  74
   2.0870 , 0.284785 , 0.000051 ,  75
   2.0870 , 0.284790 , 0.000051 ,  76
   2.0870 , 0.284787 , 0.000051 ,  77
   2.0870 , 0.284787 , 0.000051 ,  78
   2.0870 , 0.284783 , 0.000051 ,  79
   2.0870 , 0.284786 , 0.000051 ,  80
   2.0870 , 0.284783 , 0.000051 ,  81
   2.0870 , 0.284776 , 0.000051 ,  82
   2.0870 , 0.284791 , 0.000051 ,  83
   2.0870 , 0.284776 , 0.000051 ,  84
   2.0870 , 0.284780 , 0.000051 ,  85
   2.0870 , 0.284780 , 0.000051 ,  86
   2.0870 , 0.284776 , 0.000051 ,  87
   2.0870 , 0.284786 , 0.000051 ,  88
   2.0870 , 0.284780 , 0.000051 ,  89
   2.0870 , 0.284779 , 0.000051 ,  90
   2.0870 , 0.284782 , 0.000051 ,  91
   2.0870 , 0.284784 , 0.000051 ,  92
   2.0870 , 0.284784 , 0.000051 ,  93
   2.0870 , 0.284785 , 0.000051 ,  94
   2.0870 , 0.284776 , 0.000051 ,  95
   2.0870 , 0.284767 , 0.000051 ,  96
   2.0870 , 0.284777 , 0.000051 ,  97
   2.0870 , 0.284778 , 0.000051 ,  98
   2.0870 , 0.284774 , 0.000051 ,  99
   2.0870 , 0.284774 , 0.000051 , 100
   2.2824 , 0.324384 , 0.000073 ,   0
   2.2824 , 0.324385 , 0.000073 ,   1
   2.2824 , 0.324386 , 0.000073 ,   2
   2.2824 , 0.324387 , 0.000073 ,   3
   2.2824 , 0.324388 , 0.000073 ,   4
   2.2824 , 0.324387 , 0.000073 ,   5
   2.2824 , 0.324386 , 0.000073 ,   6
   2.2824 , 0.324391 , 0.000073 ,   7
   2.2824 , 0.324385 , 0.000073 ,   8
   2.2824 , 0.324388 , 0.000073 ,   9
   2.2824 , 0.324372 , 0.000073 ,  10
   2.2824 , 0.324375 , 0.000073 ,  11
   2.2824 , 0.324383 , 0.000073 ,  12
   2.2824 , 0.324385 , 0.000073 ,  13
   2.2824 , 0.324397 , 0.000073 ,  14
   2.2824 , 0.324376 , 0.000073 ,  15
   2.2824 , 0.324378 , 0.000073 ,  16
   2.2824 , 0.324382 , 0.000073 ,  17
   2.2824 , 0.324374 , 0.000073 ,  18
   2.2824 , 0.324372 , 0.000073 ,  19
   2.2824 , 0.324381 , 0.000073 ,  20
   2.2824 , 0.324389 , 0.000073 ,  21
   2.2824 , 0.324379 , 0.000073 ,  22
   2.2824 , 0.324396 , 0.000073 ,  23
   2.2824 , 0.324374 , 0.000073 ,  24
   2.2824 , 0.324372 , 0.000073 ,  25
   2.2824 , 0.324384 , 0.000073 ,  26
   2.2824 , 0.324389 , 0.000073 ,  27
   2.2824 , 0.324382 , 0.000073 ,  28
   2.2824 , 0.324391 , 0.000073 ,  29
   2.2824 , 0.324404 , 0.000073 ,  30
   2.2824 , 0.324389 , 0.000073 ,  31
   2.2824 , 0.324392 , 0.000073 ,  32
   2.2824 , 0.324381 , 0.000073 ,  33
   2.2824 , 0.324373 , 0.000073 ,  34
   2.2824 , 0.324378 , 0.000073 ,  35
   2.2824 , 0.324383 , 0.000073 ,  36
   2.2824 , 0.324373 , 0.000073 ,  37
   2.2824 , 0.324386 , 0.000073 ,  38
   2.2824 , 0.324386 , 0.000073 ,  39
   2.2824 , 0.324385 , 0.000073 ,  40
   2.2824 , 0.324385 , 0.000073 ,  41
   2.2824 , 0.324386 , 0.000073 ,  42
   2.2824 , 0.324389 , 0.000073 ,  43
   2.2824 , 0.324385 , 0.000073 ,  44
   2.2824 , 0.324379 , 0.000073 ,  45
   2.2824 , 0.324393 , 0.000073 ,  46
   2.2824 , 0.324388 , 0.000073 ,  47
   2.2824 , 0.324389 , 0.000073 ,  48
   2.2824 , 0.324367 , 0.000073 ,  49
   2.2824 , 0.324381 , 0.000073 ,  50
   2.2824 , 0.324389 , 0.000073 ,  51
   2.2824 , 0.324370 , 0.000073 ,  52
   2.2824 , 0.324378 , 0.000073 ,  53
   2.2824 , 0.324371 , 0.000073 ,  54
   2.2824 , 0.324377 , 0.000073 ,  55
   2.2824 , 0.324378 , 0.000073 ,  56
   2.2824 , 0.324372 , 0.000073 ,  57
   2.2824 , 0.324381 , 0.000073 ,  58
   2.2824 , 0.324390 , 0.000073 ,  59
   2.2824 , 0.324390 , 0.000073 ,  60
   2.2824 , 0.324386 , 0.000073 ,  61
   2.2824 , 0.324378 , 0.000073 ,  62
   2.2824 , 0.324383 , 0.000073 ,  63
   2.2824 , 0.324396 , 0.000073 ,  64
   2.2824 , 0.324387 , 0.000073 ,  65
   2.2824 , 0.324382 , 0.000073 ,  66
   2.2824 , 0.324390 , 0.000073 ,  67
   2.2824 , 0.324388 , 0.000073 ,  68
   2.2824 , 0.324389 , 0.000073 ,  69
   2.2824 , 0.324399 , 0.000073 ,  70
   2.2824 , 0.324389 , 0.000073 ,  71
   2.2824 , 0.324381 , 0.000073 ,  72
   2.2824 , 0.324379 , 0.000073 ,  73
   2.2824 , 0.324387 , 0.000073 ,  74
   2.2824 , 0.324393 , 0.000073 ,  75
   2.2824 , 0.324394 , 0.000073 ,  76
   2.2824 , 0.324389 , 0.000073 ,  77
   2.2824 , 0.324395 , 0.000073 ,  78
   2.2824 , 0.324389 , 0.000073 ,  79
   2.2824 , 0.324395 , 0.000073 ,  80
   2.2824 , 0.324383 , 0.000073 ,  81
   2.2824 , 0.324373 , 0.000073 ,  82
   2.2824 , 0.324400 , 0.000073 ,  83
   2.2824 , 0.324377 , 0.000073 ,  84
   2.2824 , 0.324385 , 0.000073 ,  85
   2.2824 , 0.324386 , 0.000073 ,  86
   2.2824 , 0.324375 , 0.000073 ,  87
   2.2824 , 0.324389 , 0.000073 ,  88
   2.2824 , 0.324385 , 0.000073 ,  89
   2.2824 , 0.324379 , 0.000073 ,  90
   2.2824 , 0.324384 , 0.000073 ,  91
   2.2824 , 0.324391 , 0.000073 ,  92
   2.2824 , 0.324386 , 0.000073 ,  93
   2.2824 , 0.324388 , 0.000073 ,  94
   2.2824 , 0.324378 , 0.000073 ,  95
   2.2824 , 0.324372 , 0.000073 ,  96
   2.2824 , 0.324376 , 0.000073 ,  97
   2.2824 , 0.324381 , 0.000073 ,  98
   2.2824 , 0.324378 , 0.000073 ,  99
   2.2824 , 0.324375 , 0.000073 , 100
   2.4693 , 0.358077 , 0.000112 ,   0
   2.4693 , 0.358067 , 0.000112 ,   1
   2.4693 , 0.358077 , 0.000112 ,   2
   2.4693 , 0.358083 , 0.000112 ,   3
   2.4693 , 0.358088 , 0.000112 ,   4
   2.4693 , 0.358080 , 0.000112 ,   5
   2.4693 , 0.358084 , 0.000112 ,   6
   2.4693 , 0.358081 , 0.000112 ,   7
   2.4693 , 0.358071 , 0.000112 ,   8
   2.4693 , 0.358073 , 0.000112 ,   9
   2.4693 , 0.358067 , 0.000112 ,  10
   2.4693 , 0.358066 , 0.000112 ,  11
   2.4693 , 0.358077 , 0.000112 ,  12
   2.4693 , 0.358084 , 0.000112 ,  13
   2.4693 , 0.358091 , 0.000112 ,  14
   2.4693 , 0.358067 , 0.000112 ,  15
   2.4693 , 0.358067 , 0.000112 ,  16
   2.4693 , 0.358069 , 0.000112 ,  17
   2.4693 , 0.358065 , 0.000112 ,  18
   2.4693 , 0.358067 , 0.000112 ,  19
   2.4693 , 0.358077 , 0.000112 ,  20
   2.4693 , 0.358088 , 0.000112 ,  21
   2.4693 , 0.358067 , 0.000112 ,  22
   2.4693 , 0.358087 , 0.000112 ,  23
   2.4693 , 0.358064 , 0.000112 ,  24
   2.4693 , 0.358059 , 0.000112 ,  25
   2.4693 , 0.358075 , 0.000112 ,  26
   2.4693 , 0.358090 , 0.000112 ,  27
   2.4693 , 0.358072 , 0.000112 ,  28
   2.4693 , 0.358095 , 0.000112 ,  29
   2.4693 , 0.358101 , 0.000112 ,  30
   2.4693 , 0.358088 , 0.000112 ,  31
   2.4693 , 0.358084 , 0.000112 ,  32
   2.4693 , 0.358085 , 0.000112 ,  33
   2.4693 , 0.358063 , 0.000112 ,  34
   2.4693 , 0.358063 , 0.000112 ,  35
   2.4693 , 0.358073 , 0.000112 ,  36
   2.4693 , 0.358053 , 0.000112 ,  37
   2.4693 , 0.358068 , 0.000112 ,  38
   2.4693 , 0.358072 , 0.000112 ,  39
   2.4693 , 0.358081 , 0.000112 ,  40
   2.4693 , 0.358068 , 0.000112 ,  41
   2.4693 , 0.358081 , 0.000112 ,  42
   2.4693 , 0.358079 , 0.000112 ,  43
   2.4693 , 0.358082 , 0.000112 ,  44
   2.4693 , 0.358065 , 0.000112 ,  45
   2.4693 , 0.358089 , 0.000112 ,  46
   2.4693 , 0.358078 , 0.000112 ,  47
   2.4693 , 0.358086 , 0.000112 ,  48
   2.4693 , 0.358047 , 0.000112 ,  49
   2.4693 , 0.358073 , 0.000112 ,  50
   2.4693 , 0.358081 , 0.000112 ,  51
   2.4693 , 0.358056 , 0.000112 ,  52
   2.4693 , 0.358066 , 0.000112 ,  53
   2.4693 , 0.358071 , 0.000112 ,  54
   2.4693 , 0.358068 , 0.000112 ,  55
   2.4693 , 0.358065 , 0.000112 ,  56
   2.4693 , 0.358059 , 0.000112 ,  57
   2.4693 , 0.358071 , 0.000112 ,  58
   2.4693 , 0.358092 , 0.000112 ,  59
   2.4693 , 0.358074 , 0.000112 ,  60
   2.4693 , 0.358067 , 0.000112 ,  61
   2.4693 , 0.358064 , 0.000112 ,  62
   2.4693 , 0.358072 , 0.000112 ,  63
   2.4693 , 0.358101 , 0.000112 ,  64
   2.4693 , 0.358072 , 0.000112 ,  65
   2.4693 , 0.358076 , 0.000112 ,  66
   2.4693 , 0.358085 , 0.000112 ,  67
   2.4693 , 0.358084 , 0.000112 ,  68
   2.4693 , 0.358087 , 0.000112 ,  69
   2.4693 , 0.358093 , 0.000112 ,  70
   2.4693 , 0.358091 , 0.000112 ,  71
   2.4693 , 0.358071 , 0.000112 ,  72
   2.4693 , 0.358078 , 0.000112 ,  73
   2.4693 , 0.358093 , 0.000112 ,  74
   2.4693 , 0.358095 , 0.000112 ,  75
   2.4693 , 0.358084 , 0.000112 ,  76
   2.4693 , 0.358078 , 0.000112 ,  77
   2.4693 , 0.358100 , 0.000112 ,  78
   2.4693 , 0.358082 , 0.000112 ,  79
   2.4693 , 0.358095 , 0.000112 ,  80
   2.4693 , 0.358069 , 0.000112 ,  81
   2.4693 , 0.358057 , 0.000112 ,  82
   2.4693 , 0.358097 , 0.000112 ,  83
   2.4693 , 0.358070 , 0.000112 ,  84
   2.4693 , 0.358083 , 0.000112 ,  85
   2.4693 , 0.358088 , 0.000112 ,  86
   2.4693 , 0.358064 , 0.000112 ,  87
   2.4693 , 0.358079 , 0.000112 ,  88
   2.4693 , 0.358083 , 0.000112 ,  89
   2.4693 , 0.358069 , 0.000112 ,  90
   2.4693 , 0.358082 , 0.000112 ,  91
   2.4693 , 0.358094 , 0.000112 ,  92
   2.4693 , 0.358074 , 0.000112 ,  93
   2.4693 , 0.358081 , 0.000112 ,  94
   2.4693 , 0.358067 , 0.000112 ,  95
   2.4693 , 0.358071 , 0.000112 ,  96
   2.4693 , 0.358065 , 0.000112 ,  97
   2.4693 , 0.358080 , 0.000112 ,  98
   2.4693 , 0.358072 , 0.000112 ,  99
   2.4693 , 0.358069 , 0.000112 , 100
   2.8325 , 0.412850 , 0.000150 ,   0
   2.8325 , 0.412852 , 0.000150 ,   1
   2.8325 , 0.412853 , 0.000150 ,   2
   2.8325 , 0.412855 , 0.000150 ,   3
   2.8325 , 0.412858 , 0.000150 ,   4
   2.8325 , 0.412857 , 0.000150 ,   5
   2.8325 , 0.412855 , 0.000150 ,   6
   2.8325 , 0.412856 , 0.000150 ,   7
   2.8325 , 0.412849 , 0.000150 ,   8
   2.8325 , 0.412859 , 0.000150 ,   9
   2.8325 , 0.412828 , 0.000150 ,  10
   2.8325 , 0.412826 , 0.000150 ,  11
   2.8325 , 0.412850 , 0.000150 ,  12
   2.8325 , 0.412842 , 0.000150 ,  13
   2.8325 , 0.412878 , 0.000150 ,  14
   2.8325 , 0.412832 , 0.000150 ,  15
   2.8325 , 0.412829 , 0.000150 ,  16
   2.8325 , 0.412846 , 0.000150 ,  17
   2.8325 , 0.412822 , 0.000150 ,  18
   2.8325 , 0.412837 , 0.000150 ,  19
   2.8325 , 0.412846 , 0.000150 ,  20
   2.8325 , 0.412866 , 0.000150 ,  21
   2.8325 , 0.412832 , 0.000150 ,  22
   2.8325 , 0.412874 , 0.000150 ,  23
   2.8325 , 0.412828 , 0.000150 ,  24
   2.8325 , 0.412820 , 0.000150 ,  25
   2.8325 , 0.412846 , 0.000150 ,  26
   2.8325 , 0.412860 , 0.000150 ,  27
   2.8325 , 0.412853 , 0.000150 ,  28
   2.8325 , 0.412864 , 0.000150 ,  29
   2.8325 , 0.412880 , 0.000150 ,  30
   2.8325 , 0.412867 , 0.000150 ,  31
   2.8325 , 0.412867 , 0.000150 ,  32
   2.8325 , 0.412850 , 0.000150 ,  33
   2.8325 , 0.412829 , 0.000150 ,  34
   2.8325 , 0.412841 , 0.000150 ,  35
   2.8325 , 0.412854 , 0.000150 ,  36
   2.8325 , 0.412830 , 0.000150 ,  37
   2.8325 , 0.412856 , 0.000150 ,  38
   2.8325 , 0.412847 , 0.000150 ,  39
   2.8325 , 0.412855 , 0.000150 ,  40
   2.8325 , 0.412848 , 0.000150 ,  41
   2.8325 , 0.412858 , 0.000150 ,  42
   2.8325 , 0.412858 , 0.000150 ,  43
   2.8325 , 0.412860 , 0.000150 ,  44
   2.8325 , 0.412847 , 0.000150 ,  45
   2.8325 , 0.412864 , 0.000150 ,  46
   2.8325 , 0.412849 , 0.000150 ,  47
   2.8325 , 0.412865 , 0.000150 ,  48
   2.8325 , 0.412815 , 0.000150 ,  49
   2.8325 , 0.412835 , 0.000150 ,  50
   2.8325 , 0.412866 , 0.000150 ,  51
   2.8325 , 0.412828 , 0.000150 ,  52
   2.8325 , 0.412839 , 0.000150 ,  53
   2.8325 , 0.412834 , 0.000150 ,  54
   2.8325 , 0.412843 , 0.000150 ,  55
   2.8325 , 0.412828 , 0.000150 ,  56
   2.8325 , 0.412824 , 0.000150 ,  57
   2.8325 , 0.412838 , 0.000150 ,  58
   2.8325 , 0.412865 , 0.000150 ,  59
   2.8325 , 0.412867 , 0.000150 ,  60
   2.8325 , 0.412846 , 0.000150 ,  61
   2.8325 , 0.412839 , 0.000150 ,  62
   2.8325 , 0.412854 , 0.000150 ,  63
   2.8325 , 0.412877 , 0.000150 ,  64
   2.8325 , 0.412846 , 0.000150 ,  65
   2.8325 , 0.412844 , 0.000150 ,  66
   2.8325 , 0.412862 , 0.000150 ,  67
   2.8325 , 0.412862 , 0.000150 ,  68
   2.8325 , 0.412869 , 0.000150 ,  69
   2.8325 , 0.412880 , 0.000150 ,  70
   2.8325 , 0.412867 , 0.000150 ,  71
   2.8325 , 0.412845 , 0.000150 ,  72
   2.8325 , 0.412844 , 0.000150 ,  73
   2.8325 , 0.412857 , 0.000150 ,  74
   2.8325 , 0.412861 , 0.000150 ,  75
   2.8325 , 0.412867 , 0.000150 ,  76
   2.8325 , 0.412854 , 0.000150 ,  77
   2.8325 , 0.412873 , 0.000150 ,  78
   2.8325 , 0.412863 , 0.000150 ,  79
   2.8325 , 0.412878 , 0.000150 ,  80
   2.8325 , 0.412857 , 0.000150 ,  81
   2.8325 , 0.412829 , 0.000150 ,  82
   2.8325 , 0.412870 , 0.000150 ,  83
   2.8325 , 0.412848 , 0.000150 ,  84
   2.8325 , 0.412852 , 0.000150 ,  85
   2.8325 , 0.412869 , 0.000150 ,  86
   2.8325 , 0.412837 , 0.000150 ,  87
   2.8325 , 0.412853 , 0.000150 ,  88
   2.8325 , 0.412851 , 0.000150 ,  89
   2.8325 , 0.412846 , 0.000150 ,  90
   2.8325 , 0.412851 , 0.000150 ,  91
   2.8325 , 0.412862 , 0.000150 ,  92
   2.8325 , 0.412858 , 0.000150 ,  93
   2.8325 , 0.412858 , 0.000150 ,  94
   2.8325 , 0.412837 , 0.000150 ,  95
   2.8325 , 0.412831 , 0.000150 ,  96
   2.8325 , 0.412828 , 0.000150 ,  97
   2.8325 , 0.412847 , 0.000150 ,  98
   2.8325 , 0.412845 , 0.000150 ,  99
   2.8325 , 0.412827 , 0.000150 , 100
   2.9969 , 0.435994 , 0.000207 ,   0
   2.9969 , 0.435976 , 0.000207 ,   1
   2.9969 , 0.435991 , 0.000207 ,   2
   2.9969 , 0.436002 , 0.000207 ,   3
   2.9969 , 0.436006 , 0.000207 ,   4
   2.9969 , 0.436004 , 0.000207 ,   5
   2.9969 , 0.436009 , 0.000207 ,   6
   2.9969 , 0.435999 , 0.000207 ,   7
   2.9969 , 0.435976 , 0.000207 ,   8
   2.9969 , 0.435990 , 0.000207 ,   9
   2.9969 , 0.435984 , 0.000207 ,  10
   2.9969 , 0.435985 , 0.000207 ,  11
   2.9969 , 0.435997 , 0.000207 ,  12
   2.9969 , 0.436003 , 0.000207 ,  13
   2.9969 , 0.436016 , 0.000207 ,  14
   2.9969 , 0.435968 , 0.000207 ,  15
   2.9969 , 0.435976 , 0.000207 ,  16
   2.9969 , 0.435991 , 0.000207 ,  17
   2.9969 , 0.435964 , 0.000207 ,  18
   2.9969 , 0.435981 , 0.000207 ,  19
   2.9969 , 0.435993 , 0.000207 ,  20
   2.9969 , 0.436013 , 0.000207 ,  21
   2.9969 , 0.435981 , 0.000207 ,  22
   2.9969 , 0.436013 , 0.000207 ,  23
   2.9969 , 0.435976 , 0.000207 ,  24
   2.9969 , 0.435958 , 0.000207 ,  25
   2.9969 , 0.435983 , 0.000207 ,  26
   2.9969 , 0.436009 , 0.000207 ,  27
   2.9969 , 0.435998 , 0.000207 ,  28
   2.9969 , 0.436027 , 0.000207 ,  29
   2.9969 , 0.436026 , 0.000207 ,  30
   2.9969 , 0.436024 , 0.000207 ,  31
   2.9969 , 0.436013 , 0.000207 ,  32
   2.9969 , 0.436020 , 0.000207 ,  33
   2.9969 , 0.435979 , 0.000207 ,  34
   2.9969 , 0.435969 , 0.000207 ,  35
   2.9969 , 0.435981 , 0.000207 ,  36
   2.9969 , 0.435949 , 0.000207 ,  37
   2.9969 , 0.435970 , 0.000207 ,  38
   2.9969 , 0.435983 , 0.000207 ,  39
   2.9969 , 0.435997 , 0.000207 ,  40
   2.9969 , 0.435980 , 0.000207 ,  41
   2.9969 , 0.436006 , 0.000207 ,  42
   2.9969 , 0.435996 , 0.000207 ,  43
   2.9969 , 0.436022 , 0.000207 ,  44
   2.9969 , 0.435990 , 0.000207 ,  45
   2.9969 , 0.436010 , 0.000207 ,  46
   2.9969 , 0.435991 , 0.000207 ,  47
   2.9969 , 0.436023 , 0.000207 ,  48
   2.9969 , 0.435944 , 0.000207 ,  49
   2.9969 , 0.435989 , 0.000207 ,  50
   2.9969 , 0.436002 , 0.000207 ,  51
   2.9969 , 0.435959 , 0.000207 ,  52
   2.9969 , 0.435971 , 0.000207 ,  53
   2.9969 , 0.435999 , 0.000207 ,  54
   2.9969 , 0.436003 , 0.000207 ,  55
   2.9969 , 0.435960 , 0.000207 ,  56
   2.9969 , 0.435968 , 0.000207 ,  57
   2.9969 , 0.435982 , 0.000207 ,  58
   2.9969 , 0.436022 , 0.000207 ,  59
   2.9969 , 0.435986 , 0.000207 ,  60
   2.9969 , 0.435966 , 0.000207 ,  61
   2.9969 , 0.435966 , 0.000207 ,  62
   2.9969 , 0.435992 , 0.000207 ,  63
   2.9969 , 0.436041 , 0.000207 ,  64
   2.9969 , 0.435965 , 0.000207 ,  65
   2.9969 , 0.435979 , 0.000207 ,  66
   2.9969 , 0.436002 , 0.000207 ,  67
   2.9969 , 0.436011 , 0.000207 ,  68
   2.9969 , 0.436012 , 0.000207 ,  69
   2.9969 , 0.436017 , 0.000207 ,  70
   2.9969 , 0.436019 , 0.000207 ,  71
   2.9969 , 0.435987 , 0.000207 ,  72
   2.9969 , 0.435995 , 0.000207 ,  73
   2.9969 , 0.436017 , 0.000207 ,  74
   2.9969 , 0.436021 , 0.000207 ,  75
   2.9969 , 0.436010 , 0.000207 ,  76
   2.9969 , 0.435983 , 0.000207 ,  77
   2.9969 , 0.436043 , 0.000207 ,  78
   2.9969 , 0.435999 , 0.000207 ,  79
   2.9969 , 0.436036 , 0.000207 ,  80
   2.9969 , 0.435990 , 0.000207 ,  81
   2.9969 , 0.435961 , 0.000207 ,  82
   2.9969 , 0.436021 , 0.000207 ,  83
   2.9969 , 0.435998 , 0.000207 ,  84
   2.9969 , 0.436011 , 0.000207 ,  85
   2.9969 , 0.436018 , 0.000207 ,  86
   2.9969 , 0.435973 , 0.000207 ,  87
   2.9969 , 0.435987 , 0.000207 ,  88
   2.9969 , 0.435996 , 0.000207 ,  89
   2.9969 , 0.435988 , 0.000207 ,  90
   2.9969 , 0.436009 , 0.000207 ,  91
   2.9969 , 0.436025 , 0.000207 ,  92
   2.9969 , 0.435990 , 0.000207 ,  93
   2.9969 , 0.435999 , 0.000207 ,  94
   2.9969 , 0.435982 , 0.000207 ,  95
   2.9969 , 0.435984 , 0.000207 ,  96
   2.9969 , 0.435968 , 0.000207 ,  97
   2.9969 , 0.436006 , 0.000207 ,  98
   2.9969 , 0.435989 , 0.000207 ,  99
   2.9969 , 0.435975 , 0.000207 , 100
   3.0198 , 0.436382 , 0.000167 ,   0
   3.0198 , 0.436392 , 0.000167 ,   1
   3.0198 , 0.436368 , 0.000167 ,   2
   3.0198 , 0.436392 , 0.000167 ,   3
   3.0198 , 0.436370 , 0.000167 ,   4
   3.0198 , 0.436399 , 0.000167 ,   5
   3.0198 , 0.436390 , 0.000167 ,   6
   3.0198 , 0.436386 , 0.000167 ,   7
   3.0198 , 0.436397 , 0.000167 ,   8
   3.0198 , 0.436404 , 0.000167 ,   9
   3.0198 , 0.436357 , 0.000167 ,  10
   3.0198 , 0.436356 , 0.000167 ,  11
   3.0198 , 0.436388 , 0.000167 ,  12
   3.0198 , 0.436393 , 0.000167 ,  13
   3.0198 , 0.436408 , 0.000167 ,  14
   3.0198 , 0.436363 , 0.000167 ,  15
   3.0198 , 0.436380 , 0.000167 ,  16
   3.0198 , 0.436392 , 0.000167 ,  17
   3.0198 , 0.436354 , 0.000167 ,  18
   3.0198 , 0.436357 , 0.000167 ,  19
   3.0198 , 0.436373 , 0.000167 ,  20
   3.0198 , 0.436387 , 0.000167 ,  21
   3.0198 , 0.436388 , 0.000167 ,  22
   3.0198 , 0.436417 , 0.000167 ,  23
   3.0198 , 0.436371 , 0.000167 ,  24
   3.0198 , 0.436358 , 0.000167 ,  25
   3.0198 , 0.436370 , 0.000167 ,  26
   3.0198 , 0.436392 , 0.000167 ,  27
   3.0198 , 0.436371 , 0.000167 ,  28
   3.0198 , 0.436368 , 0.000167 ,  29
   3.0198 , 0.436431 , 0.000167 ,  30
   3.0198 , 0.436382 , 0.000167 ,  31
   3.0198 , 0.436393 , 0.000167 ,  32
   3.0198 , 0.436369 , 0.000167 ,  33
   3.0198 , 0.436374 , 0.000167 ,  34
   3.0198 , 0.436364 , 0.000167 ,  35
   3.0198 , 0.436379 , 0.000167 ,  36
   3.0198 , 0.436374 , 0.000167 ,  37
   3.0198 , 0.436395 , 0.000167 ,  38
   3.0198 , 0.436385 , 0.000167 ,  39
   3.0198 , 0.436373 , 0.000167 ,  40
   3.0198 , 0.436411 , 0.000167 ,  41
   3.0198 , 0.436400 , 0.000167 ,  42
   3.0198 , 0.436381 , 0.000167 ,  43
   3.0198 , 0.436397 , 0.000167 ,  44
   3.0198 , 0.436387 , 0.000167 ,  45
   3.0198 , 0.436400 , 0.000167 ,  46
   3.0198 , 0.436374 , 0.000167 ,  47
   3.0198 , 0.436396 , 0.000167 ,  48
   3.0198 , 0.436370 , 0.000167 ,  49
   3.0198 , 0.436394 , 0.000167 ,  50
   3.0198 , 0.436388 , 0.000167 ,  51
   3.0198 , 0.436351 , 0.000167 ,  52
   3.0198 , 0.436381 , 0.000167 ,  53
   3.0198 , 0.436352 , 0.000167 ,  54
   3.0198 , 0.436382 , 0.000167 ,  55
   3.0198 , 0.436363 , 0.000167 ,  56
   3.0198 , 0.436358 , 0.000167 ,  57
   3.0198 , 0.436360 , 0.000167 ,  58
   3.0198 , 0.436378 , 0.000167 ,  59
   3.0198 , 0.436381 , 0.000167 ,  60
   3.0198 , 0.436414 , 0.000167 ,  61
   3.0198 , 0.436399 , 0.000167 ,  62
   3.0198 , 0.436381 , 0.000167 ,  63
   3.0198 , 0.436413 , 0.000167 ,  64
   3.0198 , 0.436396 , 0.000167 ,  65
   3.0198 , 0.436375 , 0.000167 ,  66
   3.0198 , 0.436384 , 0.000167 ,  67
   3.0198 , 0.436397 , 0.000167 ,  68
   3.0198 , 0.436391 , 0.000167 ,  69
   3.0198 , 0.436394 , 0.000167 ,  70
   3.0198 , 0.436377 , 0.000167 ,  71
   3.0198 , 0.436378 , 0.000167 ,  72
   3.0198 , 0.436376 , 0.000167 ,  73
   3.0198 , 0.436377 , 0.000167 ,  74
   3.0198 , 0.436387 , 0.000167 ,  75
   3.0198 , 0.436410 , 0.000167 ,  76
   3.0198 , 0.436382 , 0.000167 ,  77
   3.0198 , 0.436403 , 0.000167 ,  78
   3.0198 , 0.436394 , 0.000167 ,  79
   3.0198 , 0.436385 , 0.000167 ,  80
   3.0198 , 0.436378 , 0.000167 ,  81
   3.0198 , 0.436366 , 0.000167 ,  82
   3.0198 , 0.436409 , 0.000167 ,  83
   3.0198 , 0.436370 , 0.000167 ,  84
   3.0198 , 0.436373 , 0.000167 ,  85
   3.0198 , 0.436392 , 0.000167 ,  86
   3.0198 , 0.436350 , 0.000167 ,  87
   3.0198 , 0.436395 , 0.000167 ,  88
   3.0198 , 0.436377 , 0.000167 ,  89
   3.0198 , 0.436378 , 0.000167 ,  90
   3.0198 , 0.436387 , 0.000167 ,  91
   3.0198 , 0.436393 , 0.000167 ,  92
   3.0198 , 0.436388 , 0.000167 ,  93
   3.0198 , 0.436391 , 0.000167 ,  94
   3.0198 , 0.436366 , 0.000167 ,  95
   3.0198 , 0.436344 , 0.000167 ,  96
   3.0198 , 0.436372 , 0.000167 ,  97
   3.0198 , 0.436382 , 0.000167 ,  98
   3.0198 , 0.436353 , 0.000167 ,  99
   3.0198 , 0.436356 , 0.000167 , 100
   3.1741 , 0.457129 , 0.000195 ,   0
   3.1741 , 0.457130 , 0.000195 ,   1
   3.1741 , 0.457120 , 0.000195 ,   2
   3.1741 , 0.457145 , 0.000195 ,   3
   3.1741 , 0.457125 , 0.000195 ,   4
   3.1741 , 0.457142 , 0.000195 ,   5
   3.1741 , 0.457137 , 0.000195 ,   6
   3.1741 , 0.457126 , 0.000195 ,   7
   3.1741 , 0.457136 , 0.000195 ,   8
   3.1741 , 0.457146 , 0.000195 ,   9
   3.1741 , 0.457100 , 0.000195 ,  10
   3.1741 , 0.457104 , 0.000195 ,  11
   3.1741 , 0.457127 , 0.000195 ,  12
   3.1741 , 0.457131 , 0.000195 ,  13
   3.1741 , 0.457161 , 0.000195 ,  14
   3.1741 , 0.457100 , 0.000195 ,  15
   3.1741 , 0.457116 , 0.000195 ,  16
   3.1741 , 0.457138 , 0.000195 ,  17
   3.1741 , 0.457092 , 0.000195 ,  18
   3.1741 , 0.457102 , 0.000195 ,  19
   3.1741 , 0.457119 , 0.000195 ,  20
   3.1741 , 0.457140 , 0.000195 ,  21
   3.1741 , 0.457118 , 0.000195 ,  22
   3.1741 , 0.457170 , 0.000195 ,  23
   3.1741 , 0.457113 , 0.000195 ,  24
   3.1741 , 0.457094 , 0.000195 ,  25
   3.1741 , 0.457118 , 0.000195 ,  26
   3.1741 , 0.457149 , 0.000195 ,  27
   3.1741 , 0.457132 , 0.000195 ,  28
   3.1741 , 0.457126 , 0.000195 ,  29
   3.1741 , 0.457172 , 0.000195 ,  30
   3.1741 , 0.457135 , 0.000195 ,  31
   3.1741 , 0.457144 , 0.000195 ,  32
   3.1741 , 0.457118 , 0.000195 ,  33
   3.1741 , 0.457111 , 0.000195 ,  34
   3.1741 , 0.457100 , 0.000195 ,  35
   3.1741 , 0.457131 , 0.000195 ,  36
   3.1741 , 0.457111 , 0.000195 ,  37
   3.1741 , 0.457149 , 0.000195 ,  38
   3.1741 , 0.457124 , 0.000195 ,  39
   3.1741 , 0.457124 , 0.000195 ,  40
   3.1741 , 0.457146 , 0.000195 ,  41
   3.1741 , 0.457146 , 0.000195 ,  42
   3.1741 , 0.457127 , 0.000195 ,  43
   3.1741 , 0.457150 , 0.000195 ,  44
   3.1741 , 0.457128 , 0.000195 ,  45
   3.1741 , 0.457152 , 0.000195 ,  46
   3.1741 , 0.457121 , 0.000195 ,  47
   3.1741 , 0.457154 , 0.000195 ,  48
   3.1741 , 0.457112 , 0.000195 ,  49
   3.1741 , 0.457130 , 0.000195 ,  50
   3.1741 , 0.457134 , 0.000195 ,  51
   3.1741 , 0.457080 , 0.000195 ,  52
   3.1741 , 0.457120 , 0.000195 ,  53
   3.1741 , 0.457100 , 0.000195 ,  54
   3.1741 , 0.457129 , 0.000195 ,  55
   3.1741 , 0.457103 , 0.000195 ,  56
   3.1741 , 0.457098 , 0.000195 ,  57
   3.1741 , 0.457109 , 0.000195 ,  58
   3.1741 , 0.457137 , 0.000195 ,  59
   3.1741 , 0.457125 , 0.000195 ,  60
   3.1741 , 0.457152 , 0.000195 ,  61
   3.1741 , 0.457131 , 0.000195 ,  62
   3.1741 , 0.457132 , 0.000195 ,  63
   3.1741 , 0.457175 , 0.000195 ,  64
   3.1741 , 0.457133 , 0.000195 ,  65
   3.1741 , 0.457125 , 0.000195 ,  66
   3.1741 , 0.457148 , 0.000195 ,  67
   3.1741 , 0.457156 , 0.000195 ,  68
   3.1741 , 0.457143 , 0.000195 ,  69
   3.1741 , 0.457158 , 0.000195 ,  70
   3.1741 , 0.457140 , 0.000195 ,  71
   3.1741 , 0.457127 , 0.000195 ,  72
   3.1741 , 0.457130 , 0.000195 ,  73
   3.1741 , 0.457134 , 0.000195 ,  74
   3.1741 , 0.457137 , 0.000195 ,  75
   3.1741 , 0.457166 , 0.000195 ,  76
   3.1741 , 0.457126 , 0.000195 ,  77
   3.1741 , 0.457157 , 0.000195 ,  78
   3.1741 , 0.457136 , 0.000195 ,  79
   3.1741 , 0.457150 , 0.000195 ,  80
   3.1741 , 0.457131 , 0.000195 ,  81
   3.1741 , 0.457112 , 0.000195 ,  82
   3.1741 , 0.457170 , 0.000195 ,  83
   3.1741 , 0.457116 , 0.000195 ,  84
   3.1741 , 0.457125 , 0.000195 ,  85
   3.1741 , 0.457144 , 0.000195 ,  86
   3.1741 , 0.457094 , 0.000195 ,  87
   3.1741 , 0.457141 , 0.000195 ,  88
   3.1741 , 0.457124 , 0.000195 ,  89
   3.1741 , 0.457132 , 0.000195 ,  90
   3.1741 , 0.457145 , 0.000195 ,  91
   3.1741 , 0.457146 , 0.000195 ,  92
   3.1741 , 0.457132 , 0.000195 ,  93
   3.1741 , 0.457138 , 0.000195 ,  94
   3.1741 , 0.457112 , 0.000195 ,  95
   3.1741 , 0.457098 , 0.000195 ,  96
   3.1741 , 0.457105 , 0.000195 ,  97
   3.1741 , 0.457126 , 0.000195 ,  98
   3.1741 , 0.457107 , 0.000195 ,  99
   3.1741 , 0.457104 , 0.000195 , 100
   3.3231 , 0.476223 , 0.000240 ,   0
   3.3231 , 0.476214 , 0.000240 ,   1
   3.3231 , 0.476204 , 0.000240 ,   2
   3.3231 , 0.476249 , 0.000240 ,   3
   3.3231 , 0.476224 , 0.000240 ,   4
   3.3231 , 0.476237 , 0.000240 ,   5
   3.3231 , 0.476235 , 0.000240 ,   6
   3.3231 , 0.476220 , 0.000240 ,   7
   3.3231 , 0.476214 , 0.000240 ,   8
   3.3231 , 0.476216 , 0.000240 ,   9
   3.3231 , 0.476196 , 0.000240 ,  10
   3.3231 , 0.476210 , 0.000240 ,  11
   3.3231 , 0.476216 , 0.000240 ,  12
   3.3231 , 0.476228 , 0.000240 ,  13
   3.3231 , 0.476245 , 0.000240 ,  14
   3.3231 , 0.476184 , 0.000240 ,  15
   3.3231 , 0.476204 , 0.000240 ,  16
   3.3231 , 0.476231 , 0.000240 ,  17
   3.3231 , 0.476178 , 0.000240 ,  18
   3.3231 , 0.476193 , 0.000240 ,  19
   3.3231 , 0.476216 , 0.000240 ,  20
   3.3231 , 0.476240 , 0.000240 ,  21
   3.3231 , 0.476203 , 0.000240 ,  22
   3.3231 , 0.476256 , 0.000240 ,  23
   3.3231 , 0.476203 , 0.000240 ,  24
   3.3231 , 0.476181 , 0.000240 ,  25
   3.3231 , 0.476204 , 0.000240 ,  26
   3.3231 , 0.476245 , 0.000240 ,  27
   3.3231 , 0.476234 , 0.000240 ,  28
   3.3231 , 0.476246 , 0.000240 ,  29
   3.3231 , 0.476264 , 0.000240 ,  30
   3.3231 , 0.476244 , 0.000240 ,  31
   3.3231 , 0.476237 , 0.000240 ,  32
   3.3231 , 0.476227 , 0.000240 ,  33
   3.3231 , 0.476204 , 0.000240 ,  34
   3.3231 , 0.476178 , 0.000240 ,  35
   3.3231 , 0.476218 , 0.000240 ,  36
   3.3231 , 0.476194 , 0.000240 ,  37
   3.3231 , 0.476230 , 0.000240 ,  38
   3.3231 , 0.476207 , 0.000240 ,  39
   3.3231 , 0.476224 , 0.000240 ,  40
   3.3231 , 0.476230 , 0.000240 ,  41
   3.3231 , 0.476238 , 0.000240 ,  42
   3.3231 , 0.476216 , 0.000240 ,  43
   3.3231 , 0.476261 , 0.000240 ,  44
   3.3231 , 0.476219 , 0.000240 ,  45
   3.3231 , 0.476249 , 0.000240 ,  46
   3.3231 , 0.476221 , 0.000240 ,  47
   3.3231 , 0.476255 , 0.000240 ,  48
   3.3231 , 0.476190 , 0.000240 ,  49
   3.3231 , 0.476224 , 0.000240 ,  50
   3.3231 , 0.476214 , 0.000240 ,  51
   3.3231 , 0.476155 , 0.000240 ,  52
   3.3231 , 0.476199 , 0.000240 ,  53
   3.3231 , 0.476209 , 0.000240 ,  54
   3.3231 , 0.476232 , 0.000240 ,  55
   3.3231 , 0.476182 , 0.000240 ,  56
   3.3231 , 0.476186 , 0.000240 ,  57
   3.3231 , 0.476209 , 0.000240 ,  58
   3.3231 , 0.476249 , 0.000240 ,  59
   3.3231 , 0.476209 , 0.000240 ,  60
   3.3231 , 0.476224 , 0.000240 ,  61
   3.3231 , 0.476203 , 0.000240 ,  62
   3.3231 , 0.476218 , 0.000240 ,  63
   3.3231 , 0.476286 , 0.000240 ,  64
   3.3231 , 0.476201 , 0.000240 ,  65
   3.3231 , 0.476216 , 0.000240 ,  66
   3.3231 , 0.476252 , 0.000240 ,  67
   3.3231 , 0.476243 , 0.000240 ,  68
   3.3231 , 0.476229 , 0.000240 ,  69
   3.3231 , 0.476251 , 0.000240 ,  70
   3.3231 , 0.476250 , 0.000240 ,  71
   3.3231 , 0.476232 , 0.000240 ,  72
   3.3231 , 0.476225 , 0.000240 ,  73
   3.3231 , 0.476248 , 0.000240 ,  74
   3.3231 , 0.476231 , 0.000240 ,  75
   3.3231 , 0.476259 , 0.000240 ,  76
   3.3231 , 0.476206 , 0.000240 ,  77
   3.3231 , 0.476261 , 0.000240 ,  78
   3.3231 , 0.476214 , 0.000240 ,  79
   3.3231 , 0.476272 , 0.000240 ,  80
   3.3231 , 0.476232 , 0.000240 ,  81
   3.3231 , 0.476201 , 0.000240 ,  82
   3.3231 , 0.476270 , 0.000240 ,  83
   3.3231 , 0.476223 , 0.000240 ,  84
   3.3231 , 0.476230 , 0.000240 ,  85
   3.3231 , 0.476250 , 0.000240 ,  86
   3.3231 , 0.476189 , 0.000240 ,  87
   3.3231 , 0.476219 , 0.000240 ,  88
   3.3231 , 0.476218 , 0.000240 ,  89
   3.3231 , 0.476228 , 0.000240 ,  90
   3.3231 , 0.476254 , 0.000240 ,  91
   3.3231 , 0.476257 , 0.000240 ,  92
   3.3231 , 0.476222 , 0.000240 ,  93
   3.3231 , 0.476228 , 0.000240 ,  94
   3.3231 , 0.476204 , 0.000240 ,  95
   3.3231 , 0.476198 , 0.000240 ,  96
   3.3231 , 0.476190 , 0.000240 ,  97
   3.3231 , 0.476238 , 0.000240 ,  98
   3.3231 , 0.476204 , 0.000240 ,  99
   3.3231 , 0.476206 , 0.000240 , 100
   3.4577 , 0.493619 , 0.000350 ,   0
   3.4577 , 0.493608 , 0.000350 ,   1
   3.4577 , 0.493603 , 0.000350 ,   2
   3.4577 , 0.493625 , 0.000350 ,   3
   3.4577 , 0.493632 , 0.000350 ,   4
   3.4577 , 0.493627 , 0.000350 ,   5
   3.4577 , 0.493637 , 0.000350 ,   6
   3.4577 , 0.493641 , 0.000350 ,   7
   3.4577 , 0.493577 , 0.000350 ,   8
   3.4577 , 0.493613 , 0.000350 ,   9
   3.4577 , 0.493614 , 0.000350 ,  10
   3.4577 , 0.493644 , 0.000350 ,  11
   3.4577 , 0.493624 , 0.000350 ,  12
   3.4577 , 0.493643 , 0.000350 ,  13
   3.4577 , 0.493619 , 0.000350 ,  14
   3.4577 , 0.493560 , 0.000350 ,  15
   3.4577 , 0.493586 , 0.000350 ,  16
   3.4577 , 0.493638 , 0.000350 ,  17
   3.4577 , 0.493557 , 0.000350 ,  18
   3.4577 , 0.493595 , 0.000350 ,  19
   3.4577 , 0.493623 , 0.000350 ,  20
   3.4577 , 0.493629 , 0.000350 ,  21
   3.4577 , 0.493613 , 0.000350 ,  22
   3.4577 , 0.493647 , 0.000350 ,  23
   3.4577 , 0.493607 , 0.000350 ,  24
   3.4577 , 0.493575 , 0.000350 ,  25
   3.4577 , 0.493594 , 0.000350 ,  26
   3.4577 , 0.493626 , 0.000350 ,  27
   3.4577 , 0.493636 , 0.000350 ,  28
   3.4577 , 0.493670 , 0.000350 ,  29
   3.4577 , 0.493658 , 0.000350 ,  30
   3.4577 , 0.493669 , 0.000350 ,  31
   3.4577 , 0.493640 , 0.000350 ,  32
   3.4577 , 0.493658 , 0.000350 ,  33
   3.4577 , 0.493614 , 0.000350 ,  34
   3.4577 , 0.493565 , 0.000350 ,  35
   3.4577 , 0.493589 , 0.000350 ,  36
   3.4577 , 0.493538 , 0.000350 ,  37
   3.4577 , 0.493560 , 0.000350 ,  38
   3.4577 , 0.493630 , 0.000350 ,  39
   3.4577 , 0.493612 , 0.000350 ,  40
   3.4577 , 0.493602 , 0.000350 ,  41
   3.4577 , 0.493620 , 0.000350 ,  42
   3.4577 , 0.493617 , 0.000350 ,  43
   3.4577 , 0.493688 , 0.000350 ,  44
   3.4577 , 0.493638 , 0.000350 ,  45
   3.4577 , 0.493628 , 0.000350 ,  46
   3.4577 , 0.493617 , 0.000350 ,  47
   3.4577 , 0.493663 , 0.000350 ,  48
   3.4577 , 0.493542 , 0.000350 ,  49
   3.4577 , 0.493628 , 0.000350 ,  50
   3.4577 , 0.493625 , 0.000350 ,  51
   3.4577 , 0.493563 , 0.000350 ,  52
   3.4577 , 0.493576 , 0.000350 ,  53
   3.4577 , 0.493644 , 0.000350 ,  54
   3.4577 , 0.493664 , 0.000350 ,  55
   3.4577 , 0.493555 , 0.000350 ,  56
   3.4577 , 0.493594 , 0.000350 ,  57
   3.4577 , 0.493610 , 0.000350 ,  58
   3.4577 , 0.493676 , 0.000350 ,  59
   3.4577 , 0.493595 , 0.000350 ,  60
   3.4577 , 0.493571 , 0.000350 ,  61
   3.4577 , 0.493556 , 0.000350 ,  62
   3.4577 , 0.493623 , 0.000350 ,  63
   3.4577 , 0.493694 , 0.000350 ,  64
   3.4577 , 0.493548 , 0.000350 ,  65
   3.4577 , 0.493579 , 0.000350 ,  66
   3.4577 , 0.493616 , 0.000350 ,  67
   3.4577 , 0.493650 , 0.000350 ,  68
   3.4577 , 0.493629 , 0.000350 ,  69
   3.4577 , 0.493625 , 0.000350 ,  70
   3.4577 , 0.493660 , 0.000350 ,  71
   3.4577 , 0.493617 , 0.000350 ,  72
   3.4577 , 0.493633 , 0.000350 ,  73
   3.4577 , 0.493646 , 0.000350 ,  74
   3.4577 , 0.493660 , 0.000350 ,  75
   3.4577 , 0.493662 , 0.000350 ,  76
   3.4577 , 0.493586 , 0.000350 ,  77
   3.4577 , 0.493699 , 0.000350 ,  78
   3.4577 , 0.493607 , 0.000350 ,  79
   3.4577 , 0.493675 , 0.000350 ,  80
   3.4577 , 0.493629 , 0.000350 ,  81
   3.4577 , 0.493576 , 0.000350 ,  82
   3.4577 , 0.493661 , 0.000350 ,  83
   3.4577 , 0.493640 , 0.000350 ,  84
   3.4577 , 0.493651 , 0.000350 ,  85
   3.4577 , 0.493639 , 0.000350 ,  86
   3.4577 , 0.493603 , 0.000350 ,  87
   3.4577 , 0.493612 , 0.000350 ,  88
   3.4577 , 0.493597 , 0.000350 ,  89
   3.4577 , 0.493613 , 0.000350 ,  90
   3.4577 , 0.493665 , 0.000350 ,  91
   3.4577 , 0.493686 , 0.000350 ,  92
   3.4577 , 0.493610 , 0.000350 ,  93
   3.4577 , 0.493617 , 0.000350 ,  94
   3.4577 , 0.493615 , 0.000350 ,  95
   3.4577 , 0.493613 , 0.000350 ,  96
   3.4577 , 0.493586 , 0.000350 ,  97
   3.4577 , 0.493636 , 0.000350 ,  98
   3.4577 , 0.493616 , 0.000350 ,  99
   3.4577 , 0.493586 , 0.000350 , 100
   3.6083 , 0.510022 , 0.000282 ,   0
   3.6083 , 0.510030 , 0.000282 ,   1
   3.6083 , 0.510011 , 0.000282 ,   2
   3.6083 , 0.510039 , 0.000282 ,   3
   3.6083 , 0.510021 , 0.000282 ,   4
   3.6083 , 0.510057 , 0.000282 ,   5
   3.6083 , 0.510030 , 0.000282 ,   6
   3.6083 , 0.510017 , 0.000282 ,   7
   3.6083 , 0.510019 , 0.000282 ,   8
   3.6083 , 0.510040 , 0.000282 ,   9
   3.6083 , 0.509988 , 0.000282 ,  10
   3.6083 , 0.509985 , 0.000282 ,  11
   3.6083 , 0.510009 , 0.000282 ,  12
   3.6083 , 0.509989 , 0.000282 ,  13
   3.6083 , 0.510067 , 0.000282 ,  14
   3.6083 , 0.509981 , 0.000282 ,  15
   3.6083 , 0.509988 , 0.000282 ,  16
   3.6083 , 0.510039 , 0.000282 ,  17
   3.6083 , 0.509964 , 0.000282 ,  18
   3.6083 , 0.510008 , 0.000282 ,  19
   3.6083 , 0.510005 , 0.000282 ,  20
   3.6083 , 0.510039 , 0.000282 ,  21
   3.6083 , 0.509979 , 0.000282 ,  22
   3.6083 , 0.510062 , 0.000282 ,  23
   3.6083 , 0.509994 , 0.000282 ,  24
   3.6083 , 0.509950 , 0.000282 ,  25
   3.6083 , 0.510008 , 0.000282 ,  26
   3.6083 , 0.510036 , 0.000282 ,  27
   3.6083 , 0.510036 , 0.000282 ,  28
   3.6083 , 0.510031 , 0.000282 ,  29
   3.6083 , 0.510067 , 0.000282 ,  30
   3.6083 , 0.510045 , 0.000282 ,  31
   3.6083 , 0.510057 , 0.000282 ,  32
   3.6083 , 0.510017 , 0.000282 ,  33
   3.6083 , 0.509987 , 0.000282 ,  34
   3.6083 , 0.509996 , 0.000282 ,  35
   3.6083 , 0.510028 , 0.000282 ,  36
   3.6083 , 0.510008 , 0.000282 ,  37
   3.6083 , 0.510042 , 0.000282 ,  38
   3.6083 , 0.510015 , 0.000282 ,  39
   3.6083 , 0.510026 , 0.000282 ,  40
   3.6083 , 0.510026 , 0.000282 ,  41
   3.6083 , 0.510038 , 0.000282 ,  42
   3.6083 , 0.510023 , 0.000282 ,  43
   3.6083 , 0.510065 , 0.000282 ,  44
   3.6083 , 0.510030 , 0.000282 ,  45
   3.6083 , 0.510057 , 0.000282 ,  46
   3.6083 , 0.510000 , 0.000282 ,  47
   3.6083 , 0.510063 , 0.000282 ,  48
   3.6083 , 0.509985 , 0.000282 ,  49
   3.6083 , 0.509996 , 0.000282 ,  50
   3.6083 , 0.510038 , 0.000282 ,  51
   3.6083 , 0.509981 , 0.000282 ,  52
   3.6083 , 0.509997 , 0.000282 ,  53
   3.6083 , 0.509991 , 0.000282 ,  54
   3.6083 , 0.510032 , 0.000282 ,  55
   3.6083 , 0.509969 , 0.000282 ,  56
   3.6083 , 0.509962 , 0.000282 ,  57
   3.6083 , 0.509988 , 0.000282 ,  58
   3.6083 , 0.510043 , 0.000282 ,  59
   3.6083 , 0.510029 , 0.000282 ,  60
   3.6083 , 0.510036 , 0.000282 ,  61
   3.6083 , 0.509998 , 0.000282 ,  62
   3.6083 , 0.510034 , 0.000282 ,  63
   3.6083 , 0.510072 , 0.000282 ,  64
   3.6083 , 0.510011 , 0.000282 ,  65
   3.6083 , 0.509998 , 0.000282 ,  66
   3.6083 , 0.510049 , 0.000282 ,  67
   3.6083 , 0.510054 , 0.000282 ,  68
   3.6083 , 0.510047 , 0.000282 ,  69
   3.6083 , 0.510069 , 0.000282 ,  70
   3.6083 , 0.510048 , 0.000282 ,  71
   3.6083 , 0.510032 , 0.000282 ,  72
   3.6083 , 0.510017 , 0.000282 ,  73
   3.6083 , 0.510029 , 0.000282 ,  74
   3.6083 , 0.510041 , 0.000282 ,  75
   3.6083 , 0.510057 , 0.000282 ,  76
   3.6083 , 0.510009 , 0.000282 ,  77
   3.6083 , 0.510051 , 0.000282 ,  78
   3.6083 , 0.510039 , 0.000282 ,  79
   3.6083 , 0.510065 , 0.000282 ,  80
   3.6083 , 0.510047 , 0.000282 ,  81
   3.6083 , 0.510001 , 0.000282 ,  82
   3.6083 , 0.510062 , 0.000282 ,  83
   3.6083 , 0.510014 , 0.000282 ,  84
   3.6083 , 0.510030 , 0.000282 ,  85
   3.6083 , 0.510060 , 0.000282 ,  86
   3.6083 , 0.510003 , 0.000282 ,  87
   3.6083 , 0.510024 , 0.000282 ,  88
   3.6083 , 0.510020 , 0.000282 ,  89
   3.6083 , 0.510043 , 0.000282 ,  90
   3.6083 , 0.510046 , 0.000282 ,  91
   3.6083 , 0.510044 , 0.000282 ,  92
   3.6083 , 0.510022 , 0.000282 ,  93
   3.6083 , 0.510017 , 0.000282 ,  94
   3.6083 , 0.509999 , 0.000282 ,  95
   3.6083 , 0.509985 , 0.000282 ,  96
   3.6083 , 0.509965 , 0.000282 ,  97
   3.6083 , 0.510009 , 0.000282 ,  98
   3.6083 , 0.510011 , 0.000282 ,  99
   3.6083 , 0.509970 , 0.000282 , 100
   3.7428 , 0.525445 , 0.000361 ,   0
   3.7428 , 0.525438 , 0.000361 ,   1
   3.7428 , 0.525410 , 0.000361 ,   2
   3.7428 , 0.525471 , 0.000361 ,   3
   3.7428 , 0.525446 , 0.000361 ,   4
   3.7428 , 0.525470 , 0.000361 ,   5
   3.7428 , 0.525459 , 0.000361 ,   6
   3.7428 , 0.525452 , 0.000361 ,   7
   3.7428 , 0.525417 , 0.000361 ,   8
   3.7428 , 0.525437 , 0.000361 ,   9
   3.7428 , 0.525418 , 0.000361 ,  10
   3.7428 , 0.525451 , 0.000361 ,  11
   3.7428 , 0.525433 , 0.000361 ,  12
   3.7428 , 0.525446 , 0.000361 ,  13
   3.7428 , 0.525468 , 0.000361 ,  14
   3.7428 , 0.525386 , 0.000361 ,  15
   3.7428 , 0.525414 , 0.000361 ,  16
   3.7428 , 0.525463 , 0.000361 ,  17
   3.7428 , 0.525383 , 0.000361 ,  18
   3.7428 , 0.525428 , 0.000361 ,  19
   3.7428 , 0.525434 , 0.000361 ,  20
   3.7428 , 0.525464 , 0.000361 ,  21
   3.7428 , 0.525420 , 0.000361 ,  22
   3.7428 , 0.525482 , 0.000361 ,  23
   3.7428 , 0.525426 , 0.000361 ,  24
   3.7428 , 0.525368 , 0.000361 ,  25
   3.7428 , 0.525405 , 0.000361 ,  26
   3.7428 , 0.525455 , 0.000361 ,  27
   3.7428 , 0.525482 , 0.000361 ,  28
   3.7428 , 0.525476 , 0.000361 ,  29
   3.7428 , 0.525495 , 0.000361 ,  30
   3.7428 , 0.525484 , 0.000361 ,  31
   3.7428 , 0.525481 , 0.000361 ,  32
   3.7428 , 0.525481 , 0.000361 ,  33
   3.7428 , 0.525422 , 0.000361 ,  34
   3.7428 , 0.525384 , 0.000361 ,  35
   3.7428 , 0.525427 , 0.000361 ,  36
   3.7428 , 0.525392 , 0.000361 ,  37
   3.7428 , 0.525432 , 0.000361 ,  38
   3.7428 , 0.525439 , 0.000361 ,  39
   3.7428 , 0.525454 , 0.000361 ,  40
   3.7428 , 0.525453 , 0.000361 ,  41
   3.7428 , 0.525456 , 0.000361 ,  42
   3.7428 , 0.525438 , 0.000361 ,  43
   3.7428 , 0.525523 , 0.000361 ,  44
   3.7428 , 0.525468 , 0.000361 ,  45
   3.7428 , 0.525480 , 0.000361 ,  46
   3.7428 , 0.525441 , 0.000361 ,  47
   3.7428 , 0.525496 , 0.000361 ,  48
   3.7428 , 0.525395 , 0.000361 ,  49
   3.7428 , 0.525440 , 0.000361 ,  50
   3.7428 , 0.525445 , 0.000361 ,  51
   3.7428 , 0.525370 , 0.000361 ,  52
   3.7428 , 0.525386 , 0.000361 ,  53
   3.7428 , 0.525444 , 0.000361 ,  54
   3.7428 , 0.525484 , 0.000361 ,  55
   3.7428 , 0.525378 , 0.000361 ,  56
   3.7428 , 0.525390 , 0.000361 ,  57
   3.7428 , 0.525421 , 0.000361 ,  58
   3.7428 , 0.525494 , 0.000361 ,  59
   3.7428 , 0.525432 , 0.000361 ,  60
   3.7428 , 0.525427 , 0.000361 ,  61
   3.7428 , 0.525387 , 0.000361 ,  62
   3.7428 , 0.525447 , 0.000361 ,  63
   3.7428 , 0.525524 , 0.000361 ,  64
   3.7428 , 0.525386 , 0.000361 ,  65
   3.7428 , 0.525406 , 0.000361 ,  66
   3.7428 , 0.525471 , 0.000361 ,  67
   3.7428 , 0.525472 , 0.000361 ,  68
   3.7428 , 0.525453 , 0.000361 ,  69
   3.7428 , 0.525484 , 0.000361 ,  70
   3.7428 , 0.525483 , 0.000361 ,  71
   3.7428 , 0.525470 , 0.000361 ,  72
   3.7428 , 0.525433 , 0.000361 ,  73
   3.7428 , 0.525478 , 0.000361 ,  74
   3.7428 , 0.525461 , 0.000361 ,  75
   3.7428 , 0.525493 , 0.000361 ,  76
   3.7428 , 0.525402 , 0.000361 ,  77
   3.7428 , 0.525497 , 0.000361 ,  78
   3.7428 , 0.525432 , 0.000361 ,  79
   3.7428 , 0.525522 , 0.000361 ,  80
   3.7428 , 0.525477 , 0.000361 ,  81
   3.7428 , 0.525414 , 0.000361 ,  82
   3.7428 , 0.525499 , 0.000361 ,  83
   3.7428 , 0.525455 , 0.000361 ,  84
   3.7428 , 0.525476 , 0.000361 ,  85
   3.7428 , 0.525485 , 0.000361 ,  86
   3.7428 , 0.525421 , 0.000361 ,  87
   3.7428 , 0.525419 , 0.000361 ,  88
   3.7428 , 0.525428 , 0.000361 ,  89
   3.7428 , 0.525455 , 0.000361 ,  90
   3.7428 , 0.525493 , 0.000361 ,  91
   3.7428 , 0.525495 , 0.000361 ,  92
   3.7428 , 0.525443 , 0.000361 ,  93
   3.7428 , 0.525437 , 0.000361 ,  94
   3.7428 , 0.525437 , 0.000361 ,  95
   3.7428 , 0.525420 , 0.000361 ,  96
   3.7428 , 0.525390 , 0.000361 ,  97
   3.7428 , 0.525471 , 0.000361 ,  98
   3.7428 , 0.525436 , 0.000361 ,  99
   3.7428 , 0.525404 , 0.000361 , 100
   4.0093 , 0.553883 , 0.000438 ,   0
   4.0093 , 0.553889 , 0.000438 ,   1
   4.0093 , 0.553833 , 0.000438 ,   2
   4.0093 , 0.553898 , 0.000438 ,   3
   4.0093 , 0.553855 , 0.000438 ,   4
   4.0093 , 0.553928 , 0.000438 ,   5
   4.0093 , 0.553882 , 0.000438 ,   6
   4.0093 , 0.553860 , 0.000438 ,   7
   4.0093 , 0.553927 , 0.000438 ,   8
   4.0093 , 0.553969 , 0.000438 ,   9
   4.0093 , 0.553847 , 0.000438 ,  10
   4.0093 , 0.553808 , 0.000438 ,  11
   4.0093 , 0.553899 , 0.000438 ,  12
   4.0093 , 0.553900 , 0.000438 ,  13
   4.0093 , 0.553962 , 0.000438 ,  14
   4.0093 , 0.553854 , 0.000438 ,  15
   4.0093 , 0.553867 , 0.000438 ,  16
   4.0093 , 0.553933 , 0.000438 ,  17
   4.0093 , 0.553816 , 0.000438 ,  18
   4.0093 , 0.553842 , 0.000438 ,  19
   4.0093 , 0.553865 , 0.000438 ,  20
   4.0093 , 0.553905 , 0.000438 ,  21
   4.0093 , 0.553881 , 0.000438 ,  22
   4.0093 , 0.553971 , 0.000438 ,  23
   4.0093 , 0.553879 , 0.000438 ,  24
   4.0093 , 0.553828 , 0.000438 ,  25
   4.0093 , 0.553850 , 0.000438 ,  26
   4.0093 , 0.553947 , 0.000438 ,  27
   4.0093 , 0.553846 , 0.000438 ,  28
   4.0093 , 0.553809 , 0.000438 ,  29
   4.0093 , 0.553975 , 0.000438 ,  30
   4.0093 , 0.553858 , 0.000438 ,  31
   4.0093 , 0.553897 , 0.000438 ,  32
   4.0093 , 0.553861 , 0.000438 ,  33
   4.0093 , 0.553896 , 0.000438 ,  34
   4.0093 , 0.553813 , 0.000438 ,  35
   4.0093 , 0.553897 , 0.000438 ,  36
   4.0093 , 0.553891 , 0.000438 ,  37
   4.0093 , 0.553920 , 0.000438 ,  38
   4.0093 , 0.553843 , 0.000438 ,  39
   4.0093 , 0.553861 , 0.000438 ,  40
   4.0093 , 0.553959 , 0.000438 ,  41
   4.0093 , 0.553946 , 0.000438 ,  42
   4.0093 , 0.553818 , 0.000438 ,  43
   4.0093 , 0.553912 , 0.000438 ,  44
   4.0093 , 0.553910 , 0.000438 ,  45
   4.0093 , 0.553924 , 0.000438 ,  46
   4.0093 , 0.553852 , 0.000438 ,  47
   4.0093 , 0.553911 , 0.000438 ,  48
   4.0093 , 0.553896 , 0.000438 ,  49
   4.0093 , 0.553899 , 0.000438 ,  50
   4.0093 , 0.553890 , 0.000438 ,  51
   4.0093 , 0.553805 , 0.000438 ,  52
   4.0093 , 0.553897 , 0.000438 ,  53
   4.0093 , 0.553809 , 0.000438 ,  54
   4.0093 , 0.553879 , 0.000438 ,  55
   4.0093 , 0.553843 , 0.000438 ,  56
   4.0093 , 0.553829 , 0.000438 ,  57
   4.0093 , 0.553849 , 0.000438 ,  58
   4.0093 , 0.553857 , 0.000438 ,  59
   4.0093 , 0.553843 , 0.000438 ,  60
   4.0093 , 0.553969 , 0.000438 ,  61
   4.0093 , 0.553924 , 0.000438 ,  62
   4.0093 , 0.553868 , 0.000438 ,  63
   4.0093 , 0.553983 , 0.000438 ,  64
   4.0093 , 0.553905 , 0.000438 ,  65
   4.0093 , 0.553866 , 0.000438 ,  66
   4.0093 , 0.553902 , 0.000438 ,  67
   4.0093 , 0.553900 , 0.000438 ,  68
   4.0093 , 0.553886 , 0.000438 ,  69
   4.0093 , 0.553874 , 0.000438 ,  70
   4.0093 , 0.553869 , 0.000438 ,  71
   4.0093 , 0.553896 , 0.000438 ,  72
   4.0093 , 0.553871 , 0.000438 ,  73
   4.0093 , 0.553866 , 0.000438 ,  74
   4.0093 , 0.553889 , 0.000438 ,  75
   4.0093 , 0.553950 , 0.000438 ,  76
   4.0093 , 0.553845 , 0.000438 ,  77
   4.0093 , 0.553954 , 0.000438 ,  78
   4.0093 , 0.553903 , 0.000438 ,  79
   4.0093 , 0.553890 , 0.000438 ,  80
   4.0093 , 0.553867 , 0.000438 ,  81
   4.0093 , 0.553844 , 0.000438 ,  82
   4.0093 , 0.553984 , 0.000438 ,  83
   4.0093 , 0.553866 , 0.000438 ,  84
   4.0093 , 0.553857 , 0.000438 ,  85
   4.0093 , 0.553934 , 0.000438 ,  86
   4.0093 , 0.553800 , 0.000438 ,  87
   4.0093 , 0.553885 , 0.000438 ,  88
   4.0093 , 0.553844 , 0.000438 ,  89
   4.0093 , 0.553906 , 0.000438 ,  90
   4.0093 , 0.553882 , 0.000438 ,  91
   4.0093 , 0.553922 , 0.000438 ,  92
   4.0093 , 0.553911 , 0.000438 ,  93
   4.0093 , 0.553868 , 0.000438 ,  94
   4.0093 , 0.553856 , 0.000438 ,  95
   4.0093 , 0.553844 , 0.000438 ,  96
   4.0093 , 0.553830 , 0.000438 ,  97
   4.0093 , 0.553878 , 0.000438 ,  98
   4.0093 , 0.553805 , 0.000438 ,  99
   4.0093 , 0.553852 , 0.000438 , 100
   4.1239 , 0.566400 , 0.000553 ,   0
   4.1239 , 0.566416 , 0.000553 ,   1
   4.1239 , 0.566340 , 0.000553 ,   2
   4.1239 , 0.566407 , 0.000553 ,   3
   4.1239 , 0.566388 , 0.000553 ,   4
   4.1239 , 0.566409 , 0.000553 ,   5
   4.1239 , 0.566402 , 0.000553 ,   6
   4.1239 , 0.566440 , 0.000553 ,   7
   4.1239 , 0.566338 , 0.000553 ,   8
   4.1239 , 0.566397 , 0.000553 ,   9
   4.1239 , 0.566382 , 0.000553 ,  10
   4.1239 , 0.566449 , 0.000553 ,  11
   4.1239 , 0.566388 , 0.000553 ,  12
   4.1239 , 0.566447 , 0.000553 ,  13
   4.1239 , 0.566393 , 0.000553 ,  14
   4.1239 , 0.566301 , 0.000553 ,  15
   4.1239 , 0.566352 , 0.000553 ,  16
   4.1239 , 0.566424 , 0.000553 ,  17
   4.1239 , 0.566299 , 0.000553 ,  18
   4.1239 , 0.566392 , 0.000553 ,  19
   4.1239 , 0.566397 , 0.000553 ,  20
   4.1239 , 0.566419 , 0.000553 ,  21
   4.1239 , 0.566402 , 0.000553 ,  22
   4.1239 , 0.566445 , 0.000553 ,  23
   4.1239 , 0.566392 , 0.000553 ,  24
   4.1239 , 0.566305 , 0.000553 ,  25
   4.1239 , 0.566335 , 0.000553 ,  26
   4.1239 , 0.566390 , 0.000553 ,  27
   4.1239 , 0.566460 , 0.000553 ,  28
   4.1239 , 0.566423 , 0.000553 ,  29
   4.1239 , 0.566467 , 0.000553 ,  30
   4.1239 , 0.566460 , 0.000553 ,  31
   4.1239 , 0.566423 , 0.000553 ,  32
   4.1239 , 0.566437 , 0.000553 ,  33
   4.1239 , 0.566384 , 0.000553 ,  34
   4.1239 , 0.566287 , 0.000553 ,  35
   4.1239 , 0.566350 , 0.000553 ,  36
   4.1239 , 0.566287 , 0.000553 ,  37
   4.1239 , 0.566353 , 0.000553 ,  38
   4.1239 , 0.566445 , 0.000553 ,  39
   4.1239 , 0.566414 , 0.000553 ,  40
   4.1239 , 0.566408 , 0.000553 ,  41
   4.1239 , 0.566377 , 0.000553 ,  42
   4.1239 , 0.566369 , 0.000553 ,  43
   4.1239 , 0.566519 , 0.000553 ,  44
   4.1239 , 0.566470 , 0.000553 ,  45
   4.1239 , 0.566425 , 0.000553 ,  46
   4.1239 , 0.566420 , 0.000553 ,  47
   4.1239 , 0.566460 , 0.000553 ,  48
   4.1239 , 0.566326 , 0.000553 ,  49
   4.1239 , 0.566405 , 0.000553 ,  50
   4.1239 , 0.566397 , 0.000553 ,  51
   4.1239 , 0.566297 , 0.000553 ,  52
   4.1239 , 0.566316 , 0.000553 ,  53
   4.1239 , 0.566430 , 0.000553 ,  54
   4.1239 , 0.566477 , 0.000553 ,  55
   4.1239 , 0.566299 , 0.000553 ,  56
   4.1239 , 0.566336 , 0.000553 ,  57
   4.1239 , 0.566391 , 0.000553 ,  58
   4.1239 , 0.566497 , 0.000553 ,  59
   4.1239 , 0.566376 , 0.000553 ,  60
   4.1239 , 0.566379 , 0.000553 ,  61
   4.1239 , 0.566300 , 0.000553 ,  62
   4.1239 , 0.566398 , 0.000553 ,  63
   4.1239 , 0.566507 , 0.000553 ,  64
   4.1239 , 0.566283 , 0.000553 ,  65
   4.1239 , 0.566331 , 0.000553 ,  66
   4.1239 , 0.566406 , 0.000553 ,  67
   4.1239 , 0.566443 , 0.000553 ,  68
   4.1239 , 0.566371 , 0.000553 ,  69
   4.1239 , 0.566410 , 0.000553 ,  70
   4.1239 , 0.566454 , 0.000553 ,  71
   4.1239 , 0.566420 , 0.000553 ,  72
   4.1239 , 0.566405 , 0.000553 ,  73
   4.1239 , 0.566444 , 0.000553 ,  74
   4.1239 , 0.566423 , 0.000553 ,  75
   4.1239 , 0.566497 , 0.000553 ,  76
   4.1239 , 0.566342 , 0.000553 ,  77
   4.1239 , 0.566479 , 0.000553 ,  78
   4.1239 , 0.566355 , 0.000553 ,  79
   4.1239 , 0.566494 , 0.000553 ,  80
   4.1239 , 0.566465 , 0.000553 ,  81
   4.1239 , 0.566329 , 0.000553 ,  82
   4.1239 , 0.566491 , 0.000553 ,  83
   4.1239 , 0.566429 , 0.000553 ,  84
   4.1239 , 0.566441 , 0.000553 ,  85
   4.1239 , 0.566414 , 0.000553 ,  86
   4.1239 , 0.566380 , 0.000553 ,  87
   4.1239 , 0.566384 , 0.000553 ,  88
   4.1239 , 0.566339 , 0.000553 ,  89
   4.1239 , 0.566413 , 0.000553 ,  90
   4.1239 , 0.566490 , 0.000553 ,  91
   4.1239 , 0.566479 , 0.000553 ,  92
   4.1239 , 0.566411 , 0.000553 ,  93
   4.1239 , 0.566384 , 0.000553 ,  94
   4.1239 , 0.566414 , 0.000553 ,  95
   4.1239 , 0.566386 , 0.000553 ,  96
   4.1239 , 0.566343 , 0.000553 ,  97
   4.1239 , 0.566431 , 0.000553 ,  98
   4.1239 , 0.566403 , 0.000553 ,  99
   4.1239 , 0.566352 , 0.000553 , 100
   4.1306 , 0.566656 , 0.000472 ,   0
   4.1306 , 0.566665 , 0.000472 ,   1
   4.1306 , 0.566616 , 0.000472 ,   2
   4.1306 , 0.566689 , 0.000472 ,   3
   4.1306 , 0.566655 , 0.000472 ,   4
   4.1306 , 0.566688 , 0.000472 ,   5
   4.1306 , 0.566652 , 0.000472 ,   6
   4.1306 , 0.566632 , 0.000472 ,   7
   4.1306 , 0.566667 , 0.000472 ,   8
   4.1306 , 0.566731 , 0.000472 ,   9
   4.1306 , 0.566607 , 0.000472 ,  10
   4.1306 , 0.566616 , 0.000472 ,  11
   4.1306 , 0.566653 , 0.000472 ,  12
   4.1306 , 0.566641 , 0.000472 ,  13
   4.1306 , 0.566728 , 0.000472 ,  14
   4.1306 , 0.566617 , 0.000472 ,  15
   4.1306 , 0.566631 , 0.000472 ,  16
   4.1306 , 0.566710 , 0.000472 ,  17
   4.1306 , 0.566573 , 0.000472 ,  18
   4.1306 , 0.566635 , 0.000472 ,  19
   4.1306 , 0.566627 , 0.000472 ,  20
   4.1306 , 0.566670 , 0.000472 ,  21
   4.1306 , 0.566638 , 0.000472 ,  22
   4.1306 , 0.566735 , 0.000472 ,  23
   4.1306 , 0.566650 , 0.000472 ,  24
   4.1306 , 0.566576 , 0.000472 ,  25
   4.1306 , 0.566616 , 0.000472 ,  26
   4.1306 , 0.566718 , 0.000472 ,  27
   4.1306 , 0.566651 , 0.000472 ,  28
   4.1306 , 0.566611 , 0.000472 ,  29
   4.1306 , 0.566752 , 0.000472 ,  30
   4.1306 , 0.566636 , 0.000472 ,  31
   4.1306 , 0.566664 , 0.000472 ,  32
   4.1306 , 0.566634 , 0.000472 ,  33
   4.1306 , 0.566650 , 0.000472 ,  34
   4.1306 , 0.566556 , 0.000472 ,  35
   4.1306 , 0.566680 , 0.000472 ,  36
   4.1306 , 0.566643 , 0.000472 ,  37
   4.1306 , 0.566717 , 0.000472 ,  38
   4.1306 , 0.566608 , 0.000472 ,  39
   4.1306 , 0.566651 , 0.000472 ,  40
   4.1306 , 0.566729 , 0.000472 ,  41
   4.1306 , 0.566705 , 0.000472 ,  42
   4.1306 , 0.566594 , 0.000472 ,  43
   4.1306 , 0.566709 , 0.000472 ,  44
   4.1306 , 0.566674 , 0.000472 ,  45
   4.1306 , 0.566706 , 0.000472 ,  46
   4.1306 , 0.566630 , 0.000472 ,  47
   4.1306 , 0.566725 , 0.000472 ,  48
   4.1306 , 0.566675 , 0.000472 ,  49
   4.1306 , 0.566655 , 0.000472 ,  50
   4.1306 , 0.566654 , 0.000472 ,  51
   4.1306 , 0.566552 , 0.000472 ,  52
   4.1306 , 0.566657 , 0.000472 ,  53
   4.1306 , 0.566591 , 0.000472 ,  54
   4.1306 , 0.566657 , 0.000472 ,  55
   4.1306 , 0.566605 , 0.000472 ,  56
   4.1306 , 0.566589 , 0.000472 ,  57
   4.1306 , 0.566633 , 0.000472 ,  58
   4.1306 , 0.566671 , 0.000472 ,  59
   4.1306 , 0.566607 , 0.000472 ,  60
   4.1306 , 0.566721 , 0.000472 ,  61
   4.1306 , 0.566649 , 0.000472 ,  62
   4.1306 , 0.566654 , 0.000472 ,  63
   4.1306 , 0.566776 , 0.000472 ,  64
   4.1306 , 0.566657 , 0.000472 ,  65
   4.1306 , 0.566656 , 0.000472 ,  66
   4.1306 , 0.566719 , 0.000472 ,  67
   4.1306 , 0.566697 , 0.000472 ,  68
   4.1306 , 0.566636 , 0.000472 ,  69
   4.1306 , 0.566684 , 0.000472 ,  70
   4.1306 , 0.566652 , 0.000472 ,  71
   4.1306 , 0.566673 , 0.000472 ,  72
   4.1306 , 0.566655 , 0.000472 ,  73
   4.1306 , 0.566655 , 0.000472 ,  74
   4.1306 , 0.566658 , 0.000472 ,  75
   4.1306 , 0.566747 , 0.000472 ,  76
   4.1306 , 0.566624 , 0.000472 ,  77
   4.1306 , 0.566724 , 0.000472 ,  78
   4.1306 , 0.566654 , 0.000472 ,  79
   4.1306 , 0.566697 , 0.000472 ,  80
   4.1306 , 0.566668 , 0.000472 ,  81
   4.1306 , 0.566629 , 0.000472 ,  82
   4.1306 , 0.566785 , 0.000472 ,  83
   4.1306 , 0.566632 , 0.000472 ,  84
   4.1306 , 0.566630 , 0.000472 ,  85
   4.1306 , 0.566695 , 0.000472 ,  86
   4.1306 , 0.566570 , 0.000472 ,  87
   4.1306 , 0.566642 , 0.000472 ,  88
   4.1306 , 0.566626 , 0.000472 ,  89
   4.1306 , 0.566692 , 0.000472 ,  90
   4.1306 , 0.566695 , 0.000472 ,  91
   4.1306 , 0.566699 , 0.000472 ,  92
   4.1306 , 0.566658 , 0.000472 ,  93
   4.1306 , 0.566616 , 0.000472 ,  94
   4.1306 , 0.566602 , 0.000472 ,  95
   4.1306 , 0.566630 , 0.000472 ,  96
   4.1306 , 0.566565 , 0.000472 ,  97
   4.1306 , 0.566639 , 0.000472 ,  98
   4.1306 , 0.566590 , 0.000472 ,  99
   4.1306 , 0.566623 , 0.000472 , 100
   4.2454 , 0.578409 , 0.000476 ,   0
   4.2454 , 0.578455 , 0.000476 ,   1
   4.2454 , 0.578360 , 0.000476 ,   2
   4.2454 , 0.578443 , 0.000476 ,   3
   4.2454 , 0.578392 , 0.000476 ,   4
   4.2454 , 0.578486 , 0.000476 ,   5
   4.2454 , 0.578435 , 0.000476 ,   6
   4.2454 , 0.578405 , 0.000476 ,   7
   4.2454 , 0.578394 , 0.000476 ,   8
   4.2454 , 0.578429 , 0.000476 ,   9
   4.2454 , 0.578355 , 0.000476 ,  10
   4.2454 , 0.578375 , 0.000476 ,  11
   4.2454 , 0.578359 , 0.000476 ,  12
   4.2454 , 0.578352 , 0.000476 ,  13
   4.2454 , 0.578464 , 0.000476 ,  14
   4.2454 , 0.578373 , 0.000476 ,  15
   4.2454 , 0.578338 , 0.000476 ,  16
   4.2454 , 0.578457 , 0.000476 ,  17
   4.2454 , 0.578340 , 0.000476 ,  18
   4.2454 , 0.578457 , 0.000476 ,  19
   4.2454 , 0.578363 , 0.000476 ,  20
   4.2454 , 0.578410 , 0.000476 ,  21
   4.2454 , 0.578351 , 0.000476 ,  22
   4.2454 , 0.578467 , 0.000476 ,  23
   4.2454 , 0.578384 , 0.000476 ,  24
   4.2454 , 0.578278 , 0.000476 ,  25
   4.2454 , 0.578405 , 0.000476 ,  26
   4.2454 , 0.578432 , 0.000476 ,  27
   4.2454 , 0.578458 , 0.000476 ,  28
   4.2454 , 0.578422 , 0.000476 ,  29
   4.2454 , 0.578499 , 0.000476 ,  30
   4.2454 , 0.578472 , 0.000476 ,  31
   4.2454 , 0.578454 , 0.000476 ,  32
   4.2454 , 0.578415 , 0.000476 ,  33
   4.2454 , 0.578377 , 0.000476 ,  34
   4.2454 , 0.578376 , 0.000476 ,  35
   4.2454 , 0.578403 , 0.000476 ,  36
   4.2454 , 0.578418 , 0.000476 ,  37
   4.2454 , 0.578419 , 0.000476 ,  38
   4.2454 , 0.578391 , 0.000476 ,  39
   4.2454 , 0.578400 , 0.000476 ,  40
   4.2454 , 0.578390 , 0.000476 ,  41
   4.2454 , 0.578419 , 0.000476 ,  42
   4.2454 , 0.578408 , 0.000476 ,  43
   4.2454 , 0.578505 , 0.000476 ,  44
   4.2454 , 0.578433 , 0.000476 ,  45
   4.2454 , 0.578489 , 0.000476 ,  46
   4.2454 , 0.578349 , 0.000476 ,  47
   4.2454 , 0.578472 , 0.000476 ,  48
   4.2454 , 0.578334 , 0.000476 ,  49
   4.2454 , 0.578372 , 0.000476 ,  50
   4.2454 , 0.578433 , 0.000476 ,  51
   4.2454 , 0.578387 , 0.000476 ,  52
   4.2454 , 0.578375 , 0.000476 ,  53
   4.2454 , 0.578354 , 0.000476 ,  54
   4.2454 , 0.578477 , 0.000476 ,  55
   4.2454 , 0.578338 , 0.000476 ,  56
   4.2454 , 0.578285 , 0.000476 ,  57
   4.2454 , 0.578331 , 0.000476 ,  58
   4.2454 , 0.578447 , 0.000476 ,  59
   4.2454 , 0.578402 , 0.000476 ,  60
   4.2454 , 0.578428 , 0.000476 ,  61
   4.2454 , 0.578355 , 0.000476 ,  62
   4.2454 , 0.578430 , 0.000476 ,  63
   4.2454 , 0.578469 , 0.000476 ,  64
   4.2454 , 0.578393 , 0.000476 ,  65
   4.2454 , 0.578349 , 0.000476 ,  66
   4.2454 , 0.578438 , 0.000476 ,  67
   4.2454 , 0.578469 , 0.000476 ,  68
   4.2454 , 0.578436 , 0.000476 ,  69
   4.2454 , 0.578470 , 0.000476 ,  70
   4.2454 , 0.578447 , 0.000476 ,  71
   4.2454 , 0.578472 , 0.000476 ,  72
   4.2454 , 0.578396 , 0.000476 ,  73
   4.2454 , 0.578403 , 0.000476 ,  74
   4.2454 , 0.578467 , 0.000476 ,  75
   4.2454 , 0.578431 , 0.000476 ,  76
   4.2454 , 0.578389 , 0.000476 ,  77
   4.2454 , 0.578428 , 0.000476 ,  78
   4.2454 , 0.578427 , 0.000476 ,  79
   4.2454 , 0.578455 , 0.000476 ,  80
   4.2454 , 0.578461 , 0.000476 ,  81
   4.2454 , 0.578394 , 0.000476 ,  82
   4.2454 , 0.578442 , 0.000476 ,  83
   4.2454 , 0.578378 , 0.000476 ,  84
   4.2454 , 0.578428 , 0.000476 ,  85
   4.2454 , 0.578451 , 0.000476 ,  86
   4.2454 , 0.578413 , 0.000476 ,  87
   4.2454 , 0.578408 , 0.000476 ,  88
   4.2454 , 0.578396 , 0.000476 ,  89
   4.2454 , 0.578480 , 0.000476 ,  90
   4.2454 , 0.578451 , 0.000476 ,  91
   4.2454 , 0.578425 , 0.000476 ,  92
   4.2454 , 0.578393 , 0.000476 ,  93
   4.2454 , 0.578372 , 0.000476 ,  94
   4.2454 , 0.578384 , 0.000476 ,  95
   4.2454 , 0.578379 , 0.000476 ,  96
   4.2454 , 0.578305 , 0.000476 ,  97
   4.2454 , 0.578374 , 0.000476 ,  98
   4.2454 , 0.578407 , 0.000476 ,  99
   4.2454 , 0.578325 , 0.000476 , 100
   4.2490 , 0.579015 , 0.000535 ,   0
   4.2490 , 0.579026 , 0.000535 ,   1
   4.2490 , 0.578961 , 0.000535 ,   2
   4.2490 , 0.579078 , 0.000535 ,   3
   4.2490 , 0.579015 , 0.000535 ,   4
   4.2490 , 0.579037 , 0.000535 ,   5
   4.2490 , 0.579009 , 0.000535 ,   6
   4.2490 , 0.578978 , 0.000535 ,   7
   4.2490 , 0.578981 , 0.000535 ,   8
   4.2490 , 0.579060 , 0.000535 ,   9
   4.2490 , 0.578966 , 0.000535 ,  10
   4.2490 , 0.579013 , 0.000535 ,  11
   4.2490 , 0.579000 , 0.000535 ,  12
   4.2490 , 0.579001 , 0.000535 ,  13
   4.2490 , 0.579033 , 0.000535 ,  14
   4.2490 , 0.578971 , 0.000535 ,  15
   4.2490 , 0.578966 , 0.000535 ,  16
   4.2490 , 0.579061 , 0.000535 ,  17
   4.2490 , 0.578928 , 0.000535 ,  18
   4.2490 , 0.579003 , 0.000535 ,  19
   4.2490 , 0.578983 , 0.000535 ,  20
   4.2490 , 0.579039 , 0.000535 ,  21
   4.2490 , 0.578999 , 0.000535 ,  22
   4.2490 , 0.579080 , 0.000535 ,  23
   4.2490 , 0.579018 , 0.000535 ,  24
   4.2490 , 0.578916 , 0.000535 ,  25
   4.2490 , 0.578952 , 0.000535 ,  26
   4.2490 , 0.579048 , 0.000535 ,  27
   4.2490 , 0.579042 , 0.000535 ,  28
   4.2490 , 0.578999 , 0.000535 ,  29
   4.2490 , 0.579126 , 0.000535 ,  30
   4.2490 , 0.579030 , 0.000535 ,  31
   4.2490 , 0.579009 , 0.000535 ,  32
   4.2490 , 0.578999 , 0.000535 ,  33
   4.2490 , 0.579004 , 0.000535 ,  34
   4.2490 , 0.578892 , 0.000535 ,  35
   4.2490 , 0.579012 , 0.000535 ,  36
   4.2490 , 0.578981 , 0.000535 ,  37
   4.2490 , 0.579067 , 0.000535 ,  38
   4.2490 , 0.578964 , 0.000535 ,  39
   4.2490 , 0.579024 , 0.000535 ,  40
   4.2490 , 0.579076 , 0.000535 ,  41
   4.2490 , 0.579048 , 0.000535 ,  42
   4.2490 , 0.578948 , 0.000535 ,  43
   4.2490 , 0.579109 , 0.000535 ,  44
   4.2490 , 0.579036 , 0.000535 ,  45
   4.2490 , 0.579070 , 0.000535 ,  46
   4.2490 , 0.579015 , 0.000535 ,  47
   4.2490 , 0.579095 , 0.000535 ,  48
   4.2490 , 0.579030 , 0.000535 ,  49
   4.2490 , 0.579004 , 0.000535 ,  50
   4.2490 , 0.578989 , 0.000535 ,  51
   4.2490 , 0.578867 , 0.000535 ,  52
   4.2490 , 0.578972 , 0.000535 ,  53
   4.2490 , 0.578960 , 0.000535 ,  54
   4.2490 , 0.579029 , 0.000535 ,  55
   4.2490 , 0.578953 , 0.000535 ,  56
   4.2490 , 0.578948 , 0.000535 ,  57
   4.2490 , 0.579002 , 0.000535 ,  58
   4.2490 , 0.579079 , 0.000535 ,  59
   4.2490 , 0.578967 , 0.000535 ,  60
   4.2490 , 0.579057 , 0.000535 ,  61
   4.2490 , 0.578973 , 0.000535 ,  62
   4.2490 , 0.578987 , 0.000535 ,  63
   4.2490 , 0.579152 , 0.000535 ,  64
   4.2490 , 0.578981 , 0.000535 ,  65
   4.2490 , 0.579031 , 0.000535 ,  66
   4.2490 , 0.579102 , 0.000535 ,  67
   4.2490 , 0.579061 , 0.000535 ,  68
   4.2490 , 0.578979 , 0.000535 ,  69
   4.2490 , 0.579051 , 0.000535 ,  70
   4.2490 , 0.579020 , 0.000535 ,  71
   4.2490 , 0.579068 , 0.000535 ,  72
   4.2490 , 0.578997 , 0.000535 ,  73
   4.2490 , 0.579066 , 0.000535 ,  74
   4.2490 , 0.578994 , 0.000535 ,  75
   4.2490 , 0.579107 , 0.000535 ,  76
   4.2490 , 0.578978 , 0.000535 ,  77
   4.2490 , 0.579074 , 0.000535 ,  78
   4.2490 , 0.578985 , 0.000535 ,  79
   4.2490 , 0.579087 , 0.000535 ,  80
   4.2490 , 0.579063 , 0.000535 ,  81
   4.2490 , 0.578983 , 0.000535 ,  82
   4.2490 , 0.579141 , 0.000535 ,  83
   4.2490 , 0.579003 , 0.000535 ,  84
   4.2490 , 0.579015 , 0.000535 ,  85
   4.2490 , 0.579066 , 0.000535 ,  86
   4.2490 , 0.578928 , 0.000535 ,  87
   4.2490 , 0.578972 , 0.000535 ,  88
   4.2490 , 0.578992 , 0.000535 ,  89
   4.2490 , 0.579072 , 0.000535 ,  90
   4.2490 , 0.579086 , 0.000535 ,  91
   4.2490 , 0.579085 , 0.000535 ,  92
   4.2490 , 0.579016 , 0.000535 ,  93
   4.2490 , 0.578965 , 0.000535 ,  94
   4.2490 , 0.578951 , 0.000535 ,  95
   4.2490 , 0.579009 , 0.000535 ,  96
   4.2490 , 0.578909 , 0.000535 ,  97
   4.2490 , 0.579013 , 0.000535 ,  98
   4.2490 , 0.578957 , 0.000535 ,  99
   4.2490 , 0.578999 , 0.000535 , 100
   4.3617 , 0.590334 , 0.000574 ,   0
   4.3617 , 0.590369 , 0.000574 ,   1
   4.3617 , 0.590249 , 0.000574 ,   2
   4.3617 , 0.590368 , 0.000574 ,   3
   4.3617 , 0.590323 , 0.000574 ,   4
   4.3617 , 0.590376 , 0.000574 ,   5
   4.3617 , 0.590350 , 0.000574 ,   6
   4.3617 , 0.590364 , 0.000574 ,   7
   4.3617 , 0.590293 , 0.000574 ,   8
   4.3617 , 0.590346 , 0.000574 ,   9
   4.3617 , 0.590288 , 0.000574 ,  10
   4.3617 , 0.590349 , 0.000574 ,  11
   4.3617 , 0.590304 , 0.000574 ,  12
   4.3617 , 0.590343 , 0.000574 ,  13
   4.3617 , 0.590355 , 0.000574 ,  14
   4.3617 , 0.590264 , 0.000574 ,  15
   4.3617 , 0.590279 , 0.000574 ,  16
   4.3617 , 0.590362 , 0.000574 ,  17
   4.3617 , 0.590246 , 0.000574 ,  18
   4.3617 , 0.590367 , 0.000574 ,  19
   4.3617 , 0.590314 , 0.000574 ,  20
   4.3617 , 0.590347 , 0.000574 ,  21
   4.3617 , 0.590315 , 0.000574 ,  22
   4.3617 , 0.590400 , 0.000574 ,  23
   4.3617 , 0.590312 , 0.000574 ,  24
   4.3617 , 0.590194 , 0.000574 ,  25
   4.3617 , 0.590249 , 0.000574 ,  26
   4.3617 , 0.590335 , 0.000574 ,  27
   4.3617 , 0.590409 , 0.000574 ,  28
   4.3617 , 0.590336 , 0.000574 ,  29
   4.3617 , 0.590424 , 0.000574 ,  30
   4.3617 , 0.590388 , 0.000574 ,  31
   4.3617 , 0.590381 , 0.000574 ,  32
   4.3617 , 0.590401 , 0.000574 ,  33
   4.3617 , 0.590314 , 0.000574 ,  34
   4.3617 , 0.590227 , 0.000574 ,  35
   4.3617 , 0.590300 , 0.000574 ,  36
   4.3617 , 0.590263 , 0.000574 ,  37
   4.3617 , 0.590311 , 0.000574 ,  38
   4.3617 , 0.590339 , 0.000574 ,  39
   4.3617 , 0.590327 , 0.000574 ,  40
   4.3617 , 0.590339 , 0.000574 ,  41
   4.3617 , 0.590343 , 0.000574 ,  42
   4.3617 , 0.590317 , 0.000574 ,  43
   4.3617 , 0.590457 , 0.000574 ,  44
   4.3617 , 0.590396 , 0.000574 ,  45
   4.3617 , 0.590405 , 0.000574 ,  46
   4.3617 , 0.590320 , 0.000574 ,  47
   4.3617 , 0.590400 , 0.000574 ,  48
   4.3617 , 0.590278 , 0.000574 ,  49
   4.3617 , 0.590309 , 0.000574 ,  50
   4.3617 , 0.590339 , 0.000574 ,  51
   4.3617 , 0.590260 , 0.000574 ,  52
   4.3617 , 0.590235 , 0.000574 ,  53
   4.3617 , 0.590344 , 0.000574 ,  54
   4.3617 , 0.590420 , 0.000574 ,  55
   4.3617 , 0.590245 , 0.000574 ,  56
   4.3617 , 0.590227 , 0.000574 ,  57
   4.3617 , 0.590287 , 0.000574 ,  58
   4.3617 , 0.590409 , 0.000574 ,  59
   4.3617 , 0.590318 , 0.000574 ,  60
   4.3617 , 0.590329 , 0.000574 ,  61
   4.3617 , 0.590232 , 0.000574 ,  62
   4.3617 , 0.590336 , 0.000574 ,  63
   4.3617 , 0.590457 , 0.000574 ,  64
   4.3617 , 0.590253 , 0.000574 ,  65
   4.3617 , 0.590256 , 0.000574 ,  66
   4.3617 , 0.590368 , 0.000574 ,  67
   4.3617 , 0.590371 , 0.000574 ,  68
   4.3617 , 0.590322 , 0.000574 ,  69
   4.3617 , 0.590397 , 0.000574 ,  70
   4.3617 , 0.590391 , 0.000574 ,  71
   4.3617 , 0.590411 , 0.000574 ,  72
   4.3617 , 0.590297 , 0.000574 ,  73
   4.3617 , 0.590368 , 0.000574 ,  74
   4.3617 , 0.590359 , 0.000574 ,  75
   4.3617 , 0.590405 , 0.000574 ,  76
   4.3617 , 0.590270 , 0.000574 ,  77
   4.3617 , 0.590388 , 0.000574 ,  78
   4.3617 , 0.590290 , 0.000574 ,  79
   4.3617 , 0.590421 , 0.000574 ,  80
   4.3617 , 0.590420 , 0.000574 ,  81
   4.3617 , 0.590303 , 0.000574 ,  82
   4.3617 , 0.590419 , 0.000574 ,  83
   4.3617 , 0.590328 , 0.000574 ,  84
   4.3617 , 0.590385 , 0.000574 ,  85
   4.3617 , 0.590366 , 0.000574 ,  86
   4.3617 , 0.590328 , 0.000574 ,  87
   4.3617 , 0.590288 , 0.000574 ,  88
   4.3617 , 0.590272 , 0.000574 ,  89
   4.3617 , 0.590375 , 0.000574 ,  90
   4.3617 , 0.590421 , 0.000574 ,  91
   4.3617 , 0.590385 , 0.000574 ,  92
   4.3617 , 0.590321 , 0.000574 ,  93
   4.3617 , 0.590279 , 0.000574 ,  94
   4.3617 , 0.590343 , 0.000574 ,  95
   4.3617 , 0.590301 , 0.000574 ,  96
   4.3617 , 0.590241 , 0.000574 ,  97
   4.3617 , 0.590375 , 0.000574 ,  98
   4.3617 , 0.590335 , 0.000574 ,  99
   4.3617 , 0.590260 , 0.000574 , 100
   4.4775 , 0.601672 , 0.000576 ,   0
   4.4775 , 0.601699 , 0.000576 ,   1
   4.4775 , 0.601616 , 0.000576 ,   2
   4.4775 , 0.601696 , 0.000576 ,   3
   4.4775 , 0.601683 , 0.000576 ,   4
   4.4775 , 0.601739 , 0.000576 ,   5
   4.4775 , 0.601661 , 0.000576 ,   6
   4.4775 , 0.601662 , 0.000576 ,   7
   4.4775 , 0.601666 , 0.000576 ,   8
   4.4775 , 0.601757 , 0.000576 ,   9
   4.4775 , 0.601603 , 0.000576 ,  10
   4.4775 , 0.601658 , 0.000576 ,  11
   4.4775 , 0.601619 , 0.000576 ,  12
   4.4775 , 0.601617 , 0.000576 ,  13
   4.4775 , 0.601749 , 0.000576 ,  14
   4.4775 , 0.601623 , 0.000576 ,  15
   4.4775 , 0.601630 , 0.000576 ,  16
   4.4775 , 0.601743 , 0.000576 ,  17
   4.4775 , 0.601560 , 0.000576 ,  18
   4.4775 , 0.601682 , 0.000576 ,  19
   4.4775 , 0.601612 , 0.000576 ,  20
   4.4775 , 0.601670 , 0.000576 ,  21
   4.4775 , 0.601624 , 0.000576 ,  22
   4.4775 , 0.601744 , 0.000576 ,  23
   4.4775 , 0.601669 , 0.000576 ,  24
   4.4775 , 0.601562 , 0.000576 ,  25
   4.4775 , 0.601621 , 0.000576 ,  26
   4.4775 , 0.601727 , 0.000576 ,  27
   4.4775 , 0.601697 , 0.000576 ,  28
   4.4775 , 0.601675 , 0.000576 ,  29
   4.4775 , 0.601788 , 0.000576 ,  30
   4.4775 , 0.601696 , 0.000576 ,  31
   4.4775 , 0.601708 , 0.000576 ,  32
   4.4775 , 0.601663 , 0.000576 ,  33
   4.4775 , 0.601644 , 0.000576 ,  34
   4.4775 , 0.601565 , 0.000576 ,  35
   4.4775 , 0.601684 , 0.000576 ,  36
   4.4775 , 0.601652 , 0.000576 ,  37
   4.4775 , 0.601729 , 0.000576 ,  38
   4.4775 , 0.601618 , 0.000576 ,  39
   4.4775 , 0.601680 , 0.000576 ,  40
   4.4775 , 0.601744 , 0.000576 ,  41
   4.4775 , 0.601705 , 0.000576 ,  42
   4.4775 , 0.601616 , 0.000576 ,  43
   4.4775 , 0.601769 , 0.000576 ,  44
   4.4775 , 0.601688 , 0.000576 ,  45
   4.4775 , 0.601750 , 0.000576 ,  46
   4.4775 , 0.601624 , 0.000576 ,  47
   4.4775 , 0.601782 , 0.000576 ,  48
   4.4775 , 0.601653 , 0.000576 ,  49
   4.4775 , 0.601643 , 0.000576 ,  50
   4.4775 , 0.601679 , 0.000576 ,  51
   4.4775 , 0.601586 , 0.000576 ,  52
   4.4775 , 0.601646 , 0.000576 ,  53
   4.4775 , 0.601612 , 0.000576 ,  54
   4.4775 , 0.601690 , 0.000576 ,  55
   4.4775 , 0.601602 , 0.000576 ,  56
   4.4775 , 0.601552 , 0.000576 ,  57
   4.4775 , 0.601618 , 0.000576 ,  58
   4.4775 , 0.601723 , 0.000576 ,  59
   4.4775 , 0.601642 , 0.000576 ,  60
   4.4775 , 0.601744 , 0.000576 ,  61
   4.4775 , 0.601614 , 0.000576 ,  62
   4.4775 , 0.601680 , 0.000576 ,  63
   4.4775 , 0.601792 , 0.000576 ,  64
   4.4775 , 0.601638 , 0.000576 ,  65
   4.4775 , 0.601642 , 0.000576 ,  66
   4.4775 , 0.601767 , 0.000576 ,  67
   4.4775 , 0.601718 , 0.000576 ,  68
   4.4775 , 0.601650 , 0.000576 ,  69
   4.4775 , 0.601736 , 0.000576 ,  70
   4.4775 , 0.601685 , 0.000576 ,  71
   4.4775 , 0.601721 , 0.000576 ,  72
   4.4775 , 0.601663 , 0.000576 ,  73
   4.4775 , 0.601684 , 0.000576 ,  74
   4.4775 , 0.601694 , 0.000576 ,  75
   4.4775 , 0.601742 , 0.000576 ,  76
   4.4775 , 0.601648 , 0.000576 ,  77
   4.4775 , 0.601730 , 0.000576 ,  78
   4.4775 , 0.601675 , 0.000576 ,  79
   4.4775 , 0.601737 , 0.000576 ,  80
   4.4775 , 0.601732 , 0.000576 ,  81
   4.4775 , 0.601654 , 0.000576 ,  82
   4.4775 , 0.601781 , 0.000576 ,  83
   4.4775 , 0.601654 , 0.000576 ,  84
   4.4775 , 0.601683 , 0.000576 ,  85
   4.4775 , 0.601698 , 0.000576 ,  86
   4.4775 , 0.601620 , 0.000576 ,  87
   4.4775 , 0.601652 , 0.000576 ,  88
   4.4775 , 0.601646 , 0.000576 ,  89
   4.4775 , 0.601755 , 0.000576 ,  90
   4.4775 , 0.601736 , 0.000576 ,  91
   4.4775 , 0.601721 , 0.000576 ,  92
   4.4775 , 0.601623 , 0.000576 ,  93
   4.4775 , 0.601596 , 0.000576 ,  94
   4.4775 , 0.601606 , 0.000576 ,  95
   4.4775 , 0.601652 , 0.000576 ,  96
   4.4775 , 0.601519 , 0.000576 ,  97
   4.4775 , 0.601627 , 0.000576 ,  98
   4.4775 , 0.601624 , 0.000576 ,  99
   4.4775 , 0.601623 , 0.000576 , 100
   4.5878 , 0.612636 , 0.000673 ,   0
   4.5878 , 0.612664 , 0.000673 ,   1
   4.5878 , 0.612542 , 0.000673 ,   2
   4.5878 , 0.612687 , 0.000673 ,   3
   4.5878 , 0.612629 , 0.000673 ,   4
   4.5878 , 0.612672 , 0.000673 ,   5
   4.5878 , 0.612631 , 0.000673 ,   6
   4.5878 , 0.612621 , 0.000673 ,   7
   4.5878 , 0.612577 , 0.000673 ,   8
   4.5878 , 0.612693 , 0.000673 ,   9
   4.5878 , 0.612567 , 0.000673 ,  10
   4.5878 , 0.612662 , 0.000673 ,  11
   4.5878 , 0.612586 , 0.000673 ,  12
   4.5878 , 0.612637 , 0.000673 ,  13
   4.5878 , 0.612635 , 0.000673 ,  14
   4.5878 , 0.612571 , 0.000673 ,  15
   4.5878 , 0.612580 , 0.000673 ,  16
   4.5878 , 0.612698 , 0.000673 ,  17
   4.5878 , 0.612523 , 0.000673 ,  18
   4.5878 , 0.612638 , 0.000673 ,  19
   4.5878 , 0.612582 , 0.000673 ,  20
   4.5878 , 0.612647 , 0.000673 ,  21
   4.5878 , 0.612617 , 0.000673 ,  22
   4.5878 , 0.612713 , 0.000673 ,  23
   4.5878 , 0.612638 , 0.000673 ,  24
   4.5878 , 0.612502 , 0.000673 ,  25
   4.5878 , 0.612525 , 0.000673 ,  26
   4.5878 , 0.612658 , 0.000673 ,  27
   4.5878 , 0.612696 , 0.000673 ,  28
   4.5878 , 0.612629 , 0.000673 ,  29
   4.5878 , 0.612754 , 0.000673 ,  30
   4.5878 , 0.612679 , 0.000673 ,  31
   4.5878 , 0.612656 , 0.000673 ,  32
   4.5878 , 0.612652 , 0.000673 ,  33
   4.5878 , 0.612611 , 0.000673 ,  34
   4.5878 , 0.612482 , 0.000673 ,  35
   4.5878 , 0.612618 , 0.000673 ,  36
   4.5878 , 0.612574 , 0.000673 ,  37
   4.5878 , 0.612659 , 0.000673 ,  38
   4.5878 , 0.612604 , 0.000673 ,  39
   4.5878 , 0.612666 , 0.000673 ,  40
   4.5878 , 0.612700 , 0.000673 ,  41
   4.5878 , 0.612663 , 0.000673 ,  42
   4.5878 , 0.612572 , 0.000673 ,  43
   4.5878 , 0.612775 , 0.000673 ,  44
   4.5878 , 0.612688 , 0.000673 ,  45
   4.5878 , 0.612698 , 0.000673 ,  46
   4.5878 , 0.612646 , 0.000673 ,  47
   4.5878 , 0.612761 , 0.000673 ,  48
   4.5878 , 0.612620 , 0.000673 ,  49
   4.5878 , 0.612610 , 0.000673 ,  50
   4.5878 , 0.612607 , 0.000673 ,  51
   4.5878 , 0.612493 , 0.000673 ,  52
   4.5878 , 0.612540 , 0.000673 ,  53
   4.5878 , 0.612585 , 0.000673 ,  54
   4.5878 , 0.612684 , 0.000673 ,  55
   4.5878 , 0.612553 , 0.000673 ,  56
   4.5878 , 0.612532 , 0.000673 ,  57
   4.5878 , 0.612594 , 0.000673 ,  58
   4.5878 , 0.612746 , 0.000673 ,  59
   4.5878 , 0.612618 , 0.000673 ,  60
   4.5878 , 0.612692 , 0.000673 ,  61
   4.5878 , 0.612529 , 0.000673 ,  62
   4.5878 , 0.612605 , 0.000673 ,  63
   4.5878 , 0.612783 , 0.000673 ,  64
   4.5878 , 0.612554 , 0.000673 ,  65
   4.5878 , 0.612613 , 0.000673 ,  66
   4.5878 , 0.612722 , 0.000673 ,  67
   4.5878 , 0.612676 , 0.000673 ,  68
   4.5878 , 0.612593 , 0.000673 ,  69
   4.5878 , 0.612702 , 0.000673 ,  70
   4.5878 , 0.612671 , 0.000673 ,  71
   4.5878 , 0.612731 , 0.000673 ,  72
   4.5878 , 0.612591 , 0.000673 ,  73
   4.5878 , 0.612700 , 0.000673 ,  74
   4.5878 , 0.612620 , 0.000673 ,  75
   4.5878 , 0.612728 , 0.000673 ,  76
   4.5878 , 0.612596 , 0.000673 ,  77
   4.5878 , 0.612686 , 0.000673 ,  78
   4.5878 , 0.612582 , 0.000673 ,  79
   4.5878 , 0.612725 , 0.000673 ,  80
   4.5878 , 0.612741 , 0.000673 ,  81
   4.5878 , 0.612580 , 0.000673 ,  82
   4.5878 , 0.612771 , 0.000673 ,  83
   4.5878 , 0.612624 , 0.000673 ,  84
   4.5878 , 0.612669 , 0.000673 ,  85
   4.5878 , 0.612680 , 0.000673 ,  86
   4.5878 , 0.612578 , 0.000673 ,  87
   4.5878 , 0.612583 , 0.000673 ,  88
   4.5878 , 0.612604 , 0.000673 ,  89
   4.5878 , 0.612710 , 0.000673 ,  90
   4.5878 , 0.612746 , 0.000673 ,  91
   4.5878 , 0.612719 , 0.000673 ,  92
   4.5878 , 0.612610 , 0.000673 ,  93
   4.5878 , 0.612582 , 0.000673 ,  94
   4.5878 , 0.612581 , 0.000673 ,  95
   4.5878 , 0.612629 , 0.000673 ,  96
   4.5878 , 0.612510 , 0.000673 ,  97
   4.5878 , 0.612631 , 0.000673 ,  98
   4.5878 , 0.612607 , 0.000673 ,  99
   4.5878 , 0.612614 , 0.000673 , 100
   4.6944 , 0.622720 , 0.000819 ,   0
   4.6944 , 0.622770 , 0.000819 ,   1
   4.6944 , 0.622621 , 0.000819 ,   2
   4.6944 , 0.622710 , 0.000819 ,   3
   4.6944 , 0.622658 , 0.000819 ,   4
   4.6944 , 0.622746 , 0.000819 ,   5
   4.6944 , 0.622712 , 0.000819 ,   6
   4.6944 , 0.622809 , 0.000819 ,   7
   4.6944 , 0.622632 , 0.000819 ,   8
   4.6944 , 0.622773 , 0.000819 ,   9
   4.6944 , 0.622701 , 0.000819 ,  10
   4.6944 , 0.622780 , 0.000819 ,  11
   4.6944 , 0.622700 , 0.000819 ,  12
   4.6944 , 0.622807 , 0.000819 ,  13
   4.6944 , 0.622713 , 0.000819 ,  14
   4.6944 , 0.622598 , 0.000819 ,  15
   4.6944 , 0.622645 , 0.000819 ,  16
   4.6944 , 0.622732 , 0.000819 ,  17
   4.6944 , 0.622573 , 0.000819 ,  18
   4.6944 , 0.622751 , 0.000819 ,  19
   4.6944 , 0.622729 , 0.000819 ,  20
   4.6944 , 0.622765 , 0.000819 ,  21
   4.6944 , 0.622737 , 0.000819 ,  22
   4.6944 , 0.622783 , 0.000819 ,  23
   4.6944 , 0.622702 , 0.000819 ,  24
   4.6944 , 0.622583 , 0.000819 ,  25
   4.6944 , 0.622610 , 0.000819 ,  26
   4.6944 , 0.622685 , 0.000819 ,  27
   4.6944 , 0.622817 , 0.000819 ,  28
   4.6944 , 0.622694 , 0.000819 ,  29
   4.6944 , 0.622819 , 0.000819 ,  30
   4.6944 , 0.622795 , 0.000819 ,  31
   4.6944 , 0.622723 , 0.000819 ,  32
   4.6944 , 0.622758 , 0.000819 ,  33
   4.6944 , 0.622690 , 0.000819 ,  34
   4.6944 , 0.622548 , 0.000819 ,  35
   4.6944 , 0.622640 , 0.000819 ,  36
   4.6944 , 0.622555 , 0.000819 ,  37
   4.6944 , 0.622687 , 0.000819 ,  38
   4.6944 , 0.622804 , 0.000819 ,  39
   4.6944 , 0.622744 , 0.000819 ,  40
   4.6944 , 0.622733 , 0.000819 ,  41
   4.6944 , 0.622670 , 0.000819 ,  42
   4.6944 , 0.622640 , 0.000819 ,  43
   4.6944 , 0.622863 , 0.000819 ,  44
   4.6944 , 0.622851 , 0.000819 ,  45
   4.6944 , 0.622779 , 0.000819 ,  46
   4.6944 , 0.622765 , 0.000819 ,  47
   4.6944 , 0.622807 , 0.000819 ,  48
   4.6944 , 0.622681 , 0.000819 ,  49
   4.6944 , 0.622722 , 0.000819 ,  50
   4.6944 , 0.622702 , 0.000819 ,  51
   4.6944 , 0.622588 , 0.000819 ,  52
   4.6944 , 0.622602 , 0.000819 ,  53
   4.6944 , 0.622773 , 0.000819 ,  54
   4.6944 , 0.622824 , 0.000819 ,  55
   4.6944 , 0.622591 , 0.000819 ,  56
   4.6944 , 0.622598 , 0.000819 ,  57
   4.6944 , 0.622695 , 0.000819 ,  58
   4.6944 , 0.622862 , 0.000819 ,  59
   4.6944 , 0.622698 , 0.000819 ,  60
   4.6944 , 0.622725 , 0.000819 ,  61
   4.6944 , 0.622587 , 0.000819 ,  62
   4.6944 , 0.622705 , 0.000819 ,  63
   4.6944 , 0.622871 , 0.000819 ,  64
   4.6944 , 0.622572 , 0.000819 ,  65
   4.6944 , 0.622594 , 0.000819 ,  66
   4.6944 , 0.622744 , 0.000819 ,  67
   4.6944 , 0.622770 , 0.000819 ,  68
   4.6944 , 0.622642 , 0.000819 ,  69
   4.6944 , 0.622754 , 0.000819 ,  70
   4.6944 , 0.622788 , 0.000819 ,  71
   4.6944 , 0.622749 , 0.000819 ,  72
   4.6944 , 0.622724 , 0.000819 ,  73
   4.6944 , 0.622795 , 0.000819 ,  74
   4.6944 , 0.622746 , 0.000819 ,  75
   4.6944 , 0.622864 , 0.000819 ,  76
   4.6944 , 0.622652 , 0.000819 ,  77
   4.6944 , 0.622826 , 0.000819 ,  78
   4.6944 , 0.622621 , 0.000819 ,  79
   4.6944 , 0.622818 , 0.000819 ,  80
   4.6944 , 0.622860 , 0.000819 ,  81
   4.6944 , 0.622608 , 0.000819 ,  82
   4.6944 , 0.622886 , 0.000819 ,  83
   4.6944 , 0.622763 , 0.000819 ,  84
   4.6944 , 0.622763 , 0.000819 ,  85
   4.6944 , 0.622708 , 0.000819 ,  86
   4.6944 , 0.622692 , 0.000819 ,  87
   4.6944 , 0.622710 , 0.000819 ,  88
   4.6944 , 0.622600 , 0.000819 ,  89
   4.6944 , 0.622759 , 0.000819 ,  90
   4.6944 , 0.622870 , 0.000819 ,  91
   4.6944 , 0.622775 , 0.000819 ,  92
   4.6944 , 0.622747 , 0.000819 ,  93
   4.6944 , 0.622684 , 0.000819 ,  94
   4.6944 , 0.622755 , 0.000819 ,  95
   4.6944 , 0.622697 , 0.000819 ,  96
   4.6944 , 0.622637 , 0.000819 ,  97
   4.6944 , 0.622778 , 0.000819 ,  98
   4.6944 , 0.622733 , 0.000819 ,  99
   4.6944 , 0.622653 , 0.000819 , 100
   4.9049 , 0.642617 , 0.000880 ,   0
   4.9049 , 0.642667 , 0.000880 ,   1
   4.9049 , 0.642499 , 0.000880 ,   2
   4.9049 , 0.642627 , 0.000880 ,   3
   4.9049 , 0.642561 , 0.000880 ,   4
   4.9049 , 0.642651 , 0.000880 ,   5
   4.9049 , 0.642599 , 0.000880 ,   6
   4.9049 , 0.642646 , 0.000880 ,   7
   4.9049 , 0.642545 , 0.000880 ,   8
   4.9049 , 0.642674 , 0.000880 ,   9
   4.9049 , 0.642565 , 0.000880 ,  10
   4.9049 , 0.642672 , 0.000880 ,  11
   4.9049 , 0.642564 , 0.000880 ,  12
   4.9049 , 0.642677 , 0.000880 ,  13
   4.9049 , 0.642599 , 0.000880 ,  14
   4.9049 , 0.642510 , 0.000880 ,  15
   4.9049 , 0.642545 , 0.000880 ,  16
   4.9049 , 0.642653 , 0.000880 ,  17
   4.9049 , 0.642463 , 0.000880 ,  18
   4.9049 , 0.642632 , 0.000880 ,  19
   4.9049 , 0.642563 , 0.000880 ,  20
   4.9049 , 0.642646 , 0.000880 ,  21
   4.9049 , 0.642626 , 0.000880 ,  22
   4.9049 , 0.642699 , 0.000880 ,  23
   4.9049 , 0.642625 , 0.000880 ,  24
   4.9049 , 0.642452 , 0.000880 ,  25
   4.9049 , 0.642439 , 0.000880 ,  26
   4.9049 , 0.642619 , 0.000880 ,  27
   4.9049 , 0.642714 , 0.000880 ,  28
   4.9049 , 0.642572 , 0.000880 ,  29
   4.9049 , 0.642752 , 0.000880 ,  30
   4.9049 , 0.642688 , 0.000880 ,  31
   4.9049 , 0.642619 , 0.000880 ,  32
   4.9049 , 0.642658 , 0.000880 ,  33
   4.9049 , 0.642581 , 0.000880 ,  34
   4.9049 , 0.642404 , 0.000880 ,  35
   4.9049 , 0.642563 , 0.000880 ,  36
   4.9049 , 0.642478 , 0.000880 ,  37
   4.9049 , 0.642611 , 0.000880 ,  38
   4.9049 , 0.642651 , 0.000880 ,  39
   4.9049 , 0.642680 , 0.000880 ,  40
   4.9049 , 0.642670 , 0.000880 ,  41
   4.9049 , 0.642620 , 0.000880 ,  42
   4.9049 , 0.642519 , 0.000880 ,  43
   4.9049 , 0.642782 , 0.000880 ,  44
   4.9049 , 0.642736 , 0.000880 ,  45
   4.9049 , 0.642685 , 0.000880 ,  46
   4.9049 , 0.642684 , 0.000880 ,  47
   4.9049 , 0.642776 , 0.000880 ,  48
   4.9049 , 0.642603 , 0.000880 ,  49
   4.9049 , 0.642595 , 0.000880 ,  50
   4.9049 , 0.642576 , 0.000880 ,  51
   4.9049 , 0.642429 , 0.000880 ,  52
   4.9049 , 0.642508 , 0.000880 ,  53
   4.9049 , 0.642615 , 0.000880 ,  54
   4.9049 , 0.642726 , 0.000880 ,  55
   4.9049 , 0.642503 , 0.000880 ,  56
   4.9049 , 0.642498 , 0.000880 ,  57
   4.9049 , 0.642584 , 0.000880 ,  58
   4.9049 , 0.642774 , 0.000880 ,  59
   4.9049 , 0.642618 , 0.000880 ,  60
   4.9049 , 0.642703 , 0.000880 ,  61
   4.9049 , 0.642480 , 0.000880 ,  62
   4.9049 , 0.642565 , 0.000880 ,  63
   4.9049 , 0.642791 , 0.000880 ,  64
   4.9049 , 0.642493 , 0.000880 ,  65
   4.9049 , 0.642547 , 0.000880 ,  66
   4.9049 , 0.642685 , 0.000880 ,  67
   4.9049 , 0.642673 , 0.000880 ,  68
   4.9049 , 0.642516 , 0.000880 ,  69
   4.9049 , 0.642689 , 0.000880 ,  70
   4.9049 , 0.642689 , 0.000880 ,  71
   4.9049 , 0.642691 , 0.000880 ,  72
   4.9049 , 0.642603 , 0.000880 ,  73
   4.9049 , 0.642693 , 0.000880 ,  74
   4.9049 , 0.642609 , 0.000880 ,  75
   4.9049 , 0.642738 , 0.000880 ,  76
   4.9049 , 0.642563 , 0.000880 ,  77
   4.9049 , 0.642685 , 0.000880 ,  78
   4.9049 , 0.642493 , 0.000880 ,  79
   4.9049 , 0.642697 , 0.000880 ,  80
   4.9049 , 0.642774 , 0.000880 ,  81
   4.9049 , 0.642494 , 0.000880 ,  82
   4.9049 , 0.642816 , 0.000880 ,  83
   4.9049 , 0.642623 , 0.000880 ,  84
   4.9049 , 0.642655 , 0.000880 ,  85
   4.9049 , 0.642617 , 0.000880 ,  86
   4.9049 , 0.642527 , 0.000880 ,  87
   4.9049 , 0.642594 , 0.000880 ,  88
   4.9049 , 0.642556 , 0.000880 ,  89
   4.9049 , 0.642693 , 0.000880 ,  90
   4.9049 , 0.642781 , 0.000880 ,  91
   4.9049 , 0.642687 , 0.000880 ,  92
   4.9049 , 0.642610 , 0.000880 ,  93
   4.9049 , 0.642576 , 0.000880 ,  94
   4.9049 , 0.642587 , 0.000880 ,  95
   4.9049 , 0.642626 , 0.000880 ,  96
   4.9049 , 0.642521 , 0.000880 ,  97
   4.9049 , 0.642606 , 0.000880 ,  98
   4.9049 , 0.642603 , 0.000880 ,  99
   4.9049 , 0.642593 , 0.000880 , 100
   5.0063 , 0.651738 , 0.000831 ,   0
   5.0063 , 0.651808 , 0.000831 ,   1
   5.0063 , 0.651612 , 0.000831 ,   2
   5.0063 , 0.651756 , 0.000831 ,   3
   5.0063 , 0.651696 , 0.000831 ,   4
   5.0063 , 0.651852 , 0.000831 ,   5
   5.0063 , 0.651775 , 0.000831 ,   6
   5.0063 , 0.651741 , 0.000831 ,   7
   5.0063 , 0.651702 , 0.000831 ,   8
   5.0063 , 0.651838 , 0.000831 ,   9
   5.0063 , 0.651643 , 0.000831 ,  10
   5.0063 , 0.651749 , 0.000831 ,  11
   5.0063 , 0.651588 , 0.000831 ,  12
   5.0063 , 0.651690 , 0.000831 ,  13
   5.0063 , 0.651832 , 0.000831 ,  14
   5.0063 , 0.651721 , 0.000831 ,  15
   5.0063 , 0.651635 , 0.000831 ,  16
   5.0063 , 0.651839 , 0.000831 ,  17
   5.0063 , 0.651623 , 0.000831 ,  18
   5.0063 , 0.651850 , 0.000831 ,  19
   5.0063 , 0.651634 , 0.000831 ,  20
   5.0063 , 0.651732 , 0.000831 ,  21
   5.0063 , 0.651657 , 0.000831 ,  22
   5.0063 , 0.651833 , 0.000831 ,  23
   5.0063 , 0.651746 , 0.000831 ,  24
   5.0063 , 0.651578 , 0.000831 ,  25
   5.0063 , 0.651700 , 0.000831 ,  26
   5.0063 , 0.651833 , 0.000831 ,  27
   5.0063 , 0.651814 , 0.000831 ,  28
   5.0063 , 0.651743 , 0.000831 ,  29
   5.0063 , 0.651953 , 0.000831 ,  30
   5.0063 , 0.651852 , 0.000831 ,  31
   5.0063 , 0.651819 , 0.000831 ,  32
   5.0063 , 0.651769 , 0.000831 ,  33
   5.0063 , 0.651748 , 0.000831 ,  34
   5.0063 , 0.651594 , 0.000831 ,  35
   5.0063 , 0.651736 , 0.000831 ,  36
   5.0063 , 0.651762 , 0.000831 ,  37
   5.0063 , 0.651747 , 0.000831 ,  38
   5.0063 , 0.651652 , 0.000831 ,  39
   5.0063 , 0.651705 , 0.000831 ,  40
   5.0063 , 0.651730 , 0.000831 ,  41
   5.0063 , 0.651786 , 0.000831 ,  42
   5.0063 , 0.651670 , 0.000831 ,  43
   5.0063 , 0.651933 , 0.000831 ,  44
   5.0063 , 0.651769 , 0.000831 ,  45
   5.0063 , 0.651865 , 0.000831 ,  46
   5.0063 , 0.651646 , 0.000831 ,  47
   5.0063 , 0.651841 , 0.000831 ,  48
   5.0063 , 0.651636 , 0.000831 ,  49
   5.0063 , 0.651732 , 0.000831 ,  50
   5.0063 , 0.651745 , 0.000831 ,  51
   5.0063 , 0.651675 , 0.000831 ,  52
   5.0063 , 0.651691 , 0.000831 ,  53
   5.0063 , 0.651669 , 0.000831 ,  54
   5.0063 , 0.651794 , 0.000831 ,  55
   5.0063 , 0.651663 , 0.000831 ,  56
   5.0063 , 0.651577 , 0.000831 ,  57
   5.0063 , 0.651561 , 0.000831 ,  58
   5.0063 , 0.651795 , 0.000831 ,  59
   5.0063 , 0.651704 , 0.000831 ,  60
   5.0063 , 0.651792 , 0.000831 ,  61
   5.0063 , 0.651647 , 0.000831 ,  62
   5.0063 , 0.651716 , 0.000831 ,  63
   5.0063 , 0.651878 , 0.000831 ,  64
   5.0063 , 0.651658 , 0.000831 ,  65
   5.0063 , 0.651700 , 0.000831 ,  66
   5.0063 , 0.651807 , 0.000831 ,  67
   5.0063 , 0.651806 , 0.000831 ,  68
   5.0063 , 0.651718 , 0.000831 ,  69
   5.0063 , 0.651831 , 0.000831 ,  70
   5.0063 , 0.651770 , 0.000831 ,  71
   5.0063 , 0.651857 , 0.000831 ,  72
   5.0063 , 0.651745 , 0.000831 ,  73
   5.0063 , 0.651746 , 0.000831 ,  74
   5.0063 , 0.651844 , 0.000831 ,  75
   5.0063 , 0.651756 , 0.000831 ,  76
   5.0063 , 0.651761 , 0.000831 ,  77
   5.0063 , 0.651772 , 0.000831 ,  78
   5.0063 , 0.651730 , 0.000831 ,  79
   5.0063 , 0.651785 , 0.000831 ,  80
   5.0063 , 0.651809 , 0.000831 ,  81
   5.0063 , 0.651731 , 0.000831 ,  82
   5.0063 , 0.651823 , 0.000831 ,  83
   5.0063 , 0.651682 , 0.000831 ,  84
   5.0063 , 0.651707 , 0.000831 ,  85
   5.0063 , 0.651721 , 0.000831 ,  86
   5.0063 , 0.651703 , 0.000831 ,  87
   5.0063 , 0.651737 , 0.000831 ,  88
   5.0063 , 0.651721 , 0.000831 ,  89
   5.0063 , 0.651892 , 0.000831 ,  90
   5.0063 , 0.651827 , 0.000831 ,  91
   5.0063 , 0.651733 , 0.000831 ,  92
   5.0063 , 0.651636 , 0.000831 ,  93
   5.0063 , 0.651660 , 0.000831 ,  94
   5.0063 , 0.651650 , 0.000831 ,  95
   5.0063 , 0.651735 , 0.000831 ,  96
   5.0063 , 0.651536 , 0.000831 ,  97
   5.0063 , 0.651640 , 0.000831 ,  98
   5.0063 , 0.651731 , 0.000831 ,  99
   5.0063 , 0.651699 , 0.000831 , 100
   5.0106 , 0.652057 , 0.000979 ,   0
   5.0106 , 0.652055 , 0.000979 ,   1
   5.0106 , 0.651909 , 0.000979 ,   2
   5.0106 , 0.652082 , 0.000979 ,   3
   5.0106 , 0.652068 , 0.000979 ,   4
   5.0106 , 0.652112 , 0.000979 ,   5
   5.0106 , 0.652044 , 0.000979 ,   6
   5.0106 , 0.652040 , 0.000979 ,   7
   5.0106 , 0.652073 , 0.000979 ,   8
   5.0106 , 0.652289 , 0.000979 ,   9
   5.0106 , 0.651946 , 0.000979 ,  10
   5.0106 , 0.651872 , 0.000979 ,  11
   5.0106 , 0.652050 , 0.000979 ,  12
   5.0106 , 0.652111 , 0.000979 ,  13
   5.0106 , 0.652264 , 0.000979 ,  14
   5.0106 , 0.652008 , 0.000979 ,  15
   5.0106 , 0.652005 , 0.000979 ,  16
   5.0106 , 0.652217 , 0.000979 ,  17
   5.0106 , 0.651958 , 0.000979 ,  18
   5.0106 , 0.652075 , 0.000979 ,  19
   5.0106 , 0.651940 , 0.000979 ,  20
   5.0106 , 0.652047 , 0.000979 ,  21
   5.0106 , 0.651973 , 0.000979 ,  22
   5.0106 , 0.652183 , 0.000979 ,  23
   5.0106 , 0.652093 , 0.000979 ,  24
   5.0106 , 0.651962 , 0.000979 ,  25
   5.0106 , 0.652007 , 0.000979 ,  26
   5.0106 , 0.652281 , 0.000979 ,  27
   5.0106 , 0.651980 , 0.000979 ,  28
   5.0106 , 0.651922 , 0.000979 ,  29
   5.0106 , 0.652201 , 0.000979 ,  30
   5.0106 , 0.652065 , 0.000979 ,  31
   5.0106 , 0.652024 , 0.000979 ,  32
   5.0106 , 0.652032 , 0.000979 ,  33
   5.0106 , 0.652062 , 0.000979 ,  34
   5.0106 , 0.651937 , 0.000979 ,  35
   5.0106 , 0.652146 , 0.000979 ,  36
   5.0106 , 0.652121 , 0.000979 ,  37
   5.0106 , 0.652167 , 0.000979 ,  38
   5.0106 , 0.651863 , 0.000979 ,  39
   5.0106 , 0.652036 , 0.000979 ,  40
   5.0106 , 0.652153 , 0.000979 ,  41
   5.0106 , 0.652232 , 0.000979 ,  42
   5.0106 , 0.651874 , 0.000979 ,  43
   5.0106 , 0.652094 , 0.000979 ,  44
   5.0106 , 0.652088 , 0.000979 ,  45
   5.0106 , 0.652237 , 0.000979 ,  46
   5.0106 , 0.652005 , 0.000979 ,  47
   5.0106 , 0.652119 , 0.000979 ,  48
   5.0106 , 0.652083 , 0.000979 ,  49
   5.0106 , 0.652032 , 0.000979 ,  50
   5.0106 , 0.652094 , 0.000979 ,  51
   5.0106 , 0.651867 , 0.000979 ,  52
   5.0106 , 0.652019 , 0.000979 ,  53
   5.0106 , 0.651981 , 0.000979 ,  54
   5.0106 , 0.652003 , 0.000979 ,  55
   5.0106 , 0.652029 , 0.000979 ,  56
   5.0106 , 0.651926 , 0.000979 ,  57
   5.0106 , 0.652002 , 0.000979 ,  58
   5.0106 , 0.651975 , 0.000979 ,  59
   5.0106 , 0.652029 , 0.000979 ,  60
   5.0106 , 0.652152 , 0.000979 ,  61
   5.0106 , 0.652114 , 0.000979 ,  62
   5.0106 , 0.652039 , 0.000979 ,  63
   5.0106 , 0.652236 , 0.000979 ,  64
   5.0106 , 0.652079 , 0.000979 ,  65
   5.0106 , 0.652055 , 0.000979 ,  66
   5.0106 , 0.652149 , 0.000979 ,  67
   5.0106 , 0.652001 , 0.000979 ,  68
   5.0106 , 0.652032 , 0.000979 ,  69
   5.0106 , 0.651955 , 0.000979 ,  70
   5.0106 , 0.652077 , 0.000979 ,  71
   5.0106 , 0.652018 , 0.000979 ,  72
   5.0106 , 0.652051 , 0.000979 ,  73
   5.0106 , 0.652047 , 0.000979 ,  74
   5.0106 , 0.652002 , 0.000979 ,  75
   5.0106 , 0.652147 , 0.000979 ,  76
   5.0106 , 0.652008 , 0.000979 ,  77
   5.0106 , 0.652261 , 0.000979 ,  78
   5.0106 , 0.652132 , 0.000979 ,  79
   5.0106 , 0.652179 , 0.000979 ,  80
   5.0106 , 0.652047 , 0.000979 ,  81
   5.0106 , 0.651990 , 0.000979 ,  82
   5.0106 , 0.652301 , 0.000979 ,  83
   5.0106 , 0.652054 , 0.000979 ,  84
   5.0106 , 0.652063 , 0.000979 ,  85
   5.0106 , 0.652146 , 0.000979 ,  86
   5.0106 , 0.651898 , 0.000979 ,  87
   5.0106 , 0.651972 , 0.000979 ,  88
   5.0106 , 0.651974 , 0.000979 ,  89
   5.0106 , 0.652117 , 0.000979 ,  90
   5.0106 , 0.652110 , 0.000979 ,  91
   5.0106 , 0.652112 , 0.000979 ,  92
   5.0106 , 0.652152 , 0.000979 ,  93
   5.0106 , 0.651929 , 0.000979 ,  94
   5.0106 , 0.652012 , 0.000979 ,  95
   5.0106 , 0.651999 , 0.000979 ,  96
   5.0106 , 0.651959 , 0.000979 ,  97
   5.0106 , 0.652026 , 0.000979 ,  98
   5.0106 , 0.651911 , 0.000979 ,  99
   5.0106 , 0.652093 , 0.000979 , 100
   5.1058 , 0.661049 , 0.000912 ,   0
   5.1058 , 0.661118 , 0.000912 ,   1
   5.1058 , 0.660861 , 0.000912 ,   2
   5.1058 , 0.661097 , 0.000912 ,   3
   5.1058 , 0.660980 , 0.000912 ,   4
   5.1058 , 0.661130 , 0.000912 ,   5
   5.1058 , 0.661067 , 0.000912 ,   6
   5.1058 , 0.661092 , 0.000912 ,   7
   5.1058 , 0.660981 , 0.000912 ,   8
   5.1058 , 0.661154 , 0.000912 ,   9
   5.1058 , 0.660954 , 0.000912 ,  10
   5.1058 , 0.661087 , 0.000912 ,  11
   5.1058 , 0.660928 , 0.000912 ,  12
   5.1058 , 0.661087 , 0.000912 ,  13
   5.1058 , 0.661048 , 0.000912 ,  14
   5.1058 , 0.661022 , 0.000912 ,  15
   5.1058 , 0.660963 , 0.000912 ,  16
   5.1058 , 0.661123 , 0.000912 ,  17
   5.1058 , 0.660892 , 0.000912 ,  18
   5.1058 , 0.661141 , 0.000912 ,  19
   5.1058 , 0.660992 , 0.000912 ,  20
   5.1058 , 0.661064 , 0.000912 ,  21
   5.1058 , 0.661039 , 0.000912 ,  22
   5.1058 , 0.661165 , 0.000912 ,  23
   5.1058 , 0.661038 , 0.000912 ,  24
   5.1058 , 0.660879 , 0.000912 ,  25
   5.1058 , 0.660869 , 0.000912 ,  26
   5.1058 , 0.661106 , 0.000912 ,  27
   5.1058 , 0.661154 , 0.000912 ,  28
   5.1058 , 0.660993 , 0.000912 ,  29
   5.1058 , 0.661204 , 0.000912 ,  30
   5.1058 , 0.661128 , 0.000912 ,  31
   5.1058 , 0.661122 , 0.000912 ,  32
   5.1058 , 0.661138 , 0.000912 ,  33
   5.1058 , 0.661059 , 0.000912 ,  34
   5.1058 , 0.660847 , 0.000912 ,  35
   5.1058 , 0.661015 , 0.000912 ,  36
   5.1058 , 0.660997 , 0.000912 ,  37
   5.1058 , 0.661020 , 0.000912 ,  38
   5.1058 , 0.661009 , 0.000912 ,  39
   5.1058 , 0.661034 , 0.000912 ,  40
   5.1058 , 0.661068 , 0.000912 ,  41
   5.1058 , 0.661102 , 0.000912 ,  42
   5.1058 , 0.660977 , 0.000912 ,  43
   5.1058 , 0.661230 , 0.000912 ,  44
   5.1058 , 0.661163 , 0.000912 ,  45
   5.1058 , 0.661160 , 0.000912 ,  46
   5.1058 , 0.661024 , 0.000912 ,  47
   5.1058 , 0.661155 , 0.000912 ,  48
   5.1058 , 0.661003 , 0.000912 ,  49
   5.1058 , 0.661012 , 0.000912 ,  50
   5.1058 , 0.660995 , 0.000912 ,  51
   5.1058 , 0.660925 , 0.000912 ,  52
   5.1058 , 0.660912 , 0.000912 ,  53
   5.1058 , 0.661037 , 0.000912 ,  54
   5.1058 , 0.661145 , 0.000912 ,  55
   5.1058 , 0.660969 , 0.000912 ,  56
   5.1058 , 0.660913 , 0.000912 ,  57
   5.1058 , 0.660915 , 0.000912 ,  58
   5.1058 , 0.661154 , 0.000912 ,  59
   5.1058 , 0.661054 , 0.000912 ,  60
   5.1058 , 0.661115 , 0.000912 ,  61
   5.1058 , 0.660887 , 0.000912 ,  62
   5.1058 , 0.660993 , 0.000912 ,  63
   5.1058 , 0.661262 , 0.000912 ,  64
   5.1058 , 0.660942 , 0.000912 ,  65
   5.1058 , 0.660977 , 0.000912 ,  66
   5.1058 , 0.661126 , 0.000912 ,  67
   5.1058 , 0.661099 , 0.000912 ,  68
   5.1058 , 0.660998 , 0.000912 ,  69
   5.1058 , 0.661164 , 0.000912 ,  70
   5.1058 , 0.661120 , 0.000912 ,  71
   5.1058 , 0.661188 , 0.000912 ,  72
   5.1058 , 0.660997 , 0.000912 ,  73
   5.1058 , 0.661103 , 0.000912 ,  74
   5.1058 , 0.661082 , 0.000912 ,  75
   5.1058 , 0.661149 , 0.000912 ,  76
   5.1058 , 0.661004 , 0.000912 ,  77
   5.1058 , 0.661097 , 0.000912 ,  78
   5.1058 , 0.660955 , 0.000912 ,  79
   5.1058 , 0.661125 , 0.000912 ,  80
   5.1058 , 0.661218 , 0.000912 ,  81
   5.1058 , 0.660989 , 0.000912 ,  82
   5.1058 , 0.661213 , 0.000912 ,  83
   5.1058 , 0.661021 , 0.000912 ,  84
   5.1058 , 0.661050 , 0.000912 ,  85
   5.1058 , 0.661061 , 0.000912 ,  86
   5.1058 , 0.660990 , 0.000912 ,  87
   5.1058 , 0.660999 , 0.000912 ,  88
   5.1058 , 0.660995 , 0.000912 ,  89
   5.1058 , 0.661175 , 0.000912 ,  90
   5.1058 , 0.661177 , 0.000912 ,  91
   5.1058 , 0.661075 , 0.000912 ,  92
   5.1058 , 0.660984 , 0.000912 ,  93
   5.1058 , 0.660962 , 0.000912 ,  94
   5.1058 , 0.661010 , 0.000912 ,  95
   5.1058 , 0.661035 , 0.000912 ,  96
   5.1058 , 0.660908 , 0.000912 ,  97
   5.1058 , 0.661028 , 0.000912 ,  98
   5.1058 , 0.661054 , 0.000912 ,  99
   5.1058 , 0.661010 , 0.000912 , 100
   5.1093 , 0.661136 , 0.001036 ,   0
   5.1093 , 0.661148 , 0.001036 ,   1
   5.1093 , 0.661009 , 0.001036 ,   2
   5.1093 , 0.661206 , 0.001036 ,   3
   5.1093 , 0.661186 , 0.001036 ,   4
   5.1093 , 0.661169 , 0.001036 ,   5
   5.1093 , 0.661123 , 0.001036 ,   6
   5.1093 , 0.661102 , 0.001036 ,   7
   5.1093 , 0.661127 , 0.001036 ,   8
   5.1093 , 0.661332 , 0.001036 ,   9
   5.1093 , 0.661001 , 0.001036 ,  10
   5.1093 , 0.661050 , 0.001036 ,  11
   5.1093 , 0.661076 , 0.001036 ,  12
   5.1093 , 0.661130 , 0.001036 ,  13
   5.1093 , 0.661278 , 0.001036 ,  14
   5.1093 , 0.661103 , 0.001036 ,  15
   5.1093 , 0.661067 , 0.001036 ,  16
   5.1093 , 0.661290 , 0.001036 ,  17
   5.1093 , 0.661008 , 0.001036 ,  18
   5.1093 , 0.661191 , 0.001036 ,  19
   5.1093 , 0.660994 , 0.001036 ,  20
   5.1093 , 0.661133 , 0.001036 ,  21
   5.1093 , 0.661088 , 0.001036 ,  22
   5.1093 , 0.661230 , 0.001036 ,  23
   5.1093 , 0.661236 , 0.001036 ,  24
   5.1093 , 0.660995 , 0.001036 ,  25
   5.1093 , 0.661085 , 0.001036 ,  26
   5.1093 , 0.661347 , 0.001036 ,  27
   5.1093 , 0.661089 , 0.001036 ,  28
   5.1093 , 0.661032 , 0.001036 ,  29
   5.1093 , 0.661339 , 0.001036 ,  30
   5.1093 , 0.661165 , 0.001036 ,  31
   5.1093 , 0.661084 , 0.001036 ,  32
   5.1093 , 0.661162 , 0.001036 ,  33
   5.1093 , 0.661165 , 0.001036 ,  34
   5.1093 , 0.660997 , 0.001036 ,  35
   5.1093 , 0.661222 , 0.001036 ,  36
   5.1093 , 0.661118 , 0.001036 ,  37
   5.1093 , 0.661247 , 0.001036 ,  38
   5.1093 , 0.660968 , 0.001036 ,  39
   5.1093 , 0.661123 , 0.001036 ,  40
   5.1093 , 0.661233 , 0.001036 ,  41
   5.1093 , 0.661252 , 0.001036 ,  42
   5.1093 , 0.660978 , 0.001036 ,  43
   5.1093 , 0.661223 , 0.001036 ,  44
   5.1093 , 0.661149 , 0.001036 ,  45
   5.1093 , 0.661319 , 0.001036 ,  46
   5.1093 , 0.661095 , 0.001036 ,  47
   5.1093 , 0.661261 , 0.001036 ,  48
   5.1093 , 0.661185 , 0.001036 ,  49
   5.1093 , 0.661089 , 0.001036 ,  50
   5.1093 , 0.661192 , 0.001036 ,  51
   5.1093 , 0.660924 , 0.001036 ,  52
   5.1093 , 0.661078 , 0.001036 ,  53
   5.1093 , 0.661028 , 0.001036 ,  54
   5.1093 , 0.661127 , 0.001036 ,  55
   5.1093 , 0.661114 , 0.001036 ,  56
   5.1093 , 0.660987 , 0.001036 ,  57
   5.1093 , 0.661075 , 0.001036 ,  58
   5.1093 , 0.661153 , 0.001036 ,  59
   5.1093 , 0.661097 , 0.001036 ,  60
   5.1093 , 0.661213 , 0.001036 ,  61
   5.1093 , 0.661096 , 0.001036 ,  62
   5.1093 , 0.661126 , 0.001036 ,  63
   5.1093 , 0.661353 , 0.001036 ,  64
   5.1093 , 0.661135 , 0.001036 ,  65
   5.1093 , 0.661110 , 0.001036 ,  66
   5.1093 , 0.661320 , 0.001036 ,  67
   5.1093 , 0.661117 , 0.001036 ,  68
   5.1093 , 0.661030 , 0.001036 ,  69
   5.1093 , 0.661131 , 0.001036 ,  70
   5.1093 , 0.661134 , 0.001036 ,  71
   5.1093 , 0.661104 , 0.001036 ,  72
   5.1093 , 0.661130 , 0.001036 ,  73
   5.1093 , 0.661156 , 0.001036 ,  74
   5.1093 , 0.661100 , 0.001036 ,  75
   5.1093 , 0.661253 , 0.001036 ,  76
   5.1093 , 0.661108 , 0.001036 ,  77
   5.1093 , 0.661358 , 0.001036 ,  78
   5.1093 , 0.661156 , 0.001036 ,  79
   5.1093 , 0.661257 , 0.001036 ,  80
   5.1093 , 0.661144 , 0.001036 ,  81
   5.1093 , 0.661100 , 0.001036 ,  82
   5.1093 , 0.661422 , 0.001036 ,  83
   5.1093 , 0.661133 , 0.001036 ,  84
   5.1093 , 0.661122 , 0.001036 ,  85
   5.1093 , 0.661166 , 0.001036 ,  86
   5.1093 , 0.660915 , 0.001036 ,  87
   5.1093 , 0.661042 , 0.001036 ,  88
   5.1093 , 0.661081 , 0.001036 ,  89
   5.1093 , 0.661235 , 0.001036 ,  90
   5.1093 , 0.661241 , 0.001036 ,  91
   5.1093 , 0.661197 , 0.001036 ,  92
   5.1093 , 0.661174 , 0.001036 ,  93
   5.1093 , 0.660979 , 0.001036 ,  94
   5.1093 , 0.660978 , 0.001036 ,  95
   5.1093 , 0.661140 , 0.001036 ,  96
   5.1093 , 0.660945 , 0.001036 ,  97
   5.1093 , 0.661078 , 0.001036 ,  98
   5.1093 , 0.660963 , 0.001036 ,  99
   5.1093 , 0.661138 , 0.001036 , 100
   5.2033 , 0.669299 , 0.001142 ,   0
   5.2033 , 0.669359 , 0.001142 ,   1
   5.2033 , 0.669216 , 0.001142 ,   2
   5.2033 , 0.669216 , 0.001142 ,   3
   5.2033 , 0.669139 , 0.001142 ,   4
   5.2033 , 0.669380 , 0.001142 ,   5
   5.2033 , 0.669313 , 0.001142 ,   6
   5.2033 , 0.669464 , 0.001142 ,   7
   5.2033 , 0.669177 , 0.001142 ,   8
   5.2033 , 0.669436 , 0.001142 ,   9
   5.2033 , 0.669314 , 0.001142 ,  10
   5.2033 , 0.669428 , 0.001142 ,  11
   5.2033 , 0.669303 , 0.001142 ,  12
   5.2033 , 0.669422 , 0.001142 ,  13
   5.2033 , 0.669307 , 0.001142 ,  14
   5.2033 , 0.669173 , 0.001142 ,  15
   5.2033 , 0.669167 , 0.001142 ,  16
   5.2033 , 0.669277 , 0.001142 ,  17
   5.2033 , 0.669089 , 0.001142 ,  18
   5.2033 , 0.669361 , 0.001142 ,  19
   5.2033 , 0.669358 , 0.001142 ,  20
   5.2033 , 0.669404 , 0.001142 ,  21
   5.2033 , 0.669352 , 0.001142 ,  22
   5.2033 , 0.669389 , 0.001142 ,  23
   5.2033 , 0.669288 , 0.001142 ,  24
   5.2033 , 0.669191 , 0.001142 ,  25
   5.2033 , 0.669186 , 0.001142 ,  26
   5.2033 , 0.669211 , 0.001142 ,  27
   5.2033 , 0.669400 , 0.001142 ,  28
   5.2033 , 0.669184 , 0.001142 ,  29
   5.2033 , 0.669443 , 0.001142 ,  30
   5.2033 , 0.669384 , 0.001142 ,  31
   5.2033 , 0.669261 , 0.001142 ,  32
   5.2033 , 0.669303 , 0.001142 ,  33
   5.2033 , 0.669263 , 0.001142 ,  34
   5.2033 , 0.669093 , 0.001142 ,  35
   5.2033 , 0.669203 , 0.001142 ,  36
   5.2033 , 0.669046 , 0.001142 ,  37
   5.2033 , 0.669283 , 0.001142 ,  38
   5.2033 , 0.669503 , 0.001142 ,  39
   5.2033 , 0.669354 , 0.001142 ,  40
   5.2033 , 0.669297 , 0.001142 ,  41
   5.2033 , 0.669239 , 0.001142 ,  42
   5.2033 , 0.669125 , 0.001142 ,  43
   5.2033 , 0.669425 , 0.001142 ,  44
   5.2033 , 0.669503 , 0.001142 ,  45
   5.2033 , 0.669414 , 0.001142 ,  46
   5.2033 , 0.669390 , 0.001142 ,  47
   5.2033 , 0.669421 , 0.001142 ,  48
   5.2033 , 0.669332 , 0.001142 ,  49
   5.2033 , 0.669316 , 0.001142 ,  50
   5.2033 , 0.669296 , 0.001142 ,  51
   5.2033 , 0.669142 , 0.001142 ,  52
   5.2033 , 0.669153 , 0.001142 ,  53
   5.2033 , 0.669309 , 0.001142 ,  54
   5.2033 , 0.669441 , 0.001142 ,  55
   5.2033 , 0.669158 , 0.001142 ,  56
   5.2033 , 0.669068 , 0.001142 ,  57
   5.2033 , 0.669273 , 0.001142 ,  58
   5.2033 , 0.669425 , 0.001142 ,  59
   5.2033 , 0.669284 , 0.001142 ,  60
   5.2033 , 0.669319 , 0.001142 ,  61
   5.2033 , 0.669150 , 0.001142 ,  62
   5.2033 , 0.669309 , 0.001142 ,  63
   5.2033 , 0.669430 , 0.001142 ,  64
   5.2033 , 0.669125 , 0.001142 ,  65
   5.2033 , 0.669106 , 0.001142 ,  66
   5.2033 , 0.669316 , 0.001142 ,  67
   5.2033 , 0.669303 , 0.001142 ,  68
   5.2033 , 0.669157 , 0.001142 ,  69
   5.2033 , 0.669295 , 0.001142 ,  70
   5.2033 , 0.669388 , 0.001142 ,  71
   5.2033 , 0.669287 , 0.001142 ,  72
   5.2033 , 0.669328 , 0.001142 ,  73
   5.2033 , 0.669452 , 0.001142 ,  74
   5.2033 , 0.669371 , 0.001142 ,  75
   5.2033 , 0.669464 , 0.001142 ,  76
   5.2033 , 0.669221 , 0.001142 ,  77
   5.2033 , 0.669464 , 0.001142 ,  78
   5.2033 , 0.669155 , 0.001142 ,  79
   5.2033 , 0.669304 , 0.001142 ,  80
   5.2033 , 0.669515 , 0.001142 ,  81
   5.2033 , 0.669120 , 0.001142 ,  82
   5.2033 , 0.669595 , 0.001142 ,  83
   5.2033 , 0.669373 , 0.001142 ,  84
   5.2033 , 0.669283 , 0.001142 ,  85
   5.2033 , 0.669278 , 0.001142 ,  86
   5.2033 , 0.669223 , 0.001142 ,  87
   5.2033 , 0.669289 , 0.001142 ,  88
   5.2033 , 0.669130 , 0.001142 ,  89
   5.2033 , 0.669334 , 0.001142 ,  90
   5.2033 , 0.669508 , 0.001142 ,  91
   5.2033 , 0.669313 , 0.001142 ,  92
   5.2033 , 0.669364 , 0.001142 ,  93
   5.2033 , 0.669282 , 0.001142 ,  94
   5.2033 , 0.669319 , 0.001142 ,  95
   5.2033 , 0.669276 , 0.001142 ,  96
   5.2033 , 0.669217 , 0.001142 ,  97
   5.2033 , 0.669349 , 0.001142 ,  98
   5.2033 , 0.669312 , 0.001142 ,  99
   5.2033 , 0.669213 , 0.001142 , 100
   5.2064 , 0.670302 , 0.001092 ,   0
   5.2064 , 0.670300 , 0.001092 ,   1
   5.2064 , 0.670189 , 0.001092 ,   2
   5.2064 , 0.670414 , 0.001092 ,   3
   5.2064 , 0.670353 , 0.001092 ,   4
   5.2064 , 0.670348 , 0.001092 ,   5
   5.2064 , 0.670293 , 0.001092 ,   6
   5.2064 , 0.670251 , 0.001092 ,   7
   5.2064 , 0.670224 , 0.001092 ,   8
   5.2064 , 0.670460 , 0.001092 ,   9
   5.2064 , 0.670194 , 0.001092 ,  10
   5.2064 , 0.670270 , 0.001092 ,  11
   5.2064 , 0.670220 , 0.001092 ,  12
   5.2064 , 0.670284 , 0.001092 ,  13
   5.2064 , 0.670333 , 0.001092 ,  14
   5.2064 , 0.670284 , 0.001092 ,  15
   5.2064 , 0.670151 , 0.001092 ,  16
   5.2064 , 0.670441 , 0.001092 ,  17
   5.2064 , 0.670169 , 0.001092 ,  18
   5.2064 , 0.670320 , 0.001092 ,  19
   5.2064 , 0.670216 , 0.001092 ,  20
   5.2064 , 0.670375 , 0.001092 ,  21
   5.2064 , 0.670303 , 0.001092 ,  22
   5.2064 , 0.670407 , 0.001092 ,  23
   5.2064 , 0.670440 , 0.001092 ,  24
   5.2064 , 0.670135 , 0.001092 ,  25
   5.2064 , 0.670249 , 0.001092 ,  26
   5.2064 , 0.670429 , 0.001092 ,  27
   5.2064 , 0.670321 , 0.001092 ,  28
   5.2064 , 0.670219 , 0.001092 ,  29
   5.2064 , 0.670551 , 0.001092 ,  30
   5.2064 , 0.670380 , 0.001092 ,  31
   5.2064 , 0.670225 , 0.001092 ,  32
   5.2064 , 0.670324 , 0.001092 ,  33
   5.2064 , 0.670354 , 0.001092 ,  34
   5.2064 , 0.670121 , 0.001092 ,  35
   5.2064 , 0.670334 , 0.001092 ,  36
   5.2064 , 0.670198 , 0.001092 ,  37
   5.2064 , 0.670385 , 0.001092 ,  38
   5.2064 , 0.670177 , 0.001092 ,  39
   5.2064 , 0.670263 , 0.001092 ,  40
   5.2064 , 0.670371 , 0.001092 ,  41
   5.2064 , 0.670378 , 0.001092 ,  42
   5.2064 , 0.670166 , 0.001092 ,  43
   5.2064 , 0.670451 , 0.001092 ,  44
   5.2064 , 0.670322 , 0.001092 ,  45
   5.2064 , 0.670473 , 0.001092 ,  46
   5.2064 , 0.670289 , 0.001092 ,  47
   5.2064 , 0.670474 , 0.001092 ,  48
   5.2064 , 0.670349 , 0.001092 ,  49
   5.2064 , 0.670238 , 0.001092 ,  50
   5.2064 , 0.670300 , 0.001092 ,  51
   5.2064 , 0.670076 , 0.001092 ,  52
   5.2064 , 0.670206 , 0.001092 ,  53
   5.2064 , 0.670167 , 0.001092 ,  54
   5.2064 , 0.670365 , 0.001092 ,  55
   5.2064 , 0.670294 , 0.001092 ,  56
   5.2064 , 0.670148 , 0.001092 ,  57
   5.2064 , 0.670234 , 0.001092 ,  58
   5.2064 , 0.670365 , 0.001092 ,  59
   5.2064 , 0.670286 , 0.001092 ,  60
   5.2064 , 0.670374 , 0.001092 ,  61
   5.2064 , 0.670186 , 0.001092 ,  62
   5.2064 , 0.670226 , 0.001092 ,  63
   5.2064 , 0.670501 , 0.001092 ,  64
   5.2064 , 0.670267 , 0.001092 ,  65
   5.2064 , 0.670288 , 0.001092 ,  66
   5.2064 , 0.670480 , 0.001092 ,  67
   5.2064 , 0.670324 , 0.001092 ,  68
   5.2064 , 0.670161 , 0.001092 ,  69
   5.2064 , 0.670338 , 0.001092 ,  70
   5.2064 , 0.670298 , 0.001092 ,  71
   5.2064 , 0.670319 , 0.001092 ,  72
   5.2064 , 0.670266 , 0.001092 ,  73
   5.2064 , 0.670354 , 0.001092 ,  74
   5.2064 , 0.670244 , 0.001092 ,  75
   5.2064 , 0.670445 , 0.001092 ,  76
   5.2064 , 0.670326 , 0.001092 ,  77
   5.2064 , 0.670498 , 0.001092 ,  78
   5.2064 , 0.670260 , 0.001092 ,  79
   5.2064 , 0.670418 , 0.001092 ,  80
   5.2064 , 0.670385 , 0.001092 ,  81
   5.2064 , 0.670281 , 0.001092 ,  82
   5.2064 , 0.670558 , 0.001092 ,  83
   5.2064 , 0.670251 , 0.001092 ,  84
   5.2064 , 0.670309 , 0.001092 ,  85
   5.2064 , 0.670344 , 0.001092 ,  86
   5.2064 , 0.670063 , 0.001092 ,  87
   5.2064 , 0.670228 , 0.001092 ,  88
   5.2064 , 0.670281 , 0.001092 ,  89
   5.2064 , 0.670470 , 0.001092 ,  90
   5.2064 , 0.670457 , 0.001092 ,  91
   5.2064 , 0.670389 , 0.001092 ,  92
   5.2064 , 0.670364 , 0.001092 ,  93
   5.2064 , 0.670132 , 0.001092 ,  94
   5.2064 , 0.670097 , 0.001092 ,  95
   5.2064 , 0.670384 , 0.001092 ,  96
   5.2064 , 0.670071 , 0.001092 ,  97
   5.2064 , 0.670242 , 0.001092 ,  98
   5.2064 , 0.670123 , 0.001092 ,  99
   5.2064 , 0.670307 , 0.001092 , 100
   5.3938 , 0.686333 , 0.001140 ,   0
   5.3938 , 0.686390 , 0.001140 ,   1
   5.3938 , 0.686159 , 0.001140 ,   2
   5.3938 , 0.686338 , 0.001140 ,   3
   5.3938 , 0.686175 , 0.001140 ,   4
   5.3938 , 0.686423 , 0.001140 ,   5
   5.3938 , 0.686326 , 0.001140 ,   6
   5.3938 , 0.686470 , 0.001140 ,   7
   5.3938 , 0.686262 , 0.001140 ,   8
   5.3938 , 0.686466 , 0.001140 ,   9
   5.3938 , 0.686284 , 0.001140 ,  10
   5.3938 , 0.686410 , 0.001140 ,  11
   5.3938 , 0.686230 , 0.001140 ,  12
   5.3938 , 0.686431 , 0.001140 ,  13
   5.3938 , 0.686309 , 0.001140 ,  14
   5.3938 , 0.686258 , 0.001140 ,  15
   5.3938 , 0.686241 , 0.001140 ,  16
   5.3938 , 0.686329 , 0.001140 ,  17
   5.3938 , 0.686121 , 0.001140 ,  18
   5.3938 , 0.686416 , 0.001140 ,  19
   5.3938 , 0.686324 , 0.001140 ,  20
   5.3938 , 0.686394 , 0.001140 ,  21
   5.3938 , 0.686345 , 0.001140 ,  22
   5.3938 , 0.686429 , 0.001140 ,  23
   5.3938 , 0.686306 , 0.001140 ,  24
   5.3938 , 0.686182 , 0.001140 ,  25
   5.3938 , 0.686085 , 0.001140 ,  26
   5.3938 , 0.686321 , 0.001140 ,  27
   5.3938 , 0.686455 , 0.001140 ,  28
   5.3938 , 0.686233 , 0.001140 ,  29
   5.3938 , 0.686492 , 0.001140 ,  30
   5.3938 , 0.686410 , 0.001140 ,  31
   5.3938 , 0.686348 , 0.001140 ,  32
   5.3938 , 0.686426 , 0.001140 ,  33
   5.3938 , 0.686310 , 0.001140 ,  34
   5.3938 , 0.686071 , 0.001140 ,  35
   5.3938 , 0.686247 , 0.001140 ,  36
   5.3938 , 0.686151 , 0.001140 ,  37
   5.3938 , 0.686331 , 0.001140 ,  38
   5.3938 , 0.686414 , 0.001140 ,  39
   5.3938 , 0.686398 , 0.001140 ,  40
   5.3938 , 0.686345 , 0.001140 ,  41
   5.3938 , 0.686330 , 0.001140 ,  42
   5.3938 , 0.686191 , 0.001140 ,  43
   5.3938 , 0.686466 , 0.001140 ,  44
   5.3938 , 0.686524 , 0.001140 ,  45
   5.3938 , 0.686469 , 0.001140 ,  46
   5.3938 , 0.686388 , 0.001140 ,  47
   5.3938 , 0.686482 , 0.001140 ,  48
   5.3938 , 0.686374 , 0.001140 ,  49
   5.3938 , 0.686328 , 0.001140 ,  50
   5.3938 , 0.686259 , 0.001140 ,  51
   5.3938 , 0.686138 , 0.001140 ,  52
   5.3938 , 0.686189 , 0.001140 ,  53
   5.3938 , 0.686389 , 0.001140 ,  54
   5.3938 , 0.686526 , 0.001140 ,  55
   5.3938 , 0.686224 , 0.001140 ,  56
   5.3938 , 0.686146 , 0.001140 ,  57
   5.3938 , 0.686238 , 0.001140 ,  58
   5.3938 , 0.686483 , 0.001140 ,  59
   5.3938 , 0.686357 , 0.001140 ,  60
   5.3938 , 0.686422 , 0.001140 ,  61
   5.3938 , 0.686158 , 0.001140 ,  62
   5.3938 , 0.686270 , 0.001140 ,  63
   5.3938 , 0.686548 , 0.001140 ,  64
   5.3938 , 0.686173 , 0.001140 ,  65
   5.3938 , 0.686163 , 0.001140 ,  66
   5.3938 , 0.686419 , 0.001140 ,  67
   5.3938 , 0.686364 , 0.001140 ,  68
   5.3938 , 0.686211 , 0.001140 ,  69
   5.3938 , 0.686461 , 0.001140 ,  70
   5.3938 , 0.686431 , 0.001140 ,  71
   5.3938 , 0.686388 , 0.001140 ,  72
   5.3938 , 0.686369 , 0.001140 ,  73
   5.3938 , 0.686443 , 0.001140 ,  74
   5.3938 , 0.686349 , 0.001140 ,  75
   5.3938 , 0.686454 , 0.001140 ,  76
   5.3938 , 0.686279 , 0.001140 ,  77
   5.3938 , 0.686442 , 0.001140 ,  78
   5.3938 , 0.686148 , 0.001140 ,  79
   5.3938 , 0.686387 , 0.001140 ,  80
   5.3938 , 0.686554 , 0.001140 ,  81
   5.3938 , 0.686194 , 0.001140 ,  82
   5.3938 , 0.686609 , 0.001140 ,  83
   5.3938 , 0.686355 , 0.001140 ,  84
   5.3938 , 0.686346 , 0.001140 ,  85
   5.3938 , 0.686322 , 0.001140 ,  86
   5.3938 , 0.686202 , 0.001140 ,  87
   5.3938 , 0.686357 , 0.001140 ,  88
   5.3938 , 0.686251 , 0.001140 ,  89
   5.3938 , 0.686410 , 0.001140 ,  90
   5.3938 , 0.686535 , 0.001140 ,  91
   5.3938 , 0.686312 , 0.001140 ,  92
   5.3938 , 0.686317 , 0.001140 ,  93
   5.3938 , 0.686261 , 0.001140 ,  94
   5.3938 , 0.686351 , 0.001140 ,  95
   5.3938 , 0.686347 , 0.001140 ,  96
   5.3938 , 0.686244 , 0.001140 ,  97
   5.3938 , 0.686348 , 0.001140 ,  98
   5.3938 , 0.686348 , 0.001140 ,  99
   5.3938 , 0.686298 , 0.001140 , 100
   5.3956 , 0.686322 , 0.001212 ,   0
   5.3956 , 0.686379 , 0.001212 ,   1
   5.3956 , 0.686166 , 0.001212 ,   2
   5.3956 , 0.686369 , 0.001212 ,   3
   5.3956 , 0.686376 , 0.001212 ,   4
   5.3956 , 0.686380 , 0.001212 ,   5
   5.3956 , 0.686308 , 0.001212 ,   6
   5.3956 , 0.686323 , 0.001212 ,   7
   5.3956 , 0.686307 , 0.001212 ,   8
   5.3956 , 0.686558 , 0.001212 ,   9
   5.3956 , 0.686135 , 0.001212 ,  10
   5.3956 , 0.686300 , 0.001212 ,  11
   5.3956 , 0.686188 , 0.001212 ,  12
   5.3956 , 0.686277 , 0.001212 ,  13
   5.3956 , 0.686463 , 0.001212 ,  14
   5.3956 , 0.686276 , 0.001212 ,  15
   5.3956 , 0.686223 , 0.001212 ,  16
   5.3956 , 0.686472 , 0.001212 ,  17
   5.3956 , 0.686139 , 0.001212 ,  18
   5.3956 , 0.686383 , 0.001212 ,  19
   5.3956 , 0.686141 , 0.001212 ,  20
   5.3956 , 0.686329 , 0.001212 ,  21
   5.3956 , 0.686263 , 0.001212 ,  22
   5.3956 , 0.686353 , 0.001212 ,  23
   5.3956 , 0.686440 , 0.001212 ,  24
   5.3956 , 0.686170 , 0.001212 ,  25
   5.3956 , 0.686258 , 0.001212 ,  26
   5.3956 , 0.686518 , 0.001212 ,  27
   5.3956 , 0.686305 , 0.001212 ,  28
   5.3956 , 0.686298 , 0.001212 ,  29
   5.3956 , 0.686606 , 0.001212 ,  30
   5.3956 , 0.686430 , 0.001212 ,  31
   5.3956 , 0.686365 , 0.001212 ,  32
   5.3956 , 0.686393 , 0.001212 ,  33
   5.3956 , 0.686350 , 0.001212 ,  34
   5.3956 , 0.686119 , 0.001212 ,  35
   5.3956 , 0.686403 , 0.001212 ,  36
   5.3956 , 0.686273 , 0.001212 ,  37
   5.3956 , 0.686398 , 0.001212 ,  38
   5.3956 , 0.686151 , 0.001212 ,  39
   5.3956 , 0.686265 , 0.001212 ,  40
   5.3956 , 0.686415 , 0.001212 ,  41
   5.3956 , 0.686393 , 0.001212 ,  42
   5.3956 , 0.686167 , 0.001212 ,  43
   5.3956 , 0.686506 , 0.001212 ,  44
   5.3956 , 0.686300 , 0.001212 ,  45
   5.3956 , 0.686523 , 0.001212 ,  46
   5.3956 , 0.686273 , 0.001212 ,  47
   5.3956 , 0.686525 , 0.001212 ,  48
   5.3956 , 0.686333 , 0.001212 ,  49
   5.3956 , 0.686253 , 0.001212 ,  50
   5.3956 , 0.686349 , 0.001212 ,  51
   5.3956 , 0.686112 , 0.001212 ,  52
   5.3956 , 0.686231 , 0.001212 ,  53
   5.3956 , 0.686224 , 0.001212 ,  54
   5.3956 , 0.686295 , 0.001212 ,  55
   5.3956 , 0.686298 , 0.001212 ,  56
   5.3956 , 0.686112 , 0.001212 ,  57
   5.3956 , 0.686222 , 0.001212 ,  58
   5.3956 , 0.686416 , 0.001212 ,  59
   5.3956 , 0.686323 , 0.001212 ,  60
   5.3956 , 0.686462 , 0.001212 ,  61
   5.3956 , 0.686230 , 0.001212 ,  62
   5.3956 , 0.686307 , 0.001212 ,  63
   5.3956 , 0.686560 , 0.001212 ,  64
   5.3956 , 0.686278 , 0.001212 ,  65
   5.3956 , 0.686240 , 0.001212 ,  66
   5.3956 , 0.686557 , 0.001212 ,  67
   5.3956 , 0.686342 , 0.001212 ,  68
   5.3956 , 0.686183 , 0.001212 ,  69
   5.3956 , 0.686428 , 0.001212 ,  70
   5.3956 , 0.686340 , 0.001212 ,  71
   5.3956 , 0.686304 , 0.001212 ,  72
   5.3956 , 0.686369 , 0.001212 ,  73
   5.3956 , 0.686376 , 0.001212 ,  74
   5.3956 , 0.686387 , 0.001212 ,  75
   5.3956 , 0.686378 , 0.001212 ,  76
   5.3956 , 0.686335 , 0.001212 ,  77
   5.3956 , 0.686551 , 0.001212 ,  78
   5.3956 , 0.686290 , 0.001212 ,  79
   5.3956 , 0.686395 , 0.001212 ,  80
   5.3956 , 0.686379 , 0.001212 ,  81
   5.3956 , 0.686297 , 0.001212 ,  82
   5.3956 , 0.686596 , 0.001212 ,  83
   5.3956 , 0.686290 , 0.001212 ,  84
   5.3956 , 0.686316 , 0.001212 ,  85
   5.3956 , 0.686237 , 0.001212 ,  86
   5.3956 , 0.686092 , 0.001212 ,  87
   5.3956 , 0.686248 , 0.001212 ,  88
   5.3956 , 0.686278 , 0.001212 ,  89
   5.3956 , 0.686497 , 0.001212 ,  90
   5.3956 , 0.686460 , 0.001212 ,  91
   5.3956 , 0.686398 , 0.001212 ,  92
   5.3956 , 0.686254 , 0.001212 ,  93
   5.3956 , 0.686151 , 0.001212 ,  94
   5.3956 , 0.686146 , 0.001212 ,  95
   5.3956 , 0.686364 , 0.001212 ,  96
   5.3956 , 0.686040 , 0.001212 ,  97
   5.3956 , 0.686220 , 0.001212 ,  98
   5.3956 , 0.686167 , 0.001212 ,  99
   5.3956 , 0.686299 , 0.001212 , 100
   5.4880 , 0.695181 , 0.001236 ,   0
   5.4880 , 0.695199 , 0.001236 ,   1
   5.4880 , 0.694977 , 0.001236 ,   2
   5.4880 , 0.695250 , 0.001236 ,   3
   5.4880 , 0.695223 , 0.001236 ,   4
   5.4880 , 0.695280 , 0.001236 ,   5
   5.4880 , 0.695189 , 0.001236 ,   6
   5.4880 , 0.695155 , 0.001236 ,   7
   5.4880 , 0.695099 , 0.001236 ,   8
   5.4880 , 0.695366 , 0.001236 ,   9
   5.4880 , 0.695038 , 0.001236 ,  10
   5.4880 , 0.695189 , 0.001236 ,  11
   5.4880 , 0.695034 , 0.001236 ,  12
   5.4880 , 0.695214 , 0.001236 ,  13
   5.4880 , 0.695182 , 0.001236 ,  14
   5.4880 , 0.695140 , 0.001236 ,  15
   5.4880 , 0.695012 , 0.001236 ,  16
   5.4880 , 0.695329 , 0.001236 ,  17
   5.4880 , 0.695006 , 0.001236 ,  18
   5.4880 , 0.695189 , 0.001236 ,  19
   5.4880 , 0.695068 , 0.001236 ,  20
   5.4880 , 0.695280 , 0.001236 ,  21
   5.4880 , 0.695182 , 0.001236 ,  22
   5.4880 , 0.695315 , 0.001236 ,  23
   5.4880 , 0.695309 , 0.001236 ,  24
   5.4880 , 0.694999 , 0.001236 ,  25
   5.4880 , 0.695064 , 0.001236 ,  26
   5.4880 , 0.695280 , 0.001236 ,  27
   5.4880 , 0.695242 , 0.001236 ,  28
   5.4880 , 0.695097 , 0.001236 ,  29
   5.4880 , 0.695457 , 0.001236 ,  30
   5.4880 , 0.695301 , 0.001236 ,  31
   5.4880 , 0.695158 , 0.001236 ,  32
   5.4880 , 0.695187 , 0.001236 ,  33
   5.4880 , 0.695215 , 0.001236 ,  34
   5.4880 , 0.694927 , 0.001236 ,  35
   5.4880 , 0.695226 , 0.001236 ,  36
   5.4880 , 0.695063 , 0.001236 ,  37
   5.4880 , 0.695214 , 0.001236 ,  38
   5.4880 , 0.695107 , 0.001236 ,  39
   5.4880 , 0.695152 , 0.001236 ,  40
   5.4880 , 0.695255 , 0.001236 ,  41
   5.4880 , 0.695266 , 0.001236 ,  42
   5.4880 , 0.695051 , 0.001236 ,  43
   5.4880 , 0.695387 , 0.001236 ,  44
   5.4880 , 0.695213 , 0.001236 ,  45
   5.4880 , 0.695369 , 0.001236 ,  46
   5.4880 , 0.695235 , 0.001236 ,  47
   5.4880 , 0.695423 , 0.001236 ,  48
   5.4880 , 0.695187 , 0.001236 ,  49
   5.4880 , 0.695071 , 0.001236 ,  50
   5.4880 , 0.695108 , 0.001236 ,  51
   5.4880 , 0.694966 , 0.001236 ,  52
   5.4880 , 0.695050 , 0.001236 ,  53
   5.4880 , 0.695030 , 0.001236 ,  54
   5.4880 , 0.695228 , 0.001236 ,  55
   5.4880 , 0.695169 , 0.001236 ,  56
   5.4880 , 0.695001 , 0.001236 ,  57
   5.4880 , 0.695104 , 0.001236 ,  58
   5.4880 , 0.695316 , 0.001236 ,  59
   5.4880 , 0.695235 , 0.001236 ,  60
   5.4880 , 0.695330 , 0.001236 ,  61
   5.4880 , 0.695005 , 0.001236 ,  62
   5.4880 , 0.695100 , 0.001236 ,  63
   5.4880 , 0.695373 , 0.001236 ,  64
   5.4880 , 0.695062 , 0.001236 ,  65
   5.4880 , 0.695124 , 0.001236 ,  66
   5.4880 , 0.695325 , 0.001236 ,  67
   5.4880 , 0.695199 , 0.001236 ,  68
   5.4880 , 0.695044 , 0.001236 ,  69
   5.4880 , 0.695294 , 0.001236 ,  70
   5.4880 , 0.695236 , 0.001236 ,  71
   5.4880 , 0.695230 , 0.001236 ,  72
   5.4880 , 0.695120 , 0.001236 ,  73
   5.4880 , 0.695271 , 0.001236 ,  74
   5.4880 , 0.695157 , 0.001236 ,  75
   5.4880 , 0.695314 , 0.001236 ,  76
   5.4880 , 0.695254 , 0.001236 ,  77
   5.4880 , 0.695379 , 0.001236 ,  78
   5.4880 , 0.695079 , 0.001236 ,  79
   5.4880 , 0.695298 , 0.001236 ,  80
   5.4880 , 0.695339 , 0.001236 ,  81
   5.4880 , 0.695124 , 0.001236 ,  82
   5.4880 , 0.695433 , 0.001236 ,  83
   5.4880 , 0.695082 , 0.001236 ,  84
   5.4880 , 0.695189 , 0.001236 ,  85
   5.4880 , 0.695163 , 0.001236 ,  86
   5.4880 , 0.694933 , 0.001236 ,  87
   5.4880 , 0.695123 , 0.001236 ,  88
   5.4880 , 0.695132 , 0.001236 ,  89
   5.4880 , 0.695366 , 0.001236 ,  90
   5.4880 , 0.695375 , 0.001236 ,  91
   5.4880 , 0.695275 , 0.001236 ,  92
   5.4880 , 0.695159 , 0.001236 ,  93
   5.4880 , 0.695029 , 0.001236 ,  94
   5.4880 , 0.694992 , 0.001236 ,  95
   5.4880 , 0.695275 , 0.001236 ,  96
   5.4880 , 0.694980 , 0.001236 ,  97
   5.4880 , 0.695085 , 0.001236 ,  98
   5.4880 , 0.695028 , 0.001236 ,  99
   5.4880 , 0.695191 , 0.001236 , 100
   5.6673 , 0.710684 , 0.001308 ,   0
   5.6673 , 0.710750 , 0.001308 ,   1
   5.6673 , 0.710481 , 0.001308 ,   2
   5.6673 , 0.710664 , 0.001308 ,   3
   5.6673 , 0.710586 , 0.001308 ,   4
   5.6673 , 0.710813 , 0.001308 ,   5
   5.6673 , 0.710740 , 0.001308 ,   6
   5.6673 , 0.710739 , 0.001308 ,   7
   5.6673 , 0.710538 , 0.001308 ,   8
   5.6673 , 0.710772 , 0.001308 ,   9
   5.6673 , 0.710589 , 0.001308 ,  10
   5.6673 , 0.710782 , 0.001308 ,  11
   5.6673 , 0.710447 , 0.001308 ,  12
   5.6673 , 0.710712 , 0.001308 ,  13
   5.6673 , 0.710771 , 0.001308 ,  14
   5.6673 , 0.710723 , 0.001308 ,  15
   5.6673 , 0.710552 , 0.001308 ,  16
   5.6673 , 0.710868 , 0.001308 ,  17
   5.6673 , 0.710528 , 0.001308 ,  18
   5.6673 , 0.710814 , 0.001308 ,  19
   5.6673 , 0.710535 , 0.001308 ,  20
   5.6673 , 0.710709 , 0.001308 ,  21
   5.6673 , 0.710523 , 0.001308 ,  22
   5.6673 , 0.710834 , 0.001308 ,  23
   5.6673 , 0.710736 , 0.001308 ,  24
   5.6673 , 0.710456 , 0.001308 ,  25
   5.6673 , 0.710602 , 0.001308 ,  26
   5.6673 , 0.710886 , 0.001308 ,  27
   5.6673 , 0.710838 , 0.001308 ,  28
   5.6673 , 0.710638 , 0.001308 ,  29
   5.6673 , 0.711079 , 0.001308 ,  30
   5.6673 , 0.710902 , 0.001308 ,  31
   5.6673 , 0.710863 , 0.001308 ,  32
   5.6673 , 0.710747 , 0.001308 ,  33
   5.6673 , 0.710767 , 0.001308 ,  34
   5.6673 , 0.710435 , 0.001308 ,  35
   5.6673 , 0.710661 , 0.001308 ,  36
   5.6673 , 0.710753 , 0.001308 ,  37
   5.6673 , 0.710652 , 0.001308 ,  38
   5.6673 , 0.710533 , 0.001308 ,  39
   5.6673 , 0.710648 , 0.001308 ,  40
   5.6673 , 0.710611 , 0.001308 ,  41
   5.6673 , 0.710789 , 0.001308 ,  42
   5.6673 , 0.710576 , 0.001308 ,  43
   5.6673 , 0.710959 , 0.001308 ,  44
   5.6673 , 0.710760 , 0.001308 ,  45
   5.6673 , 0.710829 , 0.001308 ,  46
   5.6673 , 0.710608 , 0.001308 ,  47
   5.6673 , 0.710741 , 0.001308 ,  48
   5.6673 , 0.710533 , 0.001308 ,  49
   5.6673 , 0.710787 , 0.001308 ,  50
   5.6673 , 0.710704 , 0.001308 ,  51
   5.6673 , 0.710531 , 0.001308 ,  52
   5.6673 , 0.710570 , 0.001308 ,  53
   5.6673 , 0.710680 , 0.001308 ,  54
   5.6673 , 0.710722 , 0.001308 ,  55
   5.6673 , 0.710644 , 0.001308 ,  56
   5.6673 , 0.710606 , 0.001308 ,  57
   5.6673 , 0.710363 , 0.001308 ,  58
   5.6673 , 0.710676 , 0.001308 ,  59
   5.6673 , 0.710643 , 0.001308 ,  60
   5.6673 , 0.710762 , 0.001308 ,  61
   5.6673 , 0.710593 , 0.001308 ,  62
   5.6673 , 0.710526 , 0.001308 ,  63
   5.6673 , 0.710889 , 0.001308 ,  64
   5.6673 , 0.710480 , 0.001308 ,  65
   5.6673 , 0.710789 , 0.001308 ,  66
   5.6673 , 0.710731 , 0.001308 ,  67
   5.6673 , 0.710726 , 0.001308 ,  68
   5.6673 , 0.710657 , 0.001308 ,  69
   5.6673 , 0.710849 , 0.001308 ,  70
   5.6673 , 0.710717 , 0.001308 ,  71
   5.6673 , 0.710913 , 0.001308 ,  72
   5.6673 , 0.710750 , 0.001308 ,  73
   5.6673 , 0.710697 , 0.001308 ,  74
   5.6673 , 0.710827 , 0.001308 ,  75
   5.6673 , 0.710635 , 0.001308 ,  76
   5.6673 , 0.710791 , 0.001308 ,  77
   5.6673 , 0.710791 , 0.001308 ,  78
   5.6673 , 0.710654 , 0.001308 ,  79
   5.6673 , 0.710696 , 0.001308 ,  80
   5.6673 , 0.710688 , 0.001308 ,  81
   5.6673 , 0.710680 , 0.001308 ,  82
   5.6673 , 0.710738 , 0.001308 ,  83
   5.6673 , 0.710622 , 0.001308 ,  84
   5.6673 , 0.710510 , 0.001308 ,  85
   5.6673 , 0.710550 , 0.001308 ,  86
   5.6673 , 0.710531 , 0.001308 ,  87
   5.6673 , 0.710708 , 0.001308 ,  88
   5.6673 , 0.710682 , 0.001308 ,  89
   5.6673 , 0.710897 , 0.001308 ,  90
   5.6673 , 0.710801 , 0.001308 ,  91
   5.6673 , 0.710592 , 0.001308 ,  92
   5.6673 , 0.710492 , 0.001308 ,  93
   5.6673 , 0.710700 , 0.001308 ,  94
   5.6673 , 0.710496 , 0.001308 ,  95
   5.6673 , 0.710721 , 0.001308 ,  96
   5.6673 , 0.710473 , 0.001308 ,  97
   5.6673 , 0.710531 , 0.001308 ,  98
   5.6673 , 0.710669 , 0.001308 ,  99
   5.6673 , 0.710752 , 0.001308 , 100
   5.7557 , 0.718098 , 0.001311 ,   0
   5.7557 , 0.718222 , 0.001311 ,   1
   5.7557 , 0.717837 , 0.001311 ,   2
   5.7557 , 0.718109 , 0.001311 ,   3
   5.7557 , 0.717895 , 0.001311 ,   4
   5.7557 , 0.718225 , 0.001311 ,   5
   5.7557 , 0.718095 , 0.001311 ,   6
   5.7557 , 0.718155 , 0.001311 ,   7
   5.7557 , 0.717970 , 0.001311 ,   8
   5.7557 , 0.718169 , 0.001311 ,   9
   5.7557 , 0.718004 , 0.001311 ,  10
   5.7557 , 0.718165 , 0.001311 ,  11
   5.7557 , 0.717890 , 0.001311 ,  12
   5.7557 , 0.718219 , 0.001311 ,  13
   5.7557 , 0.718087 , 0.001311 ,  14
   5.7557 , 0.718169 , 0.001311 ,  15
   5.7557 , 0.717934 , 0.001311 ,  16
   5.7557 , 0.718205 , 0.001311 ,  17
   5.7557 , 0.717850 , 0.001311 ,  18
   5.7557 , 0.718235 , 0.001311 ,  19
   5.7557 , 0.718002 , 0.001311 ,  20
   5.7557 , 0.718140 , 0.001311 ,  21
   5.7557 , 0.718092 , 0.001311 ,  22
   5.7557 , 0.718254 , 0.001311 ,  23
   5.7557 , 0.718123 , 0.001311 ,  24
   5.7557 , 0.717880 , 0.001311 ,  25
   5.7557 , 0.717839 , 0.001311 ,  26
   5.7557 , 0.718228 , 0.001311 ,  27
   5.7557 , 0.718216 , 0.001311 ,  28
   5.7557 , 0.717985 , 0.001311 ,  29
   5.7557 , 0.718350 , 0.001311 ,  30
   5.7557 , 0.718251 , 0.001311 ,  31
   5.7557 , 0.718220 , 0.001311 ,  32
   5.7557 , 0.718258 , 0.001311 ,  33
   5.7557 , 0.718196 , 0.001311 ,  34
   5.7557 , 0.717827 , 0.001311 ,  35
   5.7557 , 0.718020 , 0.001311 ,  36
   5.7557 , 0.718077 , 0.001311 ,  37
   5.7557 , 0.718008 , 0.001311 ,  38
   5.7557 , 0.717945 , 0.001311 ,  39
   5.7557 , 0.718056 , 0.001311 ,  40
   5.7557 , 0.718055 , 0.001311 ,  41
   5.7557 , 0.718208 , 0.001311 ,  42
   5.7557 , 0.717999 , 0.001311 ,  43
   5.7557 , 0.718270 , 0.001311 ,  44
   5.7557 , 0.718315 , 0.001311 ,  45
   5.7557 , 0.718249 , 0.001311 ,  46
   5.7557 , 0.718066 , 0.001311 ,  47
   5.7557 , 0.718129 , 0.001311 ,  48
   5.7557 , 0.718105 , 0.001311 ,  49
   5.7557 , 0.718174 , 0.001311 ,  50
   5.7557 , 0.718002 , 0.001311 ,  51
   5.7557 , 0.717907 , 0.001311 ,  52
   5.7557 , 0.717905 , 0.001311 ,  53
   5.7557 , 0.718157 , 0.001311 ,  54
   5.7557 , 0.718214 , 0.001311 ,  55
   5.7557 , 0.718040 , 0.001311 ,  56
   5.7557 , 0.718020 , 0.001311 ,  57
   5.7557 , 0.717781 , 0.001311 ,  58
   5.7557 , 0.718152 , 0.001311 ,  59
   5.7557 , 0.718114 , 0.001311 ,  60
   5.7557 , 0.718244 , 0.001311 ,  61
   5.7557 , 0.717888 , 0.001311 ,  62
   5.7557 , 0.717930 , 0.001311 ,  63
   5.7557 , 0.718403 , 0.001311 ,  64
   5.7557 , 0.717914 , 0.001311 ,  65
   5.7557 , 0.718050 , 0.001311 ,  66
   5.7557 , 0.718223 , 0.001311 ,  67
   5.7557 , 0.718117 , 0.001311 ,  68
   5.7557 , 0.718015 , 0.001311 ,  69
   5.7557 , 0.718340 , 0.001311 ,  70
   5.7557 , 0.718177 , 0.001311 ,  71
   5.7557 , 0.718309 , 0.001311 ,  72
   5.7557 , 0.718107 , 0.001311 ,  73
   5.7557 , 0.718099 , 0.001311 ,  74
   5.7557 , 0.718147 , 0.001311 ,  75
   5.7557 , 0.718152 , 0.001311 ,  76
   5.7557 , 0.718087 , 0.001311 ,  77
   5.7557 , 0.718176 , 0.001311 ,  78
   5.7557 , 0.718010 , 0.001311 ,  79
   5.7557 , 0.718136 , 0.001311 ,  80
   5.7557 , 0.718265 , 0.001311 ,  81
   5.7557 , 0.718036 , 0.001311 ,  82
   5.7557 , 0.718297 , 0.001311 ,  83
   5.7557 , 0.718120 , 0.001311 ,  84
   5.7557 , 0.718014 , 0.001311 ,  85
   5.7557 , 0.718006 , 0.001311 ,  86
   5.7557 , 0.717944 , 0.001311 ,  87
   5.7557 , 0.718073 , 0.001311 ,  88
   5.7557 , 0.718095 , 0.001311 ,  89
   5.7557 , 0.718260 , 0.001311 ,  90
   5.7557 , 0.718170 , 0.001311 ,  91
   5.7557 , 0.718084 , 0.001311 ,  92
   5.7557 , 0.717954 , 0.001311 ,  93
   5.7557 , 0.718064 , 0.001311 ,  94
   5.7557 , 0.718054 , 0.001311 ,  95
   5.7557 , 0.718133 , 0.001311 ,  96
   5.7557 , 0.717966 , 0.001311 ,  97
   5.7557 , 0.718025 , 0.001311 ,  98
   5.7557 , 0.718125 , 0.001311 ,  99
   5.7557 , 0.718136 , 0.001311 , 100
   5.7568 , 0.718634 , 0.001362 ,   0
   5.7568 , 0.718644 , 0.001362 ,   1
   5.7568 , 0.718404 , 0.001362 ,   2
   5.7568 , 0.718589 , 0.001362 ,   3
   5.7568 , 0.718657 , 0.001362 ,   4
   5.7568 , 0.718801 , 0.001362 ,   5
   5.7568 , 0.718646 , 0.001362 ,   6
   5.7568 , 0.718661 , 0.001362 ,   7
   5.7568 , 0.718580 , 0.001362 ,   8
   5.7568 , 0.718795 , 0.001362 ,   9
   5.7568 , 0.718538 , 0.001362 ,  10
   5.7568 , 0.718683 , 0.001362 ,  11
   5.7568 , 0.718484 , 0.001362 ,  12
   5.7568 , 0.718746 , 0.001362 ,  13
   5.7568 , 0.718648 , 0.001362 ,  14
   5.7568 , 0.718550 , 0.001362 ,  15
   5.7568 , 0.718489 , 0.001362 ,  16
   5.7568 , 0.718734 , 0.001362 ,  17
   5.7568 , 0.718424 , 0.001362 ,  18
   5.7568 , 0.718617 , 0.001362 ,  19
   5.7568 , 0.718502 , 0.001362 ,  20
   5.7568 , 0.718788 , 0.001362 ,  21
   5.7568 , 0.718679 , 0.001362 ,  22
   5.7568 , 0.718770 , 0.001362 ,  23
   5.7568 , 0.718751 , 0.001362 ,  24
   5.7568 , 0.718476 , 0.001362 ,  25
   5.7568 , 0.718404 , 0.001362 ,  26
   5.7568 , 0.718669 , 0.001362 ,  27
   5.7568 , 0.718683 , 0.001362 ,  28
   5.7568 , 0.718498 , 0.001362 ,  29
   5.7568 , 0.718891 , 0.001362 ,  30
   5.7568 , 0.718721 , 0.001362 ,  31
   5.7568 , 0.718629 , 0.001362 ,  32
   5.7568 , 0.718638 , 0.001362 ,  33
   5.7568 , 0.718619 , 0.001362 ,  34
   5.7568 , 0.718351 , 0.001362 ,  35
   5.7568 , 0.718701 , 0.001362 ,  36
   5.7568 , 0.718482 , 0.001362 ,  37
   5.7568 , 0.718656 , 0.001362 ,  38
   5.7568 , 0.718634 , 0.001362 ,  39
   5.7568 , 0.718669 , 0.001362 ,  40
   5.7568 , 0.718679 , 0.001362 ,  41
   5.7568 , 0.718709 , 0.001362 ,  42
   5.7568 , 0.718511 , 0.001362 ,  43
   5.7568 , 0.718819 , 0.001362 ,  44
   5.7568 , 0.718733 , 0.001362 ,  45
   5.7568 , 0.718846 , 0.001362 ,  46
   5.7568 , 0.718790 , 0.001362 ,  47
   5.7568 , 0.718871 , 0.001362 ,  48
   5.7568 , 0.718686 , 0.001362 ,  49
   5.7568 , 0.718508 , 0.001362 ,  50
   5.7568 , 0.718521 , 0.001362 ,  51
   5.7568 , 0.718352 , 0.001362 ,  52
   5.7568 , 0.718511 , 0.001362 ,  53
   5.7568 , 0.718427 , 0.001362 ,  54
   5.7568 , 0.718759 , 0.001362 ,  55
   5.7568 , 0.718602 , 0.001362 ,  56
   5.7568 , 0.718483 , 0.001362 ,  57
   5.7568 , 0.718592 , 0.001362 ,  58
   5.7568 , 0.718799 , 0.001362 ,  59
   5.7568 , 0.718722 , 0.001362 ,  60
   5.7568 , 0.718814 , 0.001362 ,  61
   5.7568 , 0.718451 , 0.001362 ,  62
   5.7568 , 0.718528 , 0.001362 ,  63
   5.7568 , 0.718811 , 0.001362 ,  64
   5.7568 , 0.718443 , 0.001362 ,  65
   5.7568 , 0.718526 , 0.001362 ,  66
   5.7568 , 0.718775 , 0.001362 ,  67
   5.7568 , 0.718660 , 0.001362 ,  68
   5.7568 , 0.718493 , 0.001362 ,  69
   5.7568 , 0.718759 , 0.001362 ,  70
   5.7568 , 0.718753 , 0.001362 ,  71
   5.7568 , 0.718660 , 0.001362 ,  72
   5.7568 , 0.718627 , 0.001362 ,  73
   5.7568 , 0.718764 , 0.001362 ,  74
   5.7568 , 0.718588 , 0.001362 ,  75
   5.7568 , 0.718766 , 0.001362 ,  76
   5.7568 , 0.718695 , 0.001362 ,  77
   5.7568 , 0.718813 , 0.001362 ,  78
   5.7568 , 0.718428 , 0.001362 ,  79
   5.7568 , 0.718696 , 0.001362 ,  80
   5.7568 , 0.718826 , 0.001362 ,  81
   5.7568 , 0.718528 , 0.001362 ,  82
   5.7568 , 0.718934 , 0.001362 ,  83
   5.7568 , 0.718500 , 0.001362 ,  84
   5.7568 , 0.718637 , 0.001362 ,  85
   5.7568 , 0.718652 , 0.001362 ,  86
   5.7568 , 0.718339 , 0.001362 ,  87
   5.7568 , 0.718663 , 0.001362 ,  88
   5.7568 , 0.718575 , 0.001362 ,  89
   5.7568 , 0.718826 , 0.001362 ,  90
   5.7568 , 0.718850 , 0.001362 ,  91
   5.7568 , 0.718707 , 0.001362 ,  92
   5.7568 , 0.718551 , 0.001362 ,  93
   5.7568 , 0.718447 , 0.001362 ,  94
   5.7568 , 0.718479 , 0.001362 ,  95
   5.7568 , 0.718761 , 0.001362 ,  96
   5.7568 , 0.718543 , 0.001362 ,  97
   5.7568 , 0.718459 , 0.001362 ,  98
   5.7568 , 0.718520 , 0.001362 ,  99
   5.7568 , 0.718639 , 0.001362 , 100
   5.8430 , 0.724144 , 0.001520 ,   0
   5.8430 , 0.724146 , 0.001520 ,   1
   5.8430 , 0.724044 , 0.001520 ,   2
   5.8430 , 0.724055 , 0.001520 ,   3
   5.8430 , 0.723835 , 0.001520 ,   4
   5.8430 , 0.724327 , 0.001520 ,   5
   5.8430 , 0.724175 , 0.001520 ,   6
   5.8430 , 0.724387 , 0.001520 ,   7
   5.8430 , 0.724065 , 0.001520 ,   8
   5.8430 , 0.724287 , 0.001520 ,   9
   5.8430 , 0.724205 , 0.001520 ,  10
   5.8430 , 0.724314 , 0.001520 ,  11
   5.8430 , 0.724027 , 0.001520 ,  12
   5.8430 , 0.724235 , 0.001520 ,  13
   5.8430 , 0.724115 , 0.001520 ,  14
   5.8430 , 0.724092 , 0.001520 ,  15
   5.8430 , 0.723990 , 0.001520 ,  16
   5.8430 , 0.724074 , 0.001520 ,  17
   5.8430 , 0.723880 , 0.001520 ,  18
   5.8430 , 0.724235 , 0.001520 ,  19
   5.8430 , 0.724200 , 0.001520 ,  20
   5.8430 , 0.724272 , 0.001520 ,  21
   5.8430 , 0.724186 , 0.001520 ,  22
   5.8430 , 0.724282 , 0.001520 ,  23
   5.8430 , 0.724166 , 0.001520 ,  24
   5.8430 , 0.724083 , 0.001520 ,  25
   5.8430 , 0.723907 , 0.001520 ,  26
   5.8430 , 0.724091 , 0.001520 ,  27
   5.8430 , 0.724253 , 0.001520 ,  28
   5.8430 , 0.723942 , 0.001520 ,  29
   5.8430 , 0.724398 , 0.001520 ,  30
   5.8430 , 0.724221 , 0.001520 ,  31
   5.8430 , 0.724127 , 0.001520 ,  32
   5.8430 , 0.724196 , 0.001520 ,  33
   5.8430 , 0.724148 , 0.001520 ,  34
   5.8430 , 0.723877 , 0.001520 ,  35
   5.8430 , 0.724016 , 0.001520 ,  36
   5.8430 , 0.723822 , 0.001520 ,  37
   5.8430 , 0.724152 , 0.001520 ,  38
   5.8430 , 0.724383 , 0.001520 ,  39
   5.8430 , 0.724320 , 0.001520 ,  40
   5.8430 , 0.724142 , 0.001520 ,  41
   5.8430 , 0.724151 , 0.001520 ,  42
   5.8430 , 0.723917 , 0.001520 ,  43
   5.8430 , 0.724210 , 0.001520 ,  44
   5.8430 , 0.724383 , 0.001520 ,  45
   5.8430 , 0.724360 , 0.001520 ,  46
   5.8430 , 0.724271 , 0.001520 ,  47
   5.8430 , 0.724297 , 0.001520 ,  48
   5.8430 , 0.724309 , 0.001520 ,  49
   5.8430 , 0.724168 , 0.001520 ,  50
   5.8430 , 0.724140 , 0.001520 ,  51
   5.8430 , 0.723973 , 0.001520 ,  52
   5.8430 , 0.723975 , 0.001520 ,  53
   5.8430 , 0.724164 , 0.001520 ,  54
   5.8430 , 0.724433 , 0.001520 ,  55
   5.8430 , 0.724028 , 0.001520 ,  56
   5.8430 , 0.723783 , 0.001520 ,  57
   5.8430 , 0.724071 , 0.001520 ,  58
   5.8430 , 0.724250 , 0.001520 ,  59
   5.8430 , 0.724178 , 0.001520 ,  60
   5.8430 , 0.724185 , 0.001520 ,  61
   5.8430 , 0.723949 , 0.001520 ,  62
   5.8430 , 0.724130 , 0.001520 ,  63
   5.8430 , 0.724357 , 0.001520 ,  64
   5.8430 , 0.723957 , 0.001520 ,  65
   5.8430 , 0.723859 , 0.001520 ,  66
   5.8430 , 0.724220 , 0.001520 ,  67
   5.8430 , 0.724022 , 0.001520 ,  68
   5.8430 , 0.723939 , 0.001520 ,  69
   5.8430 , 0.724226 , 0.001520 ,  70
   5.8430 , 0.724292 , 0.001520 ,  71
   5.8430 , 0.724088 , 0.001520 ,  72
   5.8430 , 0.724239 , 0.001520 ,  73
   5.8430 , 0.724332 , 0.001520 ,  74
   5.8430 , 0.724238 , 0.001520 ,  75
   5.8430 , 0.724216 , 0.001520 ,  76
   5.8430 , 0.724104 , 0.001520 ,  77
   5.8430 , 0.724342 , 0.001520 ,  78
   5.8430 , 0.723860 , 0.001520 ,  79
   5.8430 , 0.724018 , 0.001520 ,  80
   5.8430 , 0.724360 , 0.001520 ,  81
   5.8430 , 0.723949 , 0.001520 ,  82
   5.8430 , 0.724537 , 0.001520 ,  83
   5.8430 , 0.724179 , 0.001520 ,  84
   5.8430 , 0.724079 , 0.001520 ,  85
   5.8430 , 0.724149 , 0.001520 ,  86
   5.8430 , 0.723920 , 0.001520 ,  87
   5.8430 , 0.724190 , 0.001520 ,  88
   5.8430 , 0.724039 , 0.001520 ,  89
   5.8430 , 0.724136 , 0.001520 ,  90
   5.8430 , 0.724362 , 0.001520 ,  91
   5.8430 , 0.724025 , 0.001520 ,  92
   5.8430 , 0.724174 , 0.001520 ,  93
   5.8430 , 0.724102 , 0.001520 ,  94
   5.8430 , 0.724191 , 0.001520 ,  95
   5.8430 , 0.724172 , 0.001520 ,  96
   5.8430 , 0.724093 , 0.001520 ,  97
   5.8430 , 0.724140 , 0.001520 ,  98
   5.8430 , 0.724131 , 0.001520 ,  99
   5.8430 , 0.724092 , 0.001520 , 100
   5.8436 , 0.724830 , 0.001520 ,   0
   5.8436 , 0.724894 , 0.001520 ,   1
   5.8436 , 0.724633 , 0.001520 ,   2
   5.8436 , 0.724820 , 0.001520 ,   3
   5.8436 , 0.724774 , 0.001520 ,   4
   5.8436 , 0.724970 , 0.001520 ,   5
   5.8436 , 0.724865 , 0.001520 ,   6
   5.8436 , 0.724864 , 0.001520 ,   7
   5.8436 , 0.724730 , 0.001520 ,   8
   5.8436 , 0.725082 , 0.001520 ,   9
   5.8436 , 0.724632 , 0.001520 ,  10
   5.8436 , 0.724847 , 0.001520 ,  11
   5.8436 , 0.724566 , 0.001520 ,  12
   5.8436 , 0.724754 , 0.001520 ,  13
   5.8436 , 0.724989 , 0.001520 ,  14
   5.8436 , 0.724787 , 0.001520 ,  15
   5.8436 , 0.724667 , 0.001520 ,  16
   5.8436 , 0.725030 , 0.001520 ,  17
   5.8436 , 0.724578 , 0.001520 ,  18
   5.8436 , 0.724935 , 0.001520 ,  19
   5.8436 , 0.724590 , 0.001520 ,  20
   5.8436 , 0.724814 , 0.001520 ,  21
   5.8436 , 0.724643 , 0.001520 ,  22
   5.8436 , 0.724902 , 0.001520 ,  23
   5.8436 , 0.724971 , 0.001520 ,  24
   5.8436 , 0.724583 , 0.001520 ,  25
   5.8436 , 0.724723 , 0.001520 ,  26
   5.8436 , 0.725116 , 0.001520 ,  27
   5.8436 , 0.724850 , 0.001520 ,  28
   5.8436 , 0.724848 , 0.001520 ,  29
   5.8436 , 0.725170 , 0.001520 ,  30
   5.8436 , 0.725076 , 0.001520 ,  31
   5.8436 , 0.725003 , 0.001520 ,  32
   5.8436 , 0.724965 , 0.001520 ,  33
   5.8436 , 0.724920 , 0.001520 ,  34
   5.8436 , 0.724524 , 0.001520 ,  35
   5.8436 , 0.724862 , 0.001520 ,  36
   5.8436 , 0.724856 , 0.001520 ,  37
   5.8436 , 0.724858 , 0.001520 ,  38
   5.8436 , 0.724679 , 0.001520 ,  39
   5.8436 , 0.724750 , 0.001520 ,  40
   5.8436 , 0.724853 , 0.001520 ,  41
   5.8436 , 0.724943 , 0.001520 ,  42
   5.8436 , 0.724662 , 0.001520 ,  43
   5.8436 , 0.725147 , 0.001520 ,  44
   5.8436 , 0.724871 , 0.001520 ,  45
   5.8436 , 0.725054 , 0.001520 ,  46
   5.8436 , 0.724759 , 0.001520 ,  47
   5.8436 , 0.724993 , 0.001520 ,  48
   5.8436 , 0.724752 , 0.001520 ,  49
   5.8436 , 0.724845 , 0.001520 ,  50
   5.8436 , 0.724821 , 0.001520 ,  51
   5.8436 , 0.724626 , 0.001520 ,  52
   5.8436 , 0.724724 , 0.001520 ,  53
   5.8436 , 0.724808 , 0.001520 ,  54
   5.8436 , 0.724763 , 0.001520 ,  55
   5.8436 , 0.724779 , 0.001520 ,  56
   5.8436 , 0.724599 , 0.001520 ,  57
   5.8436 , 0.724586 , 0.001520 ,  58
   5.8436 , 0.724905 , 0.001520 ,  59
   5.8436 , 0.724862 , 0.001520 ,  60
   5.8436 , 0.724977 , 0.001520 ,  61
   5.8436 , 0.724732 , 0.001520 ,  62
   5.8436 , 0.724725 , 0.001520 ,  63
   5.8436 , 0.725093 , 0.001520 ,  64
   5.8436 , 0.724664 , 0.001520 ,  65
   5.8436 , 0.724831 , 0.001520 ,  66
   5.8436 , 0.725028 , 0.001520 ,  67
   5.8436 , 0.724895 , 0.001520 ,  68
   5.8436 , 0.724725 , 0.001520 ,  69
   5.8436 , 0.725063 , 0.001520 ,  70
   5.8436 , 0.724922 , 0.001520 ,  71
   5.8436 , 0.724903 , 0.001520 ,  72
   5.8436 , 0.724933 , 0.001520 ,  73
   5.8436 , 0.724870 , 0.001520 ,  74
   5.8436 , 0.725024 , 0.001520 ,  75
   5.8436 , 0.724805 , 0.001520 ,  76
   5.8436 , 0.724970 , 0.001520 ,  77
   5.8436 , 0.725013 , 0.001520 ,  78
   5.8436 , 0.724790 , 0.001520 ,  79
   5.8436 , 0.724847 , 0.001520 ,  80
   5.8436 , 0.724905 , 0.001520 ,  81
   5.8436 , 0.724803 , 0.001520 ,  82
   5.8436 , 0.725044 , 0.001520 ,  83
   5.8436 , 0.724725 , 0.001520 ,  84
   5.8436 , 0.724703 , 0.001520 ,  85
   5.8436 , 0.724636 , 0.001520 ,  86
   5.8436 , 0.724596 , 0.001520 ,  87
   5.8436 , 0.724790 , 0.001520 ,  88
   5.8436 , 0.724791 , 0.001520 ,  89
   5.8436 , 0.725068 , 0.001520 ,  90
   5.8436 , 0.724950 , 0.001520 ,  91
   5.8436 , 0.724840 , 0.001520 ,  92
   5.8436 , 0.724699 , 0.001520 ,  93
   5.8436 , 0.724749 , 0.001520 ,  94
   5.8436 , 0.724591 , 0.001520 ,  95
   5.8436 , 0.724927 , 0.001520 ,  96
   5.8436 , 0.724532 , 0.001520 ,  97
   5.8436 , 0.724617 , 0.001520 ,  98
   5.8436 , 0.724754 , 0.001520 ,  99
   5.8436 , 0.724817 , 0.001520 , 100
   5.9294 , 0.733039 , 0.001462 ,   0
   5.9294 , 0.733100 , 0.001462 ,   1
   5.9294 , 0.732742 , 0.001462 ,   2
   5.9294 , 0.733061 , 0.001462 ,   3
   5.9294 , 0.732978 , 0.001462 ,   4
   5.9294 , 0.733219 , 0.001462 ,   5
   5.9294 , 0.733061 , 0.001462 ,   6
   5.9294 , 0.733091 , 0.001462 ,   7
   5.9294 , 0.732952 , 0.001462 ,   8
   5.9294 , 0.733239 , 0.001462 ,   9
   5.9294 , 0.732851 , 0.001462 ,  10
   5.9294 , 0.733092 , 0.001462 ,  11
   5.9294 , 0.732769 , 0.001462 ,  12
   5.9294 , 0.733093 , 0.001462 ,  13
   5.9294 , 0.733051 , 0.001462 ,  14
   5.9294 , 0.733047 , 0.001462 ,  15
   5.9294 , 0.732856 , 0.001462 ,  16
   5.9294 , 0.733194 , 0.001462 ,  17
   5.9294 , 0.732782 , 0.001462 ,  18
   5.9294 , 0.733120 , 0.001462 ,  19
   5.9294 , 0.732903 , 0.001462 ,  20
   5.9294 , 0.733149 , 0.001462 ,  21
   5.9294 , 0.733016 , 0.001462 ,  22
   5.9294 , 0.733233 , 0.001462 ,  23
   5.9294 , 0.733161 , 0.001462 ,  24
   5.9294 , 0.732799 , 0.001462 ,  25
   5.9294 , 0.732788 , 0.001462 ,  26
   5.9294 , 0.733221 , 0.001462 ,  27
   5.9294 , 0.733129 , 0.001462 ,  28
   5.9294 , 0.732900 , 0.001462 ,  29
   5.9294 , 0.733324 , 0.001462 ,  30
   5.9294 , 0.733212 , 0.001462 ,  31
   5.9294 , 0.733128 , 0.001462 ,  32
   5.9294 , 0.733156 , 0.001462 ,  33
   5.9294 , 0.733123 , 0.001462 ,  34
   5.9294 , 0.732725 , 0.001462 ,  35
   5.9294 , 0.733099 , 0.001462 ,  36
   5.9294 , 0.732962 , 0.001462 ,  37
   5.9294 , 0.732977 , 0.001462 ,  38
   5.9294 , 0.732942 , 0.001462 ,  39
   5.9294 , 0.732998 , 0.001462 ,  40
   5.9294 , 0.733131 , 0.001462 ,  41
   5.9294 , 0.733186 , 0.001462 ,  42
   5.9294 , 0.732897 , 0.001462 ,  43
   5.9294 , 0.733238 , 0.001462 ,  44
   5.9294 , 0.733204 , 0.001462 ,  45
   5.9294 , 0.733271 , 0.001462 ,  46
   5.9294 , 0.733050 , 0.001462 ,  47
   5.9294 , 0.733241 , 0.001462 ,  48
   5.9294 , 0.733022 , 0.001462 ,  49
   5.9294 , 0.732984 , 0.001462 ,  50
   5.9294 , 0.732893 , 0.001462 ,  51
   5.9294 , 0.732811 , 0.001462 ,  52
   5.9294 , 0.732874 , 0.001462 ,  53
   5.9294 , 0.732972 , 0.001462 ,  54
   5.9294 , 0.733099 , 0.001462 ,  55
   5.9294 , 0.732988 , 0.001462 ,  56
   5.9294 , 0.732838 , 0.001462 ,  57
   5.9294 , 0.732850 , 0.001462 ,  58
   5.9294 , 0.733164 , 0.001462 ,  59
   5.9294 , 0.733139 , 0.001462 ,  60
   5.9294 , 0.733214 , 0.001462 ,  61
   5.9294 , 0.732819 , 0.001462 ,  62
   5.9294 , 0.732954 , 0.001462 ,  63
   5.9294 , 0.733301 , 0.001462 ,  64
   5.9294 , 0.732842 , 0.001462 ,  65
   5.9294 , 0.732997 , 0.001462 ,  66
   5.9294 , 0.733147 , 0.001462 ,  67
   5.9294 , 0.733069 , 0.001462 ,  68
   5.9294 , 0.732947 , 0.001462 ,  69
   5.9294 , 0.733241 , 0.001462 ,  70
   5.9294 , 0.733161 , 0.001462 ,  71
   5.9294 , 0.733118 , 0.001462 ,  72
   5.9294 , 0.733007 , 0.001462 ,  73
   5.9294 , 0.733141 , 0.001462 ,  74
   5.9294 , 0.733079 , 0.001462 ,  75
   5.9294 , 0.733145 , 0.001462 ,  76
   5.9294 , 0.733113 , 0.001462 ,  77
   5.9294 , 0.733232 , 0.001462 ,  78
   5.9294 , 0.732951 , 0.001462 ,  79
   5.9294 , 0.733101 , 0.001462 ,  80
   5.9294 , 0.733247 , 0.001462 ,  81
   5.9294 , 0.732922 , 0.001462 ,  82
   5.9294 , 0.733291 , 0.001462 ,  83
   5.9294 , 0.732961 , 0.001462 ,  84
   5.9294 , 0.732920 , 0.001462 ,  85
   5.9294 , 0.732928 , 0.001462 ,  86
   5.9294 , 0.732756 , 0.001462 ,  87
   5.9294 , 0.733022 , 0.001462 ,  88
   5.9294 , 0.732976 , 0.001462 ,  89
   5.9294 , 0.733255 , 0.001462 ,  90
   5.9294 , 0.733139 , 0.001462 ,  91
   5.9294 , 0.733039 , 0.001462 ,  92
   5.9294 , 0.732941 , 0.001462 ,  93
   5.9294 , 0.732945 , 0.001462 ,  94
   5.9294 , 0.732875 , 0.001462 ,  95
   5.9294 , 0.733135 , 0.001462 ,  96
   5.9294 , 0.732922 , 0.001462 ,  97
   5.9294 , 0.732864 , 0.001462 ,  98
   5.9294 , 0.732956 , 0.001462 ,  99
   5.9294 , 0.733058 , 0.001462 , 100
   6.0134 , 0.738229 , 0.001570 ,   0
   6.0134 , 0.738265 , 0.001570 ,   1
   6.0134 , 0.738004 , 0.001570 ,   2
   6.0134 , 0.738255 , 0.001570 ,   3
   6.0134 , 0.737889 , 0.001570 ,   4
   6.0134 , 0.738352 , 0.001570 ,   5
   6.0134 , 0.738229 , 0.001570 ,   6
   6.0134 , 0.738414 , 0.001570 ,   7
   6.0134 , 0.738171 , 0.001570 ,   8
   6.0134 , 0.738384 , 0.001570 ,   9
   6.0134 , 0.738185 , 0.001570 ,  10
   6.0134 , 0.738271 , 0.001570 ,  11
   6.0134 , 0.737977 , 0.001570 ,  12
   6.0134 , 0.738388 , 0.001570 ,  13
   6.0134 , 0.738132 , 0.001570 ,  14
   6.0134 , 0.738259 , 0.001570 ,  15
   6.0134 , 0.738023 , 0.001570 ,  16
   6.0134 , 0.738169 , 0.001570 ,  17
   6.0134 , 0.737922 , 0.001570 ,  18
   6.0134 , 0.738397 , 0.001570 ,  19
   6.0134 , 0.738200 , 0.001570 ,  20
   6.0134 , 0.738335 , 0.001570 ,  21
   6.0134 , 0.738284 , 0.001570 ,  22
   6.0134 , 0.738347 , 0.001570 ,  23
   6.0134 , 0.738162 , 0.001570 ,  24
   6.0134 , 0.738108 , 0.001570 ,  25
   6.0134 , 0.737794 , 0.001570 ,  26
   6.0134 , 0.738287 , 0.001570 ,  27
   6.0134 , 0.738298 , 0.001570 ,  28
   6.0134 , 0.738042 , 0.001570 ,  29
   6.0134 , 0.738434 , 0.001570 ,  30
   6.0134 , 0.738355 , 0.001570 ,  31
   6.0134 , 0.738277 , 0.001570 ,  32
   6.0134 , 0.738373 , 0.001570 ,  33
   6.0134 , 0.738241 , 0.001570 ,  34
   6.0134 , 0.737965 , 0.001570 ,  35
   6.0134 , 0.738080 , 0.001570 ,  36
   6.0134 , 0.738040 , 0.001570 ,  37
   6.0134 , 0.738184 , 0.001570 ,  38
   6.0134 , 0.738250 , 0.001570 ,  39
   6.0134 , 0.738300 , 0.001570 ,  40
   6.0134 , 0.738236 , 0.001570 ,  41
   6.0134 , 0.738282 , 0.001570 ,  42
   6.0134 , 0.738109 , 0.001570 ,  43
   6.0134 , 0.738295 , 0.001570 ,  44
   6.0134 , 0.738514 , 0.001570 ,  45
   6.0134 , 0.738502 , 0.001570 ,  46
   6.0134 , 0.738240 , 0.001570 ,  47
   6.0134 , 0.738299 , 0.001570 ,  48
   6.0134 , 0.738464 , 0.001570 ,  49
   6.0134 , 0.738269 , 0.001570 ,  50
   6.0134 , 0.738170 , 0.001570 ,  51
   6.0134 , 0.737988 , 0.001570 ,  52
   6.0134 , 0.738051 , 0.001570 ,  53
   6.0134 , 0.738302 , 0.001570 ,  54
   6.0134 , 0.738488 , 0.001570 ,  55
   6.0134 , 0.738137 , 0.001570 ,  56
   6.0134 , 0.737988 , 0.001570 ,  57
   6.0134 , 0.738005 , 0.001570 ,  58
   6.0134 , 0.738310 , 0.001570 ,  59
   6.0134 , 0.738277 , 0.001570 ,  60
   6.0134 , 0.738376 , 0.001570 ,  61
   6.0134 , 0.738010 , 0.001570 ,  62
   6.0134 , 0.738128 , 0.001570 ,  63
   6.0134 , 0.738540 , 0.001570 ,  64
   6.0134 , 0.737979 , 0.001570 ,  65
   6.0134 , 0.737955 , 0.001570 ,  66
   6.0134 , 0.738416 , 0.001570 ,  67
   6.0134 , 0.738212 , 0.001570 ,  68
   6.0134 , 0.738083 , 0.001570 ,  69
   6.0134 , 0.738520 , 0.001570 ,  70
   6.0134 , 0.738375 , 0.001570 ,  71
   6.0134 , 0.738322 , 0.001570 ,  72
   6.0134 , 0.738384 , 0.001570 ,  73
   6.0134 , 0.738313 , 0.001570 ,  74
   6.0134 , 0.738259 , 0.001570 ,  75
   6.0134 , 0.738249 , 0.001570 ,  76
   6.0134 , 0.738209 , 0.001570 ,  77
   6.0134 , 0.738355 , 0.001570 ,  78
   6.0134 , 0.738007 , 0.001570 ,  79
   6.0134 , 0.738198 , 0.001570 ,  80
   6.0134 , 0.738456 , 0.001570 ,  81
   6.0134 , 0.738081 , 0.001570 ,  82
   6.0134 , 0.738577 , 0.001570 ,  83
   6.0134 , 0.738324 , 0.001570 ,  84
   6.0134 , 0.738212 , 0.001570 ,  85
   6.0134 , 0.738226 , 0.001570 ,  86
   6.0134 , 0.737990 , 0.001570 ,  87
   6.0134 , 0.738308 , 0.001570 ,  88
   6.0134 , 0.738220 , 0.001570 ,  89
   6.0134 , 0.738316 , 0.001570 ,  90
   6.0134 , 0.738344 , 0.001570 ,  91
   6.0134 , 0.738152 , 0.001570 ,  92
   6.0134 , 0.738147 , 0.001570 ,  93
   6.0134 , 0.738175 , 0.001570 ,  94
   6.0134 , 0.738301 , 0.001570 ,  95
   6.0134 , 0.738331 , 0.001570 ,  96
   6.0134 , 0.738188 , 0.001570 ,  97
   6.0134 , 0.738206 , 0.001570 ,  98
   6.0134 , 0.738334 , 0.001570 ,  99
   6.0134 , 0.738289 , 0.001570 , 100
   6.0172 , 0.738470 , 0.001982 ,   0
   6.0172 , 0.738461 , 0.001982 ,   1
   6.0172 , 0.738122 , 0.001982 ,   2
   6.0172 , 0.738601 , 0.001982 ,   3
   6.0172 , 0.738505 , 0.001982 ,   4
   6.0172 , 0.738490 , 0.001982 ,   5
   6.0172 , 0.738570 , 0.001982 ,   6
   6.0172 , 0.738556 , 0.001982 ,   7
   6.0172 , 0.738321 , 0.001982 ,   8
   6.0172 , 0.738774 , 0.001982 ,   9
   6.0172 , 0.738302 , 0.001982 ,  10
   6.0172 , 0.738130 , 0.001982 ,  11
   6.0172 , 0.738454 , 0.001982 ,  12
   6.0172 , 0.738643 , 0.001982 ,  13
   6.0172 , 0.738724 , 0.001982 ,  14
   6.0172 , 0.738353 , 0.001982 ,  15
   6.0172 , 0.738230 , 0.001982 ,  16
   6.0172 , 0.738851 , 0.001982 ,  17
   6.0172 , 0.738498 , 0.001982 ,  18
   6.0172 , 0.738531 , 0.001982 ,  19
   6.0172 , 0.738147 , 0.001982 ,  20
   6.0172 , 0.738469 , 0.001982 ,  21
   6.0172 , 0.738267 , 0.001982 ,  22
   6.0172 , 0.738716 , 0.001982 ,  23
   6.0172 , 0.738673 , 0.001982 ,  24
   6.0172 , 0.738343 , 0.001982 ,  25
   6.0172 , 0.738369 , 0.001982 ,  26
   6.0172 , 0.738958 , 0.001982 ,  27
   6.0172 , 0.738339 , 0.001982 ,  28
   6.0172 , 0.738318 , 0.001982 ,  29
   6.0172 , 0.738767 , 0.001982 ,  30
   6.0172 , 0.738681 , 0.001982 ,  31
   6.0172 , 0.738454 , 0.001982 ,  32
   6.0172 , 0.738516 , 0.001982 ,  33
   6.0172 , 0.738569 , 0.001982 ,  34
   6.0172 , 0.738432 , 0.001982 ,  35
   6.0172 , 0.738615 , 0.001982 ,  36
   6.0172 , 0.738685 , 0.001982 ,  37
   6.0172 , 0.738639 , 0.001982 ,  38
   6.0172 , 0.738084 , 0.001982 ,  39
   6.0172 , 0.738375 , 0.001982 ,  40
   6.0172 , 0.738454 , 0.001982 ,  41
   6.0172 , 0.738746 , 0.001982 ,  42
   6.0172 , 0.738188 , 0.001982 ,  43
   6.0172 , 0.738598 , 0.001982 ,  44
   6.0172 , 0.738654 , 0.001982 ,  45
   6.0172 , 0.738803 , 0.001982 ,  46
   6.0172 , 0.738346 , 0.001982 ,  47
   6.0172 , 0.738678 , 0.001982 ,  48
   6.0172 , 0.738387 , 0.001982 ,  49
   6.0172 , 0.738303 , 0.001982 ,  50
   6.0172 , 0.738535 , 0.001982 ,  51
   6.0172 , 0.738036 , 0.001982 ,  52
   6.0172 , 0.738276 , 0.001982 ,  53
   6.0172 , 0.738366 , 0.001982 ,  54
   6.0172 , 0.738175 , 0.001982 ,  55
   6.0172 , 0.738433 , 0.001982 ,  56
   6.0172 , 0.738254 , 0.001982 ,  57
   6.0172 , 0.738382 , 0.001982 ,  58
   6.0172 , 0.738443 , 0.001982 ,  59
   6.0172 , 0.738487 , 0.001982 ,  60
   6.0172 , 0.738429 , 0.001982 ,  61
   6.0172 , 0.738458 , 0.001982 ,  62
   6.0172 , 0.738367 , 0.001982 ,  63
   6.0172 , 0.738655 , 0.001982 ,  64
   6.0172 , 0.738533 , 0.001982 ,  65
   6.0172 , 0.738533 , 0.001982 ,  66
   6.0172 , 0.738666 , 0.001982 ,  67
   6.0172 , 0.738296 , 0.001982 ,  68
   6.0172 , 0.738408 , 0.001982 ,  69
   6.0172 , 0.738195 , 0.001982 ,  70
   6.0172 , 0.738597 , 0.001982 ,  71
   6.0172 , 0.738240 , 0.001982 ,  72
   6.0172 , 0.738426 , 0.001982 ,  73
   6.0172 , 0.738689 , 0.001982 ,  74
   6.0172 , 0.738342 , 0.001982 ,  75
   6.0172 , 0.738421 , 0.001982 ,  76
   6.0172 , 0.738344 , 0.001982 ,  77
   6.0172 , 0.738790 , 0.001982 ,  78
   6.0172 , 0.738598 , 0.001982 ,  79
   6.0172 , 0.738717 , 0.001982 ,  80
   6.0172 , 0.738577 , 0.001982 ,  81
   6.0172 , 0.738341 , 0.001982 ,  82
   6.0172 , 0.738928 , 0.001982 ,  83
   6.0172 , 0.738568 , 0.001982 ,  84
   6.0172 , 0.738623 , 0.001982 ,  85
   6.0172 , 0.738443 , 0.001982 ,  86
   6.0172 , 0.738169 , 0.001982 ,  87
   6.0172 , 0.738304 , 0.001982 ,  88
   6.0172 , 0.738423 , 0.001982 ,  89
   6.0172 , 0.738630 , 0.001982 ,  90
   6.0172 , 0.738619 , 0.001982 ,  91
   6.0172 , 0.738725 , 0.001982 ,  92
   6.0172 , 0.738691 , 0.001982 ,  93
   6.0172 , 0.738089 , 0.001982 ,  94
   6.0172 , 0.738318 , 0.001982 ,  95
   6.0172 , 0.738296 , 0.001982 ,  96
   6.0172 , 0.738278 , 0.001982 ,  97
   6.0172 , 0.738244 , 0.001982 ,  98
   6.0172 , 0.738237 , 0.001982 ,  99
   6.0172 , 0.738611 , 0.001982 , 100


==> paper_scales_misc/l3296f211b630m0074m037m440_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.455490 , 0.000019 ,   0
   0.9599 , 0.455493 , 0.000019 ,   1
   0.9599 , 0.455491 , 0.000019 ,   2
   0.9599 , 0.455489 , 0.000019 ,   3
   0.9599 , 0.455493 , 0.000019 ,   4
   0.9599 , 0.455490 , 0.000019 ,   5
   0.9599 , 0.455486 , 0.000019 ,   6
   0.9599 , 0.455491 , 0.000019 ,   7
   0.9599 , 0.455488 , 0.000019 ,   8
   0.9599 , 0.455488 , 0.000019 ,   9
   0.9599 , 0.455487 , 0.000019 ,  10
   0.9599 , 0.455489 , 0.000019 ,  11
   0.9599 , 0.455490 , 0.000019 ,  12
   0.9599 , 0.455490 , 0.000019 ,  13
   0.9599 , 0.455488 , 0.000019 ,  14
   0.9599 , 0.455492 , 0.000019 ,  15
   0.9599 , 0.455489 , 0.000019 ,  16
   0.9599 , 0.455489 , 0.000019 ,  17
   0.9599 , 0.455490 , 0.000019 ,  18
   0.9599 , 0.455490 , 0.000019 ,  19
   0.9599 , 0.455490 , 0.000019 ,  20
   0.9599 , 0.455489 , 0.000019 ,  21
   0.9599 , 0.455495 , 0.000019 ,  22
   0.9599 , 0.455490 , 0.000019 ,  23
   0.9599 , 0.455490 , 0.000019 ,  24
   0.9599 , 0.455490 , 0.000019 ,  25
   0.9599 , 0.455488 , 0.000019 ,  26
   0.9599 , 0.455491 , 0.000019 ,  27
   0.9599 , 0.455487 , 0.000019 ,  28
   0.9599 , 0.455491 , 0.000019 ,  29
   0.9599 , 0.455490 , 0.000019 ,  30
   0.9599 , 0.455493 , 0.000019 ,  31
   0.9599 , 0.455491 , 0.000019 ,  32
   0.9599 , 0.455490 , 0.000019 ,  33
   0.9599 , 0.455493 , 0.000019 ,  34
   0.9599 , 0.455488 , 0.000019 ,  35
   0.9599 , 0.455494 , 0.000019 ,  36
   0.9599 , 0.455490 , 0.000019 ,  37
   0.9599 , 0.455489 , 0.000019 ,  38
   0.9599 , 0.455488 , 0.000019 ,  39
   0.9599 , 0.455492 , 0.000019 ,  40
   0.9599 , 0.455485 , 0.000019 ,  41
   0.9599 , 0.455492 , 0.000019 ,  42
   0.9599 , 0.455490 , 0.000019 ,  43
   0.9599 , 0.455493 , 0.000019 ,  44
   0.9599 , 0.455489 , 0.000019 ,  45
   0.9599 , 0.455490 , 0.000019 ,  46
   0.9599 , 0.455488 , 0.000019 ,  47
   0.9599 , 0.455492 , 0.000019 ,  48
   0.9599 , 0.455491 , 0.000019 ,  49
   0.9599 , 0.455490 , 0.000019 ,  50
   0.9599 , 0.455490 , 0.000019 ,  51
   0.9599 , 0.455491 , 0.000019 ,  52
   0.9599 , 0.455487 , 0.000019 ,  53
   0.9599 , 0.455493 , 0.000019 ,  54
   0.9599 , 0.455489 , 0.000019 ,  55
   0.9599 , 0.455492 , 0.000019 ,  56
   0.9599 , 0.455488 , 0.000019 ,  57
   0.9599 , 0.455489 , 0.000019 ,  58
   0.9599 , 0.455490 , 0.000019 ,  59
   0.9599 , 0.455488 , 0.000019 ,  60
   0.9599 , 0.455488 , 0.000019 ,  61
   0.9599 , 0.455492 , 0.000019 ,  62
   0.9599 , 0.455490 , 0.000019 ,  63
   0.9599 , 0.455490 , 0.000019 ,  64
   0.9599 , 0.455488 , 0.000019 ,  65
   0.9599 , 0.455491 , 0.000019 ,  66
   0.9599 , 0.455491 , 0.000019 ,  67
   0.9599 , 0.455489 , 0.000019 ,  68
   0.9599 , 0.455489 , 0.000019 ,  69
   0.9599 , 0.455493 , 0.000019 ,  70
   0.9599 , 0.455494 , 0.000019 ,  71
   0.9599 , 0.455490 , 0.000019 ,  72
   0.9599 , 0.455491 , 0.000019 ,  73
   0.9599 , 0.455488 , 0.000019 ,  74
   0.9599 , 0.455490 , 0.000019 ,  75
   0.9599 , 0.455493 , 0.000019 ,  76
   0.9599 , 0.455491 , 0.000019 ,  77
   0.9599 , 0.455490 , 0.000019 ,  78
   0.9599 , 0.455489 , 0.000019 ,  79
   0.9599 , 0.455490 , 0.000019 ,  80
   0.9599 , 0.455491 , 0.000019 ,  81
   0.9599 , 0.455489 , 0.000019 ,  82
   0.9599 , 0.455491 , 0.000019 ,  83
   0.9599 , 0.455493 , 0.000019 ,  84
   0.9599 , 0.455492 , 0.000019 ,  85
   0.9599 , 0.455488 , 0.000019 ,  86
   0.9599 , 0.455492 , 0.000019 ,  87
   0.9599 , 0.455492 , 0.000019 ,  88
   0.9599 , 0.455489 , 0.000019 ,  89
   0.9599 , 0.455490 , 0.000019 ,  90
   0.9599 , 0.455487 , 0.000019 ,  91
   0.9599 , 0.455490 , 0.000019 ,  92
   0.9599 , 0.455494 , 0.000019 ,  93
   0.9599 , 0.455486 , 0.000019 ,  94
   0.9599 , 0.455492 , 0.000019 ,  95
   0.9599 , 0.455494 , 0.000019 ,  96
   0.9599 , 0.455493 , 0.000019 ,  97
   0.9599 , 0.455491 , 0.000019 ,  98
   0.9599 , 0.455490 , 0.000019 ,  99
   0.9599 , 0.455491 , 0.000019 , 100
   1.4334 , 0.592513 , 0.000078 ,   0
   1.4334 , 0.592513 , 0.000078 ,   1
   1.4334 , 0.592516 , 0.000078 ,   2
   1.4334 , 0.592517 , 0.000078 ,   3
   1.4334 , 0.592503 , 0.000078 ,   4
   1.4334 , 0.592517 , 0.000078 ,   5
   1.4334 , 0.592504 , 0.000078 ,   6
   1.4334 , 0.592510 , 0.000078 ,   7
   1.4334 , 0.592513 , 0.000078 ,   8
   1.4334 , 0.592511 , 0.000078 ,   9
   1.4334 , 0.592507 , 0.000078 ,  10
   1.4334 , 0.592512 , 0.000078 ,  11
   1.4334 , 0.592509 , 0.000078 ,  12
   1.4334 , 0.592523 , 0.000078 ,  13
   1.4334 , 0.592504 , 0.000078 ,  14
   1.4334 , 0.592518 , 0.000078 ,  15
   1.4334 , 0.592516 , 0.000078 ,  16
   1.4334 , 0.592517 , 0.000078 ,  17
   1.4334 , 0.592503 , 0.000078 ,  18
   1.4334 , 0.592514 , 0.000078 ,  19
   1.4334 , 0.592510 , 0.000078 ,  20
   1.4334 , 0.592500 , 0.000078 ,  21
   1.4334 , 0.592517 , 0.000078 ,  22
   1.4334 , 0.592506 , 0.000078 ,  23
   1.4334 , 0.592530 , 0.000078 ,  24
   1.4334 , 0.592516 , 0.000078 ,  25
   1.4334 , 0.592517 , 0.000078 ,  26
   1.4334 , 0.592510 , 0.000078 ,  27
   1.4334 , 0.592518 , 0.000078 ,  28
   1.4334 , 0.592510 , 0.000078 ,  29
   1.4334 , 0.592514 , 0.000078 ,  30
   1.4334 , 0.592531 , 0.000078 ,  31
   1.4334 , 0.592516 , 0.000078 ,  32
   1.4334 , 0.592519 , 0.000078 ,  33
   1.4334 , 0.592521 , 0.000078 ,  34
   1.4334 , 0.592516 , 0.000078 ,  35
   1.4334 , 0.592522 , 0.000078 ,  36
   1.4334 , 0.592524 , 0.000078 ,  37
   1.4334 , 0.592506 , 0.000078 ,  38
   1.4334 , 0.592521 , 0.000078 ,  39
   1.4334 , 0.592522 , 0.000078 ,  40
   1.4334 , 0.592513 , 0.000078 ,  41
   1.4334 , 0.592522 , 0.000078 ,  42
   1.4334 , 0.592512 , 0.000078 ,  43
   1.4334 , 0.592526 , 0.000078 ,  44
   1.4334 , 0.592504 , 0.000078 ,  45
   1.4334 , 0.592511 , 0.000078 ,  46
   1.4334 , 0.592510 , 0.000078 ,  47
   1.4334 , 0.592515 , 0.000078 ,  48
   1.4334 , 0.592522 , 0.000078 ,  49
   1.4334 , 0.592513 , 0.000078 ,  50
   1.4334 , 0.592507 , 0.000078 ,  51
   1.4334 , 0.592507 , 0.000078 ,  52
   1.4334 , 0.592527 , 0.000078 ,  53
   1.4334 , 0.592513 , 0.000078 ,  54
   1.4334 , 0.592510 , 0.000078 ,  55
   1.4334 , 0.592512 , 0.000078 ,  56
   1.4334 , 0.592507 , 0.000078 ,  57
   1.4334 , 0.592523 , 0.000078 ,  58
   1.4334 , 0.592506 , 0.000078 ,  59
   1.4334 , 0.592517 , 0.000078 ,  60
   1.4334 , 0.592510 , 0.000078 ,  61
   1.4334 , 0.592519 , 0.000078 ,  62
   1.4334 , 0.592506 , 0.000078 ,  63
   1.4334 , 0.592505 , 0.000078 ,  64
   1.4334 , 0.592514 , 0.000078 ,  65
   1.4334 , 0.592514 , 0.000078 ,  66
   1.4334 , 0.592505 , 0.000078 ,  67
   1.4334 , 0.592501 , 0.000078 ,  68
   1.4334 , 0.592515 , 0.000078 ,  69
   1.4334 , 0.592517 , 0.000078 ,  70
   1.4334 , 0.592521 , 0.000078 ,  71
   1.4334 , 0.592537 , 0.000078 ,  72
   1.4334 , 0.592509 , 0.000078 ,  73
   1.4334 , 0.592514 , 0.000078 ,  74
   1.4334 , 0.592503 , 0.000078 ,  75
   1.4334 , 0.592519 , 0.000078 ,  76
   1.4334 , 0.592504 , 0.000078 ,  77
   1.4334 , 0.592514 , 0.000078 ,  78
   1.4334 , 0.592499 , 0.000078 ,  79
   1.4334 , 0.592514 , 0.000078 ,  80
   1.4334 , 0.592509 , 0.000078 ,  81
   1.4334 , 0.592501 , 0.000078 ,  82
   1.4334 , 0.592504 , 0.000078 ,  83
   1.4334 , 0.592526 , 0.000078 ,  84
   1.4334 , 0.592494 , 0.000078 ,  85
   1.4334 , 0.592510 , 0.000078 ,  86
   1.4334 , 0.592512 , 0.000078 ,  87
   1.4334 , 0.592498 , 0.000078 ,  88
   1.4334 , 0.592509 , 0.000078 ,  89
   1.4334 , 0.592519 , 0.000078 ,  90
   1.4334 , 0.592501 , 0.000078 ,  91
   1.4334 , 0.592516 , 0.000078 ,  92
   1.4334 , 0.592513 , 0.000078 ,  93
   1.4334 , 0.592508 , 0.000078 ,  94
   1.4334 , 0.592532 , 0.000078 ,  95
   1.4334 , 0.592525 , 0.000078 ,  96
   1.4334 , 0.592510 , 0.000078 ,  97
   1.4334 , 0.592517 , 0.000078 ,  98
   1.4334 , 0.592511 , 0.000078 ,  99
   1.4334 , 0.592515 , 0.000078 , 100
   1.7867 , 0.659452 , 0.000242 ,   0
   1.7867 , 0.659454 , 0.000242 ,   1
   1.7867 , 0.659436 , 0.000242 ,   2
   1.7867 , 0.659497 , 0.000242 ,   3
   1.7867 , 0.659443 , 0.000242 ,   4
   1.7867 , 0.659466 , 0.000242 ,   5
   1.7867 , 0.659434 , 0.000242 ,   6
   1.7867 , 0.659432 , 0.000242 ,   7
   1.7867 , 0.659441 , 0.000242 ,   8
   1.7867 , 0.659446 , 0.000242 ,   9
   1.7867 , 0.659424 , 0.000242 ,  10
   1.7867 , 0.659444 , 0.000242 ,  11
   1.7867 , 0.659457 , 0.000242 ,  12
   1.7867 , 0.659454 , 0.000242 ,  13
   1.7867 , 0.659435 , 0.000242 ,  14
   1.7867 , 0.659450 , 0.000242 ,  15
   1.7867 , 0.659462 , 0.000242 ,  16
   1.7867 , 0.659453 , 0.000242 ,  17
   1.7867 , 0.659446 , 0.000242 ,  18
   1.7867 , 0.659471 , 0.000242 ,  19
   1.7867 , 0.659447 , 0.000242 ,  20
   1.7867 , 0.659442 , 0.000242 ,  21
   1.7867 , 0.659420 , 0.000242 ,  22
   1.7867 , 0.659445 , 0.000242 ,  23
   1.7867 , 0.659453 , 0.000242 ,  24
   1.7867 , 0.659429 , 0.000242 ,  25
   1.7867 , 0.659437 , 0.000242 ,  26
   1.7867 , 0.659453 , 0.000242 ,  27
   1.7867 , 0.659377 , 0.000242 ,  28
   1.7867 , 0.659397 , 0.000242 ,  29
   1.7867 , 0.659463 , 0.000242 ,  30
   1.7867 , 0.659425 , 0.000242 ,  31
   1.7867 , 0.659419 , 0.000242 ,  32
   1.7867 , 0.659442 , 0.000242 ,  33
   1.7867 , 0.659460 , 0.000242 ,  34
   1.7867 , 0.659446 , 0.000242 ,  35
   1.7867 , 0.659433 , 0.000242 ,  36
   1.7867 , 0.659476 , 0.000242 ,  37
   1.7867 , 0.659439 , 0.000242 ,  38
   1.7867 , 0.659475 , 0.000242 ,  39
   1.7867 , 0.659465 , 0.000242 ,  40
   1.7867 , 0.659376 , 0.000242 ,  41
   1.7867 , 0.659456 , 0.000242 ,  42
   1.7867 , 0.659461 , 0.000242 ,  43
   1.7867 , 0.659369 , 0.000242 ,  44
   1.7867 , 0.659419 , 0.000242 ,  45
   1.7867 , 0.659435 , 0.000242 ,  46
   1.7867 , 0.659431 , 0.000242 ,  47
   1.7867 , 0.659448 , 0.000242 ,  48
   1.7867 , 0.659459 , 0.000242 ,  49
   1.7867 , 0.659498 , 0.000242 ,  50
   1.7867 , 0.659457 , 0.000242 ,  51
   1.7867 , 0.659422 , 0.000242 ,  52
   1.7867 , 0.659449 , 0.000242 ,  53
   1.7867 , 0.659475 , 0.000242 ,  54
   1.7867 , 0.659445 , 0.000242 ,  55
   1.7867 , 0.659452 , 0.000242 ,  56
   1.7867 , 0.659491 , 0.000242 ,  57
   1.7867 , 0.659486 , 0.000242 ,  58
   1.7867 , 0.659445 , 0.000242 ,  59
   1.7867 , 0.659472 , 0.000242 ,  60
   1.7867 , 0.659369 , 0.000242 ,  61
   1.7867 , 0.659456 , 0.000242 ,  62
   1.7867 , 0.659480 , 0.000242 ,  63
   1.7867 , 0.659434 , 0.000242 ,  64
   1.7867 , 0.659439 , 0.000242 ,  65
   1.7867 , 0.659458 , 0.000242 ,  66
   1.7867 , 0.659463 , 0.000242 ,  67
   1.7867 , 0.659434 , 0.000242 ,  68
   1.7867 , 0.659461 , 0.000242 ,  69
   1.7867 , 0.659462 , 0.000242 ,  70
   1.7867 , 0.659461 , 0.000242 ,  71
   1.7867 , 0.659479 , 0.000242 ,  72
   1.7867 , 0.659438 , 0.000242 ,  73
   1.7867 , 0.659467 , 0.000242 ,  74
   1.7867 , 0.659446 , 0.000242 ,  75
   1.7867 , 0.659444 , 0.000242 ,  76
   1.7867 , 0.659442 , 0.000242 ,  77
   1.7867 , 0.659449 , 0.000242 ,  78
   1.7867 , 0.659446 , 0.000242 ,  79
   1.7867 , 0.659415 , 0.000242 ,  80
   1.7867 , 0.659463 , 0.000242 ,  81
   1.7867 , 0.659476 , 0.000242 ,  82
   1.7867 , 0.659436 , 0.000242 ,  83
   1.7867 , 0.659473 , 0.000242 ,  84
   1.7867 , 0.659452 , 0.000242 ,  85
   1.7867 , 0.659432 , 0.000242 ,  86
   1.7867 , 0.659465 , 0.000242 ,  87
   1.7867 , 0.659464 , 0.000242 ,  88
   1.7867 , 0.659465 , 0.000242 ,  89
   1.7867 , 0.659464 , 0.000242 ,  90
   1.7867 , 0.659443 , 0.000242 ,  91
   1.7867 , 0.659480 , 0.000242 ,  92
   1.7867 , 0.659442 , 0.000242 ,  93
   1.7867 , 0.659451 , 0.000242 ,  94
   1.7867 , 0.659465 , 0.000242 ,  95
   1.7867 , 0.659472 , 0.000242 ,  96
   1.7867 , 0.659468 , 0.000242 ,  97
   1.7867 , 0.659432 , 0.000242 ,  98
   1.7867 , 0.659482 , 0.000242 ,  99
   1.7867 , 0.659488 , 0.000242 , 100
   1.9403 , 0.684011 , 0.000127 ,   0
   1.9403 , 0.684002 , 0.000127 ,   1
   1.9403 , 0.683997 , 0.000127 ,   2
   1.9403 , 0.683993 , 0.000127 ,   3
   1.9403 , 0.684023 , 0.000127 ,   4
   1.9403 , 0.684030 , 0.000127 ,   5
   1.9403 , 0.683984 , 0.000127 ,   6
   1.9403 , 0.684033 , 0.000127 ,   7
   1.9403 , 0.683997 , 0.000127 ,   8
   1.9403 , 0.684021 , 0.000127 ,   9
   1.9403 , 0.683995 , 0.000127 ,  10
   1.9403 , 0.684015 , 0.000127 ,  11
   1.9403 , 0.684022 , 0.000127 ,  12
   1.9403 , 0.683998 , 0.000127 ,  13
   1.9403 , 0.683998 , 0.000127 ,  14
   1.9403 , 0.684015 , 0.000127 ,  15
   1.9403 , 0.684008 , 0.000127 ,  16
   1.9403 , 0.683995 , 0.000127 ,  17
   1.9403 , 0.684018 , 0.000127 ,  18
   1.9403 , 0.683996 , 0.000127 ,  19
   1.9403 , 0.683995 , 0.000127 ,  20
   1.9403 , 0.684011 , 0.000127 ,  21
   1.9403 , 0.684033 , 0.000127 ,  22
   1.9403 , 0.684015 , 0.000127 ,  23
   1.9403 , 0.684013 , 0.000127 ,  24
   1.9403 , 0.684005 , 0.000127 ,  25
   1.9403 , 0.684015 , 0.000127 ,  26
   1.9403 , 0.684027 , 0.000127 ,  27
   1.9403 , 0.684023 , 0.000127 ,  28
   1.9403 , 0.684013 , 0.000127 ,  29
   1.9403 , 0.684017 , 0.000127 ,  30
   1.9403 , 0.684011 , 0.000127 ,  31
   1.9403 , 0.683991 , 0.000127 ,  32
   1.9403 , 0.684012 , 0.000127 ,  33
   1.9403 , 0.684012 , 0.000127 ,  34
   1.9403 , 0.684007 , 0.000127 ,  35
   1.9403 , 0.684022 , 0.000127 ,  36
   1.9403 , 0.684020 , 0.000127 ,  37
   1.9403 , 0.683992 , 0.000127 ,  38
   1.9403 , 0.684003 , 0.000127 ,  39
   1.9403 , 0.684000 , 0.000127 ,  40
   1.9403 , 0.684009 , 0.000127 ,  41
   1.9403 , 0.683996 , 0.000127 ,  42
   1.9403 , 0.684025 , 0.000127 ,  43
   1.9403 , 0.684018 , 0.000127 ,  44
   1.9403 , 0.684002 , 0.000127 ,  45
   1.9403 , 0.684005 , 0.000127 ,  46
   1.9403 , 0.684010 , 0.000127 ,  47
   1.9403 , 0.684015 , 0.000127 ,  48
   1.9403 , 0.684011 , 0.000127 ,  49
   1.9403 , 0.684004 , 0.000127 ,  50
   1.9403 , 0.683985 , 0.000127 ,  51
   1.9403 , 0.684010 , 0.000127 ,  52
   1.9403 , 0.684018 , 0.000127 ,  53
   1.9403 , 0.684017 , 0.000127 ,  54
   1.9403 , 0.684002 , 0.000127 ,  55
   1.9403 , 0.684024 , 0.000127 ,  56
   1.9403 , 0.684014 , 0.000127 ,  57
   1.9403 , 0.684015 , 0.000127 ,  58
   1.9403 , 0.684037 , 0.000127 ,  59
   1.9403 , 0.684004 , 0.000127 ,  60
   1.9403 , 0.684009 , 0.000127 ,  61
   1.9403 , 0.684026 , 0.000127 ,  62
   1.9403 , 0.684018 , 0.000127 ,  63
   1.9403 , 0.684002 , 0.000127 ,  64
   1.9403 , 0.684009 , 0.000127 ,  65
   1.9403 , 0.684013 , 0.000127 ,  66
   1.9403 , 0.684014 , 0.000127 ,  67
   1.9403 , 0.683999 , 0.000127 ,  68
   1.9403 , 0.684004 , 0.000127 ,  69
   1.9403 , 0.684026 , 0.000127 ,  70
   1.9403 , 0.683984 , 0.000127 ,  71
   1.9403 , 0.684014 , 0.000127 ,  72
   1.9403 , 0.684011 , 0.000127 ,  73
   1.9403 , 0.684013 , 0.000127 ,  74
   1.9403 , 0.683999 , 0.000127 ,  75
   1.9403 , 0.684020 , 0.000127 ,  76
   1.9403 , 0.684005 , 0.000127 ,  77
   1.9403 , 0.684024 , 0.000127 ,  78
   1.9403 , 0.683991 , 0.000127 ,  79
   1.9403 , 0.683998 , 0.000127 ,  80
   1.9403 , 0.684003 , 0.000127 ,  81
   1.9403 , 0.684031 , 0.000127 ,  82
   1.9403 , 0.684036 , 0.000127 ,  83
   1.9403 , 0.684029 , 0.000127 ,  84
   1.9403 , 0.684038 , 0.000127 ,  85
   1.9403 , 0.684003 , 0.000127 ,  86
   1.9403 , 0.683998 , 0.000127 ,  87
   1.9403 , 0.684000 , 0.000127 ,  88
   1.9403 , 0.684030 , 0.000127 ,  89
   1.9403 , 0.684021 , 0.000127 ,  90
   1.9403 , 0.683984 , 0.000127 ,  91
   1.9403 , 0.684026 , 0.000127 ,  92
   1.9403 , 0.684010 , 0.000127 ,  93
   1.9403 , 0.684011 , 0.000127 ,  94
   1.9403 , 0.684032 , 0.000127 ,  95
   1.9403 , 0.684022 , 0.000127 ,  96
   1.9403 , 0.684015 , 0.000127 ,  97
   1.9403 , 0.684013 , 0.000127 ,  98
   1.9403 , 0.684016 , 0.000127 ,  99
   1.9403 , 0.684024 , 0.000127 , 100
   2.2251 , 0.724806 , 0.000143 ,   0
   2.2251 , 0.724827 , 0.000143 ,   1
   2.2251 , 0.724787 , 0.000143 ,   2
   2.2251 , 0.724831 , 0.000143 ,   3
   2.2251 , 0.724799 , 0.000143 ,   4
   2.2251 , 0.724829 , 0.000143 ,   5
   2.2251 , 0.724805 , 0.000143 ,   6
   2.2251 , 0.724807 , 0.000143 ,   7
   2.2251 , 0.724799 , 0.000143 ,   8
   2.2251 , 0.724791 , 0.000143 ,   9
   2.2251 , 0.724787 , 0.000143 ,  10
   2.2251 , 0.724808 , 0.000143 ,  11
   2.2251 , 0.724808 , 0.000143 ,  12
   2.2251 , 0.724819 , 0.000143 ,  13
   2.2251 , 0.724799 , 0.000143 ,  14
   2.2251 , 0.724821 , 0.000143 ,  15
   2.2251 , 0.724781 , 0.000143 ,  16
   2.2251 , 0.724791 , 0.000143 ,  17
   2.2251 , 0.724816 , 0.000143 ,  18
   2.2251 , 0.724804 , 0.000143 ,  19
   2.2251 , 0.724803 , 0.000143 ,  20
   2.2251 , 0.724757 , 0.000143 ,  21
   2.2251 , 0.724798 , 0.000143 ,  22
   2.2251 , 0.724801 , 0.000143 ,  23
   2.2251 , 0.724818 , 0.000143 ,  24
   2.2251 , 0.724799 , 0.000143 ,  25
   2.2251 , 0.724797 , 0.000143 ,  26
   2.2251 , 0.724823 , 0.000143 ,  27
   2.2251 , 0.724831 , 0.000143 ,  28
   2.2251 , 0.724817 , 0.000143 ,  29
   2.2251 , 0.724800 , 0.000143 ,  30
   2.2251 , 0.724811 , 0.000143 ,  31
   2.2251 , 0.724799 , 0.000143 ,  32
   2.2251 , 0.724811 , 0.000143 ,  33
   2.2251 , 0.724814 , 0.000143 ,  34
   2.2251 , 0.724807 , 0.000143 ,  35
   2.2251 , 0.724816 , 0.000143 ,  36
   2.2251 , 0.724810 , 0.000143 ,  37
   2.2251 , 0.724806 , 0.000143 ,  38
   2.2251 , 0.724830 , 0.000143 ,  39
   2.2251 , 0.724828 , 0.000143 ,  40
   2.2251 , 0.724795 , 0.000143 ,  41
   2.2251 , 0.724799 , 0.000143 ,  42
   2.2251 , 0.724836 , 0.000143 ,  43
   2.2251 , 0.724783 , 0.000143 ,  44
   2.2251 , 0.724807 , 0.000143 ,  45
   2.2251 , 0.724803 , 0.000143 ,  46
   2.2251 , 0.724825 , 0.000143 ,  47
   2.2251 , 0.724835 , 0.000143 ,  48
   2.2251 , 0.724834 , 0.000143 ,  49
   2.2251 , 0.724819 , 0.000143 ,  50
   2.2251 , 0.724789 , 0.000143 ,  51
   2.2251 , 0.724787 , 0.000143 ,  52
   2.2251 , 0.724808 , 0.000143 ,  53
   2.2251 , 0.724821 , 0.000143 ,  54
   2.2251 , 0.724794 , 0.000143 ,  55
   2.2251 , 0.724809 , 0.000143 ,  56
   2.2251 , 0.724793 , 0.000143 ,  57
   2.2251 , 0.724801 , 0.000143 ,  58
   2.2251 , 0.724835 , 0.000143 ,  59
   2.2251 , 0.724810 , 0.000143 ,  60
   2.2251 , 0.724794 , 0.000143 ,  61
   2.2251 , 0.724805 , 0.000143 ,  62
   2.2251 , 0.724813 , 0.000143 ,  63
   2.2251 , 0.724808 , 0.000143 ,  64
   2.2251 , 0.724794 , 0.000143 ,  65
   2.2251 , 0.724810 , 0.000143 ,  66
   2.2251 , 0.724803 , 0.000143 ,  67
   2.2251 , 0.724793 , 0.000143 ,  68
   2.2251 , 0.724801 , 0.000143 ,  69
   2.2251 , 0.724821 , 0.000143 ,  70
   2.2251 , 0.724819 , 0.000143 ,  71
   2.2251 , 0.724802 , 0.000143 ,  72
   2.2251 , 0.724813 , 0.000143 ,  73
   2.2251 , 0.724791 , 0.000143 ,  74
   2.2251 , 0.724791 , 0.000143 ,  75
   2.2251 , 0.724805 , 0.000143 ,  76
   2.2251 , 0.724796 , 0.000143 ,  77
   2.2251 , 0.724790 , 0.000143 ,  78
   2.2251 , 0.724800 , 0.000143 ,  79
   2.2251 , 0.724816 , 0.000143 ,  80
   2.2251 , 0.724789 , 0.000143 ,  81
   2.2251 , 0.724811 , 0.000143 ,  82
   2.2251 , 0.724796 , 0.000143 ,  83
   2.2251 , 0.724822 , 0.000143 ,  84
   2.2251 , 0.724808 , 0.000143 ,  85
   2.2251 , 0.724788 , 0.000143 ,  86
   2.2251 , 0.724786 , 0.000143 ,  87
   2.2251 , 0.724798 , 0.000143 ,  88
   2.2251 , 0.724802 , 0.000143 ,  89
   2.2251 , 0.724802 , 0.000143 ,  90
   2.2251 , 0.724795 , 0.000143 ,  91
   2.2251 , 0.724789 , 0.000143 ,  92
   2.2251 , 0.724815 , 0.000143 ,  93
   2.2251 , 0.724804 , 0.000143 ,  94
   2.2251 , 0.724820 , 0.000143 ,  95
   2.2251 , 0.724793 , 0.000143 ,  96
   2.2251 , 0.724790 , 0.000143 ,  97
   2.2251 , 0.724800 , 0.000143 ,  98
   2.2251 , 0.724789 , 0.000143 ,  99
   2.2251 , 0.724823 , 0.000143 , 100
   2.4655 , 0.753852 , 0.000221 ,   0
   2.4655 , 0.753855 , 0.000221 ,   1
   2.4655 , 0.753849 , 0.000221 ,   2
   2.4655 , 0.753873 , 0.000221 ,   3
   2.4655 , 0.753850 , 0.000221 ,   4
   2.4655 , 0.753875 , 0.000221 ,   5
   2.4655 , 0.753803 , 0.000221 ,   6
   2.4655 , 0.753868 , 0.000221 ,   7
   2.4655 , 0.753867 , 0.000221 ,   8
   2.4655 , 0.753861 , 0.000221 ,   9
   2.4655 , 0.753830 , 0.000221 ,  10
   2.4655 , 0.753849 , 0.000221 ,  11
   2.4655 , 0.753869 , 0.000221 ,  12
   2.4655 , 0.753867 , 0.000221 ,  13
   2.4655 , 0.753832 , 0.000221 ,  14
   2.4655 , 0.753848 , 0.000221 ,  15
   2.4655 , 0.753839 , 0.000221 ,  16
   2.4655 , 0.753853 , 0.000221 ,  17
   2.4655 , 0.753870 , 0.000221 ,  18
   2.4655 , 0.753853 , 0.000221 ,  19
   2.4655 , 0.753859 , 0.000221 ,  20
   2.4655 , 0.753824 , 0.000221 ,  21
   2.4655 , 0.753847 , 0.000221 ,  22
   2.4655 , 0.753839 , 0.000221 ,  23
   2.4655 , 0.753884 , 0.000221 ,  24
   2.4655 , 0.753845 , 0.000221 ,  25
   2.4655 , 0.753831 , 0.000221 ,  26
   2.4655 , 0.753857 , 0.000221 ,  27
   2.4655 , 0.753849 , 0.000221 ,  28
   2.4655 , 0.753853 , 0.000221 ,  29
   2.4655 , 0.753834 , 0.000221 ,  30
   2.4655 , 0.753803 , 0.000221 ,  31
   2.4655 , 0.753851 , 0.000221 ,  32
   2.4655 , 0.753870 , 0.000221 ,  33
   2.4655 , 0.753863 , 0.000221 ,  34
   2.4655 , 0.753847 , 0.000221 ,  35
   2.4655 , 0.753870 , 0.000221 ,  36
   2.4655 , 0.753845 , 0.000221 ,  37
   2.4655 , 0.753884 , 0.000221 ,  38
   2.4655 , 0.753853 , 0.000221 ,  39
   2.4655 , 0.753870 , 0.000221 ,  40
   2.4655 , 0.753829 , 0.000221 ,  41
   2.4655 , 0.753867 , 0.000221 ,  42
   2.4655 , 0.753874 , 0.000221 ,  43
   2.4655 , 0.753828 , 0.000221 ,  44
   2.4655 , 0.753812 , 0.000221 ,  45
   2.4655 , 0.753832 , 0.000221 ,  46
   2.4655 , 0.753876 , 0.000221 ,  47
   2.4655 , 0.753888 , 0.000221 ,  48
   2.4655 , 0.753890 , 0.000221 ,  49
   2.4655 , 0.753867 , 0.000221 ,  50
   2.4655 , 0.753855 , 0.000221 ,  51
   2.4655 , 0.753810 , 0.000221 ,  52
   2.4655 , 0.753868 , 0.000221 ,  53
   2.4655 , 0.753881 , 0.000221 ,  54
   2.4655 , 0.753843 , 0.000221 ,  55
   2.4655 , 0.753846 , 0.000221 ,  56
   2.4655 , 0.753859 , 0.000221 ,  57
   2.4655 , 0.753859 , 0.000221 ,  58
   2.4655 , 0.753873 , 0.000221 ,  59
   2.4655 , 0.753875 , 0.000221 ,  60
   2.4655 , 0.753836 , 0.000221 ,  61
   2.4655 , 0.753859 , 0.000221 ,  62
   2.4655 , 0.753856 , 0.000221 ,  63
   2.4655 , 0.753908 , 0.000221 ,  64
   2.4655 , 0.753829 , 0.000221 ,  65
   2.4655 , 0.753848 , 0.000221 ,  66
   2.4655 , 0.753865 , 0.000221 ,  67
   2.4655 , 0.753830 , 0.000221 ,  68
   2.4655 , 0.753813 , 0.000221 ,  69
   2.4655 , 0.753841 , 0.000221 ,  70
   2.4655 , 0.753868 , 0.000221 ,  71
   2.4655 , 0.753887 , 0.000221 ,  72
   2.4655 , 0.753810 , 0.000221 ,  73
   2.4655 , 0.753845 , 0.000221 ,  74
   2.4655 , 0.753804 , 0.000221 ,  75
   2.4655 , 0.753835 , 0.000221 ,  76
   2.4655 , 0.753831 , 0.000221 ,  77
   2.4655 , 0.753852 , 0.000221 ,  78
   2.4655 , 0.753839 , 0.000221 ,  79
   2.4655 , 0.753823 , 0.000221 ,  80
   2.4655 , 0.753882 , 0.000221 ,  81
   2.4655 , 0.753873 , 0.000221 ,  82
   2.4655 , 0.753882 , 0.000221 ,  83
   2.4655 , 0.753838 , 0.000221 ,  84
   2.4655 , 0.753845 , 0.000221 ,  85
   2.4655 , 0.753805 , 0.000221 ,  86
   2.4655 , 0.753826 , 0.000221 ,  87
   2.4655 , 0.753891 , 0.000221 ,  88
   2.4655 , 0.753845 , 0.000221 ,  89
   2.4655 , 0.753837 , 0.000221 ,  90
   2.4655 , 0.753873 , 0.000221 ,  91
   2.4655 , 0.753879 , 0.000221 ,  92
   2.4655 , 0.753852 , 0.000221 ,  93
   2.4655 , 0.753851 , 0.000221 ,  94
   2.4655 , 0.753834 , 0.000221 ,  95
   2.4655 , 0.753846 , 0.000221 ,  96
   2.4655 , 0.753855 , 0.000221 ,  97
   2.4655 , 0.753837 , 0.000221 ,  98
   2.4655 , 0.753823 , 0.000221 ,  99
   2.4655 , 0.753873 , 0.000221 , 100
   2.8278 , 0.793351 , 0.000286 ,   0
   2.8278 , 0.793353 , 0.000286 ,   1
   2.8278 , 0.793370 , 0.000286 ,   2
   2.8278 , 0.793361 , 0.000286 ,   3
   2.8278 , 0.793369 , 0.000286 ,   4
   2.8278 , 0.793370 , 0.000286 ,   5
   2.8278 , 0.793298 , 0.000286 ,   6
   2.8278 , 0.793330 , 0.000286 ,   7
   2.8278 , 0.793302 , 0.000286 ,   8
   2.8278 , 0.793345 , 0.000286 ,   9
   2.8278 , 0.793350 , 0.000286 ,  10
   2.8278 , 0.793372 , 0.000286 ,  11
   2.8278 , 0.793322 , 0.000286 ,  12
   2.8278 , 0.793327 , 0.000286 ,  13
   2.8278 , 0.793365 , 0.000286 ,  14
   2.8278 , 0.793366 , 0.000286 ,  15
   2.8278 , 0.793369 , 0.000286 ,  16
   2.8278 , 0.793323 , 0.000286 ,  17
   2.8278 , 0.793358 , 0.000286 ,  18
   2.8278 , 0.793320 , 0.000286 ,  19
   2.8278 , 0.793307 , 0.000286 ,  20
   2.8278 , 0.793326 , 0.000286 ,  21
   2.8278 , 0.793355 , 0.000286 ,  22
   2.8278 , 0.793323 , 0.000286 ,  23
   2.8278 , 0.793337 , 0.000286 ,  24
   2.8278 , 0.793339 , 0.000286 ,  25
   2.8278 , 0.793312 , 0.000286 ,  26
   2.8278 , 0.793359 , 0.000286 ,  27
   2.8278 , 0.793358 , 0.000286 ,  28
   2.8278 , 0.793365 , 0.000286 ,  29
   2.8278 , 0.793394 , 0.000286 ,  30
   2.8278 , 0.793345 , 0.000286 ,  31
   2.8278 , 0.793347 , 0.000286 ,  32
   2.8278 , 0.793431 , 0.000286 ,  33
   2.8278 , 0.793386 , 0.000286 ,  34
   2.8278 , 0.793337 , 0.000286 ,  35
   2.8278 , 0.793352 , 0.000286 ,  36
   2.8278 , 0.793360 , 0.000286 ,  37
   2.8278 , 0.793396 , 0.000286 ,  38
   2.8278 , 0.793339 , 0.000286 ,  39
   2.8278 , 0.793396 , 0.000286 ,  40
   2.8278 , 0.793340 , 0.000286 ,  41
   2.8278 , 0.793315 , 0.000286 ,  42
   2.8278 , 0.793343 , 0.000286 ,  43
   2.8278 , 0.793364 , 0.000286 ,  44
   2.8278 , 0.793357 , 0.000286 ,  45
   2.8278 , 0.793368 , 0.000286 ,  46
   2.8278 , 0.793372 , 0.000286 ,  47
   2.8278 , 0.793389 , 0.000286 ,  48
   2.8278 , 0.793398 , 0.000286 ,  49
   2.8278 , 0.793387 , 0.000286 ,  50
   2.8278 , 0.793306 , 0.000286 ,  51
   2.8278 , 0.793336 , 0.000286 ,  52
   2.8278 , 0.793359 , 0.000286 ,  53
   2.8278 , 0.793358 , 0.000286 ,  54
   2.8278 , 0.793374 , 0.000286 ,  55
   2.8278 , 0.793339 , 0.000286 ,  56
   2.8278 , 0.793301 , 0.000286 ,  57
   2.8278 , 0.793340 , 0.000286 ,  58
   2.8278 , 0.793355 , 0.000286 ,  59
   2.8278 , 0.793341 , 0.000286 ,  60
   2.8278 , 0.793333 , 0.000286 ,  61
   2.8278 , 0.793385 , 0.000286 ,  62
   2.8278 , 0.793384 , 0.000286 ,  63
   2.8278 , 0.793359 , 0.000286 ,  64
   2.8278 , 0.793293 , 0.000286 ,  65
   2.8278 , 0.793328 , 0.000286 ,  66
   2.8278 , 0.793357 , 0.000286 ,  67
   2.8278 , 0.793386 , 0.000286 ,  68
   2.8278 , 0.793362 , 0.000286 ,  69
   2.8278 , 0.793353 , 0.000286 ,  70
   2.8278 , 0.793372 , 0.000286 ,  71
   2.8278 , 0.793362 , 0.000286 ,  72
   2.8278 , 0.793381 , 0.000286 ,  73
   2.8278 , 0.793359 , 0.000286 ,  74
   2.8278 , 0.793387 , 0.000286 ,  75
   2.8278 , 0.793360 , 0.000286 ,  76
   2.8278 , 0.793327 , 0.000286 ,  77
   2.8278 , 0.793298 , 0.000286 ,  78
   2.8278 , 0.793350 , 0.000286 ,  79
   2.8278 , 0.793341 , 0.000286 ,  80
   2.8278 , 0.793343 , 0.000286 ,  81
   2.8278 , 0.793328 , 0.000286 ,  82
   2.8278 , 0.793367 , 0.000286 ,  83
   2.8278 , 0.793395 , 0.000286 ,  84
   2.8278 , 0.793355 , 0.000286 ,  85
   2.8278 , 0.793304 , 0.000286 ,  86
   2.8278 , 0.793302 , 0.000286 ,  87
   2.8278 , 0.793352 , 0.000286 ,  88
   2.8278 , 0.793336 , 0.000286 ,  89
   2.8278 , 0.793343 , 0.000286 ,  90
   2.8278 , 0.793333 , 0.000286 ,  91
   2.8278 , 0.793406 , 0.000286 ,  92
   2.8278 , 0.793339 , 0.000286 ,  93
   2.8278 , 0.793321 , 0.000286 ,  94
   2.8278 , 0.793384 , 0.000286 ,  95
   2.8278 , 0.793381 , 0.000286 ,  96
   2.8278 , 0.793381 , 0.000286 ,  97
   2.8278 , 0.793359 , 0.000286 ,  98
   2.8278 , 0.793261 , 0.000286 ,  99
   2.8278 , 0.793371 , 0.000286 , 100
   2.9796 , 0.807680 , 0.000397 ,   0
   2.9796 , 0.807663 , 0.000397 ,   1
   2.9796 , 0.807661 , 0.000397 ,   2
   2.9796 , 0.807750 , 0.000397 ,   3
   2.9796 , 0.807683 , 0.000397 ,   4
   2.9796 , 0.807707 , 0.000397 ,   5
   2.9796 , 0.807584 , 0.000397 ,   6
   2.9796 , 0.807703 , 0.000397 ,   7
   2.9796 , 0.807723 , 0.000397 ,   8
   2.9796 , 0.807619 , 0.000397 ,   9
   2.9796 , 0.807723 , 0.000397 ,  10
   2.9796 , 0.807687 , 0.000397 ,  11
   2.9796 , 0.807734 , 0.000397 ,  12
   2.9796 , 0.807629 , 0.000397 ,  13
   2.9796 , 0.807660 , 0.000397 ,  14
   2.9796 , 0.807661 , 0.000397 ,  15
   2.9796 , 0.807674 , 0.000397 ,  16
   2.9796 , 0.807715 , 0.000397 ,  17
   2.9796 , 0.807662 , 0.000397 ,  18
   2.9796 , 0.807665 , 0.000397 ,  19
   2.9796 , 0.807600 , 0.000397 ,  20
   2.9796 , 0.807677 , 0.000397 ,  21
   2.9796 , 0.807724 , 0.000397 ,  22
   2.9796 , 0.807680 , 0.000397 ,  23
   2.9796 , 0.807718 , 0.000397 ,  24
   2.9796 , 0.807684 , 0.000397 ,  25
   2.9796 , 0.807684 , 0.000397 ,  26
   2.9796 , 0.807656 , 0.000397 ,  27
   2.9796 , 0.807590 , 0.000397 ,  28
   2.9796 , 0.807701 , 0.000397 ,  29
   2.9796 , 0.807651 , 0.000397 ,  30
   2.9796 , 0.807668 , 0.000397 ,  31
   2.9796 , 0.807656 , 0.000397 ,  32
   2.9796 , 0.807684 , 0.000397 ,  33
   2.9796 , 0.807681 , 0.000397 ,  34
   2.9796 , 0.807614 , 0.000397 ,  35
   2.9796 , 0.807730 , 0.000397 ,  36
   2.9796 , 0.807730 , 0.000397 ,  37
   2.9796 , 0.807703 , 0.000397 ,  38
   2.9796 , 0.807759 , 0.000397 ,  39
   2.9796 , 0.807744 , 0.000397 ,  40
   2.9796 , 0.807658 , 0.000397 ,  41
   2.9796 , 0.807626 , 0.000397 ,  42
   2.9796 , 0.807695 , 0.000397 ,  43
   2.9796 , 0.807749 , 0.000397 ,  44
   2.9796 , 0.807701 , 0.000397 ,  45
   2.9796 , 0.807668 , 0.000397 ,  46
   2.9796 , 0.807672 , 0.000397 ,  47
   2.9796 , 0.807614 , 0.000397 ,  48
   2.9796 , 0.807727 , 0.000397 ,  49
   2.9796 , 0.807669 , 0.000397 ,  50
   2.9796 , 0.807657 , 0.000397 ,  51
   2.9796 , 0.807683 , 0.000397 ,  52
   2.9796 , 0.807715 , 0.000397 ,  53
   2.9796 , 0.807707 , 0.000397 ,  54
   2.9796 , 0.807717 , 0.000397 ,  55
   2.9796 , 0.807705 , 0.000397 ,  56
   2.9796 , 0.807700 , 0.000397 ,  57
   2.9796 , 0.807701 , 0.000397 ,  58
   2.9796 , 0.807750 , 0.000397 ,  59
   2.9796 , 0.807681 , 0.000397 ,  60
   2.9796 , 0.807683 , 0.000397 ,  61
   2.9796 , 0.807704 , 0.000397 ,  62
   2.9796 , 0.807647 , 0.000397 ,  63
   2.9796 , 0.807725 , 0.000397 ,  64
   2.9796 , 0.807642 , 0.000397 ,  65
   2.9796 , 0.807709 , 0.000397 ,  66
   2.9796 , 0.807680 , 0.000397 ,  67
   2.9796 , 0.807661 , 0.000397 ,  68
   2.9796 , 0.807604 , 0.000397 ,  69
   2.9796 , 0.807703 , 0.000397 ,  70
   2.9796 , 0.807680 , 0.000397 ,  71
   2.9796 , 0.807711 , 0.000397 ,  72
   2.9796 , 0.807702 , 0.000397 ,  73
   2.9796 , 0.807649 , 0.000397 ,  74
   2.9796 , 0.807664 , 0.000397 ,  75
   2.9796 , 0.807677 , 0.000397 ,  76
   2.9796 , 0.807677 , 0.000397 ,  77
   2.9796 , 0.807688 , 0.000397 ,  78
   2.9796 , 0.807593 , 0.000397 ,  79
   2.9796 , 0.807676 , 0.000397 ,  80
   2.9796 , 0.807672 , 0.000397 ,  81
   2.9796 , 0.807697 , 0.000397 ,  82
   2.9796 , 0.807768 , 0.000397 ,  83
   2.9796 , 0.807730 , 0.000397 ,  84
   2.9796 , 0.807681 , 0.000397 ,  85
   2.9796 , 0.807680 , 0.000397 ,  86
   2.9796 , 0.807626 , 0.000397 ,  87
   2.9796 , 0.807637 , 0.000397 ,  88
   2.9796 , 0.807669 , 0.000397 ,  89
   2.9796 , 0.807730 , 0.000397 ,  90
   2.9796 , 0.807584 , 0.000397 ,  91
   2.9796 , 0.807666 , 0.000397 ,  92
   2.9796 , 0.807653 , 0.000397 ,  93
   2.9796 , 0.807636 , 0.000397 ,  94
   2.9796 , 0.807688 , 0.000397 ,  95
   2.9796 , 0.807654 , 0.000397 ,  96
   2.9796 , 0.807655 , 0.000397 ,  97
   2.9796 , 0.807611 , 0.000397 ,  98
   2.9796 , 0.807705 , 0.000397 ,  99
   2.9796 , 0.807674 , 0.000397 , 100
   3.0131 , 0.810579 , 0.000372 ,   0
   3.0131 , 0.810546 , 0.000372 ,   1
   3.0131 , 0.810607 , 0.000372 ,   2
   3.0131 , 0.810605 , 0.000372 ,   3
   3.0131 , 0.810578 , 0.000372 ,   4
   3.0131 , 0.810636 , 0.000372 ,   5
   3.0131 , 0.810483 , 0.000372 ,   6
   3.0131 , 0.810603 , 0.000372 ,   7
   3.0131 , 0.810589 , 0.000372 ,   8
   3.0131 , 0.810601 , 0.000372 ,   9
   3.0131 , 0.810544 , 0.000372 ,  10
   3.0131 , 0.810572 , 0.000372 ,  11
   3.0131 , 0.810620 , 0.000372 ,  12
   3.0131 , 0.810573 , 0.000372 ,  13
   3.0131 , 0.810601 , 0.000372 ,  14
   3.0131 , 0.810563 , 0.000372 ,  15
   3.0131 , 0.810596 , 0.000372 ,  16
   3.0131 , 0.810586 , 0.000372 ,  17
   3.0131 , 0.810562 , 0.000372 ,  18
   3.0131 , 0.810528 , 0.000372 ,  19
   3.0131 , 0.810580 , 0.000372 ,  20
   3.0131 , 0.810545 , 0.000372 ,  21
   3.0131 , 0.810533 , 0.000372 ,  22
   3.0131 , 0.810597 , 0.000372 ,  23
   3.0131 , 0.810631 , 0.000372 ,  24
   3.0131 , 0.810597 , 0.000372 ,  25
   3.0131 , 0.810633 , 0.000372 ,  26
   3.0131 , 0.810605 , 0.000372 ,  27
   3.0131 , 0.810558 , 0.000372 ,  28
   3.0131 , 0.810574 , 0.000372 ,  29
   3.0131 , 0.810534 , 0.000372 ,  30
   3.0131 , 0.810544 , 0.000372 ,  31
   3.0131 , 0.810552 , 0.000372 ,  32
   3.0131 , 0.810618 , 0.000372 ,  33
   3.0131 , 0.810574 , 0.000372 ,  34
   3.0131 , 0.810586 , 0.000372 ,  35
   3.0131 , 0.810609 , 0.000372 ,  36
   3.0131 , 0.810548 , 0.000372 ,  37
   3.0131 , 0.810565 , 0.000372 ,  38
   3.0131 , 0.810541 , 0.000372 ,  39
   3.0131 , 0.810648 , 0.000372 ,  40
   3.0131 , 0.810590 , 0.000372 ,  41
   3.0131 , 0.810636 , 0.000372 ,  42
   3.0131 , 0.810631 , 0.000372 ,  43
   3.0131 , 0.810509 , 0.000372 ,  44
   3.0131 , 0.810589 , 0.000372 ,  45
   3.0131 , 0.810635 , 0.000372 ,  46
   3.0131 , 0.810566 , 0.000372 ,  47
   3.0131 , 0.810629 , 0.000372 ,  48
   3.0131 , 0.810578 , 0.000372 ,  49
   3.0131 , 0.810622 , 0.000372 ,  50
   3.0131 , 0.810533 , 0.000372 ,  51
   3.0131 , 0.810551 , 0.000372 ,  52
   3.0131 , 0.810542 , 0.000372 ,  53
   3.0131 , 0.810592 , 0.000372 ,  54
   3.0131 , 0.810612 , 0.000372 ,  55
   3.0131 , 0.810576 , 0.000372 ,  56
   3.0131 , 0.810553 , 0.000372 ,  57
   3.0131 , 0.810593 , 0.000372 ,  58
   3.0131 , 0.810648 , 0.000372 ,  59
   3.0131 , 0.810650 , 0.000372 ,  60
   3.0131 , 0.810513 , 0.000372 ,  61
   3.0131 , 0.810598 , 0.000372 ,  62
   3.0131 , 0.810597 , 0.000372 ,  63
   3.0131 , 0.810625 , 0.000372 ,  64
   3.0131 , 0.810538 , 0.000372 ,  65
   3.0131 , 0.810578 , 0.000372 ,  66
   3.0131 , 0.810568 , 0.000372 ,  67
   3.0131 , 0.810585 , 0.000372 ,  68
   3.0131 , 0.810585 , 0.000372 ,  69
   3.0131 , 0.810614 , 0.000372 ,  70
   3.0131 , 0.810592 , 0.000372 ,  71
   3.0131 , 0.810605 , 0.000372 ,  72
   3.0131 , 0.810592 , 0.000372 ,  73
   3.0131 , 0.810568 , 0.000372 ,  74
   3.0131 , 0.810583 , 0.000372 ,  75
   3.0131 , 0.810567 , 0.000372 ,  76
   3.0131 , 0.810544 , 0.000372 ,  77
   3.0131 , 0.810524 , 0.000372 ,  78
   3.0131 , 0.810566 , 0.000372 ,  79
   3.0131 , 0.810571 , 0.000372 ,  80
   3.0131 , 0.810599 , 0.000372 ,  81
   3.0131 , 0.810595 , 0.000372 ,  82
   3.0131 , 0.810602 , 0.000372 ,  83
   3.0131 , 0.810625 , 0.000372 ,  84
   3.0131 , 0.810554 , 0.000372 ,  85
   3.0131 , 0.810446 , 0.000372 ,  86
   3.0131 , 0.810589 , 0.000372 ,  87
   3.0131 , 0.810638 , 0.000372 ,  88
   3.0131 , 0.810592 , 0.000372 ,  89
   3.0131 , 0.810567 , 0.000372 ,  90
   3.0131 , 0.810580 , 0.000372 ,  91
   3.0131 , 0.810548 , 0.000372 ,  92
   3.0131 , 0.810588 , 0.000372 ,  93
   3.0131 , 0.810518 , 0.000372 ,  94
   3.0131 , 0.810570 , 0.000372 ,  95
   3.0131 , 0.810527 , 0.000372 ,  96
   3.0131 , 0.810592 , 0.000372 ,  97
   3.0131 , 0.810516 , 0.000372 ,  98
   3.0131 , 0.810530 , 0.000372 ,  99
   3.0131 , 0.810585 , 0.000372 , 100
   3.1520 , 0.823621 , 0.000310 ,   0
   3.1520 , 0.823600 , 0.000310 ,   1
   3.1520 , 0.823569 , 0.000310 ,   2
   3.1520 , 0.823650 , 0.000310 ,   3
   3.1520 , 0.823638 , 0.000310 ,   4
   3.1520 , 0.823660 , 0.000310 ,   5
   3.1520 , 0.823598 , 0.000310 ,   6
   3.1520 , 0.823631 , 0.000310 ,   7
   3.1520 , 0.823634 , 0.000310 ,   8
   3.1520 , 0.823601 , 0.000310 ,   9
   3.1520 , 0.823566 , 0.000310 ,  10
   3.1520 , 0.823635 , 0.000310 ,  11
   3.1520 , 0.823614 , 0.000310 ,  12
   3.1520 , 0.823571 , 0.000310 ,  13
   3.1520 , 0.823631 , 0.000310 ,  14
   3.1520 , 0.823656 , 0.000310 ,  15
   3.1520 , 0.823601 , 0.000310 ,  16
   3.1520 , 0.823577 , 0.000310 ,  17
   3.1520 , 0.823646 , 0.000310 ,  18
   3.1520 , 0.823624 , 0.000310 ,  19
   3.1520 , 0.823585 , 0.000310 ,  20
   3.1520 , 0.823586 , 0.000310 ,  21
   3.1520 , 0.823618 , 0.000310 ,  22
   3.1520 , 0.823654 , 0.000310 ,  23
   3.1520 , 0.823620 , 0.000310 ,  24
   3.1520 , 0.823616 , 0.000310 ,  25
   3.1520 , 0.823570 , 0.000310 ,  26
   3.1520 , 0.823616 , 0.000310 ,  27
   3.1520 , 0.823649 , 0.000310 ,  28
   3.1520 , 0.823654 , 0.000310 ,  29
   3.1520 , 0.823639 , 0.000310 ,  30
   3.1520 , 0.823585 , 0.000310 ,  31
   3.1520 , 0.823620 , 0.000310 ,  32
   3.1520 , 0.823681 , 0.000310 ,  33
   3.1520 , 0.823642 , 0.000310 ,  34
   3.1520 , 0.823613 , 0.000310 ,  35
   3.1520 , 0.823631 , 0.000310 ,  36
   3.1520 , 0.823676 , 0.000310 ,  37
   3.1520 , 0.823621 , 0.000310 ,  38
   3.1520 , 0.823595 , 0.000310 ,  39
   3.1520 , 0.823675 , 0.000310 ,  40
   3.1520 , 0.823597 , 0.000310 ,  41
   3.1520 , 0.823578 , 0.000310 ,  42
   3.1520 , 0.823601 , 0.000310 ,  43
   3.1520 , 0.823662 , 0.000310 ,  44
   3.1520 , 0.823603 , 0.000310 ,  45
   3.1520 , 0.823650 , 0.000310 ,  46
   3.1520 , 0.823648 , 0.000310 ,  47
   3.1520 , 0.823683 , 0.000310 ,  48
   3.1520 , 0.823626 , 0.000310 ,  49
   3.1520 , 0.823659 , 0.000310 ,  50
   3.1520 , 0.823588 , 0.000310 ,  51
   3.1520 , 0.823597 , 0.000310 ,  52
   3.1520 , 0.823602 , 0.000310 ,  53
   3.1520 , 0.823638 , 0.000310 ,  54
   3.1520 , 0.823632 , 0.000310 ,  55
   3.1520 , 0.823604 , 0.000310 ,  56
   3.1520 , 0.823596 , 0.000310 ,  57
   3.1520 , 0.823626 , 0.000310 ,  58
   3.1520 , 0.823629 , 0.000310 ,  59
   3.1520 , 0.823576 , 0.000310 ,  60
   3.1520 , 0.823600 , 0.000310 ,  61
   3.1520 , 0.823596 , 0.000310 ,  62
   3.1520 , 0.823646 , 0.000310 ,  63
   3.1520 , 0.823669 , 0.000310 ,  64
   3.1520 , 0.823655 , 0.000310 ,  65
   3.1520 , 0.823630 , 0.000310 ,  66
   3.1520 , 0.823564 , 0.000310 ,  67
   3.1520 , 0.823582 , 0.000310 ,  68
   3.1520 , 0.823604 , 0.000310 ,  69
   3.1520 , 0.823646 , 0.000310 ,  70
   3.1520 , 0.823645 , 0.000310 ,  71
   3.1520 , 0.823641 , 0.000310 ,  72
   3.1520 , 0.823654 , 0.000310 ,  73
   3.1520 , 0.823614 , 0.000310 ,  74
   3.1520 , 0.823615 , 0.000310 ,  75
   3.1520 , 0.823652 , 0.000310 ,  76
   3.1520 , 0.823645 , 0.000310 ,  77
   3.1520 , 0.823612 , 0.000310 ,  78
   3.1520 , 0.823685 , 0.000310 ,  79
   3.1520 , 0.823603 , 0.000310 ,  80
   3.1520 , 0.823622 , 0.000310 ,  81
   3.1520 , 0.823677 , 0.000310 ,  82
   3.1520 , 0.823622 , 0.000310 ,  83
   3.1520 , 0.823687 , 0.000310 ,  84
   3.1520 , 0.823581 , 0.000310 ,  85
   3.1520 , 0.823599 , 0.000310 ,  86
   3.1520 , 0.823577 , 0.000310 ,  87
   3.1520 , 0.823617 , 0.000310 ,  88
   3.1520 , 0.823663 , 0.000310 ,  89
   3.1520 , 0.823639 , 0.000310 ,  90
   3.1520 , 0.823568 , 0.000310 ,  91
   3.1520 , 0.823614 , 0.000310 ,  92
   3.1520 , 0.823610 , 0.000310 ,  93
   3.1520 , 0.823575 , 0.000310 ,  94
   3.1520 , 0.823652 , 0.000310 ,  95
   3.1520 , 0.823638 , 0.000310 ,  96
   3.1520 , 0.823613 , 0.000310 ,  97
   3.1520 , 0.823612 , 0.000310 ,  98
   3.1520 , 0.823583 , 0.000310 ,  99
   3.1520 , 0.823591 , 0.000310 , 100
   3.3159 , 0.838321 , 0.000438 ,   0
   3.3159 , 0.838311 , 0.000438 ,   1
   3.3159 , 0.838393 , 0.000438 ,   2
   3.3159 , 0.838408 , 0.000438 ,   3
   3.3159 , 0.838346 , 0.000438 ,   4
   3.3159 , 0.838389 , 0.000438 ,   5
   3.3159 , 0.838243 , 0.000438 ,   6
   3.3159 , 0.838354 , 0.000438 ,   7
   3.3159 , 0.838382 , 0.000438 ,   8
   3.3159 , 0.838377 , 0.000438 ,   9
   3.3159 , 0.838333 , 0.000438 ,  10
   3.3159 , 0.838330 , 0.000438 ,  11
   3.3159 , 0.838311 , 0.000438 ,  12
   3.3159 , 0.838314 , 0.000438 ,  13
   3.3159 , 0.838272 , 0.000438 ,  14
   3.3159 , 0.838276 , 0.000438 ,  15
   3.3159 , 0.838278 , 0.000438 ,  16
   3.3159 , 0.838368 , 0.000438 ,  17
   3.3159 , 0.838265 , 0.000438 ,  18
   3.3159 , 0.838352 , 0.000438 ,  19
   3.3159 , 0.838268 , 0.000438 ,  20
   3.3159 , 0.838316 , 0.000438 ,  21
   3.3159 , 0.838323 , 0.000438 ,  22
   3.3159 , 0.838266 , 0.000438 ,  23
   3.3159 , 0.838287 , 0.000438 ,  24
   3.3159 , 0.838262 , 0.000438 ,  25
   3.3159 , 0.838342 , 0.000438 ,  26
   3.3159 , 0.838325 , 0.000438 ,  27
   3.3159 , 0.838365 , 0.000438 ,  28
   3.3159 , 0.838382 , 0.000438 ,  29
   3.3159 , 0.838335 , 0.000438 ,  30
   3.3159 , 0.838329 , 0.000438 ,  31
   3.3159 , 0.838332 , 0.000438 ,  32
   3.3159 , 0.838318 , 0.000438 ,  33
   3.3159 , 0.838390 , 0.000438 ,  34
   3.3159 , 0.838307 , 0.000438 ,  35
   3.3159 , 0.838364 , 0.000438 ,  36
   3.3159 , 0.838319 , 0.000438 ,  37
   3.3159 , 0.838262 , 0.000438 ,  38
   3.3159 , 0.838261 , 0.000438 ,  39
   3.3159 , 0.838243 , 0.000438 ,  40
   3.3159 , 0.838372 , 0.000438 ,  41
   3.3159 , 0.838339 , 0.000438 ,  42
   3.3159 , 0.838291 , 0.000438 ,  43
   3.3159 , 0.838329 , 0.000438 ,  44
   3.3159 , 0.838331 , 0.000438 ,  45
   3.3159 , 0.838356 , 0.000438 ,  46
   3.3159 , 0.838289 , 0.000438 ,  47
   3.3159 , 0.838363 , 0.000438 ,  48
   3.3159 , 0.838339 , 0.000438 ,  49
   3.3159 , 0.838338 , 0.000438 ,  50
   3.3159 , 0.838312 , 0.000438 ,  51
   3.3159 , 0.838319 , 0.000438 ,  52
   3.3159 , 0.838346 , 0.000438 ,  53
   3.3159 , 0.838398 , 0.000438 ,  54
   3.3159 , 0.838258 , 0.000438 ,  55
   3.3159 , 0.838289 , 0.000438 ,  56
   3.3159 , 0.838316 , 0.000438 ,  57
   3.3159 , 0.838284 , 0.000438 ,  58
   3.3159 , 0.838350 , 0.000438 ,  59
   3.3159 , 0.838318 , 0.000438 ,  60
   3.3159 , 0.838349 , 0.000438 ,  61
   3.3159 , 0.838336 , 0.000438 ,  62
   3.3159 , 0.838403 , 0.000438 ,  63
   3.3159 , 0.838313 , 0.000438 ,  64
   3.3159 , 0.838323 , 0.000438 ,  65
   3.3159 , 0.838292 , 0.000438 ,  66
   3.3159 , 0.838337 , 0.000438 ,  67
   3.3159 , 0.838357 , 0.000438 ,  68
   3.3159 , 0.838337 , 0.000438 ,  69
   3.3159 , 0.838300 , 0.000438 ,  70
   3.3159 , 0.838425 , 0.000438 ,  71
   3.3159 , 0.838300 , 0.000438 ,  72
   3.3159 , 0.838305 , 0.000438 ,  73
   3.3159 , 0.838339 , 0.000438 ,  74
   3.3159 , 0.838309 , 0.000438 ,  75
   3.3159 , 0.838267 , 0.000438 ,  76
   3.3159 , 0.838289 , 0.000438 ,  77
   3.3159 , 0.838302 , 0.000438 ,  78
   3.3159 , 0.838300 , 0.000438 ,  79
   3.3159 , 0.838334 , 0.000438 ,  80
   3.3159 , 0.838300 , 0.000438 ,  81
   3.3159 , 0.838331 , 0.000438 ,  82
   3.3159 , 0.838266 , 0.000438 ,  83
   3.3159 , 0.838362 , 0.000438 ,  84
   3.3159 , 0.838249 , 0.000438 ,  85
   3.3159 , 0.838219 , 0.000438 ,  86
   3.3159 , 0.838206 , 0.000438 ,  87
   3.3159 , 0.838374 , 0.000438 ,  88
   3.3159 , 0.838394 , 0.000438 ,  89
   3.3159 , 0.838335 , 0.000438 ,  90
   3.3159 , 0.838379 , 0.000438 ,  91
   3.3159 , 0.838250 , 0.000438 ,  92
   3.3159 , 0.838320 , 0.000438 ,  93
   3.3159 , 0.838336 , 0.000438 ,  94
   3.3159 , 0.838290 , 0.000438 ,  95
   3.3159 , 0.838380 , 0.000438 ,  96
   3.3159 , 0.838289 , 0.000438 ,  97
   3.3159 , 0.838335 , 0.000438 ,  98
   3.3159 , 0.838280 , 0.000438 ,  99
   3.3159 , 0.838355 , 0.000438 , 100
   3.4783 , 0.850753 , 0.000777 ,   0
   3.4783 , 0.850711 , 0.000777 ,   1
   3.4783 , 0.850725 , 0.000777 ,   2
   3.4783 , 0.850796 , 0.000777 ,   3
   3.4783 , 0.850555 , 0.000777 ,   4
   3.4783 , 0.850758 , 0.000777 ,   5
   3.4783 , 0.850718 , 0.000777 ,   6
   3.4783 , 0.850798 , 0.000777 ,   7
   3.4783 , 0.850749 , 0.000777 ,   8
   3.4783 , 0.850791 , 0.000777 ,   9
   3.4783 , 0.850704 , 0.000777 ,  10
   3.4783 , 0.850703 , 0.000777 ,  11
   3.4783 , 0.850905 , 0.000777 ,  12
   3.4783 , 0.850762 , 0.000777 ,  13
   3.4783 , 0.850813 , 0.000777 ,  14
   3.4783 , 0.850763 , 0.000777 ,  15
   3.4783 , 0.850768 , 0.000777 ,  16
   3.4783 , 0.850739 , 0.000777 ,  17
   3.4783 , 0.850655 , 0.000777 ,  18
   3.4783 , 0.850658 , 0.000777 ,  19
   3.4783 , 0.850685 , 0.000777 ,  20
   3.4783 , 0.850753 , 0.000777 ,  21
   3.4783 , 0.850719 , 0.000777 ,  22
   3.4783 , 0.850775 , 0.000777 ,  23
   3.4783 , 0.850831 , 0.000777 ,  24
   3.4783 , 0.850652 , 0.000777 ,  25
   3.4783 , 0.850720 , 0.000777 ,  26
   3.4783 , 0.850621 , 0.000777 ,  27
   3.4783 , 0.850800 , 0.000777 ,  28
   3.4783 , 0.850687 , 0.000777 ,  29
   3.4783 , 0.850766 , 0.000777 ,  30
   3.4783 , 0.850774 , 0.000777 ,  31
   3.4783 , 0.850739 , 0.000777 ,  32
   3.4783 , 0.850836 , 0.000777 ,  33
   3.4783 , 0.850591 , 0.000777 ,  34
   3.4783 , 0.850752 , 0.000777 ,  35
   3.4783 , 0.850844 , 0.000777 ,  36
   3.4783 , 0.850702 , 0.000777 ,  37
   3.4783 , 0.850770 , 0.000777 ,  38
   3.4783 , 0.850707 , 0.000777 ,  39
   3.4783 , 0.850919 , 0.000777 ,  40
   3.4783 , 0.850681 , 0.000777 ,  41
   3.4783 , 0.850750 , 0.000777 ,  42
   3.4783 , 0.850730 , 0.000777 ,  43
   3.4783 , 0.850673 , 0.000777 ,  44
   3.4783 , 0.850697 , 0.000777 ,  45
   3.4783 , 0.850687 , 0.000777 ,  46
   3.4783 , 0.850675 , 0.000777 ,  47
   3.4783 , 0.850792 , 0.000777 ,  48
   3.4783 , 0.850913 , 0.000777 ,  49
   3.4783 , 0.850842 , 0.000777 ,  50
   3.4783 , 0.850805 , 0.000777 ,  51
   3.4783 , 0.850746 , 0.000777 ,  52
   3.4783 , 0.850763 , 0.000777 ,  53
   3.4783 , 0.850816 , 0.000777 ,  54
   3.4783 , 0.850742 , 0.000777 ,  55
   3.4783 , 0.850746 , 0.000777 ,  56
   3.4783 , 0.850767 , 0.000777 ,  57
   3.4783 , 0.850845 , 0.000777 ,  58
   3.4783 , 0.850785 , 0.000777 ,  59
   3.4783 , 0.850719 , 0.000777 ,  60
   3.4783 , 0.850684 , 0.000777 ,  61
   3.4783 , 0.850833 , 0.000777 ,  62
   3.4783 , 0.850734 , 0.000777 ,  63
   3.4783 , 0.850745 , 0.000777 ,  64
   3.4783 , 0.850705 , 0.000777 ,  65
   3.4783 , 0.850647 , 0.000777 ,  66
   3.4783 , 0.850864 , 0.000777 ,  67
   3.4783 , 0.850699 , 0.000777 ,  68
   3.4783 , 0.850839 , 0.000777 ,  69
   3.4783 , 0.850639 , 0.000777 ,  70
   3.4783 , 0.850602 , 0.000777 ,  71
   3.4783 , 0.850721 , 0.000777 ,  72
   3.4783 , 0.850743 , 0.000777 ,  73
   3.4783 , 0.850691 , 0.000777 ,  74
   3.4783 , 0.850761 , 0.000777 ,  75
   3.4783 , 0.850830 , 0.000777 ,  76
   3.4783 , 0.850757 , 0.000777 ,  77
   3.4783 , 0.850759 , 0.000777 ,  78
   3.4783 , 0.850847 , 0.000777 ,  79
   3.4783 , 0.850774 , 0.000777 ,  80
   3.4783 , 0.850702 , 0.000777 ,  81
   3.4783 , 0.850813 , 0.000777 ,  82
   3.4783 , 0.850893 , 0.000777 ,  83
   3.4783 , 0.850768 , 0.000777 ,  84
   3.4783 , 0.850749 , 0.000777 ,  85
   3.4783 , 0.850729 , 0.000777 ,  86
   3.4783 , 0.850793 , 0.000777 ,  87
   3.4783 , 0.850859 , 0.000777 ,  88
   3.4783 , 0.850832 , 0.000777 ,  89
   3.4783 , 0.850706 , 0.000777 ,  90
   3.4783 , 0.850629 , 0.000777 ,  91
   3.4783 , 0.850877 , 0.000777 ,  92
   3.4783 , 0.850637 , 0.000777 ,  93
   3.4783 , 0.850642 , 0.000777 ,  94
   3.4783 , 0.850937 , 0.000777 ,  95
   3.4783 , 0.850797 , 0.000777 ,  96
   3.4783 , 0.850689 , 0.000777 ,  97
   3.4783 , 0.850834 , 0.000777 ,  98
   3.4783 , 0.850705 , 0.000777 ,  99
   3.4783 , 0.850971 , 0.000777 , 100
   3.6048 , 0.861941 , 0.000478 ,   0
   3.6048 , 0.861914 , 0.000478 ,   1
   3.6048 , 0.861986 , 0.000478 ,   2
   3.6048 , 0.861914 , 0.000478 ,   3
   3.6048 , 0.861892 , 0.000478 ,   4
   3.6048 , 0.861897 , 0.000478 ,   5
   3.6048 , 0.861926 , 0.000478 ,   6
   3.6048 , 0.862001 , 0.000478 ,   7
   3.6048 , 0.861945 , 0.000478 ,   8
   3.6048 , 0.862006 , 0.000478 ,   9
   3.6048 , 0.861880 , 0.000478 ,  10
   3.6048 , 0.861918 , 0.000478 ,  11
   3.6048 , 0.861932 , 0.000478 ,  12
   3.6048 , 0.861931 , 0.000478 ,  13
   3.6048 , 0.861891 , 0.000478 ,  14
   3.6048 , 0.861910 , 0.000478 ,  15
   3.6048 , 0.861929 , 0.000478 ,  16
   3.6048 , 0.861960 , 0.000478 ,  17
   3.6048 , 0.861907 , 0.000478 ,  18
   3.6048 , 0.861883 , 0.000478 ,  19
   3.6048 , 0.861905 , 0.000478 ,  20
   3.6048 , 0.861939 , 0.000478 ,  21
   3.6048 , 0.862019 , 0.000478 ,  22
   3.6048 , 0.861902 , 0.000478 ,  23
   3.6048 , 0.861970 , 0.000478 ,  24
   3.6048 , 0.861930 , 0.000478 ,  25
   3.6048 , 0.861928 , 0.000478 ,  26
   3.6048 , 0.862003 , 0.000478 ,  27
   3.6048 , 0.861957 , 0.000478 ,  28
   3.6048 , 0.861998 , 0.000478 ,  29
   3.6048 , 0.861942 , 0.000478 ,  30
   3.6048 , 0.861938 , 0.000478 ,  31
   3.6048 , 0.861946 , 0.000478 ,  32
   3.6048 , 0.862001 , 0.000478 ,  33
   3.6048 , 0.862013 , 0.000478 ,  34
   3.6048 , 0.861981 , 0.000478 ,  35
   3.6048 , 0.861968 , 0.000478 ,  36
   3.6048 , 0.861861 , 0.000478 ,  37
   3.6048 , 0.861989 , 0.000478 ,  38
   3.6048 , 0.861977 , 0.000478 ,  39
   3.6048 , 0.861925 , 0.000478 ,  40
   3.6048 , 0.861948 , 0.000478 ,  41
   3.6048 , 0.861987 , 0.000478 ,  42
   3.6048 , 0.861947 , 0.000478 ,  43
   3.6048 , 0.861931 , 0.000478 ,  44
   3.6048 , 0.861903 , 0.000478 ,  45
   3.6048 , 0.861894 , 0.000478 ,  46
   3.6048 , 0.861914 , 0.000478 ,  47
   3.6048 , 0.861972 , 0.000478 ,  48
   3.6048 , 0.861984 , 0.000478 ,  49
   3.6048 , 0.861940 , 0.000478 ,  50
   3.6048 , 0.861889 , 0.000478 ,  51
   3.6048 , 0.861882 , 0.000478 ,  52
   3.6048 , 0.861933 , 0.000478 ,  53
   3.6048 , 0.862008 , 0.000478 ,  54
   3.6048 , 0.861877 , 0.000478 ,  55
   3.6048 , 0.861869 , 0.000478 ,  56
   3.6048 , 0.861913 , 0.000478 ,  57
   3.6048 , 0.861880 , 0.000478 ,  58
   3.6048 , 0.862011 , 0.000478 ,  59
   3.6048 , 0.861874 , 0.000478 ,  60
   3.6048 , 0.861932 , 0.000478 ,  61
   3.6048 , 0.861970 , 0.000478 ,  62
   3.6048 , 0.862039 , 0.000478 ,  63
   3.6048 , 0.861967 , 0.000478 ,  64
   3.6048 , 0.861871 , 0.000478 ,  65
   3.6048 , 0.861976 , 0.000478 ,  66
   3.6048 , 0.861871 , 0.000478 ,  67
   3.6048 , 0.861849 , 0.000478 ,  68
   3.6048 , 0.861916 , 0.000478 ,  69
   3.6048 , 0.861951 , 0.000478 ,  70
   3.6048 , 0.861967 , 0.000478 ,  71
   3.6048 , 0.862054 , 0.000478 ,  72
   3.6048 , 0.862006 , 0.000478 ,  73
   3.6048 , 0.861927 , 0.000478 ,  74
   3.6048 , 0.861970 , 0.000478 ,  75
   3.6048 , 0.861960 , 0.000478 ,  76
   3.6048 , 0.861965 , 0.000478 ,  77
   3.6048 , 0.861901 , 0.000478 ,  78
   3.6048 , 0.861916 , 0.000478 ,  79
   3.6048 , 0.861916 , 0.000478 ,  80
   3.6048 , 0.861960 , 0.000478 ,  81
   3.6048 , 0.862008 , 0.000478 ,  82
   3.6048 , 0.861899 , 0.000478 ,  83
   3.6048 , 0.861974 , 0.000478 ,  84
   3.6048 , 0.862010 , 0.000478 ,  85
   3.6048 , 0.861800 , 0.000478 ,  86
   3.6048 , 0.861908 , 0.000478 ,  87
   3.6048 , 0.861955 , 0.000478 ,  88
   3.6048 , 0.861984 , 0.000478 ,  89
   3.6048 , 0.862032 , 0.000478 ,  90
   3.6048 , 0.861899 , 0.000478 ,  91
   3.6048 , 0.861957 , 0.000478 ,  92
   3.6048 , 0.861903 , 0.000478 ,  93
   3.6048 , 0.861882 , 0.000478 ,  94
   3.6048 , 0.861923 , 0.000478 ,  95
   3.6048 , 0.861948 , 0.000478 ,  96
   3.6048 , 0.862023 , 0.000478 ,  97
   3.6048 , 0.862006 , 0.000478 ,  98
   3.6048 , 0.861956 , 0.000478 ,  99
   3.6048 , 0.861904 , 0.000478 , 100
   3.7468 , 0.871339 , 0.000466 ,   0
   3.7468 , 0.871375 , 0.000466 ,   1
   3.7468 , 0.871420 , 0.000466 ,   2
   3.7468 , 0.871325 , 0.000466 ,   3
   3.7468 , 0.871368 , 0.000466 ,   4
   3.7468 , 0.871430 , 0.000466 ,   5
   3.7468 , 0.871285 , 0.000466 ,   6
   3.7468 , 0.871392 , 0.000466 ,   7
   3.7468 , 0.871305 , 0.000466 ,   8
   3.7468 , 0.871413 , 0.000466 ,   9
   3.7468 , 0.871332 , 0.000466 ,  10
   3.7468 , 0.871279 , 0.000466 ,  11
   3.7468 , 0.871366 , 0.000466 ,  12
   3.7468 , 0.871375 , 0.000466 ,  13
   3.7468 , 0.871338 , 0.000466 ,  14
   3.7468 , 0.871376 , 0.000466 ,  15
   3.7468 , 0.871316 , 0.000466 ,  16
   3.7468 , 0.871264 , 0.000466 ,  17
   3.7468 , 0.871274 , 0.000466 ,  18
   3.7468 , 0.871350 , 0.000466 ,  19
   3.7468 , 0.871352 , 0.000466 ,  20
   3.7468 , 0.871413 , 0.000466 ,  21
   3.7468 , 0.871351 , 0.000466 ,  22
   3.7468 , 0.871309 , 0.000466 ,  23
   3.7468 , 0.871358 , 0.000466 ,  24
   3.7468 , 0.871319 , 0.000466 ,  25
   3.7468 , 0.871342 , 0.000466 ,  26
   3.7468 , 0.871366 , 0.000466 ,  27
   3.7468 , 0.871366 , 0.000466 ,  28
   3.7468 , 0.871335 , 0.000466 ,  29
   3.7468 , 0.871387 , 0.000466 ,  30
   3.7468 , 0.871328 , 0.000466 ,  31
   3.7468 , 0.871379 , 0.000466 ,  32
   3.7468 , 0.871440 , 0.000466 ,  33
   3.7468 , 0.871333 , 0.000466 ,  34
   3.7468 , 0.871350 , 0.000466 ,  35
   3.7468 , 0.871332 , 0.000466 ,  36
   3.7468 , 0.871325 , 0.000466 ,  37
   3.7468 , 0.871371 , 0.000466 ,  38
   3.7468 , 0.871274 , 0.000466 ,  39
   3.7468 , 0.871321 , 0.000466 ,  40
   3.7468 , 0.871455 , 0.000466 ,  41
   3.7468 , 0.871341 , 0.000466 ,  42
   3.7468 , 0.871364 , 0.000466 ,  43
   3.7468 , 0.871349 , 0.000466 ,  44
   3.7468 , 0.871277 , 0.000466 ,  45
   3.7468 , 0.871306 , 0.000466 ,  46
   3.7468 , 0.871302 , 0.000466 ,  47
   3.7468 , 0.871349 , 0.000466 ,  48
   3.7468 , 0.871310 , 0.000466 ,  49
   3.7468 , 0.871382 , 0.000466 ,  50
   3.7468 , 0.871341 , 0.000466 ,  51
   3.7468 , 0.871268 , 0.000466 ,  52
   3.7468 , 0.871278 , 0.000466 ,  53
   3.7468 , 0.871365 , 0.000466 ,  54
   3.7468 , 0.871317 , 0.000466 ,  55
   3.7468 , 0.871313 , 0.000466 ,  56
   3.7468 , 0.871343 , 0.000466 ,  57
   3.7468 , 0.871300 , 0.000466 ,  58
   3.7468 , 0.871310 , 0.000466 ,  59
   3.7468 , 0.871204 , 0.000466 ,  60
   3.7468 , 0.871321 , 0.000466 ,  61
   3.7468 , 0.871305 , 0.000466 ,  62
   3.7468 , 0.871394 , 0.000466 ,  63
   3.7468 , 0.871350 , 0.000466 ,  64
   3.7468 , 0.871335 , 0.000466 ,  65
   3.7468 , 0.871230 , 0.000466 ,  66
   3.7468 , 0.871344 , 0.000466 ,  67
   3.7468 , 0.871359 , 0.000466 ,  68
   3.7468 , 0.871413 , 0.000466 ,  69
   3.7468 , 0.871363 , 0.000466 ,  70
   3.7468 , 0.871312 , 0.000466 ,  71
   3.7468 , 0.871394 , 0.000466 ,  72
   3.7468 , 0.871339 , 0.000466 ,  73
   3.7468 , 0.871353 , 0.000466 ,  74
   3.7468 , 0.871346 , 0.000466 ,  75
   3.7468 , 0.871308 , 0.000466 ,  76
   3.7468 , 0.871310 , 0.000466 ,  77
   3.7468 , 0.871310 , 0.000466 ,  78
   3.7468 , 0.871375 , 0.000466 ,  79
   3.7468 , 0.871284 , 0.000466 ,  80
   3.7468 , 0.871343 , 0.000466 ,  81
   3.7468 , 0.871403 , 0.000466 ,  82
   3.7468 , 0.871371 , 0.000466 ,  83
   3.7468 , 0.871348 , 0.000466 ,  84
   3.7468 , 0.871409 , 0.000466 ,  85
   3.7468 , 0.871231 , 0.000466 ,  86
   3.7468 , 0.871280 , 0.000466 ,  87
   3.7468 , 0.871387 , 0.000466 ,  88
   3.7468 , 0.871330 , 0.000466 ,  89
   3.7468 , 0.871359 , 0.000466 ,  90
   3.7468 , 0.871260 , 0.000466 ,  91
   3.7468 , 0.871380 , 0.000466 ,  92
   3.7468 , 0.871345 , 0.000466 ,  93
   3.7468 , 0.871349 , 0.000466 ,  94
   3.7468 , 0.871237 , 0.000466 ,  95
   3.7468 , 0.871372 , 0.000466 ,  96
   3.7468 , 0.871345 , 0.000466 ,  97
   3.7468 , 0.871366 , 0.000466 ,  98
   3.7468 , 0.871273 , 0.000466 ,  99
   3.7468 , 0.871326 , 0.000466 , 100
   3.9951 , 0.890176 , 0.000741 ,   0
   3.9951 , 0.890199 , 0.000741 ,   1
   3.9951 , 0.890153 , 0.000741 ,   2
   3.9951 , 0.890180 , 0.000741 ,   3
   3.9951 , 0.890109 , 0.000741 ,   4
   3.9951 , 0.890205 , 0.000741 ,   5
   3.9951 , 0.890100 , 0.000741 ,   6
   3.9951 , 0.890190 , 0.000741 ,   7
   3.9951 , 0.890249 , 0.000741 ,   8
   3.9951 , 0.890103 , 0.000741 ,   9
   3.9951 , 0.890133 , 0.000741 ,  10
   3.9951 , 0.890203 , 0.000741 ,  11
   3.9951 , 0.890204 , 0.000741 ,  12
   3.9951 , 0.890044 , 0.000741 ,  13
   3.9951 , 0.890122 , 0.000741 ,  14
   3.9951 , 0.890110 , 0.000741 ,  15
   3.9951 , 0.890240 , 0.000741 ,  16
   3.9951 , 0.890188 , 0.000741 ,  17
   3.9951 , 0.890155 , 0.000741 ,  18
   3.9951 , 0.890070 , 0.000741 ,  19
   3.9951 , 0.890097 , 0.000741 ,  20
   3.9951 , 0.890068 , 0.000741 ,  21
   3.9951 , 0.890176 , 0.000741 ,  22
   3.9951 , 0.890103 , 0.000741 ,  23
   3.9951 , 0.890366 , 0.000741 ,  24
   3.9951 , 0.890327 , 0.000741 ,  25
   3.9951 , 0.890157 , 0.000741 ,  26
   3.9951 , 0.890172 , 0.000741 ,  27
   3.9951 , 0.890214 , 0.000741 ,  28
   3.9951 , 0.890057 , 0.000741 ,  29
   3.9951 , 0.890137 , 0.000741 ,  30
   3.9951 , 0.890077 , 0.000741 ,  31
   3.9951 , 0.890204 , 0.000741 ,  32
   3.9951 , 0.890302 , 0.000741 ,  33
   3.9951 , 0.890202 , 0.000741 ,  34
   3.9951 , 0.890311 , 0.000741 ,  35
   3.9951 , 0.890220 , 0.000741 ,  36
   3.9951 , 0.890191 , 0.000741 ,  37
   3.9951 , 0.890220 , 0.000741 ,  38
   3.9951 , 0.890116 , 0.000741 ,  39
   3.9951 , 0.890261 , 0.000741 ,  40
   3.9951 , 0.890204 , 0.000741 ,  41
   3.9951 , 0.890186 , 0.000741 ,  42
   3.9951 , 0.890214 , 0.000741 ,  43
   3.9951 , 0.890188 , 0.000741 ,  44
   3.9951 , 0.890140 , 0.000741 ,  45
   3.9951 , 0.890264 , 0.000741 ,  46
   3.9951 , 0.890142 , 0.000741 ,  47
   3.9951 , 0.890189 , 0.000741 ,  48
   3.9951 , 0.890261 , 0.000741 ,  49
   3.9951 , 0.890222 , 0.000741 ,  50
   3.9951 , 0.890102 , 0.000741 ,  51
   3.9951 , 0.890186 , 0.000741 ,  52
   3.9951 , 0.890157 , 0.000741 ,  53
   3.9951 , 0.890205 , 0.000741 ,  54
   3.9951 , 0.890226 , 0.000741 ,  55
   3.9951 , 0.890286 , 0.000741 ,  56
   3.9951 , 0.890129 , 0.000741 ,  57
   3.9951 , 0.890147 , 0.000741 ,  58
   3.9951 , 0.890271 , 0.000741 ,  59
   3.9951 , 0.890045 , 0.000741 ,  60
   3.9951 , 0.890215 , 0.000741 ,  61
   3.9951 , 0.890109 , 0.000741 ,  62
   3.9951 , 0.890272 , 0.000741 ,  63
   3.9951 , 0.890251 , 0.000741 ,  64
   3.9951 , 0.890186 , 0.000741 ,  65
   3.9951 , 0.890168 , 0.000741 ,  66
   3.9951 , 0.890109 , 0.000741 ,  67
   3.9951 , 0.890115 , 0.000741 ,  68
   3.9951 , 0.890054 , 0.000741 ,  69
   3.9951 , 0.890271 , 0.000741 ,  70
   3.9951 , 0.890195 , 0.000741 ,  71
   3.9951 , 0.890149 , 0.000741 ,  72
   3.9951 , 0.890287 , 0.000741 ,  73
   3.9951 , 0.890182 , 0.000741 ,  74
   3.9951 , 0.890083 , 0.000741 ,  75
   3.9951 , 0.890150 , 0.000741 ,  76
   3.9951 , 0.890309 , 0.000741 ,  77
   3.9951 , 0.890142 , 0.000741 ,  78
   3.9951 , 0.890034 , 0.000741 ,  79
   3.9951 , 0.890222 , 0.000741 ,  80
   3.9951 , 0.890252 , 0.000741 ,  81
   3.9951 , 0.890209 , 0.000741 ,  82
   3.9951 , 0.890144 , 0.000741 ,  83
   3.9951 , 0.890207 , 0.000741 ,  84
   3.9951 , 0.890213 , 0.000741 ,  85
   3.9951 , 0.890326 , 0.000741 ,  86
   3.9951 , 0.890137 , 0.000741 ,  87
   3.9951 , 0.890346 , 0.000741 ,  88
   3.9951 , 0.890162 , 0.000741 ,  89
   3.9951 , 0.890100 , 0.000741 ,  90
   3.9951 , 0.890084 , 0.000741 ,  91
   3.9951 , 0.890194 , 0.000741 ,  92
   3.9951 , 0.890139 , 0.000741 ,  93
   3.9951 , 0.890058 , 0.000741 ,  94
   3.9951 , 0.890062 , 0.000741 ,  95
   3.9951 , 0.890080 , 0.000741 ,  96
   3.9951 , 0.890261 , 0.000741 ,  97
   3.9951 , 0.890134 , 0.000741 ,  98
   3.9951 , 0.890125 , 0.000741 ,  99
   3.9951 , 0.890102 , 0.000741 , 100
   4.1198 , 0.899728 , 0.000737 ,   0
   4.1198 , 0.899766 , 0.000737 ,   1
   4.1198 , 0.899792 , 0.000737 ,   2
   4.1198 , 0.899737 , 0.000737 ,   3
   4.1198 , 0.899659 , 0.000737 ,   4
   4.1198 , 0.899752 , 0.000737 ,   5
   4.1198 , 0.899766 , 0.000737 ,   6
   4.1198 , 0.899794 , 0.000737 ,   7
   4.1198 , 0.899746 , 0.000737 ,   8
   4.1198 , 0.899735 , 0.000737 ,   9
   4.1198 , 0.899679 , 0.000737 ,  10
   4.1198 , 0.899649 , 0.000737 ,  11
   4.1198 , 0.899724 , 0.000737 ,  12
   4.1198 , 0.899641 , 0.000737 ,  13
   4.1198 , 0.899871 , 0.000737 ,  14
   4.1198 , 0.899720 , 0.000737 ,  15
   4.1198 , 0.899666 , 0.000737 ,  16
   4.1198 , 0.899676 , 0.000737 ,  17
   4.1198 , 0.899729 , 0.000737 ,  18
   4.1198 , 0.899640 , 0.000737 ,  19
   4.1198 , 0.899733 , 0.000737 ,  20
   4.1198 , 0.899552 , 0.000737 ,  21
   4.1198 , 0.899680 , 0.000737 ,  22
   4.1198 , 0.899801 , 0.000737 ,  23
   4.1198 , 0.899794 , 0.000737 ,  24
   4.1198 , 0.899736 , 0.000737 ,  25
   4.1198 , 0.899851 , 0.000737 ,  26
   4.1198 , 0.899744 , 0.000737 ,  27
   4.1198 , 0.899717 , 0.000737 ,  28
   4.1198 , 0.899594 , 0.000737 ,  29
   4.1198 , 0.899610 , 0.000737 ,  30
   4.1198 , 0.899649 , 0.000737 ,  31
   4.1198 , 0.899749 , 0.000737 ,  32
   4.1198 , 0.899810 , 0.000737 ,  33
   4.1198 , 0.899789 , 0.000737 ,  34
   4.1198 , 0.899707 , 0.000737 ,  35
   4.1198 , 0.899791 , 0.000737 ,  36
   4.1198 , 0.899672 , 0.000737 ,  37
   4.1198 , 0.899798 , 0.000737 ,  38
   4.1198 , 0.899744 , 0.000737 ,  39
   4.1198 , 0.899687 , 0.000737 ,  40
   4.1198 , 0.899678 , 0.000737 ,  41
   4.1198 , 0.899696 , 0.000737 ,  42
   4.1198 , 0.899645 , 0.000737 ,  43
   4.1198 , 0.899778 , 0.000737 ,  44
   4.1198 , 0.899672 , 0.000737 ,  45
   4.1198 , 0.899632 , 0.000737 ,  46
   4.1198 , 0.899735 , 0.000737 ,  47
   4.1198 , 0.899809 , 0.000737 ,  48
   4.1198 , 0.899781 , 0.000737 ,  49
   4.1198 , 0.899797 , 0.000737 ,  50
   4.1198 , 0.899672 , 0.000737 ,  51
   4.1198 , 0.899655 , 0.000737 ,  52
   4.1198 , 0.899684 , 0.000737 ,  53
   4.1198 , 0.899839 , 0.000737 ,  54
   4.1198 , 0.899677 , 0.000737 ,  55
   4.1198 , 0.899595 , 0.000737 ,  56
   4.1198 , 0.899674 , 0.000737 ,  57
   4.1198 , 0.899788 , 0.000737 ,  58
   4.1198 , 0.899848 , 0.000737 ,  59
   4.1198 , 0.899673 , 0.000737 ,  60
   4.1198 , 0.899782 , 0.000737 ,  61
   4.1198 , 0.899820 , 0.000737 ,  62
   4.1198 , 0.899851 , 0.000737 ,  63
   4.1198 , 0.899714 , 0.000737 ,  64
   4.1198 , 0.899774 , 0.000737 ,  65
   4.1198 , 0.899645 , 0.000737 ,  66
   4.1198 , 0.899670 , 0.000737 ,  67
   4.1198 , 0.899569 , 0.000737 ,  68
   4.1198 , 0.899729 , 0.000737 ,  69
   4.1198 , 0.899694 , 0.000737 ,  70
   4.1198 , 0.899856 , 0.000737 ,  71
   4.1198 , 0.899823 , 0.000737 ,  72
   4.1198 , 0.899869 , 0.000737 ,  73
   4.1198 , 0.899694 , 0.000737 ,  74
   4.1198 , 0.899718 , 0.000737 ,  75
   4.1198 , 0.899761 , 0.000737 ,  76
   4.1198 , 0.899729 , 0.000737 ,  77
   4.1198 , 0.899704 , 0.000737 ,  78
   4.1198 , 0.899668 , 0.000737 ,  79
   4.1198 , 0.899764 , 0.000737 ,  80
   4.1198 , 0.899650 , 0.000737 ,  81
   4.1198 , 0.899796 , 0.000737 ,  82
   4.1198 , 0.899628 , 0.000737 ,  83
   4.1198 , 0.899886 , 0.000737 ,  84
   4.1198 , 0.899730 , 0.000737 ,  85
   4.1198 , 0.899753 , 0.000737 ,  86
   4.1198 , 0.899773 , 0.000737 ,  87
   4.1198 , 0.899877 , 0.000737 ,  88
   4.1198 , 0.899702 , 0.000737 ,  89
   4.1198 , 0.899725 , 0.000737 ,  90
   4.1198 , 0.899635 , 0.000737 ,  91
   4.1198 , 0.899789 , 0.000737 ,  92
   4.1198 , 0.899754 , 0.000737 ,  93
   4.1198 , 0.899782 , 0.000737 ,  94
   4.1198 , 0.899714 , 0.000737 ,  95
   4.1198 , 0.899703 , 0.000737 ,  96
   4.1198 , 0.899821 , 0.000737 ,  97
   4.1198 , 0.899636 , 0.000737 ,  98
   4.1198 , 0.899578 , 0.000737 ,  99
   4.1198 , 0.899728 , 0.000737 , 100
   4.1322 , 0.901114 , 0.000826 ,   0
   4.1322 , 0.901102 , 0.000826 ,   1
   4.1322 , 0.901124 , 0.000826 ,   2
   4.1322 , 0.901096 , 0.000826 ,   3
   4.1322 , 0.901158 , 0.000826 ,   4
   4.1322 , 0.901219 , 0.000826 ,   5
   4.1322 , 0.901043 , 0.000826 ,   6
   4.1322 , 0.901224 , 0.000826 ,   7
   4.1322 , 0.901250 , 0.000826 ,   8
   4.1322 , 0.901122 , 0.000826 ,   9
   4.1322 , 0.901195 , 0.000826 ,  10
   4.1322 , 0.901005 , 0.000826 ,  11
   4.1322 , 0.901180 , 0.000826 ,  12
   4.1322 , 0.901155 , 0.000826 ,  13
   4.1322 , 0.901140 , 0.000826 ,  14
   4.1322 , 0.901061 , 0.000826 ,  15
   4.1322 , 0.900988 , 0.000826 ,  16
   4.1322 , 0.901074 , 0.000826 ,  17
   4.1322 , 0.900847 , 0.000826 ,  18
   4.1322 , 0.901102 , 0.000826 ,  19
   4.1322 , 0.901141 , 0.000826 ,  20
   4.1322 , 0.901059 , 0.000826 ,  21
   4.1322 , 0.901132 , 0.000826 ,  22
   4.1322 , 0.901070 , 0.000826 ,  23
   4.1322 , 0.901220 , 0.000826 ,  24
   4.1322 , 0.901161 , 0.000826 ,  25
   4.1322 , 0.901075 , 0.000826 ,  26
   4.1322 , 0.901041 , 0.000826 ,  27
   4.1322 , 0.901134 , 0.000826 ,  28
   4.1322 , 0.901165 , 0.000826 ,  29
   4.1322 , 0.901057 , 0.000826 ,  30
   4.1322 , 0.901213 , 0.000826 ,  31
   4.1322 , 0.901123 , 0.000826 ,  32
   4.1322 , 0.901149 , 0.000826 ,  33
   4.1322 , 0.901104 , 0.000826 ,  34
   4.1322 , 0.901153 , 0.000826 ,  35
   4.1322 , 0.901205 , 0.000826 ,  36
   4.1322 , 0.901119 , 0.000826 ,  37
   4.1322 , 0.901169 , 0.000826 ,  38
   4.1322 , 0.901021 , 0.000826 ,  39
   4.1322 , 0.901042 , 0.000826 ,  40
   4.1322 , 0.901170 , 0.000826 ,  41
   4.1322 , 0.901034 , 0.000826 ,  42
   4.1322 , 0.901155 , 0.000826 ,  43
   4.1322 , 0.901063 , 0.000826 ,  44
   4.1322 , 0.901022 , 0.000826 ,  45
   4.1322 , 0.901060 , 0.000826 ,  46
   4.1322 , 0.901273 , 0.000826 ,  47
   4.1322 , 0.901253 , 0.000826 ,  48
   4.1322 , 0.901226 , 0.000826 ,  49
   4.1322 , 0.901097 , 0.000826 ,  50
   4.1322 , 0.901111 , 0.000826 ,  51
   4.1322 , 0.900983 , 0.000826 ,  52
   4.1322 , 0.901113 , 0.000826 ,  53
   4.1322 , 0.901120 , 0.000826 ,  54
   4.1322 , 0.901108 , 0.000826 ,  55
   4.1322 , 0.901154 , 0.000826 ,  56
   4.1322 , 0.901003 , 0.000826 ,  57
   4.1322 , 0.901162 , 0.000826 ,  58
   4.1322 , 0.901122 , 0.000826 ,  59
   4.1322 , 0.901046 , 0.000826 ,  60
   4.1322 , 0.901080 , 0.000826 ,  61
   4.1322 , 0.901143 , 0.000826 ,  62
   4.1322 , 0.901268 , 0.000826 ,  63
   4.1322 , 0.901084 , 0.000826 ,  64
   4.1322 , 0.901220 , 0.000826 ,  65
   4.1322 , 0.900909 , 0.000826 ,  66
   4.1322 , 0.901164 , 0.000826 ,  67
   4.1322 , 0.900972 , 0.000826 ,  68
   4.1322 , 0.901026 , 0.000826 ,  69
   4.1322 , 0.901039 , 0.000826 ,  70
   4.1322 , 0.901218 , 0.000826 ,  71
   4.1322 , 0.901276 , 0.000826 ,  72
   4.1322 , 0.901276 , 0.000826 ,  73
   4.1322 , 0.901041 , 0.000826 ,  74
   4.1322 , 0.901156 , 0.000826 ,  75
   4.1322 , 0.901112 , 0.000826 ,  76
   4.1322 , 0.900929 , 0.000826 ,  77
   4.1322 , 0.901154 , 0.000826 ,  78
   4.1322 , 0.900981 , 0.000826 ,  79
   4.1322 , 0.901076 , 0.000826 ,  80
   4.1322 , 0.901054 , 0.000826 ,  81
   4.1322 , 0.901127 , 0.000826 ,  82
   4.1322 , 0.901134 , 0.000826 ,  83
   4.1322 , 0.901103 , 0.000826 ,  84
   4.1322 , 0.901122 , 0.000826 ,  85
   4.1322 , 0.901037 , 0.000826 ,  86
   4.1322 , 0.901190 , 0.000826 ,  87
   4.1322 , 0.901089 , 0.000826 ,  88
   4.1322 , 0.901043 , 0.000826 ,  89
   4.1322 , 0.901288 , 0.000826 ,  90
   4.1322 , 0.901075 , 0.000826 ,  91
   4.1322 , 0.901149 , 0.000826 ,  92
   4.1322 , 0.901221 , 0.000826 ,  93
   4.1322 , 0.901034 , 0.000826 ,  94
   4.1322 , 0.901108 , 0.000826 ,  95
   4.1322 , 0.901159 , 0.000826 ,  96
   4.1322 , 0.901118 , 0.000826 ,  97
   4.1322 , 0.901060 , 0.000826 ,  98
   4.1322 , 0.901057 , 0.000826 ,  99
   4.1322 , 0.901177 , 0.000826 , 100
   4.2420 , 0.908805 , 0.000793 ,   0
   4.2420 , 0.908927 , 0.000793 ,   1
   4.2420 , 0.908861 , 0.000793 ,   2
   4.2420 , 0.908795 , 0.000793 ,   3
   4.2420 , 0.908741 , 0.000793 ,   4
   4.2420 , 0.908914 , 0.000793 ,   5
   4.2420 , 0.908688 , 0.000793 ,   6
   4.2420 , 0.908905 , 0.000793 ,   7
   4.2420 , 0.908721 , 0.000793 ,   8
   4.2420 , 0.908841 , 0.000793 ,   9
   4.2420 , 0.908793 , 0.000793 ,  10
   4.2420 , 0.908714 , 0.000793 ,  11
   4.2420 , 0.908768 , 0.000793 ,  12
   4.2420 , 0.908697 , 0.000793 ,  13
   4.2420 , 0.908826 , 0.000793 ,  14
   4.2420 , 0.908862 , 0.000793 ,  15
   4.2420 , 0.908703 , 0.000793 ,  16
   4.2420 , 0.908715 , 0.000793 ,  17
   4.2420 , 0.908741 , 0.000793 ,  18
   4.2420 , 0.908658 , 0.000793 ,  19
   4.2420 , 0.908936 , 0.000793 ,  20
   4.2420 , 0.908585 , 0.000793 ,  21
   4.2420 , 0.908878 , 0.000793 ,  22
   4.2420 , 0.908651 , 0.000793 ,  23
   4.2420 , 0.908853 , 0.000793 ,  24
   4.2420 , 0.908801 , 0.000793 ,  25
   4.2420 , 0.908905 , 0.000793 ,  26
   4.2420 , 0.908735 , 0.000793 ,  27
   4.2420 , 0.908843 , 0.000793 ,  28
   4.2420 , 0.908969 , 0.000793 ,  29
   4.2420 , 0.908781 , 0.000793 ,  30
   4.2420 , 0.908692 , 0.000793 ,  31
   4.2420 , 0.908863 , 0.000793 ,  32
   4.2420 , 0.908844 , 0.000793 ,  33
   4.2420 , 0.908828 , 0.000793 ,  34
   4.2420 , 0.908822 , 0.000793 ,  35
   4.2420 , 0.908855 , 0.000793 ,  36
   4.2420 , 0.908879 , 0.000793 ,  37
   4.2420 , 0.908855 , 0.000793 ,  38
   4.2420 , 0.908780 , 0.000793 ,  39
   4.2420 , 0.908755 , 0.000793 ,  40
   4.2420 , 0.908798 , 0.000793 ,  41
   4.2420 , 0.908844 , 0.000793 ,  42
   4.2420 , 0.908917 , 0.000793 ,  43
   4.2420 , 0.908773 , 0.000793 ,  44
   4.2420 , 0.908872 , 0.000793 ,  45
   4.2420 , 0.908701 , 0.000793 ,  46
   4.2420 , 0.908788 , 0.000793 ,  47
   4.2420 , 0.908906 , 0.000793 ,  48
   4.2420 , 0.908829 , 0.000793 ,  49
   4.2420 , 0.908802 , 0.000793 ,  50
   4.2420 , 0.908729 , 0.000793 ,  51
   4.2420 , 0.908769 , 0.000793 ,  52
   4.2420 , 0.908795 , 0.000793 ,  53
   4.2420 , 0.908852 , 0.000793 ,  54
   4.2420 , 0.908783 , 0.000793 ,  55
   4.2420 , 0.908693 , 0.000793 ,  56
   4.2420 , 0.908755 , 0.000793 ,  57
   4.2420 , 0.908751 , 0.000793 ,  58
   4.2420 , 0.908892 , 0.000793 ,  59
   4.2420 , 0.908877 , 0.000793 ,  60
   4.2420 , 0.908797 , 0.000793 ,  61
   4.2420 , 0.908870 , 0.000793 ,  62
   4.2420 , 0.908949 , 0.000793 ,  63
   4.2420 , 0.908863 , 0.000793 ,  64
   4.2420 , 0.908802 , 0.000793 ,  65
   4.2420 , 0.908771 , 0.000793 ,  66
   4.2420 , 0.908840 , 0.000793 ,  67
   4.2420 , 0.908724 , 0.000793 ,  68
   4.2420 , 0.908866 , 0.000793 ,  69
   4.2420 , 0.908852 , 0.000793 ,  70
   4.2420 , 0.908879 , 0.000793 ,  71
   4.2420 , 0.908847 , 0.000793 ,  72
   4.2420 , 0.908810 , 0.000793 ,  73
   4.2420 , 0.908644 , 0.000793 ,  74
   4.2420 , 0.908684 , 0.000793 ,  75
   4.2420 , 0.908713 , 0.000793 ,  76
   4.2420 , 0.908999 , 0.000793 ,  77
   4.2420 , 0.908724 , 0.000793 ,  78
   4.2420 , 0.908813 , 0.000793 ,  79
   4.2420 , 0.908795 , 0.000793 ,  80
   4.2420 , 0.908720 , 0.000793 ,  81
   4.2420 , 0.908807 , 0.000793 ,  82
   4.2420 , 0.908784 , 0.000793 ,  83
   4.2420 , 0.908907 , 0.000793 ,  84
   4.2420 , 0.908835 , 0.000793 ,  85
   4.2420 , 0.908684 , 0.000793 ,  86
   4.2420 , 0.908795 , 0.000793 ,  87
   4.2420 , 0.908832 , 0.000793 ,  88
   4.2420 , 0.908944 , 0.000793 ,  89
   4.2420 , 0.908839 , 0.000793 ,  90
   4.2420 , 0.908790 , 0.000793 ,  91
   4.2420 , 0.908755 , 0.000793 ,  92
   4.2420 , 0.908854 , 0.000793 ,  93
   4.2420 , 0.908834 , 0.000793 ,  94
   4.2420 , 0.908801 , 0.000793 ,  95
   4.2420 , 0.908889 , 0.000793 ,  96
   4.2420 , 0.908739 , 0.000793 ,  97
   4.2420 , 0.908867 , 0.000793 ,  98
   4.2420 , 0.908671 , 0.000793 ,  99
   4.2420 , 0.908792 , 0.000793 , 100
   4.2453 , 0.907299 , 0.000753 ,   0
   4.2453 , 0.907279 , 0.000753 ,   1
   4.2453 , 0.907364 , 0.000753 ,   2
   4.2453 , 0.907233 , 0.000753 ,   3
   4.2453 , 0.907222 , 0.000753 ,   4
   4.2453 , 0.907397 , 0.000753 ,   5
   4.2453 , 0.907396 , 0.000753 ,   6
   4.2453 , 0.907370 , 0.000753 ,   7
   4.2453 , 0.907303 , 0.000753 ,   8
   4.2453 , 0.907232 , 0.000753 ,   9
   4.2453 , 0.907232 , 0.000753 ,  10
   4.2453 , 0.907322 , 0.000753 ,  11
   4.2453 , 0.907400 , 0.000753 ,  12
   4.2453 , 0.907152 , 0.000753 ,  13
   4.2453 , 0.907323 , 0.000753 ,  14
   4.2453 , 0.907233 , 0.000753 ,  15
   4.2453 , 0.907293 , 0.000753 ,  16
   4.2453 , 0.907309 , 0.000753 ,  17
   4.2453 , 0.907148 , 0.000753 ,  18
   4.2453 , 0.907288 , 0.000753 ,  19
   4.2453 , 0.907234 , 0.000753 ,  20
   4.2453 , 0.907299 , 0.000753 ,  21
   4.2453 , 0.907340 , 0.000753 ,  22
   4.2453 , 0.907345 , 0.000753 ,  23
   4.2453 , 0.907436 , 0.000753 ,  24
   4.2453 , 0.907352 , 0.000753 ,  25
   4.2453 , 0.907291 , 0.000753 ,  26
   4.2453 , 0.907183 , 0.000753 ,  27
   4.2453 , 0.907361 , 0.000753 ,  28
   4.2453 , 0.907441 , 0.000753 ,  29
   4.2453 , 0.907150 , 0.000753 ,  30
   4.2453 , 0.907275 , 0.000753 ,  31
   4.2453 , 0.907311 , 0.000753 ,  32
   4.2453 , 0.907396 , 0.000753 ,  33
   4.2453 , 0.907186 , 0.000753 ,  34
   4.2453 , 0.907431 , 0.000753 ,  35
   4.2453 , 0.907323 , 0.000753 ,  36
   4.2453 , 0.907284 , 0.000753 ,  37
   4.2453 , 0.907293 , 0.000753 ,  38
   4.2453 , 0.907231 , 0.000753 ,  39
   4.2453 , 0.907147 , 0.000753 ,  40
   4.2453 , 0.907283 , 0.000753 ,  41
   4.2453 , 0.907379 , 0.000753 ,  42
   4.2453 , 0.907242 , 0.000753 ,  43
   4.2453 , 0.907303 , 0.000753 ,  44
   4.2453 , 0.907308 , 0.000753 ,  45
   4.2453 , 0.907377 , 0.000753 ,  46
   4.2453 , 0.907225 , 0.000753 ,  47
   4.2453 , 0.907326 , 0.000753 ,  48
   4.2453 , 0.907385 , 0.000753 ,  49
   4.2453 , 0.907324 , 0.000753 ,  50
   4.2453 , 0.907213 , 0.000753 ,  51
   4.2453 , 0.907395 , 0.000753 ,  52
   4.2453 , 0.907233 , 0.000753 ,  53
   4.2453 , 0.907386 , 0.000753 ,  54
   4.2453 , 0.907304 , 0.000753 ,  55
   4.2453 , 0.907265 , 0.000753 ,  56
   4.2453 , 0.907310 , 0.000753 ,  57
   4.2453 , 0.907256 , 0.000753 ,  58
   4.2453 , 0.907285 , 0.000753 ,  59
   4.2453 , 0.907234 , 0.000753 ,  60
   4.2453 , 0.907266 , 0.000753 ,  61
   4.2453 , 0.907226 , 0.000753 ,  62
   4.2453 , 0.907305 , 0.000753 ,  63
   4.2453 , 0.907242 , 0.000753 ,  64
   4.2453 , 0.907266 , 0.000753 ,  65
   4.2453 , 0.907401 , 0.000753 ,  66
   4.2453 , 0.907179 , 0.000753 ,  67
   4.2453 , 0.907304 , 0.000753 ,  68
   4.2453 , 0.907414 , 0.000753 ,  69
   4.2453 , 0.907213 , 0.000753 ,  70
   4.2453 , 0.907265 , 0.000753 ,  71
   4.2453 , 0.907496 , 0.000753 ,  72
   4.2453 , 0.907398 , 0.000753 ,  73
   4.2453 , 0.907289 , 0.000753 ,  74
   4.2453 , 0.907227 , 0.000753 ,  75
   4.2453 , 0.907349 , 0.000753 ,  76
   4.2453 , 0.907327 , 0.000753 ,  77
   4.2453 , 0.907223 , 0.000753 ,  78
   4.2453 , 0.907276 , 0.000753 ,  79
   4.2453 , 0.907309 , 0.000753 ,  80
   4.2453 , 0.907158 , 0.000753 ,  81
   4.2453 , 0.907402 , 0.000753 ,  82
   4.2453 , 0.907340 , 0.000753 ,  83
   4.2453 , 0.907400 , 0.000753 ,  84
   4.2453 , 0.907362 , 0.000753 ,  85
   4.2453 , 0.907124 , 0.000753 ,  86
   4.2453 , 0.907311 , 0.000753 ,  87
   4.2453 , 0.907224 , 0.000753 ,  88
   4.2453 , 0.907318 , 0.000753 ,  89
   4.2453 , 0.907348 , 0.000753 ,  90
   4.2453 , 0.907349 , 0.000753 ,  91
   4.2453 , 0.907283 , 0.000753 ,  92
   4.2453 , 0.907347 , 0.000753 ,  93
   4.2453 , 0.907254 , 0.000753 ,  94
   4.2453 , 0.907314 , 0.000753 ,  95
   4.2453 , 0.907412 , 0.000753 ,  96
   4.2453 , 0.907241 , 0.000753 ,  97
   4.2453 , 0.907326 , 0.000753 ,  98
   4.2453 , 0.907241 , 0.000753 ,  99
   4.2453 , 0.907284 , 0.000753 , 100
   4.3647 , 0.915705 , 0.000864 ,   0
   4.3647 , 0.915598 , 0.000864 ,   1
   4.3647 , 0.915779 , 0.000864 ,   2
   4.3647 , 0.915599 , 0.000864 ,   3
   4.3647 , 0.915624 , 0.000864 ,   4
   4.3647 , 0.915742 , 0.000864 ,   5
   4.3647 , 0.915560 , 0.000864 ,   6
   4.3647 , 0.915629 , 0.000864 ,   7
   4.3647 , 0.915767 , 0.000864 ,   8
   4.3647 , 0.915868 , 0.000864 ,   9
   4.3647 , 0.915704 , 0.000864 ,  10
   4.3647 , 0.915638 , 0.000864 ,  11
   4.3647 , 0.915747 , 0.000864 ,  12
   4.3647 , 0.915650 , 0.000864 ,  13
   4.3647 , 0.915567 , 0.000864 ,  14
   4.3647 , 0.915697 , 0.000864 ,  15
   4.3647 , 0.915704 , 0.000864 ,  16
   4.3647 , 0.915528 , 0.000864 ,  17
   4.3647 , 0.915614 , 0.000864 ,  18
   4.3647 , 0.915690 , 0.000864 ,  19
   4.3647 , 0.915759 , 0.000864 ,  20
   4.3647 , 0.915744 , 0.000864 ,  21
   4.3647 , 0.915796 , 0.000864 ,  22
   4.3647 , 0.915518 , 0.000864 ,  23
   4.3647 , 0.915657 , 0.000864 ,  24
   4.3647 , 0.915888 , 0.000864 ,  25
   4.3647 , 0.915753 , 0.000864 ,  26
   4.3647 , 0.915618 , 0.000864 ,  27
   4.3647 , 0.915817 , 0.000864 ,  28
   4.3647 , 0.915800 , 0.000864 ,  29
   4.3647 , 0.915577 , 0.000864 ,  30
   4.3647 , 0.915784 , 0.000864 ,  31
   4.3647 , 0.915625 , 0.000864 ,  32
   4.3647 , 0.915746 , 0.000864 ,  33
   4.3647 , 0.915805 , 0.000864 ,  34
   4.3647 , 0.915714 , 0.000864 ,  35
   4.3647 , 0.915813 , 0.000864 ,  36
   4.3647 , 0.915834 , 0.000864 ,  37
   4.3647 , 0.915766 , 0.000864 ,  38
   4.3647 , 0.915577 , 0.000864 ,  39
   4.3647 , 0.915686 , 0.000864 ,  40
   4.3647 , 0.915711 , 0.000864 ,  41
   4.3647 , 0.915788 , 0.000864 ,  42
   4.3647 , 0.915706 , 0.000864 ,  43
   4.3647 , 0.915633 , 0.000864 ,  44
   4.3647 , 0.915533 , 0.000864 ,  45
   4.3647 , 0.915549 , 0.000864 ,  46
   4.3647 , 0.915568 , 0.000864 ,  47
   4.3647 , 0.915894 , 0.000864 ,  48
   4.3647 , 0.915735 , 0.000864 ,  49
   4.3647 , 0.915696 , 0.000864 ,  50
   4.3647 , 0.915782 , 0.000864 ,  51
   4.3647 , 0.915640 , 0.000864 ,  52
   4.3647 , 0.915755 , 0.000864 ,  53
   4.3647 , 0.915799 , 0.000864 ,  54
   4.3647 , 0.915666 , 0.000864 ,  55
   4.3647 , 0.915616 , 0.000864 ,  56
   4.3647 , 0.915759 , 0.000864 ,  57
   4.3647 , 0.915678 , 0.000864 ,  58
   4.3647 , 0.915840 , 0.000864 ,  59
   4.3647 , 0.915623 , 0.000864 ,  60
   4.3647 , 0.915736 , 0.000864 ,  61
   4.3647 , 0.915667 , 0.000864 ,  62
   4.3647 , 0.915781 , 0.000864 ,  63
   4.3647 , 0.915652 , 0.000864 ,  64
   4.3647 , 0.915661 , 0.000864 ,  65
   4.3647 , 0.915705 , 0.000864 ,  66
   4.3647 , 0.915593 , 0.000864 ,  67
   4.3647 , 0.915672 , 0.000864 ,  68
   4.3647 , 0.915765 , 0.000864 ,  69
   4.3647 , 0.915685 , 0.000864 ,  70
   4.3647 , 0.915800 , 0.000864 ,  71
   4.3647 , 0.915754 , 0.000864 ,  72
   4.3647 , 0.915752 , 0.000864 ,  73
   4.3647 , 0.915714 , 0.000864 ,  74
   4.3647 , 0.915698 , 0.000864 ,  75
   4.3647 , 0.915657 , 0.000864 ,  76
   4.3647 , 0.915742 , 0.000864 ,  77
   4.3647 , 0.915632 , 0.000864 ,  78
   4.3647 , 0.915750 , 0.000864 ,  79
   4.3647 , 0.915647 , 0.000864 ,  80
   4.3647 , 0.915831 , 0.000864 ,  81
   4.3647 , 0.915803 , 0.000864 ,  82
   4.3647 , 0.915646 , 0.000864 ,  83
   4.3647 , 0.915687 , 0.000864 ,  84
   4.3647 , 0.915654 , 0.000864 ,  85
   4.3647 , 0.915541 , 0.000864 ,  86
   4.3647 , 0.915788 , 0.000864 ,  87
   4.3647 , 0.915841 , 0.000864 ,  88
   4.3647 , 0.915817 , 0.000864 ,  89
   4.3647 , 0.915708 , 0.000864 ,  90
   4.3647 , 0.915723 , 0.000864 ,  91
   4.3647 , 0.915830 , 0.000864 ,  92
   4.3647 , 0.915732 , 0.000864 ,  93
   4.3647 , 0.915615 , 0.000864 ,  94
   4.3647 , 0.915631 , 0.000864 ,  95
   4.3647 , 0.915696 , 0.000864 ,  96
   4.3647 , 0.915822 , 0.000864 ,  97
   4.3647 , 0.915710 , 0.000864 ,  98
   4.3647 , 0.915683 , 0.000864 ,  99
   4.3647 , 0.915708 , 0.000864 , 100
   4.4735 , 0.923104 , 0.000666 ,   0
   4.4735 , 0.923097 , 0.000666 ,   1
   4.4735 , 0.923123 , 0.000666 ,   2
   4.4735 , 0.923055 , 0.000666 ,   3
   4.4735 , 0.923174 , 0.000666 ,   4
   4.4735 , 0.923159 , 0.000666 ,   5
   4.4735 , 0.923139 , 0.000666 ,   6
   4.4735 , 0.923135 , 0.000666 ,   7
   4.4735 , 0.923218 , 0.000666 ,   8
   4.4735 , 0.923162 , 0.000666 ,   9
   4.4735 , 0.923032 , 0.000666 ,  10
   4.4735 , 0.923168 , 0.000666 ,  11
   4.4735 , 0.923099 , 0.000666 ,  12
   4.4735 , 0.923021 , 0.000666 ,  13
   4.4735 , 0.922994 , 0.000666 ,  14
   4.4735 , 0.923052 , 0.000666 ,  15
   4.4735 , 0.923035 , 0.000666 ,  16
   4.4735 , 0.923127 , 0.000666 ,  17
   4.4735 , 0.923018 , 0.000666 ,  18
   4.4735 , 0.922964 , 0.000666 ,  19
   4.4735 , 0.923095 , 0.000666 ,  20
   4.4735 , 0.923056 , 0.000666 ,  21
   4.4735 , 0.923183 , 0.000666 ,  22
   4.4735 , 0.922975 , 0.000666 ,  23
   4.4735 , 0.923184 , 0.000666 ,  24
   4.4735 , 0.923196 , 0.000666 ,  25
   4.4735 , 0.923205 , 0.000666 ,  26
   4.4735 , 0.923029 , 0.000666 ,  27
   4.4735 , 0.923094 , 0.000666 ,  28
   4.4735 , 0.923184 , 0.000666 ,  29
   4.4735 , 0.923224 , 0.000666 ,  30
   4.4735 , 0.923121 , 0.000666 ,  31
   4.4735 , 0.923140 , 0.000666 ,  32
   4.4735 , 0.923121 , 0.000666 ,  33
   4.4735 , 0.923114 , 0.000666 ,  34
   4.4735 , 0.923181 , 0.000666 ,  35
   4.4735 , 0.923013 , 0.000666 ,  36
   4.4735 , 0.923125 , 0.000666 ,  37
   4.4735 , 0.923095 , 0.000666 ,  38
   4.4735 , 0.923105 , 0.000666 ,  39
   4.4735 , 0.923116 , 0.000666 ,  40
   4.4735 , 0.923094 , 0.000666 ,  41
   4.4735 , 0.923129 , 0.000666 ,  42
   4.4735 , 0.923155 , 0.000666 ,  43
   4.4735 , 0.923168 , 0.000666 ,  44
   4.4735 , 0.923015 , 0.000666 ,  45
   4.4735 , 0.923074 , 0.000666 ,  46
   4.4735 , 0.923033 , 0.000666 ,  47
   4.4735 , 0.923130 , 0.000666 ,  48
   4.4735 , 0.923216 , 0.000666 ,  49
   4.4735 , 0.923202 , 0.000666 ,  50
   4.4735 , 0.923119 , 0.000666 ,  51
   4.4735 , 0.923022 , 0.000666 ,  52
   4.4735 , 0.923110 , 0.000666 ,  53
   4.4735 , 0.923135 , 0.000666 ,  54
   4.4735 , 0.923078 , 0.000666 ,  55
   4.4735 , 0.923135 , 0.000666 ,  56
   4.4735 , 0.923169 , 0.000666 ,  57
   4.4735 , 0.923079 , 0.000666 ,  58
   4.4735 , 0.923060 , 0.000666 ,  59
   4.4735 , 0.923063 , 0.000666 ,  60
   4.4735 , 0.923128 , 0.000666 ,  61
   4.4735 , 0.923069 , 0.000666 ,  62
   4.4735 , 0.923181 , 0.000666 ,  63
   4.4735 , 0.923111 , 0.000666 ,  64
   4.4735 , 0.923000 , 0.000666 ,  65
   4.4735 , 0.923023 , 0.000666 ,  66
   4.4735 , 0.923128 , 0.000666 ,  67
   4.4735 , 0.923050 , 0.000666 ,  68
   4.4735 , 0.923107 , 0.000666 ,  69
   4.4735 , 0.923051 , 0.000666 ,  70
   4.4735 , 0.923123 , 0.000666 ,  71
   4.4735 , 0.923154 , 0.000666 ,  72
   4.4735 , 0.923151 , 0.000666 ,  73
   4.4735 , 0.923141 , 0.000666 ,  74
   4.4735 , 0.923101 , 0.000666 ,  75
   4.4735 , 0.923113 , 0.000666 ,  76
   4.4735 , 0.923186 , 0.000666 ,  77
   4.4735 , 0.922944 , 0.000666 ,  78
   4.4735 , 0.923109 , 0.000666 ,  79
   4.4735 , 0.922981 , 0.000666 ,  80
   4.4735 , 0.923156 , 0.000666 ,  81
   4.4735 , 0.923113 , 0.000666 ,  82
   4.4735 , 0.923030 , 0.000666 ,  83
   4.4735 , 0.923155 , 0.000666 ,  84
   4.4735 , 0.923168 , 0.000666 ,  85
   4.4735 , 0.923151 , 0.000666 ,  86
   4.4735 , 0.922984 , 0.000666 ,  87
   4.4735 , 0.923085 , 0.000666 ,  88
   4.4735 , 0.923160 , 0.000666 ,  89
   4.4735 , 0.923140 , 0.000666 ,  90
   4.4735 , 0.923078 , 0.000666 ,  91
   4.4735 , 0.923097 , 0.000666 ,  92
   4.4735 , 0.923179 , 0.000666 ,  93
   4.4735 , 0.923215 , 0.000666 ,  94
   4.4735 , 0.923022 , 0.000666 ,  95
   4.4735 , 0.922966 , 0.000666 ,  96
   4.4735 , 0.923191 , 0.000666 ,  97
   4.4735 , 0.923061 , 0.000666 ,  98
   4.4735 , 0.923084 , 0.000666 ,  99
   4.4735 , 0.922965 , 0.000666 , 100
   4.5863 , 0.930531 , 0.000812 ,   0
   4.5863 , 0.930525 , 0.000812 ,   1
   4.5863 , 0.930562 , 0.000812 ,   2
   4.5863 , 0.930449 , 0.000812 ,   3
   4.5863 , 0.930530 , 0.000812 ,   4
   4.5863 , 0.930605 , 0.000812 ,   5
   4.5863 , 0.930516 , 0.000812 ,   6
   4.5863 , 0.930632 , 0.000812 ,   7
   4.5863 , 0.930497 , 0.000812 ,   8
   4.5863 , 0.930563 , 0.000812 ,   9
   4.5863 , 0.930478 , 0.000812 ,  10
   4.5863 , 0.930521 , 0.000812 ,  11
   4.5863 , 0.930600 , 0.000812 ,  12
   4.5863 , 0.930402 , 0.000812 ,  13
   4.5863 , 0.930538 , 0.000812 ,  14
   4.5863 , 0.930556 , 0.000812 ,  15
   4.5863 , 0.930403 , 0.000812 ,  16
   4.5863 , 0.930528 , 0.000812 ,  17
   4.5863 , 0.930433 , 0.000812 ,  18
   4.5863 , 0.930395 , 0.000812 ,  19
   4.5863 , 0.930583 , 0.000812 ,  20
   4.5863 , 0.930420 , 0.000812 ,  21
   4.5863 , 0.930518 , 0.000812 ,  22
   4.5863 , 0.930405 , 0.000812 ,  23
   4.5863 , 0.930667 , 0.000812 ,  24
   4.5863 , 0.930546 , 0.000812 ,  25
   4.5863 , 0.930515 , 0.000812 ,  26
   4.5863 , 0.930427 , 0.000812 ,  27
   4.5863 , 0.930502 , 0.000812 ,  28
   4.5863 , 0.930599 , 0.000812 ,  29
   4.5863 , 0.930551 , 0.000812 ,  30
   4.5863 , 0.930555 , 0.000812 ,  31
   4.5863 , 0.930527 , 0.000812 ,  32
   4.5863 , 0.930596 , 0.000812 ,  33
   4.5863 , 0.930617 , 0.000812 ,  34
   4.5863 , 0.930551 , 0.000812 ,  35
   4.5863 , 0.930598 , 0.000812 ,  36
   4.5863 , 0.930645 , 0.000812 ,  37
   4.5863 , 0.930528 , 0.000812 ,  38
   4.5863 , 0.930540 , 0.000812 ,  39
   4.5863 , 0.930351 , 0.000812 ,  40
   4.5863 , 0.930554 , 0.000812 ,  41
   4.5863 , 0.930628 , 0.000812 ,  42
   4.5863 , 0.930690 , 0.000812 ,  43
   4.5863 , 0.930489 , 0.000812 ,  44
   4.5863 , 0.930421 , 0.000812 ,  45
   4.5863 , 0.930529 , 0.000812 ,  46
   4.5863 , 0.930537 , 0.000812 ,  47
   4.5863 , 0.930453 , 0.000812 ,  48
   4.5863 , 0.930729 , 0.000812 ,  49
   4.5863 , 0.930584 , 0.000812 ,  50
   4.5863 , 0.930591 , 0.000812 ,  51
   4.5863 , 0.930460 , 0.000812 ,  52
   4.5863 , 0.930541 , 0.000812 ,  53
   4.5863 , 0.930601 , 0.000812 ,  54
   4.5863 , 0.930436 , 0.000812 ,  55
   4.5863 , 0.930440 , 0.000812 ,  56
   4.5863 , 0.930594 , 0.000812 ,  57
   4.5863 , 0.930553 , 0.000812 ,  58
   4.5863 , 0.930670 , 0.000812 ,  59
   4.5863 , 0.930554 , 0.000812 ,  60
   4.5863 , 0.930588 , 0.000812 ,  61
   4.5863 , 0.930625 , 0.000812 ,  62
   4.5863 , 0.930564 , 0.000812 ,  63
   4.5863 , 0.930579 , 0.000812 ,  64
   4.5863 , 0.930430 , 0.000812 ,  65
   4.5863 , 0.930536 , 0.000812 ,  66
   4.5863 , 0.930439 , 0.000812 ,  67
   4.5863 , 0.930418 , 0.000812 ,  68
   4.5863 , 0.930582 , 0.000812 ,  69
   4.5863 , 0.930631 , 0.000812 ,  70
   4.5863 , 0.930620 , 0.000812 ,  71
   4.5863 , 0.930631 , 0.000812 ,  72
   4.5863 , 0.930586 , 0.000812 ,  73
   4.5863 , 0.930378 , 0.000812 ,  74
   4.5863 , 0.930479 , 0.000812 ,  75
   4.5863 , 0.930546 , 0.000812 ,  76
   4.5863 , 0.930582 , 0.000812 ,  77
   4.5863 , 0.930380 , 0.000812 ,  78
   4.5863 , 0.930588 , 0.000812 ,  79
   4.5863 , 0.930388 , 0.000812 ,  80
   4.5863 , 0.930574 , 0.000812 ,  81
   4.5863 , 0.930574 , 0.000812 ,  82
   4.5863 , 0.930570 , 0.000812 ,  83
   4.5863 , 0.930421 , 0.000812 ,  84
   4.5863 , 0.930590 , 0.000812 ,  85
   4.5863 , 0.930286 , 0.000812 ,  86
   4.5863 , 0.930463 , 0.000812 ,  87
   4.5863 , 0.930543 , 0.000812 ,  88
   4.5863 , 0.930566 , 0.000812 ,  89
   4.5863 , 0.930457 , 0.000812 ,  90
   4.5863 , 0.930563 , 0.000812 ,  91
   4.5863 , 0.930425 , 0.000812 ,  92
   4.5863 , 0.930534 , 0.000812 ,  93
   4.5863 , 0.930613 , 0.000812 ,  94
   4.5863 , 0.930537 , 0.000812 ,  95
   4.5863 , 0.930519 , 0.000812 ,  96
   4.5863 , 0.930545 , 0.000812 ,  97
   4.5863 , 0.930579 , 0.000812 ,  98
   4.5863 , 0.930462 , 0.000812 ,  99
   4.5863 , 0.930622 , 0.000812 , 100
   4.6998 , 0.937273 , 0.001172 ,   0
   4.6998 , 0.937175 , 0.001172 ,   1
   4.6998 , 0.937378 , 0.001172 ,   2
   4.6998 , 0.937231 , 0.001172 ,   3
   4.6998 , 0.937175 , 0.001172 ,   4
   4.6998 , 0.937185 , 0.001172 ,   5
   4.6998 , 0.937256 , 0.001172 ,   6
   4.6998 , 0.937341 , 0.001172 ,   7
   4.6998 , 0.937252 , 0.001172 ,   8
   4.6998 , 0.937333 , 0.001172 ,   9
   4.6998 , 0.937537 , 0.001172 ,  10
   4.6998 , 0.937170 , 0.001172 ,  11
   4.6998 , 0.937400 , 0.001172 ,  12
   4.6998 , 0.937260 , 0.001172 ,  13
   4.6998 , 0.937139 , 0.001172 ,  14
   4.6998 , 0.937239 , 0.001172 ,  15
   4.6998 , 0.937110 , 0.001172 ,  16
   4.6998 , 0.937161 , 0.001172 ,  17
   4.6998 , 0.937185 , 0.001172 ,  18
   4.6998 , 0.937071 , 0.001172 ,  19
   4.6998 , 0.937395 , 0.001172 ,  20
   4.6998 , 0.937296 , 0.001172 ,  21
   4.6998 , 0.937320 , 0.001172 ,  22
   4.6998 , 0.937096 , 0.001172 ,  23
   4.6998 , 0.937236 , 0.001172 ,  24
   4.6998 , 0.937375 , 0.001172 ,  25
   4.6998 , 0.937363 , 0.001172 ,  26
   4.6998 , 0.937083 , 0.001172 ,  27
   4.6998 , 0.937382 , 0.001172 ,  28
   4.6998 , 0.937246 , 0.001172 ,  29
   4.6998 , 0.937103 , 0.001172 ,  30
   4.6998 , 0.937268 , 0.001172 ,  31
   4.6998 , 0.937210 , 0.001172 ,  32
   4.6998 , 0.937292 , 0.001172 ,  33
   4.6998 , 0.937347 , 0.001172 ,  34
   4.6998 , 0.937355 , 0.001172 ,  35
   4.6998 , 0.937459 , 0.001172 ,  36
   4.6998 , 0.937344 , 0.001172 ,  37
   4.6998 , 0.937487 , 0.001172 ,  38
   4.6998 , 0.937329 , 0.001172 ,  39
   4.6998 , 0.936980 , 0.001172 ,  40
   4.6998 , 0.937369 , 0.001172 ,  41
   4.6998 , 0.937207 , 0.001172 ,  42
   4.6998 , 0.937397 , 0.001172 ,  43
   4.6998 , 0.937168 , 0.001172 ,  44
   4.6998 , 0.937173 , 0.001172 ,  45
   4.6998 , 0.937306 , 0.001172 ,  46
   4.6998 , 0.937214 , 0.001172 ,  47
   4.6998 , 0.937408 , 0.001172 ,  48
   4.6998 , 0.937633 , 0.001172 ,  49
   4.6998 , 0.937181 , 0.001172 ,  50
   4.6998 , 0.937169 , 0.001172 ,  51
   4.6998 , 0.937011 , 0.001172 ,  52
   4.6998 , 0.937243 , 0.001172 ,  53
   4.6998 , 0.937183 , 0.001172 ,  54
   4.6998 , 0.937402 , 0.001172 ,  55
   4.6998 , 0.937264 , 0.001172 ,  56
   4.6998 , 0.937145 , 0.001172 ,  57
   4.6998 , 0.937162 , 0.001172 ,  58
   4.6998 , 0.937420 , 0.001172 ,  59
   4.6998 , 0.937152 , 0.001172 ,  60
   4.6998 , 0.937136 , 0.001172 ,  61
   4.6998 , 0.937369 , 0.001172 ,  62
   4.6998 , 0.937462 , 0.001172 ,  63
   4.6998 , 0.937229 , 0.001172 ,  64
   4.6998 , 0.937282 , 0.001172 ,  65
   4.6998 , 0.937175 , 0.001172 ,  66
   4.6998 , 0.937444 , 0.001172 ,  67
   4.6998 , 0.937169 , 0.001172 ,  68
   4.6998 , 0.937263 , 0.001172 ,  69
   4.6998 , 0.937283 , 0.001172 ,  70
   4.6998 , 0.937306 , 0.001172 ,  71
   4.6998 , 0.937332 , 0.001172 ,  72
   4.6998 , 0.937488 , 0.001172 ,  73
   4.6998 , 0.937299 , 0.001172 ,  74
   4.6998 , 0.937273 , 0.001172 ,  75
   4.6998 , 0.937351 , 0.001172 ,  76
   4.6998 , 0.937102 , 0.001172 ,  77
   4.6998 , 0.937442 , 0.001172 ,  78
   4.6998 , 0.937328 , 0.001172 ,  79
   4.6998 , 0.937340 , 0.001172 ,  80
   4.6998 , 0.937314 , 0.001172 ,  81
   4.6998 , 0.937362 , 0.001172 ,  82
   4.6998 , 0.937325 , 0.001172 ,  83
   4.6998 , 0.937274 , 0.001172 ,  84
   4.6998 , 0.937100 , 0.001172 ,  85
   4.6998 , 0.937203 , 0.001172 ,  86
   4.6998 , 0.937354 , 0.001172 ,  87
   4.6998 , 0.937188 , 0.001172 ,  88
   4.6998 , 0.937395 , 0.001172 ,  89
   4.6998 , 0.937380 , 0.001172 ,  90
   4.6998 , 0.937267 , 0.001172 ,  91
   4.6998 , 0.937136 , 0.001172 ,  92
   4.6998 , 0.937284 , 0.001172 ,  93
   4.6998 , 0.937427 , 0.001172 ,  94
   4.6998 , 0.937247 , 0.001172 ,  95
   4.6998 , 0.937128 , 0.001172 ,  96
   4.6998 , 0.937358 , 0.001172 ,  97
   4.6998 , 0.937218 , 0.001172 ,  98
   4.6998 , 0.937307 , 0.001172 ,  99
   4.6998 , 0.937209 , 0.001172 , 100
   4.9063 , 0.951382 , 0.001019 ,   0
   4.9063 , 0.951324 , 0.001019 ,   1
   4.9063 , 0.951508 , 0.001019 ,   2
   4.9063 , 0.951491 , 0.001019 ,   3
   4.9063 , 0.951246 , 0.001019 ,   4
   4.9063 , 0.951364 , 0.001019 ,   5
   4.9063 , 0.951379 , 0.001019 ,   6
   4.9063 , 0.951560 , 0.001019 ,   7
   4.9063 , 0.951336 , 0.001019 ,   8
   4.9063 , 0.951461 , 0.001019 ,   9
   4.9063 , 0.951295 , 0.001019 ,  10
   4.9063 , 0.951231 , 0.001019 ,  11
   4.9063 , 0.951439 , 0.001019 ,  12
   4.9063 , 0.951456 , 0.001019 ,  13
   4.9063 , 0.951262 , 0.001019 ,  14
   4.9063 , 0.951433 , 0.001019 ,  15
   4.9063 , 0.951464 , 0.001019 ,  16
   4.9063 , 0.951467 , 0.001019 ,  17
   4.9063 , 0.951357 , 0.001019 ,  18
   4.9063 , 0.951404 , 0.001019 ,  19
   4.9063 , 0.951374 , 0.001019 ,  20
   4.9063 , 0.951132 , 0.001019 ,  21
   4.9063 , 0.951248 , 0.001019 ,  22
   4.9063 , 0.951285 , 0.001019 ,  23
   4.9063 , 0.951278 , 0.001019 ,  24
   4.9063 , 0.951326 , 0.001019 ,  25
   4.9063 , 0.951501 , 0.001019 ,  26
   4.9063 , 0.951310 , 0.001019 ,  27
   4.9063 , 0.951410 , 0.001019 ,  28
   4.9063 , 0.951407 , 0.001019 ,  29
   4.9063 , 0.951381 , 0.001019 ,  30
   4.9063 , 0.951465 , 0.001019 ,  31
   4.9063 , 0.951347 , 0.001019 ,  32
   4.9063 , 0.951334 , 0.001019 ,  33
   4.9063 , 0.951286 , 0.001019 ,  34
   4.9063 , 0.951493 , 0.001019 ,  35
   4.9063 , 0.951432 , 0.001019 ,  36
   4.9063 , 0.951485 , 0.001019 ,  37
   4.9063 , 0.951328 , 0.001019 ,  38
   4.9063 , 0.951434 , 0.001019 ,  39
   4.9063 , 0.951162 , 0.001019 ,  40
   4.9063 , 0.951338 , 0.001019 ,  41
   4.9063 , 0.951372 , 0.001019 ,  42
   4.9063 , 0.951565 , 0.001019 ,  43
   4.9063 , 0.951501 , 0.001019 ,  44
   4.9063 , 0.951361 , 0.001019 ,  45
   4.9063 , 0.951378 , 0.001019 ,  46
   4.9063 , 0.951548 , 0.001019 ,  47
   4.9063 , 0.951480 , 0.001019 ,  48
   4.9063 , 0.951493 , 0.001019 ,  49
   4.9063 , 0.951330 , 0.001019 ,  50
   4.9063 , 0.951441 , 0.001019 ,  51
   4.9063 , 0.951228 , 0.001019 ,  52
   4.9063 , 0.951296 , 0.001019 ,  53
   4.9063 , 0.951427 , 0.001019 ,  54
   4.9063 , 0.951304 , 0.001019 ,  55
   4.9063 , 0.951513 , 0.001019 ,  56
   4.9063 , 0.951442 , 0.001019 ,  57
   4.9063 , 0.951289 , 0.001019 ,  58
   4.9063 , 0.951485 , 0.001019 ,  59
   4.9063 , 0.951338 , 0.001019 ,  60
   4.9063 , 0.951318 , 0.001019 ,  61
   4.9063 , 0.951306 , 0.001019 ,  62
   4.9063 , 0.951472 , 0.001019 ,  63
   4.9063 , 0.951404 , 0.001019 ,  64
   4.9063 , 0.951199 , 0.001019 ,  65
   4.9063 , 0.951219 , 0.001019 ,  66
   4.9063 , 0.951413 , 0.001019 ,  67
   4.9063 , 0.951351 , 0.001019 ,  68
   4.9063 , 0.951517 , 0.001019 ,  69
   4.9063 , 0.951326 , 0.001019 ,  70
   4.9063 , 0.951546 , 0.001019 ,  71
   4.9063 , 0.951444 , 0.001019 ,  72
   4.9063 , 0.951587 , 0.001019 ,  73
   4.9063 , 0.951209 , 0.001019 ,  74
   4.9063 , 0.951293 , 0.001019 ,  75
   4.9063 , 0.951253 , 0.001019 ,  76
   4.9063 , 0.951328 , 0.001019 ,  77
   4.9063 , 0.951226 , 0.001019 ,  78
   4.9063 , 0.951383 , 0.001019 ,  79
   4.9063 , 0.951438 , 0.001019 ,  80
   4.9063 , 0.951473 , 0.001019 ,  81
   4.9063 , 0.951232 , 0.001019 ,  82
   4.9063 , 0.951245 , 0.001019 ,  83
   4.9063 , 0.951405 , 0.001019 ,  84
   4.9063 , 0.951489 , 0.001019 ,  85
   4.9063 , 0.951231 , 0.001019 ,  86
   4.9063 , 0.951277 , 0.001019 ,  87
   4.9063 , 0.951481 , 0.001019 ,  88
   4.9063 , 0.951464 , 0.001019 ,  89
   4.9063 , 0.951562 , 0.001019 ,  90
   4.9063 , 0.951514 , 0.001019 ,  91
   4.9063 , 0.951342 , 0.001019 ,  92
   4.9063 , 0.951514 , 0.001019 ,  93
   4.9063 , 0.951330 , 0.001019 ,  94
   4.9063 , 0.951444 , 0.001019 ,  95
   4.9063 , 0.951447 , 0.001019 ,  96
   4.9063 , 0.951460 , 0.001019 ,  97
   4.9063 , 0.951310 , 0.001019 ,  98
   4.9063 , 0.951352 , 0.001019 ,  99
   4.9063 , 0.951325 , 0.001019 , 100
   5.0026 , 0.955753 , 0.001128 ,   0
   5.0026 , 0.955915 , 0.001128 ,   1
   5.0026 , 0.955683 , 0.001128 ,   2
   5.0026 , 0.955575 , 0.001128 ,   3
   5.0026 , 0.955701 , 0.001128 ,   4
   5.0026 , 0.956023 , 0.001128 ,   5
   5.0026 , 0.955703 , 0.001128 ,   6
   5.0026 , 0.955748 , 0.001128 ,   7
   5.0026 , 0.955664 , 0.001128 ,   8
   5.0026 , 0.955644 , 0.001128 ,   9
   5.0026 , 0.955957 , 0.001128 ,  10
   5.0026 , 0.955883 , 0.001128 ,  11
   5.0026 , 0.955803 , 0.001128 ,  12
   5.0026 , 0.955561 , 0.001128 ,  13
   5.0026 , 0.955900 , 0.001128 ,  14
   5.0026 , 0.955653 , 0.001128 ,  15
   5.0026 , 0.955806 , 0.001128 ,  16
   5.0026 , 0.955748 , 0.001128 ,  17
   5.0026 , 0.955635 , 0.001128 ,  18
   5.0026 , 0.955475 , 0.001128 ,  19
   5.0026 , 0.955921 , 0.001128 ,  20
   5.0026 , 0.955684 , 0.001128 ,  21
   5.0026 , 0.955862 , 0.001128 ,  22
   5.0026 , 0.955677 , 0.001128 ,  23
   5.0026 , 0.955818 , 0.001128 ,  24
   5.0026 , 0.955716 , 0.001128 ,  25
   5.0026 , 0.955776 , 0.001128 ,  26
   5.0026 , 0.955751 , 0.001128 ,  27
   5.0026 , 0.955514 , 0.001128 ,  28
   5.0026 , 0.955706 , 0.001128 ,  29
   5.0026 , 0.955735 , 0.001128 ,  30
   5.0026 , 0.955873 , 0.001128 ,  31
   5.0026 , 0.955904 , 0.001128 ,  32
   5.0026 , 0.955945 , 0.001128 ,  33
   5.0026 , 0.955647 , 0.001128 ,  34
   5.0026 , 0.956077 , 0.001128 ,  35
   5.0026 , 0.955650 , 0.001128 ,  36
   5.0026 , 0.955956 , 0.001128 ,  37
   5.0026 , 0.955697 , 0.001128 ,  38
   5.0026 , 0.955844 , 0.001128 ,  39
   5.0026 , 0.955763 , 0.001128 ,  40
   5.0026 , 0.955609 , 0.001128 ,  41
   5.0026 , 0.955829 , 0.001128 ,  42
   5.0026 , 0.955793 , 0.001128 ,  43
   5.0026 , 0.955739 , 0.001128 ,  44
   5.0026 , 0.955636 , 0.001128 ,  45
   5.0026 , 0.955631 , 0.001128 ,  46
   5.0026 , 0.955664 , 0.001128 ,  47
   5.0026 , 0.955795 , 0.001128 ,  48
   5.0026 , 0.955802 , 0.001128 ,  49
   5.0026 , 0.955641 , 0.001128 ,  50
   5.0026 , 0.955701 , 0.001128 ,  51
   5.0026 , 0.955882 , 0.001128 ,  52
   5.0026 , 0.955872 , 0.001128 ,  53
   5.0026 , 0.955826 , 0.001128 ,  54
   5.0026 , 0.955733 , 0.001128 ,  55
   5.0026 , 0.955912 , 0.001128 ,  56
   5.0026 , 0.955654 , 0.001128 ,  57
   5.0026 , 0.955669 , 0.001128 ,  58
   5.0026 , 0.955746 , 0.001128 ,  59
   5.0026 , 0.955726 , 0.001128 ,  60
   5.0026 , 0.955803 , 0.001128 ,  61
   5.0026 , 0.955774 , 0.001128 ,  62
   5.0026 , 0.955892 , 0.001128 ,  63
   5.0026 , 0.955609 , 0.001128 ,  64
   5.0026 , 0.955799 , 0.001128 ,  65
   5.0026 , 0.955616 , 0.001128 ,  66
   5.0026 , 0.955550 , 0.001128 ,  67
   5.0026 , 0.955593 , 0.001128 ,  68
   5.0026 , 0.955767 , 0.001128 ,  69
   5.0026 , 0.955757 , 0.001128 ,  70
   5.0026 , 0.955703 , 0.001128 ,  71
   5.0026 , 0.955950 , 0.001128 ,  72
   5.0026 , 0.955823 , 0.001128 ,  73
   5.0026 , 0.955765 , 0.001128 ,  74
   5.0026 , 0.955708 , 0.001128 ,  75
   5.0026 , 0.955727 , 0.001128 ,  76
   5.0026 , 0.955793 , 0.001128 ,  77
   5.0026 , 0.955722 , 0.001128 ,  78
   5.0026 , 0.955750 , 0.001128 ,  79
   5.0026 , 0.955596 , 0.001128 ,  80
   5.0026 , 0.955815 , 0.001128 ,  81
   5.0026 , 0.955628 , 0.001128 ,  82
   5.0026 , 0.955601 , 0.001128 ,  83
   5.0026 , 0.955767 , 0.001128 ,  84
   5.0026 , 0.955697 , 0.001128 ,  85
   5.0026 , 0.955853 , 0.001128 ,  86
   5.0026 , 0.955856 , 0.001128 ,  87
   5.0026 , 0.955722 , 0.001128 ,  88
   5.0026 , 0.955919 , 0.001128 ,  89
   5.0026 , 0.955682 , 0.001128 ,  90
   5.0026 , 0.955740 , 0.001128 ,  91
   5.0026 , 0.955631 , 0.001128 ,  92
   5.0026 , 0.955796 , 0.001128 ,  93
   5.0026 , 0.955727 , 0.001128 ,  94
   5.0026 , 0.955652 , 0.001128 ,  95
   5.0026 , 0.955860 , 0.001128 ,  96
   5.0026 , 0.955797 , 0.001128 ,  97
   5.0026 , 0.955830 , 0.001128 ,  98
   5.0026 , 0.955759 , 0.001128 ,  99
   5.0026 , 0.955778 , 0.001128 , 100
   5.0054 , 0.957630 , 0.000922 ,   0
   5.0054 , 0.957581 , 0.000922 ,   1
   5.0054 , 0.957785 , 0.000922 ,   2
   5.0054 , 0.957583 , 0.000922 ,   3
   5.0054 , 0.957612 , 0.000922 ,   4
   5.0054 , 0.957827 , 0.000922 ,   5
   5.0054 , 0.957588 , 0.000922 ,   6
   5.0054 , 0.957644 , 0.000922 ,   7
   5.0054 , 0.957568 , 0.000922 ,   8
   5.0054 , 0.957696 , 0.000922 ,   9
   5.0054 , 0.957582 , 0.000922 ,  10
   5.0054 , 0.957679 , 0.000922 ,  11
   5.0054 , 0.957626 , 0.000922 ,  12
   5.0054 , 0.957320 , 0.000922 ,  13
   5.0054 , 0.957506 , 0.000922 ,  14
   5.0054 , 0.957645 , 0.000922 ,  15
   5.0054 , 0.957606 , 0.000922 ,  16
   5.0054 , 0.957783 , 0.000922 ,  17
   5.0054 , 0.957543 , 0.000922 ,  18
   5.0054 , 0.957563 , 0.000922 ,  19
   5.0054 , 0.957583 , 0.000922 ,  20
   5.0054 , 0.957647 , 0.000922 ,  21
   5.0054 , 0.957574 , 0.000922 ,  22
   5.0054 , 0.957509 , 0.000922 ,  23
   5.0054 , 0.957842 , 0.000922 ,  24
   5.0054 , 0.957694 , 0.000922 ,  25
   5.0054 , 0.957685 , 0.000922 ,  26
   5.0054 , 0.957633 , 0.000922 ,  27
   5.0054 , 0.957545 , 0.000922 ,  28
   5.0054 , 0.957684 , 0.000922 ,  29
   5.0054 , 0.957605 , 0.000922 ,  30
   5.0054 , 0.957660 , 0.000922 ,  31
   5.0054 , 0.957499 , 0.000922 ,  32
   5.0054 , 0.957753 , 0.000922 ,  33
   5.0054 , 0.957650 , 0.000922 ,  34
   5.0054 , 0.957790 , 0.000922 ,  35
   5.0054 , 0.957670 , 0.000922 ,  36
   5.0054 , 0.957626 , 0.000922 ,  37
   5.0054 , 0.957589 , 0.000922 ,  38
   5.0054 , 0.957549 , 0.000922 ,  39
   5.0054 , 0.957452 , 0.000922 ,  40
   5.0054 , 0.957673 , 0.000922 ,  41
   5.0054 , 0.957634 , 0.000922 ,  42
   5.0054 , 0.957728 , 0.000922 ,  43
   5.0054 , 0.957740 , 0.000922 ,  44
   5.0054 , 0.957552 , 0.000922 ,  45
   5.0054 , 0.957576 , 0.000922 ,  46
   5.0054 , 0.957667 , 0.000922 ,  47
   5.0054 , 0.957470 , 0.000922 ,  48
   5.0054 , 0.957607 , 0.000922 ,  49
   5.0054 , 0.957683 , 0.000922 ,  50
   5.0054 , 0.957670 , 0.000922 ,  51
   5.0054 , 0.957519 , 0.000922 ,  52
   5.0054 , 0.957689 , 0.000922 ,  53
   5.0054 , 0.957808 , 0.000922 ,  54
   5.0054 , 0.957544 , 0.000922 ,  55
   5.0054 , 0.957389 , 0.000922 ,  56
   5.0054 , 0.957647 , 0.000922 ,  57
   5.0054 , 0.957607 , 0.000922 ,  58
   5.0054 , 0.957763 , 0.000922 ,  59
   5.0054 , 0.957565 , 0.000922 ,  60
   5.0054 , 0.957676 , 0.000922 ,  61
   5.0054 , 0.957510 , 0.000922 ,  62
   5.0054 , 0.957516 , 0.000922 ,  63
   5.0054 , 0.957610 , 0.000922 ,  64
   5.0054 , 0.957730 , 0.000922 ,  65
   5.0054 , 0.957813 , 0.000922 ,  66
   5.0054 , 0.957650 , 0.000922 ,  67
   5.0054 , 0.957675 , 0.000922 ,  68
   5.0054 , 0.957734 , 0.000922 ,  69
   5.0054 , 0.957630 , 0.000922 ,  70
   5.0054 , 0.957683 , 0.000922 ,  71
   5.0054 , 0.957607 , 0.000922 ,  72
   5.0054 , 0.957630 , 0.000922 ,  73
   5.0054 , 0.957630 , 0.000922 ,  74
   5.0054 , 0.957774 , 0.000922 ,  75
   5.0054 , 0.957582 , 0.000922 ,  76
   5.0054 , 0.957649 , 0.000922 ,  77
   5.0054 , 0.957422 , 0.000922 ,  78
   5.0054 , 0.957645 , 0.000922 ,  79
   5.0054 , 0.957557 , 0.000922 ,  80
   5.0054 , 0.957663 , 0.000922 ,  81
   5.0054 , 0.957577 , 0.000922 ,  82
   5.0054 , 0.957521 , 0.000922 ,  83
   5.0054 , 0.957588 , 0.000922 ,  84
   5.0054 , 0.957576 , 0.000922 ,  85
   5.0054 , 0.957587 , 0.000922 ,  86
   5.0054 , 0.957664 , 0.000922 ,  87
   5.0054 , 0.957611 , 0.000922 ,  88
   5.0054 , 0.957614 , 0.000922 ,  89
   5.0054 , 0.957606 , 0.000922 ,  90
   5.0054 , 0.957584 , 0.000922 ,  91
   5.0054 , 0.957672 , 0.000922 ,  92
   5.0054 , 0.957694 , 0.000922 ,  93
   5.0054 , 0.957761 , 0.000922 ,  94
   5.0054 , 0.957684 , 0.000922 ,  95
   5.0054 , 0.957587 , 0.000922 ,  96
   5.0054 , 0.957704 , 0.000922 ,  97
   5.0054 , 0.957735 , 0.000922 ,  98
   5.0054 , 0.957602 , 0.000922 ,  99
   5.0054 , 0.957684 , 0.000922 , 100
   5.1024 , 0.963876 , 0.000975 ,   0
   5.1024 , 0.963942 , 0.000975 ,   1
   5.1024 , 0.964046 , 0.000975 ,   2
   5.1024 , 0.963926 , 0.000975 ,   3
   5.1024 , 0.963779 , 0.000975 ,   4
   5.1024 , 0.963890 , 0.000975 ,   5
   5.1024 , 0.963885 , 0.000975 ,   6
   5.1024 , 0.963940 , 0.000975 ,   7
   5.1024 , 0.963848 , 0.000975 ,   8
   5.1024 , 0.963888 , 0.000975 ,   9
   5.1024 , 0.963913 , 0.000975 ,  10
   5.1024 , 0.963855 , 0.000975 ,  11
   5.1024 , 0.963998 , 0.000975 ,  12
   5.1024 , 0.963862 , 0.000975 ,  13
   5.1024 , 0.964044 , 0.000975 ,  14
   5.1024 , 0.963919 , 0.000975 ,  15
   5.1024 , 0.963806 , 0.000975 ,  16
   5.1024 , 0.963803 , 0.000975 ,  17
   5.1024 , 0.963852 , 0.000975 ,  18
   5.1024 , 0.963687 , 0.000975 ,  19
   5.1024 , 0.963873 , 0.000975 ,  20
   5.1024 , 0.963833 , 0.000975 ,  21
   5.1024 , 0.963880 , 0.000975 ,  22
   5.1024 , 0.963914 , 0.000975 ,  23
   5.1024 , 0.963749 , 0.000975 ,  24
   5.1024 , 0.963906 , 0.000975 ,  25
   5.1024 , 0.964027 , 0.000975 ,  26
   5.1024 , 0.963887 , 0.000975 ,  27
   5.1024 , 0.963781 , 0.000975 ,  28
   5.1024 , 0.963935 , 0.000975 ,  29
   5.1024 , 0.963571 , 0.000975 ,  30
   5.1024 , 0.963912 , 0.000975 ,  31
   5.1024 , 0.963951 , 0.000975 ,  32
   5.1024 , 0.964177 , 0.000975 ,  33
   5.1024 , 0.963932 , 0.000975 ,  34
   5.1024 , 0.963967 , 0.000975 ,  35
   5.1024 , 0.963881 , 0.000975 ,  36
   5.1024 , 0.963894 , 0.000975 ,  37
   5.1024 , 0.963928 , 0.000975 ,  38
   5.1024 , 0.963784 , 0.000975 ,  39
   5.1024 , 0.963879 , 0.000975 ,  40
   5.1024 , 0.963807 , 0.000975 ,  41
   5.1024 , 0.963806 , 0.000975 ,  42
   5.1024 , 0.963868 , 0.000975 ,  43
   5.1024 , 0.963950 , 0.000975 ,  44
   5.1024 , 0.963849 , 0.000975 ,  45
   5.1024 , 0.963781 , 0.000975 ,  46
   5.1024 , 0.963981 , 0.000975 ,  47
   5.1024 , 0.963832 , 0.000975 ,  48
   5.1024 , 0.964017 , 0.000975 ,  49
   5.1024 , 0.963803 , 0.000975 ,  50
   5.1024 , 0.963752 , 0.000975 ,  51
   5.1024 , 0.963801 , 0.000975 ,  52
   5.1024 , 0.963651 , 0.000975 ,  53
   5.1024 , 0.963920 , 0.000975 ,  54
   5.1024 , 0.963833 , 0.000975 ,  55
   5.1024 , 0.963848 , 0.000975 ,  56
   5.1024 , 0.963789 , 0.000975 ,  57
   5.1024 , 0.963827 , 0.000975 ,  58
   5.1024 , 0.963979 , 0.000975 ,  59
   5.1024 , 0.963797 , 0.000975 ,  60
   5.1024 , 0.964055 , 0.000975 ,  61
   5.1024 , 0.963807 , 0.000975 ,  62
   5.1024 , 0.963937 , 0.000975 ,  63
   5.1024 , 0.963840 , 0.000975 ,  64
   5.1024 , 0.963839 , 0.000975 ,  65
   5.1024 , 0.963978 , 0.000975 ,  66
   5.1024 , 0.963955 , 0.000975 ,  67
   5.1024 , 0.963732 , 0.000975 ,  68
   5.1024 , 0.963980 , 0.000975 ,  69
   5.1024 , 0.963872 , 0.000975 ,  70
   5.1024 , 0.963712 , 0.000975 ,  71
   5.1024 , 0.963916 , 0.000975 ,  72
   5.1024 , 0.963987 , 0.000975 ,  73
   5.1024 , 0.964007 , 0.000975 ,  74
   5.1024 , 0.963844 , 0.000975 ,  75
   5.1024 , 0.963782 , 0.000975 ,  76
   5.1024 , 0.963789 , 0.000975 ,  77
   5.1024 , 0.963796 , 0.000975 ,  78
   5.1024 , 0.963844 , 0.000975 ,  79
   5.1024 , 0.963874 , 0.000975 ,  80
   5.1024 , 0.963798 , 0.000975 ,  81
   5.1024 , 0.963675 , 0.000975 ,  82
   5.1024 , 0.963789 , 0.000975 ,  83
   5.1024 , 0.963884 , 0.000975 ,  84
   5.1024 , 0.963881 , 0.000975 ,  85
   5.1024 , 0.964035 , 0.000975 ,  86
   5.1024 , 0.963973 , 0.000975 ,  87
   5.1024 , 0.964002 , 0.000975 ,  88
   5.1024 , 0.963896 , 0.000975 ,  89
   5.1024 , 0.963989 , 0.000975 ,  90
   5.1024 , 0.963798 , 0.000975 ,  91
   5.1024 , 0.963697 , 0.000975 ,  92
   5.1024 , 0.963854 , 0.000975 ,  93
   5.1024 , 0.963906 , 0.000975 ,  94
   5.1024 , 0.963914 , 0.000975 ,  95
   5.1024 , 0.963811 , 0.000975 ,  96
   5.1024 , 0.964022 , 0.000975 ,  97
   5.1024 , 0.963843 , 0.000975 ,  98
   5.1024 , 0.963829 , 0.000975 ,  99
   5.1024 , 0.963973 , 0.000975 , 100
   5.1061 , 0.962808 , 0.001036 ,   0
   5.1061 , 0.962812 , 0.001036 ,   1
   5.1061 , 0.962944 , 0.001036 ,   2
   5.1061 , 0.962789 , 0.001036 ,   3
   5.1061 , 0.962771 , 0.001036 ,   4
   5.1061 , 0.962782 , 0.001036 ,   5
   5.1061 , 0.962655 , 0.001036 ,   6
   5.1061 , 0.962926 , 0.001036 ,   7
   5.1061 , 0.962875 , 0.001036 ,   8
   5.1061 , 0.963010 , 0.001036 ,   9
   5.1061 , 0.962801 , 0.001036 ,  10
   5.1061 , 0.962882 , 0.001036 ,  11
   5.1061 , 0.963014 , 0.001036 ,  12
   5.1061 , 0.962561 , 0.001036 ,  13
   5.1061 , 0.962841 , 0.001036 ,  14
   5.1061 , 0.962785 , 0.001036 ,  15
   5.1061 , 0.962739 , 0.001036 ,  16
   5.1061 , 0.962872 , 0.001036 ,  17
   5.1061 , 0.962721 , 0.001036 ,  18
   5.1061 , 0.962810 , 0.001036 ,  19
   5.1061 , 0.962738 , 0.001036 ,  20
   5.1061 , 0.962688 , 0.001036 ,  21
   5.1061 , 0.962671 , 0.001036 ,  22
   5.1061 , 0.962778 , 0.001036 ,  23
   5.1061 , 0.962767 , 0.001036 ,  24
   5.1061 , 0.962882 , 0.001036 ,  25
   5.1061 , 0.962940 , 0.001036 ,  26
   5.1061 , 0.962717 , 0.001036 ,  27
   5.1061 , 0.962784 , 0.001036 ,  28
   5.1061 , 0.962864 , 0.001036 ,  29
   5.1061 , 0.962928 , 0.001036 ,  30
   5.1061 , 0.962812 , 0.001036 ,  31
   5.1061 , 0.962834 , 0.001036 ,  32
   5.1061 , 0.962907 , 0.001036 ,  33
   5.1061 , 0.962946 , 0.001036 ,  34
   5.1061 , 0.962924 , 0.001036 ,  35
   5.1061 , 0.962846 , 0.001036 ,  36
   5.1061 , 0.962766 , 0.001036 ,  37
   5.1061 , 0.962771 , 0.001036 ,  38
   5.1061 , 0.962691 , 0.001036 ,  39
   5.1061 , 0.962828 , 0.001036 ,  40
   5.1061 , 0.962704 , 0.001036 ,  41
   5.1061 , 0.962850 , 0.001036 ,  42
   5.1061 , 0.962953 , 0.001036 ,  43
   5.1061 , 0.962808 , 0.001036 ,  44
   5.1061 , 0.962553 , 0.001036 ,  45
   5.1061 , 0.962943 , 0.001036 ,  46
   5.1061 , 0.962901 , 0.001036 ,  47
   5.1061 , 0.962755 , 0.001036 ,  48
   5.1061 , 0.962948 , 0.001036 ,  49
   5.1061 , 0.962649 , 0.001036 ,  50
   5.1061 , 0.962702 , 0.001036 ,  51
   5.1061 , 0.962826 , 0.001036 ,  52
   5.1061 , 0.962690 , 0.001036 ,  53
   5.1061 , 0.962985 , 0.001036 ,  54
   5.1061 , 0.962712 , 0.001036 ,  55
   5.1061 , 0.962769 , 0.001036 ,  56
   5.1061 , 0.962765 , 0.001036 ,  57
   5.1061 , 0.962700 , 0.001036 ,  58
   5.1061 , 0.962958 , 0.001036 ,  59
   5.1061 , 0.962862 , 0.001036 ,  60
   5.1061 , 0.962831 , 0.001036 ,  61
   5.1061 , 0.962933 , 0.001036 ,  62
   5.1061 , 0.962919 , 0.001036 ,  63
   5.1061 , 0.962816 , 0.001036 ,  64
   5.1061 , 0.962813 , 0.001036 ,  65
   5.1061 , 0.962646 , 0.001036 ,  66
   5.1061 , 0.962728 , 0.001036 ,  67
   5.1061 , 0.962836 , 0.001036 ,  68
   5.1061 , 0.962913 , 0.001036 ,  69
   5.1061 , 0.962870 , 0.001036 ,  70
   5.1061 , 0.962726 , 0.001036 ,  71
   5.1061 , 0.962963 , 0.001036 ,  72
   5.1061 , 0.962726 , 0.001036 ,  73
   5.1061 , 0.962786 , 0.001036 ,  74
   5.1061 , 0.962917 , 0.001036 ,  75
   5.1061 , 0.962864 , 0.001036 ,  76
   5.1061 , 0.962982 , 0.001036 ,  77
   5.1061 , 0.962873 , 0.001036 ,  78
   5.1061 , 0.962630 , 0.001036 ,  79
   5.1061 , 0.962912 , 0.001036 ,  80
   5.1061 , 0.962810 , 0.001036 ,  81
   5.1061 , 0.962676 , 0.001036 ,  82
   5.1061 , 0.962654 , 0.001036 ,  83
   5.1061 , 0.962769 , 0.001036 ,  84
   5.1061 , 0.962804 , 0.001036 ,  85
   5.1061 , 0.962531 , 0.001036 ,  86
   5.1061 , 0.962869 , 0.001036 ,  87
   5.1061 , 0.962833 , 0.001036 ,  88
   5.1061 , 0.962805 , 0.001036 ,  89
   5.1061 , 0.962724 , 0.001036 ,  90
   5.1061 , 0.962658 , 0.001036 ,  91
   5.1061 , 0.962627 , 0.001036 ,  92
   5.1061 , 0.962787 , 0.001036 ,  93
   5.1061 , 0.962924 , 0.001036 ,  94
   5.1061 , 0.962801 , 0.001036 ,  95
   5.1061 , 0.962846 , 0.001036 ,  96
   5.1061 , 0.962857 , 0.001036 ,  97
   5.1061 , 0.962838 , 0.001036 ,  98
   5.1061 , 0.962813 , 0.001036 ,  99
   5.1061 , 0.962794 , 0.001036 , 100
   5.2006 , 0.967900 , 0.001510 ,   0
   5.2006 , 0.968165 , 0.001510 ,   1
   5.2006 , 0.967979 , 0.001510 ,   2
   5.2006 , 0.968043 , 0.001510 ,   3
   5.2006 , 0.967884 , 0.001510 ,   4
   5.2006 , 0.968036 , 0.001510 ,   5
   5.2006 , 0.967910 , 0.001510 ,   6
   5.2006 , 0.968176 , 0.001510 ,   7
   5.2006 , 0.967912 , 0.001510 ,   8
   5.2006 , 0.968086 , 0.001510 ,   9
   5.2006 , 0.967824 , 0.001510 ,  10
   5.2006 , 0.967896 , 0.001510 ,  11
   5.2006 , 0.967821 , 0.001510 ,  12
   5.2006 , 0.967491 , 0.001510 ,  13
   5.2006 , 0.968143 , 0.001510 ,  14
   5.2006 , 0.967916 , 0.001510 ,  15
   5.2006 , 0.967786 , 0.001510 ,  16
   5.2006 , 0.967945 , 0.001510 ,  17
   5.2006 , 0.967557 , 0.001510 ,  18
   5.2006 , 0.967620 , 0.001510 ,  19
   5.2006 , 0.967907 , 0.001510 ,  20
   5.2006 , 0.967773 , 0.001510 ,  21
   5.2006 , 0.967985 , 0.001510 ,  22
   5.2006 , 0.967799 , 0.001510 ,  23
   5.2006 , 0.967982 , 0.001510 ,  24
   5.2006 , 0.967897 , 0.001510 ,  25
   5.2006 , 0.967908 , 0.001510 ,  26
   5.2006 , 0.967756 , 0.001510 ,  27
   5.2006 , 0.967882 , 0.001510 ,  28
   5.2006 , 0.967922 , 0.001510 ,  29
   5.2006 , 0.967685 , 0.001510 ,  30
   5.2006 , 0.967935 , 0.001510 ,  31
   5.2006 , 0.967983 , 0.001510 ,  32
   5.2006 , 0.968169 , 0.001510 ,  33
   5.2006 , 0.968123 , 0.001510 ,  34
   5.2006 , 0.967960 , 0.001510 ,  35
   5.2006 , 0.967771 , 0.001510 ,  36
   5.2006 , 0.967853 , 0.001510 ,  37
   5.2006 , 0.967830 , 0.001510 ,  38
   5.2006 , 0.968019 , 0.001510 ,  39
   5.2006 , 0.967931 , 0.001510 ,  40
   5.2006 , 0.967885 , 0.001510 ,  41
   5.2006 , 0.967992 , 0.001510 ,  42
   5.2006 , 0.967966 , 0.001510 ,  43
   5.2006 , 0.968090 , 0.001510 ,  44
   5.2006 , 0.967785 , 0.001510 ,  45
   5.2006 , 0.967830 , 0.001510 ,  46
   5.2006 , 0.967914 , 0.001510 ,  47
   5.2006 , 0.968072 , 0.001510 ,  48
   5.2006 , 0.967935 , 0.001510 ,  49
   5.2006 , 0.968076 , 0.001510 ,  50
   5.2006 , 0.968022 , 0.001510 ,  51
   5.2006 , 0.967707 , 0.001510 ,  52
   5.2006 , 0.967761 , 0.001510 ,  53
   5.2006 , 0.967719 , 0.001510 ,  54
   5.2006 , 0.967797 , 0.001510 ,  55
   5.2006 , 0.967692 , 0.001510 ,  56
   5.2006 , 0.967715 , 0.001510 ,  57
   5.2006 , 0.968012 , 0.001510 ,  58
   5.2006 , 0.968229 , 0.001510 ,  59
   5.2006 , 0.968087 , 0.001510 ,  60
   5.2006 , 0.967981 , 0.001510 ,  61
   5.2006 , 0.968115 , 0.001510 ,  62
   5.2006 , 0.967780 , 0.001510 ,  63
   5.2006 , 0.967967 , 0.001510 ,  64
   5.2006 , 0.967867 , 0.001510 ,  65
   5.2006 , 0.967932 , 0.001510 ,  66
   5.2006 , 0.967753 , 0.001510 ,  67
   5.2006 , 0.967919 , 0.001510 ,  68
   5.2006 , 0.967928 , 0.001510 ,  69
   5.2006 , 0.967981 , 0.001510 ,  70
   5.2006 , 0.967742 , 0.001510 ,  71
   5.2006 , 0.967946 , 0.001510 ,  72
   5.2006 , 0.967928 , 0.001510 ,  73
   5.2006 , 0.967961 , 0.001510 ,  74
   5.2006 , 0.967912 , 0.001510 ,  75
   5.2006 , 0.968045 , 0.001510 ,  76
   5.2006 , 0.968041 , 0.001510 ,  77
   5.2006 , 0.967470 , 0.001510 ,  78
   5.2006 , 0.967844 , 0.001510 ,  79
   5.2006 , 0.967895 , 0.001510 ,  80
   5.2006 , 0.967791 , 0.001510 ,  81
   5.2006 , 0.967671 , 0.001510 ,  82
   5.2006 , 0.968057 , 0.001510 ,  83
   5.2006 , 0.967953 , 0.001510 ,  84
   5.2006 , 0.967828 , 0.001510 ,  85
   5.2006 , 0.967769 , 0.001510 ,  86
   5.2006 , 0.967935 , 0.001510 ,  87
   5.2006 , 0.967826 , 0.001510 ,  88
   5.2006 , 0.968016 , 0.001510 ,  89
   5.2006 , 0.968011 , 0.001510 ,  90
   5.2006 , 0.967720 , 0.001510 ,  91
   5.2006 , 0.967728 , 0.001510 ,  92
   5.2006 , 0.967788 , 0.001510 ,  93
   5.2006 , 0.967893 , 0.001510 ,  94
   5.2006 , 0.968058 , 0.001510 ,  95
   5.2006 , 0.967750 , 0.001510 ,  96
   5.2006 , 0.968252 , 0.001510 ,  97
   5.2006 , 0.967656 , 0.001510 ,  98
   5.2006 , 0.967736 , 0.001510 ,  99
   5.2006 , 0.967958 , 0.001510 , 100
   5.2073 , 0.971742 , 0.002113 ,   0
   5.2073 , 0.972018 , 0.002113 ,   1
   5.2073 , 0.971814 , 0.002113 ,   2
   5.2073 , 0.971472 , 0.002113 ,   3
   5.2073 , 0.971675 , 0.002113 ,   4
   5.2073 , 0.971850 , 0.002113 ,   5
   5.2073 , 0.971854 , 0.002113 ,   6
   5.2073 , 0.971976 , 0.002113 ,   7
   5.2073 , 0.971725 , 0.002113 ,   8
   5.2073 , 0.971700 , 0.002113 ,   9
   5.2073 , 0.972017 , 0.002113 ,  10
   5.2073 , 0.971927 , 0.002113 ,  11
   5.2073 , 0.971859 , 0.002113 ,  12
   5.2073 , 0.971715 , 0.002113 ,  13
   5.2073 , 0.971456 , 0.002113 ,  14
   5.2073 , 0.971630 , 0.002113 ,  15
   5.2073 , 0.971672 , 0.002113 ,  16
   5.2073 , 0.971656 , 0.002113 ,  17
   5.2073 , 0.971752 , 0.002113 ,  18
   5.2073 , 0.971663 , 0.002113 ,  19
   5.2073 , 0.971841 , 0.002113 ,  20
   5.2073 , 0.971740 , 0.002113 ,  21
   5.2073 , 0.971593 , 0.002113 ,  22
   5.2073 , 0.971460 , 0.002113 ,  23
   5.2073 , 0.971924 , 0.002113 ,  24
   5.2073 , 0.971819 , 0.002113 ,  25
   5.2073 , 0.971792 , 0.002113 ,  26
   5.2073 , 0.971116 , 0.002113 ,  27
   5.2073 , 0.971835 , 0.002113 ,  28
   5.2073 , 0.971773 , 0.002113 ,  29
   5.2073 , 0.972064 , 0.002113 ,  30
   5.2073 , 0.971509 , 0.002113 ,  31
   5.2073 , 0.971819 , 0.002113 ,  32
   5.2073 , 0.971980 , 0.002113 ,  33
   5.2073 , 0.971490 , 0.002113 ,  34
   5.2073 , 0.971741 , 0.002113 ,  35
   5.2073 , 0.971877 , 0.002113 ,  36
   5.2073 , 0.972124 , 0.002113 ,  37
   5.2073 , 0.972020 , 0.002113 ,  38
   5.2073 , 0.971776 , 0.002113 ,  39
   5.2073 , 0.971453 , 0.002113 ,  40
   5.2073 , 0.971589 , 0.002113 ,  41
   5.2073 , 0.971672 , 0.002113 ,  42
   5.2073 , 0.971775 , 0.002113 ,  43
   5.2073 , 0.971857 , 0.002113 ,  44
   5.2073 , 0.971416 , 0.002113 ,  45
   5.2073 , 0.971922 , 0.002113 ,  46
   5.2073 , 0.972090 , 0.002113 ,  47
   5.2073 , 0.971886 , 0.002113 ,  48
   5.2073 , 0.972110 , 0.002113 ,  49
   5.2073 , 0.971688 , 0.002113 ,  50
   5.2073 , 0.971698 , 0.002113 ,  51
   5.2073 , 0.971615 , 0.002113 ,  52
   5.2073 , 0.972141 , 0.002113 ,  53
   5.2073 , 0.971939 , 0.002113 ,  54
   5.2073 , 0.971762 , 0.002113 ,  55
   5.2073 , 0.971666 , 0.002113 ,  56
   5.2073 , 0.971249 , 0.002113 ,  57
   5.2073 , 0.971565 , 0.002113 ,  58
   5.2073 , 0.971625 , 0.002113 ,  59
   5.2073 , 0.971649 , 0.002113 ,  60
   5.2073 , 0.971716 , 0.002113 ,  61
   5.2073 , 0.971539 , 0.002113 ,  62
   5.2073 , 0.971945 , 0.002113 ,  63
   5.2073 , 0.971590 , 0.002113 ,  64
   5.2073 , 0.971985 , 0.002113 ,  65
   5.2073 , 0.971585 , 0.002113 ,  66
   5.2073 , 0.972083 , 0.002113 ,  67
   5.2073 , 0.971848 , 0.002113 ,  68
   5.2073 , 0.971856 , 0.002113 ,  69
   5.2073 , 0.971941 , 0.002113 ,  70
   5.2073 , 0.971864 , 0.002113 ,  71
   5.2073 , 0.971766 , 0.002113 ,  72
   5.2073 , 0.972000 , 0.002113 ,  73
   5.2073 , 0.971699 , 0.002113 ,  74
   5.2073 , 0.971650 , 0.002113 ,  75
   5.2073 , 0.971716 , 0.002113 ,  76
   5.2073 , 0.971685 , 0.002113 ,  77
   5.2073 , 0.971601 , 0.002113 ,  78
   5.2073 , 0.971905 , 0.002113 ,  79
   5.2073 , 0.971433 , 0.002113 ,  80
   5.2073 , 0.971792 , 0.002113 ,  81
   5.2073 , 0.971349 , 0.002113 ,  82
   5.2073 , 0.971956 , 0.002113 ,  83
   5.2073 , 0.971461 , 0.002113 ,  84
   5.2073 , 0.971819 , 0.002113 ,  85
   5.2073 , 0.971592 , 0.002113 ,  86
   5.2073 , 0.971890 , 0.002113 ,  87
   5.2073 , 0.971424 , 0.002113 ,  88
   5.2073 , 0.971636 , 0.002113 ,  89
   5.2073 , 0.972404 , 0.002113 ,  90
   5.2073 , 0.971619 , 0.002113 ,  91
   5.2073 , 0.971457 , 0.002113 ,  92
   5.2073 , 0.971684 , 0.002113 ,  93
   5.2073 , 0.971835 , 0.002113 ,  94
   5.2073 , 0.971712 , 0.002113 ,  95
   5.2073 , 0.971610 , 0.002113 ,  96
   5.2073 , 0.971779 , 0.002113 ,  97
   5.2073 , 0.971302 , 0.002113 ,  98
   5.2073 , 0.971801 , 0.002113 ,  99
   5.2073 , 0.971589 , 0.002113 , 100
   5.3954 , 0.978040 , 0.001229 ,   0
   5.3954 , 0.978065 , 0.001229 ,   1
   5.3954 , 0.977950 , 0.001229 ,   2
   5.3954 , 0.978034 , 0.001229 ,   3
   5.3954 , 0.977860 , 0.001229 ,   4
   5.3954 , 0.978195 , 0.001229 ,   5
   5.3954 , 0.978050 , 0.001229 ,   6
   5.3954 , 0.978130 , 0.001229 ,   7
   5.3954 , 0.978145 , 0.001229 ,   8
   5.3954 , 0.978300 , 0.001229 ,   9
   5.3954 , 0.978086 , 0.001229 ,  10
   5.3954 , 0.977994 , 0.001229 ,  11
   5.3954 , 0.978098 , 0.001229 ,  12
   5.3954 , 0.977991 , 0.001229 ,  13
   5.3954 , 0.978126 , 0.001229 ,  14
   5.3954 , 0.978006 , 0.001229 ,  15
   5.3954 , 0.978026 , 0.001229 ,  16
   5.3954 , 0.978060 , 0.001229 ,  17
   5.3954 , 0.978029 , 0.001229 ,  18
   5.3954 , 0.977978 , 0.001229 ,  19
   5.3954 , 0.977963 , 0.001229 ,  20
   5.3954 , 0.977741 , 0.001229 ,  21
   5.3954 , 0.977784 , 0.001229 ,  22
   5.3954 , 0.977822 , 0.001229 ,  23
   5.3954 , 0.978227 , 0.001229 ,  24
   5.3954 , 0.977766 , 0.001229 ,  25
   5.3954 , 0.978077 , 0.001229 ,  26
   5.3954 , 0.978018 , 0.001229 ,  27
   5.3954 , 0.978017 , 0.001229 ,  28
   5.3954 , 0.978188 , 0.001229 ,  29
   5.3954 , 0.977971 , 0.001229 ,  30
   5.3954 , 0.978037 , 0.001229 ,  31
   5.3954 , 0.978010 , 0.001229 ,  32
   5.3954 , 0.977933 , 0.001229 ,  33
   5.3954 , 0.977896 , 0.001229 ,  34
   5.3954 , 0.978071 , 0.001229 ,  35
   5.3954 , 0.978024 , 0.001229 ,  36
   5.3954 , 0.978207 , 0.001229 ,  37
   5.3954 , 0.978181 , 0.001229 ,  38
   5.3954 , 0.978014 , 0.001229 ,  39
   5.3954 , 0.978061 , 0.001229 ,  40
   5.3954 , 0.978169 , 0.001229 ,  41
   5.3954 , 0.978097 , 0.001229 ,  42
   5.3954 , 0.978202 , 0.001229 ,  43
   5.3954 , 0.978105 , 0.001229 ,  44
   5.3954 , 0.977846 , 0.001229 ,  45
   5.3954 , 0.978103 , 0.001229 ,  46
   5.3954 , 0.977995 , 0.001229 ,  47
   5.3954 , 0.978098 , 0.001229 ,  48
   5.3954 , 0.978147 , 0.001229 ,  49
   5.3954 , 0.977922 , 0.001229 ,  50
   5.3954 , 0.978084 , 0.001229 ,  51
   5.3954 , 0.978228 , 0.001229 ,  52
   5.3954 , 0.977882 , 0.001229 ,  53
   5.3954 , 0.977970 , 0.001229 ,  54
   5.3954 , 0.977931 , 0.001229 ,  55
   5.3954 , 0.977858 , 0.001229 ,  56
   5.3954 , 0.977924 , 0.001229 ,  57
   5.3954 , 0.977949 , 0.001229 ,  58
   5.3954 , 0.978080 , 0.001229 ,  59
   5.3954 , 0.977877 , 0.001229 ,  60
   5.3954 , 0.978081 , 0.001229 ,  61
   5.3954 , 0.978082 , 0.001229 ,  62
   5.3954 , 0.978422 , 0.001229 ,  63
   5.3954 , 0.978189 , 0.001229 ,  64
   5.3954 , 0.978020 , 0.001229 ,  65
   5.3954 , 0.977856 , 0.001229 ,  66
   5.3954 , 0.978166 , 0.001229 ,  67
   5.3954 , 0.978005 , 0.001229 ,  68
   5.3954 , 0.978180 , 0.001229 ,  69
   5.3954 , 0.977964 , 0.001229 ,  70
   5.3954 , 0.978052 , 0.001229 ,  71
   5.3954 , 0.978337 , 0.001229 ,  72
   5.3954 , 0.978218 , 0.001229 ,  73
   5.3954 , 0.977899 , 0.001229 ,  74
   5.3954 , 0.978138 , 0.001229 ,  75
   5.3954 , 0.978098 , 0.001229 ,  76
   5.3954 , 0.978205 , 0.001229 ,  77
   5.3954 , 0.978025 , 0.001229 ,  78
   5.3954 , 0.978118 , 0.001229 ,  79
   5.3954 , 0.977887 , 0.001229 ,  80
   5.3954 , 0.978106 , 0.001229 ,  81
   5.3954 , 0.978049 , 0.001229 ,  82
   5.3954 , 0.978109 , 0.001229 ,  83
   5.3954 , 0.978183 , 0.001229 ,  84
   5.3954 , 0.978007 , 0.001229 ,  85
   5.3954 , 0.977969 , 0.001229 ,  86
   5.3954 , 0.978047 , 0.001229 ,  87
   5.3954 , 0.977901 , 0.001229 ,  88
   5.3954 , 0.978034 , 0.001229 ,  89
   5.3954 , 0.978104 , 0.001229 ,  90
   5.3954 , 0.977955 , 0.001229 ,  91
   5.3954 , 0.977869 , 0.001229 ,  92
   5.3954 , 0.978087 , 0.001229 ,  93
   5.3954 , 0.978058 , 0.001229 ,  94
   5.3954 , 0.978144 , 0.001229 ,  95
   5.3954 , 0.978010 , 0.001229 ,  96
   5.3954 , 0.977984 , 0.001229 ,  97
   5.3954 , 0.977988 , 0.001229 ,  98
   5.3954 , 0.977882 , 0.001229 ,  99
   5.3954 , 0.977893 , 0.001229 , 100
   5.4847 , 0.985569 , 0.001307 ,   0
   5.4847 , 0.985570 , 0.001307 ,   1
   5.4847 , 0.985503 , 0.001307 ,   2
   5.4847 , 0.985509 , 0.001307 ,   3
   5.4847 , 0.985362 , 0.001307 ,   4
   5.4847 , 0.985568 , 0.001307 ,   5
   5.4847 , 0.985459 , 0.001307 ,   6
   5.4847 , 0.985623 , 0.001307 ,   7
   5.4847 , 0.985452 , 0.001307 ,   8
   5.4847 , 0.985764 , 0.001307 ,   9
   5.4847 , 0.985611 , 0.001307 ,  10
   5.4847 , 0.985619 , 0.001307 ,  11
   5.4847 , 0.985560 , 0.001307 ,  12
   5.4847 , 0.985485 , 0.001307 ,  13
   5.4847 , 0.985568 , 0.001307 ,  14
   5.4847 , 0.985682 , 0.001307 ,  15
   5.4847 , 0.985557 , 0.001307 ,  16
   5.4847 , 0.985577 , 0.001307 ,  17
   5.4847 , 0.985794 , 0.001307 ,  18
   5.4847 , 0.985446 , 0.001307 ,  19
   5.4847 , 0.985634 , 0.001307 ,  20
   5.4847 , 0.985452 , 0.001307 ,  21
   5.4847 , 0.985650 , 0.001307 ,  22
   5.4847 , 0.985578 , 0.001307 ,  23
   5.4847 , 0.985560 , 0.001307 ,  24
   5.4847 , 0.985620 , 0.001307 ,  25
   5.4847 , 0.985809 , 0.001307 ,  26
   5.4847 , 0.985433 , 0.001307 ,  27
   5.4847 , 0.985556 , 0.001307 ,  28
   5.4847 , 0.985465 , 0.001307 ,  29
   5.4847 , 0.985183 , 0.001307 ,  30
   5.4847 , 0.985595 , 0.001307 ,  31
   5.4847 , 0.985649 , 0.001307 ,  32
   5.4847 , 0.985743 , 0.001307 ,  33
   5.4847 , 0.985508 , 0.001307 ,  34
   5.4847 , 0.985678 , 0.001307 ,  35
   5.4847 , 0.985590 , 0.001307 ,  36
   5.4847 , 0.985769 , 0.001307 ,  37
   5.4847 , 0.985672 , 0.001307 ,  38
   5.4847 , 0.985503 , 0.001307 ,  39
   5.4847 , 0.985557 , 0.001307 ,  40
   5.4847 , 0.985621 , 0.001307 ,  41
   5.4847 , 0.985614 , 0.001307 ,  42
   5.4847 , 0.985708 , 0.001307 ,  43
   5.4847 , 0.985653 , 0.001307 ,  44
   5.4847 , 0.985478 , 0.001307 ,  45
   5.4847 , 0.985556 , 0.001307 ,  46
   5.4847 , 0.985653 , 0.001307 ,  47
   5.4847 , 0.985576 , 0.001307 ,  48
   5.4847 , 0.985712 , 0.001307 ,  49
   5.4847 , 0.985523 , 0.001307 ,  50
   5.4847 , 0.985623 , 0.001307 ,  51
   5.4847 , 0.985558 , 0.001307 ,  52
   5.4847 , 0.985486 , 0.001307 ,  53
   5.4847 , 0.985906 , 0.001307 ,  54
   5.4847 , 0.985662 , 0.001307 ,  55
   5.4847 , 0.985612 , 0.001307 ,  56
   5.4847 , 0.985724 , 0.001307 ,  57
   5.4847 , 0.985506 , 0.001307 ,  58
   5.4847 , 0.985648 , 0.001307 ,  59
   5.4847 , 0.985665 , 0.001307 ,  60
   5.4847 , 0.985645 , 0.001307 ,  61
   5.4847 , 0.985774 , 0.001307 ,  62
   5.4847 , 0.985678 , 0.001307 ,  63
   5.4847 , 0.985384 , 0.001307 ,  64
   5.4847 , 0.985449 , 0.001307 ,  65
   5.4847 , 0.985816 , 0.001307 ,  66
   5.4847 , 0.985284 , 0.001307 ,  67
   5.4847 , 0.985346 , 0.001307 ,  68
   5.4847 , 0.985701 , 0.001307 ,  69
   5.4847 , 0.985483 , 0.001307 ,  70
   5.4847 , 0.985674 , 0.001307 ,  71
   5.4847 , 0.985479 , 0.001307 ,  72
   5.4847 , 0.985576 , 0.001307 ,  73
   5.4847 , 0.985569 , 0.001307 ,  74
   5.4847 , 0.985515 , 0.001307 ,  75
   5.4847 , 0.985482 , 0.001307 ,  76
   5.4847 , 0.985763 , 0.001307 ,  77
   5.4847 , 0.985415 , 0.001307 ,  78
   5.4847 , 0.985676 , 0.001307 ,  79
   5.4847 , 0.985439 , 0.001307 ,  80
   5.4847 , 0.985603 , 0.001307 ,  81
   5.4847 , 0.985444 , 0.001307 ,  82
   5.4847 , 0.985387 , 0.001307 ,  83
   5.4847 , 0.985294 , 0.001307 ,  84
   5.4847 , 0.985554 , 0.001307 ,  85
   5.4847 , 0.985388 , 0.001307 ,  86
   5.4847 , 0.985646 , 0.001307 ,  87
   5.4847 , 0.985550 , 0.001307 ,  88
   5.4847 , 0.985545 , 0.001307 ,  89
   5.4847 , 0.985613 , 0.001307 ,  90
   5.4847 , 0.985506 , 0.001307 ,  91
   5.4847 , 0.985291 , 0.001307 ,  92
   5.4847 , 0.985566 , 0.001307 ,  93
   5.4847 , 0.985649 , 0.001307 ,  94
   5.4847 , 0.985820 , 0.001307 ,  95
   5.4847 , 0.985389 , 0.001307 ,  96
   5.4847 , 0.985698 , 0.001307 ,  97
   5.4847 , 0.985571 , 0.001307 ,  98
   5.4847 , 0.985306 , 0.001307 ,  99
   5.4847 , 0.985527 , 0.001307 , 100
   5.6664 , 0.994235 , 0.001626 ,   0
   5.6664 , 0.994366 , 0.001626 ,   1
   5.6664 , 0.994301 , 0.001626 ,   2
   5.6664 , 0.994289 , 0.001626 ,   3
   5.6664 , 0.994244 , 0.001626 ,   4
   5.6664 , 0.994428 , 0.001626 ,   5
   5.6664 , 0.994328 , 0.001626 ,   6
   5.6664 , 0.994497 , 0.001626 ,   7
   5.6664 , 0.994438 , 0.001626 ,   8
   5.6664 , 0.994149 , 0.001626 ,   9
   5.6664 , 0.993945 , 0.001626 ,  10
   5.6664 , 0.994231 , 0.001626 ,  11
   5.6664 , 0.994225 , 0.001626 ,  12
   5.6664 , 0.993760 , 0.001626 ,  13
   5.6664 , 0.994185 , 0.001626 ,  14
   5.6664 , 0.994297 , 0.001626 ,  15
   5.6664 , 0.994243 , 0.001626 ,  16
   5.6664 , 0.994247 , 0.001626 ,  17
   5.6664 , 0.994262 , 0.001626 ,  18
   5.6664 , 0.994168 , 0.001626 ,  19
   5.6664 , 0.994164 , 0.001626 ,  20
   5.6664 , 0.994050 , 0.001626 ,  21
   5.6664 , 0.994193 , 0.001626 ,  22
   5.6664 , 0.994147 , 0.001626 ,  23
   5.6664 , 0.994409 , 0.001626 ,  24
   5.6664 , 0.994106 , 0.001626 ,  25
   5.6664 , 0.994503 , 0.001626 ,  26
   5.6664 , 0.994299 , 0.001626 ,  27
   5.6664 , 0.994256 , 0.001626 ,  28
   5.6664 , 0.994103 , 0.001626 ,  29
   5.6664 , 0.994168 , 0.001626 ,  30
   5.6664 , 0.994278 , 0.001626 ,  31
   5.6664 , 0.994358 , 0.001626 ,  32
   5.6664 , 0.994647 , 0.001626 ,  33
   5.6664 , 0.994283 , 0.001626 ,  34
   5.6664 , 0.994300 , 0.001626 ,  35
   5.6664 , 0.994247 , 0.001626 ,  36
   5.6664 , 0.994369 , 0.001626 ,  37
   5.6664 , 0.994304 , 0.001626 ,  38
   5.6664 , 0.994367 , 0.001626 ,  39
   5.6664 , 0.994375 , 0.001626 ,  40
   5.6664 , 0.994242 , 0.001626 ,  41
   5.6664 , 0.994167 , 0.001626 ,  42
   5.6664 , 0.994215 , 0.001626 ,  43
   5.6664 , 0.994200 , 0.001626 ,  44
   5.6664 , 0.994220 , 0.001626 ,  45
   5.6664 , 0.994199 , 0.001626 ,  46
   5.6664 , 0.994158 , 0.001626 ,  47
   5.6664 , 0.994145 , 0.001626 ,  48
   5.6664 , 0.994117 , 0.001626 ,  49
   5.6664 , 0.994244 , 0.001626 ,  50
   5.6664 , 0.994018 , 0.001626 ,  51
   5.6664 , 0.994039 , 0.001626 ,  52
   5.6664 , 0.994449 , 0.001626 ,  53
   5.6664 , 0.994485 , 0.001626 ,  54
   5.6664 , 0.993978 , 0.001626 ,  55
   5.6664 , 0.994177 , 0.001626 ,  56
   5.6664 , 0.994067 , 0.001626 ,  57
   5.6664 , 0.993952 , 0.001626 ,  58
   5.6664 , 0.994200 , 0.001626 ,  59
   5.6664 , 0.994220 , 0.001626 ,  60
   5.6664 , 0.994418 , 0.001626 ,  61
   5.6664 , 0.994142 , 0.001626 ,  62
   5.6664 , 0.994212 , 0.001626 ,  63
   5.6664 , 0.994038 , 0.001626 ,  64
   5.6664 , 0.994138 , 0.001626 ,  65
   5.6664 , 0.994229 , 0.001626 ,  66
   5.6664 , 0.994406 , 0.001626 ,  67
   5.6664 , 0.994274 , 0.001626 ,  68
   5.6664 , 0.994236 , 0.001626 ,  69
   5.6664 , 0.994357 , 0.001626 ,  70
   5.6664 , 0.994787 , 0.001626 ,  71
   5.6664 , 0.994197 , 0.001626 ,  72
   5.6664 , 0.994250 , 0.001626 ,  73
   5.6664 , 0.993998 , 0.001626 ,  74
   5.6664 , 0.994256 , 0.001626 ,  75
   5.6664 , 0.994215 , 0.001626 ,  76
   5.6664 , 0.994354 , 0.001626 ,  77
   5.6664 , 0.994001 , 0.001626 ,  78
   5.6664 , 0.994122 , 0.001626 ,  79
   5.6664 , 0.994241 , 0.001626 ,  80
   5.6664 , 0.994514 , 0.001626 ,  81
   5.6664 , 0.994580 , 0.001626 ,  82
   5.6664 , 0.994157 , 0.001626 ,  83
   5.6664 , 0.994055 , 0.001626 ,  84
   5.6664 , 0.994289 , 0.001626 ,  85
   5.6664 , 0.994067 , 0.001626 ,  86
   5.6664 , 0.994378 , 0.001626 ,  87
   5.6664 , 0.994621 , 0.001626 ,  88
   5.6664 , 0.994172 , 0.001626 ,  89
   5.6664 , 0.994136 , 0.001626 ,  90
   5.6664 , 0.994012 , 0.001626 ,  91
   5.6664 , 0.994173 , 0.001626 ,  92
   5.6664 , 0.994365 , 0.001626 ,  93
   5.6664 , 0.994072 , 0.001626 ,  94
   5.6664 , 0.994062 , 0.001626 ,  95
   5.6664 , 0.994003 , 0.001626 ,  96
   5.6664 , 0.994258 , 0.001626 ,  97
   5.6664 , 0.994139 , 0.001626 ,  98
   5.6664 , 0.994103 , 0.001626 ,  99
   5.6664 , 0.994432 , 0.001626 , 100
   5.7551 , 0.997638 , 0.001706 ,   0
   5.7551 , 0.997686 , 0.001706 ,   1
   5.7551 , 0.997653 , 0.001706 ,   2
   5.7551 , 0.997213 , 0.001706 ,   3
   5.7551 , 0.997484 , 0.001706 ,   4
   5.7551 , 0.997875 , 0.001706 ,   5
   5.7551 , 0.997552 , 0.001706 ,   6
   5.7551 , 0.997795 , 0.001706 ,   7
   5.7551 , 0.997708 , 0.001706 ,   8
   5.7551 , 0.997779 , 0.001706 ,   9
   5.7551 , 0.997450 , 0.001706 ,  10
   5.7551 , 0.997461 , 0.001706 ,  11
   5.7551 , 0.997727 , 0.001706 ,  12
   5.7551 , 0.997577 , 0.001706 ,  13
   5.7551 , 0.997975 , 0.001706 ,  14
   5.7551 , 0.997672 , 0.001706 ,  15
   5.7551 , 0.997298 , 0.001706 ,  16
   5.7551 , 0.997622 , 0.001706 ,  17
   5.7551 , 0.997666 , 0.001706 ,  18
   5.7551 , 0.997796 , 0.001706 ,  19
   5.7551 , 0.997563 , 0.001706 ,  20
   5.7551 , 0.997529 , 0.001706 ,  21
   5.7551 , 0.997714 , 0.001706 ,  22
   5.7551 , 0.997419 , 0.001706 ,  23
   5.7551 , 0.997628 , 0.001706 ,  24
   5.7551 , 0.997461 , 0.001706 ,  25
   5.7551 , 0.997511 , 0.001706 ,  26
   5.7551 , 0.997636 , 0.001706 ,  27
   5.7551 , 0.997385 , 0.001706 ,  28
   5.7551 , 0.997653 , 0.001706 ,  29
   5.7551 , 0.997510 , 0.001706 ,  30
   5.7551 , 0.997685 , 0.001706 ,  31
   5.7551 , 0.997867 , 0.001706 ,  32
   5.7551 , 0.997850 , 0.001706 ,  33
   5.7551 , 0.997564 , 0.001706 ,  34
   5.7551 , 0.997615 , 0.001706 ,  35
   5.7551 , 0.997433 , 0.001706 ,  36
   5.7551 , 0.997689 , 0.001706 ,  37
   5.7551 , 0.997592 , 0.001706 ,  38
   5.7551 , 0.997483 , 0.001706 ,  39
   5.7551 , 0.997574 , 0.001706 ,  40
   5.7551 , 0.997738 , 0.001706 ,  41
   5.7551 , 0.997813 , 0.001706 ,  42
   5.7551 , 0.997468 , 0.001706 ,  43
   5.7551 , 0.997846 , 0.001706 ,  44
   5.7551 , 0.997765 , 0.001706 ,  45
   5.7551 , 0.997378 , 0.001706 ,  46
   5.7551 , 0.997385 , 0.001706 ,  47
   5.7551 , 0.997915 , 0.001706 ,  48
   5.7551 , 0.998030 , 0.001706 ,  49
   5.7551 , 0.997647 , 0.001706 ,  50
   5.7551 , 0.997859 , 0.001706 ,  51
   5.7551 , 0.997580 , 0.001706 ,  52
   5.7551 , 0.997740 , 0.001706 ,  53
   5.7551 , 0.997633 , 0.001706 ,  54
   5.7551 , 0.997534 , 0.001706 ,  55
   5.7551 , 0.997612 , 0.001706 ,  56
   5.7551 , 0.997549 , 0.001706 ,  57
   5.7551 , 0.997604 , 0.001706 ,  58
   5.7551 , 0.997902 , 0.001706 ,  59
   5.7551 , 0.997830 , 0.001706 ,  60
   5.7551 , 0.997529 , 0.001706 ,  61
   5.7551 , 0.997812 , 0.001706 ,  62
   5.7551 , 0.997872 , 0.001706 ,  63
   5.7551 , 0.997507 , 0.001706 ,  64
   5.7551 , 0.997658 , 0.001706 ,  65
   5.7551 , 0.997356 , 0.001706 ,  66
   5.7551 , 0.997328 , 0.001706 ,  67
   5.7551 , 0.997540 , 0.001706 ,  68
   5.7551 , 0.997794 , 0.001706 ,  69
   5.7551 , 0.997732 , 0.001706 ,  70
   5.7551 , 0.997836 , 0.001706 ,  71
   5.7551 , 0.998017 , 0.001706 ,  72
   5.7551 , 0.997808 , 0.001706 ,  73
   5.7551 , 0.997550 , 0.001706 ,  74
   5.7551 , 0.997639 , 0.001706 ,  75
   5.7551 , 0.997196 , 0.001706 ,  76
   5.7551 , 0.997752 , 0.001706 ,  77
   5.7551 , 0.997801 , 0.001706 ,  78
   5.7551 , 0.997698 , 0.001706 ,  79
   5.7551 , 0.997585 , 0.001706 ,  80
   5.7551 , 0.997849 , 0.001706 ,  81
   5.7551 , 0.997511 , 0.001706 ,  82
   5.7551 , 0.997376 , 0.001706 ,  83
   5.7551 , 0.997516 , 0.001706 ,  84
   5.7551 , 0.997846 , 0.001706 ,  85
   5.7551 , 0.997635 , 0.001706 ,  86
   5.7551 , 0.997485 , 0.001706 ,  87
   5.7551 , 0.997651 , 0.001706 ,  88
   5.7551 , 0.997420 , 0.001706 ,  89
   5.7551 , 0.997608 , 0.001706 ,  90
   5.7551 , 0.997599 , 0.001706 ,  91
   5.7551 , 0.997682 , 0.001706 ,  92
   5.7551 , 0.997850 , 0.001706 ,  93
   5.7551 , 0.997629 , 0.001706 ,  94
   5.7551 , 0.997667 , 0.001706 ,  95
   5.7551 , 0.997598 , 0.001706 ,  96
   5.7551 , 0.997594 , 0.001706 ,  97
   5.7551 , 0.997452 , 0.001706 ,  98
   5.7551 , 0.997736 , 0.001706 ,  99
   5.7551 , 0.997857 , 0.001706 , 100
   5.7554 , 1.002819 , 0.001638 ,   0
   5.7554 , 1.002758 , 0.001638 ,   1
   5.7554 , 1.002792 , 0.001638 ,   2
   5.7554 , 1.002652 , 0.001638 ,   3
   5.7554 , 1.002712 , 0.001638 ,   4
   5.7554 , 1.002881 , 0.001638 ,   5
   5.7554 , 1.002717 , 0.001638 ,   6
   5.7554 , 1.002866 , 0.001638 ,   7
   5.7554 , 1.002778 , 0.001638 ,   8
   5.7554 , 1.002924 , 0.001638 ,   9
   5.7554 , 1.002720 , 0.001638 ,  10
   5.7554 , 1.002814 , 0.001638 ,  11
   5.7554 , 1.003057 , 0.001638 ,  12
   5.7554 , 1.002702 , 0.001638 ,  13
   5.7554 , 1.003118 , 0.001638 ,  14
   5.7554 , 1.002606 , 0.001638 ,  15
   5.7554 , 1.002649 , 0.001638 ,  16
   5.7554 , 1.002794 , 0.001638 ,  17
   5.7554 , 1.002590 , 0.001638 ,  18
   5.7554 , 1.002809 , 0.001638 ,  19
   5.7554 , 1.002694 , 0.001638 ,  20
   5.7554 , 1.002908 , 0.001638 ,  21
   5.7554 , 1.002503 , 0.001638 ,  22
   5.7554 , 1.002372 , 0.001638 ,  23
   5.7554 , 1.002960 , 0.001638 ,  24
   5.7554 , 1.002727 , 0.001638 ,  25
   5.7554 , 1.002965 , 0.001638 ,  26
   5.7554 , 1.002935 , 0.001638 ,  27
   5.7554 , 1.002781 , 0.001638 ,  28
   5.7554 , 1.003126 , 0.001638 ,  29
   5.7554 , 1.002968 , 0.001638 ,  30
   5.7554 , 1.002912 , 0.001638 ,  31
   5.7554 , 1.002744 , 0.001638 ,  32
   5.7554 , 1.002737 , 0.001638 ,  33
   5.7554 , 1.002997 , 0.001638 ,  34
   5.7554 , 1.003010 , 0.001638 ,  35
   5.7554 , 1.002964 , 0.001638 ,  36
   5.7554 , 1.002966 , 0.001638 ,  37
   5.7554 , 1.003149 , 0.001638 ,  38
   5.7554 , 1.002676 , 0.001638 ,  39
   5.7554 , 1.002787 , 0.001638 ,  40
   5.7554 , 1.002789 , 0.001638 ,  41
   5.7554 , 1.002839 , 0.001638 ,  42
   5.7554 , 1.002944 , 0.001638 ,  43
   5.7554 , 1.002783 , 0.001638 ,  44
   5.7554 , 1.002779 , 0.001638 ,  45
   5.7554 , 1.002878 , 0.001638 ,  46
   5.7554 , 1.002725 , 0.001638 ,  47
   5.7554 , 1.002715 , 0.001638 ,  48
   5.7554 , 1.002841 , 0.001638 ,  49
   5.7554 , 1.002767 , 0.001638 ,  50
   5.7554 , 1.002851 , 0.001638 ,  51
   5.7554 , 1.002756 , 0.001638 ,  52
   5.7554 , 1.002783 , 0.001638 ,  53
   5.7554 , 1.003138 , 0.001638 ,  54
   5.7554 , 1.002654 , 0.001638 ,  55
   5.7554 , 1.002932 , 0.001638 ,  56
   5.7554 , 1.002842 , 0.001638 ,  57
   5.7554 , 1.002759 , 0.001638 ,  58
   5.7554 , 1.003132 , 0.001638 ,  59
   5.7554 , 1.002827 , 0.001638 ,  60
   5.7554 , 1.002527 , 0.001638 ,  61
   5.7554 , 1.002825 , 0.001638 ,  62
   5.7554 , 1.003031 , 0.001638 ,  63
   5.7554 , 1.002635 , 0.001638 ,  64
   5.7554 , 1.003102 , 0.001638 ,  65
   5.7554 , 1.002757 , 0.001638 ,  66
   5.7554 , 1.002870 , 0.001638 ,  67
   5.7554 , 1.002823 , 0.001638 ,  68
   5.7554 , 1.003121 , 0.001638 ,  69
   5.7554 , 1.002871 , 0.001638 ,  70
   5.7554 , 1.002957 , 0.001638 ,  71
   5.7554 , 1.003001 , 0.001638 ,  72
   5.7554 , 1.002925 , 0.001638 ,  73
   5.7554 , 1.002595 , 0.001638 ,  74
   5.7554 , 1.002918 , 0.001638 ,  75
   5.7554 , 1.002826 , 0.001638 ,  76
   5.7554 , 1.002945 , 0.001638 ,  77
   5.7554 , 1.002641 , 0.001638 ,  78
   5.7554 , 1.002798 , 0.001638 ,  79
   5.7554 , 1.002875 , 0.001638 ,  80
   5.7554 , 1.002746 , 0.001638 ,  81
   5.7554 , 1.002485 , 0.001638 ,  82
   5.7554 , 1.002675 , 0.001638 ,  83
   5.7554 , 1.002938 , 0.001638 ,  84
   5.7554 , 1.002742 , 0.001638 ,  85
   5.7554 , 1.002592 , 0.001638 ,  86
   5.7554 , 1.002973 , 0.001638 ,  87
   5.7554 , 1.002863 , 0.001638 ,  88
   5.7554 , 1.002910 , 0.001638 ,  89
   5.7554 , 1.003024 , 0.001638 ,  90
   5.7554 , 1.003024 , 0.001638 ,  91
   5.7554 , 1.002902 , 0.001638 ,  92
   5.7554 , 1.003036 , 0.001638 ,  93
   5.7554 , 1.002698 , 0.001638 ,  94
   5.7554 , 1.002554 , 0.001638 ,  95
   5.7554 , 1.002631 , 0.001638 ,  96
   5.7554 , 1.002642 , 0.001638 ,  97
   5.7554 , 1.002392 , 0.001638 ,  98
   5.7554 , 1.002707 , 0.001638 ,  99
   5.7554 , 1.002765 , 0.001638 , 100
   5.8413 , 1.005009 , 0.001321 ,   0
   5.8413 , 1.005122 , 0.001321 ,   1
   5.8413 , 1.005109 , 0.001321 ,   2
   5.8413 , 1.004864 , 0.001321 ,   3
   5.8413 , 1.004917 , 0.001321 ,   4
   5.8413 , 1.004899 , 0.001321 ,   5
   5.8413 , 1.004844 , 0.001321 ,   6
   5.8413 , 1.005215 , 0.001321 ,   7
   5.8413 , 1.005198 , 0.001321 ,   8
   5.8413 , 1.005079 , 0.001321 ,   9
   5.8413 , 1.004835 , 0.001321 ,  10
   5.8413 , 1.004923 , 0.001321 ,  11
   5.8413 , 1.005358 , 0.001321 ,  12
   5.8413 , 1.004696 , 0.001321 ,  13
   5.8413 , 1.005142 , 0.001321 ,  14
   5.8413 , 1.005065 , 0.001321 ,  15
   5.8413 , 1.004786 , 0.001321 ,  16
   5.8413 , 1.005045 , 0.001321 ,  17
   5.8413 , 1.004763 , 0.001321 ,  18
   5.8413 , 1.005005 , 0.001321 ,  19
   5.8413 , 1.004946 , 0.001321 ,  20
   5.8413 , 1.005077 , 0.001321 ,  21
   5.8413 , 1.004848 , 0.001321 ,  22
   5.8413 , 1.004850 , 0.001321 ,  23
   5.8413 , 1.005127 , 0.001321 ,  24
   5.8413 , 1.005087 , 0.001321 ,  25
   5.8413 , 1.005064 , 0.001321 ,  26
   5.8413 , 1.004965 , 0.001321 ,  27
   5.8413 , 1.004948 , 0.001321 ,  28
   5.8413 , 1.005102 , 0.001321 ,  29
   5.8413 , 1.004822 , 0.001321 ,  30
   5.8413 , 1.005109 , 0.001321 ,  31
   5.8413 , 1.005160 , 0.001321 ,  32
   5.8413 , 1.005129 , 0.001321 ,  33
   5.8413 , 1.004963 , 0.001321 ,  34
   5.8413 , 1.005013 , 0.001321 ,  35
   5.8413 , 1.004959 , 0.001321 ,  36
   5.8413 , 1.005110 , 0.001321 ,  37
   5.8413 , 1.005279 , 0.001321 ,  38
   5.8413 , 1.004899 , 0.001321 ,  39
   5.8413 , 1.004987 , 0.001321 ,  40
   5.8413 , 1.004959 , 0.001321 ,  41
   5.8413 , 1.005044 , 0.001321 ,  42
   5.8413 , 1.005035 , 0.001321 ,  43
   5.8413 , 1.004973 , 0.001321 ,  44
   5.8413 , 1.004858 , 0.001321 ,  45
   5.8413 , 1.004930 , 0.001321 ,  46
   5.8413 , 1.004835 , 0.001321 ,  47
   5.8413 , 1.004974 , 0.001321 ,  48
   5.8413 , 1.005182 , 0.001321 ,  49
   5.8413 , 1.004916 , 0.001321 ,  50
   5.8413 , 1.004866 , 0.001321 ,  51
   5.8413 , 1.005111 , 0.001321 ,  52
   5.8413 , 1.005042 , 0.001321 ,  53
   5.8413 , 1.004968 , 0.001321 ,  54
   5.8413 , 1.004753 , 0.001321 ,  55
   5.8413 , 1.004851 , 0.001321 ,  56
   5.8413 , 1.005140 , 0.001321 ,  57
   5.8413 , 1.004980 , 0.001321 ,  58
   5.8413 , 1.005051 , 0.001321 ,  59
   5.8413 , 1.005139 , 0.001321 ,  60
   5.8413 , 1.005285 , 0.001321 ,  61
   5.8413 , 1.005050 , 0.001321 ,  62
   5.8413 , 1.005296 , 0.001321 ,  63
   5.8413 , 1.004986 , 0.001321 ,  64
   5.8413 , 1.004808 , 0.001321 ,  65
   5.8413 , 1.004971 , 0.001321 ,  66
   5.8413 , 1.004921 , 0.001321 ,  67
   5.8413 , 1.005021 , 0.001321 ,  68
   5.8413 , 1.004866 , 0.001321 ,  69
   5.8413 , 1.004966 , 0.001321 ,  70
   5.8413 , 1.005052 , 0.001321 ,  71
   5.8413 , 1.005117 , 0.001321 ,  72
   5.8413 , 1.005145 , 0.001321 ,  73
   5.8413 , 1.004912 , 0.001321 ,  74
   5.8413 , 1.005046 , 0.001321 ,  75
   5.8413 , 1.005174 , 0.001321 ,  76
   5.8413 , 1.005072 , 0.001321 ,  77
   5.8413 , 1.005049 , 0.001321 ,  78
   5.8413 , 1.005045 , 0.001321 ,  79
   5.8413 , 1.004979 , 0.001321 ,  80
   5.8413 , 1.005045 , 0.001321 ,  81
   5.8413 , 1.004794 , 0.001321 ,  82
   5.8413 , 1.004782 , 0.001321 ,  83
   5.8413 , 1.005042 , 0.001321 ,  84
   5.8413 , 1.005022 , 0.001321 ,  85
   5.8413 , 1.005069 , 0.001321 ,  86
   5.8413 , 1.004999 , 0.001321 ,  87
   5.8413 , 1.005129 , 0.001321 ,  88
   5.8413 , 1.004923 , 0.001321 ,  89
   5.8413 , 1.004973 , 0.001321 ,  90
   5.8413 , 1.005015 , 0.001321 ,  91
   5.8413 , 1.005019 , 0.001321 ,  92
   5.8413 , 1.005145 , 0.001321 ,  93
   5.8413 , 1.005287 , 0.001321 ,  94
   5.8413 , 1.004937 , 0.001321 ,  95
   5.8413 , 1.005166 , 0.001321 ,  96
   5.8413 , 1.005063 , 0.001321 ,  97
   5.8413 , 1.004796 , 0.001321 ,  98
   5.8413 , 1.004875 , 0.001321 ,  99
   5.8413 , 1.005082 , 0.001321 , 100
   5.8445 , 1.001929 , 0.002405 ,   0
   5.8445 , 1.001776 , 0.002405 ,   1
   5.8445 , 1.002073 , 0.002405 ,   2
   5.8445 , 1.001741 , 0.002405 ,   3
   5.8445 , 1.001995 , 0.002405 ,   4
   5.8445 , 1.001729 , 0.002405 ,   5
   5.8445 , 1.001918 , 0.002405 ,   6
   5.8445 , 1.001909 , 0.002405 ,   7
   5.8445 , 1.002188 , 0.002405 ,   8
   5.8445 , 1.002180 , 0.002405 ,   9
   5.8445 , 1.001720 , 0.002405 ,  10
   5.8445 , 1.001813 , 0.002405 ,  11
   5.8445 , 1.002016 , 0.002405 ,  12
   5.8445 , 1.001996 , 0.002405 ,  13
   5.8445 , 1.001944 , 0.002405 ,  14
   5.8445 , 1.001891 , 0.002405 ,  15
   5.8445 , 1.001750 , 0.002405 ,  16
   5.8445 , 1.001754 , 0.002405 ,  17
   5.8445 , 1.001997 , 0.002405 ,  18
   5.8445 , 1.001665 , 0.002405 ,  19
   5.8445 , 1.002072 , 0.002405 ,  20
   5.8445 , 1.001862 , 0.002405 ,  21
   5.8445 , 1.001826 , 0.002405 ,  22
   5.8445 , 1.001385 , 0.002405 ,  23
   5.8445 , 1.002590 , 0.002405 ,  24
   5.8445 , 1.001514 , 0.002405 ,  25
   5.8445 , 1.002442 , 0.002405 ,  26
   5.8445 , 1.001793 , 0.002405 ,  27
   5.8445 , 1.002045 , 0.002405 ,  28
   5.8445 , 1.001894 , 0.002405 ,  29
   5.8445 , 1.002073 , 0.002405 ,  30
   5.8445 , 1.001838 , 0.002405 ,  31
   5.8445 , 1.001841 , 0.002405 ,  32
   5.8445 , 1.002261 , 0.002405 ,  33
   5.8445 , 1.001937 , 0.002405 ,  34
   5.8445 , 1.001817 , 0.002405 ,  35
   5.8445 , 1.002132 , 0.002405 ,  36
   5.8445 , 1.002024 , 0.002405 ,  37
   5.8445 , 1.002338 , 0.002405 ,  38
   5.8445 , 1.002164 , 0.002405 ,  39
   5.8445 , 1.001757 , 0.002405 ,  40
   5.8445 , 1.001892 , 0.002405 ,  41
   5.8445 , 1.001469 , 0.002405 ,  42
   5.8445 , 1.002190 , 0.002405 ,  43
   5.8445 , 1.001905 , 0.002405 ,  44
   5.8445 , 1.002091 , 0.002405 ,  45
   5.8445 , 1.001529 , 0.002405 ,  46
   5.8445 , 1.001995 , 0.002405 ,  47
   5.8445 , 1.002094 , 0.002405 ,  48
   5.8445 , 1.002278 , 0.002405 ,  49
   5.8445 , 1.001641 , 0.002405 ,  50
   5.8445 , 1.001614 , 0.002405 ,  51
   5.8445 , 1.001917 , 0.002405 ,  52
   5.8445 , 1.002016 , 0.002405 ,  53
   5.8445 , 1.002206 , 0.002405 ,  54
   5.8445 , 1.001934 , 0.002405 ,  55
   5.8445 , 1.001575 , 0.002405 ,  56
   5.8445 , 1.001433 , 0.002405 ,  57
   5.8445 , 1.001940 , 0.002405 ,  58
   5.8445 , 1.002098 , 0.002405 ,  59
   5.8445 , 1.002040 , 0.002405 ,  60
   5.8445 , 1.001663 , 0.002405 ,  61
   5.8445 , 1.002249 , 0.002405 ,  62
   5.8445 , 1.002584 , 0.002405 ,  63
   5.8445 , 1.001782 , 0.002405 ,  64
   5.8445 , 1.001775 , 0.002405 ,  65
   5.8445 , 1.001871 , 0.002405 ,  66
   5.8445 , 1.002253 , 0.002405 ,  67
   5.8445 , 1.001965 , 0.002405 ,  68
   5.8445 , 1.001827 , 0.002405 ,  69
   5.8445 , 1.002048 , 0.002405 ,  70
   5.8445 , 1.002048 , 0.002405 ,  71
   5.8445 , 1.001785 , 0.002405 ,  72
   5.8445 , 1.001972 , 0.002405 ,  73
   5.8445 , 1.001727 , 0.002405 ,  74
   5.8445 , 1.002209 , 0.002405 ,  75
   5.8445 , 1.002337 , 0.002405 ,  76
   5.8445 , 1.001958 , 0.002405 ,  77
   5.8445 , 1.001895 , 0.002405 ,  78
   5.8445 , 1.001905 , 0.002405 ,  79
   5.8445 , 1.001599 , 0.002405 ,  80
   5.8445 , 1.002047 , 0.002405 ,  81
   5.8445 , 1.001608 , 0.002405 ,  82
   5.8445 , 1.002199 , 0.002405 ,  83
   5.8445 , 1.002141 , 0.002405 ,  84
   5.8445 , 1.002187 , 0.002405 ,  85
   5.8445 , 1.001521 , 0.002405 ,  86
   5.8445 , 1.002157 , 0.002405 ,  87
   5.8445 , 1.001908 , 0.002405 ,  88
   5.8445 , 1.001937 , 0.002405 ,  89
   5.8445 , 1.002070 , 0.002405 ,  90
   5.8445 , 1.001935 , 0.002405 ,  91
   5.8445 , 1.001483 , 0.002405 ,  92
   5.8445 , 1.002056 , 0.002405 ,  93
   5.8445 , 1.001867 , 0.002405 ,  94
   5.8445 , 1.001521 , 0.002405 ,  95
   5.8445 , 1.001961 , 0.002405 ,  96
   5.8445 , 1.001535 , 0.002405 ,  97
   5.8445 , 1.001887 , 0.002405 ,  98
   5.8445 , 1.001851 , 0.002405 ,  99
   5.8445 , 1.002047 , 0.002405 , 100
   5.9276 , 1.010773 , 0.001655 ,   0
   5.9276 , 1.010838 , 0.001655 ,   1
   5.9276 , 1.010717 , 0.001655 ,   2
   5.9276 , 1.010674 , 0.001655 ,   3
   5.9276 , 1.010783 , 0.001655 ,   4
   5.9276 , 1.010865 , 0.001655 ,   5
   5.9276 , 1.010622 , 0.001655 ,   6
   5.9276 , 1.010948 , 0.001655 ,   7
   5.9276 , 1.010987 , 0.001655 ,   8
   5.9276 , 1.010839 , 0.001655 ,   9
   5.9276 , 1.010757 , 0.001655 ,  10
   5.9276 , 1.010922 , 0.001655 ,  11
   5.9276 , 1.010903 , 0.001655 ,  12
   5.9276 , 1.010673 , 0.001655 ,  13
   5.9276 , 1.010937 , 0.001655 ,  14
   5.9276 , 1.010740 , 0.001655 ,  15
   5.9276 , 1.010741 , 0.001655 ,  16
   5.9276 , 1.011080 , 0.001655 ,  17
   5.9276 , 1.010582 , 0.001655 ,  18
   5.9276 , 1.010587 , 0.001655 ,  19
   5.9276 , 1.010924 , 0.001655 ,  20
   5.9276 , 1.010701 , 0.001655 ,  21
   5.9276 , 1.010804 , 0.001655 ,  22
   5.9276 , 1.010575 , 0.001655 ,  23
   5.9276 , 1.010748 , 0.001655 ,  24
   5.9276 , 1.011006 , 0.001655 ,  25
   5.9276 , 1.010921 , 0.001655 ,  26
   5.9276 , 1.010657 , 0.001655 ,  27
   5.9276 , 1.010859 , 0.001655 ,  28
   5.9276 , 1.010605 , 0.001655 ,  29
   5.9276 , 1.010568 , 0.001655 ,  30
   5.9276 , 1.010914 , 0.001655 ,  31
   5.9276 , 1.011060 , 0.001655 ,  32
   5.9276 , 1.010763 , 0.001655 ,  33
   5.9276 , 1.010709 , 0.001655 ,  34
   5.9276 , 1.010703 , 0.001655 ,  35
   5.9276 , 1.011000 , 0.001655 ,  36
   5.9276 , 1.010957 , 0.001655 ,  37
   5.9276 , 1.010941 , 0.001655 ,  38
   5.9276 , 1.010421 , 0.001655 ,  39
   5.9276 , 1.010862 , 0.001655 ,  40
   5.9276 , 1.010741 , 0.001655 ,  41
   5.9276 , 1.010757 , 0.001655 ,  42
   5.9276 , 1.011160 , 0.001655 ,  43
   5.9276 , 1.010841 , 0.001655 ,  44
   5.9276 , 1.010759 , 0.001655 ,  45
   5.9276 , 1.010621 , 0.001655 ,  46
   5.9276 , 1.010724 , 0.001655 ,  47
   5.9276 , 1.010690 , 0.001655 ,  48
   5.9276 , 1.010976 , 0.001655 ,  49
   5.9276 , 1.010912 , 0.001655 ,  50
   5.9276 , 1.010405 , 0.001655 ,  51
   5.9276 , 1.010594 , 0.001655 ,  52
   5.9276 , 1.010745 , 0.001655 ,  53
   5.9276 , 1.010735 , 0.001655 ,  54
   5.9276 , 1.010908 , 0.001655 ,  55
   5.9276 , 1.010825 , 0.001655 ,  56
   5.9276 , 1.010865 , 0.001655 ,  57
   5.9276 , 1.010605 , 0.001655 ,  58
   5.9276 , 1.010879 , 0.001655 ,  59
   5.9276 , 1.010566 , 0.001655 ,  60
   5.9276 , 1.010754 , 0.001655 ,  61
   5.9276 , 1.010940 , 0.001655 ,  62
   5.9276 , 1.010969 , 0.001655 ,  63
   5.9276 , 1.010967 , 0.001655 ,  64
   5.9276 , 1.010559 , 0.001655 ,  65
   5.9276 , 1.010690 , 0.001655 ,  66
   5.9276 , 1.010859 , 0.001655 ,  67
   5.9276 , 1.010593 , 0.001655 ,  68
   5.9276 , 1.010973 , 0.001655 ,  69
   5.9276 , 1.010797 , 0.001655 ,  70
   5.9276 , 1.010758 , 0.001655 ,  71
   5.9276 , 1.010820 , 0.001655 ,  72
   5.9276 , 1.010978 , 0.001655 ,  73
   5.9276 , 1.010974 , 0.001655 ,  74
   5.9276 , 1.010710 , 0.001655 ,  75
   5.9276 , 1.010725 , 0.001655 ,  76
   5.9276 , 1.011010 , 0.001655 ,  77
   5.9276 , 1.010558 , 0.001655 ,  78
   5.9276 , 1.010553 , 0.001655 ,  79
   5.9276 , 1.010656 , 0.001655 ,  80
   5.9276 , 1.010774 , 0.001655 ,  81
   5.9276 , 1.010306 , 0.001655 ,  82
   5.9276 , 1.010497 , 0.001655 ,  83
   5.9276 , 1.010643 , 0.001655 ,  84
   5.9276 , 1.010888 , 0.001655 ,  85
   5.9276 , 1.010591 , 0.001655 ,  86
   5.9276 , 1.010737 , 0.001655 ,  87
   5.9276 , 1.010930 , 0.001655 ,  88
   5.9276 , 1.011102 , 0.001655 ,  89
   5.9276 , 1.010715 , 0.001655 ,  90
   5.9276 , 1.010607 , 0.001655 ,  91
   5.9276 , 1.010676 , 0.001655 ,  92
   5.9276 , 1.010733 , 0.001655 ,  93
   5.9276 , 1.010934 , 0.001655 ,  94
   5.9276 , 1.010712 , 0.001655 ,  95
   5.9276 , 1.010755 , 0.001655 ,  96
   5.9276 , 1.010748 , 0.001655 ,  97
   5.9276 , 1.010439 , 0.001655 ,  98
   5.9276 , 1.010936 , 0.001655 ,  99
   5.9276 , 1.010558 , 0.001655 , 100
   6.0110 , 1.011375 , 0.001903 ,   0
   6.0110 , 1.011592 , 0.001903 ,   1
   6.0110 , 1.011240 , 0.001903 ,   2
   6.0110 , 1.011225 , 0.001903 ,   3
   6.0110 , 1.011480 , 0.001903 ,   4
   6.0110 , 1.011625 , 0.001903 ,   5
   6.0110 , 1.011435 , 0.001903 ,   6
   6.0110 , 1.011384 , 0.001903 ,   7
   6.0110 , 1.011328 , 0.001903 ,   8
   6.0110 , 1.011566 , 0.001903 ,   9
   6.0110 , 1.011473 , 0.001903 ,  10
   6.0110 , 1.011209 , 0.001903 ,  11
   6.0110 , 1.011862 , 0.001903 ,  12
   6.0110 , 1.011452 , 0.001903 ,  13
   6.0110 , 1.011356 , 0.001903 ,  14
   6.0110 , 1.011282 , 0.001903 ,  15
   6.0110 , 1.011311 , 0.001903 ,  16
   6.0110 , 1.011391 , 0.001903 ,  17
   6.0110 , 1.011357 , 0.001903 ,  18
   6.0110 , 1.011328 , 0.001903 ,  19
   6.0110 , 1.011151 , 0.001903 ,  20
   6.0110 , 1.011369 , 0.001903 ,  21
   6.0110 , 1.011291 , 0.001903 ,  22
   6.0110 , 1.011505 , 0.001903 ,  23
   6.0110 , 1.011276 , 0.001903 ,  24
   6.0110 , 1.011127 , 0.001903 ,  25
   6.0110 , 1.011493 , 0.001903 ,  26
   6.0110 , 1.011341 , 0.001903 ,  27
   6.0110 , 1.011550 , 0.001903 ,  28
   6.0110 , 1.011212 , 0.001903 ,  29
   6.0110 , 1.011386 , 0.001903 ,  30
   6.0110 , 1.011434 , 0.001903 ,  31
   6.0110 , 1.011130 , 0.001903 ,  32
   6.0110 , 1.011670 , 0.001903 ,  33
   6.0110 , 1.011344 , 0.001903 ,  34
   6.0110 , 1.011231 , 0.001903 ,  35
   6.0110 , 1.011693 , 0.001903 ,  36
   6.0110 , 1.011602 , 0.001903 ,  37
   6.0110 , 1.011251 , 0.001903 ,  38
   6.0110 , 1.010914 , 0.001903 ,  39
   6.0110 , 1.011421 , 0.001903 ,  40
   6.0110 , 1.011175 , 0.001903 ,  41
   6.0110 , 1.011266 , 0.001903 ,  42
   6.0110 , 1.011698 , 0.001903 ,  43
   6.0110 , 1.011732 , 0.001903 ,  44
   6.0110 , 1.011308 , 0.001903 ,  45
   6.0110 , 1.011533 , 0.001903 ,  46
   6.0110 , 1.011215 , 0.001903 ,  47
   6.0110 , 1.011614 , 0.001903 ,  48
   6.0110 , 1.011215 , 0.001903 ,  49
   6.0110 , 1.011506 , 0.001903 ,  50
   6.0110 , 1.011360 , 0.001903 ,  51
   6.0110 , 1.011458 , 0.001903 ,  52
   6.0110 , 1.011715 , 0.001903 ,  53
   6.0110 , 1.011256 , 0.001903 ,  54
   6.0110 , 1.011298 , 0.001903 ,  55
   6.0110 , 1.011254 , 0.001903 ,  56
   6.0110 , 1.011161 , 0.001903 ,  57
   6.0110 , 1.011303 , 0.001903 ,  58
   6.0110 , 1.011446 , 0.001903 ,  59
   6.0110 , 1.011692 , 0.001903 ,  60
   6.0110 , 1.011379 , 0.001903 ,  61
   6.0110 , 1.011554 , 0.001903 ,  62
   6.0110 , 1.011460 , 0.001903 ,  63
   6.0110 , 1.011397 , 0.001903 ,  64
   6.0110 , 1.011356 , 0.001903 ,  65
   6.0110 , 1.011197 , 0.001903 ,  66
   6.0110 , 1.011426 , 0.001903 ,  67
   6.0110 , 1.011353 , 0.001903 ,  68
   6.0110 , 1.011401 , 0.001903 ,  69
   6.0110 , 1.011221 , 0.001903 ,  70
   6.0110 , 1.011483 , 0.001903 ,  71
   6.0110 , 1.011517 , 0.001903 ,  72
   6.0110 , 1.011771 , 0.001903 ,  73
   6.0110 , 1.011294 , 0.001903 ,  74
   6.0110 , 1.011316 , 0.001903 ,  75
   6.0110 , 1.011367 , 0.001903 ,  76
   6.0110 , 1.011288 , 0.001903 ,  77
   6.0110 , 1.011467 , 0.001903 ,  78
   6.0110 , 1.010946 , 0.001903 ,  79
   6.0110 , 1.011466 , 0.001903 ,  80
   6.0110 , 1.011246 , 0.001903 ,  81
   6.0110 , 1.010940 , 0.001903 ,  82
   6.0110 , 1.011099 , 0.001903 ,  83
   6.0110 , 1.011382 , 0.001903 ,  84
   6.0110 , 1.011518 , 0.001903 ,  85
   6.0110 , 1.011089 , 0.001903 ,  86
   6.0110 , 1.011496 , 0.001903 ,  87
   6.0110 , 1.011316 , 0.001903 ,  88
   6.0110 , 1.011669 , 0.001903 ,  89
   6.0110 , 1.011462 , 0.001903 ,  90
   6.0110 , 1.010855 , 0.001903 ,  91
   6.0110 , 1.011421 , 0.001903 ,  92
   6.0110 , 1.011165 , 0.001903 ,  93
   6.0110 , 1.011339 , 0.001903 ,  94
   6.0110 , 1.011351 , 0.001903 ,  95
   6.0110 , 1.011296 , 0.001903 ,  96
   6.0110 , 1.011869 , 0.001903 ,  97
   6.0110 , 1.011255 , 0.001903 ,  98
   6.0110 , 1.011331 , 0.001903 ,  99
   6.0110 , 1.011282 , 0.001903 , 100
   6.0138 , 1.009102 , 0.002237 ,   0
   6.0138 , 1.009089 , 0.002237 ,   1
   6.0138 , 1.009059 , 0.002237 ,   2
   6.0138 , 1.008906 , 0.002237 ,   3
   6.0138 , 1.008883 , 0.002237 ,   4
   6.0138 , 1.009014 , 0.002237 ,   5
   6.0138 , 1.009319 , 0.002237 ,   6
   6.0138 , 1.009364 , 0.002237 ,   7
   6.0138 , 1.009100 , 0.002237 ,   8
   6.0138 , 1.009425 , 0.002237 ,   9
   6.0138 , 1.008964 , 0.002237 ,  10
   6.0138 , 1.009170 , 0.002237 ,  11
   6.0138 , 1.009056 , 0.002237 ,  12
   6.0138 , 1.009074 , 0.002237 ,  13
   6.0138 , 1.009050 , 0.002237 ,  14
   6.0138 , 1.008936 , 0.002237 ,  15
   6.0138 , 1.009077 , 0.002237 ,  16
   6.0138 , 1.008936 , 0.002237 ,  17
   6.0138 , 1.008847 , 0.002237 ,  18
   6.0138 , 1.008768 , 0.002237 ,  19
   6.0138 , 1.009239 , 0.002237 ,  20
   6.0138 , 1.008966 , 0.002237 ,  21
   6.0138 , 1.008923 , 0.002237 ,  22
   6.0138 , 1.008874 , 0.002237 ,  23
   6.0138 , 1.009640 , 0.002237 ,  24
   6.0138 , 1.009120 , 0.002237 ,  25
   6.0138 , 1.009156 , 0.002237 ,  26
   6.0138 , 1.008965 , 0.002237 ,  27
   6.0138 , 1.009466 , 0.002237 ,  28
   6.0138 , 1.009020 , 0.002237 ,  29
   6.0138 , 1.009433 , 0.002237 ,  30
   6.0138 , 1.009212 , 0.002237 ,  31
   6.0138 , 1.008873 , 0.002237 ,  32
   6.0138 , 1.009449 , 0.002237 ,  33
   6.0138 , 1.009291 , 0.002237 ,  34
   6.0138 , 1.009238 , 0.002237 ,  35
   6.0138 , 1.009162 , 0.002237 ,  36
   6.0138 , 1.009083 , 0.002237 ,  37
   6.0138 , 1.009194 , 0.002237 ,  38
   6.0138 , 1.009136 , 0.002237 ,  39
   6.0138 , 1.008782 , 0.002237 ,  40
   6.0138 , 1.008831 , 0.002237 ,  41
   6.0138 , 1.009018 , 0.002237 ,  42
   6.0138 , 1.009302 , 0.002237 ,  43
   6.0138 , 1.009402 , 0.002237 ,  44
   6.0138 , 1.009275 , 0.002237 ,  45
   6.0138 , 1.008795 , 0.002237 ,  46
   6.0138 , 1.009307 , 0.002237 ,  47
   6.0138 , 1.009219 , 0.002237 ,  48
   6.0138 , 1.009325 , 0.002237 ,  49
   6.0138 , 1.009180 , 0.002237 ,  50
   6.0138 , 1.009039 , 0.002237 ,  51
   6.0138 , 1.008664 , 0.002237 ,  52
   6.0138 , 1.009316 , 0.002237 ,  53
   6.0138 , 1.009100 , 0.002237 ,  54
   6.0138 , 1.008811 , 0.002237 ,  55
   6.0138 , 1.009169 , 0.002237 ,  56
   6.0138 , 1.008996 , 0.002237 ,  57
   6.0138 , 1.008871 , 0.002237 ,  58
   6.0138 , 1.009273 , 0.002237 ,  59
   6.0138 , 1.008759 , 0.002237 ,  60
   6.0138 , 1.008758 , 0.002237 ,  61
   6.0138 , 1.009122 , 0.002237 ,  62
   6.0138 , 1.009439 , 0.002237 ,  63
   6.0138 , 1.009127 , 0.002237 ,  64
   6.0138 , 1.009080 , 0.002237 ,  65
   6.0138 , 1.009501 , 0.002237 ,  66
   6.0138 , 1.008954 , 0.002237 ,  67
   6.0138 , 1.009239 , 0.002237 ,  68
   6.0138 , 1.009323 , 0.002237 ,  69
   6.0138 , 1.009092 , 0.002237 ,  70
   6.0138 , 1.009482 , 0.002237 ,  71
   6.0138 , 1.009618 , 0.002237 ,  72
   6.0138 , 1.009567 , 0.002237 ,  73
   6.0138 , 1.008628 , 0.002237 ,  74
   6.0138 , 1.008995 , 0.002237 ,  75
   6.0138 , 1.009222 , 0.002237 ,  76
   6.0138 , 1.009426 , 0.002237 ,  77
   6.0138 , 1.008970 , 0.002237 ,  78
   6.0138 , 1.008711 , 0.002237 ,  79
   6.0138 , 1.008849 , 0.002237 ,  80
   6.0138 , 1.009311 , 0.002237 ,  81
   6.0138 , 1.008740 , 0.002237 ,  82
   6.0138 , 1.009366 , 0.002237 ,  83
   6.0138 , 1.008881 , 0.002237 ,  84
   6.0138 , 1.009142 , 0.002237 ,  85
   6.0138 , 1.009077 , 0.002237 ,  86
   6.0138 , 1.009060 , 0.002237 ,  87
   6.0138 , 1.009256 , 0.002237 ,  88
   6.0138 , 1.009104 , 0.002237 ,  89
   6.0138 , 1.008843 , 0.002237 ,  90
   6.0138 , 1.009115 , 0.002237 ,  91
   6.0138 , 1.008778 , 0.002237 ,  92
   6.0138 , 1.009199 , 0.002237 ,  93
   6.0138 , 1.009192 , 0.002237 ,  94
   6.0138 , 1.008976 , 0.002237 ,  95
   6.0138 , 1.009093 , 0.002237 ,  96
   6.0138 , 1.008751 , 0.002237 ,  97
   6.0138 , 1.009075 , 0.002237 ,  98
   6.0138 , 1.008922 , 0.002237 ,  99
   6.0138 , 1.009244 , 0.002237 , 100
   6.0828 , 1.017810 , 0.001702 ,   0
   6.0828 , 1.017818 , 0.001702 ,   1
   6.0828 , 1.017812 , 0.001702 ,   2
   6.0828 , 1.017805 , 0.001702 ,   3
   6.0828 , 1.017699 , 0.001702 ,   4
   6.0828 , 1.017920 , 0.001702 ,   5
   6.0828 , 1.018017 , 0.001702 ,   6
   6.0828 , 1.017958 , 0.001702 ,   7
   6.0828 , 1.017408 , 0.001702 ,   8
   6.0828 , 1.017845 , 0.001702 ,   9
   6.0828 , 1.017671 , 0.001702 ,  10
   6.0828 , 1.017882 , 0.001702 ,  11
   6.0828 , 1.018169 , 0.001702 ,  12
   6.0828 , 1.017855 , 0.001702 ,  13
   6.0828 , 1.018014 , 0.001702 ,  14
   6.0828 , 1.017656 , 0.001702 ,  15
   6.0828 , 1.017773 , 0.001702 ,  16
   6.0828 , 1.017995 , 0.001702 ,  17
   6.0828 , 1.017853 , 0.001702 ,  18
   6.0828 , 1.017646 , 0.001702 ,  19
   6.0828 , 1.017577 , 0.001702 ,  20
   6.0828 , 1.017742 , 0.001702 ,  21
   6.0828 , 1.017630 , 0.001702 ,  22
   6.0828 , 1.017741 , 0.001702 ,  23
   6.0828 , 1.017444 , 0.001702 ,  24
   6.0828 , 1.017730 , 0.001702 ,  25
   6.0828 , 1.017956 , 0.001702 ,  26
   6.0828 , 1.017726 , 0.001702 ,  27
   6.0828 , 1.017829 , 0.001702 ,  28
   6.0828 , 1.017753 , 0.001702 ,  29
   6.0828 , 1.017827 , 0.001702 ,  30
   6.0828 , 1.017886 , 0.001702 ,  31
   6.0828 , 1.017826 , 0.001702 ,  32
   6.0828 , 1.018016 , 0.001702 ,  33
   6.0828 , 1.018019 , 0.001702 ,  34
   6.0828 , 1.017933 , 0.001702 ,  35
   6.0828 , 1.017860 , 0.001702 ,  36
   6.0828 , 1.017837 , 0.001702 ,  37
   6.0828 , 1.017927 , 0.001702 ,  38
   6.0828 , 1.017769 , 0.001702 ,  39
   6.0828 , 1.018268 , 0.001702 ,  40
   6.0828 , 1.017701 , 0.001702 ,  41
   6.0828 , 1.017890 , 0.001702 ,  42
   6.0828 , 1.017688 , 0.001702 ,  43
   6.0828 , 1.017898 , 0.001702 ,  44
   6.0828 , 1.017869 , 0.001702 ,  45
   6.0828 , 1.017724 , 0.001702 ,  46
   6.0828 , 1.017890 , 0.001702 ,  47
   6.0828 , 1.017960 , 0.001702 ,  48
   6.0828 , 1.017685 , 0.001702 ,  49
   6.0828 , 1.017774 , 0.001702 ,  50
   6.0828 , 1.017813 , 0.001702 ,  51
   6.0828 , 1.017867 , 0.001702 ,  52
   6.0828 , 1.017658 , 0.001702 ,  53
   6.0828 , 1.017661 , 0.001702 ,  54
   6.0828 , 1.017731 , 0.001702 ,  55
   6.0828 , 1.017951 , 0.001702 ,  56
   6.0828 , 1.017992 , 0.001702 ,  57
   6.0828 , 1.017875 , 0.001702 ,  58
   6.0828 , 1.018106 , 0.001702 ,  59
   6.0828 , 1.017716 , 0.001702 ,  60
   6.0828 , 1.018047 , 0.001702 ,  61
   6.0828 , 1.017954 , 0.001702 ,  62
   6.0828 , 1.017852 , 0.001702 ,  63
   6.0828 , 1.017921 , 0.001702 ,  64
   6.0828 , 1.017948 , 0.001702 ,  65
   6.0828 , 1.017952 , 0.001702 ,  66
   6.0828 , 1.018030 , 0.001702 ,  67
   6.0828 , 1.017711 , 0.001702 ,  68
   6.0828 , 1.018026 , 0.001702 ,  69
   6.0828 , 1.017665 , 0.001702 ,  70
   6.0828 , 1.017621 , 0.001702 ,  71
   6.0828 , 1.017869 , 0.001702 ,  72
   6.0828 , 1.018063 , 0.001702 ,  73
   6.0828 , 1.018147 , 0.001702 ,  74
   6.0828 , 1.017615 , 0.001702 ,  75
   6.0828 , 1.017844 , 0.001702 ,  76
   6.0828 , 1.017638 , 0.001702 ,  77
   6.0828 , 1.017566 , 0.001702 ,  78
   6.0828 , 1.017417 , 0.001702 ,  79
   6.0828 , 1.017475 , 0.001702 ,  80
   6.0828 , 1.017606 , 0.001702 ,  81
   6.0828 , 1.017603 , 0.001702 ,  82
   6.0828 , 1.017741 , 0.001702 ,  83
   6.0828 , 1.017537 , 0.001702 ,  84
   6.0828 , 1.017586 , 0.001702 ,  85
   6.0828 , 1.017915 , 0.001702 ,  86
   6.0828 , 1.017902 , 0.001702 ,  87
   6.0828 , 1.017962 , 0.001702 ,  88
   6.0828 , 1.017892 , 0.001702 ,  89
   6.0828 , 1.017868 , 0.001702 ,  90
   6.0828 , 1.017621 , 0.001702 ,  91
   6.0828 , 1.017520 , 0.001702 ,  92
   6.0828 , 1.017679 , 0.001702 ,  93
   6.0828 , 1.017819 , 0.001702 ,  94
   6.0828 , 1.017740 , 0.001702 ,  95
   6.0828 , 1.017859 , 0.001702 ,  96
   6.0828 , 1.018121 , 0.001702 ,  97
   6.0828 , 1.017558 , 0.001702 ,  98
   6.0828 , 1.017845 , 0.001702 ,  99
   6.0828 , 1.017713 , 0.001702 , 100
   6.1644 , 1.021189 , 0.001698 ,   0
   6.1644 , 1.021301 , 0.001698 ,   1
   6.1644 , 1.021111 , 0.001698 ,   2
   6.1644 , 1.021314 , 0.001698 ,   3
   6.1644 , 1.021098 , 0.001698 ,   4
   6.1644 , 1.021258 , 0.001698 ,   5
   6.1644 , 1.021154 , 0.001698 ,   6
   6.1644 , 1.021173 , 0.001698 ,   7
   6.1644 , 1.021283 , 0.001698 ,   8
   6.1644 , 1.021147 , 0.001698 ,   9
   6.1644 , 1.021217 , 0.001698 ,  10
   6.1644 , 1.021143 , 0.001698 ,  11
   6.1644 , 1.021257 , 0.001698 ,  12
   6.1644 , 1.021110 , 0.001698 ,  13
   6.1644 , 1.021233 , 0.001698 ,  14
   6.1644 , 1.021211 , 0.001698 ,  15
   6.1644 , 1.021124 , 0.001698 ,  16
   6.1644 , 1.021114 , 0.001698 ,  17
   6.1644 , 1.021150 , 0.001698 ,  18
   6.1644 , 1.020927 , 0.001698 ,  19
   6.1644 , 1.021443 , 0.001698 ,  20
   6.1644 , 1.020888 , 0.001698 ,  21
   6.1644 , 1.021420 , 0.001698 ,  22
   6.1644 , 1.021079 , 0.001698 ,  23
   6.1644 , 1.021222 , 0.001698 ,  24
   6.1644 , 1.020912 , 0.001698 ,  25
   6.1644 , 1.021220 , 0.001698 ,  26
   6.1644 , 1.021131 , 0.001698 ,  27
   6.1644 , 1.021453 , 0.001698 ,  28
   6.1644 , 1.021080 , 0.001698 ,  29
   6.1644 , 1.021372 , 0.001698 ,  30
   6.1644 , 1.021384 , 0.001698 ,  31
   6.1644 , 1.021264 , 0.001698 ,  32
   6.1644 , 1.021430 , 0.001698 ,  33
   6.1644 , 1.021330 , 0.001698 ,  34
   6.1644 , 1.021408 , 0.001698 ,  35
   6.1644 , 1.021479 , 0.001698 ,  36
   6.1644 , 1.021098 , 0.001698 ,  37
   6.1644 , 1.021362 , 0.001698 ,  38
   6.1644 , 1.021065 , 0.001698 ,  39
   6.1644 , 1.020885 , 0.001698 ,  40
   6.1644 , 1.021219 , 0.001698 ,  41
   6.1644 , 1.021052 , 0.001698 ,  42
   6.1644 , 1.021419 , 0.001698 ,  43
   6.1644 , 1.021354 , 0.001698 ,  44
   6.1644 , 1.020920 , 0.001698 ,  45
   6.1644 , 1.021124 , 0.001698 ,  46
   6.1644 , 1.021184 , 0.001698 ,  47
   6.1644 , 1.021120 , 0.001698 ,  48
   6.1644 , 1.021413 , 0.001698 ,  49
   6.1644 , 1.021013 , 0.001698 ,  50
   6.1644 , 1.021261 , 0.001698 ,  51
   6.1644 , 1.021414 , 0.001698 ,  52
   6.1644 , 1.021072 , 0.001698 ,  53
   6.1644 , 1.021566 , 0.001698 ,  54
   6.1644 , 1.021140 , 0.001698 ,  55
   6.1644 , 1.021228 , 0.001698 ,  56
   6.1644 , 1.021280 , 0.001698 ,  57
   6.1644 , 1.020987 , 0.001698 ,  58
   6.1644 , 1.021401 , 0.001698 ,  59
   6.1644 , 1.021102 , 0.001698 ,  60
   6.1644 , 1.021296 , 0.001698 ,  61
   6.1644 , 1.021299 , 0.001698 ,  62
   6.1644 , 1.021288 , 0.001698 ,  63
   6.1644 , 1.020808 , 0.001698 ,  64
   6.1644 , 1.021072 , 0.001698 ,  65
   6.1644 , 1.021249 , 0.001698 ,  66
   6.1644 , 1.021201 , 0.001698 ,  67
   6.1644 , 1.021090 , 0.001698 ,  68
   6.1644 , 1.021208 , 0.001698 ,  69
   6.1644 , 1.021129 , 0.001698 ,  70
   6.1644 , 1.021485 , 0.001698 ,  71
   6.1644 , 1.021143 , 0.001698 ,  72
   6.1644 , 1.021436 , 0.001698 ,  73
   6.1644 , 1.020935 , 0.001698 ,  74
   6.1644 , 1.021013 , 0.001698 ,  75
   6.1644 , 1.021187 , 0.001698 ,  76
   6.1644 , 1.021235 , 0.001698 ,  77
   6.1644 , 1.020979 , 0.001698 ,  78
   6.1644 , 1.021170 , 0.001698 ,  79
   6.1644 , 1.021156 , 0.001698 ,  80
   6.1644 , 1.021165 , 0.001698 ,  81
   6.1644 , 1.021029 , 0.001698 ,  82
   6.1644 , 1.020961 , 0.001698 ,  83
   6.1644 , 1.021172 , 0.001698 ,  84
   6.1644 , 1.021181 , 0.001698 ,  85
   6.1644 , 1.021165 , 0.001698 ,  86
   6.1644 , 1.021020 , 0.001698 ,  87
   6.1644 , 1.020933 , 0.001698 ,  88
   6.1644 , 1.021279 , 0.001698 ,  89
   6.1644 , 1.021739 , 0.001698 ,  90
   6.1644 , 1.021247 , 0.001698 ,  91
   6.1644 , 1.020979 , 0.001698 ,  92
   6.1644 , 1.021451 , 0.001698 ,  93
   6.1644 , 1.021287 , 0.001698 ,  94
   6.1644 , 1.021165 , 0.001698 ,  95
   6.1644 , 1.020827 , 0.001698 ,  96
   6.1644 , 1.021253 , 0.001698 ,  97
   6.1644 , 1.021019 , 0.001698 ,  98
   6.1644 , 1.020997 , 0.001698 ,  99
   6.1644 , 1.021053 , 0.001698 , 100
   6.3246 , 1.031893 , 0.001645 ,   0
   6.3246 , 1.032047 , 0.001645 ,   1
   6.3246 , 1.031775 , 0.001645 ,   2
   6.3246 , 1.031954 , 0.001645 ,   3
   6.3246 , 1.031828 , 0.001645 ,   4
   6.3246 , 1.031963 , 0.001645 ,   5
   6.3246 , 1.031880 , 0.001645 ,   6
   6.3246 , 1.031860 , 0.001645 ,   7
   6.3246 , 1.031834 , 0.001645 ,   8
   6.3246 , 1.031967 , 0.001645 ,   9
   6.3246 , 1.031919 , 0.001645 ,  10
   6.3246 , 1.031858 , 0.001645 ,  11
   6.3246 , 1.031912 , 0.001645 ,  12
   6.3246 , 1.031934 , 0.001645 ,  13
   6.3246 , 1.032222 , 0.001645 ,  14
   6.3246 , 1.031856 , 0.001645 ,  15
   6.3246 , 1.032091 , 0.001645 ,  16
   6.3246 , 1.032058 , 0.001645 ,  17
   6.3246 , 1.031771 , 0.001645 ,  18
   6.3246 , 1.031593 , 0.001645 ,  19
   6.3246 , 1.031845 , 0.001645 ,  20
   6.3246 , 1.031734 , 0.001645 ,  21
   6.3246 , 1.032057 , 0.001645 ,  22
   6.3246 , 1.031758 , 0.001645 ,  23
   6.3246 , 1.032174 , 0.001645 ,  24
   6.3246 , 1.032015 , 0.001645 ,  25
   6.3246 , 1.032030 , 0.001645 ,  26
   6.3246 , 1.031948 , 0.001645 ,  27
   6.3246 , 1.031682 , 0.001645 ,  28
   6.3246 , 1.032000 , 0.001645 ,  29
   6.3246 , 1.031721 , 0.001645 ,  30
   6.3246 , 1.031914 , 0.001645 ,  31
   6.3246 , 1.031711 , 0.001645 ,  32
   6.3246 , 1.032177 , 0.001645 ,  33
   6.3246 , 1.031895 , 0.001645 ,  34
   6.3246 , 1.031833 , 0.001645 ,  35
   6.3246 , 1.032219 , 0.001645 ,  36
   6.3246 , 1.032037 , 0.001645 ,  37
   6.3246 , 1.031848 , 0.001645 ,  38
   6.3246 , 1.031721 , 0.001645 ,  39
   6.3246 , 1.031846 , 0.001645 ,  40
   6.3246 , 1.032071 , 0.001645 ,  41
   6.3246 , 1.031727 , 0.001645 ,  42
   6.3246 , 1.032168 , 0.001645 ,  43
   6.3246 , 1.031948 , 0.001645 ,  44
   6.3246 , 1.031700 , 0.001645 ,  45
   6.3246 , 1.031683 , 0.001645 ,  46
   6.3246 , 1.031789 , 0.001645 ,  47
   6.3246 , 1.031839 , 0.001645 ,  48
   6.3246 , 1.031750 , 0.001645 ,  49
   6.3246 , 1.031785 , 0.001645 ,  50
   6.3246 , 1.031747 , 0.001645 ,  51
   6.3246 , 1.032136 , 0.001645 ,  52
   6.3246 , 1.032046 , 0.001645 ,  53
   6.3246 , 1.031783 , 0.001645 ,  54
   6.3246 , 1.031721 , 0.001645 ,  55
   6.3246 , 1.031898 , 0.001645 ,  56
   6.3246 , 1.031857 , 0.001645 ,  57
   6.3246 , 1.031745 , 0.001645 ,  58
   6.3246 , 1.032137 , 0.001645 ,  59
   6.3246 , 1.032074 , 0.001645 ,  60
   6.3246 , 1.031867 , 0.001645 ,  61
   6.3246 , 1.031991 , 0.001645 ,  62
   6.3246 , 1.032288 , 0.001645 ,  63
   6.3246 , 1.032188 , 0.001645 ,  64
   6.3246 , 1.031730 , 0.001645 ,  65
   6.3246 , 1.031819 , 0.001645 ,  66
   6.3246 , 1.031740 , 0.001645 ,  67
   6.3246 , 1.031892 , 0.001645 ,  68
   6.3246 , 1.032147 , 0.001645 ,  69
   6.3246 , 1.031840 , 0.001645 ,  70
   6.3246 , 1.032099 , 0.001645 ,  71
   6.3246 , 1.032049 , 0.001645 ,  72
   6.3246 , 1.031818 , 0.001645 ,  73
   6.3246 , 1.031776 , 0.001645 ,  74
   6.3246 , 1.031563 , 0.001645 ,  75
   6.3246 , 1.031943 , 0.001645 ,  76
   6.3246 , 1.031880 , 0.001645 ,  77
   6.3246 , 1.031659 , 0.001645 ,  78
   6.3246 , 1.032013 , 0.001645 ,  79
   6.3246 , 1.031721 , 0.001645 ,  80
   6.3246 , 1.031767 , 0.001645 ,  81
   6.3246 , 1.031455 , 0.001645 ,  82
   6.3246 , 1.031677 , 0.001645 ,  83
   6.3246 , 1.031892 , 0.001645 ,  84
   6.3246 , 1.031750 , 0.001645 ,  85
   6.3246 , 1.031959 , 0.001645 ,  86
   6.3246 , 1.032071 , 0.001645 ,  87
   6.3246 , 1.031794 , 0.001645 ,  88
   6.3246 , 1.031822 , 0.001645 ,  89
   6.3246 , 1.032050 , 0.001645 ,  90
   6.3246 , 1.031896 , 0.001645 ,  91
   6.3246 , 1.031898 , 0.001645 ,  92
   6.3246 , 1.031871 , 0.001645 ,  93
   6.3246 , 1.032210 , 0.001645 ,  94
   6.3246 , 1.031867 , 0.001645 ,  95
   6.3246 , 1.031955 , 0.001645 ,  96
   6.3246 , 1.031994 , 0.001645 ,  97
   6.3246 , 1.031535 , 0.001645 ,  98
   6.3246 , 1.031941 , 0.001645 ,  99
   6.3246 , 1.031766 , 0.001645 , 100
   6.4031 , 1.035718 , 0.001620 ,   0
   6.4031 , 1.035753 , 0.001620 ,   1
   6.4031 , 1.035765 , 0.001620 ,   2
   6.4031 , 1.035775 , 0.001620 ,   3
   6.4031 , 1.035737 , 0.001620 ,   4
   6.4031 , 1.035665 , 0.001620 ,   5
   6.4031 , 1.035885 , 0.001620 ,   6
   6.4031 , 1.035600 , 0.001620 ,   7
   6.4031 , 1.035822 , 0.001620 ,   8
   6.4031 , 1.035431 , 0.001620 ,   9
   6.4031 , 1.035608 , 0.001620 ,  10
   6.4031 , 1.035730 , 0.001620 ,  11
   6.4031 , 1.035804 , 0.001620 ,  12
   6.4031 , 1.035315 , 0.001620 ,  13
   6.4031 , 1.035699 , 0.001620 ,  14
   6.4031 , 1.035576 , 0.001620 ,  15
   6.4031 , 1.035556 , 0.001620 ,  16
   6.4031 , 1.035892 , 0.001620 ,  17
   6.4031 , 1.035578 , 0.001620 ,  18
   6.4031 , 1.035439 , 0.001620 ,  19
   6.4031 , 1.035765 , 0.001620 ,  20
   6.4031 , 1.035474 , 0.001620 ,  21
   6.4031 , 1.035674 , 0.001620 ,  22
   6.4031 , 1.035489 , 0.001620 ,  23
   6.4031 , 1.035889 , 0.001620 ,  24
   6.4031 , 1.035657 , 0.001620 ,  25
   6.4031 , 1.035887 , 0.001620 ,  26
   6.4031 , 1.035525 , 0.001620 ,  27
   6.4031 , 1.035751 , 0.001620 ,  28
   6.4031 , 1.035782 , 0.001620 ,  29
   6.4031 , 1.035864 , 0.001620 ,  30
   6.4031 , 1.035928 , 0.001620 ,  31
   6.4031 , 1.035805 , 0.001620 ,  32
   6.4031 , 1.035720 , 0.001620 ,  33
   6.4031 , 1.035661 , 0.001620 ,  34
   6.4031 , 1.035699 , 0.001620 ,  35
   6.4031 , 1.035871 , 0.001620 ,  36
   6.4031 , 1.035680 , 0.001620 ,  37
   6.4031 , 1.035981 , 0.001620 ,  38
   6.4031 , 1.035832 , 0.001620 ,  39
   6.4031 , 1.035408 , 0.001620 ,  40
   6.4031 , 1.035610 , 0.001620 ,  41
   6.4031 , 1.035677 , 0.001620 ,  42
   6.4031 , 1.035734 , 0.001620 ,  43
   6.4031 , 1.035954 , 0.001620 ,  44
   6.4031 , 1.035629 , 0.001620 ,  45
   6.4031 , 1.035788 , 0.001620 ,  46
   6.4031 , 1.035666 , 0.001620 ,  47
   6.4031 , 1.035664 , 0.001620 ,  48
   6.4031 , 1.035790 , 0.001620 ,  49
   6.4031 , 1.035631 , 0.001620 ,  50
   6.4031 , 1.035798 , 0.001620 ,  51
   6.4031 , 1.035696 , 0.001620 ,  52
   6.4031 , 1.035949 , 0.001620 ,  53
   6.4031 , 1.035959 , 0.001620 ,  54
   6.4031 , 1.035492 , 0.001620 ,  55
   6.4031 , 1.035663 , 0.001620 ,  56
   6.4031 , 1.035723 , 0.001620 ,  57
   6.4031 , 1.035662 , 0.001620 ,  58
   6.4031 , 1.035967 , 0.001620 ,  59
   6.4031 , 1.035808 , 0.001620 ,  60
   6.4031 , 1.035719 , 0.001620 ,  61
   6.4031 , 1.036010 , 0.001620 ,  62
   6.4031 , 1.036147 , 0.001620 ,  63
   6.4031 , 1.035573 , 0.001620 ,  64
   6.4031 , 1.035698 , 0.001620 ,  65
   6.4031 , 1.035598 , 0.001620 ,  66
   6.4031 , 1.035416 , 0.001620 ,  67
   6.4031 , 1.035719 , 0.001620 ,  68
   6.4031 , 1.035843 , 0.001620 ,  69
   6.4031 , 1.035728 , 0.001620 ,  70
   6.4031 , 1.035691 , 0.001620 ,  71
   6.4031 , 1.035985 , 0.001620 ,  72
   6.4031 , 1.035775 , 0.001620 ,  73
   6.4031 , 1.035596 , 0.001620 ,  74
   6.4031 , 1.035530 , 0.001620 ,  75
   6.4031 , 1.035770 , 0.001620 ,  76
   6.4031 , 1.035889 , 0.001620 ,  77
   6.4031 , 1.035793 , 0.001620 ,  78
   6.4031 , 1.035411 , 0.001620 ,  79
   6.4031 , 1.035601 , 0.001620 ,  80
   6.4031 , 1.035876 , 0.001620 ,  81
   6.4031 , 1.035746 , 0.001620 ,  82
   6.4031 , 1.035630 , 0.001620 ,  83
   6.4031 , 1.035970 , 0.001620 ,  84
   6.4031 , 1.035996 , 0.001620 ,  85
   6.4031 , 1.035839 , 0.001620 ,  86
   6.4031 , 1.035649 , 0.001620 ,  87
   6.4031 , 1.035894 , 0.001620 ,  88
   6.4031 , 1.035874 , 0.001620 ,  89
   6.4031 , 1.035748 , 0.001620 ,  90
   6.4031 , 1.035469 , 0.001620 ,  91
   6.4031 , 1.035351 , 0.001620 ,  92
   6.4031 , 1.035894 , 0.001620 ,  93
   6.4031 , 1.035664 , 0.001620 ,  94
   6.4031 , 1.035665 , 0.001620 ,  95
   6.4031 , 1.035677 , 0.001620 ,  96
   6.4031 , 1.035590 , 0.001620 ,  97
   6.4031 , 1.035511 , 0.001620 ,  98
   6.4031 , 1.035531 , 0.001620 ,  99
   6.4031 , 1.035838 , 0.001620 , 100
   6.4807 , 1.038541 , 0.002175 ,   0
   6.4807 , 1.038487 , 0.002175 ,   1
   6.4807 , 1.038983 , 0.002175 ,   2
   6.4807 , 1.038365 , 0.002175 ,   3
   6.4807 , 1.038652 , 0.002175 ,   4
   6.4807 , 1.038495 , 0.002175 ,   5
   6.4807 , 1.038359 , 0.002175 ,   6
   6.4807 , 1.038479 , 0.002175 ,   7
   6.4807 , 1.038330 , 0.002175 ,   8
   6.4807 , 1.038649 , 0.002175 ,   9
   6.4807 , 1.038506 , 0.002175 ,  10
   6.4807 , 1.038583 , 0.002175 ,  11
   6.4807 , 1.038436 , 0.002175 ,  12
   6.4807 , 1.038175 , 0.002175 ,  13
   6.4807 , 1.038699 , 0.002175 ,  14
   6.4807 , 1.038598 , 0.002175 ,  15
   6.4807 , 1.038417 , 0.002175 ,  16
   6.4807 , 1.038426 , 0.002175 ,  17
   6.4807 , 1.038516 , 0.002175 ,  18
   6.4807 , 1.038708 , 0.002175 ,  19
   6.4807 , 1.038523 , 0.002175 ,  20
   6.4807 , 1.038471 , 0.002175 ,  21
   6.4807 , 1.038431 , 0.002175 ,  22
   6.4807 , 1.038030 , 0.002175 ,  23
   6.4807 , 1.038696 , 0.002175 ,  24
   6.4807 , 1.038351 , 0.002175 ,  25
   6.4807 , 1.039043 , 0.002175 ,  26
   6.4807 , 1.038798 , 0.002175 ,  27
   6.4807 , 1.038581 , 0.002175 ,  28
   6.4807 , 1.038655 , 0.002175 ,  29
   6.4807 , 1.038363 , 0.002175 ,  30
   6.4807 , 1.038604 , 0.002175 ,  31
   6.4807 , 1.038239 , 0.002175 ,  32
   6.4807 , 1.039009 , 0.002175 ,  33
   6.4807 , 1.038672 , 0.002175 ,  34
   6.4807 , 1.038586 , 0.002175 ,  35
   6.4807 , 1.038576 , 0.002175 ,  36
   6.4807 , 1.038855 , 0.002175 ,  37
   6.4807 , 1.038795 , 0.002175 ,  38
   6.4807 , 1.038393 , 0.002175 ,  39
   6.4807 , 1.038760 , 0.002175 ,  40
   6.4807 , 1.038269 , 0.002175 ,  41
   6.4807 , 1.038146 , 0.002175 ,  42
   6.4807 , 1.038785 , 0.002175 ,  43
   6.4807 , 1.038599 , 0.002175 ,  44
   6.4807 , 1.038534 , 0.002175 ,  45
   6.4807 , 1.038520 , 0.002175 ,  46
   6.4807 , 1.038580 , 0.002175 ,  47
   6.4807 , 1.038395 , 0.002175 ,  48
   6.4807 , 1.038651 , 0.002175 ,  49
   6.4807 , 1.038306 , 0.002175 ,  50
   6.4807 , 1.038088 , 0.002175 ,  51
   6.4807 , 1.038683 , 0.002175 ,  52
   6.4807 , 1.038774 , 0.002175 ,  53
   6.4807 , 1.038859 , 0.002175 ,  54
   6.4807 , 1.038257 , 0.002175 ,  55
   6.4807 , 1.038489 , 0.002175 ,  56
   6.4807 , 1.038489 , 0.002175 ,  57
   6.4807 , 1.038498 , 0.002175 ,  58
   6.4807 , 1.038611 , 0.002175 ,  59
   6.4807 , 1.038565 , 0.002175 ,  60
   6.4807 , 1.038896 , 0.002175 ,  61
   6.4807 , 1.038953 , 0.002175 ,  62
   6.4807 , 1.038586 , 0.002175 ,  63
   6.4807 , 1.038537 , 0.002175 ,  64
   6.4807 , 1.038412 , 0.002175 ,  65
   6.4807 , 1.038390 , 0.002175 ,  66
   6.4807 , 1.038545 , 0.002175 ,  67
   6.4807 , 1.038414 , 0.002175 ,  68
   6.4807 , 1.038856 , 0.002175 ,  69
   6.4807 , 1.038573 , 0.002175 ,  70
   6.4807 , 1.038810 , 0.002175 ,  71
   6.4807 , 1.038662 , 0.002175 ,  72
   6.4807 , 1.039010 , 0.002175 ,  73
   6.4807 , 1.038002 , 0.002175 ,  74
   6.4807 , 1.038729 , 0.002175 ,  75
   6.4807 , 1.038237 , 0.002175 ,  76
   6.4807 , 1.038545 , 0.002175 ,  77
   6.4807 , 1.038613 , 0.002175 ,  78
   6.4807 , 1.038499 , 0.002175 ,  79
   6.4807 , 1.038665 , 0.002175 ,  80
   6.4807 , 1.038623 , 0.002175 ,  81
   6.4807 , 1.038062 , 0.002175 ,  82
   6.4807 , 1.038698 , 0.002175 ,  83
   6.4807 , 1.038411 , 0.002175 ,  84
   6.4807 , 1.038412 , 0.002175 ,  85
   6.4807 , 1.038670 , 0.002175 ,  86
   6.4807 , 1.038660 , 0.002175 ,  87
   6.4807 , 1.038468 , 0.002175 ,  88
   6.4807 , 1.038640 , 0.002175 ,  89
   6.4807 , 1.038549 , 0.002175 ,  90
   6.4807 , 1.038365 , 0.002175 ,  91
   6.4807 , 1.038499 , 0.002175 ,  92
   6.4807 , 1.038750 , 0.002175 ,  93
   6.4807 , 1.038684 , 0.002175 ,  94
   6.4807 , 1.038471 , 0.002175 ,  95
   6.4807 , 1.038466 , 0.002175 ,  96
   6.4807 , 1.038086 , 0.002175 ,  97
   6.4807 , 1.038173 , 0.002175 ,  98
   6.4807 , 1.038388 , 0.002175 ,  99
   6.4807 , 1.038679 , 0.002175 , 100
   6.5574 , 1.040292 , 0.002731 ,   0
   6.5574 , 1.040268 , 0.002731 ,   1
   6.5574 , 1.040468 , 0.002731 ,   2
   6.5574 , 1.040551 , 0.002731 ,   3
   6.5574 , 1.039817 , 0.002731 ,   4
   6.5574 , 1.040226 , 0.002731 ,   5
   6.5574 , 1.040127 , 0.002731 ,   6
   6.5574 , 1.040163 , 0.002731 ,   7
   6.5574 , 1.040404 , 0.002731 ,   8
   6.5574 , 1.040491 , 0.002731 ,   9
   6.5574 , 1.039628 , 0.002731 ,  10
   6.5574 , 1.040818 , 0.002731 ,  11
   6.5574 , 1.040600 , 0.002731 ,  12
   6.5574 , 1.040355 , 0.002731 ,  13
   6.5574 , 1.040458 , 0.002731 ,  14
   6.5574 , 1.040173 , 0.002731 ,  15
   6.5574 , 1.040432 , 0.002731 ,  16
   6.5574 , 1.040541 , 0.002731 ,  17
   6.5574 , 1.039793 , 0.002731 ,  18
   6.5574 , 1.040178 , 0.002731 ,  19
   6.5574 , 1.040346 , 0.002731 ,  20
   6.5574 , 1.039708 , 0.002731 ,  21
   6.5574 , 1.040221 , 0.002731 ,  22
   6.5574 , 1.039997 , 0.002731 ,  23
   6.5574 , 1.040456 , 0.002731 ,  24
   6.5574 , 1.040050 , 0.002731 ,  25
   6.5574 , 1.040489 , 0.002731 ,  26
   6.5574 , 1.040295 , 0.002731 ,  27
   6.5574 , 1.040564 , 0.002731 ,  28
   6.5574 , 1.040364 , 0.002731 ,  29
   6.5574 , 1.040289 , 0.002731 ,  30
   6.5574 , 1.040401 , 0.002731 ,  31
   6.5574 , 1.040421 , 0.002731 ,  32
   6.5574 , 1.040605 , 0.002731 ,  33
   6.5574 , 1.040361 , 0.002731 ,  34
   6.5574 , 1.040018 , 0.002731 ,  35
   6.5574 , 1.040662 , 0.002731 ,  36
   6.5574 , 1.040319 , 0.002731 ,  37
   6.5574 , 1.040438 , 0.002731 ,  38
   6.5574 , 1.040022 , 0.002731 ,  39
   6.5574 , 1.040389 , 0.002731 ,  40
   6.5574 , 1.040093 , 0.002731 ,  41
   6.5574 , 1.040694 , 0.002731 ,  42
   6.5574 , 1.040792 , 0.002731 ,  43
   6.5574 , 1.040438 , 0.002731 ,  44
   6.5574 , 1.040849 , 0.002731 ,  45
   6.5574 , 1.039936 , 0.002731 ,  46
   6.5574 , 1.040396 , 0.002731 ,  47
   6.5574 , 1.040477 , 0.002731 ,  48
   6.5574 , 1.040978 , 0.002731 ,  49
   6.5574 , 1.040248 , 0.002731 ,  50
   6.5574 , 1.040460 , 0.002731 ,  51
   6.5574 , 1.039958 , 0.002731 ,  52
   6.5574 , 1.040063 , 0.002731 ,  53
   6.5574 , 1.040415 , 0.002731 ,  54
   6.5574 , 1.040375 , 0.002731 ,  55
   6.5574 , 1.040372 , 0.002731 ,  56
   6.5574 , 1.040186 , 0.002731 ,  57
   6.5574 , 1.039932 , 0.002731 ,  58
   6.5574 , 1.040478 , 0.002731 ,  59
   6.5574 , 1.040516 , 0.002731 ,  60
   6.5574 , 1.040503 , 0.002731 ,  61
   6.5574 , 1.040566 , 0.002731 ,  62
   6.5574 , 1.040764 , 0.002731 ,  63
   6.5574 , 1.040008 , 0.002731 ,  64
   6.5574 , 1.039784 , 0.002731 ,  65
   6.5574 , 1.040502 , 0.002731 ,  66
   6.5574 , 1.040166 , 0.002731 ,  67
   6.5574 , 1.040006 , 0.002731 ,  68
   6.5574 , 1.040328 , 0.002731 ,  69
   6.5574 , 1.040022 , 0.002731 ,  70
   6.5574 , 1.040353 , 0.002731 ,  71
   6.5574 , 1.040358 , 0.002731 ,  72
   6.5574 , 1.040653 , 0.002731 ,  73
   6.5574 , 1.040176 , 0.002731 ,  74
   6.5574 , 1.040178 , 0.002731 ,  75
   6.5574 , 1.040442 , 0.002731 ,  76
   6.5574 , 1.040125 , 0.002731 ,  77
   6.5574 , 1.040528 , 0.002731 ,  78
   6.5574 , 1.040202 , 0.002731 ,  79
   6.5574 , 1.039831 , 0.002731 ,  80
   6.5574 , 1.040319 , 0.002731 ,  81
   6.5574 , 1.039981 , 0.002731 ,  82
   6.5574 , 1.040351 , 0.002731 ,  83
   6.5574 , 1.040310 , 0.002731 ,  84
   6.5574 , 1.040286 , 0.002731 ,  85
   6.5574 , 1.040565 , 0.002731 ,  86
   6.5574 , 1.040110 , 0.002731 ,  87
   6.5574 , 1.040025 , 0.002731 ,  88
   6.5574 , 1.040339 , 0.002731 ,  89
   6.5574 , 1.040603 , 0.002731 ,  90
   6.5574 , 1.040464 , 0.002731 ,  91
   6.5574 , 1.040363 , 0.002731 ,  92
   6.5574 , 1.040543 , 0.002731 ,  93
   6.5574 , 1.039906 , 0.002731 ,  94
   6.5574 , 1.039983 , 0.002731 ,  95
   6.5574 , 1.039945 , 0.002731 ,  96
   6.5574 , 1.039925 , 0.002731 ,  97
   6.5574 , 1.039588 , 0.002731 ,  98
   6.5574 , 1.040207 , 0.002731 ,  99
   6.5574 , 1.040364 , 0.002731 , 100
   6.6332 , 1.049082 , 0.002539 ,   0
   6.6332 , 1.048993 , 0.002539 ,   1
   6.6332 , 1.049195 , 0.002539 ,   2
   6.6332 , 1.049451 , 0.002539 ,   3
   6.6332 , 1.049010 , 0.002539 ,   4
   6.6332 , 1.048846 , 0.002539 ,   5
   6.6332 , 1.048986 , 0.002539 ,   6
   6.6332 , 1.049470 , 0.002539 ,   7
   6.6332 , 1.048936 , 0.002539 ,   8
   6.6332 , 1.048956 , 0.002539 ,   9
   6.6332 , 1.049231 , 0.002539 ,  10
   6.6332 , 1.049522 , 0.002539 ,  11
   6.6332 , 1.049271 , 0.002539 ,  12
   6.6332 , 1.048557 , 0.002539 ,  13
   6.6332 , 1.049151 , 0.002539 ,  14
   6.6332 , 1.048912 , 0.002539 ,  15
   6.6332 , 1.049312 , 0.002539 ,  16
   6.6332 , 1.049300 , 0.002539 ,  17
   6.6332 , 1.048755 , 0.002539 ,  18
   6.6332 , 1.048744 , 0.002539 ,  19
   6.6332 , 1.049214 , 0.002539 ,  20
   6.6332 , 1.049179 , 0.002539 ,  21
   6.6332 , 1.048752 , 0.002539 ,  22
   6.6332 , 1.049093 , 0.002539 ,  23
   6.6332 , 1.049086 , 0.002539 ,  24
   6.6332 , 1.049198 , 0.002539 ,  25
   6.6332 , 1.049312 , 0.002539 ,  26
   6.6332 , 1.049163 , 0.002539 ,  27
   6.6332 , 1.048870 , 0.002539 ,  28
   6.6332 , 1.049185 , 0.002539 ,  29
   6.6332 , 1.048585 , 0.002539 ,  30
   6.6332 , 1.049490 , 0.002539 ,  31
   6.6332 , 1.048837 , 0.002539 ,  32
   6.6332 , 1.049340 , 0.002539 ,  33
   6.6332 , 1.048848 , 0.002539 ,  34
   6.6332 , 1.049010 , 0.002539 ,  35
   6.6332 , 1.049404 , 0.002539 ,  36
   6.6332 , 1.048989 , 0.002539 ,  37
   6.6332 , 1.049449 , 0.002539 ,  38
   6.6332 , 1.049163 , 0.002539 ,  39
   6.6332 , 1.048761 , 0.002539 ,  40
   6.6332 , 1.049333 , 0.002539 ,  41
   6.6332 , 1.049110 , 0.002539 ,  42
   6.6332 , 1.049207 , 0.002539 ,  43
   6.6332 , 1.049501 , 0.002539 ,  44
   6.6332 , 1.049168 , 0.002539 ,  45
   6.6332 , 1.049114 , 0.002539 ,  46
   6.6332 , 1.049617 , 0.002539 ,  47
   6.6332 , 1.048805 , 0.002539 ,  48
   6.6332 , 1.049564 , 0.002539 ,  49
   6.6332 , 1.049114 , 0.002539 ,  50
   6.6332 , 1.049318 , 0.002539 ,  51
   6.6332 , 1.049090 , 0.002539 ,  52
   6.6332 , 1.049118 , 0.002539 ,  53
   6.6332 , 1.049557 , 0.002539 ,  54
   6.6332 , 1.049230 , 0.002539 ,  55
   6.6332 , 1.049086 , 0.002539 ,  56
   6.6332 , 1.049200 , 0.002539 ,  57
   6.6332 , 1.049039 , 0.002539 ,  58
   6.6332 , 1.049087 , 0.002539 ,  59
   6.6332 , 1.048789 , 0.002539 ,  60
   6.6332 , 1.049292 , 0.002539 ,  61
   6.6332 , 1.049322 , 0.002539 ,  62
   6.6332 , 1.049635 , 0.002539 ,  63
   6.6332 , 1.049325 , 0.002539 ,  64
   6.6332 , 1.049089 , 0.002539 ,  65
   6.6332 , 1.048954 , 0.002539 ,  66
   6.6332 , 1.049273 , 0.002539 ,  67
   6.6332 , 1.048979 , 0.002539 ,  68
   6.6332 , 1.049046 , 0.002539 ,  69
   6.6332 , 1.049126 , 0.002539 ,  70
   6.6332 , 1.049199 , 0.002539 ,  71
   6.6332 , 1.049118 , 0.002539 ,  72
   6.6332 , 1.049342 , 0.002539 ,  73
   6.6332 , 1.049024 , 0.002539 ,  74
   6.6332 , 1.049191 , 0.002539 ,  75
   6.6332 , 1.049250 , 0.002539 ,  76
   6.6332 , 1.049058 , 0.002539 ,  77
   6.6332 , 1.049050 , 0.002539 ,  78
   6.6332 , 1.048600 , 0.002539 ,  79
   6.6332 , 1.048688 , 0.002539 ,  80
   6.6332 , 1.049136 , 0.002539 ,  81
   6.6332 , 1.048688 , 0.002539 ,  82
   6.6332 , 1.048584 , 0.002539 ,  83
   6.6332 , 1.048329 , 0.002539 ,  84
   6.6332 , 1.048841 , 0.002539 ,  85
   6.6332 , 1.049111 , 0.002539 ,  86
   6.6332 , 1.049042 , 0.002539 ,  87
   6.6332 , 1.049134 , 0.002539 ,  88
   6.6332 , 1.048950 , 0.002539 ,  89
   6.6332 , 1.048945 , 0.002539 ,  90
   6.6332 , 1.048809 , 0.002539 ,  91
   6.6332 , 1.049154 , 0.002539 ,  92
   6.6332 , 1.049038 , 0.002539 ,  93
   6.6332 , 1.049023 , 0.002539 ,  94
   6.6332 , 1.049227 , 0.002539 ,  95
   6.6332 , 1.048872 , 0.002539 ,  96
   6.6332 , 1.048815 , 0.002539 ,  97
   6.6332 , 1.048748 , 0.002539 ,  98
   6.6332 , 1.048632 , 0.002539 ,  99
   6.6332 , 1.049034 , 0.002539 , 100
   6.7082 , 1.049361 , 0.001877 ,   0
   6.7082 , 1.049291 , 0.001877 ,   1
   6.7082 , 1.049498 , 0.001877 ,   2
   6.7082 , 1.049559 , 0.001877 ,   3
   6.7082 , 1.049020 , 0.001877 ,   4
   6.7082 , 1.049302 , 0.001877 ,   5
   6.7082 , 1.049347 , 0.001877 ,   6
   6.7082 , 1.049421 , 0.001877 ,   7
   6.7082 , 1.049255 , 0.001877 ,   8
   6.7082 , 1.049508 , 0.001877 ,   9
   6.7082 , 1.049170 , 0.001877 ,  10
   6.7082 , 1.049494 , 0.001877 ,  11
   6.7082 , 1.049495 , 0.001877 ,  12
   6.7082 , 1.049137 , 0.001877 ,  13
   6.7082 , 1.049347 , 0.001877 ,  14
   6.7082 , 1.049475 , 0.001877 ,  15
   6.7082 , 1.049169 , 0.001877 ,  16
   6.7082 , 1.049185 , 0.001877 ,  17
   6.7082 , 1.049032 , 0.001877 ,  18
   6.7082 , 1.049115 , 0.001877 ,  19
   6.7082 , 1.049209 , 0.001877 ,  20
   6.7082 , 1.049389 , 0.001877 ,  21
   6.7082 , 1.049191 , 0.001877 ,  22
   6.7082 , 1.049292 , 0.001877 ,  23
   6.7082 , 1.049613 , 0.001877 ,  24
   6.7082 , 1.049399 , 0.001877 ,  25
   6.7082 , 1.049673 , 0.001877 ,  26
   6.7082 , 1.049207 , 0.001877 ,  27
   6.7082 , 1.049405 , 0.001877 ,  28
   6.7082 , 1.049423 , 0.001877 ,  29
   6.7082 , 1.049409 , 0.001877 ,  30
   6.7082 , 1.049755 , 0.001877 ,  31
   6.7082 , 1.049295 , 0.001877 ,  32
   6.7082 , 1.049628 , 0.001877 ,  33
   6.7082 , 1.049468 , 0.001877 ,  34
   6.7082 , 1.049504 , 0.001877 ,  35
   6.7082 , 1.049601 , 0.001877 ,  36
   6.7082 , 1.049248 , 0.001877 ,  37
   6.7082 , 1.049373 , 0.001877 ,  38
   6.7082 , 1.049140 , 0.001877 ,  39
   6.7082 , 1.049745 , 0.001877 ,  40
   6.7082 , 1.049121 , 0.001877 ,  41
   6.7082 , 1.049303 , 0.001877 ,  42
   6.7082 , 1.049556 , 0.001877 ,  43
   6.7082 , 1.049574 , 0.001877 ,  44
   6.7082 , 1.049233 , 0.001877 ,  45
   6.7082 , 1.048931 , 0.001877 ,  46
   6.7082 , 1.049467 , 0.001877 ,  47
   6.7082 , 1.049162 , 0.001877 ,  48
   6.7082 , 1.049650 , 0.001877 ,  49
   6.7082 , 1.049297 , 0.001877 ,  50
   6.7082 , 1.049404 , 0.001877 ,  51
   6.7082 , 1.049278 , 0.001877 ,  52
   6.7082 , 1.049346 , 0.001877 ,  53
   6.7082 , 1.049446 , 0.001877 ,  54
   6.7082 , 1.049439 , 0.001877 ,  55
   6.7082 , 1.049348 , 0.001877 ,  56
   6.7082 , 1.049433 , 0.001877 ,  57
   6.7082 , 1.049625 , 0.001877 ,  58
   6.7082 , 1.049719 , 0.001877 ,  59
   6.7082 , 1.049351 , 0.001877 ,  60
   6.7082 , 1.049642 , 0.001877 ,  61
   6.7082 , 1.049325 , 0.001877 ,  62
   6.7082 , 1.049634 , 0.001877 ,  63
   6.7082 , 1.049319 , 0.001877 ,  64
   6.7082 , 1.049179 , 0.001877 ,  65
   6.7082 , 1.049159 , 0.001877 ,  66
   6.7082 , 1.049026 , 0.001877 ,  67
   6.7082 , 1.049296 , 0.001877 ,  68
   6.7082 , 1.049526 , 0.001877 ,  69
   6.7082 , 1.049442 , 0.001877 ,  70
   6.7082 , 1.049428 , 0.001877 ,  71
   6.7082 , 1.049268 , 0.001877 ,  72
   6.7082 , 1.049635 , 0.001877 ,  73
   6.7082 , 1.049149 , 0.001877 ,  74
   6.7082 , 1.049187 , 0.001877 ,  75
   6.7082 , 1.049359 , 0.001877 ,  76
   6.7082 , 1.049208 , 0.001877 ,  77
   6.7082 , 1.049220 , 0.001877 ,  78
   6.7082 , 1.049430 , 0.001877 ,  79
   6.7082 , 1.049181 , 0.001877 ,  80
   6.7082 , 1.049748 , 0.001877 ,  81
   6.7082 , 1.049354 , 0.001877 ,  82
   6.7082 , 1.048793 , 0.001877 ,  83
   6.7082 , 1.049281 , 0.001877 ,  84
   6.7082 , 1.049186 , 0.001877 ,  85
   6.7082 , 1.049124 , 0.001877 ,  86
   6.7082 , 1.049417 , 0.001877 ,  87
   6.7082 , 1.049282 , 0.001877 ,  88
   6.7082 , 1.049368 , 0.001877 ,  89
   6.7082 , 1.049533 , 0.001877 ,  90
   6.7082 , 1.049284 , 0.001877 ,  91
   6.7082 , 1.049453 , 0.001877 ,  92
   6.7082 , 1.049434 , 0.001877 ,  93
   6.7082 , 1.049476 , 0.001877 ,  94
   6.7082 , 1.049363 , 0.001877 ,  95
   6.7082 , 1.049340 , 0.001877 ,  96
   6.7082 , 1.049511 , 0.001877 ,  97
   6.7082 , 1.049321 , 0.001877 ,  98
   6.7082 , 1.049064 , 0.001877 ,  99
   6.7082 , 1.049620 , 0.001877 , 100
   6.7823 , 1.054861 , 0.002387 ,   0
   6.7823 , 1.055069 , 0.002387 ,   1
   6.7823 , 1.054723 , 0.002387 ,   2
   6.7823 , 1.054858 , 0.002387 ,   3
   6.7823 , 1.054804 , 0.002387 ,   4
   6.7823 , 1.054688 , 0.002387 ,   5
   6.7823 , 1.055202 , 0.002387 ,   6
   6.7823 , 1.054924 , 0.002387 ,   7
   6.7823 , 1.054932 , 0.002387 ,   8
   6.7823 , 1.054764 , 0.002387 ,   9
   6.7823 , 1.054930 , 0.002387 ,  10
   6.7823 , 1.055246 , 0.002387 ,  11
   6.7823 , 1.054706 , 0.002387 ,  12
   6.7823 , 1.054656 , 0.002387 ,  13
   6.7823 , 1.055094 , 0.002387 ,  14
   6.7823 , 1.054699 , 0.002387 ,  15
   6.7823 , 1.054179 , 0.002387 ,  16
   6.7823 , 1.055299 , 0.002387 ,  17
   6.7823 , 1.054676 , 0.002387 ,  18
   6.7823 , 1.054596 , 0.002387 ,  19
   6.7823 , 1.054860 , 0.002387 ,  20
   6.7823 , 1.054878 , 0.002387 ,  21
   6.7823 , 1.054985 , 0.002387 ,  22
   6.7823 , 1.054663 , 0.002387 ,  23
   6.7823 , 1.055163 , 0.002387 ,  24
   6.7823 , 1.055096 , 0.002387 ,  25
   6.7823 , 1.055122 , 0.002387 ,  26
   6.7823 , 1.055014 , 0.002387 ,  27
   6.7823 , 1.054901 , 0.002387 ,  28
   6.7823 , 1.054464 , 0.002387 ,  29
   6.7823 , 1.054772 , 0.002387 ,  30
   6.7823 , 1.055049 , 0.002387 ,  31
   6.7823 , 1.054683 , 0.002387 ,  32
   6.7823 , 1.055011 , 0.002387 ,  33
   6.7823 , 1.054411 , 0.002387 ,  34
   6.7823 , 1.054815 , 0.002387 ,  35
   6.7823 , 1.054693 , 0.002387 ,  36
   6.7823 , 1.054708 , 0.002387 ,  37
   6.7823 , 1.054890 , 0.002387 ,  38
   6.7823 , 1.054757 , 0.002387 ,  39
   6.7823 , 1.055010 , 0.002387 ,  40
   6.7823 , 1.054625 , 0.002387 ,  41
   6.7823 , 1.054856 , 0.002387 ,  42
   6.7823 , 1.055069 , 0.002387 ,  43
   6.7823 , 1.055151 , 0.002387 ,  44
   6.7823 , 1.054945 , 0.002387 ,  45
   6.7823 , 1.054576 , 0.002387 ,  46
   6.7823 , 1.054748 , 0.002387 ,  47
   6.7823 , 1.054953 , 0.002387 ,  48
   6.7823 , 1.055110 , 0.002387 ,  49
   6.7823 , 1.054625 , 0.002387 ,  50
   6.7823 , 1.054502 , 0.002387 ,  51
   6.7823 , 1.054706 , 0.002387 ,  52
   6.7823 , 1.055188 , 0.002387 ,  53
   6.7823 , 1.055177 , 0.002387 ,  54
   6.7823 , 1.054974 , 0.002387 ,  55
   6.7823 , 1.054996 , 0.002387 ,  56
   6.7823 , 1.055182 , 0.002387 ,  57
   6.7823 , 1.054331 , 0.002387 ,  58
   6.7823 , 1.054741 , 0.002387 ,  59
   6.7823 , 1.054734 , 0.002387 ,  60
   6.7823 , 1.054613 , 0.002387 ,  61
   6.7823 , 1.055101 , 0.002387 ,  62
   6.7823 , 1.055291 , 0.002387 ,  63
   6.7823 , 1.054602 , 0.002387 ,  64
   6.7823 , 1.054746 , 0.002387 ,  65
   6.7823 , 1.054834 , 0.002387 ,  66
   6.7823 , 1.054787 , 0.002387 ,  67
   6.7823 , 1.055148 , 0.002387 ,  68
   6.7823 , 1.055189 , 0.002387 ,  69
   6.7823 , 1.055322 , 0.002387 ,  70
   6.7823 , 1.054792 , 0.002387 ,  71
   6.7823 , 1.055067 , 0.002387 ,  72
   6.7823 , 1.055060 , 0.002387 ,  73
   6.7823 , 1.054674 , 0.002387 ,  74
   6.7823 , 1.054528 , 0.002387 ,  75
   6.7823 , 1.055214 , 0.002387 ,  76
   6.7823 , 1.055119 , 0.002387 ,  77
   6.7823 , 1.054905 , 0.002387 ,  78
   6.7823 , 1.054464 , 0.002387 ,  79
   6.7823 , 1.054931 , 0.002387 ,  80
   6.7823 , 1.054890 , 0.002387 ,  81
   6.7823 , 1.054778 , 0.002387 ,  82
   6.7823 , 1.054905 , 0.002387 ,  83
   6.7823 , 1.054768 , 0.002387 ,  84
   6.7823 , 1.054743 , 0.002387 ,  85
   6.7823 , 1.054739 , 0.002387 ,  86
   6.7823 , 1.055015 , 0.002387 ,  87
   6.7823 , 1.054956 , 0.002387 ,  88
   6.7823 , 1.054606 , 0.002387 ,  89
   6.7823 , 1.055323 , 0.002387 ,  90
   6.7823 , 1.054754 , 0.002387 ,  91
   6.7823 , 1.054688 , 0.002387 ,  92
   6.7823 , 1.055168 , 0.002387 ,  93
   6.7823 , 1.055195 , 0.002387 ,  94
   6.7823 , 1.054732 , 0.002387 ,  95
   6.7823 , 1.054635 , 0.002387 ,  96
   6.7823 , 1.054685 , 0.002387 ,  97
   6.7823 , 1.054373 , 0.002387 ,  98
   6.7823 , 1.054832 , 0.002387 ,  99
   6.7823 , 1.054687 , 0.002387 , 100
   6.9282 , 1.056944 , 0.004467 ,   0
   6.9282 , 1.056761 , 0.004467 ,   1
   6.9282 , 1.056995 , 0.004467 ,   2
   6.9282 , 1.056150 , 0.004467 ,   3
   6.9282 , 1.057068 , 0.004467 ,   4
   6.9282 , 1.056275 , 0.004467 ,   5
   6.9282 , 1.057396 , 0.004467 ,   6
   6.9282 , 1.057137 , 0.004467 ,   7
   6.9282 , 1.056630 , 0.004467 ,   8
   6.9282 , 1.056947 , 0.004467 ,   9
   6.9282 , 1.057352 , 0.004467 ,  10
   6.9282 , 1.056896 , 0.004467 ,  11
   6.9282 , 1.056220 , 0.004467 ,  12
   6.9282 , 1.057041 , 0.004467 ,  13
   6.9282 , 1.057327 , 0.004467 ,  14
   6.9282 , 1.056740 , 0.004467 ,  15
   6.9282 , 1.056177 , 0.004467 ,  16
   6.9282 , 1.056317 , 0.004467 ,  17
   6.9282 , 1.056758 , 0.004467 ,  18
   6.9282 , 1.056617 , 0.004467 ,  19
   6.9282 , 1.056769 , 0.004467 ,  20
   6.9282 , 1.056600 , 0.004467 ,  21
   6.9282 , 1.056978 , 0.004467 ,  22
   6.9282 , 1.056423 , 0.004467 ,  23
   6.9282 , 1.056906 , 0.004467 ,  24
   6.9282 , 1.056928 , 0.004467 ,  25
   6.9282 , 1.057117 , 0.004467 ,  26
   6.9282 , 1.057160 , 0.004467 ,  27
   6.9282 , 1.056898 , 0.004467 ,  28
   6.9282 , 1.056900 , 0.004467 ,  29
   6.9282 , 1.056992 , 0.004467 ,  30
   6.9282 , 1.056445 , 0.004467 ,  31
   6.9282 , 1.057679 , 0.004467 ,  32
   6.9282 , 1.057700 , 0.004467 ,  33
   6.9282 , 1.057950 , 0.004467 ,  34
   6.9282 , 1.057044 , 0.004467 ,  35
   6.9282 , 1.057501 , 0.004467 ,  36
   6.9282 , 1.056798 , 0.004467 ,  37
   6.9282 , 1.057800 , 0.004467 ,  38
   6.9282 , 1.057064 , 0.004467 ,  39
   6.9282 , 1.056416 , 0.004467 ,  40
   6.9282 , 1.056517 , 0.004467 ,  41
   6.9282 , 1.057694 , 0.004467 ,  42
   6.9282 , 1.057272 , 0.004467 ,  43
   6.9282 , 1.057554 , 0.004467 ,  44
   6.9282 , 1.057028 , 0.004467 ,  45
   6.9282 , 1.057164 , 0.004467 ,  46
   6.9282 , 1.056725 , 0.004467 ,  47
   6.9282 , 1.057326 , 0.004467 ,  48
   6.9282 , 1.057243 , 0.004467 ,  49
   6.9282 , 1.057032 , 0.004467 ,  50
   6.9282 , 1.057198 , 0.004467 ,  51
   6.9282 , 1.057528 , 0.004467 ,  52
   6.9282 , 1.056799 , 0.004467 ,  53
   6.9282 , 1.057880 , 0.004467 ,  54
   6.9282 , 1.057302 , 0.004467 ,  55
   6.9282 , 1.056787 , 0.004467 ,  56
   6.9282 , 1.057379 , 0.004467 ,  57
   6.9282 , 1.057604 , 0.004467 ,  58
   6.9282 , 1.056984 , 0.004467 ,  59
   6.9282 , 1.057760 , 0.004467 ,  60
   6.9282 , 1.057006 , 0.004467 ,  61
   6.9282 , 1.057133 , 0.004467 ,  62
   6.9282 , 1.057273 , 0.004467 ,  63
   6.9282 , 1.055868 , 0.004467 ,  64
   6.9282 , 1.055919 , 0.004467 ,  65
   6.9282 , 1.056683 , 0.004467 ,  66
   6.9282 , 1.056909 , 0.004467 ,  67
   6.9282 , 1.056974 , 0.004467 ,  68
   6.9282 , 1.056756 , 0.004467 ,  69
   6.9282 , 1.056530 , 0.004467 ,  70
   6.9282 , 1.057839 , 0.004467 ,  71
   6.9282 , 1.057045 , 0.004467 ,  72
   6.9282 , 1.057063 , 0.004467 ,  73
   6.9282 , 1.056688 , 0.004467 ,  74
   6.9282 , 1.056671 , 0.004467 ,  75
   6.9282 , 1.056805 , 0.004467 ,  76
   6.9282 , 1.057607 , 0.004467 ,  77
   6.9282 , 1.056031 , 0.004467 ,  78
   6.9282 , 1.056333 , 0.004467 ,  79
   6.9282 , 1.056360 , 0.004467 ,  80
   6.9282 , 1.056840 , 0.004467 ,  81
   6.9282 , 1.057337 , 0.004467 ,  82
   6.9282 , 1.056217 , 0.004467 ,  83
   6.9282 , 1.056913 , 0.004467 ,  84
   6.9282 , 1.056504 , 0.004467 ,  85
   6.9282 , 1.056873 , 0.004467 ,  86
   6.9282 , 1.057442 , 0.004467 ,  87
   6.9282 , 1.056851 , 0.004467 ,  88
   6.9282 , 1.056976 , 0.004467 ,  89
   6.9282 , 1.057123 , 0.004467 ,  90
   6.9282 , 1.056789 , 0.004467 ,  91
   6.9282 , 1.056414 , 0.004467 ,  92
   6.9282 , 1.056898 , 0.004467 ,  93
   6.9282 , 1.057323 , 0.004467 ,  94
   6.9282 , 1.056347 , 0.004467 ,  95
   6.9282 , 1.056763 , 0.004467 ,  96
   6.9282 , 1.056566 , 0.004467 ,  97
   6.9282 , 1.056857 , 0.004467 ,  98
   6.9282 , 1.057000 , 0.004467 ,  99
   6.9282 , 1.057293 , 0.004467 , 100
   7.0000 , 1.063356 , 0.002138 ,   0
   7.0000 , 1.063307 , 0.002138 ,   1
   7.0000 , 1.063400 , 0.002138 ,   2
   7.0000 , 1.063126 , 0.002138 ,   3
   7.0000 , 1.063363 , 0.002138 ,   4
   7.0000 , 1.063470 , 0.002138 ,   5
   7.0000 , 1.063398 , 0.002138 ,   6
   7.0000 , 1.063129 , 0.002138 ,   7
   7.0000 , 1.063565 , 0.002138 ,   8
   7.0000 , 1.063721 , 0.002138 ,   9
   7.0000 , 1.063550 , 0.002138 ,  10
   7.0000 , 1.063574 , 0.002138 ,  11
   7.0000 , 1.063590 , 0.002138 ,  12
   7.0000 , 1.063612 , 0.002138 ,  13
   7.0000 , 1.063572 , 0.002138 ,  14
   7.0000 , 1.063396 , 0.002138 ,  15
   7.0000 , 1.063110 , 0.002138 ,  16
   7.0000 , 1.063298 , 0.002138 ,  17
   7.0000 , 1.063360 , 0.002138 ,  18
   7.0000 , 1.063319 , 0.002138 ,  19
   7.0000 , 1.063302 , 0.002138 ,  20
   7.0000 , 1.063204 , 0.002138 ,  21
   7.0000 , 1.063560 , 0.002138 ,  22
   7.0000 , 1.063271 , 0.002138 ,  23
   7.0000 , 1.063479 , 0.002138 ,  24
   7.0000 , 1.063217 , 0.002138 ,  25
   7.0000 , 1.063320 , 0.002138 ,  26
   7.0000 , 1.063183 , 0.002138 ,  27
   7.0000 , 1.063275 , 0.002138 ,  28
   7.0000 , 1.063285 , 0.002138 ,  29
   7.0000 , 1.063539 , 0.002138 ,  30
   7.0000 , 1.063450 , 0.002138 ,  31
   7.0000 , 1.063482 , 0.002138 ,  32
   7.0000 , 1.063542 , 0.002138 ,  33
   7.0000 , 1.063508 , 0.002138 ,  34
   7.0000 , 1.063803 , 0.002138 ,  35
   7.0000 , 1.063614 , 0.002138 ,  36
   7.0000 , 1.063365 , 0.002138 ,  37
   7.0000 , 1.063488 , 0.002138 ,  38
   7.0000 , 1.063094 , 0.002138 ,  39
   7.0000 , 1.063217 , 0.002138 ,  40
   7.0000 , 1.063395 , 0.002138 ,  41
   7.0000 , 1.063204 , 0.002138 ,  42
   7.0000 , 1.063803 , 0.002138 ,  43
   7.0000 , 1.063202 , 0.002138 ,  44
   7.0000 , 1.063337 , 0.002138 ,  45
   7.0000 , 1.063008 , 0.002138 ,  46
   7.0000 , 1.063217 , 0.002138 ,  47
   7.0000 , 1.063712 , 0.002138 ,  48
   7.0000 , 1.063509 , 0.002138 ,  49
   7.0000 , 1.063414 , 0.002138 ,  50
   7.0000 , 1.063777 , 0.002138 ,  51
   7.0000 , 1.063167 , 0.002138 ,  52
   7.0000 , 1.063496 , 0.002138 ,  53
   7.0000 , 1.063584 , 0.002138 ,  54
   7.0000 , 1.062991 , 0.002138 ,  55
   7.0000 , 1.063515 , 0.002138 ,  56
   7.0000 , 1.063391 , 0.002138 ,  57
   7.0000 , 1.063014 , 0.002138 ,  58
   7.0000 , 1.063808 , 0.002138 ,  59
   7.0000 , 1.063100 , 0.002138 ,  60
   7.0000 , 1.063379 , 0.002138 ,  61
   7.0000 , 1.063728 , 0.002138 ,  62
   7.0000 , 1.063570 , 0.002138 ,  63
   7.0000 , 1.063117 , 0.002138 ,  64
   7.0000 , 1.063439 , 0.002138 ,  65
   7.0000 , 1.063361 , 0.002138 ,  66
   7.0000 , 1.063345 , 0.002138 ,  67
   7.0000 , 1.062985 , 0.002138 ,  68
   7.0000 , 1.063192 , 0.002138 ,  69
   7.0000 , 1.063645 , 0.002138 ,  70
   7.0000 , 1.063263 , 0.002138 ,  71
   7.0000 , 1.063239 , 0.002138 ,  72
   7.0000 , 1.063685 , 0.002138 ,  73
   7.0000 , 1.063296 , 0.002138 ,  74
   7.0000 , 1.063231 , 0.002138 ,  75
   7.0000 , 1.063387 , 0.002138 ,  76
   7.0000 , 1.063438 , 0.002138 ,  77
   7.0000 , 1.062919 , 0.002138 ,  78
   7.0000 , 1.063427 , 0.002138 ,  79
   7.0000 , 1.063195 , 0.002138 ,  80
   7.0000 , 1.063304 , 0.002138 ,  81
   7.0000 , 1.062956 , 0.002138 ,  82
   7.0000 , 1.063153 , 0.002138 ,  83
   7.0000 , 1.063134 , 0.002138 ,  84
   7.0000 , 1.062937 , 0.002138 ,  85
   7.0000 , 1.063110 , 0.002138 ,  86
   7.0000 , 1.063675 , 0.002138 ,  87
   7.0000 , 1.063284 , 0.002138 ,  88
   7.0000 , 1.063268 , 0.002138 ,  89
   7.0000 , 1.063671 , 0.002138 ,  90
   7.0000 , 1.063361 , 0.002138 ,  91
   7.0000 , 1.063218 , 0.002138 ,  92
   7.0000 , 1.063132 , 0.002138 ,  93
   7.0000 , 1.063102 , 0.002138 ,  94
   7.0000 , 1.063249 , 0.002138 ,  95
   7.0000 , 1.063147 , 0.002138 ,  96
   7.0000 , 1.063559 , 0.002138 ,  97
   7.0000 , 1.063143 , 0.002138 ,  98
   7.0000 , 1.063097 , 0.002138 ,  99
   7.0000 , 1.063482 , 0.002138 , 100
   7.0711 , 1.067073 , 0.002095 ,   0
   7.0711 , 1.066972 , 0.002095 ,   1
   7.0711 , 1.067265 , 0.002095 ,   2
   7.0711 , 1.067254 , 0.002095 ,   3
   7.0711 , 1.066930 , 0.002095 ,   4
   7.0711 , 1.067032 , 0.002095 ,   5
   7.0711 , 1.067309 , 0.002095 ,   6
   7.0711 , 1.067337 , 0.002095 ,   7
   7.0711 , 1.067135 , 0.002095 ,   8
   7.0711 , 1.067025 , 0.002095 ,   9
   7.0711 , 1.067095 , 0.002095 ,  10
   7.0711 , 1.067271 , 0.002095 ,  11
   7.0711 , 1.066841 , 0.002095 ,  12
   7.0711 , 1.066880 , 0.002095 ,  13
   7.0711 , 1.067382 , 0.002095 ,  14
   7.0711 , 1.066920 , 0.002095 ,  15
   7.0711 , 1.066736 , 0.002095 ,  16
   7.0711 , 1.066660 , 0.002095 ,  17
   7.0711 , 1.066896 , 0.002095 ,  18
   7.0711 , 1.066863 , 0.002095 ,  19
   7.0711 , 1.066935 , 0.002095 ,  20
   7.0711 , 1.067304 , 0.002095 ,  21
   7.0711 , 1.067005 , 0.002095 ,  22
   7.0711 , 1.066859 , 0.002095 ,  23
   7.0711 , 1.067256 , 0.002095 ,  24
   7.0711 , 1.066985 , 0.002095 ,  25
   7.0711 , 1.067124 , 0.002095 ,  26
   7.0711 , 1.066580 , 0.002095 ,  27
   7.0711 , 1.066809 , 0.002095 ,  28
   7.0711 , 1.067001 , 0.002095 ,  29
   7.0711 , 1.067082 , 0.002095 ,  30
   7.0711 , 1.067504 , 0.002095 ,  31
   7.0711 , 1.067023 , 0.002095 ,  32
   7.0711 , 1.067207 , 0.002095 ,  33
   7.0711 , 1.067343 , 0.002095 ,  34
   7.0711 , 1.067251 , 0.002095 ,  35
   7.0711 , 1.067432 , 0.002095 ,  36
   7.0711 , 1.066712 , 0.002095 ,  37
   7.0711 , 1.067001 , 0.002095 ,  38
   7.0711 , 1.067071 , 0.002095 ,  39
   7.0711 , 1.066966 , 0.002095 ,  40
   7.0711 , 1.066722 , 0.002095 ,  41
   7.0711 , 1.067093 , 0.002095 ,  42
   7.0711 , 1.067164 , 0.002095 ,  43
   7.0711 , 1.067160 , 0.002095 ,  44
   7.0711 , 1.067228 , 0.002095 ,  45
   7.0711 , 1.066749 , 0.002095 ,  46
   7.0711 , 1.067039 , 0.002095 ,  47
   7.0711 , 1.067099 , 0.002095 ,  48
   7.0711 , 1.067012 , 0.002095 ,  49
   7.0711 , 1.066846 , 0.002095 ,  50
   7.0711 , 1.067281 , 0.002095 ,  51
   7.0711 , 1.067264 , 0.002095 ,  52
   7.0711 , 1.066962 , 0.002095 ,  53
   7.0711 , 1.067467 , 0.002095 ,  54
   7.0711 , 1.066881 , 0.002095 ,  55
   7.0711 , 1.066826 , 0.002095 ,  56
   7.0711 , 1.066927 , 0.002095 ,  57
   7.0711 , 1.066780 , 0.002095 ,  58
   7.0711 , 1.067307 , 0.002095 ,  59
   7.0711 , 1.067011 , 0.002095 ,  60
   7.0711 , 1.067140 , 0.002095 ,  61
   7.0711 , 1.066930 , 0.002095 ,  62
   7.0711 , 1.067243 , 0.002095 ,  63
   7.0711 , 1.067196 , 0.002095 ,  64
   7.0711 , 1.067182 , 0.002095 ,  65
   7.0711 , 1.066855 , 0.002095 ,  66
   7.0711 , 1.067220 , 0.002095 ,  67
   7.0711 , 1.066952 , 0.002095 ,  68
   7.0711 , 1.067097 , 0.002095 ,  69
   7.0711 , 1.067655 , 0.002095 ,  70
   7.0711 , 1.067249 , 0.002095 ,  71
   7.0711 , 1.067077 , 0.002095 ,  72
   7.0711 , 1.067047 , 0.002095 ,  73
   7.0711 , 1.067165 , 0.002095 ,  74
   7.0711 , 1.067030 , 0.002095 ,  75
   7.0711 , 1.067196 , 0.002095 ,  76
   7.0711 , 1.067133 , 0.002095 ,  77
   7.0711 , 1.067266 , 0.002095 ,  78
   7.0711 , 1.066773 , 0.002095 ,  79
   7.0711 , 1.067205 , 0.002095 ,  80
   7.0711 , 1.067049 , 0.002095 ,  81
   7.0711 , 1.066892 , 0.002095 ,  82
   7.0711 , 1.066695 , 0.002095 ,  83
   7.0711 , 1.066753 , 0.002095 ,  84
   7.0711 , 1.066923 , 0.002095 ,  85
   7.0711 , 1.067143 , 0.002095 ,  86
   7.0711 , 1.067277 , 0.002095 ,  87
   7.0711 , 1.067262 , 0.002095 ,  88
   7.0711 , 1.067131 , 0.002095 ,  89
   7.0711 , 1.067218 , 0.002095 ,  90
   7.0711 , 1.067089 , 0.002095 ,  91
   7.0711 , 1.067225 , 0.002095 ,  92
   7.0711 , 1.067418 , 0.002095 ,  93
   7.0711 , 1.067067 , 0.002095 ,  94
   7.0711 , 1.067453 , 0.002095 ,  95
   7.0711 , 1.066773 , 0.002095 ,  96
   7.0711 , 1.067097 , 0.002095 ,  97
   7.0711 , 1.066905 , 0.002095 ,  98
   7.0711 , 1.066884 , 0.002095 ,  99
   7.0711 , 1.067353 , 0.002095 , 100
   7.1414 , 1.069142 , 0.002437 ,   0
   7.1414 , 1.069149 , 0.002437 ,   1
   7.1414 , 1.069113 , 0.002437 ,   2
   7.1414 , 1.068987 , 0.002437 ,   3
   7.1414 , 1.068806 , 0.002437 ,   4
   7.1414 , 1.069237 , 0.002437 ,   5
   7.1414 , 1.069240 , 0.002437 ,   6
   7.1414 , 1.068934 , 0.002437 ,   7
   7.1414 , 1.069048 , 0.002437 ,   8
   7.1414 , 1.069198 , 0.002437 ,   9
   7.1414 , 1.069288 , 0.002437 ,  10
   7.1414 , 1.069250 , 0.002437 ,  11
   7.1414 , 1.069218 , 0.002437 ,  12
   7.1414 , 1.069000 , 0.002437 ,  13
   7.1414 , 1.069046 , 0.002437 ,  14
   7.1414 , 1.069116 , 0.002437 ,  15
   7.1414 , 1.069098 , 0.002437 ,  16
   7.1414 , 1.069379 , 0.002437 ,  17
   7.1414 , 1.069132 , 0.002437 ,  18
   7.1414 , 1.069330 , 0.002437 ,  19
   7.1414 , 1.069251 , 0.002437 ,  20
   7.1414 , 1.069518 , 0.002437 ,  21
   7.1414 , 1.069202 , 0.002437 ,  22
   7.1414 , 1.069081 , 0.002437 ,  23
   7.1414 , 1.069151 , 0.002437 ,  24
   7.1414 , 1.069282 , 0.002437 ,  25
   7.1414 , 1.069368 , 0.002437 ,  26
   7.1414 , 1.069076 , 0.002437 ,  27
   7.1414 , 1.069101 , 0.002437 ,  28
   7.1414 , 1.069139 , 0.002437 ,  29
   7.1414 , 1.068998 , 0.002437 ,  30
   7.1414 , 1.069201 , 0.002437 ,  31
   7.1414 , 1.069080 , 0.002437 ,  32
   7.1414 , 1.069653 , 0.002437 ,  33
   7.1414 , 1.069166 , 0.002437 ,  34
   7.1414 , 1.068999 , 0.002437 ,  35
   7.1414 , 1.069547 , 0.002437 ,  36
   7.1414 , 1.069245 , 0.002437 ,  37
   7.1414 , 1.069430 , 0.002437 ,  38
   7.1414 , 1.068870 , 0.002437 ,  39
   7.1414 , 1.069631 , 0.002437 ,  40
   7.1414 , 1.068643 , 0.002437 ,  41
   7.1414 , 1.068875 , 0.002437 ,  42
   7.1414 , 1.068976 , 0.002437 ,  43
   7.1414 , 1.069187 , 0.002437 ,  44
   7.1414 , 1.069067 , 0.002437 ,  45
   7.1414 , 1.069141 , 0.002437 ,  46
   7.1414 , 1.069314 , 0.002437 ,  47
   7.1414 , 1.068932 , 0.002437 ,  48
   7.1414 , 1.069469 , 0.002437 ,  49
   7.1414 , 1.069038 , 0.002437 ,  50
   7.1414 , 1.069260 , 0.002437 ,  51
   7.1414 , 1.069502 , 0.002437 ,  52
   7.1414 , 1.069299 , 0.002437 ,  53
   7.1414 , 1.069314 , 0.002437 ,  54
   7.1414 , 1.069176 , 0.002437 ,  55
   7.1414 , 1.069176 , 0.002437 ,  56
   7.1414 , 1.068938 , 0.002437 ,  57
   7.1414 , 1.069001 , 0.002437 ,  58
   7.1414 , 1.069488 , 0.002437 ,  59
   7.1414 , 1.069407 , 0.002437 ,  60
   7.1414 , 1.069457 , 0.002437 ,  61
   7.1414 , 1.068874 , 0.002437 ,  62
   7.1414 , 1.069306 , 0.002437 ,  63
   7.1414 , 1.069075 , 0.002437 ,  64
   7.1414 , 1.069000 , 0.002437 ,  65
   7.1414 , 1.068934 , 0.002437 ,  66
   7.1414 , 1.069157 , 0.002437 ,  67
   7.1414 , 1.068639 , 0.002437 ,  68
   7.1414 , 1.069092 , 0.002437 ,  69
   7.1414 , 1.069342 , 0.002437 ,  70
   7.1414 , 1.069506 , 0.002437 ,  71
   7.1414 , 1.068859 , 0.002437 ,  72
   7.1414 , 1.069753 , 0.002437 ,  73
   7.1414 , 1.069024 , 0.002437 ,  74
   7.1414 , 1.068971 , 0.002437 ,  75
   7.1414 , 1.069136 , 0.002437 ,  76
   7.1414 , 1.069093 , 0.002437 ,  77
   7.1414 , 1.068755 , 0.002437 ,  78
   7.1414 , 1.069102 , 0.002437 ,  79
   7.1414 , 1.069059 , 0.002437 ,  80
   7.1414 , 1.069301 , 0.002437 ,  81
   7.1414 , 1.068843 , 0.002437 ,  82
   7.1414 , 1.069293 , 0.002437 ,  83
   7.1414 , 1.068536 , 0.002437 ,  84
   7.1414 , 1.068953 , 0.002437 ,  85
   7.1414 , 1.069010 , 0.002437 ,  86
   7.1414 , 1.069073 , 0.002437 ,  87
   7.1414 , 1.069150 , 0.002437 ,  88
   7.1414 , 1.069220 , 0.002437 ,  89
   7.1414 , 1.069407 , 0.002437 ,  90
   7.1414 , 1.068833 , 0.002437 ,  91
   7.1414 , 1.069047 , 0.002437 ,  92
   7.1414 , 1.069201 , 0.002437 ,  93
   7.1414 , 1.069302 , 0.002437 ,  94
   7.1414 , 1.069531 , 0.002437 ,  95
   7.1414 , 1.068702 , 0.002437 ,  96
   7.1414 , 1.069275 , 0.002437 ,  97
   7.1414 , 1.068371 , 0.002437 ,  98
   7.1414 , 1.068689 , 0.002437 ,  99
   7.1414 , 1.069545 , 0.002437 , 100
   7.2111 , 1.074757 , 0.003052 ,   0
   7.2111 , 1.074956 , 0.003052 ,   1
   7.2111 , 1.074384 , 0.003052 ,   2
   7.2111 , 1.074788 , 0.003052 ,   3
   7.2111 , 1.074397 , 0.003052 ,   4
   7.2111 , 1.074540 , 0.003052 ,   5
   7.2111 , 1.074958 , 0.003052 ,   6
   7.2111 , 1.074829 , 0.003052 ,   7
   7.2111 , 1.074687 , 0.003052 ,   8
   7.2111 , 1.074807 , 0.003052 ,   9
   7.2111 , 1.074985 , 0.003052 ,  10
   7.2111 , 1.075073 , 0.003052 ,  11
   7.2111 , 1.074997 , 0.003052 ,  12
   7.2111 , 1.074034 , 0.003052 ,  13
   7.2111 , 1.075227 , 0.003052 ,  14
   7.2111 , 1.074936 , 0.003052 ,  15
   7.2111 , 1.074711 , 0.003052 ,  16
   7.2111 , 1.074993 , 0.003052 ,  17
   7.2111 , 1.074798 , 0.003052 ,  18
   7.2111 , 1.074800 , 0.003052 ,  19
   7.2111 , 1.074442 , 0.003052 ,  20
   7.2111 , 1.074766 , 0.003052 ,  21
   7.2111 , 1.074259 , 0.003052 ,  22
   7.2111 , 1.074545 , 0.003052 ,  23
   7.2111 , 1.075358 , 0.003052 ,  24
   7.2111 , 1.074736 , 0.003052 ,  25
   7.2111 , 1.075098 , 0.003052 ,  26
   7.2111 , 1.074327 , 0.003052 ,  27
   7.2111 , 1.074598 , 0.003052 ,  28
   7.2111 , 1.074842 , 0.003052 ,  29
   7.2111 , 1.074507 , 0.003052 ,  30
   7.2111 , 1.074810 , 0.003052 ,  31
   7.2111 , 1.074416 , 0.003052 ,  32
   7.2111 , 1.075076 , 0.003052 ,  33
   7.2111 , 1.074974 , 0.003052 ,  34
   7.2111 , 1.074437 , 0.003052 ,  35
   7.2111 , 1.075423 , 0.003052 ,  36
   7.2111 , 1.074799 , 0.003052 ,  37
   7.2111 , 1.075345 , 0.003052 ,  38
   7.2111 , 1.074725 , 0.003052 ,  39
   7.2111 , 1.074444 , 0.003052 ,  40
   7.2111 , 1.075121 , 0.003052 ,  41
   7.2111 , 1.074696 , 0.003052 ,  42
   7.2111 , 1.074951 , 0.003052 ,  43
   7.2111 , 1.075058 , 0.003052 ,  44
   7.2111 , 1.074592 , 0.003052 ,  45
   7.2111 , 1.074615 , 0.003052 ,  46
   7.2111 , 1.074920 , 0.003052 ,  47
   7.2111 , 1.074348 , 0.003052 ,  48
   7.2111 , 1.075205 , 0.003052 ,  49
   7.2111 , 1.074637 , 0.003052 ,  50
   7.2111 , 1.074735 , 0.003052 ,  51
   7.2111 , 1.074563 , 0.003052 ,  52
   7.2111 , 1.074975 , 0.003052 ,  53
   7.2111 , 1.074606 , 0.003052 ,  54
   7.2111 , 1.074684 , 0.003052 ,  55
   7.2111 , 1.074084 , 0.003052 ,  56
   7.2111 , 1.074633 , 0.003052 ,  57
   7.2111 , 1.074762 , 0.003052 ,  58
   7.2111 , 1.075021 , 0.003052 ,  59
   7.2111 , 1.074448 , 0.003052 ,  60
   7.2111 , 1.074722 , 0.003052 ,  61
   7.2111 , 1.074798 , 0.003052 ,  62
   7.2111 , 1.074911 , 0.003052 ,  63
   7.2111 , 1.075099 , 0.003052 ,  64
   7.2111 , 1.074445 , 0.003052 ,  65
   7.2111 , 1.074986 , 0.003052 ,  66
   7.2111 , 1.074448 , 0.003052 ,  67
   7.2111 , 1.074612 , 0.003052 ,  68
   7.2111 , 1.075176 , 0.003052 ,  69
   7.2111 , 1.074710 , 0.003052 ,  70
   7.2111 , 1.074817 , 0.003052 ,  71
   7.2111 , 1.074711 , 0.003052 ,  72
   7.2111 , 1.075190 , 0.003052 ,  73
   7.2111 , 1.074558 , 0.003052 ,  74
   7.2111 , 1.074654 , 0.003052 ,  75
   7.2111 , 1.074805 , 0.003052 ,  76
   7.2111 , 1.074658 , 0.003052 ,  77
   7.2111 , 1.074575 , 0.003052 ,  78
   7.2111 , 1.074589 , 0.003052 ,  79
   7.2111 , 1.074789 , 0.003052 ,  80
   7.2111 , 1.075260 , 0.003052 ,  81
   7.2111 , 1.074378 , 0.003052 ,  82
   7.2111 , 1.074337 , 0.003052 ,  83
   7.2111 , 1.074787 , 0.003052 ,  84
   7.2111 , 1.074433 , 0.003052 ,  85
   7.2111 , 1.074648 , 0.003052 ,  86
   7.2111 , 1.074903 , 0.003052 ,  87
   7.2111 , 1.075074 , 0.003052 ,  88
   7.2111 , 1.075052 , 0.003052 ,  89
   7.2111 , 1.075777 , 0.003052 ,  90
   7.2111 , 1.074221 , 0.003052 ,  91
   7.2111 , 1.074771 , 0.003052 ,  92
   7.2111 , 1.075103 , 0.003052 ,  93
   7.2111 , 1.074915 , 0.003052 ,  94
   7.2111 , 1.074613 , 0.003052 ,  95
   7.2111 , 1.074632 , 0.003052 ,  96
   7.2111 , 1.074837 , 0.003052 ,  97
   7.2111 , 1.074341 , 0.003052 ,  98
   7.2111 , 1.074068 , 0.003052 ,  99
   7.2111 , 1.074860 , 0.003052 , 100
   7.2801 , 1.079058 , 0.002214 ,   0
   7.2801 , 1.079068 , 0.002214 ,   1
   7.2801 , 1.078995 , 0.002214 ,   2
   7.2801 , 1.078913 , 0.002214 ,   3
   7.2801 , 1.078872 , 0.002214 ,   4
   7.2801 , 1.079232 , 0.002214 ,   5
   7.2801 , 1.079023 , 0.002214 ,   6
   7.2801 , 1.079078 , 0.002214 ,   7
   7.2801 , 1.078900 , 0.002214 ,   8
   7.2801 , 1.078987 , 0.002214 ,   9
   7.2801 , 1.078874 , 0.002214 ,  10
   7.2801 , 1.079182 , 0.002214 ,  11
   7.2801 , 1.078851 , 0.002214 ,  12
   7.2801 , 1.078923 , 0.002214 ,  13
   7.2801 , 1.079181 , 0.002214 ,  14
   7.2801 , 1.078909 , 0.002214 ,  15
   7.2801 , 1.079235 , 0.002214 ,  16
   7.2801 , 1.079052 , 0.002214 ,  17
   7.2801 , 1.079442 , 0.002214 ,  18
   7.2801 , 1.079005 , 0.002214 ,  19
   7.2801 , 1.079218 , 0.002214 ,  20
   7.2801 , 1.078838 , 0.002214 ,  21
   7.2801 , 1.079100 , 0.002214 ,  22
   7.2801 , 1.078600 , 0.002214 ,  23
   7.2801 , 1.079302 , 0.002214 ,  24
   7.2801 , 1.079318 , 0.002214 ,  25
   7.2801 , 1.079155 , 0.002214 ,  26
   7.2801 , 1.079023 , 0.002214 ,  27
   7.2801 , 1.078919 , 0.002214 ,  28
   7.2801 , 1.079005 , 0.002214 ,  29
   7.2801 , 1.079170 , 0.002214 ,  30
   7.2801 , 1.079141 , 0.002214 ,  31
   7.2801 , 1.078622 , 0.002214 ,  32
   7.2801 , 1.079386 , 0.002214 ,  33
   7.2801 , 1.078908 , 0.002214 ,  34
   7.2801 , 1.078714 , 0.002214 ,  35
   7.2801 , 1.079265 , 0.002214 ,  36
   7.2801 , 1.078998 , 0.002214 ,  37
   7.2801 , 1.079415 , 0.002214 ,  38
   7.2801 , 1.079239 , 0.002214 ,  39
   7.2801 , 1.079058 , 0.002214 ,  40
   7.2801 , 1.079217 , 0.002214 ,  41
   7.2801 , 1.078890 , 0.002214 ,  42
   7.2801 , 1.079060 , 0.002214 ,  43
   7.2801 , 1.079304 , 0.002214 ,  44
   7.2801 , 1.079256 , 0.002214 ,  45
   7.2801 , 1.079179 , 0.002214 ,  46
   7.2801 , 1.078924 , 0.002214 ,  47
   7.2801 , 1.079024 , 0.002214 ,  48
   7.2801 , 1.079052 , 0.002214 ,  49
   7.2801 , 1.078872 , 0.002214 ,  50
   7.2801 , 1.078890 , 0.002214 ,  51
   7.2801 , 1.078846 , 0.002214 ,  52
   7.2801 , 1.079247 , 0.002214 ,  53
   7.2801 , 1.078835 , 0.002214 ,  54
   7.2801 , 1.078884 , 0.002214 ,  55
   7.2801 , 1.079031 , 0.002214 ,  56
   7.2801 , 1.079177 , 0.002214 ,  57
   7.2801 , 1.078875 , 0.002214 ,  58
   7.2801 , 1.079373 , 0.002214 ,  59
   7.2801 , 1.078901 , 0.002214 ,  60
   7.2801 , 1.079021 , 0.002214 ,  61
   7.2801 , 1.079226 , 0.002214 ,  62
   7.2801 , 1.079164 , 0.002214 ,  63
   7.2801 , 1.079351 , 0.002214 ,  64
   7.2801 , 1.078651 , 0.002214 ,  65
   7.2801 , 1.079039 , 0.002214 ,  66
   7.2801 , 1.078970 , 0.002214 ,  67
   7.2801 , 1.079076 , 0.002214 ,  68
   7.2801 , 1.079156 , 0.002214 ,  69
   7.2801 , 1.079302 , 0.002214 ,  70
   7.2801 , 1.079138 , 0.002214 ,  71
   7.2801 , 1.079246 , 0.002214 ,  72
   7.2801 , 1.079266 , 0.002214 ,  73
   7.2801 , 1.078999 , 0.002214 ,  74
   7.2801 , 1.078822 , 0.002214 ,  75
   7.2801 , 1.078666 , 0.002214 ,  76
   7.2801 , 1.079317 , 0.002214 ,  77
   7.2801 , 1.079038 , 0.002214 ,  78
   7.2801 , 1.078892 , 0.002214 ,  79
   7.2801 , 1.078582 , 0.002214 ,  80
   7.2801 , 1.079175 , 0.002214 ,  81
   7.2801 , 1.078804 , 0.002214 ,  82
   7.2801 , 1.079084 , 0.002214 ,  83
   7.2801 , 1.079080 , 0.002214 ,  84
   7.2801 , 1.078713 , 0.002214 ,  85
   7.2801 , 1.078950 , 0.002214 ,  86
   7.2801 , 1.079204 , 0.002214 ,  87
   7.2801 , 1.079209 , 0.002214 ,  88
   7.2801 , 1.079379 , 0.002214 ,  89
   7.2801 , 1.079612 , 0.002214 ,  90
   7.2801 , 1.079156 , 0.002214 ,  91
   7.2801 , 1.078911 , 0.002214 ,  92
   7.2801 , 1.079554 , 0.002214 ,  93
   7.2801 , 1.079223 , 0.002214 ,  94
   7.2801 , 1.079478 , 0.002214 ,  95
   7.2801 , 1.078990 , 0.002214 ,  96
   7.2801 , 1.079243 , 0.002214 ,  97
   7.2801 , 1.078881 , 0.002214 ,  98
   7.2801 , 1.078326 , 0.002214 ,  99
   7.2801 , 1.078937 , 0.002214 , 100
   7.3485 , 1.081398 , 0.002330 ,   0
   7.3485 , 1.081503 , 0.002330 ,   1
   7.3485 , 1.081493 , 0.002330 ,   2
   7.3485 , 1.081546 , 0.002330 ,   3
   7.3485 , 1.081087 , 0.002330 ,   4
   7.3485 , 1.081448 , 0.002330 ,   5
   7.3485 , 1.081093 , 0.002330 ,   6
   7.3485 , 1.081421 , 0.002330 ,   7
   7.3485 , 1.081294 , 0.002330 ,   8
   7.3485 , 1.081678 , 0.002330 ,   9
   7.3485 , 1.081290 , 0.002330 ,  10
   7.3485 , 1.081785 , 0.002330 ,  11
   7.3485 , 1.081845 , 0.002330 ,  12
   7.3485 , 1.081400 , 0.002330 ,  13
   7.3485 , 1.081576 , 0.002330 ,  14
   7.3485 , 1.081352 , 0.002330 ,  15
   7.3485 , 1.081465 , 0.002330 ,  16
   7.3485 , 1.081279 , 0.002330 ,  17
   7.3485 , 1.080923 , 0.002330 ,  18
   7.3485 , 1.081037 , 0.002330 ,  19
   7.3485 , 1.081326 , 0.002330 ,  20
   7.3485 , 1.081465 , 0.002330 ,  21
   7.3485 , 1.081259 , 0.002330 ,  22
   7.3485 , 1.081428 , 0.002330 ,  23
   7.3485 , 1.081574 , 0.002330 ,  24
   7.3485 , 1.081315 , 0.002330 ,  25
   7.3485 , 1.081442 , 0.002330 ,  26
   7.3485 , 1.081434 , 0.002330 ,  27
   7.3485 , 1.080998 , 0.002330 ,  28
   7.3485 , 1.081248 , 0.002330 ,  29
   7.3485 , 1.081235 , 0.002330 ,  30
   7.3485 , 1.081453 , 0.002330 ,  31
   7.3485 , 1.081535 , 0.002330 ,  32
   7.3485 , 1.081606 , 0.002330 ,  33
   7.3485 , 1.081823 , 0.002330 ,  34
   7.3485 , 1.081505 , 0.002330 ,  35
   7.3485 , 1.081736 , 0.002330 ,  36
   7.3485 , 1.081775 , 0.002330 ,  37
   7.3485 , 1.081301 , 0.002330 ,  38
   7.3485 , 1.081293 , 0.002330 ,  39
   7.3485 , 1.081539 , 0.002330 ,  40
   7.3485 , 1.080936 , 0.002330 ,  41
   7.3485 , 1.081046 , 0.002330 ,  42
   7.3485 , 1.081630 , 0.002330 ,  43
   7.3485 , 1.081422 , 0.002330 ,  44
   7.3485 , 1.081280 , 0.002330 ,  45
   7.3485 , 1.081015 , 0.002330 ,  46
   7.3485 , 1.081443 , 0.002330 ,  47
   7.3485 , 1.081641 , 0.002330 ,  48
   7.3485 , 1.081691 , 0.002330 ,  49
   7.3485 , 1.081346 , 0.002330 ,  50
   7.3485 , 1.081534 , 0.002330 ,  51
   7.3485 , 1.081408 , 0.002330 ,  52
   7.3485 , 1.081555 , 0.002330 ,  53
   7.3485 , 1.081678 , 0.002330 ,  54
   7.3485 , 1.081095 , 0.002330 ,  55
   7.3485 , 1.081608 , 0.002330 ,  56
   7.3485 , 1.081434 , 0.002330 ,  57
   7.3485 , 1.081510 , 0.002330 ,  58
   7.3485 , 1.081787 , 0.002330 ,  59
   7.3485 , 1.081470 , 0.002330 ,  60
   7.3485 , 1.081631 , 0.002330 ,  61
   7.3485 , 1.081625 , 0.002330 ,  62
   7.3485 , 1.081554 , 0.002330 ,  63
   7.3485 , 1.081567 , 0.002330 ,  64
   7.3485 , 1.081344 , 0.002330 ,  65
   7.3485 , 1.081301 , 0.002330 ,  66
   7.3485 , 1.081540 , 0.002330 ,  67
   7.3485 , 1.080960 , 0.002330 ,  68
   7.3485 , 1.081922 , 0.002330 ,  69
   7.3485 , 1.081799 , 0.002330 ,  70
   7.3485 , 1.081370 , 0.002330 ,  71
   7.3485 , 1.081313 , 0.002330 ,  72
   7.3485 , 1.081463 , 0.002330 ,  73
   7.3485 , 1.080861 , 0.002330 ,  74
   7.3485 , 1.081158 , 0.002330 ,  75
   7.3485 , 1.081345 , 0.002330 ,  76
   7.3485 , 1.081131 , 0.002330 ,  77
   7.3485 , 1.081513 , 0.002330 ,  78
   7.3485 , 1.081279 , 0.002330 ,  79
   7.3485 , 1.081137 , 0.002330 ,  80
   7.3485 , 1.081524 , 0.002330 ,  81
   7.3485 , 1.080979 , 0.002330 ,  82
   7.3485 , 1.080960 , 0.002330 ,  83
   7.3485 , 1.081400 , 0.002330 ,  84
   7.3485 , 1.081189 , 0.002330 ,  85
   7.3485 , 1.081565 , 0.002330 ,  86
   7.3485 , 1.081603 , 0.002330 ,  87
   7.3485 , 1.081308 , 0.002330 ,  88
   7.3485 , 1.081493 , 0.002330 ,  89
   7.3485 , 1.081647 , 0.002330 ,  90
   7.3485 , 1.081196 , 0.002330 ,  91
   7.3485 , 1.081553 , 0.002330 ,  92
   7.3485 , 1.081518 , 0.002330 ,  93
   7.3485 , 1.081583 , 0.002330 ,  94
   7.3485 , 1.081205 , 0.002330 ,  95
   7.3485 , 1.081352 , 0.002330 ,  96
   7.3485 , 1.081017 , 0.002330 ,  97
   7.3485 , 1.081078 , 0.002330 ,  98
   7.3485 , 1.081238 , 0.002330 ,  99
   7.3485 , 1.081242 , 0.002330 , 100
   7.4833 , 1.091569 , 0.003009 ,   0
   7.4833 , 1.091794 , 0.003009 ,   1
   7.4833 , 1.091741 , 0.003009 ,   2
   7.4833 , 1.091279 , 0.003009 ,   3
   7.4833 , 1.091723 , 0.003009 ,   4
   7.4833 , 1.091680 , 0.003009 ,   5
   7.4833 , 1.091514 , 0.003009 ,   6
   7.4833 , 1.091843 , 0.003009 ,   7
   7.4833 , 1.091679 , 0.003009 ,   8
   7.4833 , 1.091711 , 0.003009 ,   9
   7.4833 , 1.091188 , 0.003009 ,  10
   7.4833 , 1.091794 , 0.003009 ,  11
   7.4833 , 1.091955 , 0.003009 ,  12
   7.4833 , 1.091705 , 0.003009 ,  13
   7.4833 , 1.091893 , 0.003009 ,  14
   7.4833 , 1.091667 , 0.003009 ,  15
   7.4833 , 1.091514 , 0.003009 ,  16
   7.4833 , 1.091095 , 0.003009 ,  17
   7.4833 , 1.091518 , 0.003009 ,  18
   7.4833 , 1.091645 , 0.003009 ,  19
   7.4833 , 1.091399 , 0.003009 ,  20
   7.4833 , 1.092000 , 0.003009 ,  21
   7.4833 , 1.091583 , 0.003009 ,  22
   7.4833 , 1.091454 , 0.003009 ,  23
   7.4833 , 1.091900 , 0.003009 ,  24
   7.4833 , 1.091689 , 0.003009 ,  25
   7.4833 , 1.091615 , 0.003009 ,  26
   7.4833 , 1.091427 , 0.003009 ,  27
   7.4833 , 1.091609 , 0.003009 ,  28
   7.4833 , 1.091262 , 0.003009 ,  29
   7.4833 , 1.091084 , 0.003009 ,  30
   7.4833 , 1.091925 , 0.003009 ,  31
   7.4833 , 1.091642 , 0.003009 ,  32
   7.4833 , 1.091576 , 0.003009 ,  33
   7.4833 , 1.091873 , 0.003009 ,  34
   7.4833 , 1.091462 , 0.003009 ,  35
   7.4833 , 1.091313 , 0.003009 ,  36
   7.4833 , 1.090905 , 0.003009 ,  37
   7.4833 , 1.091347 , 0.003009 ,  38
   7.4833 , 1.091091 , 0.003009 ,  39
   7.4833 , 1.091639 , 0.003009 ,  40
   7.4833 , 1.091066 , 0.003009 ,  41
   7.4833 , 1.091384 , 0.003009 ,  42
   7.4833 , 1.092167 , 0.003009 ,  43
   7.4833 , 1.092327 , 0.003009 ,  44
   7.4833 , 1.091293 , 0.003009 ,  45
   7.4833 , 1.090994 , 0.003009 ,  46
   7.4833 , 1.091981 , 0.003009 ,  47
   7.4833 , 1.091757 , 0.003009 ,  48
   7.4833 , 1.091961 , 0.003009 ,  49
   7.4833 , 1.091531 , 0.003009 ,  50
   7.4833 , 1.091534 , 0.003009 ,  51
   7.4833 , 1.091953 , 0.003009 ,  52
   7.4833 , 1.092030 , 0.003009 ,  53
   7.4833 , 1.092171 , 0.003009 ,  54
   7.4833 , 1.091238 , 0.003009 ,  55
   7.4833 , 1.091122 , 0.003009 ,  56
   7.4833 , 1.091938 , 0.003009 ,  57
   7.4833 , 1.091159 , 0.003009 ,  58
   7.4833 , 1.091856 , 0.003009 ,  59
   7.4833 , 1.091527 , 0.003009 ,  60
   7.4833 , 1.092126 , 0.003009 ,  61
   7.4833 , 1.091969 , 0.003009 ,  62
   7.4833 , 1.091783 , 0.003009 ,  63
   7.4833 , 1.091359 , 0.003009 ,  64
   7.4833 , 1.091269 , 0.003009 ,  65
   7.4833 , 1.091614 , 0.003009 ,  66
   7.4833 , 1.091469 , 0.003009 ,  67
   7.4833 , 1.091221 , 0.003009 ,  68
   7.4833 , 1.091805 , 0.003009 ,  69
   7.4833 , 1.091726 , 0.003009 ,  70
   7.4833 , 1.091709 , 0.003009 ,  71
   7.4833 , 1.091478 , 0.003009 ,  72
   7.4833 , 1.092028 , 0.003009 ,  73
   7.4833 , 1.091479 , 0.003009 ,  74
   7.4833 , 1.091544 , 0.003009 ,  75
   7.4833 , 1.091340 , 0.003009 ,  76
   7.4833 , 1.091033 , 0.003009 ,  77
   7.4833 , 1.091472 , 0.003009 ,  78
   7.4833 , 1.091351 , 0.003009 ,  79
   7.4833 , 1.091550 , 0.003009 ,  80
   7.4833 , 1.091732 , 0.003009 ,  81
   7.4833 , 1.091378 , 0.003009 ,  82
   7.4833 , 1.091207 , 0.003009 ,  83
   7.4833 , 1.091188 , 0.003009 ,  84
   7.4833 , 1.091758 , 0.003009 ,  85
   7.4833 , 1.091334 , 0.003009 ,  86
   7.4833 , 1.091709 , 0.003009 ,  87
   7.4833 , 1.091367 , 0.003009 ,  88
   7.4833 , 1.091289 , 0.003009 ,  89
   7.4833 , 1.091671 , 0.003009 ,  90
   7.4833 , 1.091533 , 0.003009 ,  91
   7.4833 , 1.091741 , 0.003009 ,  92
   7.4833 , 1.091995 , 0.003009 ,  93
   7.4833 , 1.091651 , 0.003009 ,  94
   7.4833 , 1.091826 , 0.003009 ,  95
   7.4833 , 1.091624 , 0.003009 ,  96
   7.4833 , 1.091226 , 0.003009 ,  97
   7.4833 , 1.091076 , 0.003009 ,  98
   7.4833 , 1.091276 , 0.003009 ,  99
   7.4833 , 1.091316 , 0.003009 , 100
   7.5498 , 1.084334 , 0.003068 ,   0
   7.5498 , 1.084505 , 0.003068 ,   1
   7.5498 , 1.084649 , 0.003068 ,   2
   7.5498 , 1.084001 , 0.003068 ,   3
   7.5498 , 1.083951 , 0.003068 ,   4
   7.5498 , 1.084540 , 0.003068 ,   5
   7.5498 , 1.084244 , 0.003068 ,   6
   7.5498 , 1.084768 , 0.003068 ,   7
   7.5498 , 1.084245 , 0.003068 ,   8
   7.5498 , 1.084662 , 0.003068 ,   9
   7.5498 , 1.084324 , 0.003068 ,  10
   7.5498 , 1.084786 , 0.003068 ,  11
   7.5498 , 1.084268 , 0.003068 ,  12
   7.5498 , 1.084182 , 0.003068 ,  13
   7.5498 , 1.084593 , 0.003068 ,  14
   7.5498 , 1.084464 , 0.003068 ,  15
   7.5498 , 1.084066 , 0.003068 ,  16
   7.5498 , 1.084379 , 0.003068 ,  17
   7.5498 , 1.083760 , 0.003068 ,  18
   7.5498 , 1.084470 , 0.003068 ,  19
   7.5498 , 1.085003 , 0.003068 ,  20
   7.5498 , 1.084550 , 0.003068 ,  21
   7.5498 , 1.083836 , 0.003068 ,  22
   7.5498 , 1.084241 , 0.003068 ,  23
   7.5498 , 1.083975 , 0.003068 ,  24
   7.5498 , 1.084051 , 0.003068 ,  25
   7.5498 , 1.084165 , 0.003068 ,  26
   7.5498 , 1.083980 , 0.003068 ,  27
   7.5498 , 1.084227 , 0.003068 ,  28
   7.5498 , 1.084408 , 0.003068 ,  29
   7.5498 , 1.084385 , 0.003068 ,  30
   7.5498 , 1.084441 , 0.003068 ,  31
   7.5498 , 1.084341 , 0.003068 ,  32
   7.5498 , 1.084524 , 0.003068 ,  33
   7.5498 , 1.084822 , 0.003068 ,  34
   7.5498 , 1.084208 , 0.003068 ,  35
   7.5498 , 1.084400 , 0.003068 ,  36
   7.5498 , 1.084401 , 0.003068 ,  37
   7.5498 , 1.084665 , 0.003068 ,  38
   7.5498 , 1.084268 , 0.003068 ,  39
   7.5498 , 1.084433 , 0.003068 ,  40
   7.5498 , 1.084456 , 0.003068 ,  41
   7.5498 , 1.084546 , 0.003068 ,  42
   7.5498 , 1.084792 , 0.003068 ,  43
   7.5498 , 1.084591 , 0.003068 ,  44
   7.5498 , 1.084250 , 0.003068 ,  45
   7.5498 , 1.083273 , 0.003068 ,  46
   7.5498 , 1.084808 , 0.003068 ,  47
   7.5498 , 1.084097 , 0.003068 ,  48
   7.5498 , 1.084850 , 0.003068 ,  49
   7.5498 , 1.084168 , 0.003068 ,  50
   7.5498 , 1.084572 , 0.003068 ,  51
   7.5498 , 1.084189 , 0.003068 ,  52
   7.5498 , 1.084640 , 0.003068 ,  53
   7.5498 , 1.085235 , 0.003068 ,  54
   7.5498 , 1.084370 , 0.003068 ,  55
   7.5498 , 1.084416 , 0.003068 ,  56
   7.5498 , 1.084237 , 0.003068 ,  57
   7.5498 , 1.084112 , 0.003068 ,  58
   7.5498 , 1.084505 , 0.003068 ,  59
   7.5498 , 1.083933 , 0.003068 ,  60
   7.5498 , 1.084456 , 0.003068 ,  61
   7.5498 , 1.084398 , 0.003068 ,  62
   7.5498 , 1.084297 , 0.003068 ,  63
   7.5498 , 1.084110 , 0.003068 ,  64
   7.5498 , 1.083949 , 0.003068 ,  65
   7.5498 , 1.084342 , 0.003068 ,  66
   7.5498 , 1.084186 , 0.003068 ,  67
   7.5498 , 1.084004 , 0.003068 ,  68
   7.5498 , 1.084475 , 0.003068 ,  69
   7.5498 , 1.084240 , 0.003068 ,  70
   7.5498 , 1.084521 , 0.003068 ,  71
   7.5498 , 1.084446 , 0.003068 ,  72
   7.5498 , 1.084659 , 0.003068 ,  73
   7.5498 , 1.084752 , 0.003068 ,  74
   7.5498 , 1.083708 , 0.003068 ,  75
   7.5498 , 1.084696 , 0.003068 ,  76
   7.5498 , 1.084552 , 0.003068 ,  77
   7.5498 , 1.084392 , 0.003068 ,  78
   7.5498 , 1.083922 , 0.003068 ,  79
   7.5498 , 1.084240 , 0.003068 ,  80
   7.5498 , 1.084478 , 0.003068 ,  81
   7.5498 , 1.084116 , 0.003068 ,  82
   7.5498 , 1.083837 , 0.003068 ,  83
   7.5498 , 1.083728 , 0.003068 ,  84
   7.5498 , 1.084141 , 0.003068 ,  85
   7.5498 , 1.084099 , 0.003068 ,  86
   7.5498 , 1.084570 , 0.003068 ,  87
   7.5498 , 1.084305 , 0.003068 ,  88
   7.5498 , 1.084351 , 0.003068 ,  89
   7.5498 , 1.084595 , 0.003068 ,  90
   7.5498 , 1.084188 , 0.003068 ,  91
   7.5498 , 1.084536 , 0.003068 ,  92
   7.5498 , 1.084126 , 0.003068 ,  93
   7.5498 , 1.084627 , 0.003068 ,  94
   7.5498 , 1.084215 , 0.003068 ,  95
   7.5498 , 1.084208 , 0.003068 ,  96
   7.5498 , 1.084180 , 0.003068 ,  97
   7.5498 , 1.083884 , 0.003068 ,  98
   7.5498 , 1.083961 , 0.003068 ,  99
   7.5498 , 1.084709 , 0.003068 , 100
   7.6158 , 1.095719 , 0.002946 ,   0
   7.6158 , 1.095470 , 0.002946 ,   1
   7.6158 , 1.095790 , 0.002946 ,   2
   7.6158 , 1.096055 , 0.002946 ,   3
   7.6158 , 1.095455 , 0.002946 ,   4
   7.6158 , 1.095573 , 0.002946 ,   5
   7.6158 , 1.095584 , 0.002946 ,   6
   7.6158 , 1.095360 , 0.002946 ,   7
   7.6158 , 1.095564 , 0.002946 ,   8
   7.6158 , 1.095684 , 0.002946 ,   9
   7.6158 , 1.095810 , 0.002946 ,  10
   7.6158 , 1.095703 , 0.002946 ,  11
   7.6158 , 1.095532 , 0.002946 ,  12
   7.6158 , 1.095066 , 0.002946 ,  13
   7.6158 , 1.095975 , 0.002946 ,  14
   7.6158 , 1.095305 , 0.002946 ,  15
   7.6158 , 1.095828 , 0.002946 ,  16
   7.6158 , 1.095864 , 0.002946 ,  17
   7.6158 , 1.095756 , 0.002946 ,  18
   7.6158 , 1.095348 , 0.002946 ,  19
   7.6158 , 1.095489 , 0.002946 ,  20
   7.6158 , 1.095937 , 0.002946 ,  21
   7.6158 , 1.095699 , 0.002946 ,  22
   7.6158 , 1.095560 , 0.002946 ,  23
   7.6158 , 1.095923 , 0.002946 ,  24
   7.6158 , 1.096010 , 0.002946 ,  25
   7.6158 , 1.095885 , 0.002946 ,  26
   7.6158 , 1.095166 , 0.002946 ,  27
   7.6158 , 1.095438 , 0.002946 ,  28
   7.6158 , 1.095899 , 0.002946 ,  29
   7.6158 , 1.095427 , 0.002946 ,  30
   7.6158 , 1.095602 , 0.002946 ,  31
   7.6158 , 1.095704 , 0.002946 ,  32
   7.6158 , 1.096063 , 0.002946 ,  33
   7.6158 , 1.095870 , 0.002946 ,  34
   7.6158 , 1.095790 , 0.002946 ,  35
   7.6158 , 1.096014 , 0.002946 ,  36
   7.6158 , 1.095090 , 0.002946 ,  37
   7.6158 , 1.096052 , 0.002946 ,  38
   7.6158 , 1.095933 , 0.002946 ,  39
   7.6158 , 1.095832 , 0.002946 ,  40
   7.6158 , 1.095301 , 0.002946 ,  41
   7.6158 , 1.095506 , 0.002946 ,  42
   7.6158 , 1.095668 , 0.002946 ,  43
   7.6158 , 1.096132 , 0.002946 ,  44
   7.6158 , 1.095527 , 0.002946 ,  45
   7.6158 , 1.095536 , 0.002946 ,  46
   7.6158 , 1.096166 , 0.002946 ,  47
   7.6158 , 1.095144 , 0.002946 ,  48
   7.6158 , 1.095706 , 0.002946 ,  49
   7.6158 , 1.095492 , 0.002946 ,  50
   7.6158 , 1.095828 , 0.002946 ,  51
   7.6158 , 1.095893 , 0.002946 ,  52
   7.6158 , 1.095564 , 0.002946 ,  53
   7.6158 , 1.096065 , 0.002946 ,  54
   7.6158 , 1.095778 , 0.002946 ,  55
   7.6158 , 1.095140 , 0.002946 ,  56
   7.6158 , 1.095914 , 0.002946 ,  57
   7.6158 , 1.095722 , 0.002946 ,  58
   7.6158 , 1.095867 , 0.002946 ,  59
   7.6158 , 1.095269 , 0.002946 ,  60
   7.6158 , 1.095546 , 0.002946 ,  61
   7.6158 , 1.096145 , 0.002946 ,  62
   7.6158 , 1.096162 , 0.002946 ,  63
   7.6158 , 1.096009 , 0.002946 ,  64
   7.6158 , 1.095548 , 0.002946 ,  65
   7.6158 , 1.096055 , 0.002946 ,  66
   7.6158 , 1.095645 , 0.002946 ,  67
   7.6158 , 1.095942 , 0.002946 ,  68
   7.6158 , 1.096060 , 0.002946 ,  69
   7.6158 , 1.095818 , 0.002946 ,  70
   7.6158 , 1.095541 , 0.002946 ,  71
   7.6158 , 1.096069 , 0.002946 ,  72
   7.6158 , 1.095937 , 0.002946 ,  73
   7.6158 , 1.095888 , 0.002946 ,  74
   7.6158 , 1.095607 , 0.002946 ,  75
   7.6158 , 1.095729 , 0.002946 ,  76
   7.6158 , 1.095438 , 0.002946 ,  77
   7.6158 , 1.095955 , 0.002946 ,  78
   7.6158 , 1.095952 , 0.002946 ,  79
   7.6158 , 1.095363 , 0.002946 ,  80
   7.6158 , 1.096029 , 0.002946 ,  81
   7.6158 , 1.095127 , 0.002946 ,  82
   7.6158 , 1.095078 , 0.002946 ,  83
   7.6158 , 1.095264 , 0.002946 ,  84
   7.6158 , 1.095822 , 0.002946 ,  85
   7.6158 , 1.096173 , 0.002946 ,  86
   7.6158 , 1.095878 , 0.002946 ,  87
   7.6158 , 1.095562 , 0.002946 ,  88
   7.6158 , 1.095988 , 0.002946 ,  89
   7.6158 , 1.096343 , 0.002946 ,  90
   7.6158 , 1.095958 , 0.002946 ,  91
   7.6158 , 1.095392 , 0.002946 ,  92
   7.6158 , 1.096153 , 0.002946 ,  93
   7.6158 , 1.096219 , 0.002946 ,  94
   7.6158 , 1.095874 , 0.002946 ,  95
   7.6158 , 1.095644 , 0.002946 ,  96
   7.6158 , 1.095836 , 0.002946 ,  97
   7.6158 , 1.095466 , 0.002946 ,  98
   7.6158 , 1.095537 , 0.002946 ,  99
   7.6158 , 1.095868 , 0.002946 , 100
   7.6811 , 1.097481 , 0.003395 ,   0
   7.6811 , 1.097317 , 0.003395 ,   1
   7.6811 , 1.097861 , 0.003395 ,   2
   7.6811 , 1.097326 , 0.003395 ,   3
   7.6811 , 1.097513 , 0.003395 ,   4
   7.6811 , 1.097288 , 0.003395 ,   5
   7.6811 , 1.097715 , 0.003395 ,   6
   7.6811 , 1.097957 , 0.003395 ,   7
   7.6811 , 1.097870 , 0.003395 ,   8
   7.6811 , 1.097653 , 0.003395 ,   9
   7.6811 , 1.097457 , 0.003395 ,  10
   7.6811 , 1.097661 , 0.003395 ,  11
   7.6811 , 1.097679 , 0.003395 ,  12
   7.6811 , 1.096857 , 0.003395 ,  13
   7.6811 , 1.097117 , 0.003395 ,  14
   7.6811 , 1.097712 , 0.003395 ,  15
   7.6811 , 1.096987 , 0.003395 ,  16
   7.6811 , 1.097464 , 0.003395 ,  17
   7.6811 , 1.097429 , 0.003395 ,  18
   7.6811 , 1.097754 , 0.003395 ,  19
   7.6811 , 1.097678 , 0.003395 ,  20
   7.6811 , 1.097430 , 0.003395 ,  21
   7.6811 , 1.097269 , 0.003395 ,  22
   7.6811 , 1.097229 , 0.003395 ,  23
   7.6811 , 1.097933 , 0.003395 ,  24
   7.6811 , 1.097135 , 0.003395 ,  25
   7.6811 , 1.097449 , 0.003395 ,  26
   7.6811 , 1.097545 , 0.003395 ,  27
   7.6811 , 1.097408 , 0.003395 ,  28
   7.6811 , 1.097359 , 0.003395 ,  29
   7.6811 , 1.096815 , 0.003395 ,  30
   7.6811 , 1.098172 , 0.003395 ,  31
   7.6811 , 1.097765 , 0.003395 ,  32
   7.6811 , 1.097999 , 0.003395 ,  33
   7.6811 , 1.097648 , 0.003395 ,  34
   7.6811 , 1.097711 , 0.003395 ,  35
   7.6811 , 1.097900 , 0.003395 ,  36
   7.6811 , 1.097523 , 0.003395 ,  37
   7.6811 , 1.097350 , 0.003395 ,  38
   7.6811 , 1.097329 , 0.003395 ,  39
   7.6811 , 1.097321 , 0.003395 ,  40
   7.6811 , 1.097162 , 0.003395 ,  41
   7.6811 , 1.097054 , 0.003395 ,  42
   7.6811 , 1.098017 , 0.003395 ,  43
   7.6811 , 1.097620 , 0.003395 ,  44
   7.6811 , 1.097224 , 0.003395 ,  45
   7.6811 , 1.097155 , 0.003395 ,  46
   7.6811 , 1.097524 , 0.003395 ,  47
   7.6811 , 1.097955 , 0.003395 ,  48
   7.6811 , 1.098101 , 0.003395 ,  49
   7.6811 , 1.097449 , 0.003395 ,  50
   7.6811 , 1.097365 , 0.003395 ,  51
   7.6811 , 1.097811 , 0.003395 ,  52
   7.6811 , 1.097904 , 0.003395 ,  53
   7.6811 , 1.097653 , 0.003395 ,  54
   7.6811 , 1.097546 , 0.003395 ,  55
   7.6811 , 1.097104 , 0.003395 ,  56
   7.6811 , 1.097489 , 0.003395 ,  57
   7.6811 , 1.097138 , 0.003395 ,  58
   7.6811 , 1.097579 , 0.003395 ,  59
   7.6811 , 1.097140 , 0.003395 ,  60
   7.6811 , 1.097615 , 0.003395 ,  61
   7.6811 , 1.098181 , 0.003395 ,  62
   7.6811 , 1.097733 , 0.003395 ,  63
   7.6811 , 1.097342 , 0.003395 ,  64
   7.6811 , 1.097295 , 0.003395 ,  65
   7.6811 , 1.097622 , 0.003395 ,  66
   7.6811 , 1.097200 , 0.003395 ,  67
   7.6811 , 1.097181 , 0.003395 ,  68
   7.6811 , 1.098029 , 0.003395 ,  69
   7.6811 , 1.097906 , 0.003395 ,  70
   7.6811 , 1.097770 , 0.003395 ,  71
   7.6811 , 1.097483 , 0.003395 ,  72
   7.6811 , 1.097799 , 0.003395 ,  73
   7.6811 , 1.097915 , 0.003395 ,  74
   7.6811 , 1.097359 , 0.003395 ,  75
   7.6811 , 1.097421 , 0.003395 ,  76
   7.6811 , 1.096952 , 0.003395 ,  77
   7.6811 , 1.097018 , 0.003395 ,  78
   7.6811 , 1.097342 , 0.003395 ,  79
   7.6811 , 1.097095 , 0.003395 ,  80
   7.6811 , 1.097825 , 0.003395 ,  81
   7.6811 , 1.096609 , 0.003395 ,  82
   7.6811 , 1.096641 , 0.003395 ,  83
   7.6811 , 1.096861 , 0.003395 ,  84
   7.6811 , 1.097441 , 0.003395 ,  85
   7.6811 , 1.097318 , 0.003395 ,  86
   7.6811 , 1.097883 , 0.003395 ,  87
   7.6811 , 1.096928 , 0.003395 ,  88
   7.6811 , 1.097471 , 0.003395 ,  89
   7.6811 , 1.097331 , 0.003395 ,  90
   7.6811 , 1.097469 , 0.003395 ,  91
   7.6811 , 1.097706 , 0.003395 ,  92
   7.6811 , 1.097499 , 0.003395 ,  93
   7.6811 , 1.097554 , 0.003395 ,  94
   7.6811 , 1.097995 , 0.003395 ,  95
   7.6811 , 1.096889 , 0.003395 ,  96
   7.6811 , 1.097503 , 0.003395 ,  97
   7.6811 , 1.097249 , 0.003395 ,  98
   7.6811 , 1.097294 , 0.003395 ,  99
   7.6811 , 1.097753 , 0.003395 , 100
   7.8102 , 1.104833 , 0.002900 ,   0
   7.8102 , 1.104771 , 0.002900 ,   1
   7.8102 , 1.105174 , 0.002900 ,   2
   7.8102 , 1.105033 , 0.002900 ,   3
   7.8102 , 1.104979 , 0.002900 ,   4
   7.8102 , 1.104584 , 0.002900 ,   5
   7.8102 , 1.104862 , 0.002900 ,   6
   7.8102 , 1.105114 , 0.002900 ,   7
   7.8102 , 1.104829 , 0.002900 ,   8
   7.8102 , 1.104983 , 0.002900 ,   9
   7.8102 , 1.105098 , 0.002900 ,  10
   7.8102 , 1.104977 , 0.002900 ,  11
   7.8102 , 1.105006 , 0.002900 ,  12
   7.8102 , 1.104745 , 0.002900 ,  13
   7.8102 , 1.105237 , 0.002900 ,  14
   7.8102 , 1.105015 , 0.002900 ,  15
   7.8102 , 1.104702 , 0.002900 ,  16
   7.8102 , 1.104731 , 0.002900 ,  17
   7.8102 , 1.104922 , 0.002900 ,  18
   7.8102 , 1.104673 , 0.002900 ,  19
   7.8102 , 1.104871 , 0.002900 ,  20
   7.8102 , 1.104507 , 0.002900 ,  21
   7.8102 , 1.104987 , 0.002900 ,  22
   7.8102 , 1.104418 , 0.002900 ,  23
   7.8102 , 1.105105 , 0.002900 ,  24
   7.8102 , 1.104522 , 0.002900 ,  25
   7.8102 , 1.104965 , 0.002900 ,  26
   7.8102 , 1.104386 , 0.002900 ,  27
   7.8102 , 1.104808 , 0.002900 ,  28
   7.8102 , 1.104902 , 0.002900 ,  29
   7.8102 , 1.104339 , 0.002900 ,  30
   7.8102 , 1.105320 , 0.002900 ,  31
   7.8102 , 1.104883 , 0.002900 ,  32
   7.8102 , 1.104955 , 0.002900 ,  33
   7.8102 , 1.104981 , 0.002900 ,  34
   7.8102 , 1.105014 , 0.002900 ,  35
   7.8102 , 1.105427 , 0.002900 ,  36
   7.8102 , 1.105004 , 0.002900 ,  37
   7.8102 , 1.104634 , 0.002900 ,  38
   7.8102 , 1.104691 , 0.002900 ,  39
   7.8102 , 1.104210 , 0.002900 ,  40
   7.8102 , 1.104798 , 0.002900 ,  41
   7.8102 , 1.104611 , 0.002900 ,  42
   7.8102 , 1.105202 , 0.002900 ,  43
   7.8102 , 1.105171 , 0.002900 ,  44
   7.8102 , 1.104729 , 0.002900 ,  45
   7.8102 , 1.104934 , 0.002900 ,  46
   7.8102 , 1.104845 , 0.002900 ,  47
   7.8102 , 1.104932 , 0.002900 ,  48
   7.8102 , 1.105664 , 0.002900 ,  49
   7.8102 , 1.104673 , 0.002900 ,  50
   7.8102 , 1.105052 , 0.002900 ,  51
   7.8102 , 1.104609 , 0.002900 ,  52
   7.8102 , 1.104926 , 0.002900 ,  53
   7.8102 , 1.105236 , 0.002900 ,  54
   7.8102 , 1.104333 , 0.002900 ,  55
   7.8102 , 1.104560 , 0.002900 ,  56
   7.8102 , 1.104782 , 0.002900 ,  57
   7.8102 , 1.104443 , 0.002900 ,  58
   7.8102 , 1.104887 , 0.002900 ,  59
   7.8102 , 1.104481 , 0.002900 ,  60
   7.8102 , 1.104455 , 0.002900 ,  61
   7.8102 , 1.104739 , 0.002900 ,  62
   7.8102 , 1.104913 , 0.002900 ,  63
   7.8102 , 1.104692 , 0.002900 ,  64
   7.8102 , 1.104866 , 0.002900 ,  65
   7.8102 , 1.104941 , 0.002900 ,  66
   7.8102 , 1.105334 , 0.002900 ,  67
   7.8102 , 1.104553 , 0.002900 ,  68
   7.8102 , 1.105291 , 0.002900 ,  69
   7.8102 , 1.104973 , 0.002900 ,  70
   7.8102 , 1.104894 , 0.002900 ,  71
   7.8102 , 1.105025 , 0.002900 ,  72
   7.8102 , 1.105179 , 0.002900 ,  73
   7.8102 , 1.104501 , 0.002900 ,  74
   7.8102 , 1.104758 , 0.002900 ,  75
   7.8102 , 1.104872 , 0.002900 ,  76
   7.8102 , 1.104812 , 0.002900 ,  77
   7.8102 , 1.104613 , 0.002900 ,  78
   7.8102 , 1.104472 , 0.002900 ,  79
   7.8102 , 1.104874 , 0.002900 ,  80
   7.8102 , 1.105324 , 0.002900 ,  81
   7.8102 , 1.103949 , 0.002900 ,  82
   7.8102 , 1.104271 , 0.002900 ,  83
   7.8102 , 1.105028 , 0.002900 ,  84
   7.8102 , 1.104928 , 0.002900 ,  85
   7.8102 , 1.104799 , 0.002900 ,  86
   7.8102 , 1.104895 , 0.002900 ,  87
   7.8102 , 1.104870 , 0.002900 ,  88
   7.8102 , 1.104761 , 0.002900 ,  89
   7.8102 , 1.105344 , 0.002900 ,  90
   7.8102 , 1.104767 , 0.002900 ,  91
   7.8102 , 1.104696 , 0.002900 ,  92
   7.8102 , 1.105199 , 0.002900 ,  93
   7.8102 , 1.105020 , 0.002900 ,  94
   7.8102 , 1.104836 , 0.002900 ,  95
   7.8102 , 1.104628 , 0.002900 ,  96
   7.8102 , 1.104325 , 0.002900 ,  97
   7.8102 , 1.104557 , 0.002900 ,  98
   7.8102 , 1.104342 , 0.002900 ,  99
   7.8102 , 1.104801 , 0.002900 , 100
   7.8740 , 1.105999 , 0.003365 ,   0
   7.8740 , 1.105959 , 0.003365 ,   1
   7.8740 , 1.106193 , 0.003365 ,   2
   7.8740 , 1.105938 , 0.003365 ,   3
   7.8740 , 1.105984 , 0.003365 ,   4
   7.8740 , 1.105975 , 0.003365 ,   5
   7.8740 , 1.105655 , 0.003365 ,   6
   7.8740 , 1.106135 , 0.003365 ,   7
   7.8740 , 1.106018 , 0.003365 ,   8
   7.8740 , 1.106450 , 0.003365 ,   9
   7.8740 , 1.105868 , 0.003365 ,  10
   7.8740 , 1.106380 , 0.003365 ,  11
   7.8740 , 1.105926 , 0.003365 ,  12
   7.8740 , 1.105696 , 0.003365 ,  13
   7.8740 , 1.105965 , 0.003365 ,  14
   7.8740 , 1.106013 , 0.003365 ,  15
   7.8740 , 1.106074 , 0.003365 ,  16
   7.8740 , 1.105904 , 0.003365 ,  17
   7.8740 , 1.105509 , 0.003365 ,  18
   7.8740 , 1.106205 , 0.003365 ,  19
   7.8740 , 1.105983 , 0.003365 ,  20
   7.8740 , 1.105596 , 0.003365 ,  21
   7.8740 , 1.106314 , 0.003365 ,  22
   7.8740 , 1.106244 , 0.003365 ,  23
   7.8740 , 1.106097 , 0.003365 ,  24
   7.8740 , 1.106076 , 0.003365 ,  25
   7.8740 , 1.105866 , 0.003365 ,  26
   7.8740 , 1.105998 , 0.003365 ,  27
   7.8740 , 1.105978 , 0.003365 ,  28
   7.8740 , 1.105321 , 0.003365 ,  29
   7.8740 , 1.106047 , 0.003365 ,  30
   7.8740 , 1.106119 , 0.003365 ,  31
   7.8740 , 1.105784 , 0.003365 ,  32
   7.8740 , 1.106586 , 0.003365 ,  33
   7.8740 , 1.106208 , 0.003365 ,  34
   7.8740 , 1.106158 , 0.003365 ,  35
   7.8740 , 1.106224 , 0.003365 ,  36
   7.8740 , 1.106055 , 0.003365 ,  37
   7.8740 , 1.106428 , 0.003365 ,  38
   7.8740 , 1.105729 , 0.003365 ,  39
   7.8740 , 1.106232 , 0.003365 ,  40
   7.8740 , 1.105339 , 0.003365 ,  41
   7.8740 , 1.106006 , 0.003365 ,  42
   7.8740 , 1.106187 , 0.003365 ,  43
   7.8740 , 1.106655 , 0.003365 ,  44
   7.8740 , 1.105840 , 0.003365 ,  45
   7.8740 , 1.105764 , 0.003365 ,  46
   7.8740 , 1.106395 , 0.003365 ,  47
   7.8740 , 1.105609 , 0.003365 ,  48
   7.8740 , 1.106285 , 0.003365 ,  49
   7.8740 , 1.105918 , 0.003365 ,  50
   7.8740 , 1.106528 , 0.003365 ,  51
   7.8740 , 1.106169 , 0.003365 ,  52
   7.8740 , 1.105814 , 0.003365 ,  53
   7.8740 , 1.106166 , 0.003365 ,  54
   7.8740 , 1.106012 , 0.003365 ,  55
   7.8740 , 1.106036 , 0.003365 ,  56
   7.8740 , 1.106378 , 0.003365 ,  57
   7.8740 , 1.105902 , 0.003365 ,  58
   7.8740 , 1.106608 , 0.003365 ,  59
   7.8740 , 1.105827 , 0.003365 ,  60
   7.8740 , 1.106201 , 0.003365 ,  61
   7.8740 , 1.106032 , 0.003365 ,  62
   7.8740 , 1.106408 , 0.003365 ,  63
   7.8740 , 1.105995 , 0.003365 ,  64
   7.8740 , 1.104886 , 0.003365 ,  65
   7.8740 , 1.105286 , 0.003365 ,  66
   7.8740 , 1.106026 , 0.003365 ,  67
   7.8740 , 1.105684 , 0.003365 ,  68
   7.8740 , 1.106654 , 0.003365 ,  69
   7.8740 , 1.106437 , 0.003365 ,  70
   7.8740 , 1.106630 , 0.003365 ,  71
   7.8740 , 1.106048 , 0.003365 ,  72
   7.8740 , 1.106174 , 0.003365 ,  73
   7.8740 , 1.105783 , 0.003365 ,  74
   7.8740 , 1.105861 , 0.003365 ,  75
   7.8740 , 1.105880 , 0.003365 ,  76
   7.8740 , 1.105944 , 0.003365 ,  77
   7.8740 , 1.105644 , 0.003365 ,  78
   7.8740 , 1.105969 , 0.003365 ,  79
   7.8740 , 1.105711 , 0.003365 ,  80
   7.8740 , 1.106418 , 0.003365 ,  81
   7.8740 , 1.105413 , 0.003365 ,  82
   7.8740 , 1.105274 , 0.003365 ,  83
   7.8740 , 1.106037 , 0.003365 ,  84
   7.8740 , 1.105883 , 0.003365 ,  85
   7.8740 , 1.105688 , 0.003365 ,  86
   7.8740 , 1.106226 , 0.003365 ,  87
   7.8740 , 1.106275 , 0.003365 ,  88
   7.8740 , 1.106137 , 0.003365 ,  89
   7.8740 , 1.106471 , 0.003365 ,  90
   7.8740 , 1.105673 , 0.003365 ,  91
   7.8740 , 1.105914 , 0.003365 ,  92
   7.8740 , 1.106570 , 0.003365 ,  93
   7.8740 , 1.105503 , 0.003365 ,  94
   7.8740 , 1.106202 , 0.003365 ,  95
   7.8740 , 1.105906 , 0.003365 ,  96
   7.8740 , 1.105965 , 0.003365 ,  97
   7.8740 , 1.105643 , 0.003365 ,  98
   7.8740 , 1.105208 , 0.003365 ,  99
   7.8740 , 1.105936 , 0.003365 , 100
   8.0000 , 1.112609 , 0.004388 ,   0
   8.0000 , 1.113035 , 0.004388 ,   1
   8.0000 , 1.112801 , 0.004388 ,   2
   8.0000 , 1.112386 , 0.004388 ,   3
   8.0000 , 1.112806 , 0.004388 ,   4
   8.0000 , 1.112785 , 0.004388 ,   5
   8.0000 , 1.112828 , 0.004388 ,   6
   8.0000 , 1.112719 , 0.004388 ,   7
   8.0000 , 1.112185 , 0.004388 ,   8
   8.0000 , 1.112151 , 0.004388 ,   9
   8.0000 , 1.112280 , 0.004388 ,  10
   8.0000 , 1.112519 , 0.004388 ,  11
   8.0000 , 1.112851 , 0.004388 ,  12
   8.0000 , 1.112495 , 0.004388 ,  13
   8.0000 , 1.112868 , 0.004388 ,  14
   8.0000 , 1.112610 , 0.004388 ,  15
   8.0000 , 1.112952 , 0.004388 ,  16
   8.0000 , 1.112243 , 0.004388 ,  17
   8.0000 , 1.112886 , 0.004388 ,  18
   8.0000 , 1.111353 , 0.004388 ,  19
   8.0000 , 1.112680 , 0.004388 ,  20
   8.0000 , 1.112761 , 0.004388 ,  21
   8.0000 , 1.112970 , 0.004388 ,  22
   8.0000 , 1.112845 , 0.004388 ,  23
   8.0000 , 1.112484 , 0.004388 ,  24
   8.0000 , 1.112266 , 0.004388 ,  25
   8.0000 , 1.111857 , 0.004388 ,  26
   8.0000 , 1.112839 , 0.004388 ,  27
   8.0000 , 1.112033 , 0.004388 ,  28
   8.0000 , 1.112967 , 0.004388 ,  29
   8.0000 , 1.112498 , 0.004388 ,  30
   8.0000 , 1.112844 , 0.004388 ,  31
   8.0000 , 1.111835 , 0.004388 ,  32
   8.0000 , 1.113085 , 0.004388 ,  33
   8.0000 , 1.112875 , 0.004388 ,  34
   8.0000 , 1.112405 , 0.004388 ,  35
   8.0000 , 1.113263 , 0.004388 ,  36
   8.0000 , 1.112881 , 0.004388 ,  37
   8.0000 , 1.113035 , 0.004388 ,  38
   8.0000 , 1.111854 , 0.004388 ,  39
   8.0000 , 1.112403 , 0.004388 ,  40
   8.0000 , 1.111819 , 0.004388 ,  41
   8.0000 , 1.112314 , 0.004388 ,  42
   8.0000 , 1.112996 , 0.004388 ,  43
   8.0000 , 1.112270 , 0.004388 ,  44
   8.0000 , 1.112059 , 0.004388 ,  45
   8.0000 , 1.112012 , 0.004388 ,  46
   8.0000 , 1.111998 , 0.004388 ,  47
   8.0000 , 1.111942 , 0.004388 ,  48
   8.0000 , 1.112529 , 0.004388 ,  49
   8.0000 , 1.112811 , 0.004388 ,  50
   8.0000 , 1.112369 , 0.004388 ,  51
   8.0000 , 1.112363 , 0.004388 ,  52
   8.0000 , 1.112856 , 0.004388 ,  53
   8.0000 , 1.112849 , 0.004388 ,  54
   8.0000 , 1.112734 , 0.004388 ,  55
   8.0000 , 1.113297 , 0.004388 ,  56
   8.0000 , 1.112239 , 0.004388 ,  57
   8.0000 , 1.112869 , 0.004388 ,  58
   8.0000 , 1.112628 , 0.004388 ,  59
   8.0000 , 1.112241 , 0.004388 ,  60
   8.0000 , 1.113088 , 0.004388 ,  61
   8.0000 , 1.113265 , 0.004388 ,  62
   8.0000 , 1.112382 , 0.004388 ,  63
   8.0000 , 1.113048 , 0.004388 ,  64
   8.0000 , 1.113314 , 0.004388 ,  65
   8.0000 , 1.113584 , 0.004388 ,  66
   8.0000 , 1.113458 , 0.004388 ,  67
   8.0000 , 1.112405 , 0.004388 ,  68
   8.0000 , 1.111762 , 0.004388 ,  69
   8.0000 , 1.113159 , 0.004388 ,  70
   8.0000 , 1.112276 , 0.004388 ,  71
   8.0000 , 1.112410 , 0.004388 ,  72
   8.0000 , 1.112242 , 0.004388 ,  73
   8.0000 , 1.112562 , 0.004388 ,  74
   8.0000 , 1.112587 , 0.004388 ,  75
   8.0000 , 1.112742 , 0.004388 ,  76
   8.0000 , 1.113538 , 0.004388 ,  77
   8.0000 , 1.112632 , 0.004388 ,  78
   8.0000 , 1.112201 , 0.004388 ,  79
   8.0000 , 1.112936 , 0.004388 ,  80
   8.0000 , 1.112208 , 0.004388 ,  81
   8.0000 , 1.112902 , 0.004388 ,  82
   8.0000 , 1.112879 , 0.004388 ,  83
   8.0000 , 1.112596 , 0.004388 ,  84
   8.0000 , 1.112623 , 0.004388 ,  85
   8.0000 , 1.112745 , 0.004388 ,  86
   8.0000 , 1.113400 , 0.004388 ,  87
   8.0000 , 1.113172 , 0.004388 ,  88
   8.0000 , 1.112253 , 0.004388 ,  89
   8.0000 , 1.112775 , 0.004388 ,  90
   8.0000 , 1.112651 , 0.004388 ,  91
   8.0000 , 1.112251 , 0.004388 ,  92
   8.0000 , 1.112801 , 0.004388 ,  93
   8.0000 , 1.113096 , 0.004388 ,  94
   8.0000 , 1.112401 , 0.004388 ,  95
   8.0000 , 1.112090 , 0.004388 ,  96
   8.0000 , 1.112616 , 0.004388 ,  97
   8.0000 , 1.111715 , 0.004388 ,  98
   8.0000 , 1.113231 , 0.004388 ,  99
   8.0000 , 1.112287 , 0.004388 , 100


==> paper_scales_misc/l3296f211b630m0074m037m440_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.082066 , 0.000007 ,   0
   1.4091 , 0.082066 , 0.000007 ,   1
   1.4091 , 0.082066 , 0.000007 ,   2
   1.4091 , 0.082065 , 0.000007 ,   3
   1.4091 , 0.082066 , 0.000007 ,   4
   1.4091 , 0.082066 , 0.000007 ,   5
   1.4091 , 0.082065 , 0.000007 ,   6
   1.4091 , 0.082066 , 0.000007 ,   7
   1.4091 , 0.082066 , 0.000007 ,   8
   1.4091 , 0.082064 , 0.000007 ,   9
   1.4091 , 0.082066 , 0.000007 ,  10
   1.4091 , 0.082066 , 0.000007 ,  11
   1.4091 , 0.082067 , 0.000007 ,  12
   1.4091 , 0.082065 , 0.000007 ,  13
   1.4091 , 0.082064 , 0.000007 ,  14
   1.4091 , 0.082066 , 0.000007 ,  15
   1.4091 , 0.082065 , 0.000007 ,  16
   1.4091 , 0.082065 , 0.000007 ,  17
   1.4091 , 0.082065 , 0.000007 ,  18
   1.4091 , 0.082065 , 0.000007 ,  19
   1.4091 , 0.082065 , 0.000007 ,  20
   1.4091 , 0.082066 , 0.000007 ,  21
   1.4091 , 0.082065 , 0.000007 ,  22
   1.4091 , 0.082065 , 0.000007 ,  23
   1.4091 , 0.082066 , 0.000007 ,  24
   1.4091 , 0.082066 , 0.000007 ,  25
   1.4091 , 0.082066 , 0.000007 ,  26
   1.4091 , 0.082066 , 0.000007 ,  27
   1.4091 , 0.082065 , 0.000007 ,  28
   1.4091 , 0.082066 , 0.000007 ,  29
   1.4091 , 0.082066 , 0.000007 ,  30
   1.4091 , 0.082065 , 0.000007 ,  31
   1.4091 , 0.082066 , 0.000007 ,  32
   1.4091 , 0.082066 , 0.000007 ,  33
   1.4091 , 0.082065 , 0.000007 ,  34
   1.4091 , 0.082067 , 0.000007 ,  35
   1.4091 , 0.082067 , 0.000007 ,  36
   1.4091 , 0.082065 , 0.000007 ,  37
   1.4091 , 0.082067 , 0.000007 ,  38
   1.4091 , 0.082066 , 0.000007 ,  39
   1.4091 , 0.082065 , 0.000007 ,  40
   1.4091 , 0.082064 , 0.000007 ,  41
   1.4091 , 0.082065 , 0.000007 ,  42
   1.4091 , 0.082066 , 0.000007 ,  43
   1.4091 , 0.082065 , 0.000007 ,  44
   1.4091 , 0.082065 , 0.000007 ,  45
   1.4091 , 0.082067 , 0.000007 ,  46
   1.4091 , 0.082065 , 0.000007 ,  47
   1.4091 , 0.082066 , 0.000007 ,  48
   1.4091 , 0.082067 , 0.000007 ,  49
   1.4091 , 0.082066 , 0.000007 ,  50
   1.4091 , 0.082064 , 0.000007 ,  51
   1.4091 , 0.082065 , 0.000007 ,  52
   1.4091 , 0.082065 , 0.000007 ,  53
   1.4091 , 0.082066 , 0.000007 ,  54
   1.4091 , 0.082067 , 0.000007 ,  55
   1.4091 , 0.082065 , 0.000007 ,  56
   1.4091 , 0.082065 , 0.000007 ,  57
   1.4091 , 0.082067 , 0.000007 ,  58
   1.4091 , 0.082066 , 0.000007 ,  59
   1.4091 , 0.082066 , 0.000007 ,  60
   1.4091 , 0.082064 , 0.000007 ,  61
   1.4091 , 0.082066 , 0.000007 ,  62
   1.4091 , 0.082065 , 0.000007 ,  63
   1.4091 , 0.082067 , 0.000007 ,  64
   1.4091 , 0.082066 , 0.000007 ,  65
   1.4091 , 0.082065 , 0.000007 ,  66
   1.4091 , 0.082066 , 0.000007 ,  67
   1.4091 , 0.082066 , 0.000007 ,  68
   1.4091 , 0.082066 , 0.000007 ,  69
   1.4091 , 0.082067 , 0.000007 ,  70
   1.4091 , 0.082066 , 0.000007 ,  71
   1.4091 , 0.082066 , 0.000007 ,  72
   1.4091 , 0.082065 , 0.000007 ,  73
   1.4091 , 0.082065 , 0.000007 ,  74
   1.4091 , 0.082066 , 0.000007 ,  75
   1.4091 , 0.082067 , 0.000007 ,  76
   1.4091 , 0.082066 , 0.000007 ,  77
   1.4091 , 0.082066 , 0.000007 ,  78
   1.4091 , 0.082065 , 0.000007 ,  79
   1.4091 , 0.082066 , 0.000007 ,  80
   1.4091 , 0.082066 , 0.000007 ,  81
   1.4091 , 0.082066 , 0.000007 ,  82
   1.4091 , 0.082066 , 0.000007 ,  83
   1.4091 , 0.082067 , 0.000007 ,  84
   1.4091 , 0.082066 , 0.000007 ,  85
   1.4091 , 0.082066 , 0.000007 ,  86
   1.4091 , 0.082065 , 0.000007 ,  87
   1.4091 , 0.082067 , 0.000007 ,  88
   1.4091 , 0.082066 , 0.000007 ,  89
   1.4091 , 0.082066 , 0.000007 ,  90
   1.4091 , 0.082066 , 0.000007 ,  91
   1.4091 , 0.082066 , 0.000007 ,  92
   1.4091 , 0.082065 , 0.000007 ,  93
   1.4091 , 0.082065 , 0.000007 ,  94
   1.4091 , 0.082067 , 0.000007 ,  95
   1.4091 , 0.082067 , 0.000007 ,  96
   1.4091 , 0.082066 , 0.000007 ,  97
   1.4091 , 0.082066 , 0.000007 ,  98
   1.4091 , 0.082066 , 0.000007 ,  99
   1.4091 , 0.082066 , 0.000007 , 100
   1.6348 , 0.140646 , 0.000018 ,   0
   1.6348 , 0.140648 , 0.000018 ,   1
   1.6348 , 0.140648 , 0.000018 ,   2
   1.6348 , 0.140645 , 0.000018 ,   3
   1.6348 , 0.140645 , 0.000018 ,   4
   1.6348 , 0.140645 , 0.000018 ,   5
   1.6348 , 0.140645 , 0.000018 ,   6
   1.6348 , 0.140645 , 0.000018 ,   7
   1.6348 , 0.140646 , 0.000018 ,   8
   1.6348 , 0.140643 , 0.000018 ,   9
   1.6348 , 0.140647 , 0.000018 ,  10
   1.6348 , 0.140646 , 0.000018 ,  11
   1.6348 , 0.140649 , 0.000018 ,  12
   1.6348 , 0.140645 , 0.000018 ,  13
   1.6348 , 0.140644 , 0.000018 ,  14
   1.6348 , 0.140647 , 0.000018 ,  15
   1.6348 , 0.140646 , 0.000018 ,  16
   1.6348 , 0.140646 , 0.000018 ,  17
   1.6348 , 0.140646 , 0.000018 ,  18
   1.6348 , 0.140646 , 0.000018 ,  19
   1.6348 , 0.140643 , 0.000018 ,  20
   1.6348 , 0.140645 , 0.000018 ,  21
   1.6348 , 0.140644 , 0.000018 ,  22
   1.6348 , 0.140644 , 0.000018 ,  23
   1.6348 , 0.140645 , 0.000018 ,  24
   1.6348 , 0.140646 , 0.000018 ,  25
   1.6348 , 0.140647 , 0.000018 ,  26
   1.6348 , 0.140643 , 0.000018 ,  27
   1.6348 , 0.140646 , 0.000018 ,  28
   1.6348 , 0.140647 , 0.000018 ,  29
   1.6348 , 0.140646 , 0.000018 ,  30
   1.6348 , 0.140644 , 0.000018 ,  31
   1.6348 , 0.140647 , 0.000018 ,  32
   1.6348 , 0.140647 , 0.000018 ,  33
   1.6348 , 0.140646 , 0.000018 ,  34
   1.6348 , 0.140646 , 0.000018 ,  35
   1.6348 , 0.140649 , 0.000018 ,  36
   1.6348 , 0.140644 , 0.000018 ,  37
   1.6348 , 0.140649 , 0.000018 ,  38
   1.6348 , 0.140647 , 0.000018 ,  39
   1.6348 , 0.140645 , 0.000018 ,  40
   1.6348 , 0.140643 , 0.000018 ,  41
   1.6348 , 0.140647 , 0.000018 ,  42
   1.6348 , 0.140648 , 0.000018 ,  43
   1.6348 , 0.140642 , 0.000018 ,  44
   1.6348 , 0.140642 , 0.000018 ,  45
   1.6348 , 0.140649 , 0.000018 ,  46
   1.6348 , 0.140646 , 0.000018 ,  47
   1.6348 , 0.140649 , 0.000018 ,  48
   1.6348 , 0.140649 , 0.000018 ,  49
   1.6348 , 0.140647 , 0.000018 ,  50
   1.6348 , 0.140643 , 0.000018 ,  51
   1.6348 , 0.140643 , 0.000018 ,  52
   1.6348 , 0.140645 , 0.000018 ,  53
   1.6348 , 0.140647 , 0.000018 ,  54
   1.6348 , 0.140646 , 0.000018 ,  55
   1.6348 , 0.140644 , 0.000018 ,  56
   1.6348 , 0.140645 , 0.000018 ,  57
   1.6348 , 0.140649 , 0.000018 ,  58
   1.6348 , 0.140648 , 0.000018 ,  59
   1.6348 , 0.140648 , 0.000018 ,  60
   1.6348 , 0.140644 , 0.000018 ,  61
   1.6348 , 0.140646 , 0.000018 ,  62
   1.6348 , 0.140645 , 0.000018 ,  63
   1.6348 , 0.140647 , 0.000018 ,  64
   1.6348 , 0.140645 , 0.000018 ,  65
   1.6348 , 0.140643 , 0.000018 ,  66
   1.6348 , 0.140645 , 0.000018 ,  67
   1.6348 , 0.140644 , 0.000018 ,  68
   1.6348 , 0.140645 , 0.000018 ,  69
   1.6348 , 0.140650 , 0.000018 ,  70
   1.6348 , 0.140645 , 0.000018 ,  71
   1.6348 , 0.140646 , 0.000018 ,  72
   1.6348 , 0.140644 , 0.000018 ,  73
   1.6348 , 0.140645 , 0.000018 ,  74
   1.6348 , 0.140646 , 0.000018 ,  75
   1.6348 , 0.140649 , 0.000018 ,  76
   1.6348 , 0.140647 , 0.000018 ,  77
   1.6348 , 0.140644 , 0.000018 ,  78
   1.6348 , 0.140646 , 0.000018 ,  79
   1.6348 , 0.140648 , 0.000018 ,  80
   1.6348 , 0.140647 , 0.000018 ,  81
   1.6348 , 0.140646 , 0.000018 ,  82
   1.6348 , 0.140645 , 0.000018 ,  83
   1.6348 , 0.140648 , 0.000018 ,  84
   1.6348 , 0.140647 , 0.000018 ,  85
   1.6348 , 0.140646 , 0.000018 ,  86
   1.6348 , 0.140645 , 0.000018 ,  87
   1.6348 , 0.140648 , 0.000018 ,  88
   1.6348 , 0.140648 , 0.000018 ,  89
   1.6348 , 0.140648 , 0.000018 ,  90
   1.6348 , 0.140646 , 0.000018 ,  91
   1.6348 , 0.140646 , 0.000018 ,  92
   1.6348 , 0.140645 , 0.000018 ,  93
   1.6348 , 0.140645 , 0.000018 ,  94
   1.6348 , 0.140649 , 0.000018 ,  95
   1.6348 , 0.140647 , 0.000018 ,  96
   1.6348 , 0.140646 , 0.000018 ,  97
   1.6348 , 0.140645 , 0.000018 ,  98
   1.6348 , 0.140647 , 0.000018 ,  99
   1.6348 , 0.140647 , 0.000018 , 100
   1.8468 , 0.186120 , 0.000036 ,   0
   1.8468 , 0.186124 , 0.000036 ,   1
   1.8468 , 0.186124 , 0.000036 ,   2
   1.8468 , 0.186119 , 0.000036 ,   3
   1.8468 , 0.186118 , 0.000036 ,   4
   1.8468 , 0.186118 , 0.000036 ,   5
   1.8468 , 0.186121 , 0.000036 ,   6
   1.8468 , 0.186118 , 0.000036 ,   7
   1.8468 , 0.186122 , 0.000036 ,   8
   1.8468 , 0.186116 , 0.000036 ,   9
   1.8468 , 0.186123 , 0.000036 ,  10
   1.8468 , 0.186122 , 0.000036 ,  11
   1.8468 , 0.186127 , 0.000036 ,  12
   1.8468 , 0.186120 , 0.000036 ,  13
   1.8468 , 0.186119 , 0.000036 ,  14
   1.8468 , 0.186120 , 0.000036 ,  15
   1.8468 , 0.186121 , 0.000036 ,  16
   1.8468 , 0.186121 , 0.000036 ,  17
   1.8468 , 0.186122 , 0.000036 ,  18
   1.8468 , 0.186121 , 0.000036 ,  19
   1.8468 , 0.186114 , 0.000036 ,  20
   1.8468 , 0.186119 , 0.000036 ,  21
   1.8468 , 0.186114 , 0.000036 ,  22
   1.8468 , 0.186116 , 0.000036 ,  23
   1.8468 , 0.186118 , 0.000036 ,  24
   1.8468 , 0.186120 , 0.000036 ,  25
   1.8468 , 0.186122 , 0.000036 ,  26
   1.8468 , 0.186111 , 0.000036 ,  27
   1.8468 , 0.186123 , 0.000036 ,  28
   1.8468 , 0.186124 , 0.000036 ,  29
   1.8468 , 0.186122 , 0.000036 ,  30
   1.8468 , 0.186117 , 0.000036 ,  31
   1.8468 , 0.186122 , 0.000036 ,  32
   1.8468 , 0.186124 , 0.000036 ,  33
   1.8468 , 0.186120 , 0.000036 ,  34
   1.8468 , 0.186120 , 0.000036 ,  35
   1.8468 , 0.186124 , 0.000036 ,  36
   1.8468 , 0.186114 , 0.000036 ,  37
   1.8468 , 0.186128 , 0.000036 ,  38
   1.8468 , 0.186122 , 0.000036 ,  39
   1.8468 , 0.186120 , 0.000036 ,  40
   1.8468 , 0.186118 , 0.000036 ,  41
   1.8468 , 0.186123 , 0.000036 ,  42
   1.8468 , 0.186124 , 0.000036 ,  43
   1.8468 , 0.186114 , 0.000036 ,  44
   1.8468 , 0.186110 , 0.000036 ,  45
   1.8468 , 0.186124 , 0.000036 ,  46
   1.8468 , 0.186118 , 0.000036 ,  47
   1.8468 , 0.186127 , 0.000036 ,  48
   1.8468 , 0.186125 , 0.000036 ,  49
   1.8468 , 0.186121 , 0.000036 ,  50
   1.8468 , 0.186115 , 0.000036 ,  51
   1.8468 , 0.186114 , 0.000036 ,  52
   1.8468 , 0.186120 , 0.000036 ,  53
   1.8468 , 0.186121 , 0.000036 ,  54
   1.8468 , 0.186118 , 0.000036 ,  55
   1.8468 , 0.186116 , 0.000036 ,  56
   1.8468 , 0.186117 , 0.000036 ,  57
   1.8468 , 0.186125 , 0.000036 ,  58
   1.8468 , 0.186124 , 0.000036 ,  59
   1.8468 , 0.186124 , 0.000036 ,  60
   1.8468 , 0.186118 , 0.000036 ,  61
   1.8468 , 0.186120 , 0.000036 ,  62
   1.8468 , 0.186118 , 0.000036 ,  63
   1.8468 , 0.186120 , 0.000036 ,  64
   1.8468 , 0.186118 , 0.000036 ,  65
   1.8468 , 0.186112 , 0.000036 ,  66
   1.8468 , 0.186118 , 0.000036 ,  67
   1.8468 , 0.186114 , 0.000036 ,  68
   1.8468 , 0.186117 , 0.000036 ,  69
   1.8468 , 0.186129 , 0.000036 ,  70
   1.8468 , 0.186117 , 0.000036 ,  71
   1.8468 , 0.186119 , 0.000036 ,  72
   1.8468 , 0.186118 , 0.000036 ,  73
   1.8468 , 0.186118 , 0.000036 ,  74
   1.8468 , 0.186120 , 0.000036 ,  75
   1.8468 , 0.186122 , 0.000036 ,  76
   1.8468 , 0.186122 , 0.000036 ,  77
   1.8468 , 0.186115 , 0.000036 ,  78
   1.8468 , 0.186120 , 0.000036 ,  79
   1.8468 , 0.186122 , 0.000036 ,  80
   1.8468 , 0.186123 , 0.000036 ,  81
   1.8468 , 0.186123 , 0.000036 ,  82
   1.8468 , 0.186119 , 0.000036 ,  83
   1.8468 , 0.186122 , 0.000036 ,  84
   1.8468 , 0.186123 , 0.000036 ,  85
   1.8468 , 0.186119 , 0.000036 ,  86
   1.8468 , 0.186118 , 0.000036 ,  87
   1.8468 , 0.186122 , 0.000036 ,  88
   1.8468 , 0.186123 , 0.000036 ,  89
   1.8468 , 0.186125 , 0.000036 ,  90
   1.8468 , 0.186120 , 0.000036 ,  91
   1.8468 , 0.186121 , 0.000036 ,  92
   1.8468 , 0.186119 , 0.000036 ,  93
   1.8468 , 0.186121 , 0.000036 ,  94
   1.8468 , 0.186127 , 0.000036 ,  95
   1.8468 , 0.186122 , 0.000036 ,  96
   1.8468 , 0.186120 , 0.000036 ,  97
   1.8468 , 0.186117 , 0.000036 ,  98
   1.8468 , 0.186123 , 0.000036 ,  99
   1.8468 , 0.186122 , 0.000036 , 100
   2.0870 , 0.222776 , 0.000037 ,   0
   2.0870 , 0.222778 , 0.000037 ,   1
   2.0870 , 0.222778 , 0.000037 ,   2
   2.0870 , 0.222774 , 0.000037 ,   3
   2.0870 , 0.222778 , 0.000037 ,   4
   2.0870 , 0.222779 , 0.000037 ,   5
   2.0870 , 0.222775 , 0.000037 ,   6
   2.0870 , 0.222774 , 0.000037 ,   7
   2.0870 , 0.222777 , 0.000037 ,   8
   2.0870 , 0.222765 , 0.000037 ,   9
   2.0870 , 0.222778 , 0.000037 ,  10
   2.0870 , 0.222777 , 0.000037 ,  11
   2.0870 , 0.222785 , 0.000037 ,  12
   2.0870 , 0.222772 , 0.000037 ,  13
   2.0870 , 0.222770 , 0.000037 ,  14
   2.0870 , 0.222777 , 0.000037 ,  15
   2.0870 , 0.222771 , 0.000037 ,  16
   2.0870 , 0.222775 , 0.000037 ,  17
   2.0870 , 0.222771 , 0.000037 ,  18
   2.0870 , 0.222773 , 0.000037 ,  19
   2.0870 , 0.222773 , 0.000037 ,  20
   2.0870 , 0.222776 , 0.000037 ,  21
   2.0870 , 0.222774 , 0.000037 ,  22
   2.0870 , 0.222769 , 0.000037 ,  23
   2.0870 , 0.222775 , 0.000037 ,  24
   2.0870 , 0.222774 , 0.000037 ,  25
   2.0870 , 0.222778 , 0.000037 ,  26
   2.0870 , 0.222772 , 0.000037 ,  27
   2.0870 , 0.222774 , 0.000037 ,  28
   2.0870 , 0.222776 , 0.000037 ,  29
   2.0870 , 0.222778 , 0.000037 ,  30
   2.0870 , 0.222771 , 0.000037 ,  31
   2.0870 , 0.222779 , 0.000037 ,  32
   2.0870 , 0.222778 , 0.000037 ,  33
   2.0870 , 0.222773 , 0.000037 ,  34
   2.0870 , 0.222780 , 0.000037 ,  35
   2.0870 , 0.222783 , 0.000037 ,  36
   2.0870 , 0.222775 , 0.000037 ,  37
   2.0870 , 0.222779 , 0.000037 ,  38
   2.0870 , 0.222779 , 0.000037 ,  39
   2.0870 , 0.222776 , 0.000037 ,  40
   2.0870 , 0.222769 , 0.000037 ,  41
   2.0870 , 0.222774 , 0.000037 ,  42
   2.0870 , 0.222781 , 0.000037 ,  43
   2.0870 , 0.222772 , 0.000037 ,  44
   2.0870 , 0.222773 , 0.000037 ,  45
   2.0870 , 0.222783 , 0.000037 ,  46
   2.0870 , 0.222774 , 0.000037 ,  47
   2.0870 , 0.222780 , 0.000037 ,  48
   2.0870 , 0.222778 , 0.000037 ,  49
   2.0870 , 0.222778 , 0.000037 ,  50
   2.0870 , 0.222770 , 0.000037 ,  51
   2.0870 , 0.222769 , 0.000037 ,  52
   2.0870 , 0.222776 , 0.000037 ,  53
   2.0870 , 0.222780 , 0.000037 ,  54
   2.0870 , 0.222780 , 0.000037 ,  55
   2.0870 , 0.222775 , 0.000037 ,  56
   2.0870 , 0.222774 , 0.000037 ,  57
   2.0870 , 0.222780 , 0.000037 ,  58
   2.0870 , 0.222781 , 0.000037 ,  59
   2.0870 , 0.222779 , 0.000037 ,  60
   2.0870 , 0.222771 , 0.000037 ,  61
   2.0870 , 0.222773 , 0.000037 ,  62
   2.0870 , 0.222774 , 0.000037 ,  63
   2.0870 , 0.222782 , 0.000037 ,  64
   2.0870 , 0.222776 , 0.000037 ,  65
   2.0870 , 0.222770 , 0.000037 ,  66
   2.0870 , 0.222775 , 0.000037 ,  67
   2.0870 , 0.222774 , 0.000037 ,  68
   2.0870 , 0.222777 , 0.000037 ,  69
   2.0870 , 0.222782 , 0.000037 ,  70
   2.0870 , 0.222774 , 0.000037 ,  71
   2.0870 , 0.222773 , 0.000037 ,  72
   2.0870 , 0.222770 , 0.000037 ,  73
   2.0870 , 0.222773 , 0.000037 ,  74
   2.0870 , 0.222774 , 0.000037 ,  75
   2.0870 , 0.222782 , 0.000037 ,  76
   2.0870 , 0.222775 , 0.000037 ,  77
   2.0870 , 0.222774 , 0.000037 ,  78
   2.0870 , 0.222778 , 0.000037 ,  79
   2.0870 , 0.222781 , 0.000037 ,  80
   2.0870 , 0.222776 , 0.000037 ,  81
   2.0870 , 0.222776 , 0.000037 ,  82
   2.0870 , 0.222774 , 0.000037 ,  83
   2.0870 , 0.222780 , 0.000037 ,  84
   2.0870 , 0.222779 , 0.000037 ,  85
   2.0870 , 0.222777 , 0.000037 ,  86
   2.0870 , 0.222776 , 0.000037 ,  87
   2.0870 , 0.222780 , 0.000037 ,  88
   2.0870 , 0.222778 , 0.000037 ,  89
   2.0870 , 0.222779 , 0.000037 ,  90
   2.0870 , 0.222775 , 0.000037 ,  91
   2.0870 , 0.222775 , 0.000037 ,  92
   2.0870 , 0.222774 , 0.000037 ,  93
   2.0870 , 0.222774 , 0.000037 ,  94
   2.0870 , 0.222783 , 0.000037 ,  95
   2.0870 , 0.222780 , 0.000037 ,  96
   2.0870 , 0.222776 , 0.000037 ,  97
   2.0870 , 0.222775 , 0.000037 ,  98
   2.0870 , 0.222777 , 0.000037 ,  99
   2.0870 , 0.222777 , 0.000037 , 100
   2.2824 , 0.252490 , 0.000052 ,   0
   2.2824 , 0.252495 , 0.000052 ,   1
   2.2824 , 0.252497 , 0.000052 ,   2
   2.2824 , 0.252487 , 0.000052 ,   3
   2.2824 , 0.252489 , 0.000052 ,   4
   2.2824 , 0.252489 , 0.000052 ,   5
   2.2824 , 0.252492 , 0.000052 ,   6
   2.2824 , 0.252485 , 0.000052 ,   7
   2.2824 , 0.252491 , 0.000052 ,   8
   2.2824 , 0.252479 , 0.000052 ,   9
   2.2824 , 0.252494 , 0.000052 ,  10
   2.2824 , 0.252494 , 0.000052 ,  11
   2.2824 , 0.252502 , 0.000052 ,  12
   2.2824 , 0.252486 , 0.000052 ,  13
   2.2824 , 0.252483 , 0.000052 ,  14
   2.2824 , 0.252492 , 0.000052 ,  15
   2.2824 , 0.252485 , 0.000052 ,  16
   2.2824 , 0.252491 , 0.000052 ,  17
   2.2824 , 0.252491 , 0.000052 ,  18
   2.2824 , 0.252485 , 0.000052 ,  19
   2.2824 , 0.252481 , 0.000052 ,  20
   2.2824 , 0.252484 , 0.000052 ,  21
   2.2824 , 0.252484 , 0.000052 ,  22
   2.2824 , 0.252483 , 0.000052 ,  23
   2.2824 , 0.252490 , 0.000052 ,  24
   2.2824 , 0.252489 , 0.000052 ,  25
   2.2824 , 0.252491 , 0.000052 ,  26
   2.2824 , 0.252479 , 0.000052 ,  27
   2.2824 , 0.252491 , 0.000052 ,  28
   2.2824 , 0.252494 , 0.000052 ,  29
   2.2824 , 0.252492 , 0.000052 ,  30
   2.2824 , 0.252484 , 0.000052 ,  31
   2.2824 , 0.252494 , 0.000052 ,  32
   2.2824 , 0.252494 , 0.000052 ,  33
   2.2824 , 0.252492 , 0.000052 ,  34
   2.2824 , 0.252491 , 0.000052 ,  35
   2.2824 , 0.252498 , 0.000052 ,  36
   2.2824 , 0.252486 , 0.000052 ,  37
   2.2824 , 0.252497 , 0.000052 ,  38
   2.2824 , 0.252493 , 0.000052 ,  39
   2.2824 , 0.252491 , 0.000052 ,  40
   2.2824 , 0.252486 , 0.000052 ,  41
   2.2824 , 0.252491 , 0.000052 ,  42
   2.2824 , 0.252498 , 0.000052 ,  43
   2.2824 , 0.252480 , 0.000052 ,  44
   2.2824 , 0.252484 , 0.000052 ,  45
   2.2824 , 0.252498 , 0.000052 ,  46
   2.2824 , 0.252487 , 0.000052 ,  47
   2.2824 , 0.252499 , 0.000052 ,  48
   2.2824 , 0.252497 , 0.000052 ,  49
   2.2824 , 0.252492 , 0.000052 ,  50
   2.2824 , 0.252482 , 0.000052 ,  51
   2.2824 , 0.252482 , 0.000052 ,  52
   2.2824 , 0.252489 , 0.000052 ,  53
   2.2824 , 0.252496 , 0.000052 ,  54
   2.2824 , 0.252492 , 0.000052 ,  55
   2.2824 , 0.252486 , 0.000052 ,  56
   2.2824 , 0.252486 , 0.000052 ,  57
   2.2824 , 0.252495 , 0.000052 ,  58
   2.2824 , 0.252495 , 0.000052 ,  59
   2.2824 , 0.252496 , 0.000052 ,  60
   2.2824 , 0.252487 , 0.000052 ,  61
   2.2824 , 0.252486 , 0.000052 ,  62
   2.2824 , 0.252489 , 0.000052 ,  63
   2.2824 , 0.252495 , 0.000052 ,  64
   2.2824 , 0.252487 , 0.000052 ,  65
   2.2824 , 0.252479 , 0.000052 ,  66
   2.2824 , 0.252486 , 0.000052 ,  67
   2.2824 , 0.252483 , 0.000052 ,  68
   2.2824 , 0.252489 , 0.000052 ,  69
   2.2824 , 0.252499 , 0.000052 ,  70
   2.2824 , 0.252483 , 0.000052 ,  71
   2.2824 , 0.252487 , 0.000052 ,  72
   2.2824 , 0.252484 , 0.000052 ,  73
   2.2824 , 0.252485 , 0.000052 ,  74
   2.2824 , 0.252486 , 0.000052 ,  75
   2.2824 , 0.252496 , 0.000052 ,  76
   2.2824 , 0.252492 , 0.000052 ,  77
   2.2824 , 0.252484 , 0.000052 ,  78
   2.2824 , 0.252494 , 0.000052 ,  79
   2.2824 , 0.252494 , 0.000052 ,  80
   2.2824 , 0.252493 , 0.000052 ,  81
   2.2824 , 0.252495 , 0.000052 ,  82
   2.2824 , 0.252486 , 0.000052 ,  83
   2.2824 , 0.252494 , 0.000052 ,  84
   2.2824 , 0.252496 , 0.000052 ,  85
   2.2824 , 0.252490 , 0.000052 ,  86
   2.2824 , 0.252491 , 0.000052 ,  87
   2.2824 , 0.252496 , 0.000052 ,  88
   2.2824 , 0.252495 , 0.000052 ,  89
   2.2824 , 0.252494 , 0.000052 ,  90
   2.2824 , 0.252488 , 0.000052 ,  91
   2.2824 , 0.252491 , 0.000052 ,  92
   2.2824 , 0.252486 , 0.000052 ,  93
   2.2824 , 0.252489 , 0.000052 ,  94
   2.2824 , 0.252501 , 0.000052 ,  95
   2.2824 , 0.252491 , 0.000052 ,  96
   2.2824 , 0.252489 , 0.000052 ,  97
   2.2824 , 0.252484 , 0.000052 ,  98
   2.2824 , 0.252494 , 0.000052 ,  99
   2.2824 , 0.252491 , 0.000052 , 100
   2.4693 , 0.277492 , 0.000084 ,   0
   2.4693 , 0.277499 , 0.000084 ,   1
   2.4693 , 0.277500 , 0.000084 ,   2
   2.4693 , 0.277492 , 0.000084 ,   3
   2.4693 , 0.277489 , 0.000084 ,   4
   2.4693 , 0.277485 , 0.000084 ,   5
   2.4693 , 0.277500 , 0.000084 ,   6
   2.4693 , 0.277485 , 0.000084 ,   7
   2.4693 , 0.277493 , 0.000084 ,   8
   2.4693 , 0.277482 , 0.000084 ,   9
   2.4693 , 0.277501 , 0.000084 ,  10
   2.4693 , 0.277499 , 0.000084 ,  11
   2.4693 , 0.277508 , 0.000084 ,  12
   2.4693 , 0.277488 , 0.000084 ,  13
   2.4693 , 0.277488 , 0.000084 ,  14
   2.4693 , 0.277490 , 0.000084 ,  15
   2.4693 , 0.277487 , 0.000084 ,  16
   2.4693 , 0.277495 , 0.000084 ,  17
   2.4693 , 0.277495 , 0.000084 ,  18
   2.4693 , 0.277486 , 0.000084 ,  19
   2.4693 , 0.277475 , 0.000084 ,  20
   2.4693 , 0.277485 , 0.000084 ,  21
   2.4693 , 0.277481 , 0.000084 ,  22
   2.4693 , 0.277481 , 0.000084 ,  23
   2.4693 , 0.277493 , 0.000084 ,  24
   2.4693 , 0.277491 , 0.000084 ,  25
   2.4693 , 0.277494 , 0.000084 ,  26
   2.4693 , 0.277468 , 0.000084 ,  27
   2.4693 , 0.277496 , 0.000084 ,  28
   2.4693 , 0.277503 , 0.000084 ,  29
   2.4693 , 0.277499 , 0.000084 ,  30
   2.4693 , 0.277485 , 0.000084 ,  31
   2.4693 , 0.277497 , 0.000084 ,  32
   2.4693 , 0.277502 , 0.000084 ,  33
   2.4693 , 0.277494 , 0.000084 ,  34
   2.4693 , 0.277494 , 0.000084 ,  35
   2.4693 , 0.277497 , 0.000084 ,  36
   2.4693 , 0.277483 , 0.000084 ,  37
   2.4693 , 0.277506 , 0.000084 ,  38
   2.4693 , 0.277493 , 0.000084 ,  39
   2.4693 , 0.277495 , 0.000084 ,  40
   2.4693 , 0.277496 , 0.000084 ,  41
   2.4693 , 0.277499 , 0.000084 ,  42
   2.4693 , 0.277502 , 0.000084 ,  43
   2.4693 , 0.277479 , 0.000084 ,  44
   2.4693 , 0.277477 , 0.000084 ,  45
   2.4693 , 0.277504 , 0.000084 ,  46
   2.4693 , 0.277486 , 0.000084 ,  47
   2.4693 , 0.277506 , 0.000084 ,  48
   2.4693 , 0.277499 , 0.000084 ,  49
   2.4693 , 0.277492 , 0.000084 ,  50
   2.4693 , 0.277478 , 0.000084 ,  51
   2.4693 , 0.277479 , 0.000084 ,  52
   2.4693 , 0.277488 , 0.000084 ,  53
   2.4693 , 0.277494 , 0.000084 ,  54
   2.4693 , 0.277491 , 0.000084 ,  55
   2.4693 , 0.277484 , 0.000084 ,  56
   2.4693 , 0.277484 , 0.000084 ,  57
   2.4693 , 0.277493 , 0.000084 ,  58
   2.4693 , 0.277499 , 0.000084 ,  59
   2.4693 , 0.277502 , 0.000084 ,  60
   2.4693 , 0.277490 , 0.000084 ,  61
   2.4693 , 0.277484 , 0.000084 ,  62
   2.4693 , 0.277491 , 0.000084 ,  63
   2.4693 , 0.277491 , 0.000084 ,  64
   2.4693 , 0.277489 , 0.000084 ,  65
   2.4693 , 0.277468 , 0.000084 ,  66
   2.4693 , 0.277487 , 0.000084 ,  67
   2.4693 , 0.277479 , 0.000084 ,  68
   2.4693 , 0.277488 , 0.000084 ,  69
   2.4693 , 0.277505 , 0.000084 ,  70
   2.4693 , 0.277479 , 0.000084 ,  71
   2.4693 , 0.277486 , 0.000084 ,  72
   2.4693 , 0.277489 , 0.000084 ,  73
   2.4693 , 0.277483 , 0.000084 ,  74
   2.4693 , 0.277484 , 0.000084 ,  75
   2.4693 , 0.277495 , 0.000084 ,  76
   2.4693 , 0.277492 , 0.000084 ,  77
   2.4693 , 0.277479 , 0.000084 ,  78
   2.4693 , 0.277496 , 0.000084 ,  79
   2.4693 , 0.277497 , 0.000084 ,  80
   2.4693 , 0.277497 , 0.000084 ,  81
   2.4693 , 0.277507 , 0.000084 ,  82
   2.4693 , 0.277487 , 0.000084 ,  83
   2.4693 , 0.277494 , 0.000084 ,  84
   2.4693 , 0.277502 , 0.000084 ,  85
   2.4693 , 0.277492 , 0.000084 ,  86
   2.4693 , 0.277494 , 0.000084 ,  87
   2.4693 , 0.277496 , 0.000084 ,  88
   2.4693 , 0.277501 , 0.000084 ,  89
   2.4693 , 0.277496 , 0.000084 ,  90
   2.4693 , 0.277492 , 0.000084 ,  91
   2.4693 , 0.277496 , 0.000084 ,  92
   2.4693 , 0.277489 , 0.000084 ,  93
   2.4693 , 0.277497 , 0.000084 ,  94
   2.4693 , 0.277512 , 0.000084 ,  95
   2.4693 , 0.277492 , 0.000084 ,  96
   2.4693 , 0.277490 , 0.000084 ,  97
   2.4693 , 0.277482 , 0.000084 ,  98
   2.4693 , 0.277500 , 0.000084 ,  99
   2.4693 , 0.277497 , 0.000084 , 100
   2.8325 , 0.317783 , 0.000099 ,   0
   2.8325 , 0.317787 , 0.000099 ,   1
   2.8325 , 0.317801 , 0.000099 ,   2
   2.8325 , 0.317778 , 0.000099 ,   3
   2.8325 , 0.317782 , 0.000099 ,   4
   2.8325 , 0.317779 , 0.000099 ,   5
   2.8325 , 0.317788 , 0.000099 ,   6
   2.8325 , 0.317779 , 0.000099 ,   7
   2.8325 , 0.317778 , 0.000099 ,   8
   2.8325 , 0.317767 , 0.000099 ,   9
   2.8325 , 0.317793 , 0.000099 ,  10
   2.8325 , 0.317790 , 0.000099 ,  11
   2.8325 , 0.317801 , 0.000099 ,  12
   2.8325 , 0.317781 , 0.000099 ,  13
   2.8325 , 0.317772 , 0.000099 ,  14
   2.8325 , 0.317785 , 0.000099 ,  15
   2.8325 , 0.317774 , 0.000099 ,  16
   2.8325 , 0.317784 , 0.000099 ,  17
   2.8325 , 0.317782 , 0.000099 ,  18
   2.8325 , 0.317772 , 0.000099 ,  19
   2.8325 , 0.317763 , 0.000099 ,  20
   2.8325 , 0.317768 , 0.000099 ,  21
   2.8325 , 0.317773 , 0.000099 ,  22
   2.8325 , 0.317768 , 0.000099 ,  23
   2.8325 , 0.317788 , 0.000099 ,  24
   2.8325 , 0.317784 , 0.000099 ,  25
   2.8325 , 0.317783 , 0.000099 ,  26
   2.8325 , 0.317760 , 0.000099 ,  27
   2.8325 , 0.317786 , 0.000099 ,  28
   2.8325 , 0.317797 , 0.000099 ,  29
   2.8325 , 0.317786 , 0.000099 ,  30
   2.8325 , 0.317774 , 0.000099 ,  31
   2.8325 , 0.317795 , 0.000099 ,  32
   2.8325 , 0.317787 , 0.000099 ,  33
   2.8325 , 0.317789 , 0.000099 ,  34
   2.8325 , 0.317789 , 0.000099 ,  35
   2.8325 , 0.317791 , 0.000099 ,  36
   2.8325 , 0.317773 , 0.000099 ,  37
   2.8325 , 0.317791 , 0.000099 ,  38
   2.8325 , 0.317787 , 0.000099 ,  39
   2.8325 , 0.317789 , 0.000099 ,  40
   2.8325 , 0.317785 , 0.000099 ,  41
   2.8325 , 0.317790 , 0.000099 ,  42
   2.8325 , 0.317797 , 0.000099 ,  43
   2.8325 , 0.317770 , 0.000099 ,  44
   2.8325 , 0.317774 , 0.000099 ,  45
   2.8325 , 0.317796 , 0.000099 ,  46
   2.8325 , 0.317777 , 0.000099 ,  47
   2.8325 , 0.317796 , 0.000099 ,  48
   2.8325 , 0.317800 , 0.000099 ,  49
   2.8325 , 0.317787 , 0.000099 ,  50
   2.8325 , 0.317767 , 0.000099 ,  51
   2.8325 , 0.317770 , 0.000099 ,  52
   2.8325 , 0.317772 , 0.000099 ,  53
   2.8325 , 0.317798 , 0.000099 ,  54
   2.8325 , 0.317785 , 0.000099 ,  55
   2.8325 , 0.317775 , 0.000099 ,  56
   2.8325 , 0.317778 , 0.000099 ,  57
   2.8325 , 0.317786 , 0.000099 ,  58
   2.8325 , 0.317787 , 0.000099 ,  59
   2.8325 , 0.317794 , 0.000099 ,  60
   2.8325 , 0.317782 , 0.000099 ,  61
   2.8325 , 0.317772 , 0.000099 ,  62
   2.8325 , 0.317788 , 0.000099 ,  63
   2.8325 , 0.317788 , 0.000099 ,  64
   2.8325 , 0.317775 , 0.000099 ,  65
   2.8325 , 0.317761 , 0.000099 ,  66
   2.8325 , 0.317778 , 0.000099 ,  67
   2.8325 , 0.317771 , 0.000099 ,  68
   2.8325 , 0.317783 , 0.000099 ,  69
   2.8325 , 0.317797 , 0.000099 ,  70
   2.8325 , 0.317769 , 0.000099 ,  71
   2.8325 , 0.317780 , 0.000099 ,  72
   2.8325 , 0.317772 , 0.000099 ,  73
   2.8325 , 0.317772 , 0.000099 ,  74
   2.8325 , 0.317773 , 0.000099 ,  75
   2.8325 , 0.317790 , 0.000099 ,  76
   2.8325 , 0.317788 , 0.000099 ,  77
   2.8325 , 0.317772 , 0.000099 ,  78
   2.8325 , 0.317790 , 0.000099 ,  79
   2.8325 , 0.317791 , 0.000099 ,  80
   2.8325 , 0.317793 , 0.000099 ,  81
   2.8325 , 0.317797 , 0.000099 ,  82
   2.8325 , 0.317777 , 0.000099 ,  83
   2.8325 , 0.317793 , 0.000099 ,  84
   2.8325 , 0.317802 , 0.000099 ,  85
   2.8325 , 0.317786 , 0.000099 ,  86
   2.8325 , 0.317788 , 0.000099 ,  87
   2.8325 , 0.317797 , 0.000099 ,  88
   2.8325 , 0.317793 , 0.000099 ,  89
   2.8325 , 0.317785 , 0.000099 ,  90
   2.8325 , 0.317777 , 0.000099 ,  91
   2.8325 , 0.317789 , 0.000099 ,  92
   2.8325 , 0.317777 , 0.000099 ,  93
   2.8325 , 0.317785 , 0.000099 ,  94
   2.8325 , 0.317803 , 0.000099 ,  95
   2.8325 , 0.317780 , 0.000099 ,  96
   2.8325 , 0.317778 , 0.000099 ,  97
   2.8325 , 0.317768 , 0.000099 ,  98
   2.8325 , 0.317788 , 0.000099 ,  99
   2.8325 , 0.317784 , 0.000099 , 100
   2.9969 , 0.334307 , 0.000152 ,   0
   2.9969 , 0.334312 , 0.000152 ,   1
   2.9969 , 0.334319 , 0.000152 ,   2
   2.9969 , 0.334308 , 0.000152 ,   3
   2.9969 , 0.334302 , 0.000152 ,   4
   2.9969 , 0.334295 , 0.000152 ,   5
   2.9969 , 0.334318 , 0.000152 ,   6
   2.9969 , 0.334303 , 0.000152 ,   7
   2.9969 , 0.334302 , 0.000152 ,   8
   2.9969 , 0.334293 , 0.000152 ,   9
   2.9969 , 0.334328 , 0.000152 ,  10
   2.9969 , 0.334320 , 0.000152 ,  11
   2.9969 , 0.334335 , 0.000152 ,  12
   2.9969 , 0.334305 , 0.000152 ,  13
   2.9969 , 0.334300 , 0.000152 ,  14
   2.9969 , 0.334302 , 0.000152 ,  15
   2.9969 , 0.334289 , 0.000152 ,  16
   2.9969 , 0.334317 , 0.000152 ,  17
   2.9969 , 0.334305 , 0.000152 ,  18
   2.9969 , 0.334289 , 0.000152 ,  19
   2.9969 , 0.334277 , 0.000152 ,  20
   2.9969 , 0.334297 , 0.000152 ,  21
   2.9969 , 0.334291 , 0.000152 ,  22
   2.9969 , 0.334286 , 0.000152 ,  23
   2.9969 , 0.334316 , 0.000152 ,  24
   2.9969 , 0.334307 , 0.000152 ,  25
   2.9969 , 0.334311 , 0.000152 ,  26
   2.9969 , 0.334262 , 0.000152 ,  27
   2.9969 , 0.334318 , 0.000152 ,  28
   2.9969 , 0.334332 , 0.000152 ,  29
   2.9969 , 0.334325 , 0.000152 ,  30
   2.9969 , 0.334303 , 0.000152 ,  31
   2.9969 , 0.334323 , 0.000152 ,  32
   2.9969 , 0.334322 , 0.000152 ,  33
   2.9969 , 0.334313 , 0.000152 ,  34
   2.9969 , 0.334319 , 0.000152 ,  35
   2.9969 , 0.334305 , 0.000152 ,  36
   2.9969 , 0.334295 , 0.000152 ,  37
   2.9969 , 0.334325 , 0.000152 ,  38
   2.9969 , 0.334305 , 0.000152 ,  39
   2.9969 , 0.334316 , 0.000152 ,  40
   2.9969 , 0.334329 , 0.000152 ,  41
   2.9969 , 0.334325 , 0.000152 ,  42
   2.9969 , 0.334322 , 0.000152 ,  43
   2.9969 , 0.334290 , 0.000152 ,  44
   2.9969 , 0.334283 , 0.000152 ,  45
   2.9969 , 0.334330 , 0.000152 ,  46
   2.9969 , 0.334296 , 0.000152 ,  47
   2.9969 , 0.334323 , 0.000152 ,  48
   2.9969 , 0.334320 , 0.000152 ,  49
   2.9969 , 0.334302 , 0.000152 ,  50
   2.9969 , 0.334281 , 0.000152 ,  51
   2.9969 , 0.334288 , 0.000152 ,  52
   2.9969 , 0.334291 , 0.000152 ,  53
   2.9969 , 0.334307 , 0.000152 ,  54
   2.9969 , 0.334312 , 0.000152 ,  55
   2.9969 , 0.334288 , 0.000152 ,  56
   2.9969 , 0.334297 , 0.000152 ,  57
   2.9969 , 0.334303 , 0.000152 ,  58
   2.9969 , 0.334317 , 0.000152 ,  59
   2.9969 , 0.334320 , 0.000152 ,  60
   2.9969 , 0.334307 , 0.000152 ,  61
   2.9969 , 0.334285 , 0.000152 ,  62
   2.9969 , 0.334313 , 0.000152 ,  63
   2.9969 , 0.334304 , 0.000152 ,  64
   2.9969 , 0.334304 , 0.000152 ,  65
   2.9969 , 0.334265 , 0.000152 ,  66
   2.9969 , 0.334303 , 0.000152 ,  67
   2.9969 , 0.334286 , 0.000152 ,  68
   2.9969 , 0.334306 , 0.000152 ,  69
   2.9969 , 0.334325 , 0.000152 ,  70
   2.9969 , 0.334284 , 0.000152 ,  71
   2.9969 , 0.334297 , 0.000152 ,  72
   2.9969 , 0.334307 , 0.000152 ,  73
   2.9969 , 0.334292 , 0.000152 ,  74
   2.9969 , 0.334286 , 0.000152 ,  75
   2.9969 , 0.334310 , 0.000152 ,  76
   2.9969 , 0.334300 , 0.000152 ,  77
   2.9969 , 0.334291 , 0.000152 ,  78
   2.9969 , 0.334308 , 0.000152 ,  79
   2.9969 , 0.334318 , 0.000152 ,  80
   2.9969 , 0.334314 , 0.000152 ,  81
   2.9969 , 0.334338 , 0.000152 ,  82
   2.9969 , 0.334301 , 0.000152 ,  83
   2.9969 , 0.334309 , 0.000152 ,  84
   2.9969 , 0.334331 , 0.000152 ,  85
   2.9969 , 0.334311 , 0.000152 ,  86
   2.9969 , 0.334317 , 0.000152 ,  87
   2.9969 , 0.334315 , 0.000152 ,  88
   2.9969 , 0.334324 , 0.000152 ,  89
   2.9969 , 0.334306 , 0.000152 ,  90
   2.9969 , 0.334307 , 0.000152 ,  91
   2.9969 , 0.334315 , 0.000152 ,  92
   2.9969 , 0.334307 , 0.000152 ,  93
   2.9969 , 0.334319 , 0.000152 ,  94
   2.9969 , 0.334343 , 0.000152 ,  95
   2.9969 , 0.334300 , 0.000152 ,  96
   2.9969 , 0.334306 , 0.000152 ,  97
   2.9969 , 0.334290 , 0.000152 ,  98
   2.9969 , 0.334319 , 0.000152 ,  99
   2.9969 , 0.334321 , 0.000152 , 100
   3.0198 , 0.334565 , 0.000118 ,   0
   3.0198 , 0.334558 , 0.000118 ,   1
   3.0198 , 0.334574 , 0.000118 ,   2
   3.0198 , 0.334558 , 0.000118 ,   3
   3.0198 , 0.334576 , 0.000118 ,   4
   3.0198 , 0.334575 , 0.000118 ,   5
   3.0198 , 0.334575 , 0.000118 ,   6
   3.0198 , 0.334557 , 0.000118 ,   7
   3.0198 , 0.334571 , 0.000118 ,   8
   3.0198 , 0.334535 , 0.000118 ,   9
   3.0198 , 0.334576 , 0.000118 ,  10
   3.0198 , 0.334567 , 0.000118 ,  11
   3.0198 , 0.334587 , 0.000118 ,  12
   3.0198 , 0.334561 , 0.000118 ,  13
   3.0198 , 0.334557 , 0.000118 ,  14
   3.0198 , 0.334576 , 0.000118 ,  15
   3.0198 , 0.334546 , 0.000118 ,  16
   3.0198 , 0.334571 , 0.000118 ,  17
   3.0198 , 0.334551 , 0.000118 ,  18
   3.0198 , 0.334550 , 0.000118 ,  19
   3.0198 , 0.334558 , 0.000118 ,  20
   3.0198 , 0.334567 , 0.000118 ,  21
   3.0198 , 0.334554 , 0.000118 ,  22
   3.0198 , 0.334546 , 0.000118 ,  23
   3.0198 , 0.334563 , 0.000118 ,  24
   3.0198 , 0.334559 , 0.000118 ,  25
   3.0198 , 0.334561 , 0.000118 ,  26
   3.0198 , 0.334547 , 0.000118 ,  27
   3.0198 , 0.334560 , 0.000118 ,  28
   3.0198 , 0.334567 , 0.000118 ,  29
   3.0198 , 0.334578 , 0.000118 ,  30
   3.0198 , 0.334545 , 0.000118 ,  31
   3.0198 , 0.334578 , 0.000118 ,  32
   3.0198 , 0.334575 , 0.000118 ,  33
   3.0198 , 0.334556 , 0.000118 ,  34
   3.0198 , 0.334582 , 0.000118 ,  35
   3.0198 , 0.334579 , 0.000118 ,  36
   3.0198 , 0.334560 , 0.000118 ,  37
   3.0198 , 0.334565 , 0.000118 ,  38
   3.0198 , 0.334585 , 0.000118 ,  39
   3.0198 , 0.334580 , 0.000118 ,  40
   3.0198 , 0.334554 , 0.000118 ,  41
   3.0198 , 0.334560 , 0.000118 ,  42
   3.0198 , 0.334575 , 0.000118 ,  43
   3.0198 , 0.334557 , 0.000118 ,  44
   3.0198 , 0.334551 , 0.000118 ,  45
   3.0198 , 0.334589 , 0.000118 ,  46
   3.0198 , 0.334559 , 0.000118 ,  47
   3.0198 , 0.334582 , 0.000118 ,  48
   3.0198 , 0.334569 , 0.000118 ,  49
   3.0198 , 0.334565 , 0.000118 ,  50
   3.0198 , 0.334542 , 0.000118 ,  51
   3.0198 , 0.334541 , 0.000118 ,  52
   3.0198 , 0.334568 , 0.000118 ,  53
   3.0198 , 0.334574 , 0.000118 ,  54
   3.0198 , 0.334575 , 0.000118 ,  55
   3.0198 , 0.334559 , 0.000118 ,  56
   3.0198 , 0.334555 , 0.000118 ,  57
   3.0198 , 0.334575 , 0.000118 ,  58
   3.0198 , 0.334570 , 0.000118 ,  59
   3.0198 , 0.334572 , 0.000118 ,  60
   3.0198 , 0.334561 , 0.000118 ,  61
   3.0198 , 0.334544 , 0.000118 ,  62
   3.0198 , 0.334564 , 0.000118 ,  63
   3.0198 , 0.334589 , 0.000118 ,  64
   3.0198 , 0.334563 , 0.000118 ,  65
   3.0198 , 0.334552 , 0.000118 ,  66
   3.0198 , 0.334551 , 0.000118 ,  67
   3.0198 , 0.334555 , 0.000118 ,  68
   3.0198 , 0.334571 , 0.000118 ,  69
   3.0198 , 0.334578 , 0.000118 ,  70
   3.0198 , 0.334555 , 0.000118 ,  71
   3.0198 , 0.334555 , 0.000118 ,  72
   3.0198 , 0.334552 , 0.000118 ,  73
   3.0198 , 0.334559 , 0.000118 ,  74
   3.0198 , 0.334550 , 0.000118 ,  75
   3.0198 , 0.334582 , 0.000118 ,  76
   3.0198 , 0.334562 , 0.000118 ,  77
   3.0198 , 0.334561 , 0.000118 ,  78
   3.0198 , 0.334579 , 0.000118 ,  79
   3.0198 , 0.334571 , 0.000118 ,  80
   3.0198 , 0.334570 , 0.000118 ,  81
   3.0198 , 0.334568 , 0.000118 ,  82
   3.0198 , 0.334552 , 0.000118 ,  83
   3.0198 , 0.334562 , 0.000118 ,  84
   3.0198 , 0.334585 , 0.000118 ,  85
   3.0198 , 0.334572 , 0.000118 ,  86
   3.0198 , 0.334567 , 0.000118 ,  87
   3.0198 , 0.334571 , 0.000118 ,  88
   3.0198 , 0.334574 , 0.000118 ,  89
   3.0198 , 0.334570 , 0.000118 ,  90
   3.0198 , 0.334546 , 0.000118 ,  91
   3.0198 , 0.334559 , 0.000118 ,  92
   3.0198 , 0.334556 , 0.000118 ,  93
   3.0198 , 0.334562 , 0.000118 ,  94
   3.0198 , 0.334582 , 0.000118 ,  95
   3.0198 , 0.334577 , 0.000118 ,  96
   3.0198 , 0.334560 , 0.000118 ,  97
   3.0198 , 0.334561 , 0.000118 ,  98
   3.0198 , 0.334569 , 0.000118 ,  99
   3.0198 , 0.334571 , 0.000118 , 100
   3.1741 , 0.349435 , 0.000136 ,   0
   3.1741 , 0.349433 , 0.000136 ,   1
   3.1741 , 0.349455 , 0.000136 ,   2
   3.1741 , 0.349431 , 0.000136 ,   3
   3.1741 , 0.349439 , 0.000136 ,   4
   3.1741 , 0.349437 , 0.000136 ,   5
   3.1741 , 0.349448 , 0.000136 ,   6
   3.1741 , 0.349422 , 0.000136 ,   7
   3.1741 , 0.349435 , 0.000136 ,   8
   3.1741 , 0.349408 , 0.000136 ,   9
   3.1741 , 0.349453 , 0.000136 ,  10
   3.1741 , 0.349444 , 0.000136 ,  11
   3.1741 , 0.349458 , 0.000136 ,  12
   3.1741 , 0.349430 , 0.000136 ,  13
   3.1741 , 0.349424 , 0.000136 ,  14
   3.1741 , 0.349443 , 0.000136 ,  15
   3.1741 , 0.349411 , 0.000136 ,  16
   3.1741 , 0.349445 , 0.000136 ,  17
   3.1741 , 0.349431 , 0.000136 ,  18
   3.1741 , 0.349414 , 0.000136 ,  19
   3.1741 , 0.349419 , 0.000136 ,  20
   3.1741 , 0.349426 , 0.000136 ,  21
   3.1741 , 0.349425 , 0.000136 ,  22
   3.1741 , 0.349415 , 0.000136 ,  23
   3.1741 , 0.349439 , 0.000136 ,  24
   3.1741 , 0.349434 , 0.000136 ,  25
   3.1741 , 0.349428 , 0.000136 ,  26
   3.1741 , 0.349407 , 0.000136 ,  27
   3.1741 , 0.349434 , 0.000136 ,  28
   3.1741 , 0.349445 , 0.000136 ,  29
   3.1741 , 0.349445 , 0.000136 ,  30
   3.1741 , 0.349417 , 0.000136 ,  31
   3.1741 , 0.349453 , 0.000136 ,  32
   3.1741 , 0.349443 , 0.000136 ,  33
   3.1741 , 0.349440 , 0.000136 ,  34
   3.1741 , 0.349448 , 0.000136 ,  35
   3.1741 , 0.349447 , 0.000136 ,  36
   3.1741 , 0.349427 , 0.000136 ,  37
   3.1741 , 0.349441 , 0.000136 ,  38
   3.1741 , 0.349456 , 0.000136 ,  39
   3.1741 , 0.349447 , 0.000136 ,  40
   3.1741 , 0.349436 , 0.000136 ,  41
   3.1741 , 0.349441 , 0.000136 ,  42
   3.1741 , 0.349447 , 0.000136 ,  43
   3.1741 , 0.349420 , 0.000136 ,  44
   3.1741 , 0.349419 , 0.000136 ,  45
   3.1741 , 0.349463 , 0.000136 ,  46
   3.1741 , 0.349428 , 0.000136 ,  47
   3.1741 , 0.349457 , 0.000136 ,  48
   3.1741 , 0.349449 , 0.000136 ,  49
   3.1741 , 0.349437 , 0.000136 ,  50
   3.1741 , 0.349408 , 0.000136 ,  51
   3.1741 , 0.349415 , 0.000136 ,  52
   3.1741 , 0.349427 , 0.000136 ,  53
   3.1741 , 0.349443 , 0.000136 ,  54
   3.1741 , 0.349441 , 0.000136 ,  55
   3.1741 , 0.349428 , 0.000136 ,  56
   3.1741 , 0.349432 , 0.000136 ,  57
   3.1741 , 0.349439 , 0.000136 ,  58
   3.1741 , 0.349443 , 0.000136 ,  59
   3.1741 , 0.349443 , 0.000136 ,  60
   3.1741 , 0.349436 , 0.000136 ,  61
   3.1741 , 0.349408 , 0.000136 ,  62
   3.1741 , 0.349438 , 0.000136 ,  63
   3.1741 , 0.349456 , 0.000136 ,  64
   3.1741 , 0.349431 , 0.000136 ,  65
   3.1741 , 0.349415 , 0.000136 ,  66
   3.1741 , 0.349422 , 0.000136 ,  67
   3.1741 , 0.349422 , 0.000136 ,  68
   3.1741 , 0.349439 , 0.000136 ,  69
   3.1741 , 0.349451 , 0.000136 ,  70
   3.1741 , 0.349413 , 0.000136 ,  71
   3.1741 , 0.349429 , 0.000136 ,  72
   3.1741 , 0.349420 , 0.000136 ,  73
   3.1741 , 0.349425 , 0.000136 ,  74
   3.1741 , 0.349412 , 0.000136 ,  75
   3.1741 , 0.349450 , 0.000136 ,  76
   3.1741 , 0.349437 , 0.000136 ,  77
   3.1741 , 0.349424 , 0.000136 ,  78
   3.1741 , 0.349453 , 0.000136 ,  79
   3.1741 , 0.349439 , 0.000136 ,  80
   3.1741 , 0.349446 , 0.000136 ,  81
   3.1741 , 0.349448 , 0.000136 ,  82
   3.1741 , 0.349424 , 0.000136 ,  83
   3.1741 , 0.349435 , 0.000136 ,  84
   3.1741 , 0.349465 , 0.000136 ,  85
   3.1741 , 0.349450 , 0.000136 ,  86
   3.1741 , 0.349440 , 0.000136 ,  87
   3.1741 , 0.349447 , 0.000136 ,  88
   3.1741 , 0.349449 , 0.000136 ,  89
   3.1741 , 0.349441 , 0.000136 ,  90
   3.1741 , 0.349414 , 0.000136 ,  91
   3.1741 , 0.349436 , 0.000136 ,  92
   3.1741 , 0.349424 , 0.000136 ,  93
   3.1741 , 0.349439 , 0.000136 ,  94
   3.1741 , 0.349461 , 0.000136 ,  95
   3.1741 , 0.349437 , 0.000136 ,  96
   3.1741 , 0.349432 , 0.000136 ,  97
   3.1741 , 0.349426 , 0.000136 ,  98
   3.1741 , 0.349444 , 0.000136 ,  99
   3.1741 , 0.349437 , 0.000136 , 100
   3.3231 , 0.362832 , 0.000183 ,   0
   3.3231 , 0.362840 , 0.000183 ,   1
   3.3231 , 0.362852 , 0.000183 ,   2
   3.3231 , 0.362827 , 0.000183 ,   3
   3.3231 , 0.362828 , 0.000183 ,   4
   3.3231 , 0.362819 , 0.000183 ,   5
   3.3231 , 0.362848 , 0.000183 ,   6
   3.3231 , 0.362818 , 0.000183 ,   7
   3.3231 , 0.362826 , 0.000183 ,   8
   3.3231 , 0.362813 , 0.000183 ,   9
   3.3231 , 0.362857 , 0.000183 ,  10
   3.3231 , 0.362847 , 0.000183 ,  11
   3.3231 , 0.362855 , 0.000183 ,  12
   3.3231 , 0.362826 , 0.000183 ,  13
   3.3231 , 0.362817 , 0.000183 ,  14
   3.3231 , 0.362836 , 0.000183 ,  15
   3.3231 , 0.362801 , 0.000183 ,  16
   3.3231 , 0.362850 , 0.000183 ,  17
   3.3231 , 0.362835 , 0.000183 ,  18
   3.3231 , 0.362798 , 0.000183 ,  19
   3.3231 , 0.362801 , 0.000183 ,  20
   3.3231 , 0.362818 , 0.000183 ,  21
   3.3231 , 0.362815 , 0.000183 ,  22
   3.3231 , 0.362810 , 0.000183 ,  23
   3.3231 , 0.362845 , 0.000183 ,  24
   3.3231 , 0.362834 , 0.000183 ,  25
   3.3231 , 0.362832 , 0.000183 ,  26
   3.3231 , 0.362785 , 0.000183 ,  27
   3.3231 , 0.362834 , 0.000183 ,  28
   3.3231 , 0.362857 , 0.000183 ,  29
   3.3231 , 0.362850 , 0.000183 ,  30
   3.3231 , 0.362815 , 0.000183 ,  31
   3.3231 , 0.362853 , 0.000183 ,  32
   3.3231 , 0.362846 , 0.000183 ,  33
   3.3231 , 0.362843 , 0.000183 ,  34
   3.3231 , 0.362851 , 0.000183 ,  35
   3.3231 , 0.362837 , 0.000183 ,  36
   3.3231 , 0.362824 , 0.000183 ,  37
   3.3231 , 0.362843 , 0.000183 ,  38
   3.3231 , 0.362840 , 0.000183 ,  39
   3.3231 , 0.362848 , 0.000183 ,  40
   3.3231 , 0.362851 , 0.000183 ,  41
   3.3231 , 0.362847 , 0.000183 ,  42
   3.3231 , 0.362842 , 0.000183 ,  43
   3.3231 , 0.362815 , 0.000183 ,  44
   3.3231 , 0.362805 , 0.000183 ,  45
   3.3231 , 0.362872 , 0.000183 ,  46
   3.3231 , 0.362820 , 0.000183 ,  47
   3.3231 , 0.362853 , 0.000183 ,  48
   3.3231 , 0.362851 , 0.000183 ,  49
   3.3231 , 0.362825 , 0.000183 ,  50
   3.3231 , 0.362801 , 0.000183 ,  51
   3.3231 , 0.362815 , 0.000183 ,  52
   3.3231 , 0.362812 , 0.000183 ,  53
   3.3231 , 0.362832 , 0.000183 ,  54
   3.3231 , 0.362837 , 0.000183 ,  55
   3.3231 , 0.362815 , 0.000183 ,  56
   3.3231 , 0.362828 , 0.000183 ,  57
   3.3231 , 0.362825 , 0.000183 ,  58
   3.3231 , 0.362842 , 0.000183 ,  59
   3.3231 , 0.362839 , 0.000183 ,  60
   3.3231 , 0.362836 , 0.000183 ,  61
   3.3231 , 0.362792 , 0.000183 ,  62
   3.3231 , 0.362844 , 0.000183 ,  63
   3.3231 , 0.362845 , 0.000183 ,  64
   3.3231 , 0.362832 , 0.000183 ,  65
   3.3231 , 0.362798 , 0.000183 ,  66
   3.3231 , 0.362824 , 0.000183 ,  67
   3.3231 , 0.362812 , 0.000183 ,  68
   3.3231 , 0.362831 , 0.000183 ,  69
   3.3231 , 0.362857 , 0.000183 ,  70
   3.3231 , 0.362796 , 0.000183 ,  71
   3.3231 , 0.362823 , 0.000183 ,  72
   3.3231 , 0.362824 , 0.000183 ,  73
   3.3231 , 0.362815 , 0.000183 ,  74
   3.3231 , 0.362794 , 0.000183 ,  75
   3.3231 , 0.362844 , 0.000183 ,  76
   3.3231 , 0.362836 , 0.000183 ,  77
   3.3231 , 0.362816 , 0.000183 ,  78
   3.3231 , 0.362846 , 0.000183 ,  79
   3.3231 , 0.362836 , 0.000183 ,  80
   3.3231 , 0.362843 , 0.000183 ,  81
   3.3231 , 0.362864 , 0.000183 ,  82
   3.3231 , 0.362824 , 0.000183 ,  83
   3.3231 , 0.362830 , 0.000183 ,  84
   3.3231 , 0.362873 , 0.000183 ,  85
   3.3231 , 0.362851 , 0.000183 ,  86
   3.3231 , 0.362841 , 0.000183 ,  87
   3.3231 , 0.362845 , 0.000183 ,  88
   3.3231 , 0.362842 , 0.000183 ,  89
   3.3231 , 0.362835 , 0.000183 ,  90
   3.3231 , 0.362817 , 0.000183 ,  91
   3.3231 , 0.362842 , 0.000183 ,  92
   3.3231 , 0.362827 , 0.000183 ,  93
   3.3231 , 0.362850 , 0.000183 ,  94
   3.3231 , 0.362872 , 0.000183 ,  95
   3.3231 , 0.362831 , 0.000183 ,  96
   3.3231 , 0.362827 , 0.000183 ,  97
   3.3231 , 0.362821 , 0.000183 ,  98
   3.3231 , 0.362846 , 0.000183 ,  99
   3.3231 , 0.362844 , 0.000183 , 100
   3.4577 , 0.375036 , 0.000246 ,   0
   3.4577 , 0.375033 , 0.000246 ,   1
   3.4577 , 0.375040 , 0.000246 ,   2
   3.4577 , 0.375042 , 0.000246 ,   3
   3.4577 , 0.375037 , 0.000246 ,   4
   3.4577 , 0.375021 , 0.000246 ,   5
   3.4577 , 0.375040 , 0.000246 ,   6
   3.4577 , 0.375047 , 0.000246 ,   7
   3.4577 , 0.375021 , 0.000246 ,   8
   3.4577 , 0.375030 , 0.000246 ,   9
   3.4577 , 0.375073 , 0.000246 ,  10
   3.4577 , 0.375049 , 0.000246 ,  11
   3.4577 , 0.375082 , 0.000246 ,  12
   3.4577 , 0.375036 , 0.000246 ,  13
   3.4577 , 0.375024 , 0.000246 ,  14
   3.4577 , 0.375017 , 0.000246 ,  15
   3.4577 , 0.374992 , 0.000246 ,  16
   3.4577 , 0.375063 , 0.000246 ,  17
   3.4577 , 0.375023 , 0.000246 ,  18
   3.4577 , 0.374996 , 0.000246 ,  19
   3.4577 , 0.374985 , 0.000246 ,  20
   3.4577 , 0.375023 , 0.000246 ,  21
   3.4577 , 0.375018 , 0.000246 ,  22
   3.4577 , 0.375004 , 0.000246 ,  23
   3.4577 , 0.375054 , 0.000246 ,  24
   3.4577 , 0.375035 , 0.000246 ,  25
   3.4577 , 0.375044 , 0.000246 ,  26
   3.4577 , 0.374973 , 0.000246 ,  27
   3.4577 , 0.375069 , 0.000246 ,  28
   3.4577 , 0.375067 , 0.000246 ,  29
   3.4577 , 0.375076 , 0.000246 ,  30
   3.4577 , 0.375045 , 0.000246 ,  31
   3.4577 , 0.375066 , 0.000246 ,  32
   3.4577 , 0.375055 , 0.000246 ,  33
   3.4577 , 0.375051 , 0.000246 ,  34
   3.4577 , 0.375071 , 0.000246 ,  35
   3.4577 , 0.375014 , 0.000246 ,  36
   3.4577 , 0.375023 , 0.000246 ,  37
   3.4577 , 0.375053 , 0.000246 ,  38
   3.4577 , 0.375031 , 0.000246 ,  39
   3.4577 , 0.375036 , 0.000246 ,  40
   3.4577 , 0.375081 , 0.000246 ,  41
   3.4577 , 0.375061 , 0.000246 ,  42
   3.4577 , 0.375053 , 0.000246 ,  43
   3.4577 , 0.375020 , 0.000246 ,  44
   3.4577 , 0.374997 , 0.000246 ,  45
   3.4577 , 0.375074 , 0.000246 ,  46
   3.4577 , 0.375010 , 0.000246 ,  47
   3.4577 , 0.375046 , 0.000246 ,  48
   3.4577 , 0.375057 , 0.000246 ,  49
   3.4577 , 0.375012 , 0.000246 ,  50
   3.4577 , 0.374988 , 0.000246 ,  51
   3.4577 , 0.375004 , 0.000246 ,  52
   3.4577 , 0.375003 , 0.000246 ,  53
   3.4577 , 0.375021 , 0.000246 ,  54
   3.4577 , 0.375056 , 0.000246 ,  55
   3.4577 , 0.374997 , 0.000246 ,  56
   3.4577 , 0.375029 , 0.000246 ,  57
   3.4577 , 0.375030 , 0.000246 ,  58
   3.4577 , 0.375048 , 0.000246 ,  59
   3.4577 , 0.375046 , 0.000246 ,  60
   3.4577 , 0.375042 , 0.000246 ,  61
   3.4577 , 0.374993 , 0.000246 ,  62
   3.4577 , 0.375049 , 0.000246 ,  63
   3.4577 , 0.375034 , 0.000246 ,  64
   3.4577 , 0.375033 , 0.000246 ,  65
   3.4577 , 0.374982 , 0.000246 ,  66
   3.4577 , 0.375027 , 0.000246 ,  67
   3.4577 , 0.375006 , 0.000246 ,  68
   3.4577 , 0.375045 , 0.000246 ,  69
   3.4577 , 0.375055 , 0.000246 ,  70
   3.4577 , 0.375012 , 0.000246 ,  71
   3.4577 , 0.375016 , 0.000246 ,  72
   3.4577 , 0.375047 , 0.000246 ,  73
   3.4577 , 0.375018 , 0.000246 ,  74
   3.4577 , 0.375000 , 0.000246 ,  75
   3.4577 , 0.375027 , 0.000246 ,  76
   3.4577 , 0.375018 , 0.000246 ,  77
   3.4577 , 0.375022 , 0.000246 ,  78
   3.4577 , 0.375030 , 0.000246 ,  79
   3.4577 , 0.375045 , 0.000246 ,  80
   3.4577 , 0.375043 , 0.000246 ,  81
   3.4577 , 0.375070 , 0.000246 ,  82
   3.4577 , 0.375027 , 0.000246 ,  83
   3.4577 , 0.375032 , 0.000246 ,  84
   3.4577 , 0.375075 , 0.000246 ,  85
   3.4577 , 0.375057 , 0.000246 ,  86
   3.4577 , 0.375056 , 0.000246 ,  87
   3.4577 , 0.375040 , 0.000246 ,  88
   3.4577 , 0.375064 , 0.000246 ,  89
   3.4577 , 0.375031 , 0.000246 ,  90
   3.4577 , 0.375041 , 0.000246 ,  91
   3.4577 , 0.375043 , 0.000246 ,  92
   3.4577 , 0.375049 , 0.000246 ,  93
   3.4577 , 0.375053 , 0.000246 ,  94
   3.4577 , 0.375097 , 0.000246 ,  95
   3.4577 , 0.375022 , 0.000246 ,  96
   3.4577 , 0.375050 , 0.000246 ,  97
   3.4577 , 0.375022 , 0.000246 ,  98
   3.4577 , 0.375057 , 0.000246 ,  99
   3.4577 , 0.375066 , 0.000246 , 100
   3.6083 , 0.386808 , 0.000190 ,   0
   3.6083 , 0.386807 , 0.000190 ,   1
   3.6083 , 0.386845 , 0.000190 ,   2
   3.6083 , 0.386800 , 0.000190 ,   3
   3.6083 , 0.386810 , 0.000190 ,   4
   3.6083 , 0.386803 , 0.000190 ,   5
   3.6083 , 0.386817 , 0.000190 ,   6
   3.6083 , 0.386803 , 0.000190 ,   7
   3.6083 , 0.386799 , 0.000190 ,   8
   3.6083 , 0.386785 , 0.000190 ,   9
   3.6083 , 0.386831 , 0.000190 ,  10
   3.6083 , 0.386824 , 0.000190 ,  11
   3.6083 , 0.386823 , 0.000190 ,  12
   3.6083 , 0.386810 , 0.000190 ,  13
   3.6083 , 0.386789 , 0.000190 ,  14
   3.6083 , 0.386819 , 0.000190 ,  15
   3.6083 , 0.386772 , 0.000190 ,  16
   3.6083 , 0.386811 , 0.000190 ,  17
   3.6083 , 0.386793 , 0.000190 ,  18
   3.6083 , 0.386778 , 0.000190 ,  19
   3.6083 , 0.386777 , 0.000190 ,  20
   3.6083 , 0.386787 , 0.000190 ,  21
   3.6083 , 0.386790 , 0.000190 ,  22
   3.6083 , 0.386784 , 0.000190 ,  23
   3.6083 , 0.386822 , 0.000190 ,  24
   3.6083 , 0.386810 , 0.000190 ,  25
   3.6083 , 0.386802 , 0.000190 ,  26
   3.6083 , 0.386766 , 0.000190 ,  27
   3.6083 , 0.386810 , 0.000190 ,  28
   3.6083 , 0.386836 , 0.000190 ,  29
   3.6083 , 0.386822 , 0.000190 ,  30
   3.6083 , 0.386788 , 0.000190 ,  31
   3.6083 , 0.386838 , 0.000190 ,  32
   3.6083 , 0.386804 , 0.000190 ,  33
   3.6083 , 0.386817 , 0.000190 ,  34
   3.6083 , 0.386835 , 0.000190 ,  35
   3.6083 , 0.386813 , 0.000190 ,  36
   3.6083 , 0.386794 , 0.000190 ,  37
   3.6083 , 0.386809 , 0.000190 ,  38
   3.6083 , 0.386826 , 0.000190 ,  39
   3.6083 , 0.386820 , 0.000190 ,  40
   3.6083 , 0.386815 , 0.000190 ,  41
   3.6083 , 0.386828 , 0.000190 ,  42
   3.6083 , 0.386826 , 0.000190 ,  43
   3.6083 , 0.386794 , 0.000190 ,  44
   3.6083 , 0.386786 , 0.000190 ,  45
   3.6083 , 0.386834 , 0.000190 ,  46
   3.6083 , 0.386796 , 0.000190 ,  47
   3.6083 , 0.386825 , 0.000190 ,  48
   3.6083 , 0.386838 , 0.000190 ,  49
   3.6083 , 0.386811 , 0.000190 ,  50
   3.6083 , 0.386767 , 0.000190 ,  51
   3.6083 , 0.386788 , 0.000190 ,  52
   3.6083 , 0.386778 , 0.000190 ,  53
   3.6083 , 0.386834 , 0.000190 ,  54
   3.6083 , 0.386811 , 0.000190 ,  55
   3.6083 , 0.386792 , 0.000190 ,  56
   3.6083 , 0.386804 , 0.000190 ,  57
   3.6083 , 0.386804 , 0.000190 ,  58
   3.6083 , 0.386817 , 0.000190 ,  59
   3.6083 , 0.386815 , 0.000190 ,  60
   3.6083 , 0.386816 , 0.000190 ,  61
   3.6083 , 0.386777 , 0.000190 ,  62
   3.6083 , 0.386827 , 0.000190 ,  63
   3.6083 , 0.386824 , 0.000190 ,  64
   3.6083 , 0.386793 , 0.000190 ,  65
   3.6083 , 0.386777 , 0.000190 ,  66
   3.6083 , 0.386804 , 0.000190 ,  67
   3.6083 , 0.386788 , 0.000190 ,  68
   3.6083 , 0.386813 , 0.000190 ,  69
   3.6083 , 0.386832 , 0.000190 ,  70
   3.6083 , 0.386779 , 0.000190 ,  71
   3.6083 , 0.386808 , 0.000190 ,  72
   3.6083 , 0.386784 , 0.000190 ,  73
   3.6083 , 0.386792 , 0.000190 ,  74
   3.6083 , 0.386776 , 0.000190 ,  75
   3.6083 , 0.386822 , 0.000190 ,  76
   3.6083 , 0.386806 , 0.000190 ,  77
   3.6083 , 0.386792 , 0.000190 ,  78
   3.6083 , 0.386823 , 0.000190 ,  79
   3.6083 , 0.386817 , 0.000190 ,  80
   3.6083 , 0.386826 , 0.000190 ,  81
   3.6083 , 0.386829 , 0.000190 ,  82
   3.6083 , 0.386798 , 0.000190 ,  83
   3.6083 , 0.386819 , 0.000190 ,  84
   3.6083 , 0.386858 , 0.000190 ,  85
   3.6083 , 0.386830 , 0.000190 ,  86
   3.6083 , 0.386821 , 0.000190 ,  87
   3.6083 , 0.386830 , 0.000190 ,  88
   3.6083 , 0.386823 , 0.000190 ,  89
   3.6083 , 0.386814 , 0.000190 ,  90
   3.6083 , 0.386787 , 0.000190 ,  91
   3.6083 , 0.386818 , 0.000190 ,  92
   3.6083 , 0.386802 , 0.000190 ,  93
   3.6083 , 0.386812 , 0.000190 ,  94
   3.6083 , 0.386844 , 0.000190 ,  95
   3.6083 , 0.386794 , 0.000190 ,  96
   3.6083 , 0.386806 , 0.000190 ,  97
   3.6083 , 0.386794 , 0.000190 ,  98
   3.6083 , 0.386809 , 0.000190 ,  99
   3.6083 , 0.386804 , 0.000190 , 100
   3.7428 , 0.397146 , 0.000262 ,   0
   3.7428 , 0.397151 , 0.000262 ,   1
   3.7428 , 0.397172 , 0.000262 ,   2
   3.7428 , 0.397137 , 0.000262 ,   3
   3.7428 , 0.397142 , 0.000262 ,   4
   3.7428 , 0.397125 , 0.000262 ,   5
   3.7428 , 0.397152 , 0.000262 ,   6
   3.7428 , 0.397146 , 0.000262 ,   7
   3.7428 , 0.397130 , 0.000262 ,   8
   3.7428 , 0.397129 , 0.000262 ,   9
   3.7428 , 0.397181 , 0.000262 ,  10
   3.7428 , 0.397171 , 0.000262 ,  11
   3.7428 , 0.397165 , 0.000262 ,  12
   3.7428 , 0.397149 , 0.000262 ,  13
   3.7428 , 0.397125 , 0.000262 ,  14
   3.7428 , 0.397147 , 0.000262 ,  15
   3.7428 , 0.397093 , 0.000262 ,  16
   3.7428 , 0.397170 , 0.000262 ,  17
   3.7428 , 0.397133 , 0.000262 ,  18
   3.7428 , 0.397091 , 0.000262 ,  19
   3.7428 , 0.397097 , 0.000262 ,  20
   3.7428 , 0.397130 , 0.000262 ,  21
   3.7428 , 0.397113 , 0.000262 ,  22
   3.7428 , 0.397119 , 0.000262 ,  23
   3.7428 , 0.397169 , 0.000262 ,  24
   3.7428 , 0.397149 , 0.000262 ,  25
   3.7428 , 0.397154 , 0.000262 ,  26
   3.7428 , 0.397084 , 0.000262 ,  27
   3.7428 , 0.397154 , 0.000262 ,  28
   3.7428 , 0.397190 , 0.000262 ,  29
   3.7428 , 0.397188 , 0.000262 ,  30
   3.7428 , 0.397139 , 0.000262 ,  31
   3.7428 , 0.397181 , 0.000262 ,  32
   3.7428 , 0.397153 , 0.000262 ,  33
   3.7428 , 0.397160 , 0.000262 ,  34
   3.7428 , 0.397183 , 0.000262 ,  35
   3.7428 , 0.397137 , 0.000262 ,  36
   3.7428 , 0.397141 , 0.000262 ,  37
   3.7428 , 0.397153 , 0.000262 ,  38
   3.7428 , 0.397146 , 0.000262 ,  39
   3.7428 , 0.397161 , 0.000262 ,  40
   3.7428 , 0.397189 , 0.000262 ,  41
   3.7428 , 0.397173 , 0.000262 ,  42
   3.7428 , 0.397161 , 0.000262 ,  43
   3.7428 , 0.397128 , 0.000262 ,  44
   3.7428 , 0.397106 , 0.000262 ,  45
   3.7428 , 0.397189 , 0.000262 ,  46
   3.7428 , 0.397122 , 0.000262 ,  47
   3.7428 , 0.397162 , 0.000262 ,  48
   3.7428 , 0.397171 , 0.000262 ,  49
   3.7428 , 0.397124 , 0.000262 ,  50
   3.7428 , 0.397090 , 0.000262 ,  51
   3.7428 , 0.397128 , 0.000262 ,  52
   3.7428 , 0.397101 , 0.000262 ,  53
   3.7428 , 0.397150 , 0.000262 ,  54
   3.7428 , 0.397160 , 0.000262 ,  55
   3.7428 , 0.397110 , 0.000262 ,  56
   3.7428 , 0.397142 , 0.000262 ,  57
   3.7428 , 0.397135 , 0.000262 ,  58
   3.7428 , 0.397158 , 0.000262 ,  59
   3.7428 , 0.397147 , 0.000262 ,  60
   3.7428 , 0.397151 , 0.000262 ,  61
   3.7428 , 0.397092 , 0.000262 ,  62
   3.7428 , 0.397172 , 0.000262 ,  63
   3.7428 , 0.397154 , 0.000262 ,  64
   3.7428 , 0.397137 , 0.000262 ,  65
   3.7428 , 0.397097 , 0.000262 ,  66
   3.7428 , 0.397145 , 0.000262 ,  67
   3.7428 , 0.397117 , 0.000262 ,  68
   3.7428 , 0.397145 , 0.000262 ,  69
   3.7428 , 0.397173 , 0.000262 ,  70
   3.7428 , 0.397098 , 0.000262 ,  71
   3.7428 , 0.397133 , 0.000262 ,  72
   3.7428 , 0.397143 , 0.000262 ,  73
   3.7428 , 0.397122 , 0.000262 ,  74
   3.7428 , 0.397093 , 0.000262 ,  75
   3.7428 , 0.397151 , 0.000262 ,  76
   3.7428 , 0.397134 , 0.000262 ,  77
   3.7428 , 0.397128 , 0.000262 ,  78
   3.7428 , 0.397151 , 0.000262 ,  79
   3.7428 , 0.397159 , 0.000262 ,  80
   3.7428 , 0.397164 , 0.000262 ,  81
   3.7428 , 0.397194 , 0.000262 ,  82
   3.7428 , 0.397143 , 0.000262 ,  83
   3.7428 , 0.397140 , 0.000262 ,  84
   3.7428 , 0.397200 , 0.000262 ,  85
   3.7428 , 0.397171 , 0.000262 ,  86
   3.7428 , 0.397164 , 0.000262 ,  87
   3.7428 , 0.397166 , 0.000262 ,  88
   3.7428 , 0.397159 , 0.000262 ,  89
   3.7428 , 0.397145 , 0.000262 ,  90
   3.7428 , 0.397135 , 0.000262 ,  91
   3.7428 , 0.397162 , 0.000262 ,  92
   3.7428 , 0.397149 , 0.000262 ,  93
   3.7428 , 0.397169 , 0.000262 ,  94
   3.7428 , 0.397201 , 0.000262 ,  95
   3.7428 , 0.397132 , 0.000262 ,  96
   3.7428 , 0.397145 , 0.000262 ,  97
   3.7428 , 0.397136 , 0.000262 ,  98
   3.7428 , 0.397156 , 0.000262 ,  99
   3.7428 , 0.397159 , 0.000262 , 100
   4.0093 , 0.416787 , 0.000273 ,   0
   4.0093 , 0.416748 , 0.000273 ,   1
   4.0093 , 0.416792 , 0.000273 ,   2
   4.0093 , 0.416752 , 0.000273 ,   3
   4.0093 , 0.416827 , 0.000273 ,   4
   4.0093 , 0.416795 , 0.000273 ,   5
   4.0093 , 0.416801 , 0.000273 ,   6
   4.0093 , 0.416774 , 0.000273 ,   7
   4.0093 , 0.416798 , 0.000273 ,   8
   4.0093 , 0.416748 , 0.000273 ,   9
   4.0093 , 0.416807 , 0.000273 ,  10
   4.0093 , 0.416783 , 0.000273 ,  11
   4.0093 , 0.416804 , 0.000273 ,  12
   4.0093 , 0.416800 , 0.000273 ,  13
   4.0093 , 0.416782 , 0.000273 ,  14
   4.0093 , 0.416821 , 0.000273 ,  15
   4.0093 , 0.416746 , 0.000273 ,  16
   4.0093 , 0.416797 , 0.000273 ,  17
   4.0093 , 0.416771 , 0.000273 ,  18
   4.0093 , 0.416742 , 0.000273 ,  19
   4.0093 , 0.416782 , 0.000273 ,  20
   4.0093 , 0.416776 , 0.000273 ,  21
   4.0093 , 0.416750 , 0.000273 ,  22
   4.0093 , 0.416760 , 0.000273 ,  23
   4.0093 , 0.416818 , 0.000273 ,  24
   4.0093 , 0.416776 , 0.000273 ,  25
   4.0093 , 0.416771 , 0.000273 ,  26
   4.0093 , 0.416754 , 0.000273 ,  27
   4.0093 , 0.416778 , 0.000273 ,  28
   4.0093 , 0.416803 , 0.000273 ,  29
   4.0093 , 0.416815 , 0.000273 ,  30
   4.0093 , 0.416754 , 0.000273 ,  31
   4.0093 , 0.416813 , 0.000273 ,  32
   4.0093 , 0.416808 , 0.000273 ,  33
   4.0093 , 0.416759 , 0.000273 ,  34
   4.0093 , 0.416821 , 0.000273 ,  35
   4.0093 , 0.416804 , 0.000273 ,  36
   4.0093 , 0.416744 , 0.000273 ,  37
   4.0093 , 0.416796 , 0.000273 ,  38
   4.0093 , 0.416840 , 0.000273 ,  39
   4.0093 , 0.416813 , 0.000273 ,  40
   4.0093 , 0.416802 , 0.000273 ,  41
   4.0093 , 0.416785 , 0.000273 ,  42
   4.0093 , 0.416807 , 0.000273 ,  43
   4.0093 , 0.416779 , 0.000273 ,  44
   4.0093 , 0.416738 , 0.000273 ,  45
   4.0093 , 0.416819 , 0.000273 ,  46
   4.0093 , 0.416775 , 0.000273 ,  47
   4.0093 , 0.416829 , 0.000273 ,  48
   4.0093 , 0.416797 , 0.000273 ,  49
   4.0093 , 0.416780 , 0.000273 ,  50
   4.0093 , 0.416730 , 0.000273 ,  51
   4.0093 , 0.416740 , 0.000273 ,  52
   4.0093 , 0.416781 , 0.000273 ,  53
   4.0093 , 0.416808 , 0.000273 ,  54
   4.0093 , 0.416817 , 0.000273 ,  55
   4.0093 , 0.416781 , 0.000273 ,  56
   4.0093 , 0.416761 , 0.000273 ,  57
   4.0093 , 0.416810 , 0.000273 ,  58
   4.0093 , 0.416790 , 0.000273 ,  59
   4.0093 , 0.416799 , 0.000273 ,  60
   4.0093 , 0.416794 , 0.000273 ,  61
   4.0093 , 0.416732 , 0.000273 ,  62
   4.0093 , 0.416819 , 0.000273 ,  63
   4.0093 , 0.416829 , 0.000273 ,  64
   4.0093 , 0.416785 , 0.000273 ,  65
   4.0093 , 0.416757 , 0.000273 ,  66
   4.0093 , 0.416757 , 0.000273 ,  67
   4.0093 , 0.416770 , 0.000273 ,  68
   4.0093 , 0.416815 , 0.000273 ,  69
   4.0093 , 0.416831 , 0.000273 ,  70
   4.0093 , 0.416755 , 0.000273 ,  71
   4.0093 , 0.416788 , 0.000273 ,  72
   4.0093 , 0.416760 , 0.000273 ,  73
   4.0093 , 0.416770 , 0.000273 ,  74
   4.0093 , 0.416741 , 0.000273 ,  75
   4.0093 , 0.416820 , 0.000273 ,  76
   4.0093 , 0.416769 , 0.000273 ,  77
   4.0093 , 0.416768 , 0.000273 ,  78
   4.0093 , 0.416812 , 0.000273 ,  79
   4.0093 , 0.416779 , 0.000273 ,  80
   4.0093 , 0.416797 , 0.000273 ,  81
   4.0093 , 0.416784 , 0.000273 ,  82
   4.0093 , 0.416752 , 0.000273 ,  83
   4.0093 , 0.416777 , 0.000273 ,  84
   4.0093 , 0.416849 , 0.000273 ,  85
   4.0093 , 0.416822 , 0.000273 ,  86
   4.0093 , 0.416804 , 0.000273 ,  87
   4.0093 , 0.416795 , 0.000273 ,  88
   4.0093 , 0.416810 , 0.000273 ,  89
   4.0093 , 0.416782 , 0.000273 ,  90
   4.0093 , 0.416732 , 0.000273 ,  91
   4.0093 , 0.416775 , 0.000273 ,  92
   4.0093 , 0.416781 , 0.000273 ,  93
   4.0093 , 0.416793 , 0.000273 ,  94
   4.0093 , 0.416838 , 0.000273 ,  95
   4.0093 , 0.416810 , 0.000273 ,  96
   4.0093 , 0.416808 , 0.000273 ,  97
   4.0093 , 0.416783 , 0.000273 ,  98
   4.0093 , 0.416788 , 0.000273 ,  99
   4.0093 , 0.416804 , 0.000273 , 100
   4.1239 , 0.425018 , 0.000375 ,   0
   4.1239 , 0.425011 , 0.000375 ,   1
   4.1239 , 0.425040 , 0.000375 ,   2
   4.1239 , 0.425009 , 0.000375 ,   3
   4.1239 , 0.425027 , 0.000375 ,   4
   4.1239 , 0.425005 , 0.000375 ,   5
   4.1239 , 0.425014 , 0.000375 ,   6
   4.1239 , 0.425053 , 0.000375 ,   7
   4.1239 , 0.424988 , 0.000375 ,   8
   4.1239 , 0.425021 , 0.000375 ,   9
   4.1239 , 0.425071 , 0.000375 ,  10
   4.1239 , 0.425057 , 0.000375 ,  11
   4.1239 , 0.425042 , 0.000375 ,  12
   4.1239 , 0.425022 , 0.000375 ,  13
   4.1239 , 0.424992 , 0.000375 ,  14
   4.1239 , 0.425000 , 0.000375 ,  15
   4.1239 , 0.424931 , 0.000375 ,  16
   4.1239 , 0.425070 , 0.000375 ,  17
   4.1239 , 0.424989 , 0.000375 ,  18
   4.1239 , 0.424937 , 0.000375 ,  19
   4.1239 , 0.424949 , 0.000375 ,  20
   4.1239 , 0.424993 , 0.000375 ,  21
   4.1239 , 0.424968 , 0.000375 ,  22
   4.1239 , 0.424980 , 0.000375 ,  23
   4.1239 , 0.425055 , 0.000375 ,  24
   4.1239 , 0.425028 , 0.000375 ,  25
   4.1239 , 0.425037 , 0.000375 ,  26
   4.1239 , 0.424947 , 0.000375 ,  27
   4.1239 , 0.425056 , 0.000375 ,  28
   4.1239 , 0.425068 , 0.000375 ,  29
   4.1239 , 0.425088 , 0.000375 ,  30
   4.1239 , 0.425026 , 0.000375 ,  31
   4.1239 , 0.425060 , 0.000375 ,  32
   4.1239 , 0.425029 , 0.000375 ,  33
   4.1239 , 0.425054 , 0.000375 ,  34
   4.1239 , 0.425084 , 0.000375 ,  35
   4.1239 , 0.424995 , 0.000375 ,  36
   4.1239 , 0.425009 , 0.000375 ,  37
   4.1239 , 0.425024 , 0.000375 ,  38
   4.1239 , 0.425012 , 0.000375 ,  39
   4.1239 , 0.425005 , 0.000375 ,  40
   4.1239 , 0.425091 , 0.000375 ,  41
   4.1239 , 0.425044 , 0.000375 ,  42
   4.1239 , 0.425033 , 0.000375 ,  43
   4.1239 , 0.425001 , 0.000375 ,  44
   4.1239 , 0.424957 , 0.000375 ,  45
   4.1239 , 0.425082 , 0.000375 ,  46
   4.1239 , 0.424973 , 0.000375 ,  47
   4.1239 , 0.425021 , 0.000375 ,  48
   4.1239 , 0.425042 , 0.000375 ,  49
   4.1239 , 0.424972 , 0.000375 ,  50
   4.1239 , 0.424936 , 0.000375 ,  51
   4.1239 , 0.424986 , 0.000375 ,  52
   4.1239 , 0.424952 , 0.000375 ,  53
   4.1239 , 0.424998 , 0.000375 ,  54
   4.1239 , 0.425045 , 0.000375 ,  55
   4.1239 , 0.424963 , 0.000375 ,  56
   4.1239 , 0.425018 , 0.000375 ,  57
   4.1239 , 0.425004 , 0.000375 ,  58
   4.1239 , 0.425032 , 0.000375 ,  59
   4.1239 , 0.425008 , 0.000375 ,  60
   4.1239 , 0.425024 , 0.000375 ,  61
   4.1239 , 0.424943 , 0.000375 ,  62
   4.1239 , 0.425053 , 0.000375 ,  63
   4.1239 , 0.425039 , 0.000375 ,  64
   4.1239 , 0.425007 , 0.000375 ,  65
   4.1239 , 0.424955 , 0.000375 ,  66
   4.1239 , 0.425012 , 0.000375 ,  67
   4.1239 , 0.424992 , 0.000375 ,  68
   4.1239 , 0.425029 , 0.000375 ,  69
   4.1239 , 0.425039 , 0.000375 ,  70
   4.1239 , 0.424975 , 0.000375 ,  71
   4.1239 , 0.424979 , 0.000375 ,  72
   4.1239 , 0.425034 , 0.000375 ,  73
   4.1239 , 0.424987 , 0.000375 ,  74
   4.1239 , 0.424955 , 0.000375 ,  75
   4.1239 , 0.424995 , 0.000375 ,  76
   4.1239 , 0.425003 , 0.000375 ,  77
   4.1239 , 0.425007 , 0.000375 ,  78
   4.1239 , 0.425014 , 0.000375 ,  79
   4.1239 , 0.425035 , 0.000375 ,  80
   4.1239 , 0.425043 , 0.000375 ,  81
   4.1239 , 0.425070 , 0.000375 ,  82
   4.1239 , 0.425013 , 0.000375 ,  83
   4.1239 , 0.424997 , 0.000375 ,  84
   4.1239 , 0.425083 , 0.000375 ,  85
   4.1239 , 0.425064 , 0.000375 ,  86
   4.1239 , 0.425050 , 0.000375 ,  87
   4.1239 , 0.425028 , 0.000375 ,  88
   4.1239 , 0.425042 , 0.000375 ,  89
   4.1239 , 0.425019 , 0.000375 ,  90
   4.1239 , 0.425027 , 0.000375 ,  91
   4.1239 , 0.425033 , 0.000375 ,  92
   4.1239 , 0.425042 , 0.000375 ,  93
   4.1239 , 0.425052 , 0.000375 ,  94
   4.1239 , 0.425096 , 0.000375 ,  95
   4.1239 , 0.425001 , 0.000375 ,  96
   4.1239 , 0.425039 , 0.000375 ,  97
   4.1239 , 0.425026 , 0.000375 ,  98
   4.1239 , 0.425043 , 0.000375 ,  99
   4.1239 , 0.425047 , 0.000375 , 100
   4.1306 , 0.425573 , 0.000285 ,   0
   4.1306 , 0.425559 , 0.000285 ,   1
   4.1306 , 0.425593 , 0.000285 ,   2
   4.1306 , 0.425543 , 0.000285 ,   3
   4.1306 , 0.425593 , 0.000285 ,   4
   4.1306 , 0.425571 , 0.000285 ,   5
   4.1306 , 0.425593 , 0.000285 ,   6
   4.1306 , 0.425557 , 0.000285 ,   7
   4.1306 , 0.425572 , 0.000285 ,   8
   4.1306 , 0.425543 , 0.000285 ,   9
   4.1306 , 0.425599 , 0.000285 ,  10
   4.1306 , 0.425579 , 0.000285 ,  11
   4.1306 , 0.425573 , 0.000285 ,  12
   4.1306 , 0.425584 , 0.000285 ,  13
   4.1306 , 0.425562 , 0.000285 ,  14
   4.1306 , 0.425607 , 0.000285 ,  15
   4.1306 , 0.425515 , 0.000285 ,  16
   4.1306 , 0.425587 , 0.000285 ,  17
   4.1306 , 0.425573 , 0.000285 ,  18
   4.1306 , 0.425521 , 0.000285 ,  19
   4.1306 , 0.425555 , 0.000285 ,  20
   4.1306 , 0.425553 , 0.000285 ,  21
   4.1306 , 0.425540 , 0.000285 ,  22
   4.1306 , 0.425538 , 0.000285 ,  23
   4.1306 , 0.425608 , 0.000285 ,  24
   4.1306 , 0.425570 , 0.000285 ,  25
   4.1306 , 0.425557 , 0.000285 ,  26
   4.1306 , 0.425527 , 0.000285 ,  27
   4.1306 , 0.425573 , 0.000285 ,  28
   4.1306 , 0.425597 , 0.000285 ,  29
   4.1306 , 0.425595 , 0.000285 ,  30
   4.1306 , 0.425541 , 0.000285 ,  31
   4.1306 , 0.425604 , 0.000285 ,  32
   4.1306 , 0.425578 , 0.000285 ,  33
   4.1306 , 0.425578 , 0.000285 ,  34
   4.1306 , 0.425617 , 0.000285 ,  35
   4.1306 , 0.425580 , 0.000285 ,  36
   4.1306 , 0.425534 , 0.000285 ,  37
   4.1306 , 0.425586 , 0.000285 ,  38
   4.1306 , 0.425622 , 0.000285 ,  39
   4.1306 , 0.425595 , 0.000285 ,  40
   4.1306 , 0.425591 , 0.000285 ,  41
   4.1306 , 0.425588 , 0.000285 ,  42
   4.1306 , 0.425575 , 0.000285 ,  43
   4.1306 , 0.425552 , 0.000285 ,  44
   4.1306 , 0.425518 , 0.000285 ,  45
   4.1306 , 0.425620 , 0.000285 ,  46
   4.1306 , 0.425548 , 0.000285 ,  47
   4.1306 , 0.425610 , 0.000285 ,  48
   4.1306 , 0.425597 , 0.000285 ,  49
   4.1306 , 0.425568 , 0.000285 ,  50
   4.1306 , 0.425526 , 0.000285 ,  51
   4.1306 , 0.425542 , 0.000285 ,  52
   4.1306 , 0.425540 , 0.000285 ,  53
   4.1306 , 0.425590 , 0.000285 ,  54
   4.1306 , 0.425599 , 0.000285 ,  55
   4.1306 , 0.425570 , 0.000285 ,  56
   4.1306 , 0.425568 , 0.000285 ,  57
   4.1306 , 0.425583 , 0.000285 ,  58
   4.1306 , 0.425581 , 0.000285 ,  59
   4.1306 , 0.425572 , 0.000285 ,  60
   4.1306 , 0.425585 , 0.000285 ,  61
   4.1306 , 0.425507 , 0.000285 ,  62
   4.1306 , 0.425604 , 0.000285 ,  63
   4.1306 , 0.425617 , 0.000285 ,  64
   4.1306 , 0.425565 , 0.000285 ,  65
   4.1306 , 0.425537 , 0.000285 ,  66
   4.1306 , 0.425543 , 0.000285 ,  67
   4.1306 , 0.425554 , 0.000285 ,  68
   4.1306 , 0.425591 , 0.000285 ,  69
   4.1306 , 0.425610 , 0.000285 ,  70
   4.1306 , 0.425529 , 0.000285 ,  71
   4.1306 , 0.425574 , 0.000285 ,  72
   4.1306 , 0.425543 , 0.000285 ,  73
   4.1306 , 0.425552 , 0.000285 ,  74
   4.1306 , 0.425510 , 0.000285 ,  75
   4.1306 , 0.425608 , 0.000285 ,  76
   4.1306 , 0.425556 , 0.000285 ,  77
   4.1306 , 0.425549 , 0.000285 ,  78
   4.1306 , 0.425605 , 0.000285 ,  79
   4.1306 , 0.425566 , 0.000285 ,  80
   4.1306 , 0.425592 , 0.000285 ,  81
   4.1306 , 0.425583 , 0.000285 ,  82
   4.1306 , 0.425544 , 0.000285 ,  83
   4.1306 , 0.425568 , 0.000285 ,  84
   4.1306 , 0.425639 , 0.000285 ,  85
   4.1306 , 0.425628 , 0.000285 ,  86
   4.1306 , 0.425584 , 0.000285 ,  87
   4.1306 , 0.425578 , 0.000285 ,  88
   4.1306 , 0.425590 , 0.000285 ,  89
   4.1306 , 0.425579 , 0.000285 ,  90
   4.1306 , 0.425522 , 0.000285 ,  91
   4.1306 , 0.425575 , 0.000285 ,  92
   4.1306 , 0.425565 , 0.000285 ,  93
   4.1306 , 0.425588 , 0.000285 ,  94
   4.1306 , 0.425632 , 0.000285 ,  95
   4.1306 , 0.425566 , 0.000285 ,  96
   4.1306 , 0.425601 , 0.000285 ,  97
   4.1306 , 0.425568 , 0.000285 ,  98
   4.1306 , 0.425576 , 0.000285 ,  99
   4.1306 , 0.425582 , 0.000285 , 100
   4.2454 , 0.433831 , 0.000308 ,   0
   4.2454 , 0.433820 , 0.000308 ,   1
   4.2454 , 0.433892 , 0.000308 ,   2
   4.2454 , 0.433821 , 0.000308 ,   3
   4.2454 , 0.433839 , 0.000308 ,   4
   4.2454 , 0.433829 , 0.000308 ,   5
   4.2454 , 0.433838 , 0.000308 ,   6
   4.2454 , 0.433833 , 0.000308 ,   7
   4.2454 , 0.433819 , 0.000308 ,   8
   4.2454 , 0.433809 , 0.000308 ,   9
   4.2454 , 0.433856 , 0.000308 ,  10
   4.2454 , 0.433868 , 0.000308 ,  11
   4.2454 , 0.433824 , 0.000308 ,  12
   4.2454 , 0.433847 , 0.000308 ,  13
   4.2454 , 0.433812 , 0.000308 ,  14
   4.2454 , 0.433860 , 0.000308 ,  15
   4.2454 , 0.433773 , 0.000308 ,  16
   4.2454 , 0.433832 , 0.000308 ,  17
   4.2454 , 0.433787 , 0.000308 ,  18
   4.2454 , 0.433789 , 0.000308 ,  19
   4.2454 , 0.433783 , 0.000308 ,  20
   4.2454 , 0.433805 , 0.000308 ,  21
   4.2454 , 0.433796 , 0.000308 ,  22
   4.2454 , 0.433797 , 0.000308 ,  23
   4.2454 , 0.433855 , 0.000308 ,  24
   4.2454 , 0.433825 , 0.000308 ,  25
   4.2454 , 0.433821 , 0.000308 ,  26
   4.2454 , 0.433777 , 0.000308 ,  27
   4.2454 , 0.433841 , 0.000308 ,  28
   4.2454 , 0.433886 , 0.000308 ,  29
   4.2454 , 0.433875 , 0.000308 ,  30
   4.2454 , 0.433797 , 0.000308 ,  31
   4.2454 , 0.433882 , 0.000308 ,  32
   4.2454 , 0.433806 , 0.000308 ,  33
   4.2454 , 0.433846 , 0.000308 ,  34
   4.2454 , 0.433895 , 0.000308 ,  35
   4.2454 , 0.433833 , 0.000308 ,  36
   4.2454 , 0.433825 , 0.000308 ,  37
   4.2454 , 0.433826 , 0.000308 ,  38
   4.2454 , 0.433856 , 0.000308 ,  39
   4.2454 , 0.433841 , 0.000308 ,  40
   4.2454 , 0.433840 , 0.000308 ,  41
   4.2454 , 0.433877 , 0.000308 ,  42
   4.2454 , 0.433844 , 0.000308 ,  43
   4.2454 , 0.433818 , 0.000308 ,  44
   4.2454 , 0.433794 , 0.000308 ,  45
   4.2454 , 0.433870 , 0.000308 ,  46
   4.2454 , 0.433811 , 0.000308 ,  47
   4.2454 , 0.433855 , 0.000308 ,  48
   4.2454 , 0.433875 , 0.000308 ,  49
   4.2454 , 0.433831 , 0.000308 ,  50
   4.2454 , 0.433769 , 0.000308 ,  51
   4.2454 , 0.433808 , 0.000308 ,  52
   4.2454 , 0.433780 , 0.000308 ,  53
   4.2454 , 0.433876 , 0.000308 ,  54
   4.2454 , 0.433832 , 0.000308 ,  55
   4.2454 , 0.433790 , 0.000308 ,  56
   4.2454 , 0.433816 , 0.000308 ,  57
   4.2454 , 0.433819 , 0.000308 ,  58
   4.2454 , 0.433831 , 0.000308 ,  59
   4.2454 , 0.433830 , 0.000308 ,  60
   4.2454 , 0.433853 , 0.000308 ,  61
   4.2454 , 0.433771 , 0.000308 ,  62
   4.2454 , 0.433872 , 0.000308 ,  63
   4.2454 , 0.433855 , 0.000308 ,  64
   4.2454 , 0.433793 , 0.000308 ,  65
   4.2454 , 0.433799 , 0.000308 ,  66
   4.2454 , 0.433833 , 0.000308 ,  67
   4.2454 , 0.433809 , 0.000308 ,  68
   4.2454 , 0.433848 , 0.000308 ,  69
   4.2454 , 0.433870 , 0.000308 ,  70
   4.2454 , 0.433797 , 0.000308 ,  71
   4.2454 , 0.433833 , 0.000308 ,  72
   4.2454 , 0.433788 , 0.000308 ,  73
   4.2454 , 0.433815 , 0.000308 ,  74
   4.2454 , 0.433785 , 0.000308 ,  75
   4.2454 , 0.433854 , 0.000308 ,  76
   4.2454 , 0.433833 , 0.000308 ,  77
   4.2454 , 0.433808 , 0.000308 ,  78
   4.2454 , 0.433858 , 0.000308 ,  79
   4.2454 , 0.433844 , 0.000308 ,  80
   4.2454 , 0.433856 , 0.000308 ,  81
   4.2454 , 0.433851 , 0.000308 ,  82
   4.2454 , 0.433818 , 0.000308 ,  83
   4.2454 , 0.433856 , 0.000308 ,  84
   4.2454 , 0.433917 , 0.000308 ,  85
   4.2454 , 0.433872 , 0.000308 ,  86
   4.2454 , 0.433866 , 0.000308 ,  87
   4.2454 , 0.433866 , 0.000308 ,  88
   4.2454 , 0.433850 , 0.000308 ,  89
   4.2454 , 0.433837 , 0.000308 ,  90
   4.2454 , 0.433799 , 0.000308 ,  91
   4.2454 , 0.433846 , 0.000308 ,  92
   4.2454 , 0.433838 , 0.000308 ,  93
   4.2454 , 0.433824 , 0.000308 ,  94
   4.2454 , 0.433877 , 0.000308 ,  95
   4.2454 , 0.433799 , 0.000308 ,  96
   4.2454 , 0.433838 , 0.000308 ,  97
   4.2454 , 0.433818 , 0.000308 ,  98
   4.2454 , 0.433819 , 0.000308 ,  99
   4.2454 , 0.433821 , 0.000308 , 100
   4.2490 , 0.433725 , 0.000342 ,   0
   4.2490 , 0.433736 , 0.000342 ,   1
   4.2490 , 0.433750 , 0.000342 ,   2
   4.2490 , 0.433686 , 0.000342 ,   3
   4.2490 , 0.433736 , 0.000342 ,   4
   4.2490 , 0.433707 , 0.000342 ,   5
   4.2490 , 0.433738 , 0.000342 ,   6
   4.2490 , 0.433711 , 0.000342 ,   7
   4.2490 , 0.433710 , 0.000342 ,   8
   4.2490 , 0.433718 , 0.000342 ,   9
   4.2490 , 0.433758 , 0.000342 ,  10
   4.2490 , 0.433747 , 0.000342 ,  11
   4.2490 , 0.433719 , 0.000342 ,  12
   4.2490 , 0.433738 , 0.000342 ,  13
   4.2490 , 0.433705 , 0.000342 ,  14
   4.2490 , 0.433760 , 0.000342 ,  15
   4.2490 , 0.433649 , 0.000342 ,  16
   4.2490 , 0.433748 , 0.000342 ,  17
   4.2490 , 0.433740 , 0.000342 ,  18
   4.2490 , 0.433650 , 0.000342 ,  19
   4.2490 , 0.433688 , 0.000342 ,  20
   4.2490 , 0.433691 , 0.000342 ,  21
   4.2490 , 0.433679 , 0.000342 ,  22
   4.2490 , 0.433689 , 0.000342 ,  23
   4.2490 , 0.433774 , 0.000342 ,  24
   4.2490 , 0.433728 , 0.000342 ,  25
   4.2490 , 0.433716 , 0.000342 ,  26
   4.2490 , 0.433663 , 0.000342 ,  27
   4.2490 , 0.433729 , 0.000342 ,  28
   4.2490 , 0.433770 , 0.000342 ,  29
   4.2490 , 0.433742 , 0.000342 ,  30
   4.2490 , 0.433699 , 0.000342 ,  31
   4.2490 , 0.433756 , 0.000342 ,  32
   4.2490 , 0.433736 , 0.000342 ,  33
   4.2490 , 0.433749 , 0.000342 ,  34
   4.2490 , 0.433778 , 0.000342 ,  35
   4.2490 , 0.433719 , 0.000342 ,  36
   4.2490 , 0.433697 , 0.000342 ,  37
   4.2490 , 0.433734 , 0.000342 ,  38
   4.2490 , 0.433746 , 0.000342 ,  39
   4.2490 , 0.433739 , 0.000342 ,  40
   4.2490 , 0.433753 , 0.000342 ,  41
   4.2490 , 0.433763 , 0.000342 ,  42
   4.2490 , 0.433718 , 0.000342 ,  43
   4.2490 , 0.433696 , 0.000342 ,  44
   4.2490 , 0.433654 , 0.000342 ,  45
   4.2490 , 0.433801 , 0.000342 ,  46
   4.2490 , 0.433688 , 0.000342 ,  47
   4.2490 , 0.433747 , 0.000342 ,  48
   4.2490 , 0.433757 , 0.000342 ,  49
   4.2490 , 0.433709 , 0.000342 ,  50
   4.2490 , 0.433672 , 0.000342 ,  51
   4.2490 , 0.433703 , 0.000342 ,  52
   4.2490 , 0.433667 , 0.000342 ,  53
   4.2490 , 0.433736 , 0.000342 ,  54
   4.2490 , 0.433752 , 0.000342 ,  55
   4.2490 , 0.433709 , 0.000342 ,  56
   4.2490 , 0.433730 , 0.000342 ,  57
   4.2490 , 0.433718 , 0.000342 ,  58
   4.2490 , 0.433725 , 0.000342 ,  59
   4.2490 , 0.433717 , 0.000342 ,  60
   4.2490 , 0.433739 , 0.000342 ,  61
   4.2490 , 0.433636 , 0.000342 ,  62
   4.2490 , 0.433758 , 0.000342 ,  63
   4.2490 , 0.433772 , 0.000342 ,  64
   4.2490 , 0.433718 , 0.000342 ,  65
   4.2490 , 0.433676 , 0.000342 ,  66
   4.2490 , 0.433705 , 0.000342 ,  67
   4.2490 , 0.433699 , 0.000342 ,  68
   4.2490 , 0.433735 , 0.000342 ,  69
   4.2490 , 0.433766 , 0.000342 ,  70
   4.2490 , 0.433668 , 0.000342 ,  71
   4.2490 , 0.433720 , 0.000342 ,  72
   4.2490 , 0.433699 , 0.000342 ,  73
   4.2490 , 0.433698 , 0.000342 ,  74
   4.2490 , 0.433641 , 0.000342 ,  75
   4.2490 , 0.433742 , 0.000342 ,  76
   4.2490 , 0.433730 , 0.000342 ,  77
   4.2490 , 0.433703 , 0.000342 ,  78
   4.2490 , 0.433757 , 0.000342 ,  79
   4.2490 , 0.433721 , 0.000342 ,  80
   4.2490 , 0.433742 , 0.000342 ,  81
   4.2490 , 0.433751 , 0.000342 ,  82
   4.2490 , 0.433699 , 0.000342 ,  83
   4.2490 , 0.433728 , 0.000342 ,  84
   4.2490 , 0.433802 , 0.000342 ,  85
   4.2490 , 0.433785 , 0.000342 ,  86
   4.2490 , 0.433733 , 0.000342 ,  87
   4.2490 , 0.433736 , 0.000342 ,  88
   4.2490 , 0.433725 , 0.000342 ,  89
   4.2490 , 0.433725 , 0.000342 ,  90
   4.2490 , 0.433694 , 0.000342 ,  91
   4.2490 , 0.433739 , 0.000342 ,  92
   4.2490 , 0.433736 , 0.000342 ,  93
   4.2490 , 0.433759 , 0.000342 ,  94
   4.2490 , 0.433801 , 0.000342 ,  95
   4.2490 , 0.433701 , 0.000342 ,  96
   4.2490 , 0.433755 , 0.000342 ,  97
   4.2490 , 0.433728 , 0.000342 ,  98
   4.2490 , 0.433730 , 0.000342 ,  99
   4.2490 , 0.433742 , 0.000342 , 100
   4.3617 , 0.441401 , 0.000388 ,   0
   4.3617 , 0.441391 , 0.000388 ,   1
   4.3617 , 0.441451 , 0.000388 ,   2
   4.3617 , 0.441394 , 0.000388 ,   3
   4.3617 , 0.441414 , 0.000388 ,   4
   4.3617 , 0.441396 , 0.000388 ,   5
   4.3617 , 0.441398 , 0.000388 ,   6
   4.3617 , 0.441415 , 0.000388 ,   7
   4.3617 , 0.441373 , 0.000388 ,   8
   4.3617 , 0.441389 , 0.000388 ,   9
   4.3617 , 0.441440 , 0.000388 ,  10
   4.3617 , 0.441463 , 0.000388 ,  11
   4.3617 , 0.441392 , 0.000388 ,  12
   4.3617 , 0.441416 , 0.000388 ,  13
   4.3617 , 0.441367 , 0.000388 ,  14
   4.3617 , 0.441417 , 0.000388 ,  15
   4.3617 , 0.441307 , 0.000388 ,  16
   4.3617 , 0.441434 , 0.000388 ,  17
   4.3617 , 0.441351 , 0.000388 ,  18
   4.3617 , 0.441310 , 0.000388 ,  19
   4.3617 , 0.441336 , 0.000388 ,  20
   4.3617 , 0.441380 , 0.000388 ,  21
   4.3617 , 0.441341 , 0.000388 ,  22
   4.3617 , 0.441362 , 0.000388 ,  23
   4.3617 , 0.441433 , 0.000388 ,  24
   4.3617 , 0.441409 , 0.000388 ,  25
   4.3617 , 0.441415 , 0.000388 ,  26
   4.3617 , 0.441330 , 0.000388 ,  27
   4.3617 , 0.441416 , 0.000388 ,  28
   4.3617 , 0.441465 , 0.000388 ,  29
   4.3617 , 0.441479 , 0.000388 ,  30
   4.3617 , 0.441400 , 0.000388 ,  31
   4.3617 , 0.441465 , 0.000388 ,  32
   4.3617 , 0.441390 , 0.000388 ,  33
   4.3617 , 0.441430 , 0.000388 ,  34
   4.3617 , 0.441475 , 0.000388 ,  35
   4.3617 , 0.441399 , 0.000388 ,  36
   4.3617 , 0.441411 , 0.000388 ,  37
   4.3617 , 0.441397 , 0.000388 ,  38
   4.3617 , 0.441404 , 0.000388 ,  39
   4.3617 , 0.441398 , 0.000388 ,  40
   4.3617 , 0.441465 , 0.000388 ,  41
   4.3617 , 0.441440 , 0.000388 ,  42
   4.3617 , 0.441413 , 0.000388 ,  43
   4.3617 , 0.441373 , 0.000388 ,  44
   4.3617 , 0.441342 , 0.000388 ,  45
   4.3617 , 0.441452 , 0.000388 ,  46
   4.3617 , 0.441363 , 0.000388 ,  47
   4.3617 , 0.441420 , 0.000388 ,  48
   4.3617 , 0.441422 , 0.000388 ,  49
   4.3617 , 0.441356 , 0.000388 ,  50
   4.3617 , 0.441317 , 0.000388 ,  51
   4.3617 , 0.441379 , 0.000388 ,  52
   4.3617 , 0.441327 , 0.000388 ,  53
   4.3617 , 0.441400 , 0.000388 ,  54
   4.3617 , 0.441427 , 0.000388 ,  55
   4.3617 , 0.441341 , 0.000388 ,  56
   4.3617 , 0.441393 , 0.000388 ,  57
   4.3617 , 0.441392 , 0.000388 ,  58
   4.3617 , 0.441406 , 0.000388 ,  59
   4.3617 , 0.441381 , 0.000388 ,  60
   4.3617 , 0.441415 , 0.000388 ,  61
   4.3617 , 0.441318 , 0.000388 ,  62
   4.3617 , 0.441454 , 0.000388 ,  63
   4.3617 , 0.441433 , 0.000388 ,  64
   4.3617 , 0.441361 , 0.000388 ,  65
   4.3617 , 0.441356 , 0.000388 ,  66
   4.3617 , 0.441413 , 0.000388 ,  67
   4.3617 , 0.441370 , 0.000388 ,  68
   4.3617 , 0.441417 , 0.000388 ,  69
   4.3617 , 0.441428 , 0.000388 ,  70
   4.3617 , 0.441353 , 0.000388 ,  71
   4.3617 , 0.441384 , 0.000388 ,  72
   4.3617 , 0.441393 , 0.000388 ,  73
   4.3617 , 0.441375 , 0.000388 ,  74
   4.3617 , 0.441332 , 0.000388 ,  75
   4.3617 , 0.441404 , 0.000388 ,  76
   4.3617 , 0.441392 , 0.000388 ,  77
   4.3617 , 0.441376 , 0.000388 ,  78
   4.3617 , 0.441424 , 0.000388 ,  79
   4.3617 , 0.441432 , 0.000388 ,  80
   4.3617 , 0.441433 , 0.000388 ,  81
   4.3617 , 0.441447 , 0.000388 ,  82
   4.3617 , 0.441403 , 0.000388 ,  83
   4.3617 , 0.441401 , 0.000388 ,  84
   4.3617 , 0.441474 , 0.000388 ,  85
   4.3617 , 0.441450 , 0.000388 ,  86
   4.3617 , 0.441434 , 0.000388 ,  87
   4.3617 , 0.441427 , 0.000388 ,  88
   4.3617 , 0.441421 , 0.000388 ,  89
   4.3617 , 0.441398 , 0.000388 ,  90
   4.3617 , 0.441389 , 0.000388 ,  91
   4.3617 , 0.441421 , 0.000388 ,  92
   4.3617 , 0.441420 , 0.000388 ,  93
   4.3617 , 0.441419 , 0.000388 ,  94
   4.3617 , 0.441468 , 0.000388 ,  95
   4.3617 , 0.441368 , 0.000388 ,  96
   4.3617 , 0.441401 , 0.000388 ,  97
   4.3617 , 0.441411 , 0.000388 ,  98
   4.3617 , 0.441403 , 0.000388 ,  99
   4.3617 , 0.441395 , 0.000388 , 100
   4.4775 , 0.449511 , 0.000333 ,   0
   4.4775 , 0.449511 , 0.000333 ,   1
   4.4775 , 0.449547 , 0.000333 ,   2
   4.4775 , 0.449480 , 0.000333 ,   3
   4.4775 , 0.449527 , 0.000333 ,   4
   4.4775 , 0.449505 , 0.000333 ,   5
   4.4775 , 0.449529 , 0.000333 ,   6
   4.4775 , 0.449507 , 0.000333 ,   7
   4.4775 , 0.449496 , 0.000333 ,   8
   4.4775 , 0.449494 , 0.000333 ,   9
   4.4775 , 0.449544 , 0.000333 ,  10
   4.4775 , 0.449538 , 0.000333 ,  11
   4.4775 , 0.449487 , 0.000333 ,  12
   4.4775 , 0.449524 , 0.000333 ,  13
   4.4775 , 0.449488 , 0.000333 ,  14
   4.4775 , 0.449551 , 0.000333 ,  15
   4.4775 , 0.449427 , 0.000333 ,  16
   4.4775 , 0.449518 , 0.000333 ,  17
   4.4775 , 0.449485 , 0.000333 ,  18
   4.4775 , 0.449452 , 0.000333 ,  19
   4.4775 , 0.449467 , 0.000333 ,  20
   4.4775 , 0.449486 , 0.000333 ,  21
   4.4775 , 0.449472 , 0.000333 ,  22
   4.4775 , 0.449478 , 0.000333 ,  23
   4.4775 , 0.449553 , 0.000333 ,  24
   4.4775 , 0.449517 , 0.000333 ,  25
   4.4775 , 0.449499 , 0.000333 ,  26
   4.4775 , 0.449452 , 0.000333 ,  27
   4.4775 , 0.449517 , 0.000333 ,  28
   4.4775 , 0.449554 , 0.000333 ,  29
   4.4775 , 0.449543 , 0.000333 ,  30
   4.4775 , 0.449478 , 0.000333 ,  31
   4.4775 , 0.449553 , 0.000333 ,  32
   4.4775 , 0.449492 , 0.000333 ,  33
   4.4775 , 0.449530 , 0.000333 ,  34
   4.4775 , 0.449578 , 0.000333 ,  35
   4.4775 , 0.449518 , 0.000333 ,  36
   4.4775 , 0.449495 , 0.000333 ,  37
   4.4775 , 0.449522 , 0.000333 ,  38
   4.4775 , 0.449545 , 0.000333 ,  39
   4.4775 , 0.449530 , 0.000333 ,  40
   4.4775 , 0.449522 , 0.000333 ,  41
   4.4775 , 0.449550 , 0.000333 ,  42
   4.4775 , 0.449508 , 0.000333 ,  43
   4.4775 , 0.449493 , 0.000333 ,  44
   4.4775 , 0.449454 , 0.000333 ,  45
   4.4775 , 0.449565 , 0.000333 ,  46
   4.4775 , 0.449476 , 0.000333 ,  47
   4.4775 , 0.449540 , 0.000333 ,  48
   4.4775 , 0.449554 , 0.000333 ,  49
   4.4775 , 0.449500 , 0.000333 ,  50
   4.4775 , 0.449448 , 0.000333 ,  51
   4.4775 , 0.449497 , 0.000333 ,  52
   4.4775 , 0.449447 , 0.000333 ,  53
   4.4775 , 0.449550 , 0.000333 ,  54
   4.4775 , 0.449527 , 0.000333 ,  55
   4.4775 , 0.449490 , 0.000333 ,  56
   4.4775 , 0.449505 , 0.000333 ,  57
   4.4775 , 0.449507 , 0.000333 ,  58
   4.4775 , 0.449520 , 0.000333 ,  59
   4.4775 , 0.449507 , 0.000333 ,  60
   4.4775 , 0.449529 , 0.000333 ,  61
   4.4775 , 0.449447 , 0.000333 ,  62
   4.4775 , 0.449557 , 0.000333 ,  63
   4.4775 , 0.449558 , 0.000333 ,  64
   4.4775 , 0.449491 , 0.000333 ,  65
   4.4775 , 0.449468 , 0.000333 ,  66
   4.4775 , 0.449509 , 0.000333 ,  67
   4.4775 , 0.449483 , 0.000333 ,  68
   4.4775 , 0.449515 , 0.000333 ,  69
   4.4775 , 0.449550 , 0.000333 ,  70
   4.4775 , 0.449466 , 0.000333 ,  71
   4.4775 , 0.449517 , 0.000333 ,  72
   4.4775 , 0.449464 , 0.000333 ,  73
   4.4775 , 0.449486 , 0.000333 ,  74
   4.4775 , 0.449444 , 0.000333 ,  75
   4.4775 , 0.449538 , 0.000333 ,  76
   4.4775 , 0.449500 , 0.000333 ,  77
   4.4775 , 0.449485 , 0.000333 ,  78
   4.4775 , 0.449544 , 0.000333 ,  79
   4.4775 , 0.449514 , 0.000333 ,  80
   4.4775 , 0.449541 , 0.000333 ,  81
   4.4775 , 0.449533 , 0.000333 ,  82
   4.4775 , 0.449487 , 0.000333 ,  83
   4.4775 , 0.449527 , 0.000333 ,  84
   4.4775 , 0.449593 , 0.000333 ,  85
   4.4775 , 0.449572 , 0.000333 ,  86
   4.4775 , 0.449539 , 0.000333 ,  87
   4.4775 , 0.449521 , 0.000333 ,  88
   4.4775 , 0.449514 , 0.000333 ,  89
   4.4775 , 0.449524 , 0.000333 ,  90
   4.4775 , 0.449473 , 0.000333 ,  91
   4.4775 , 0.449520 , 0.000333 ,  92
   4.4775 , 0.449514 , 0.000333 ,  93
   4.4775 , 0.449514 , 0.000333 ,  94
   4.4775 , 0.449565 , 0.000333 ,  95
   4.4775 , 0.449480 , 0.000333 ,  96
   4.4775 , 0.449536 , 0.000333 ,  97
   4.4775 , 0.449503 , 0.000333 ,  98
   4.4775 , 0.449513 , 0.000333 ,  99
   4.4775 , 0.449505 , 0.000333 , 100
   4.5878 , 0.456305 , 0.000427 ,   0
   4.5878 , 0.456321 , 0.000427 ,   1
   4.5878 , 0.456346 , 0.000427 ,   2
   4.5878 , 0.456262 , 0.000427 ,   3
   4.5878 , 0.456326 , 0.000427 ,   4
   4.5878 , 0.456283 , 0.000427 ,   5
   4.5878 , 0.456307 , 0.000427 ,   6
   4.5878 , 0.456305 , 0.000427 ,   7
   4.5878 , 0.456279 , 0.000427 ,   8
   4.5878 , 0.456311 , 0.000427 ,   9
   4.5878 , 0.456356 , 0.000427 ,  10
   4.5878 , 0.456362 , 0.000427 ,  11
   4.5878 , 0.456276 , 0.000427 ,  12
   4.5878 , 0.456323 , 0.000427 ,  13
   4.5878 , 0.456279 , 0.000427 ,  14
   4.5878 , 0.456341 , 0.000427 ,  15
   4.5878 , 0.456196 , 0.000427 ,  16
   4.5878 , 0.456336 , 0.000427 ,  17
   4.5878 , 0.456285 , 0.000427 ,  18
   4.5878 , 0.456204 , 0.000427 ,  19
   4.5878 , 0.456236 , 0.000427 ,  20
   4.5878 , 0.456277 , 0.000427 ,  21
   4.5878 , 0.456227 , 0.000427 ,  22
   4.5878 , 0.456280 , 0.000427 ,  23
   4.5878 , 0.456348 , 0.000427 ,  24
   4.5878 , 0.456315 , 0.000427 ,  25
   4.5878 , 0.456310 , 0.000427 ,  26
   4.5878 , 0.456234 , 0.000427 ,  27
   4.5878 , 0.456317 , 0.000427 ,  28
   4.5878 , 0.456365 , 0.000427 ,  29
   4.5878 , 0.456339 , 0.000427 ,  30
   4.5878 , 0.456289 , 0.000427 ,  31
   4.5878 , 0.456345 , 0.000427 ,  32
   4.5878 , 0.456306 , 0.000427 ,  33
   4.5878 , 0.456350 , 0.000427 ,  34
   4.5878 , 0.456375 , 0.000427 ,  35
   4.5878 , 0.456296 , 0.000427 ,  36
   4.5878 , 0.456313 , 0.000427 ,  37
   4.5878 , 0.456313 , 0.000427 ,  38
   4.5878 , 0.456310 , 0.000427 ,  39
   4.5878 , 0.456307 , 0.000427 ,  40
   4.5878 , 0.456350 , 0.000427 ,  41
   4.5878 , 0.456361 , 0.000427 ,  42
   4.5878 , 0.456296 , 0.000427 ,  43
   4.5878 , 0.456278 , 0.000427 ,  44
   4.5878 , 0.456227 , 0.000427 ,  45
   4.5878 , 0.456391 , 0.000427 ,  46
   4.5878 , 0.456257 , 0.000427 ,  47
   4.5878 , 0.456320 , 0.000427 ,  48
   4.5878 , 0.456345 , 0.000427 ,  49
   4.5878 , 0.456261 , 0.000427 ,  50
   4.5878 , 0.456218 , 0.000427 ,  51
   4.5878 , 0.456292 , 0.000427 ,  52
   4.5878 , 0.456219 , 0.000427 ,  53
   4.5878 , 0.456329 , 0.000427 ,  54
   4.5878 , 0.456339 , 0.000427 ,  55
   4.5878 , 0.456263 , 0.000427 ,  56
   4.5878 , 0.456310 , 0.000427 ,  57
   4.5878 , 0.456287 , 0.000427 ,  58
   4.5878 , 0.456307 , 0.000427 ,  59
   4.5878 , 0.456279 , 0.000427 ,  60
   4.5878 , 0.456313 , 0.000427 ,  61
   4.5878 , 0.456209 , 0.000427 ,  62
   4.5878 , 0.456356 , 0.000427 ,  63
   4.5878 , 0.456364 , 0.000427 ,  64
   4.5878 , 0.456278 , 0.000427 ,  65
   4.5878 , 0.456245 , 0.000427 ,  66
   4.5878 , 0.456306 , 0.000427 ,  67
   4.5878 , 0.456272 , 0.000427 ,  68
   4.5878 , 0.456311 , 0.000427 ,  69
   4.5878 , 0.456347 , 0.000427 ,  70
   4.5878 , 0.456240 , 0.000427 ,  71
   4.5878 , 0.456300 , 0.000427 ,  72
   4.5878 , 0.456280 , 0.000427 ,  73
   4.5878 , 0.456275 , 0.000427 ,  74
   4.5878 , 0.456219 , 0.000427 ,  75
   4.5878 , 0.456309 , 0.000427 ,  76
   4.5878 , 0.456309 , 0.000427 ,  77
   4.5878 , 0.456285 , 0.000427 ,  78
   4.5878 , 0.456342 , 0.000427 ,  79
   4.5878 , 0.456322 , 0.000427 ,  80
   4.5878 , 0.456343 , 0.000427 ,  81
   4.5878 , 0.456352 , 0.000427 ,  82
   4.5878 , 0.456284 , 0.000427 ,  83
   4.5878 , 0.456308 , 0.000427 ,  84
   4.5878 , 0.456403 , 0.000427 ,  85
   4.5878 , 0.456364 , 0.000427 ,  86
   4.5878 , 0.456327 , 0.000427 ,  87
   4.5878 , 0.456315 , 0.000427 ,  88
   4.5878 , 0.456304 , 0.000427 ,  89
   4.5878 , 0.456307 , 0.000427 ,  90
   4.5878 , 0.456290 , 0.000427 ,  91
   4.5878 , 0.456323 , 0.000427 ,  92
   4.5878 , 0.456333 , 0.000427 ,  93
   4.5878 , 0.456332 , 0.000427 ,  94
   4.5878 , 0.456387 , 0.000427 ,  95
   4.5878 , 0.456271 , 0.000427 ,  96
   4.5878 , 0.456327 , 0.000427 ,  97
   4.5878 , 0.456320 , 0.000427 ,  98
   4.5878 , 0.456321 , 0.000427 ,  99
   4.5878 , 0.456315 , 0.000427 , 100
   4.6944 , 0.462865 , 0.000516 ,   0
   4.6944 , 0.462832 , 0.000516 ,   1
   4.6944 , 0.462918 , 0.000516 ,   2
   4.6944 , 0.462846 , 0.000516 ,   3
   4.6944 , 0.462882 , 0.000516 ,   4
   4.6944 , 0.462887 , 0.000516 ,   5
   4.6944 , 0.462858 , 0.000516 ,   6
   4.6944 , 0.462924 , 0.000516 ,   7
   4.6944 , 0.462814 , 0.000516 ,   8
   4.6944 , 0.462894 , 0.000516 ,   9
   4.6944 , 0.462921 , 0.000516 ,  10
   4.6944 , 0.462946 , 0.000516 ,  11
   4.6944 , 0.462853 , 0.000516 ,  12
   4.6944 , 0.462869 , 0.000516 ,  13
   4.6944 , 0.462822 , 0.000516 ,  14
   4.6944 , 0.462851 , 0.000516 ,  15
   4.6944 , 0.462731 , 0.000516 ,  16
   4.6944 , 0.462926 , 0.000516 ,  17
   4.6944 , 0.462796 , 0.000516 ,  18
   4.6944 , 0.462747 , 0.000516 ,  19
   4.6944 , 0.462782 , 0.000516 ,  20
   4.6944 , 0.462817 , 0.000516 ,  21
   4.6944 , 0.462772 , 0.000516 ,  22
   4.6944 , 0.462818 , 0.000516 ,  23
   4.6944 , 0.462915 , 0.000516 ,  24
   4.6944 , 0.462890 , 0.000516 ,  25
   4.6944 , 0.462887 , 0.000516 ,  26
   4.6944 , 0.462787 , 0.000516 ,  27
   4.6944 , 0.462924 , 0.000516 ,  28
   4.6944 , 0.462921 , 0.000516 ,  29
   4.6944 , 0.462943 , 0.000516 ,  30
   4.6944 , 0.462869 , 0.000516 ,  31
   4.6944 , 0.462911 , 0.000516 ,  32
   4.6944 , 0.462867 , 0.000516 ,  33
   4.6944 , 0.462931 , 0.000516 ,  34
   4.6944 , 0.462956 , 0.000516 ,  35
   4.6944 , 0.462857 , 0.000516 ,  36
   4.6944 , 0.462853 , 0.000516 ,  37
   4.6944 , 0.462877 , 0.000516 ,  38
   4.6944 , 0.462861 , 0.000516 ,  39
   4.6944 , 0.462821 , 0.000516 ,  40
   4.6944 , 0.462944 , 0.000516 ,  41
   4.6944 , 0.462889 , 0.000516 ,  42
   4.6944 , 0.462884 , 0.000516 ,  43
   4.6944 , 0.462836 , 0.000516 ,  44
   4.6944 , 0.462786 , 0.000516 ,  45
   4.6944 , 0.462943 , 0.000516 ,  46
   4.6944 , 0.462798 , 0.000516 ,  47
   4.6944 , 0.462871 , 0.000516 ,  48
   4.6944 , 0.462859 , 0.000516 ,  49
   4.6944 , 0.462793 , 0.000516 ,  50
   4.6944 , 0.462757 , 0.000516 ,  51
   4.6944 , 0.462814 , 0.000516 ,  52
   4.6944 , 0.462768 , 0.000516 ,  53
   4.6944 , 0.462811 , 0.000516 ,  54
   4.6944 , 0.462891 , 0.000516 ,  55
   4.6944 , 0.462799 , 0.000516 ,  56
   4.6944 , 0.462866 , 0.000516 ,  57
   4.6944 , 0.462847 , 0.000516 ,  58
   4.6944 , 0.462882 , 0.000516 ,  59
   4.6944 , 0.462828 , 0.000516 ,  60
   4.6944 , 0.462866 , 0.000516 ,  61
   4.6944 , 0.462765 , 0.000516 ,  62
   4.6944 , 0.462930 , 0.000516 ,  63
   4.6944 , 0.462918 , 0.000516 ,  64
   4.6944 , 0.462822 , 0.000516 ,  65
   4.6944 , 0.462794 , 0.000516 ,  66
   4.6944 , 0.462859 , 0.000516 ,  67
   4.6944 , 0.462846 , 0.000516 ,  68
   4.6944 , 0.462899 , 0.000516 ,  69
   4.6944 , 0.462874 , 0.000516 ,  70
   4.6944 , 0.462823 , 0.000516 ,  71
   4.6944 , 0.462807 , 0.000516 ,  72
   4.6944 , 0.462887 , 0.000516 ,  73
   4.6944 , 0.462819 , 0.000516 ,  74
   4.6944 , 0.462791 , 0.000516 ,  75
   4.6944 , 0.462835 , 0.000516 ,  76
   4.6944 , 0.462860 , 0.000516 ,  77
   4.6944 , 0.462853 , 0.000516 ,  78
   4.6944 , 0.462895 , 0.000516 ,  79
   4.6944 , 0.462905 , 0.000516 ,  80
   4.6944 , 0.462918 , 0.000516 ,  81
   4.6944 , 0.462899 , 0.000516 ,  82
   4.6944 , 0.462862 , 0.000516 ,  83
   4.6944 , 0.462838 , 0.000516 ,  84
   4.6944 , 0.462940 , 0.000516 ,  85
   4.6944 , 0.462950 , 0.000516 ,  86
   4.6944 , 0.462904 , 0.000516 ,  87
   4.6944 , 0.462850 , 0.000516 ,  88
   4.6944 , 0.462894 , 0.000516 ,  89
   4.6944 , 0.462861 , 0.000516 ,  90
   4.6944 , 0.462885 , 0.000516 ,  91
   4.6944 , 0.462888 , 0.000516 ,  92
   4.6944 , 0.462900 , 0.000516 ,  93
   4.6944 , 0.462888 , 0.000516 ,  94
   4.6944 , 0.462967 , 0.000516 ,  95
   4.6944 , 0.462847 , 0.000516 ,  96
   4.6944 , 0.462887 , 0.000516 ,  97
   4.6944 , 0.462912 , 0.000516 ,  98
   4.6944 , 0.462886 , 0.000516 ,  99
   4.6944 , 0.462890 , 0.000516 , 100
   4.9049 , 0.476060 , 0.000542 ,   0
   4.9049 , 0.476066 , 0.000542 ,   1
   4.9049 , 0.476108 , 0.000542 ,   2
   4.9049 , 0.476013 , 0.000542 ,   3
   4.9049 , 0.476094 , 0.000542 ,   4
   4.9049 , 0.476048 , 0.000542 ,   5
   4.9049 , 0.476038 , 0.000542 ,   6
   4.9049 , 0.476099 , 0.000542 ,   7
   4.9049 , 0.476017 , 0.000542 ,   8
   4.9049 , 0.476093 , 0.000542 ,   9
   4.9049 , 0.476133 , 0.000542 ,  10
   4.9049 , 0.476165 , 0.000542 ,  11
   4.9049 , 0.476015 , 0.000542 ,  12
   4.9049 , 0.476073 , 0.000542 ,  13
   4.9049 , 0.476034 , 0.000542 ,  14
   4.9049 , 0.476085 , 0.000542 ,  15
   4.9049 , 0.475924 , 0.000542 ,  16
   4.9049 , 0.476120 , 0.000542 ,  17
   4.9049 , 0.476017 , 0.000542 ,  18
   4.9049 , 0.475939 , 0.000542 ,  19
   4.9049 , 0.475979 , 0.000542 ,  20
   4.9049 , 0.476024 , 0.000542 ,  21
   4.9049 , 0.475945 , 0.000542 ,  22
   4.9049 , 0.476024 , 0.000542 ,  23
   4.9049 , 0.476087 , 0.000542 ,  24
   4.9049 , 0.476073 , 0.000542 ,  25
   4.9049 , 0.476080 , 0.000542 ,  26
   4.9049 , 0.475973 , 0.000542 ,  27
   4.9049 , 0.476095 , 0.000542 ,  28
   4.9049 , 0.476124 , 0.000542 ,  29
   4.9049 , 0.476112 , 0.000542 ,  30
   4.9049 , 0.476055 , 0.000542 ,  31
   4.9049 , 0.476099 , 0.000542 ,  32
   4.9049 , 0.476050 , 0.000542 ,  33
   4.9049 , 0.476135 , 0.000542 ,  34
   4.9049 , 0.476139 , 0.000542 ,  35
   4.9049 , 0.476042 , 0.000542 ,  36
   4.9049 , 0.476081 , 0.000542 ,  37
   4.9049 , 0.476075 , 0.000542 ,  38
   4.9049 , 0.476044 , 0.000542 ,  39
   4.9049 , 0.476035 , 0.000542 ,  40
   4.9049 , 0.476125 , 0.000542 ,  41
   4.9049 , 0.476130 , 0.000542 ,  42
   4.9049 , 0.476045 , 0.000542 ,  43
   4.9049 , 0.476031 , 0.000542 ,  44
   4.9049 , 0.475964 , 0.000542 ,  45
   4.9049 , 0.476163 , 0.000542 ,  46
   4.9049 , 0.475991 , 0.000542 ,  47
   4.9049 , 0.476072 , 0.000542 ,  48
   4.9049 , 0.476082 , 0.000542 ,  49
   4.9049 , 0.475986 , 0.000542 ,  50
   4.9049 , 0.475950 , 0.000542 ,  51
   4.9049 , 0.476030 , 0.000542 ,  52
   4.9049 , 0.475949 , 0.000542 ,  53
   4.9049 , 0.476063 , 0.000542 ,  54
   4.9049 , 0.476093 , 0.000542 ,  55
   4.9049 , 0.475995 , 0.000542 ,  56
   4.9049 , 0.476062 , 0.000542 ,  57
   4.9049 , 0.476020 , 0.000542 ,  58
   4.9049 , 0.476067 , 0.000542 ,  59
   4.9049 , 0.476013 , 0.000542 ,  60
   4.9049 , 0.476050 , 0.000542 ,  61
   4.9049 , 0.475958 , 0.000542 ,  62
   4.9049 , 0.476115 , 0.000542 ,  63
   4.9049 , 0.476144 , 0.000542 ,  64
   4.9049 , 0.476016 , 0.000542 ,  65
   4.9049 , 0.475985 , 0.000542 ,  66
   4.9049 , 0.476058 , 0.000542 ,  67
   4.9049 , 0.476027 , 0.000542 ,  68
   4.9049 , 0.476088 , 0.000542 ,  69
   4.9049 , 0.476097 , 0.000542 ,  70
   4.9049 , 0.475987 , 0.000542 ,  71
   4.9049 , 0.476020 , 0.000542 ,  72
   4.9049 , 0.476057 , 0.000542 ,  73
   4.9049 , 0.476025 , 0.000542 ,  74
   4.9049 , 0.475978 , 0.000542 ,  75
   4.9049 , 0.476030 , 0.000542 ,  76
   4.9049 , 0.476072 , 0.000542 ,  77
   4.9049 , 0.476060 , 0.000542 ,  78
   4.9049 , 0.476108 , 0.000542 ,  79
   4.9049 , 0.476104 , 0.000542 ,  80
   4.9049 , 0.476118 , 0.000542 ,  81
   4.9049 , 0.476113 , 0.000542 ,  82
   4.9049 , 0.476029 , 0.000542 ,  83
   4.9049 , 0.476054 , 0.000542 ,  84
   4.9049 , 0.476165 , 0.000542 ,  85
   4.9049 , 0.476127 , 0.000542 ,  86
   4.9049 , 0.476081 , 0.000542 ,  87
   4.9049 , 0.476048 , 0.000542 ,  88
   4.9049 , 0.476062 , 0.000542 ,  89
   4.9049 , 0.476066 , 0.000542 ,  90
   4.9049 , 0.476071 , 0.000542 ,  91
   4.9049 , 0.476083 , 0.000542 ,  92
   4.9049 , 0.476118 , 0.000542 ,  93
   4.9049 , 0.476086 , 0.000542 ,  94
   4.9049 , 0.476169 , 0.000542 ,  95
   4.9049 , 0.476036 , 0.000542 ,  96
   4.9049 , 0.476080 , 0.000542 ,  97
   4.9049 , 0.476094 , 0.000542 ,  98
   4.9049 , 0.476084 , 0.000542 ,  99
   4.9049 , 0.476085 , 0.000542 , 100
   5.0063 , 0.483013 , 0.000452 ,   0
   5.0063 , 0.483020 , 0.000452 ,   1
   5.0063 , 0.483057 , 0.000452 ,   2
   5.0063 , 0.482994 , 0.000452 ,   3
   5.0063 , 0.483044 , 0.000452 ,   4
   5.0063 , 0.483022 , 0.000452 ,   5
   5.0063 , 0.483020 , 0.000452 ,   6
   5.0063 , 0.483028 , 0.000452 ,   7
   5.0063 , 0.482999 , 0.000452 ,   8
   5.0063 , 0.482996 , 0.000452 ,   9
   5.0063 , 0.483032 , 0.000452 ,  10
   5.0063 , 0.483084 , 0.000452 ,  11
   5.0063 , 0.482961 , 0.000452 ,  12
   5.0063 , 0.483035 , 0.000452 ,  13
   5.0063 , 0.482986 , 0.000452 ,  14
   5.0063 , 0.483067 , 0.000452 ,  15
   5.0063 , 0.482904 , 0.000452 ,  16
   5.0063 , 0.483016 , 0.000452 ,  17
   5.0063 , 0.482946 , 0.000452 ,  18
   5.0063 , 0.482945 , 0.000452 ,  19
   5.0063 , 0.482948 , 0.000452 ,  20
   5.0063 , 0.482984 , 0.000452 ,  21
   5.0063 , 0.482948 , 0.000452 ,  22
   5.0063 , 0.482967 , 0.000452 ,  23
   5.0063 , 0.483058 , 0.000452 ,  24
   5.0063 , 0.483009 , 0.000452 ,  25
   5.0063 , 0.482996 , 0.000452 ,  26
   5.0063 , 0.482937 , 0.000452 ,  27
   5.0063 , 0.483030 , 0.000452 ,  28
   5.0063 , 0.483083 , 0.000452 ,  29
   5.0063 , 0.483084 , 0.000452 ,  30
   5.0063 , 0.482960 , 0.000452 ,  31
   5.0063 , 0.483080 , 0.000452 ,  32
   5.0063 , 0.482959 , 0.000452 ,  33
   5.0063 , 0.483042 , 0.000452 ,  34
   5.0063 , 0.483112 , 0.000452 ,  35
   5.0063 , 0.483021 , 0.000452 ,  36
   5.0063 , 0.483017 , 0.000452 ,  37
   5.0063 , 0.483010 , 0.000452 ,  38
   5.0063 , 0.483046 , 0.000452 ,  39
   5.0063 , 0.483017 , 0.000452 ,  40
   5.0063 , 0.483018 , 0.000452 ,  41
   5.0063 , 0.483084 , 0.000452 ,  42
   5.0063 , 0.483007 , 0.000452 ,  43
   5.0063 , 0.483004 , 0.000452 ,  44
   5.0063 , 0.482948 , 0.000452 ,  45
   5.0063 , 0.483073 , 0.000452 ,  46
   5.0063 , 0.482960 , 0.000452 ,  47
   5.0063 , 0.483038 , 0.000452 ,  48
   5.0063 , 0.483045 , 0.000452 ,  49
   5.0063 , 0.482986 , 0.000452 ,  50
   5.0063 , 0.482933 , 0.000452 ,  51
   5.0063 , 0.482994 , 0.000452 ,  52
   5.0063 , 0.482937 , 0.000452 ,  53
   5.0063 , 0.483078 , 0.000452 ,  54
   5.0063 , 0.483019 , 0.000452 ,  55
   5.0063 , 0.482941 , 0.000452 ,  56
   5.0063 , 0.482988 , 0.000452 ,  57
   5.0063 , 0.482996 , 0.000452 ,  58
   5.0063 , 0.483010 , 0.000452 ,  59
   5.0063 , 0.482995 , 0.000452 ,  60
   5.0063 , 0.483038 , 0.000452 ,  61
   5.0063 , 0.482923 , 0.000452 ,  62
   5.0063 , 0.483078 , 0.000452 ,  63
   5.0063 , 0.483072 , 0.000452 ,  64
   5.0063 , 0.482962 , 0.000452 ,  65
   5.0063 , 0.482981 , 0.000452 ,  66
   5.0063 , 0.483009 , 0.000452 ,  67
   5.0063 , 0.482976 , 0.000452 ,  68
   5.0063 , 0.483040 , 0.000452 ,  69
   5.0063 , 0.483068 , 0.000452 ,  70
   5.0063 , 0.482977 , 0.000452 ,  71
   5.0063 , 0.483014 , 0.000452 ,  72
   5.0063 , 0.482948 , 0.000452 ,  73
   5.0063 , 0.482986 , 0.000452 ,  74
   5.0063 , 0.482954 , 0.000452 ,  75
   5.0063 , 0.483036 , 0.000452 ,  76
   5.0063 , 0.483040 , 0.000452 ,  77
   5.0063 , 0.482981 , 0.000452 ,  78
   5.0063 , 0.483056 , 0.000452 ,  79
   5.0063 , 0.483011 , 0.000452 ,  80
   5.0063 , 0.483054 , 0.000452 ,  81
   5.0063 , 0.483025 , 0.000452 ,  82
   5.0063 , 0.482980 , 0.000452 ,  83
   5.0063 , 0.483049 , 0.000452 ,  84
   5.0063 , 0.483120 , 0.000452 ,  85
   5.0063 , 0.483081 , 0.000452 ,  86
   5.0063 , 0.483072 , 0.000452 ,  87
   5.0063 , 0.483035 , 0.000452 ,  88
   5.0063 , 0.483021 , 0.000452 ,  89
   5.0063 , 0.483014 , 0.000452 ,  90
   5.0063 , 0.482961 , 0.000452 ,  91
   5.0063 , 0.483030 , 0.000452 ,  92
   5.0063 , 0.483034 , 0.000452 ,  93
   5.0063 , 0.482981 , 0.000452 ,  94
   5.0063 , 0.483076 , 0.000452 ,  95
   5.0063 , 0.482972 , 0.000452 ,  96
   5.0063 , 0.483037 , 0.000452 ,  97
   5.0063 , 0.483004 , 0.000452 ,  98
   5.0063 , 0.482996 , 0.000452 ,  99
   5.0063 , 0.483007 , 0.000452 , 100
   5.0106 , 0.483368 , 0.000461 ,   0
   5.0106 , 0.483313 , 0.000461 ,   1
   5.0106 , 0.483360 , 0.000461 ,   2
   5.0106 , 0.483288 , 0.000461 ,   3
   5.0106 , 0.483425 , 0.000461 ,   4
   5.0106 , 0.483349 , 0.000461 ,   5
   5.0106 , 0.483357 , 0.000461 ,   6
   5.0106 , 0.483366 , 0.000461 ,   7
   5.0106 , 0.483417 , 0.000461 ,   8
   5.0106 , 0.483304 , 0.000461 ,   9
   5.0106 , 0.483370 , 0.000461 ,  10
   5.0106 , 0.483365 , 0.000461 ,  11
   5.0106 , 0.483357 , 0.000461 ,  12
   5.0106 , 0.483401 , 0.000461 ,  13
   5.0106 , 0.483352 , 0.000461 ,  14
   5.0106 , 0.483451 , 0.000461 ,  15
   5.0106 , 0.483293 , 0.000461 ,  16
   5.0106 , 0.483359 , 0.000461 ,  17
   5.0106 , 0.483339 , 0.000461 ,  18
   5.0106 , 0.483267 , 0.000461 ,  19
   5.0106 , 0.483362 , 0.000461 ,  20
   5.0106 , 0.483318 , 0.000461 ,  21
   5.0106 , 0.483275 , 0.000461 ,  22
   5.0106 , 0.483343 , 0.000461 ,  23
   5.0106 , 0.483431 , 0.000461 ,  24
   5.0106 , 0.483364 , 0.000461 ,  25
   5.0106 , 0.483359 , 0.000461 ,  26
   5.0106 , 0.483306 , 0.000461 ,  27
   5.0106 , 0.483367 , 0.000461 ,  28
   5.0106 , 0.483379 , 0.000461 ,  29
   5.0106 , 0.483426 , 0.000461 ,  30
   5.0106 , 0.483371 , 0.000461 ,  31
   5.0106 , 0.483388 , 0.000461 ,  32
   5.0106 , 0.483397 , 0.000461 ,  33
   5.0106 , 0.483299 , 0.000461 ,  34
   5.0106 , 0.483386 , 0.000461 ,  35
   5.0106 , 0.483396 , 0.000461 ,  36
   5.0106 , 0.483302 , 0.000461 ,  37
   5.0106 , 0.483401 , 0.000461 ,  38
   5.0106 , 0.483412 , 0.000461 ,  39
   5.0106 , 0.483390 , 0.000461 ,  40
   5.0106 , 0.483434 , 0.000461 ,  41
   5.0106 , 0.483383 , 0.000461 ,  42
   5.0106 , 0.483366 , 0.000461 ,  43
   5.0106 , 0.483376 , 0.000461 ,  44
   5.0106 , 0.483285 , 0.000461 ,  45
   5.0106 , 0.483409 , 0.000461 ,  46
   5.0106 , 0.483335 , 0.000461 ,  47
   5.0106 , 0.483440 , 0.000461 ,  48
   5.0106 , 0.483418 , 0.000461 ,  49
   5.0106 , 0.483340 , 0.000461 ,  50
   5.0106 , 0.483321 , 0.000461 ,  51
   5.0106 , 0.483310 , 0.000461 ,  52
   5.0106 , 0.483342 , 0.000461 ,  53
   5.0106 , 0.483416 , 0.000461 ,  54
   5.0106 , 0.483426 , 0.000461 ,  55
   5.0106 , 0.483362 , 0.000461 ,  56
   5.0106 , 0.483336 , 0.000461 ,  57
   5.0106 , 0.483400 , 0.000461 ,  58
   5.0106 , 0.483322 , 0.000461 ,  59
   5.0106 , 0.483371 , 0.000461 ,  60
   5.0106 , 0.483370 , 0.000461 ,  61
   5.0106 , 0.483305 , 0.000461 ,  62
   5.0106 , 0.483439 , 0.000461 ,  63
   5.0106 , 0.483401 , 0.000461 ,  64
   5.0106 , 0.483388 , 0.000461 ,  65
   5.0106 , 0.483314 , 0.000461 ,  66
   5.0106 , 0.483342 , 0.000461 ,  67
   5.0106 , 0.483356 , 0.000461 ,  68
   5.0106 , 0.483434 , 0.000461 ,  69
   5.0106 , 0.483482 , 0.000461 ,  70
   5.0106 , 0.483319 , 0.000461 ,  71
   5.0106 , 0.483369 , 0.000461 ,  72
   5.0106 , 0.483350 , 0.000461 ,  73
   5.0106 , 0.483318 , 0.000461 ,  74
   5.0106 , 0.483310 , 0.000461 ,  75
   5.0106 , 0.483411 , 0.000461 ,  76
   5.0106 , 0.483337 , 0.000461 ,  77
   5.0106 , 0.483328 , 0.000461 ,  78
   5.0106 , 0.483398 , 0.000461 ,  79
   5.0106 , 0.483340 , 0.000461 ,  80
   5.0106 , 0.483378 , 0.000461 ,  81
   5.0106 , 0.483338 , 0.000461 ,  82
   5.0106 , 0.483328 , 0.000461 ,  83
   5.0106 , 0.483367 , 0.000461 ,  84
   5.0106 , 0.483483 , 0.000461 ,  85
   5.0106 , 0.483403 , 0.000461 ,  86
   5.0106 , 0.483361 , 0.000461 ,  87
   5.0106 , 0.483376 , 0.000461 ,  88
   5.0106 , 0.483417 , 0.000461 ,  89
   5.0106 , 0.483338 , 0.000461 ,  90
   5.0106 , 0.483311 , 0.000461 ,  91
   5.0106 , 0.483367 , 0.000461 ,  92
   5.0106 , 0.483369 , 0.000461 ,  93
   5.0106 , 0.483392 , 0.000461 ,  94
   5.0106 , 0.483453 , 0.000461 ,  95
   5.0106 , 0.483434 , 0.000461 ,  96
   5.0106 , 0.483445 , 0.000461 ,  97
   5.0106 , 0.483340 , 0.000461 ,  98
   5.0106 , 0.483392 , 0.000461 ,  99
   5.0106 , 0.483409 , 0.000461 , 100
   5.1058 , 0.488526 , 0.000546 ,   0
   5.1058 , 0.488527 , 0.000546 ,   1
   5.1058 , 0.488588 , 0.000546 ,   2
   5.1058 , 0.488502 , 0.000546 ,   3
   5.1058 , 0.488565 , 0.000546 ,   4
   5.1058 , 0.488538 , 0.000546 ,   5
   5.1058 , 0.488527 , 0.000546 ,   6
   5.1058 , 0.488557 , 0.000546 ,   7
   5.1058 , 0.488486 , 0.000546 ,   8
   5.1058 , 0.488534 , 0.000546 ,   9
   5.1058 , 0.488555 , 0.000546 ,  10
   5.1058 , 0.488642 , 0.000546 ,  11
   5.1058 , 0.488468 , 0.000546 ,  12
   5.1058 , 0.488545 , 0.000546 ,  13
   5.1058 , 0.488490 , 0.000546 ,  14
   5.1058 , 0.488570 , 0.000546 ,  15
   5.1058 , 0.488374 , 0.000546 ,  16
   5.1058 , 0.488563 , 0.000546 ,  17
   5.1058 , 0.488455 , 0.000546 ,  18
   5.1058 , 0.488400 , 0.000546 ,  19
   5.1058 , 0.488443 , 0.000546 ,  20
   5.1058 , 0.488500 , 0.000546 ,  21
   5.1058 , 0.488419 , 0.000546 ,  22
   5.1058 , 0.488483 , 0.000546 ,  23
   5.1058 , 0.488562 , 0.000546 ,  24
   5.1058 , 0.488547 , 0.000546 ,  25
   5.1058 , 0.488531 , 0.000546 ,  26
   5.1058 , 0.488437 , 0.000546 ,  27
   5.1058 , 0.488560 , 0.000546 ,  28
   5.1058 , 0.488601 , 0.000546 ,  29
   5.1058 , 0.488608 , 0.000546 ,  30
   5.1058 , 0.488514 , 0.000546 ,  31
   5.1058 , 0.488601 , 0.000546 ,  32
   5.1058 , 0.488496 , 0.000546 ,  33
   5.1058 , 0.488591 , 0.000546 ,  34
   5.1058 , 0.488622 , 0.000546 ,  35
   5.1058 , 0.488542 , 0.000546 ,  36
   5.1058 , 0.488559 , 0.000546 ,  37
   5.1058 , 0.488523 , 0.000546 ,  38
   5.1058 , 0.488534 , 0.000546 ,  39
   5.1058 , 0.488505 , 0.000546 ,  40
   5.1058 , 0.488579 , 0.000546 ,  41
   5.1058 , 0.488598 , 0.000546 ,  42
   5.1058 , 0.488522 , 0.000546 ,  43
   5.1058 , 0.488494 , 0.000546 ,  44
   5.1058 , 0.488433 , 0.000546 ,  45
   5.1058 , 0.488598 , 0.000546 ,  46
   5.1058 , 0.488463 , 0.000546 ,  47
   5.1058 , 0.488542 , 0.000546 ,  48
   5.1058 , 0.488527 , 0.000546 ,  49
   5.1058 , 0.488440 , 0.000546 ,  50
   5.1058 , 0.488415 , 0.000546 ,  51
   5.1058 , 0.488506 , 0.000546 ,  52
   5.1058 , 0.488425 , 0.000546 ,  53
   5.1058 , 0.488543 , 0.000546 ,  54
   5.1058 , 0.488564 , 0.000546 ,  55
   5.1058 , 0.488456 , 0.000546 ,  56
   5.1058 , 0.488514 , 0.000546 ,  57
   5.1058 , 0.488516 , 0.000546 ,  58
   5.1058 , 0.488526 , 0.000546 ,  59
   5.1058 , 0.488471 , 0.000546 ,  60
   5.1058 , 0.488535 , 0.000546 ,  61
   5.1058 , 0.488420 , 0.000546 ,  62
   5.1058 , 0.488600 , 0.000546 ,  63
   5.1058 , 0.488605 , 0.000546 ,  64
   5.1058 , 0.488457 , 0.000546 ,  65
   5.1058 , 0.488466 , 0.000546 ,  66
   5.1058 , 0.488535 , 0.000546 ,  67
   5.1058 , 0.488487 , 0.000546 ,  68
   5.1058 , 0.488569 , 0.000546 ,  69
   5.1058 , 0.488565 , 0.000546 ,  70
   5.1058 , 0.488470 , 0.000546 ,  71
   5.1058 , 0.488505 , 0.000546 ,  72
   5.1058 , 0.488505 , 0.000546 ,  73
   5.1058 , 0.488500 , 0.000546 ,  74
   5.1058 , 0.488456 , 0.000546 ,  75
   5.1058 , 0.488533 , 0.000546 ,  76
   5.1058 , 0.488550 , 0.000546 ,  77
   5.1058 , 0.488493 , 0.000546 ,  78
   5.1058 , 0.488593 , 0.000546 ,  79
   5.1058 , 0.488556 , 0.000546 ,  80
   5.1058 , 0.488574 , 0.000546 ,  81
   5.1058 , 0.488566 , 0.000546 ,  82
   5.1058 , 0.488507 , 0.000546 ,  83
   5.1058 , 0.488559 , 0.000546 ,  84
   5.1058 , 0.488623 , 0.000546 ,  85
   5.1058 , 0.488605 , 0.000546 ,  86
   5.1058 , 0.488569 , 0.000546 ,  87
   5.1058 , 0.488525 , 0.000546 ,  88
   5.1058 , 0.488544 , 0.000546 ,  89
   5.1058 , 0.488513 , 0.000546 ,  90
   5.1058 , 0.488501 , 0.000546 ,  91
   5.1058 , 0.488543 , 0.000546 ,  92
   5.1058 , 0.488568 , 0.000546 ,  93
   5.1058 , 0.488528 , 0.000546 ,  94
   5.1058 , 0.488608 , 0.000546 ,  95
   5.1058 , 0.488487 , 0.000546 ,  96
   5.1058 , 0.488526 , 0.000546 ,  97
   5.1058 , 0.488561 , 0.000546 ,  98
   5.1058 , 0.488519 , 0.000546 ,  99
   5.1058 , 0.488512 , 0.000546 , 100
   5.1093 , 0.489291 , 0.000470 ,   0
   5.1093 , 0.489293 , 0.000470 ,   1
   5.1093 , 0.489302 , 0.000470 ,   2
   5.1093 , 0.489218 , 0.000470 ,   3
   5.1093 , 0.489339 , 0.000470 ,   4
   5.1093 , 0.489278 , 0.000470 ,   5
   5.1093 , 0.489304 , 0.000470 ,   6
   5.1093 , 0.489269 , 0.000470 ,   7
   5.1093 , 0.489318 , 0.000470 ,   8
   5.1093 , 0.489246 , 0.000470 ,   9
   5.1093 , 0.489313 , 0.000470 ,  10
   5.1093 , 0.489290 , 0.000470 ,  11
   5.1093 , 0.489249 , 0.000470 ,  12
   5.1093 , 0.489331 , 0.000470 ,  13
   5.1093 , 0.489286 , 0.000470 ,  14
   5.1093 , 0.489371 , 0.000470 ,  15
   5.1093 , 0.489194 , 0.000470 ,  16
   5.1093 , 0.489294 , 0.000470 ,  17
   5.1093 , 0.489288 , 0.000470 ,  18
   5.1093 , 0.489195 , 0.000470 ,  19
   5.1093 , 0.489271 , 0.000470 ,  20
   5.1093 , 0.489254 , 0.000470 ,  21
   5.1093 , 0.489207 , 0.000470 ,  22
   5.1093 , 0.489252 , 0.000470 ,  23
   5.1093 , 0.489356 , 0.000470 ,  24
   5.1093 , 0.489297 , 0.000470 ,  25
   5.1093 , 0.489273 , 0.000470 ,  26
   5.1093 , 0.489225 , 0.000470 ,  27
   5.1093 , 0.489313 , 0.000470 ,  28
   5.1093 , 0.489315 , 0.000470 ,  29
   5.1093 , 0.489346 , 0.000470 ,  30
   5.1093 , 0.489292 , 0.000470 ,  31
   5.1093 , 0.489311 , 0.000470 ,  32
   5.1093 , 0.489298 , 0.000470 ,  33
   5.1093 , 0.489270 , 0.000470 ,  34
   5.1093 , 0.489342 , 0.000470 ,  35
   5.1093 , 0.489291 , 0.000470 ,  36
   5.1093 , 0.489222 , 0.000470 ,  37
   5.1093 , 0.489339 , 0.000470 ,  38
   5.1093 , 0.489332 , 0.000470 ,  39
   5.1093 , 0.489307 , 0.000470 ,  40
   5.1093 , 0.489331 , 0.000470 ,  41
   5.1093 , 0.489341 , 0.000470 ,  42
   5.1093 , 0.489264 , 0.000470 ,  43
   5.1093 , 0.489287 , 0.000470 ,  44
   5.1093 , 0.489206 , 0.000470 ,  45
   5.1093 , 0.489364 , 0.000470 ,  46
   5.1093 , 0.489229 , 0.000470 ,  47
   5.1093 , 0.489348 , 0.000470 ,  48
   5.1093 , 0.489347 , 0.000470 ,  49
   5.1093 , 0.489255 , 0.000470 ,  50
   5.1093 , 0.489247 , 0.000470 ,  51
   5.1093 , 0.489244 , 0.000470 ,  52
   5.1093 , 0.489227 , 0.000470 ,  53
   5.1093 , 0.489339 , 0.000470 ,  54
   5.1093 , 0.489343 , 0.000470 ,  55
   5.1093 , 0.489289 , 0.000470 ,  56
   5.1093 , 0.489287 , 0.000470 ,  57
   5.1093 , 0.489309 , 0.000470 ,  58
   5.1093 , 0.489247 , 0.000470 ,  59
   5.1093 , 0.489266 , 0.000470 ,  60
   5.1093 , 0.489284 , 0.000470 ,  61
   5.1093 , 0.489226 , 0.000470 ,  62
   5.1093 , 0.489360 , 0.000470 ,  63
   5.1093 , 0.489353 , 0.000470 ,  64
   5.1093 , 0.489292 , 0.000470 ,  65
   5.1093 , 0.489241 , 0.000470 ,  66
   5.1093 , 0.489255 , 0.000470 ,  67
   5.1093 , 0.489280 , 0.000470 ,  68
   5.1093 , 0.489342 , 0.000470 ,  69
   5.1093 , 0.489395 , 0.000470 ,  70
   5.1093 , 0.489223 , 0.000470 ,  71
   5.1093 , 0.489292 , 0.000470 ,  72
   5.1093 , 0.489246 , 0.000470 ,  73
   5.1093 , 0.489228 , 0.000470 ,  74
   5.1093 , 0.489203 , 0.000470 ,  75
   5.1093 , 0.489350 , 0.000470 ,  76
   5.1093 , 0.489247 , 0.000470 ,  77
   5.1093 , 0.489246 , 0.000470 ,  78
   5.1093 , 0.489329 , 0.000470 ,  79
   5.1093 , 0.489266 , 0.000470 ,  80
   5.1093 , 0.489312 , 0.000470 ,  81
   5.1093 , 0.489280 , 0.000470 ,  82
   5.1093 , 0.489239 , 0.000470 ,  83
   5.1093 , 0.489297 , 0.000470 ,  84
   5.1093 , 0.489405 , 0.000470 ,  85
   5.1093 , 0.489373 , 0.000470 ,  86
   5.1093 , 0.489286 , 0.000470 ,  87
   5.1093 , 0.489277 , 0.000470 ,  88
   5.1093 , 0.489313 , 0.000470 ,  89
   5.1093 , 0.489267 , 0.000470 ,  90
   5.1093 , 0.489246 , 0.000470 ,  91
   5.1093 , 0.489298 , 0.000470 ,  92
   5.1093 , 0.489288 , 0.000470 ,  93
   5.1093 , 0.489317 , 0.000470 ,  94
   5.1093 , 0.489384 , 0.000470 ,  95
   5.1093 , 0.489283 , 0.000470 ,  96
   5.1093 , 0.489369 , 0.000470 ,  97
   5.1093 , 0.489281 , 0.000470 ,  98
   5.1093 , 0.489295 , 0.000470 ,  99
   5.1093 , 0.489303 , 0.000470 , 100
   5.2033 , 0.493473 , 0.000702 ,   0
   5.2033 , 0.493411 , 0.000702 ,   1
   5.2033 , 0.493556 , 0.000702 ,   2
   5.2033 , 0.493420 , 0.000702 ,   3
   5.2033 , 0.493516 , 0.000702 ,   4
   5.2033 , 0.493553 , 0.000702 ,   5
   5.2033 , 0.493464 , 0.000702 ,   6
   5.2033 , 0.493570 , 0.000702 ,   7
   5.2033 , 0.493382 , 0.000702 ,   8
   5.2033 , 0.493534 , 0.000702 ,   9
   5.2033 , 0.493525 , 0.000702 ,  10
   5.2033 , 0.493596 , 0.000702 ,  11
   5.2033 , 0.493429 , 0.000702 ,  12
   5.2033 , 0.493482 , 0.000702 ,  13
   5.2033 , 0.493425 , 0.000702 ,  14
   5.2033 , 0.493470 , 0.000702 ,  15
   5.2033 , 0.493282 , 0.000702 ,  16
   5.2033 , 0.493537 , 0.000702 ,  17
   5.2033 , 0.493388 , 0.000702 ,  18
   5.2033 , 0.493339 , 0.000702 ,  19
   5.2033 , 0.493394 , 0.000702 ,  20
   5.2033 , 0.493381 , 0.000702 ,  21
   5.2033 , 0.493310 , 0.000702 ,  22
   5.2033 , 0.493426 , 0.000702 ,  23
   5.2033 , 0.493554 , 0.000702 ,  24
   5.2033 , 0.493514 , 0.000702 ,  25
   5.2033 , 0.493474 , 0.000702 ,  26
   5.2033 , 0.493386 , 0.000702 ,  27
   5.2033 , 0.493558 , 0.000702 ,  28
   5.2033 , 0.493543 , 0.000702 ,  29
   5.2033 , 0.493515 , 0.000702 ,  30
   5.2033 , 0.493442 , 0.000702 ,  31
   5.2033 , 0.493524 , 0.000702 ,  32
   5.2033 , 0.493471 , 0.000702 ,  33
   5.2033 , 0.493560 , 0.000702 ,  34
   5.2033 , 0.493586 , 0.000702 ,  35
   5.2033 , 0.493467 , 0.000702 ,  36
   5.2033 , 0.493472 , 0.000702 ,  37
   5.2033 , 0.493514 , 0.000702 ,  38
   5.2033 , 0.493505 , 0.000702 ,  39
   5.2033 , 0.493426 , 0.000702 ,  40
   5.2033 , 0.493532 , 0.000702 ,  41
   5.2033 , 0.493499 , 0.000702 ,  42
   5.2033 , 0.493503 , 0.000702 ,  43
   5.2033 , 0.493438 , 0.000702 ,  44
   5.2033 , 0.493403 , 0.000702 ,  45
   5.2033 , 0.493568 , 0.000702 ,  46
   5.2033 , 0.493388 , 0.000702 ,  47
   5.2033 , 0.493504 , 0.000702 ,  48
   5.2033 , 0.493428 , 0.000702 ,  49
   5.2033 , 0.493384 , 0.000702 ,  50
   5.2033 , 0.493329 , 0.000702 ,  51
   5.2033 , 0.493382 , 0.000702 ,  52
   5.2033 , 0.493367 , 0.000702 ,  53
   5.2033 , 0.493390 , 0.000702 ,  54
   5.2033 , 0.493495 , 0.000702 ,  55
   5.2033 , 0.493408 , 0.000702 ,  56
   5.2033 , 0.493478 , 0.000702 ,  57
   5.2033 , 0.493425 , 0.000702 ,  58
   5.2033 , 0.493511 , 0.000702 ,  59
   5.2033 , 0.493415 , 0.000702 ,  60
   5.2033 , 0.493463 , 0.000702 ,  61
   5.2033 , 0.493352 , 0.000702 ,  62
   5.2033 , 0.493560 , 0.000702 ,  63
   5.2033 , 0.493535 , 0.000702 ,  64
   5.2033 , 0.493423 , 0.000702 ,  65
   5.2033 , 0.493386 , 0.000702 ,  66
   5.2033 , 0.493457 , 0.000702 ,  67
   5.2033 , 0.493490 , 0.000702 ,  68
   5.2033 , 0.493536 , 0.000702 ,  69
   5.2033 , 0.493503 , 0.000702 ,  70
   5.2033 , 0.493420 , 0.000702 ,  71
   5.2033 , 0.493389 , 0.000702 ,  72
   5.2033 , 0.493484 , 0.000702 ,  73
   5.2033 , 0.493402 , 0.000702 ,  74
   5.2033 , 0.493391 , 0.000702 ,  75
   5.2033 , 0.493437 , 0.000702 ,  76
   5.2033 , 0.493462 , 0.000702 ,  77
   5.2033 , 0.493472 , 0.000702 ,  78
   5.2033 , 0.493562 , 0.000702 ,  79
   5.2033 , 0.493536 , 0.000702 ,  80
   5.2033 , 0.493563 , 0.000702 ,  81
   5.2033 , 0.493508 , 0.000702 ,  82
   5.2033 , 0.493476 , 0.000702 ,  83
   5.2033 , 0.493457 , 0.000702 ,  84
   5.2033 , 0.493570 , 0.000702 ,  85
   5.2033 , 0.493605 , 0.000702 ,  86
   5.2033 , 0.493530 , 0.000702 ,  87
   5.2033 , 0.493401 , 0.000702 ,  88
   5.2033 , 0.493484 , 0.000702 ,  89
   5.2033 , 0.493456 , 0.000702 ,  90
   5.2033 , 0.493503 , 0.000702 ,  91
   5.2033 , 0.493487 , 0.000702 ,  92
   5.2033 , 0.493516 , 0.000702 ,  93
   5.2033 , 0.493472 , 0.000702 ,  94
   5.2033 , 0.493630 , 0.000702 ,  95
   5.2033 , 0.493477 , 0.000702 ,  96
   5.2033 , 0.493477 , 0.000702 ,  97
   5.2033 , 0.493580 , 0.000702 ,  98
   5.2033 , 0.493498 , 0.000702 ,  99
   5.2033 , 0.493508 , 0.000702 , 100
   5.2064 , 0.494833 , 0.000530 ,   0
   5.2064 , 0.494872 , 0.000530 ,   1
   5.2064 , 0.494854 , 0.000530 ,   2
   5.2064 , 0.494756 , 0.000530 ,   3
   5.2064 , 0.494885 , 0.000530 ,   4
   5.2064 , 0.494829 , 0.000530 ,   5
   5.2064 , 0.494825 , 0.000530 ,   6
   5.2064 , 0.494807 , 0.000530 ,   7
   5.2064 , 0.494835 , 0.000530 ,   8
   5.2064 , 0.494839 , 0.000530 ,   9
   5.2064 , 0.494893 , 0.000530 ,  10
   5.2064 , 0.494869 , 0.000530 ,  11
   5.2064 , 0.494778 , 0.000530 ,  12
   5.2064 , 0.494878 , 0.000530 ,  13
   5.2064 , 0.494839 , 0.000530 ,  14
   5.2064 , 0.494923 , 0.000530 ,  15
   5.2064 , 0.494710 , 0.000530 ,  16
   5.2064 , 0.494842 , 0.000530 ,  17
   5.2064 , 0.494846 , 0.000530 ,  18
   5.2064 , 0.494734 , 0.000530 ,  19
   5.2064 , 0.494803 , 0.000530 ,  20
   5.2064 , 0.494800 , 0.000530 ,  21
   5.2064 , 0.494731 , 0.000530 ,  22
   5.2064 , 0.494799 , 0.000530 ,  23
   5.2064 , 0.494900 , 0.000530 ,  24
   5.2064 , 0.494850 , 0.000530 ,  25
   5.2064 , 0.494802 , 0.000530 ,  26
   5.2064 , 0.494764 , 0.000530 ,  27
   5.2064 , 0.494868 , 0.000530 ,  28
   5.2064 , 0.494893 , 0.000530 ,  29
   5.2064 , 0.494863 , 0.000530 ,  30
   5.2064 , 0.494833 , 0.000530 ,  31
   5.2064 , 0.494847 , 0.000530 ,  32
   5.2064 , 0.494852 , 0.000530 ,  33
   5.2064 , 0.494855 , 0.000530 ,  34
   5.2064 , 0.494902 , 0.000530 ,  35
   5.2064 , 0.494799 , 0.000530 ,  36
   5.2064 , 0.494788 , 0.000530 ,  37
   5.2064 , 0.494866 , 0.000530 ,  38
   5.2064 , 0.494857 , 0.000530 ,  39
   5.2064 , 0.494829 , 0.000530 ,  40
   5.2064 , 0.494870 , 0.000530 ,  41
   5.2064 , 0.494921 , 0.000530 ,  42
   5.2064 , 0.494783 , 0.000530 ,  43
   5.2064 , 0.494830 , 0.000530 ,  44
   5.2064 , 0.494746 , 0.000530 ,  45
   5.2064 , 0.494953 , 0.000530 ,  46
   5.2064 , 0.494760 , 0.000530 ,  47
   5.2064 , 0.494838 , 0.000530 ,  48
   5.2064 , 0.494883 , 0.000530 ,  49
   5.2064 , 0.494776 , 0.000530 ,  50
   5.2064 , 0.494783 , 0.000530 ,  51
   5.2064 , 0.494787 , 0.000530 ,  52
   5.2064 , 0.494749 , 0.000530 ,  53
   5.2064 , 0.494883 , 0.000530 ,  54
   5.2064 , 0.494881 , 0.000530 ,  55
   5.2064 , 0.494821 , 0.000530 ,  56
   5.2064 , 0.494840 , 0.000530 ,  57
   5.2064 , 0.494829 , 0.000530 ,  58
   5.2064 , 0.494778 , 0.000530 ,  59
   5.2064 , 0.494807 , 0.000530 ,  60
   5.2064 , 0.494820 , 0.000530 ,  61
   5.2064 , 0.494753 , 0.000530 ,  62
   5.2064 , 0.494877 , 0.000530 ,  63
   5.2064 , 0.494918 , 0.000530 ,  64
   5.2064 , 0.494820 , 0.000530 ,  65
   5.2064 , 0.494758 , 0.000530 ,  66
   5.2064 , 0.494804 , 0.000530 ,  67
   5.2064 , 0.494835 , 0.000530 ,  68
   5.2064 , 0.494850 , 0.000530 ,  69
   5.2064 , 0.494939 , 0.000530 ,  70
   5.2064 , 0.494779 , 0.000530 ,  71
   5.2064 , 0.494842 , 0.000530 ,  72
   5.2064 , 0.494782 , 0.000530 ,  73
   5.2064 , 0.494765 , 0.000530 ,  74
   5.2064 , 0.494721 , 0.000530 ,  75
   5.2064 , 0.494859 , 0.000530 ,  76
   5.2064 , 0.494827 , 0.000530 ,  77
   5.2064 , 0.494783 , 0.000530 ,  78
   5.2064 , 0.494877 , 0.000530 ,  79
   5.2064 , 0.494827 , 0.000530 ,  80
   5.2064 , 0.494835 , 0.000530 ,  81
   5.2064 , 0.494837 , 0.000530 ,  82
   5.2064 , 0.494766 , 0.000530 ,  83
   5.2064 , 0.494879 , 0.000530 ,  84
   5.2064 , 0.494957 , 0.000530 ,  85
   5.2064 , 0.494935 , 0.000530 ,  86
   5.2064 , 0.494838 , 0.000530 ,  87
   5.2064 , 0.494805 , 0.000530 ,  88
   5.2064 , 0.494836 , 0.000530 ,  89
   5.2064 , 0.494797 , 0.000530 ,  90
   5.2064 , 0.494820 , 0.000530 ,  91
   5.2064 , 0.494841 , 0.000530 ,  92
   5.2064 , 0.494846 , 0.000530 ,  93
   5.2064 , 0.494865 , 0.000530 ,  94
   5.2064 , 0.494948 , 0.000530 ,  95
   5.2064 , 0.494778 , 0.000530 ,  96
   5.2064 , 0.494911 , 0.000530 ,  97
   5.2064 , 0.494835 , 0.000530 ,  98
   5.2064 , 0.494832 , 0.000530 ,  99
   5.2064 , 0.494844 , 0.000530 , 100
   5.3938 , 0.504915 , 0.000688 ,   0
   5.3938 , 0.504893 , 0.000688 ,   1
   5.3938 , 0.504987 , 0.000688 ,   2
   5.3938 , 0.504868 , 0.000688 ,   3
   5.3938 , 0.504960 , 0.000688 ,   4
   5.3938 , 0.504968 , 0.000688 ,   5
   5.3938 , 0.504902 , 0.000688 ,   6
   5.3938 , 0.504975 , 0.000688 ,   7
   5.3938 , 0.504845 , 0.000688 ,   8
   5.3938 , 0.504979 , 0.000688 ,   9
   5.3938 , 0.504961 , 0.000688 ,  10
   5.3938 , 0.505070 , 0.000688 ,  11
   5.3938 , 0.504834 , 0.000688 ,  12
   5.3938 , 0.504913 , 0.000688 ,  13
   5.3938 , 0.504868 , 0.000688 ,  14
   5.3938 , 0.504942 , 0.000688 ,  15
   5.3938 , 0.504732 , 0.000688 ,  16
   5.3938 , 0.504985 , 0.000688 ,  17
   5.3938 , 0.504830 , 0.000688 ,  18
   5.3938 , 0.504774 , 0.000688 ,  19
   5.3938 , 0.504830 , 0.000688 ,  20
   5.3938 , 0.504855 , 0.000688 ,  21
   5.3938 , 0.504757 , 0.000688 ,  22
   5.3938 , 0.504864 , 0.000688 ,  23
   5.3938 , 0.504937 , 0.000688 ,  24
   5.3938 , 0.504946 , 0.000688 ,  25
   5.3938 , 0.504922 , 0.000688 ,  26
   5.3938 , 0.504820 , 0.000688 ,  27
   5.3938 , 0.504983 , 0.000688 ,  28
   5.3938 , 0.504986 , 0.000688 ,  29
   5.3938 , 0.504979 , 0.000688 ,  30
   5.3938 , 0.504905 , 0.000688 ,  31
   5.3938 , 0.504972 , 0.000688 ,  32
   5.3938 , 0.504882 , 0.000688 ,  33
   5.3938 , 0.505023 , 0.000688 ,  34
   5.3938 , 0.505006 , 0.000688 ,  35
   5.3938 , 0.504924 , 0.000688 ,  36
   5.3938 , 0.504955 , 0.000688 ,  37
   5.3938 , 0.504935 , 0.000688 ,  38
   5.3938 , 0.504909 , 0.000688 ,  39
   5.3938 , 0.504874 , 0.000688 ,  40
   5.3938 , 0.504974 , 0.000688 ,  41
   5.3938 , 0.504993 , 0.000688 ,  42
   5.3938 , 0.504920 , 0.000688 ,  43
   5.3938 , 0.504871 , 0.000688 ,  44
   5.3938 , 0.504807 , 0.000688 ,  45
   5.3938 , 0.505014 , 0.000688 ,  46
   5.3938 , 0.504819 , 0.000688 ,  47
   5.3938 , 0.504945 , 0.000688 ,  48
   5.3938 , 0.504874 , 0.000688 ,  49
   5.3938 , 0.504805 , 0.000688 ,  50
   5.3938 , 0.504774 , 0.000688 ,  51
   5.3938 , 0.504872 , 0.000688 ,  52
   5.3938 , 0.504794 , 0.000688 ,  53
   5.3938 , 0.504879 , 0.000688 ,  54
   5.3938 , 0.504936 , 0.000688 ,  55
   5.3938 , 0.504851 , 0.000688 ,  56
   5.3938 , 0.504912 , 0.000688 ,  57
   5.3938 , 0.504886 , 0.000688 ,  58
   5.3938 , 0.504939 , 0.000688 ,  59
   5.3938 , 0.504847 , 0.000688 ,  60
   5.3938 , 0.504887 , 0.000688 ,  61
   5.3938 , 0.504803 , 0.000688 ,  62
   5.3938 , 0.505007 , 0.000688 ,  63
   5.3938 , 0.505016 , 0.000688 ,  64
   5.3938 , 0.504836 , 0.000688 ,  65
   5.3938 , 0.504828 , 0.000688 ,  66
   5.3938 , 0.504902 , 0.000688 ,  67
   5.3938 , 0.504897 , 0.000688 ,  68
   5.3938 , 0.504992 , 0.000688 ,  69
   5.3938 , 0.504935 , 0.000688 ,  70
   5.3938 , 0.504841 , 0.000688 ,  71
   5.3938 , 0.504847 , 0.000688 ,  72
   5.3938 , 0.504937 , 0.000688 ,  73
   5.3938 , 0.504874 , 0.000688 ,  74
   5.3938 , 0.504840 , 0.000688 ,  75
   5.3938 , 0.504898 , 0.000688 ,  76
   5.3938 , 0.504928 , 0.000688 ,  77
   5.3938 , 0.504901 , 0.000688 ,  78
   5.3938 , 0.505011 , 0.000688 ,  79
   5.3938 , 0.504976 , 0.000688 ,  80
   5.3938 , 0.504992 , 0.000688 ,  81
   5.3938 , 0.504969 , 0.000688 ,  82
   5.3938 , 0.504889 , 0.000688 ,  83
   5.3938 , 0.504939 , 0.000688 ,  84
   5.3938 , 0.505004 , 0.000688 ,  85
   5.3938 , 0.505033 , 0.000688 ,  86
   5.3938 , 0.504951 , 0.000688 ,  87
   5.3938 , 0.504854 , 0.000688 ,  88
   5.3938 , 0.504934 , 0.000688 ,  89
   5.3938 , 0.504898 , 0.000688 ,  90
   5.3938 , 0.504936 , 0.000688 ,  91
   5.3938 , 0.504925 , 0.000688 ,  92
   5.3938 , 0.504985 , 0.000688 ,  93
   5.3938 , 0.504910 , 0.000688 ,  94
   5.3938 , 0.505040 , 0.000688 ,  95
   5.3938 , 0.504905 , 0.000688 ,  96
   5.3938 , 0.504901 , 0.000688 ,  97
   5.3938 , 0.504994 , 0.000688 ,  98
   5.3938 , 0.504920 , 0.000688 ,  99
   5.3938 , 0.504939 , 0.000688 , 100
   5.3956 , 0.506129 , 0.000529 ,   0
   5.3956 , 0.506171 , 0.000529 ,   1
   5.3956 , 0.506142 , 0.000529 ,   2
   5.3956 , 0.506054 , 0.000529 ,   3
   5.3956 , 0.506188 , 0.000529 ,   4
   5.3956 , 0.506129 , 0.000529 ,   5
   5.3956 , 0.506158 , 0.000529 ,   6
   5.3956 , 0.506136 , 0.000529 ,   7
   5.3956 , 0.506125 , 0.000529 ,   8
   5.3956 , 0.506120 , 0.000529 ,   9
   5.3956 , 0.506180 , 0.000529 ,  10
   5.3956 , 0.506171 , 0.000529 ,  11
   5.3956 , 0.506059 , 0.000529 ,  12
   5.3956 , 0.506150 , 0.000529 ,  13
   5.3956 , 0.506112 , 0.000529 ,  14
   5.3956 , 0.506210 , 0.000529 ,  15
   5.3956 , 0.506003 , 0.000529 ,  16
   5.3956 , 0.506135 , 0.000529 ,  17
   5.3956 , 0.506096 , 0.000529 ,  18
   5.3956 , 0.506035 , 0.000529 ,  19
   5.3956 , 0.506071 , 0.000529 ,  20
   5.3956 , 0.506099 , 0.000529 ,  21
   5.3956 , 0.506037 , 0.000529 ,  22
   5.3956 , 0.506100 , 0.000529 ,  23
   5.3956 , 0.506196 , 0.000529 ,  24
   5.3956 , 0.506153 , 0.000529 ,  25
   5.3956 , 0.506093 , 0.000529 ,  26
   5.3956 , 0.506041 , 0.000529 ,  27
   5.3956 , 0.506150 , 0.000529 ,  28
   5.3956 , 0.506165 , 0.000529 ,  29
   5.3956 , 0.506167 , 0.000529 ,  30
   5.3956 , 0.506102 , 0.000529 ,  31
   5.3956 , 0.506154 , 0.000529 ,  32
   5.3956 , 0.506120 , 0.000529 ,  33
   5.3956 , 0.506173 , 0.000529 ,  34
   5.3956 , 0.506232 , 0.000529 ,  35
   5.3956 , 0.506148 , 0.000529 ,  36
   5.3956 , 0.506096 , 0.000529 ,  37
   5.3956 , 0.506167 , 0.000529 ,  38
   5.3956 , 0.506159 , 0.000529 ,  39
   5.3956 , 0.506150 , 0.000529 ,  40
   5.3956 , 0.506132 , 0.000529 ,  41
   5.3956 , 0.506220 , 0.000529 ,  42
   5.3956 , 0.506083 , 0.000529 ,  43
   5.3956 , 0.506124 , 0.000529 ,  44
   5.3956 , 0.506040 , 0.000529 ,  45
   5.3956 , 0.506231 , 0.000529 ,  46
   5.3956 , 0.506047 , 0.000529 ,  47
   5.3956 , 0.506181 , 0.000529 ,  48
   5.3956 , 0.506185 , 0.000529 ,  49
   5.3956 , 0.506084 , 0.000529 ,  50
   5.3956 , 0.506050 , 0.000529 ,  51
   5.3956 , 0.506109 , 0.000529 ,  52
   5.3956 , 0.506037 , 0.000529 ,  53
   5.3956 , 0.506190 , 0.000529 ,  54
   5.3956 , 0.506162 , 0.000529 ,  55
   5.3956 , 0.506093 , 0.000529 ,  56
   5.3956 , 0.506111 , 0.000529 ,  57
   5.3956 , 0.506125 , 0.000529 ,  58
   5.3956 , 0.506108 , 0.000529 ,  59
   5.3956 , 0.506099 , 0.000529 ,  60
   5.3956 , 0.506127 , 0.000529 ,  61
   5.3956 , 0.506052 , 0.000529 ,  62
   5.3956 , 0.506216 , 0.000529 ,  63
   5.3956 , 0.506213 , 0.000529 ,  64
   5.3956 , 0.506112 , 0.000529 ,  65
   5.3956 , 0.506076 , 0.000529 ,  66
   5.3956 , 0.506102 , 0.000529 ,  67
   5.3956 , 0.506110 , 0.000529 ,  68
   5.3956 , 0.506149 , 0.000529 ,  69
   5.3956 , 0.506217 , 0.000529 ,  70
   5.3956 , 0.506065 , 0.000529 ,  71
   5.3956 , 0.506143 , 0.000529 ,  72
   5.3956 , 0.506055 , 0.000529 ,  73
   5.3956 , 0.506068 , 0.000529 ,  74
   5.3956 , 0.506058 , 0.000529 ,  75
   5.3956 , 0.506178 , 0.000529 ,  76
   5.3956 , 0.506124 , 0.000529 ,  77
   5.3956 , 0.506086 , 0.000529 ,  78
   5.3956 , 0.506196 , 0.000529 ,  79
   5.3956 , 0.506120 , 0.000529 ,  80
   5.3956 , 0.506179 , 0.000529 ,  81
   5.3956 , 0.506163 , 0.000529 ,  82
   5.3956 , 0.506086 , 0.000529 ,  83
   5.3956 , 0.506165 , 0.000529 ,  84
   5.3956 , 0.506257 , 0.000529 ,  85
   5.3956 , 0.506236 , 0.000529 ,  86
   5.3956 , 0.506160 , 0.000529 ,  87
   5.3956 , 0.506103 , 0.000529 ,  88
   5.3956 , 0.506113 , 0.000529 ,  89
   5.3956 , 0.506112 , 0.000529 ,  90
   5.3956 , 0.506090 , 0.000529 ,  91
   5.3956 , 0.506133 , 0.000529 ,  92
   5.3956 , 0.506134 , 0.000529 ,  93
   5.3956 , 0.506125 , 0.000529 ,  94
   5.3956 , 0.506198 , 0.000529 ,  95
   5.3956 , 0.506073 , 0.000529 ,  96
   5.3956 , 0.506190 , 0.000529 ,  97
   5.3956 , 0.506122 , 0.000529 ,  98
   5.3956 , 0.506137 , 0.000529 ,  99
   5.3956 , 0.506111 , 0.000529 , 100
   5.4880 , 0.511078 , 0.000608 ,   0
   5.4880 , 0.511131 , 0.000608 ,   1
   5.4880 , 0.511097 , 0.000608 ,   2
   5.4880 , 0.510988 , 0.000608 ,   3
   5.4880 , 0.511144 , 0.000608 ,   4
   5.4880 , 0.511077 , 0.000608 ,   5
   5.4880 , 0.511058 , 0.000608 ,   6
   5.4880 , 0.511073 , 0.000608 ,   7
   5.4880 , 0.511045 , 0.000608 ,   8
   5.4880 , 0.511118 , 0.000608 ,   9
   5.4880 , 0.511162 , 0.000608 ,  10
   5.4880 , 0.511171 , 0.000608 ,  11
   5.4880 , 0.510988 , 0.000608 ,  12
   5.4880 , 0.511100 , 0.000608 ,  13
   5.4880 , 0.511075 , 0.000608 ,  14
   5.4880 , 0.511171 , 0.000608 ,  15
   5.4880 , 0.510917 , 0.000608 ,  16
   5.4880 , 0.511092 , 0.000608 ,  17
   5.4880 , 0.511050 , 0.000608 ,  18
   5.4880 , 0.510965 , 0.000608 ,  19
   5.4880 , 0.511013 , 0.000608 ,  20
   5.4880 , 0.511046 , 0.000608 ,  21
   5.4880 , 0.510944 , 0.000608 ,  22
   5.4880 , 0.511063 , 0.000608 ,  23
   5.4880 , 0.511114 , 0.000608 ,  24
   5.4880 , 0.511108 , 0.000608 ,  25
   5.4880 , 0.511049 , 0.000608 ,  26
   5.4880 , 0.511000 , 0.000608 ,  27
   5.4880 , 0.511108 , 0.000608 ,  28
   5.4880 , 0.511143 , 0.000608 ,  29
   5.4880 , 0.511076 , 0.000608 ,  30
   5.4880 , 0.511073 , 0.000608 ,  31
   5.4880 , 0.511103 , 0.000608 ,  32
   5.4880 , 0.511083 , 0.000608 ,  33
   5.4880 , 0.511149 , 0.000608 ,  34
   5.4880 , 0.511167 , 0.000608 ,  35
   5.4880 , 0.511068 , 0.000608 ,  36
   5.4880 , 0.511090 , 0.000608 ,  37
   5.4880 , 0.511099 , 0.000608 ,  38
   5.4880 , 0.511079 , 0.000608 ,  39
   5.4880 , 0.511081 , 0.000608 ,  40
   5.4880 , 0.511119 , 0.000608 ,  41
   5.4880 , 0.511200 , 0.000608 ,  42
   5.4880 , 0.511007 , 0.000608 ,  43
   5.4880 , 0.511073 , 0.000608 ,  44
   5.4880 , 0.510982 , 0.000608 ,  45
   5.4880 , 0.511214 , 0.000608 ,  46
   5.4880 , 0.510985 , 0.000608 ,  47
   5.4880 , 0.511073 , 0.000608 ,  48
   5.4880 , 0.511115 , 0.000608 ,  49
   5.4880 , 0.510991 , 0.000608 ,  50
   5.4880 , 0.510986 , 0.000608 ,  51
   5.4880 , 0.511049 , 0.000608 ,  52
   5.4880 , 0.510983 , 0.000608 ,  53
   5.4880 , 0.511149 , 0.000608 ,  54
   5.4880 , 0.511118 , 0.000608 ,  55
   5.4880 , 0.511025 , 0.000608 ,  56
   5.4880 , 0.511071 , 0.000608 ,  57
   5.4880 , 0.511047 , 0.000608 ,  58
   5.4880 , 0.511055 , 0.000608 ,  59
   5.4880 , 0.511038 , 0.000608 ,  60
   5.4880 , 0.511062 , 0.000608 ,  61
   5.4880 , 0.510994 , 0.000608 ,  62
   5.4880 , 0.511139 , 0.000608 ,  63
   5.4880 , 0.511192 , 0.000608 ,  64
   5.4880 , 0.511043 , 0.000608 ,  65
   5.4880 , 0.510995 , 0.000608 ,  66
   5.4880 , 0.511057 , 0.000608 ,  67
   5.4880 , 0.511083 , 0.000608 ,  68
   5.4880 , 0.511085 , 0.000608 ,  69
   5.4880 , 0.511161 , 0.000608 ,  70
   5.4880 , 0.511021 , 0.000608 ,  71
   5.4880 , 0.511083 , 0.000608 ,  72
   5.4880 , 0.511026 , 0.000608 ,  73
   5.4880 , 0.511015 , 0.000608 ,  74
   5.4880 , 0.511003 , 0.000608 ,  75
   5.4880 , 0.511068 , 0.000608 ,  76
   5.4880 , 0.511096 , 0.000608 ,  77
   5.4880 , 0.511021 , 0.000608 ,  78
   5.4880 , 0.511156 , 0.000608 ,  79
   5.4880 , 0.511095 , 0.000608 ,  80
   5.4880 , 0.511111 , 0.000608 ,  81
   5.4880 , 0.511113 , 0.000608 ,  82
   5.4880 , 0.511029 , 0.000608 ,  83
   5.4880 , 0.511132 , 0.000608 ,  84
   5.4880 , 0.511225 , 0.000608 ,  85
   5.4880 , 0.511179 , 0.000608 ,  86
   5.4880 , 0.511103 , 0.000608 ,  87
   5.4880 , 0.511037 , 0.000608 ,  88
   5.4880 , 0.511043 , 0.000608 ,  89
   5.4880 , 0.511049 , 0.000608 ,  90
   5.4880 , 0.511067 , 0.000608 ,  91
   5.4880 , 0.511081 , 0.000608 ,  92
   5.4880 , 0.511106 , 0.000608 ,  93
   5.4880 , 0.511085 , 0.000608 ,  94
   5.4880 , 0.511179 , 0.000608 ,  95
   5.4880 , 0.511007 , 0.000608 ,  96
   5.4880 , 0.511126 , 0.000608 ,  97
   5.4880 , 0.511099 , 0.000608 ,  98
   5.4880 , 0.511098 , 0.000608 ,  99
   5.4880 , 0.511087 , 0.000608 , 100
   5.6673 , 0.521586 , 0.000604 ,   0
   5.6673 , 0.521619 , 0.000604 ,   1
   5.6673 , 0.521615 , 0.000604 ,   2
   5.6673 , 0.521570 , 0.000604 ,   3
   5.6673 , 0.521639 , 0.000604 ,   4
   5.6673 , 0.521628 , 0.000604 ,   5
   5.6673 , 0.521582 , 0.000604 ,   6
   5.6673 , 0.521626 , 0.000604 ,   7
   5.6673 , 0.521571 , 0.000604 ,   8
   5.6673 , 0.521575 , 0.000604 ,   9
   5.6673 , 0.521573 , 0.000604 ,  10
   5.6673 , 0.521684 , 0.000604 ,  11
   5.6673 , 0.521509 , 0.000604 ,  12
   5.6673 , 0.521583 , 0.000604 ,  13
   5.6673 , 0.521549 , 0.000604 ,  14
   5.6673 , 0.521650 , 0.000604 ,  15
   5.6673 , 0.521438 , 0.000604 ,  16
   5.6673 , 0.521583 , 0.000604 ,  17
   5.6673 , 0.521504 , 0.000604 ,  18
   5.6673 , 0.521518 , 0.000604 ,  19
   5.6673 , 0.521512 , 0.000604 ,  20
   5.6673 , 0.521547 , 0.000604 ,  21
   5.6673 , 0.521482 , 0.000604 ,  22
   5.6673 , 0.521537 , 0.000604 ,  23
   5.6673 , 0.521643 , 0.000604 ,  24
   5.6673 , 0.521585 , 0.000604 ,  25
   5.6673 , 0.521579 , 0.000604 ,  26
   5.6673 , 0.521488 , 0.000604 ,  27
   5.6673 , 0.521621 , 0.000604 ,  28
   5.6673 , 0.521678 , 0.000604 ,  29
   5.6673 , 0.521696 , 0.000604 ,  30
   5.6673 , 0.521517 , 0.000604 ,  31
   5.6673 , 0.521658 , 0.000604 ,  32
   5.6673 , 0.521522 , 0.000604 ,  33
   5.6673 , 0.521626 , 0.000604 ,  34
   5.6673 , 0.521712 , 0.000604 ,  35
   5.6673 , 0.521593 , 0.000604 ,  36
   5.6673 , 0.521601 , 0.000604 ,  37
   5.6673 , 0.521572 , 0.000604 ,  38
   5.6673 , 0.521643 , 0.000604 ,  39
   5.6673 , 0.521566 , 0.000604 ,  40
   5.6673 , 0.521575 , 0.000604 ,  41
   5.6673 , 0.521676 , 0.000604 ,  42
   5.6673 , 0.521562 , 0.000604 ,  43
   5.6673 , 0.521591 , 0.000604 ,  44
   5.6673 , 0.521513 , 0.000604 ,  45
   5.6673 , 0.521637 , 0.000604 ,  46
   5.6673 , 0.521477 , 0.000604 ,  47
   5.6673 , 0.521603 , 0.000604 ,  48
   5.6673 , 0.521580 , 0.000604 ,  49
   5.6673 , 0.521530 , 0.000604 ,  50
   5.6673 , 0.521498 , 0.000604 ,  51
   5.6673 , 0.521547 , 0.000604 ,  52
   5.6673 , 0.521507 , 0.000604 ,  53
   5.6673 , 0.521676 , 0.000604 ,  54
   5.6673 , 0.521609 , 0.000604 ,  55
   5.6673 , 0.521471 , 0.000604 ,  56
   5.6673 , 0.521529 , 0.000604 ,  57
   5.6673 , 0.521571 , 0.000604 ,  58
   5.6673 , 0.521593 , 0.000604 ,  59
   5.6673 , 0.521563 , 0.000604 ,  60
   5.6673 , 0.521624 , 0.000604 ,  61
   5.6673 , 0.521468 , 0.000604 ,  62
   5.6673 , 0.521681 , 0.000604 ,  63
   5.6673 , 0.521652 , 0.000604 ,  64
   5.6673 , 0.521519 , 0.000604 ,  65
   5.6673 , 0.521551 , 0.000604 ,  66
   5.6673 , 0.521539 , 0.000604 ,  67
   5.6673 , 0.521543 , 0.000604 ,  68
   5.6673 , 0.521663 , 0.000604 ,  69
   5.6673 , 0.521674 , 0.000604 ,  70
   5.6673 , 0.521565 , 0.000604 ,  71
   5.6673 , 0.521589 , 0.000604 ,  72
   5.6673 , 0.521522 , 0.000604 ,  73
   5.6673 , 0.521552 , 0.000604 ,  74
   5.6673 , 0.521524 , 0.000604 ,  75
   5.6673 , 0.521602 , 0.000604 ,  76
   5.6673 , 0.521659 , 0.000604 ,  77
   5.6673 , 0.521542 , 0.000604 ,  78
   5.6673 , 0.521642 , 0.000604 ,  79
   5.6673 , 0.521562 , 0.000604 ,  80
   5.6673 , 0.521641 , 0.000604 ,  81
   5.6673 , 0.521585 , 0.000604 ,  82
   5.6673 , 0.521543 , 0.000604 ,  83
   5.6673 , 0.521634 , 0.000604 ,  84
   5.6673 , 0.521706 , 0.000604 ,  85
   5.6673 , 0.521679 , 0.000604 ,  86
   5.6673 , 0.521678 , 0.000604 ,  87
   5.6673 , 0.521607 , 0.000604 ,  88
   5.6673 , 0.521617 , 0.000604 ,  89
   5.6673 , 0.521568 , 0.000604 ,  90
   5.6673 , 0.521514 , 0.000604 ,  91
   5.6673 , 0.521585 , 0.000604 ,  92
   5.6673 , 0.521619 , 0.000604 ,  93
   5.6673 , 0.521510 , 0.000604 ,  94
   5.6673 , 0.521669 , 0.000604 ,  95
   5.6673 , 0.521528 , 0.000604 ,  96
   5.6673 , 0.521618 , 0.000604 ,  97
   5.6673 , 0.521575 , 0.000604 ,  98
   5.6673 , 0.521551 , 0.000604 ,  99
   5.6673 , 0.521593 , 0.000604 , 100
   5.7557 , 0.525977 , 0.000692 ,   0
   5.7557 , 0.525991 , 0.000692 ,   1
   5.7557 , 0.526034 , 0.000692 ,   2
   5.7557 , 0.525966 , 0.000692 ,   3
   5.7557 , 0.526040 , 0.000692 ,   4
   5.7557 , 0.526034 , 0.000692 ,   5
   5.7557 , 0.525975 , 0.000692 ,   6
   5.7557 , 0.526029 , 0.000692 ,   7
   5.7557 , 0.525908 , 0.000692 ,   8
   5.7557 , 0.525990 , 0.000692 ,   9
   5.7557 , 0.525964 , 0.000692 ,  10
   5.7557 , 0.526130 , 0.000692 ,  11
   5.7557 , 0.525889 , 0.000692 ,  12
   5.7557 , 0.525972 , 0.000692 ,  13
   5.7557 , 0.525933 , 0.000692 ,  14
   5.7557 , 0.526025 , 0.000692 ,  15
   5.7557 , 0.525798 , 0.000692 ,  16
   5.7557 , 0.526017 , 0.000692 ,  17
   5.7557 , 0.525891 , 0.000692 ,  18
   5.7557 , 0.525858 , 0.000692 ,  19
   5.7557 , 0.525888 , 0.000692 ,  20
   5.7557 , 0.525932 , 0.000692 ,  21
   5.7557 , 0.525830 , 0.000692 ,  22
   5.7557 , 0.525922 , 0.000692 ,  23
   5.7557 , 0.526019 , 0.000692 ,  24
   5.7557 , 0.526021 , 0.000692 ,  25
   5.7557 , 0.525976 , 0.000692 ,  26
   5.7557 , 0.525861 , 0.000692 ,  27
   5.7557 , 0.526029 , 0.000692 ,  28
   5.7557 , 0.526067 , 0.000692 ,  29
   5.7557 , 0.526084 , 0.000692 ,  30
   5.7557 , 0.525957 , 0.000692 ,  31
   5.7557 , 0.526056 , 0.000692 ,  32
   5.7557 , 0.525929 , 0.000692 ,  33
   5.7557 , 0.526073 , 0.000692 ,  34
   5.7557 , 0.526081 , 0.000692 ,  35
   5.7557 , 0.526006 , 0.000692 ,  36
   5.7557 , 0.526033 , 0.000692 ,  37
   5.7557 , 0.525960 , 0.000692 ,  38
   5.7557 , 0.525992 , 0.000692 ,  39
   5.7557 , 0.525946 , 0.000692 ,  40
   5.7557 , 0.526017 , 0.000692 ,  41
   5.7557 , 0.526065 , 0.000692 ,  42
   5.7557 , 0.525972 , 0.000692 ,  43
   5.7557 , 0.525937 , 0.000692 ,  44
   5.7557 , 0.525874 , 0.000692 ,  45
   5.7557 , 0.526042 , 0.000692 ,  46
   5.7557 , 0.525876 , 0.000692 ,  47
   5.7557 , 0.525984 , 0.000692 ,  48
   5.7557 , 0.525929 , 0.000692 ,  49
   5.7557 , 0.525852 , 0.000692 ,  50
   5.7557 , 0.525856 , 0.000692 ,  51
   5.7557 , 0.525950 , 0.000692 ,  52
   5.7557 , 0.525879 , 0.000692 ,  53
   5.7557 , 0.526013 , 0.000692 ,  54
   5.7557 , 0.526040 , 0.000692 ,  55
   5.7557 , 0.525896 , 0.000692 ,  56
   5.7557 , 0.525935 , 0.000692 ,  57
   5.7557 , 0.525994 , 0.000692 ,  58
   5.7557 , 0.525992 , 0.000692 ,  59
   5.7557 , 0.525922 , 0.000692 ,  60
   5.7557 , 0.525975 , 0.000692 ,  61
   5.7557 , 0.525857 , 0.000692 ,  62
   5.7557 , 0.526099 , 0.000692 ,  63
   5.7557 , 0.526091 , 0.000692 ,  64
   5.7557 , 0.525889 , 0.000692 ,  65
   5.7557 , 0.525911 , 0.000692 ,  66
   5.7557 , 0.525937 , 0.000692 ,  67
   5.7557 , 0.525938 , 0.000692 ,  68
   5.7557 , 0.526082 , 0.000692 ,  69
   5.7557 , 0.526050 , 0.000692 ,  70
   5.7557 , 0.525923 , 0.000692 ,  71
   5.7557 , 0.525955 , 0.000692 ,  72
   5.7557 , 0.525967 , 0.000692 ,  73
   5.7557 , 0.525950 , 0.000692 ,  74
   5.7557 , 0.525924 , 0.000692 ,  75
   5.7557 , 0.525994 , 0.000692 ,  76
   5.7557 , 0.526032 , 0.000692 ,  77
   5.7557 , 0.525912 , 0.000692 ,  78
   5.7557 , 0.526089 , 0.000692 ,  79
   5.7557 , 0.525980 , 0.000692 ,  80
   5.7557 , 0.526039 , 0.000692 ,  81
   5.7557 , 0.526014 , 0.000692 ,  82
   5.7557 , 0.525943 , 0.000692 ,  83
   5.7557 , 0.526063 , 0.000692 ,  84
   5.7557 , 0.526054 , 0.000692 ,  85
   5.7557 , 0.526087 , 0.000692 ,  86
   5.7557 , 0.526053 , 0.000692 ,  87
   5.7557 , 0.525967 , 0.000692 ,  88
   5.7557 , 0.526023 , 0.000692 ,  89
   5.7557 , 0.525939 , 0.000692 ,  90
   5.7557 , 0.525933 , 0.000692 ,  91
   5.7557 , 0.525957 , 0.000692 ,  92
   5.7557 , 0.526030 , 0.000692 ,  93
   5.7557 , 0.525934 , 0.000692 ,  94
   5.7557 , 0.526070 , 0.000692 ,  95
   5.7557 , 0.525918 , 0.000692 ,  96
   5.7557 , 0.525960 , 0.000692 ,  97
   5.7557 , 0.526029 , 0.000692 ,  98
   5.7557 , 0.525948 , 0.000692 ,  99
   5.7557 , 0.525963 , 0.000692 , 100
   5.7568 , 0.525831 , 0.000735 ,   0
   5.7568 , 0.525865 , 0.000735 ,   1
   5.7568 , 0.525842 , 0.000735 ,   2
   5.7568 , 0.525740 , 0.000735 ,   3
   5.7568 , 0.525905 , 0.000735 ,   4
   5.7568 , 0.525840 , 0.000735 ,   5
   5.7568 , 0.525770 , 0.000735 ,   6
   5.7568 , 0.525867 , 0.000735 ,   7
   5.7568 , 0.525751 , 0.000735 ,   8
   5.7568 , 0.525907 , 0.000735 ,   9
   5.7568 , 0.525931 , 0.000735 ,  10
   5.7568 , 0.525976 , 0.000735 ,  11
   5.7568 , 0.525714 , 0.000735 ,  12
   5.7568 , 0.525842 , 0.000735 ,  13
   5.7568 , 0.525811 , 0.000735 ,  14
   5.7568 , 0.525920 , 0.000735 ,  15
   5.7568 , 0.525660 , 0.000735 ,  16
   5.7568 , 0.525877 , 0.000735 ,  17
   5.7568 , 0.525773 , 0.000735 ,  18
   5.7568 , 0.525705 , 0.000735 ,  19
   5.7568 , 0.525780 , 0.000735 ,  20
   5.7568 , 0.525798 , 0.000735 ,  21
   5.7568 , 0.525662 , 0.000735 ,  22
   5.7568 , 0.525799 , 0.000735 ,  23
   5.7568 , 0.525825 , 0.000735 ,  24
   5.7568 , 0.525861 , 0.000735 ,  25
   5.7568 , 0.525823 , 0.000735 ,  26
   5.7568 , 0.525734 , 0.000735 ,  27
   5.7568 , 0.525877 , 0.000735 ,  28
   5.7568 , 0.525919 , 0.000735 ,  29
   5.7568 , 0.525828 , 0.000735 ,  30
   5.7568 , 0.525833 , 0.000735 ,  31
   5.7568 , 0.525860 , 0.000735 ,  32
   5.7568 , 0.525806 , 0.000735 ,  33
   5.7568 , 0.525925 , 0.000735 ,  34
   5.7568 , 0.525915 , 0.000735 ,  35
   5.7568 , 0.525827 , 0.000735 ,  36
   5.7568 , 0.525891 , 0.000735 ,  37
   5.7568 , 0.525823 , 0.000735 ,  38
   5.7568 , 0.525803 , 0.000735 ,  39
   5.7568 , 0.525814 , 0.000735 ,  40
   5.7568 , 0.525879 , 0.000735 ,  41
   5.7568 , 0.525997 , 0.000735 ,  42
   5.7568 , 0.525753 , 0.000735 ,  43
   5.7568 , 0.525823 , 0.000735 ,  44
   5.7568 , 0.525724 , 0.000735 ,  45
   5.7568 , 0.525966 , 0.000735 ,  46
   5.7568 , 0.525708 , 0.000735 ,  47
   5.7568 , 0.525820 , 0.000735 ,  48
   5.7568 , 0.525841 , 0.000735 ,  49
   5.7568 , 0.525694 , 0.000735 ,  50
   5.7568 , 0.525710 , 0.000735 ,  51
   5.7568 , 0.525805 , 0.000735 ,  52
   5.7568 , 0.525723 , 0.000735 ,  53
   5.7568 , 0.525918 , 0.000735 ,  54
   5.7568 , 0.525873 , 0.000735 ,  55
   5.7568 , 0.525746 , 0.000735 ,  56
   5.7568 , 0.525828 , 0.000735 ,  57
   5.7568 , 0.525771 , 0.000735 ,  58
   5.7568 , 0.525836 , 0.000735 ,  59
   5.7568 , 0.525779 , 0.000735 ,  60
   5.7568 , 0.525780 , 0.000735 ,  61
   5.7568 , 0.525732 , 0.000735 ,  62
   5.7568 , 0.525885 , 0.000735 ,  63
   5.7568 , 0.525977 , 0.000735 ,  64
   5.7568 , 0.525769 , 0.000735 ,  65
   5.7568 , 0.525729 , 0.000735 ,  66
   5.7568 , 0.525804 , 0.000735 ,  67
   5.7568 , 0.525847 , 0.000735 ,  68
   5.7568 , 0.525875 , 0.000735 ,  69
   5.7568 , 0.525899 , 0.000735 ,  70
   5.7568 , 0.525770 , 0.000735 ,  71
   5.7568 , 0.525797 , 0.000735 ,  72
   5.7568 , 0.525831 , 0.000735 ,  73
   5.7568 , 0.525758 , 0.000735 ,  74
   5.7568 , 0.525781 , 0.000735 ,  75
   5.7568 , 0.525775 , 0.000735 ,  76
   5.7568 , 0.525861 , 0.000735 ,  77
   5.7568 , 0.525795 , 0.000735 ,  78
   5.7568 , 0.525936 , 0.000735 ,  79
   5.7568 , 0.525863 , 0.000735 ,  80
   5.7568 , 0.525898 , 0.000735 ,  81
   5.7568 , 0.525894 , 0.000735 ,  82
   5.7568 , 0.525778 , 0.000735 ,  83
   5.7568 , 0.525905 , 0.000735 ,  84
   5.7568 , 0.525978 , 0.000735 ,  85
   5.7568 , 0.525926 , 0.000735 ,  86
   5.7568 , 0.525852 , 0.000735 ,  87
   5.7568 , 0.525748 , 0.000735 ,  88
   5.7568 , 0.525761 , 0.000735 ,  89
   5.7568 , 0.525812 , 0.000735 ,  90
   5.7568 , 0.525832 , 0.000735 ,  91
   5.7568 , 0.525848 , 0.000735 ,  92
   5.7568 , 0.525896 , 0.000735 ,  93
   5.7568 , 0.525823 , 0.000735 ,  94
   5.7568 , 0.525968 , 0.000735 ,  95
   5.7568 , 0.525781 , 0.000735 ,  96
   5.7568 , 0.525845 , 0.000735 ,  97
   5.7568 , 0.525869 , 0.000735 ,  98
   5.7568 , 0.525858 , 0.000735 ,  99
   5.7568 , 0.525872 , 0.000735 , 100
   5.8430 , 0.529266 , 0.000873 ,   0
   5.8430 , 0.529224 , 0.000873 ,   1
   5.8430 , 0.529358 , 0.000873 ,   2
   5.8430 , 0.529178 , 0.000873 ,   3
   5.8430 , 0.529339 , 0.000873 ,   4
   5.8430 , 0.529393 , 0.000873 ,   5
   5.8430 , 0.529235 , 0.000873 ,   6
   5.8430 , 0.529364 , 0.000873 ,   7
   5.8430 , 0.529152 , 0.000873 ,   8
   5.8430 , 0.529359 , 0.000873 ,   9
   5.8430 , 0.529297 , 0.000873 ,  10
   5.8430 , 0.529445 , 0.000873 ,  11
   5.8430 , 0.529148 , 0.000873 ,  12
   5.8430 , 0.529257 , 0.000873 ,  13
   5.8430 , 0.529219 , 0.000873 ,  14
   5.8430 , 0.529300 , 0.000873 ,  15
   5.8430 , 0.529034 , 0.000873 ,  16
   5.8430 , 0.529341 , 0.000873 ,  17
   5.8430 , 0.529149 , 0.000873 ,  18
   5.8430 , 0.529131 , 0.000873 ,  19
   5.8430 , 0.529208 , 0.000873 ,  20
   5.8430 , 0.529157 , 0.000873 ,  21
   5.8430 , 0.529030 , 0.000873 ,  22
   5.8430 , 0.529228 , 0.000873 ,  23
   5.8430 , 0.529300 , 0.000873 ,  24
   5.8430 , 0.529317 , 0.000873 ,  25
   5.8430 , 0.529229 , 0.000873 ,  26
   5.8430 , 0.529184 , 0.000873 ,  27
   5.8430 , 0.529345 , 0.000873 ,  28
   5.8430 , 0.529352 , 0.000873 ,  29
   5.8430 , 0.529261 , 0.000873 ,  30
   5.8430 , 0.529208 , 0.000873 ,  31
   5.8430 , 0.529326 , 0.000873 ,  32
   5.8430 , 0.529218 , 0.000873 ,  33
   5.8430 , 0.529384 , 0.000873 ,  34
   5.8430 , 0.529364 , 0.000873 ,  35
   5.8430 , 0.529279 , 0.000873 ,  36
   5.8430 , 0.529320 , 0.000873 ,  37
   5.8430 , 0.529310 , 0.000873 ,  38
   5.8430 , 0.529294 , 0.000873 ,  39
   5.8430 , 0.529251 , 0.000873 ,  40
   5.8430 , 0.529282 , 0.000873 ,  41
   5.8430 , 0.529364 , 0.000873 ,  42
   5.8430 , 0.529286 , 0.000873 ,  43
   5.8430 , 0.529213 , 0.000873 ,  44
   5.8430 , 0.529175 , 0.000873 ,  45
   5.8430 , 0.529364 , 0.000873 ,  46
   5.8430 , 0.529142 , 0.000873 ,  47
   5.8430 , 0.529330 , 0.000873 ,  48
   5.8430 , 0.529193 , 0.000873 ,  49
   5.8430 , 0.529141 , 0.000873 ,  50
   5.8430 , 0.529096 , 0.000873 ,  51
   5.8430 , 0.529191 , 0.000873 ,  52
   5.8430 , 0.529162 , 0.000873 ,  53
   5.8430 , 0.529187 , 0.000873 ,  54
   5.8430 , 0.529256 , 0.000873 ,  55
   5.8430 , 0.529234 , 0.000873 ,  56
   5.8430 , 0.529255 , 0.000873 ,  57
   5.8430 , 0.529212 , 0.000873 ,  58
   5.8430 , 0.529350 , 0.000873 ,  59
   5.8430 , 0.529192 , 0.000873 ,  60
   5.8430 , 0.529221 , 0.000873 ,  61
   5.8430 , 0.529138 , 0.000873 ,  62
   5.8430 , 0.529377 , 0.000873 ,  63
   5.8430 , 0.529359 , 0.000873 ,  64
   5.8430 , 0.529175 , 0.000873 ,  65
   5.8430 , 0.529173 , 0.000873 ,  66
   5.8430 , 0.529237 , 0.000873 ,  67
   5.8430 , 0.529300 , 0.000873 ,  68
   5.8430 , 0.529388 , 0.000873 ,  69
   5.8430 , 0.529316 , 0.000873 ,  70
   5.8430 , 0.529179 , 0.000873 ,  71
   5.8430 , 0.529173 , 0.000873 ,  72
   5.8430 , 0.529288 , 0.000873 ,  73
   5.8430 , 0.529206 , 0.000873 ,  74
   5.8430 , 0.529214 , 0.000873 ,  75
   5.8430 , 0.529272 , 0.000873 ,  76
   5.8430 , 0.529284 , 0.000873 ,  77
   5.8430 , 0.529296 , 0.000873 ,  78
   5.8430 , 0.529422 , 0.000873 ,  79
   5.8430 , 0.529320 , 0.000873 ,  80
   5.8430 , 0.529386 , 0.000873 ,  81
   5.8430 , 0.529339 , 0.000873 ,  82
   5.8430 , 0.529244 , 0.000873 ,  83
   5.8430 , 0.529321 , 0.000873 ,  84
   5.8430 , 0.529377 , 0.000873 ,  85
   5.8430 , 0.529429 , 0.000873 ,  86
   5.8430 , 0.529320 , 0.000873 ,  87
   5.8430 , 0.529131 , 0.000873 ,  88
   5.8430 , 0.529238 , 0.000873 ,  89
   5.8430 , 0.529222 , 0.000873 ,  90
   5.8430 , 0.529305 , 0.000873 ,  91
   5.8430 , 0.529245 , 0.000873 ,  92
   5.8430 , 0.529363 , 0.000873 ,  93
   5.8430 , 0.529218 , 0.000873 ,  94
   5.8430 , 0.529420 , 0.000873 ,  95
   5.8430 , 0.529300 , 0.000873 ,  96
   5.8430 , 0.529213 , 0.000873 ,  97
   5.8430 , 0.529395 , 0.000873 ,  98
   5.8430 , 0.529274 , 0.000873 ,  99
   5.8430 , 0.529301 , 0.000873 , 100
   5.8436 , 0.531459 , 0.000619 ,   0
   5.8436 , 0.531531 , 0.000619 ,   1
   5.8436 , 0.531460 , 0.000619 ,   2
   5.8436 , 0.531399 , 0.000619 ,   3
   5.8436 , 0.531539 , 0.000619 ,   4
   5.8436 , 0.531487 , 0.000619 ,   5
   5.8436 , 0.531485 , 0.000619 ,   6
   5.8436 , 0.531503 , 0.000619 ,   7
   5.8436 , 0.531460 , 0.000619 ,   8
   5.8436 , 0.531462 , 0.000619 ,   9
   5.8436 , 0.531503 , 0.000619 ,  10
   5.8436 , 0.531549 , 0.000619 ,  11
   5.8436 , 0.531372 , 0.000619 ,  12
   5.8436 , 0.531461 , 0.000619 ,  13
   5.8436 , 0.531412 , 0.000619 ,  14
   5.8436 , 0.531532 , 0.000619 ,  15
   5.8436 , 0.531301 , 0.000619 ,  16
   5.8436 , 0.531451 , 0.000619 ,  17
   5.8436 , 0.531376 , 0.000619 ,  18
   5.8436 , 0.531378 , 0.000619 ,  19
   5.8436 , 0.531377 , 0.000619 ,  20
   5.8436 , 0.531433 , 0.000619 ,  21
   5.8436 , 0.531356 , 0.000619 ,  22
   5.8436 , 0.531431 , 0.000619 ,  23
   5.8436 , 0.531525 , 0.000619 ,  24
   5.8436 , 0.531478 , 0.000619 ,  25
   5.8436 , 0.531451 , 0.000619 ,  26
   5.8436 , 0.531363 , 0.000619 ,  27
   5.8436 , 0.531490 , 0.000619 ,  28
   5.8436 , 0.531518 , 0.000619 ,  29
   5.8436 , 0.531511 , 0.000619 ,  30
   5.8436 , 0.531399 , 0.000619 ,  31
   5.8436 , 0.531495 , 0.000619 ,  32
   5.8436 , 0.531422 , 0.000619 ,  33
   5.8436 , 0.531521 , 0.000619 ,  34
   5.8436 , 0.531594 , 0.000619 ,  35
   5.8436 , 0.531504 , 0.000619 ,  36
   5.8436 , 0.531459 , 0.000619 ,  37
   5.8436 , 0.531477 , 0.000619 ,  38
   5.8436 , 0.531492 , 0.000619 ,  39
   5.8436 , 0.531456 , 0.000619 ,  40
   5.8436 , 0.531443 , 0.000619 ,  41
   5.8436 , 0.531578 , 0.000619 ,  42
   5.8436 , 0.531428 , 0.000619 ,  43
   5.8436 , 0.531454 , 0.000619 ,  44
   5.8436 , 0.531363 , 0.000619 ,  45
   5.8436 , 0.531547 , 0.000619 ,  46
   5.8436 , 0.531342 , 0.000619 ,  47
   5.8436 , 0.531502 , 0.000619 ,  48
   5.8436 , 0.531481 , 0.000619 ,  49
   5.8436 , 0.531398 , 0.000619 ,  50
   5.8436 , 0.531364 , 0.000619 ,  51
   5.8436 , 0.531434 , 0.000619 ,  52
   5.8436 , 0.531378 , 0.000619 ,  53
   5.8436 , 0.531544 , 0.000619 ,  54
   5.8436 , 0.531478 , 0.000619 ,  55
   5.8436 , 0.531358 , 0.000619 ,  56
   5.8436 , 0.531424 , 0.000619 ,  57
   5.8436 , 0.531444 , 0.000619 ,  58
   5.8436 , 0.531456 , 0.000619 ,  59
   5.8436 , 0.531425 , 0.000619 ,  60
   5.8436 , 0.531478 , 0.000619 ,  61
   5.8436 , 0.531361 , 0.000619 ,  62
   5.8436 , 0.531559 , 0.000619 ,  63
   5.8436 , 0.531549 , 0.000619 ,  64
   5.8436 , 0.531410 , 0.000619 ,  65
   5.8436 , 0.531401 , 0.000619 ,  66
   5.8436 , 0.531398 , 0.000619 ,  67
   5.8436 , 0.531431 , 0.000619 ,  68
   5.8436 , 0.531507 , 0.000619 ,  69
   5.8436 , 0.531550 , 0.000619 ,  70
   5.8436 , 0.531421 , 0.000619 ,  71
   5.8436 , 0.531471 , 0.000619 ,  72
   5.8436 , 0.531416 , 0.000619 ,  73
   5.8436 , 0.531402 , 0.000619 ,  74
   5.8436 , 0.531412 , 0.000619 ,  75
   5.8436 , 0.531471 , 0.000619 ,  76
   5.8436 , 0.531527 , 0.000619 ,  77
   5.8436 , 0.531410 , 0.000619 ,  78
   5.8436 , 0.531528 , 0.000619 ,  79
   5.8436 , 0.531442 , 0.000619 ,  80
   5.8436 , 0.531536 , 0.000619 ,  81
   5.8436 , 0.531497 , 0.000619 ,  82
   5.8436 , 0.531419 , 0.000619 ,  83
   5.8436 , 0.531528 , 0.000619 ,  84
   5.8436 , 0.531596 , 0.000619 ,  85
   5.8436 , 0.531565 , 0.000619 ,  86
   5.8436 , 0.531541 , 0.000619 ,  87
   5.8436 , 0.531438 , 0.000619 ,  88
   5.8436 , 0.531452 , 0.000619 ,  89
   5.8436 , 0.531442 , 0.000619 ,  90
   5.8436 , 0.531400 , 0.000619 ,  91
   5.8436 , 0.531453 , 0.000619 ,  92
   5.8436 , 0.531488 , 0.000619 ,  93
   5.8436 , 0.531408 , 0.000619 ,  94
   5.8436 , 0.531534 , 0.000619 ,  95
   5.8436 , 0.531390 , 0.000619 ,  96
   5.8436 , 0.531486 , 0.000619 ,  97
   5.8436 , 0.531438 , 0.000619 ,  98
   5.8436 , 0.531448 , 0.000619 ,  99
   5.8436 , 0.531463 , 0.000619 , 100
   5.9294 , 0.535781 , 0.000690 ,   0
   5.9294 , 0.535834 , 0.000690 ,   1
   5.9294 , 0.535806 , 0.000690 ,   2
   5.9294 , 0.535714 , 0.000690 ,   3
   5.9294 , 0.535859 , 0.000690 ,   4
   5.9294 , 0.535815 , 0.000690 ,   5
   5.9294 , 0.535776 , 0.000690 ,   6
   5.9294 , 0.535817 , 0.000690 ,   7
   5.9294 , 0.535728 , 0.000690 ,   8
   5.9294 , 0.535819 , 0.000690 ,   9
   5.9294 , 0.535827 , 0.000690 ,  10
   5.9294 , 0.535918 , 0.000690 ,  11
   5.9294 , 0.535664 , 0.000690 ,  12
   5.9294 , 0.535777 , 0.000690 ,  13
   5.9294 , 0.535742 , 0.000690 ,  14
   5.9294 , 0.535852 , 0.000690 ,  15
   5.9294 , 0.535580 , 0.000690 ,  16
   5.9294 , 0.535807 , 0.000690 ,  17
   5.9294 , 0.535706 , 0.000690 ,  18
   5.9294 , 0.535659 , 0.000690 ,  19
   5.9294 , 0.535692 , 0.000690 ,  20
   5.9294 , 0.535755 , 0.000690 ,  21
   5.9294 , 0.535631 , 0.000690 ,  22
   5.9294 , 0.535751 , 0.000690 ,  23
   5.9294 , 0.535809 , 0.000690 ,  24
   5.9294 , 0.535819 , 0.000690 ,  25
   5.9294 , 0.535768 , 0.000690 ,  26
   5.9294 , 0.535680 , 0.000690 ,  27
   5.9294 , 0.535840 , 0.000690 ,  28
   5.9294 , 0.535859 , 0.000690 ,  29
   5.9294 , 0.535803 , 0.000690 ,  30
   5.9294 , 0.535771 , 0.000690 ,  31
   5.9294 , 0.535825 , 0.000690 ,  32
   5.9294 , 0.535745 , 0.000690 ,  33
   5.9294 , 0.535879 , 0.000690 ,  34
   5.9294 , 0.535900 , 0.000690 ,  35
   5.9294 , 0.535821 , 0.000690 ,  36
   5.9294 , 0.535836 , 0.000690 ,  37
   5.9294 , 0.535785 , 0.000690 ,  38
   5.9294 , 0.535782 , 0.000690 ,  39
   5.9294 , 0.535763 , 0.000690 ,  40
   5.9294 , 0.535807 , 0.000690 ,  41
   5.9294 , 0.535915 , 0.000690 ,  42
   5.9294 , 0.535737 , 0.000690 ,  43
   5.9294 , 0.535772 , 0.000690 ,  44
   5.9294 , 0.535666 , 0.000690 ,  45
   5.9294 , 0.535875 , 0.000690 ,  46
   5.9294 , 0.535654 , 0.000690 ,  47
   5.9294 , 0.535795 , 0.000690 ,  48
   5.9294 , 0.535773 , 0.000690 ,  49
   5.9294 , 0.535659 , 0.000690 ,  50
   5.9294 , 0.535660 , 0.000690 ,  51
   5.9294 , 0.535765 , 0.000690 ,  52
   5.9294 , 0.535693 , 0.000690 ,  53
   5.9294 , 0.535850 , 0.000690 ,  54
   5.9294 , 0.535826 , 0.000690 ,  55
   5.9294 , 0.535693 , 0.000690 ,  56
   5.9294 , 0.535762 , 0.000690 ,  57
   5.9294 , 0.535754 , 0.000690 ,  58
   5.9294 , 0.535801 , 0.000690 ,  59
   5.9294 , 0.535725 , 0.000690 ,  60
   5.9294 , 0.535764 , 0.000690 ,  61
   5.9294 , 0.535694 , 0.000690 ,  62
   5.9294 , 0.535871 , 0.000690 ,  63
   5.9294 , 0.535911 , 0.000690 ,  64
   5.9294 , 0.535711 , 0.000690 ,  65
   5.9294 , 0.535690 , 0.000690 ,  66
   5.9294 , 0.535748 , 0.000690 ,  67
   5.9294 , 0.535764 , 0.000690 ,  68
   5.9294 , 0.535844 , 0.000690 ,  69
   5.9294 , 0.535866 , 0.000690 ,  70
   5.9294 , 0.535711 , 0.000690 ,  71
   5.9294 , 0.535759 , 0.000690 ,  72
   5.9294 , 0.535780 , 0.000690 ,  73
   5.9294 , 0.535720 , 0.000690 ,  74
   5.9294 , 0.535748 , 0.000690 ,  75
   5.9294 , 0.535768 , 0.000690 ,  76
   5.9294 , 0.535838 , 0.000690 ,  77
   5.9294 , 0.535714 , 0.000690 ,  78
   5.9294 , 0.535877 , 0.000690 ,  79
   5.9294 , 0.535794 , 0.000690 ,  80
   5.9294 , 0.535858 , 0.000690 ,  81
   5.9294 , 0.535826 , 0.000690 ,  82
   5.9294 , 0.535737 , 0.000690 ,  83
   5.9294 , 0.535859 , 0.000690 ,  84
   5.9294 , 0.535903 , 0.000690 ,  85
   5.9294 , 0.535881 , 0.000690 ,  86
   5.9294 , 0.535846 , 0.000690 ,  87
   5.9294 , 0.535734 , 0.000690 ,  88
   5.9294 , 0.535759 , 0.000690 ,  89
   5.9294 , 0.535774 , 0.000690 ,  90
   5.9294 , 0.535747 , 0.000690 ,  91
   5.9294 , 0.535764 , 0.000690 ,  92
   5.9294 , 0.535826 , 0.000690 ,  93
   5.9294 , 0.535760 , 0.000690 ,  94
   5.9294 , 0.535875 , 0.000690 ,  95
   5.9294 , 0.535734 , 0.000690 ,  96
   5.9294 , 0.535781 , 0.000690 ,  97
   5.9294 , 0.535809 , 0.000690 ,  98
   5.9294 , 0.535766 , 0.000690 ,  99
   5.9294 , 0.535788 , 0.000690 , 100
   6.0134 , 0.539056 , 0.000875 ,   0
   6.0134 , 0.539044 , 0.000875 ,   1
   6.0134 , 0.539138 , 0.000875 ,   2
   6.0134 , 0.539000 , 0.000875 ,   3
   6.0134 , 0.539131 , 0.000875 ,   4
   6.0134 , 0.539159 , 0.000875 ,   5
   6.0134 , 0.539047 , 0.000875 ,   6
   6.0134 , 0.539132 , 0.000875 ,   7
   6.0134 , 0.538929 , 0.000875 ,   8
   6.0134 , 0.539134 , 0.000875 ,   9
   6.0134 , 0.539052 , 0.000875 ,  10
   6.0134 , 0.539252 , 0.000875 ,  11
   6.0134 , 0.538901 , 0.000875 ,  12
   6.0134 , 0.539033 , 0.000875 ,  13
   6.0134 , 0.538997 , 0.000875 ,  14
   6.0134 , 0.539079 , 0.000875 ,  15
   6.0134 , 0.538829 , 0.000875 ,  16
   6.0134 , 0.539135 , 0.000875 ,  17
   6.0134 , 0.538949 , 0.000875 ,  18
   6.0134 , 0.538922 , 0.000875 ,  19
   6.0134 , 0.538987 , 0.000875 ,  20
   6.0134 , 0.538991 , 0.000875 ,  21
   6.0134 , 0.538838 , 0.000875 ,  22
   6.0134 , 0.539012 , 0.000875 ,  23
   6.0134 , 0.539076 , 0.000875 ,  24
   6.0134 , 0.539111 , 0.000875 ,  25
   6.0134 , 0.539040 , 0.000875 ,  26
   6.0134 , 0.538974 , 0.000875 ,  27
   6.0134 , 0.539128 , 0.000875 ,  28
   6.0134 , 0.539143 , 0.000875 ,  29
   6.0134 , 0.539106 , 0.000875 ,  30
   6.0134 , 0.539054 , 0.000875 ,  31
   6.0134 , 0.539121 , 0.000875 ,  32
   6.0134 , 0.538989 , 0.000875 ,  33
   6.0134 , 0.539186 , 0.000875 ,  34
   6.0134 , 0.539159 , 0.000875 ,  35
   6.0134 , 0.539074 , 0.000875 ,  36
   6.0134 , 0.539133 , 0.000875 ,  37
   6.0134 , 0.539061 , 0.000875 ,  38
   6.0134 , 0.539054 , 0.000875 ,  39
   6.0134 , 0.539033 , 0.000875 ,  40
   6.0134 , 0.539103 , 0.000875 ,  41
   6.0134 , 0.539162 , 0.000875 ,  42
   6.0134 , 0.539081 , 0.000875 ,  43
   6.0134 , 0.539000 , 0.000875 ,  44
   6.0134 , 0.538928 , 0.000875 ,  45
   6.0134 , 0.539143 , 0.000875 ,  46
   6.0134 , 0.538933 , 0.000875 ,  47
   6.0134 , 0.539107 , 0.000875 ,  48
   6.0134 , 0.538961 , 0.000875 ,  49
   6.0134 , 0.538911 , 0.000875 ,  50
   6.0134 , 0.538892 , 0.000875 ,  51
   6.0134 , 0.539023 , 0.000875 ,  52
   6.0134 , 0.538967 , 0.000875 ,  53
   6.0134 , 0.539006 , 0.000875 ,  54
   6.0134 , 0.539075 , 0.000875 ,  55
   6.0134 , 0.539007 , 0.000875 ,  56
   6.0134 , 0.539034 , 0.000875 ,  57
   6.0134 , 0.539064 , 0.000875 ,  58
   6.0134 , 0.539099 , 0.000875 ,  59
   6.0134 , 0.538989 , 0.000875 ,  60
   6.0134 , 0.538972 , 0.000875 ,  61
   6.0134 , 0.538934 , 0.000875 ,  62
   6.0134 , 0.539188 , 0.000875 ,  63
   6.0134 , 0.539170 , 0.000875 ,  64
   6.0134 , 0.538929 , 0.000875 ,  65
   6.0134 , 0.538977 , 0.000875 ,  66
   6.0134 , 0.538983 , 0.000875 ,  67
   6.0134 , 0.539059 , 0.000875 ,  68
   6.0134 , 0.539214 , 0.000875 ,  69
   6.0134 , 0.539119 , 0.000875 ,  70
   6.0134 , 0.538962 , 0.000875 ,  71
   6.0134 , 0.538979 , 0.000875 ,  72
   6.0134 , 0.539111 , 0.000875 ,  73
   6.0134 , 0.539012 , 0.000875 ,  74
   6.0134 , 0.538982 , 0.000875 ,  75
   6.0134 , 0.539067 , 0.000875 ,  76
   6.0134 , 0.539108 , 0.000875 ,  77
   6.0134 , 0.539020 , 0.000875 ,  78
   6.0134 , 0.539211 , 0.000875 ,  79
   6.0134 , 0.539087 , 0.000875 ,  80
   6.0134 , 0.539174 , 0.000875 ,  81
   6.0134 , 0.539143 , 0.000875 ,  82
   6.0134 , 0.538983 , 0.000875 ,  83
   6.0134 , 0.539153 , 0.000875 ,  84
   6.0134 , 0.539144 , 0.000875 ,  85
   6.0134 , 0.539218 , 0.000875 ,  86
   6.0134 , 0.539128 , 0.000875 ,  87
   6.0134 , 0.538946 , 0.000875 ,  88
   6.0134 , 0.539106 , 0.000875 ,  89
   6.0134 , 0.538998 , 0.000875 ,  90
   6.0134 , 0.539067 , 0.000875 ,  91
   6.0134 , 0.539016 , 0.000875 ,  92
   6.0134 , 0.539129 , 0.000875 ,  93
   6.0134 , 0.539022 , 0.000875 ,  94
   6.0134 , 0.539162 , 0.000875 ,  95
   6.0134 , 0.539057 , 0.000875 ,  96
   6.0134 , 0.538991 , 0.000875 ,  97
   6.0134 , 0.539165 , 0.000875 ,  98
   6.0134 , 0.539031 , 0.000875 ,  99
   6.0134 , 0.539089 , 0.000875 , 100
   6.0172 , 0.540737 , 0.000719 ,   0
   6.0172 , 0.540656 , 0.000719 ,   1
   6.0172 , 0.540767 , 0.000719 ,   2
   6.0172 , 0.540641 , 0.000719 ,   3
   6.0172 , 0.540781 , 0.000719 ,   4
   6.0172 , 0.540637 , 0.000719 ,   5
   6.0172 , 0.540727 , 0.000719 ,   6
   6.0172 , 0.540742 , 0.000719 ,   7
   6.0172 , 0.540872 , 0.000719 ,   8
   6.0172 , 0.540645 , 0.000719 ,   9
   6.0172 , 0.540745 , 0.000719 ,  10
   6.0172 , 0.540728 , 0.000719 ,  11
   6.0172 , 0.540716 , 0.000719 ,  12
   6.0172 , 0.540812 , 0.000719 ,  13
   6.0172 , 0.540735 , 0.000719 ,  14
   6.0172 , 0.540882 , 0.000719 ,  15
   6.0172 , 0.540625 , 0.000719 ,  16
   6.0172 , 0.540699 , 0.000719 ,  17
   6.0172 , 0.540712 , 0.000719 ,  18
   6.0172 , 0.540584 , 0.000719 ,  19
   6.0172 , 0.540723 , 0.000719 ,  20
   6.0172 , 0.540680 , 0.000719 ,  21
   6.0172 , 0.540549 , 0.000719 ,  22
   6.0172 , 0.540728 , 0.000719 ,  23
   6.0172 , 0.540780 , 0.000719 ,  24
   6.0172 , 0.540778 , 0.000719 ,  25
   6.0172 , 0.540739 , 0.000719 ,  26
   6.0172 , 0.540655 , 0.000719 ,  27
   6.0172 , 0.540774 , 0.000719 ,  28
   6.0172 , 0.540712 , 0.000719 ,  29
   6.0172 , 0.540835 , 0.000719 ,  30
   6.0172 , 0.540796 , 0.000719 ,  31
   6.0172 , 0.540718 , 0.000719 ,  32
   6.0172 , 0.540746 , 0.000719 ,  33
   6.0172 , 0.540582 , 0.000719 ,  34
   6.0172 , 0.540689 , 0.000719 ,  35
   6.0172 , 0.540788 , 0.000719 ,  36
   6.0172 , 0.540691 , 0.000719 ,  37
   6.0172 , 0.540790 , 0.000719 ,  38
   6.0172 , 0.540740 , 0.000719 ,  39
   6.0172 , 0.540645 , 0.000719 ,  40
   6.0172 , 0.540813 , 0.000719 ,  41
   6.0172 , 0.540801 , 0.000719 ,  42
   6.0172 , 0.540669 , 0.000719 ,  43
   6.0172 , 0.540784 , 0.000719 ,  44
   6.0172 , 0.540641 , 0.000719 ,  45
   6.0172 , 0.540832 , 0.000719 ,  46
   6.0172 , 0.540705 , 0.000719 ,  47
   6.0172 , 0.540858 , 0.000719 ,  48
   6.0172 , 0.540889 , 0.000719 ,  49
   6.0172 , 0.540697 , 0.000719 ,  50
   6.0172 , 0.540696 , 0.000719 ,  51
   6.0172 , 0.540691 , 0.000719 ,  52
   6.0172 , 0.540688 , 0.000719 ,  53
   6.0172 , 0.540861 , 0.000719 ,  54
   6.0172 , 0.540817 , 0.000719 ,  55
   6.0172 , 0.540696 , 0.000719 ,  56
   6.0172 , 0.540692 , 0.000719 ,  57
   6.0172 , 0.540775 , 0.000719 ,  58
   6.0172 , 0.540644 , 0.000719 ,  59
   6.0172 , 0.540715 , 0.000719 ,  60
   6.0172 , 0.540662 , 0.000719 ,  61
   6.0172 , 0.540688 , 0.000719 ,  62
   6.0172 , 0.540830 , 0.000719 ,  63
   6.0172 , 0.540780 , 0.000719 ,  64
   6.0172 , 0.540770 , 0.000719 ,  65
   6.0172 , 0.540676 , 0.000719 ,  66
   6.0172 , 0.540700 , 0.000719 ,  67
   6.0172 , 0.540751 , 0.000719 ,  68
   6.0172 , 0.540787 , 0.000719 ,  69
   6.0172 , 0.540896 , 0.000719 ,  70
   6.0172 , 0.540675 , 0.000719 ,  71
   6.0172 , 0.540741 , 0.000719 ,  72
   6.0172 , 0.540810 , 0.000719 ,  73
   6.0172 , 0.540702 , 0.000719 ,  74
   6.0172 , 0.540703 , 0.000719 ,  75
   6.0172 , 0.540786 , 0.000719 ,  76
   6.0172 , 0.540710 , 0.000719 ,  77
   6.0172 , 0.540679 , 0.000719 ,  78
   6.0172 , 0.540760 , 0.000719 ,  79
   6.0172 , 0.540702 , 0.000719 ,  80
   6.0172 , 0.540725 , 0.000719 ,  81
   6.0172 , 0.540700 , 0.000719 ,  82
   6.0172 , 0.540668 , 0.000719 ,  83
   6.0172 , 0.540803 , 0.000719 ,  84
   6.0172 , 0.540913 , 0.000719 ,  85
   6.0172 , 0.540734 , 0.000719 ,  86
   6.0172 , 0.540673 , 0.000719 ,  87
   6.0172 , 0.540698 , 0.000719 ,  88
   6.0172 , 0.540800 , 0.000719 ,  89
   6.0172 , 0.540725 , 0.000719 ,  90
   6.0172 , 0.540711 , 0.000719 ,  91
   6.0172 , 0.540776 , 0.000719 ,  92
   6.0172 , 0.540677 , 0.000719 ,  93
   6.0172 , 0.540723 , 0.000719 ,  94
   6.0172 , 0.540848 , 0.000719 ,  95
   6.0172 , 0.540833 , 0.000719 ,  96
   6.0172 , 0.540851 , 0.000719 ,  97
   6.0172 , 0.540659 , 0.000719 ,  98
   6.0172 , 0.540748 , 0.000719 ,  99
   6.0172 , 0.540780 , 0.000719 , 100
   6.0828 , 0.545099 , 0.000747 ,   0
   6.0828 , 0.545101 , 0.000747 ,   1
   6.0828 , 0.545155 , 0.000747 ,   2
   6.0828 , 0.545001 , 0.000747 ,   3
   6.0828 , 0.545159 , 0.000747 ,   4
   6.0828 , 0.545050 , 0.000747 ,   5
   6.0828 , 0.545097 , 0.000747 ,   6
   6.0828 , 0.545060 , 0.000747 ,   7
   6.0828 , 0.545218 , 0.000747 ,   8
   6.0828 , 0.545021 , 0.000747 ,   9
   6.0828 , 0.545145 , 0.000747 ,  10
   6.0828 , 0.545107 , 0.000747 ,  11
   6.0828 , 0.545035 , 0.000747 ,  12
   6.0828 , 0.545212 , 0.000747 ,  13
   6.0828 , 0.545144 , 0.000747 ,  14
   6.0828 , 0.545228 , 0.000747 ,  15
   6.0828 , 0.544981 , 0.000747 ,  16
   6.0828 , 0.545088 , 0.000747 ,  17
   6.0828 , 0.545087 , 0.000747 ,  18
   6.0828 , 0.544927 , 0.000747 ,  19
   6.0828 , 0.545112 , 0.000747 ,  20
   6.0828 , 0.545066 , 0.000747 ,  21
   6.0828 , 0.544928 , 0.000747 ,  22
   6.0828 , 0.545067 , 0.000747 ,  23
   6.0828 , 0.545128 , 0.000747 ,  24
   6.0828 , 0.545135 , 0.000747 ,  25
   6.0828 , 0.545034 , 0.000747 ,  26
   6.0828 , 0.544988 , 0.000747 ,  27
   6.0828 , 0.545175 , 0.000747 ,  28
   6.0828 , 0.545107 , 0.000747 ,  29
   6.0828 , 0.545190 , 0.000747 ,  30
   6.0828 , 0.545145 , 0.000747 ,  31
   6.0828 , 0.545062 , 0.000747 ,  32
   6.0828 , 0.545100 , 0.000747 ,  33
   6.0828 , 0.544994 , 0.000747 ,  34
   6.0828 , 0.545109 , 0.000747 ,  35
   6.0828 , 0.545130 , 0.000747 ,  36
   6.0828 , 0.545024 , 0.000747 ,  37
   6.0828 , 0.545181 , 0.000747 ,  38
   6.0828 , 0.545113 , 0.000747 ,  39
   6.0828 , 0.545006 , 0.000747 ,  40
   6.0828 , 0.545144 , 0.000747 ,  41
   6.0828 , 0.545200 , 0.000747 ,  42
   6.0828 , 0.544989 , 0.000747 ,  43
   6.0828 , 0.545131 , 0.000747 ,  44
   6.0828 , 0.544974 , 0.000747 ,  45
   6.0828 , 0.545216 , 0.000747 ,  46
   6.0828 , 0.545037 , 0.000747 ,  47
   6.0828 , 0.545171 , 0.000747 ,  48
   6.0828 , 0.545234 , 0.000747 ,  49
   6.0828 , 0.545026 , 0.000747 ,  50
   6.0828 , 0.545072 , 0.000747 ,  51
   6.0828 , 0.545063 , 0.000747 ,  52
   6.0828 , 0.545048 , 0.000747 ,  53
   6.0828 , 0.545218 , 0.000747 ,  54
   6.0828 , 0.545171 , 0.000747 ,  55
   6.0828 , 0.545047 , 0.000747 ,  56
   6.0828 , 0.545073 , 0.000747 ,  57
   6.0828 , 0.545115 , 0.000747 ,  58
   6.0828 , 0.544981 , 0.000747 ,  59
   6.0828 , 0.545013 , 0.000747 ,  60
   6.0828 , 0.544979 , 0.000747 ,  61
   6.0828 , 0.545091 , 0.000747 ,  62
   6.0828 , 0.545190 , 0.000747 ,  63
   6.0828 , 0.545191 , 0.000747 ,  64
   6.0828 , 0.545096 , 0.000747 ,  65
   6.0828 , 0.545048 , 0.000747 ,  66
   6.0828 , 0.545053 , 0.000747 ,  67
   6.0828 , 0.545111 , 0.000747 ,  68
   6.0828 , 0.545156 , 0.000747 ,  69
   6.0828 , 0.545276 , 0.000747 ,  70
   6.0828 , 0.545019 , 0.000747 ,  71
   6.0828 , 0.545087 , 0.000747 ,  72
   6.0828 , 0.545100 , 0.000747 ,  73
   6.0828 , 0.545034 , 0.000747 ,  74
   6.0828 , 0.545034 , 0.000747 ,  75
   6.0828 , 0.545186 , 0.000747 ,  76
   6.0828 , 0.545086 , 0.000747 ,  77
   6.0828 , 0.545030 , 0.000747 ,  78
   6.0828 , 0.545128 , 0.000747 ,  79
   6.0828 , 0.545077 , 0.000747 ,  80
   6.0828 , 0.545133 , 0.000747 ,  81
   6.0828 , 0.545112 , 0.000747 ,  82
   6.0828 , 0.545002 , 0.000747 ,  83
   6.0828 , 0.545150 , 0.000747 ,  84
   6.0828 , 0.545277 , 0.000747 ,  85
   6.0828 , 0.545198 , 0.000747 ,  86
   6.0828 , 0.545027 , 0.000747 ,  87
   6.0828 , 0.545035 , 0.000747 ,  88
   6.0828 , 0.545159 , 0.000747 ,  89
   6.0828 , 0.545042 , 0.000747 ,  90
   6.0828 , 0.545112 , 0.000747 ,  91
   6.0828 , 0.545103 , 0.000747 ,  92
   6.0828 , 0.545055 , 0.000747 ,  93
   6.0828 , 0.545085 , 0.000747 ,  94
   6.0828 , 0.545217 , 0.000747 ,  95
   6.0828 , 0.545087 , 0.000747 ,  96
   6.0828 , 0.545196 , 0.000747 ,  97
   6.0828 , 0.545057 , 0.000747 ,  98
   6.0828 , 0.545080 , 0.000747 ,  99
   6.0828 , 0.545120 , 0.000747 , 100
   6.1644 , 0.549002 , 0.000786 ,   0
   6.1644 , 0.549042 , 0.000786 ,   1
   6.1644 , 0.549045 , 0.000786 ,   2
   6.1644 , 0.548894 , 0.000786 ,   3
   6.1644 , 0.549091 , 0.000786 ,   4
   6.1644 , 0.549045 , 0.000786 ,   5
   6.1644 , 0.548960 , 0.000786 ,   6
   6.1644 , 0.549015 , 0.000786 ,   7
   6.1644 , 0.548968 , 0.000786 ,   8
   6.1644 , 0.549053 , 0.000786 ,   9
   6.1644 , 0.549088 , 0.000786 ,  10
   6.1644 , 0.549140 , 0.000786 ,  11
   6.1644 , 0.548853 , 0.000786 ,  12
   6.1644 , 0.549039 , 0.000786 ,  13
   6.1644 , 0.549031 , 0.000786 ,  14
   6.1644 , 0.549093 , 0.000786 ,  15
   6.1644 , 0.548815 , 0.000786 ,  16
   6.1644 , 0.549048 , 0.000786 ,  17
   6.1644 , 0.548953 , 0.000786 ,  18
   6.1644 , 0.548863 , 0.000786 ,  19
   6.1644 , 0.548986 , 0.000786 ,  20
   6.1644 , 0.548975 , 0.000786 ,  21
   6.1644 , 0.548813 , 0.000786 ,  22
   6.1644 , 0.548984 , 0.000786 ,  23
   6.1644 , 0.548991 , 0.000786 ,  24
   6.1644 , 0.549051 , 0.000786 ,  25
   6.1644 , 0.548936 , 0.000786 ,  26
   6.1644 , 0.548895 , 0.000786 ,  27
   6.1644 , 0.549095 , 0.000786 ,  28
   6.1644 , 0.549093 , 0.000786 ,  29
   6.1644 , 0.549010 , 0.000786 ,  30
   6.1644 , 0.549010 , 0.000786 ,  31
   6.1644 , 0.549016 , 0.000786 ,  32
   6.1644 , 0.548980 , 0.000786 ,  33
   6.1644 , 0.549047 , 0.000786 ,  34
   6.1644 , 0.549075 , 0.000786 ,  35
   6.1644 , 0.549021 , 0.000786 ,  36
   6.1644 , 0.549039 , 0.000786 ,  37
   6.1644 , 0.549005 , 0.000786 ,  38
   6.1644 , 0.548992 , 0.000786 ,  39
   6.1644 , 0.548939 , 0.000786 ,  40
   6.1644 , 0.549029 , 0.000786 ,  41
   6.1644 , 0.549168 , 0.000786 ,  42
   6.1644 , 0.548912 , 0.000786 ,  43
   6.1644 , 0.549013 , 0.000786 ,  44
   6.1644 , 0.548879 , 0.000786 ,  45
   6.1644 , 0.549144 , 0.000786 ,  46
   6.1644 , 0.548870 , 0.000786 ,  47
   6.1644 , 0.549001 , 0.000786 ,  48
   6.1644 , 0.549026 , 0.000786 ,  49
   6.1644 , 0.548842 , 0.000786 ,  50
   6.1644 , 0.548897 , 0.000786 ,  51
   6.1644 , 0.548959 , 0.000786 ,  52
   6.1644 , 0.548926 , 0.000786 ,  53
   6.1644 , 0.549099 , 0.000786 ,  54
   6.1644 , 0.549051 , 0.000786 ,  55
   6.1644 , 0.548946 , 0.000786 ,  56
   6.1644 , 0.548998 , 0.000786 ,  57
   6.1644 , 0.548953 , 0.000786 ,  58
   6.1644 , 0.548984 , 0.000786 ,  59
   6.1644 , 0.548946 , 0.000786 ,  60
   6.1644 , 0.548896 , 0.000786 ,  61
   6.1644 , 0.548936 , 0.000786 ,  62
   6.1644 , 0.549084 , 0.000786 ,  63
   6.1644 , 0.549161 , 0.000786 ,  64
   6.1644 , 0.548950 , 0.000786 ,  65
   6.1644 , 0.548895 , 0.000786 ,  66
   6.1644 , 0.548969 , 0.000786 ,  67
   6.1644 , 0.549043 , 0.000786 ,  68
   6.1644 , 0.549075 , 0.000786 ,  69
   6.1644 , 0.549116 , 0.000786 ,  70
   6.1644 , 0.548925 , 0.000786 ,  71
   6.1644 , 0.548959 , 0.000786 ,  72
   6.1644 , 0.549024 , 0.000786 ,  73
   6.1644 , 0.548922 , 0.000786 ,  74
   6.1644 , 0.548945 , 0.000786 ,  75
   6.1644 , 0.548988 , 0.000786 ,  76
   6.1644 , 0.549047 , 0.000786 ,  77
   6.1644 , 0.548956 , 0.000786 ,  78
   6.1644 , 0.549099 , 0.000786 ,  79
   6.1644 , 0.549038 , 0.000786 ,  80
   6.1644 , 0.549067 , 0.000786 ,  81
   6.1644 , 0.549104 , 0.000786 ,  82
   6.1644 , 0.548916 , 0.000786 ,  83
   6.1644 , 0.549102 , 0.000786 ,  84
   6.1644 , 0.549135 , 0.000786 ,  85
   6.1644 , 0.549152 , 0.000786 ,  86
   6.1644 , 0.548998 , 0.000786 ,  87
   6.1644 , 0.548878 , 0.000786 ,  88
   6.1644 , 0.548984 , 0.000786 ,  89
   6.1644 , 0.548951 , 0.000786 ,  90
   6.1644 , 0.549030 , 0.000786 ,  91
   6.1644 , 0.548996 , 0.000786 ,  92
   6.1644 , 0.549037 , 0.000786 ,  93
   6.1644 , 0.548984 , 0.000786 ,  94
   6.1644 , 0.549122 , 0.000786 ,  95
   6.1644 , 0.548974 , 0.000786 ,  96
   6.1644 , 0.549016 , 0.000786 ,  97
   6.1644 , 0.549034 , 0.000786 ,  98
   6.1644 , 0.548982 , 0.000786 ,  99
   6.1644 , 0.549056 , 0.000786 , 100
   6.3246 , 0.557936 , 0.000784 ,   0
   6.3246 , 0.558025 , 0.000784 ,   1
   6.3246 , 0.557952 , 0.000784 ,   2
   6.3246 , 0.557803 , 0.000784 ,   3
   6.3246 , 0.558016 , 0.000784 ,   4
   6.3246 , 0.557963 , 0.000784 ,   5
   6.3246 , 0.557966 , 0.000784 ,   6
   6.3246 , 0.557930 , 0.000784 ,   7
   6.3246 , 0.558004 , 0.000784 ,   8
   6.3246 , 0.557895 , 0.000784 ,   9
   6.3246 , 0.558025 , 0.000784 ,  10
   6.3246 , 0.558031 , 0.000784 ,  11
   6.3246 , 0.557856 , 0.000784 ,  12
   6.3246 , 0.557997 , 0.000784 ,  13
   6.3246 , 0.557970 , 0.000784 ,  14
   6.3246 , 0.558060 , 0.000784 ,  15
   6.3246 , 0.557778 , 0.000784 ,  16
   6.3246 , 0.557927 , 0.000784 ,  17
   6.3246 , 0.557922 , 0.000784 ,  18
   6.3246 , 0.557779 , 0.000784 ,  19
   6.3246 , 0.557911 , 0.000784 ,  20
   6.3246 , 0.557891 , 0.000784 ,  21
   6.3246 , 0.557777 , 0.000784 ,  22
   6.3246 , 0.557917 , 0.000784 ,  23
   6.3246 , 0.557977 , 0.000784 ,  24
   6.3246 , 0.557979 , 0.000784 ,  25
   6.3246 , 0.557822 , 0.000784 ,  26
   6.3246 , 0.557815 , 0.000784 ,  27
   6.3246 , 0.558016 , 0.000784 ,  28
   6.3246 , 0.557964 , 0.000784 ,  29
   6.3246 , 0.557956 , 0.000784 ,  30
   6.3246 , 0.557922 , 0.000784 ,  31
   6.3246 , 0.557913 , 0.000784 ,  32
   6.3246 , 0.557956 , 0.000784 ,  33
   6.3246 , 0.557940 , 0.000784 ,  34
   6.3246 , 0.558021 , 0.000784 ,  35
   6.3246 , 0.558002 , 0.000784 ,  36
   6.3246 , 0.557867 , 0.000784 ,  37
   6.3246 , 0.558008 , 0.000784 ,  38
   6.3246 , 0.557969 , 0.000784 ,  39
   6.3246 , 0.557889 , 0.000784 ,  40
   6.3246 , 0.557941 , 0.000784 ,  41
   6.3246 , 0.558102 , 0.000784 ,  42
   6.3246 , 0.557818 , 0.000784 ,  43
   6.3246 , 0.557968 , 0.000784 ,  44
   6.3246 , 0.557820 , 0.000784 ,  45
   6.3246 , 0.558096 , 0.000784 ,  46
   6.3246 , 0.557815 , 0.000784 ,  47
   6.3246 , 0.557988 , 0.000784 ,  48
   6.3246 , 0.558031 , 0.000784 ,  49
   6.3246 , 0.557845 , 0.000784 ,  50
   6.3246 , 0.557870 , 0.000784 ,  51
   6.3246 , 0.557898 , 0.000784 ,  52
   6.3246 , 0.557896 , 0.000784 ,  53
   6.3246 , 0.558034 , 0.000784 ,  54
   6.3246 , 0.557998 , 0.000784 ,  55
   6.3246 , 0.557835 , 0.000784 ,  56
   6.3246 , 0.557866 , 0.000784 ,  57
   6.3246 , 0.557917 , 0.000784 ,  58
   6.3246 , 0.557865 , 0.000784 ,  59
   6.3246 , 0.557838 , 0.000784 ,  60
   6.3246 , 0.557844 , 0.000784 ,  61
   6.3246 , 0.557888 , 0.000784 ,  62
   6.3246 , 0.558033 , 0.000784 ,  63
   6.3246 , 0.558071 , 0.000784 ,  64
   6.3246 , 0.557894 , 0.000784 ,  65
   6.3246 , 0.557848 , 0.000784 ,  66
   6.3246 , 0.557843 , 0.000784 ,  67
   6.3246 , 0.557946 , 0.000784 ,  68
   6.3246 , 0.557962 , 0.000784 ,  69
   6.3246 , 0.558089 , 0.000784 ,  70
   6.3246 , 0.557861 , 0.000784 ,  71
   6.3246 , 0.557925 , 0.000784 ,  72
   6.3246 , 0.557885 , 0.000784 ,  73
   6.3246 , 0.557813 , 0.000784 ,  74
   6.3246 , 0.557897 , 0.000784 ,  75
   6.3246 , 0.558026 , 0.000784 ,  76
   6.3246 , 0.557983 , 0.000784 ,  77
   6.3246 , 0.557889 , 0.000784 ,  78
   6.3246 , 0.558006 , 0.000784 ,  79
   6.3246 , 0.557972 , 0.000784 ,  80
   6.3246 , 0.558022 , 0.000784 ,  81
   6.3246 , 0.558001 , 0.000784 ,  82
   6.3246 , 0.557879 , 0.000784 ,  83
   6.3246 , 0.557984 , 0.000784 ,  84
   6.3246 , 0.558094 , 0.000784 ,  85
   6.3246 , 0.558090 , 0.000784 ,  86
   6.3246 , 0.557916 , 0.000784 ,  87
   6.3246 , 0.557860 , 0.000784 ,  88
   6.3246 , 0.557966 , 0.000784 ,  89
   6.3246 , 0.557856 , 0.000784 ,  90
   6.3246 , 0.557964 , 0.000784 ,  91
   6.3246 , 0.557916 , 0.000784 ,  92
   6.3246 , 0.557918 , 0.000784 ,  93
   6.3246 , 0.557896 , 0.000784 ,  94
   6.3246 , 0.558010 , 0.000784 ,  95
   6.3246 , 0.557856 , 0.000784 ,  96
   6.3246 , 0.557984 , 0.000784 ,  97
   6.3246 , 0.557933 , 0.000784 ,  98
   6.3246 , 0.557935 , 0.000784 ,  99
   6.3246 , 0.557952 , 0.000784 , 100
   6.4031 , 0.561189 , 0.000873 ,   0
   6.4031 , 0.561247 , 0.000873 ,   1
   6.4031 , 0.561219 , 0.000873 ,   2
   6.4031 , 0.561044 , 0.000873 ,   3
   6.4031 , 0.561321 , 0.000873 ,   4
   6.4031 , 0.561298 , 0.000873 ,   5
   6.4031 , 0.561167 , 0.000873 ,   6
   6.4031 , 0.561250 , 0.000873 ,   7
   6.4031 , 0.561123 , 0.000873 ,   8
   6.4031 , 0.561233 , 0.000873 ,   9
   6.4031 , 0.561233 , 0.000873 ,  10
   6.4031 , 0.561364 , 0.000873 ,  11
   6.4031 , 0.561020 , 0.000873 ,  12
   6.4031 , 0.561193 , 0.000873 ,  13
   6.4031 , 0.561191 , 0.000873 ,  14
   6.4031 , 0.561259 , 0.000873 ,  15
   6.4031 , 0.560942 , 0.000873 ,  16
   6.4031 , 0.561222 , 0.000873 ,  17
   6.4031 , 0.561095 , 0.000873 ,  18
   6.4031 , 0.561089 , 0.000873 ,  19
   6.4031 , 0.561132 , 0.000873 ,  20
   6.4031 , 0.561108 , 0.000873 ,  21
   6.4031 , 0.560956 , 0.000873 ,  22
   6.4031 , 0.561193 , 0.000873 ,  23
   6.4031 , 0.561203 , 0.000873 ,  24
   6.4031 , 0.561257 , 0.000873 ,  25
   6.4031 , 0.561112 , 0.000873 ,  26
   6.4031 , 0.561114 , 0.000873 ,  27
   6.4031 , 0.561249 , 0.000873 ,  28
   6.4031 , 0.561285 , 0.000873 ,  29
   6.4031 , 0.561177 , 0.000873 ,  30
   6.4031 , 0.561122 , 0.000873 ,  31
   6.4031 , 0.561230 , 0.000873 ,  32
   6.4031 , 0.561120 , 0.000873 ,  33
   6.4031 , 0.561255 , 0.000873 ,  34
   6.4031 , 0.561297 , 0.000873 ,  35
   6.4031 , 0.561221 , 0.000873 ,  36
   6.4031 , 0.561212 , 0.000873 ,  37
   6.4031 , 0.561205 , 0.000873 ,  38
   6.4031 , 0.561225 , 0.000873 ,  39
   6.4031 , 0.561157 , 0.000873 ,  40
   6.4031 , 0.561198 , 0.000873 ,  41
   6.4031 , 0.561354 , 0.000873 ,  42
   6.4031 , 0.561128 , 0.000873 ,  43
   6.4031 , 0.561186 , 0.000873 ,  44
   6.4031 , 0.561083 , 0.000873 ,  45
   6.4031 , 0.561291 , 0.000873 ,  46
   6.4031 , 0.561012 , 0.000873 ,  47
   6.4031 , 0.561228 , 0.000873 ,  48
   6.4031 , 0.561157 , 0.000873 ,  49
   6.4031 , 0.561044 , 0.000873 ,  50
   6.4031 , 0.561071 , 0.000873 ,  51
   6.4031 , 0.561142 , 0.000873 ,  52
   6.4031 , 0.561117 , 0.000873 ,  53
   6.4031 , 0.561206 , 0.000873 ,  54
   6.4031 , 0.561210 , 0.000873 ,  55
   6.4031 , 0.561100 , 0.000873 ,  56
   6.4031 , 0.561137 , 0.000873 ,  57
   6.4031 , 0.561145 , 0.000873 ,  58
   6.4031 , 0.561234 , 0.000873 ,  59
   6.4031 , 0.561145 , 0.000873 ,  60
   6.4031 , 0.561138 , 0.000873 ,  61
   6.4031 , 0.561081 , 0.000873 ,  62
   6.4031 , 0.561304 , 0.000873 ,  63
   6.4031 , 0.561300 , 0.000873 ,  64
   6.4031 , 0.561112 , 0.000873 ,  65
   6.4031 , 0.561095 , 0.000873 ,  66
   6.4031 , 0.561095 , 0.000873 ,  67
   6.4031 , 0.561238 , 0.000873 ,  68
   6.4031 , 0.561321 , 0.000873 ,  69
   6.4031 , 0.561310 , 0.000873 ,  70
   6.4031 , 0.561127 , 0.000873 ,  71
   6.4031 , 0.561146 , 0.000873 ,  72
   6.4031 , 0.561191 , 0.000873 ,  73
   6.4031 , 0.561108 , 0.000873 ,  74
   6.4031 , 0.561154 , 0.000873 ,  75
   6.4031 , 0.561213 , 0.000873 ,  76
   6.4031 , 0.561267 , 0.000873 ,  77
   6.4031 , 0.561168 , 0.000873 ,  78
   6.4031 , 0.561330 , 0.000873 ,  79
   6.4031 , 0.561207 , 0.000873 ,  80
   6.4031 , 0.561301 , 0.000873 ,  81
   6.4031 , 0.561264 , 0.000873 ,  82
   6.4031 , 0.561128 , 0.000873 ,  83
   6.4031 , 0.561290 , 0.000873 ,  84
   6.4031 , 0.561329 , 0.000873 ,  85
   6.4031 , 0.561388 , 0.000873 ,  86
   6.4031 , 0.561286 , 0.000873 ,  87
   6.4031 , 0.561082 , 0.000873 ,  88
   6.4031 , 0.561160 , 0.000873 ,  89
   6.4031 , 0.561137 , 0.000873 ,  90
   6.4031 , 0.561187 , 0.000873 ,  91
   6.4031 , 0.561155 , 0.000873 ,  92
   6.4031 , 0.561261 , 0.000873 ,  93
   6.4031 , 0.561136 , 0.000873 ,  94
   6.4031 , 0.561294 , 0.000873 ,  95
   6.4031 , 0.561167 , 0.000873 ,  96
   6.4031 , 0.561168 , 0.000873 ,  97
   6.4031 , 0.561229 , 0.000873 ,  98
   6.4031 , 0.561178 , 0.000873 ,  99
   6.4031 , 0.561244 , 0.000873 , 100
   6.4807 , 0.566002 , 0.000846 ,   0
   6.4807 , 0.566079 , 0.000846 ,   1
   6.4807 , 0.566005 , 0.000846 ,   2
   6.4807 , 0.565951 , 0.000846 ,   3
   6.4807 , 0.566131 , 0.000846 ,   4
   6.4807 , 0.566069 , 0.000846 ,   5
   6.4807 , 0.565996 , 0.000846 ,   6
   6.4807 , 0.566067 , 0.000846 ,   7
   6.4807 , 0.565921 , 0.000846 ,   8
   6.4807 , 0.566046 , 0.000846 ,   9
   6.4807 , 0.565996 , 0.000846 ,  10
   6.4807 , 0.566153 , 0.000846 ,  11
   6.4807 , 0.565830 , 0.000846 ,  12
   6.4807 , 0.565959 , 0.000846 ,  13
   6.4807 , 0.565944 , 0.000846 ,  14
   6.4807 , 0.566017 , 0.000846 ,  15
   6.4807 , 0.565788 , 0.000846 ,  16
   6.4807 , 0.566035 , 0.000846 ,  17
   6.4807 , 0.565916 , 0.000846 ,  18
   6.4807 , 0.565897 , 0.000846 ,  19
   6.4807 , 0.565894 , 0.000846 ,  20
   6.4807 , 0.565946 , 0.000846 ,  21
   6.4807 , 0.565819 , 0.000846 ,  22
   6.4807 , 0.565940 , 0.000846 ,  23
   6.4807 , 0.566047 , 0.000846 ,  24
   6.4807 , 0.566067 , 0.000846 ,  25
   6.4807 , 0.565999 , 0.000846 ,  26
   6.4807 , 0.565871 , 0.000846 ,  27
   6.4807 , 0.566106 , 0.000846 ,  28
   6.4807 , 0.566107 , 0.000846 ,  29
   6.4807 , 0.566043 , 0.000846 ,  30
   6.4807 , 0.565983 , 0.000846 ,  31
   6.4807 , 0.566034 , 0.000846 ,  32
   6.4807 , 0.565950 , 0.000846 ,  33
   6.4807 , 0.566127 , 0.000846 ,  34
   6.4807 , 0.566123 , 0.000846 ,  35
   6.4807 , 0.566052 , 0.000846 ,  36
   6.4807 , 0.566063 , 0.000846 ,  37
   6.4807 , 0.565975 , 0.000846 ,  38
   6.4807 , 0.566025 , 0.000846 ,  39
   6.4807 , 0.565958 , 0.000846 ,  40
   6.4807 , 0.566027 , 0.000846 ,  41
   6.4807 , 0.566107 , 0.000846 ,  42
   6.4807 , 0.565967 , 0.000846 ,  43
   6.4807 , 0.565994 , 0.000846 ,  44
   6.4807 , 0.565892 , 0.000846 ,  45
   6.4807 , 0.566041 , 0.000846 ,  46
   6.4807 , 0.565851 , 0.000846 ,  47
   6.4807 , 0.566011 , 0.000846 ,  48
   6.4807 , 0.565955 , 0.000846 ,  49
   6.4807 , 0.565838 , 0.000846 ,  50
   6.4807 , 0.565900 , 0.000846 ,  51
   6.4807 , 0.565989 , 0.000846 ,  52
   6.4807 , 0.565948 , 0.000846 ,  53
   6.4807 , 0.566080 , 0.000846 ,  54
   6.4807 , 0.566086 , 0.000846 ,  55
   6.4807 , 0.565903 , 0.000846 ,  56
   6.4807 , 0.565927 , 0.000846 ,  57
   6.4807 , 0.566026 , 0.000846 ,  58
   6.4807 , 0.566059 , 0.000846 ,  59
   6.4807 , 0.565978 , 0.000846 ,  60
   6.4807 , 0.565967 , 0.000846 ,  61
   6.4807 , 0.565917 , 0.000846 ,  62
   6.4807 , 0.566144 , 0.000846 ,  63
   6.4807 , 0.566131 , 0.000846 ,  64
   6.4807 , 0.565906 , 0.000846 ,  65
   6.4807 , 0.565898 , 0.000846 ,  66
   6.4807 , 0.565873 , 0.000846 ,  67
   6.4807 , 0.565955 , 0.000846 ,  68
   6.4807 , 0.566158 , 0.000846 ,  69
   6.4807 , 0.566112 , 0.000846 ,  70
   6.4807 , 0.565948 , 0.000846 ,  71
   6.4807 , 0.565981 , 0.000846 ,  72
   6.4807 , 0.566061 , 0.000846 ,  73
   6.4807 , 0.565954 , 0.000846 ,  74
   6.4807 , 0.565952 , 0.000846 ,  75
   6.4807 , 0.565998 , 0.000846 ,  76
   6.4807 , 0.566078 , 0.000846 ,  77
   6.4807 , 0.565939 , 0.000846 ,  78
   6.4807 , 0.566135 , 0.000846 ,  79
   6.4807 , 0.565976 , 0.000846 ,  80
   6.4807 , 0.566111 , 0.000846 ,  81
   6.4807 , 0.566041 , 0.000846 ,  82
   6.4807 , 0.565931 , 0.000846 ,  83
   6.4807 , 0.566123 , 0.000846 ,  84
   6.4807 , 0.566068 , 0.000846 ,  85
   6.4807 , 0.566161 , 0.000846 ,  86
   6.4807 , 0.566147 , 0.000846 ,  87
   6.4807 , 0.565973 , 0.000846 ,  88
   6.4807 , 0.566037 , 0.000846 ,  89
   6.4807 , 0.565999 , 0.000846 ,  90
   6.4807 , 0.565963 , 0.000846 ,  91
   6.4807 , 0.565923 , 0.000846 ,  92
   6.4807 , 0.566056 , 0.000846 ,  93
   6.4807 , 0.565952 , 0.000846 ,  94
   6.4807 , 0.566099 , 0.000846 ,  95
   6.4807 , 0.565922 , 0.000846 ,  96
   6.4807 , 0.565993 , 0.000846 ,  97
   6.4807 , 0.566025 , 0.000846 ,  98
   6.4807 , 0.565938 , 0.000846 ,  99
   6.4807 , 0.566058 , 0.000846 , 100
   6.5574 , 0.567832 , 0.001065 ,   0
   6.5574 , 0.567834 , 0.001065 ,   1
   6.5574 , 0.567898 , 0.001065 ,   2
   6.5574 , 0.567696 , 0.001065 ,   3
   6.5574 , 0.567955 , 0.001065 ,   4
   6.5574 , 0.567968 , 0.001065 ,   5
   6.5574 , 0.567765 , 0.001065 ,   6
   6.5574 , 0.567953 , 0.001065 ,   7
   6.5574 , 0.567667 , 0.001065 ,   8
   6.5574 , 0.567967 , 0.001065 ,   9
   6.5574 , 0.567891 , 0.001065 ,  10
   6.5574 , 0.568043 , 0.001065 ,  11
   6.5574 , 0.567635 , 0.001065 ,  12
   6.5574 , 0.567803 , 0.001065 ,  13
   6.5574 , 0.567840 , 0.001065 ,  14
   6.5574 , 0.567877 , 0.001065 ,  15
   6.5574 , 0.567631 , 0.001065 ,  16
   6.5574 , 0.567937 , 0.001065 ,  17
   6.5574 , 0.567682 , 0.001065 ,  18
   6.5574 , 0.567704 , 0.001065 ,  19
   6.5574 , 0.567812 , 0.001065 ,  20
   6.5574 , 0.567730 , 0.001065 ,  21
   6.5574 , 0.567582 , 0.001065 ,  22
   6.5574 , 0.567844 , 0.001065 ,  23
   6.5574 , 0.567794 , 0.001065 ,  24
   6.5574 , 0.567905 , 0.001065 ,  25
   6.5574 , 0.567796 , 0.001065 ,  26
   6.5574 , 0.567754 , 0.001065 ,  27
   6.5574 , 0.567908 , 0.001065 ,  28
   6.5574 , 0.567933 , 0.001065 ,  29
   6.5574 , 0.567790 , 0.001065 ,  30
   6.5574 , 0.567826 , 0.001065 ,  31
   6.5574 , 0.567908 , 0.001065 ,  32
   6.5574 , 0.567732 , 0.001065 ,  33
   6.5574 , 0.567957 , 0.001065 ,  34
   6.5574 , 0.567890 , 0.001065 ,  35
   6.5574 , 0.567903 , 0.001065 ,  36
   6.5574 , 0.567938 , 0.001065 ,  37
   6.5574 , 0.567806 , 0.001065 ,  38
   6.5574 , 0.567809 , 0.001065 ,  39
   6.5574 , 0.567829 , 0.001065 ,  40
   6.5574 , 0.567777 , 0.001065 ,  41
   6.5574 , 0.568028 , 0.001065 ,  42
   6.5574 , 0.567847 , 0.001065 ,  43
   6.5574 , 0.567823 , 0.001065 ,  44
   6.5574 , 0.567661 , 0.001065 ,  45
   6.5574 , 0.567924 , 0.001065 ,  46
   6.5574 , 0.567646 , 0.001065 ,  47
   6.5574 , 0.567887 , 0.001065 ,  48
   6.5574 , 0.567790 , 0.001065 ,  49
   6.5574 , 0.567649 , 0.001065 ,  50
   6.5574 , 0.567671 , 0.001065 ,  51
   6.5574 , 0.567824 , 0.001065 ,  52
   6.5574 , 0.567749 , 0.001065 ,  53
   6.5574 , 0.567846 , 0.001065 ,  54
   6.5574 , 0.567769 , 0.001065 ,  55
   6.5574 , 0.567796 , 0.001065 ,  56
   6.5574 , 0.567813 , 0.001065 ,  57
   6.5574 , 0.567789 , 0.001065 ,  58
   6.5574 , 0.567966 , 0.001065 ,  59
   6.5574 , 0.567796 , 0.001065 ,  60
   6.5574 , 0.567717 , 0.001065 ,  61
   6.5574 , 0.567694 , 0.001065 ,  62
   6.5574 , 0.567958 , 0.001065 ,  63
   6.5574 , 0.567977 , 0.001065 ,  64
   6.5574 , 0.567671 , 0.001065 ,  65
   6.5574 , 0.567692 , 0.001065 ,  66
   6.5574 , 0.567799 , 0.001065 ,  67
   6.5574 , 0.567871 , 0.001065 ,  68
   6.5574 , 0.568011 , 0.001065 ,  69
   6.5574 , 0.567906 , 0.001065 ,  70
   6.5574 , 0.567757 , 0.001065 ,  71
   6.5574 , 0.567745 , 0.001065 ,  72
   6.5574 , 0.567915 , 0.001065 ,  73
   6.5574 , 0.567742 , 0.001065 ,  74
   6.5574 , 0.567811 , 0.001065 ,  75
   6.5574 , 0.567818 , 0.001065 ,  76
   6.5574 , 0.567863 , 0.001065 ,  77
   6.5574 , 0.567891 , 0.001065 ,  78
   6.5574 , 0.568011 , 0.001065 ,  79
   6.5574 , 0.567833 , 0.001065 ,  80
   6.5574 , 0.567959 , 0.001065 ,  81
   6.5574 , 0.567976 , 0.001065 ,  82
   6.5574 , 0.567751 , 0.001065 ,  83
   6.5574 , 0.567966 , 0.001065 ,  84
   6.5574 , 0.567951 , 0.001065 ,  85
   6.5574 , 0.568032 , 0.001065 ,  86
   6.5574 , 0.567879 , 0.001065 ,  87
   6.5574 , 0.567596 , 0.001065 ,  88
   6.5574 , 0.567765 , 0.001065 ,  89
   6.5574 , 0.567793 , 0.001065 ,  90
   6.5574 , 0.567850 , 0.001065 ,  91
   6.5574 , 0.567783 , 0.001065 ,  92
   6.5574 , 0.567937 , 0.001065 ,  93
   6.5574 , 0.567767 , 0.001065 ,  94
   6.5574 , 0.567955 , 0.001065 ,  95
   6.5574 , 0.567897 , 0.001065 ,  96
   6.5574 , 0.567727 , 0.001065 ,  97
   6.5574 , 0.567910 , 0.001065 ,  98
   6.5574 , 0.567831 , 0.001065 ,  99
   6.5574 , 0.567929 , 0.001065 , 100
   6.6332 , 0.572864 , 0.001025 ,   0
   6.6332 , 0.572903 , 0.001025 ,   1
   6.6332 , 0.572838 , 0.001025 ,   2
   6.6332 , 0.572667 , 0.001025 ,   3
   6.6332 , 0.572982 , 0.001025 ,   4
   6.6332 , 0.572968 , 0.001025 ,   5
   6.6332 , 0.572750 , 0.001025 ,   6
   6.6332 , 0.572894 , 0.001025 ,   7
   6.6332 , 0.572802 , 0.001025 ,   8
   6.6332 , 0.572936 , 0.001025 ,   9
   6.6332 , 0.572996 , 0.001025 ,  10
   6.6332 , 0.573083 , 0.001025 ,  11
   6.6332 , 0.572698 , 0.001025 ,  12
   6.6332 , 0.572901 , 0.001025 ,  13
   6.6332 , 0.572939 , 0.001025 ,  14
   6.6332 , 0.573001 , 0.001025 ,  15
   6.6332 , 0.572666 , 0.001025 ,  16
   6.6332 , 0.572898 , 0.001025 ,  17
   6.6332 , 0.572771 , 0.001025 ,  18
   6.6332 , 0.572768 , 0.001025 ,  19
   6.6332 , 0.572898 , 0.001025 ,  20
   6.6332 , 0.572787 , 0.001025 ,  21
   6.6332 , 0.572669 , 0.001025 ,  22
   6.6332 , 0.572794 , 0.001025 ,  23
   6.6332 , 0.572795 , 0.001025 ,  24
   6.6332 , 0.572957 , 0.001025 ,  25
   6.6332 , 0.572784 , 0.001025 ,  26
   6.6332 , 0.572782 , 0.001025 ,  27
   6.6332 , 0.572971 , 0.001025 ,  28
   6.6332 , 0.572983 , 0.001025 ,  29
   6.6332 , 0.572821 , 0.001025 ,  30
   6.6332 , 0.572923 , 0.001025 ,  31
   6.6332 , 0.572802 , 0.001025 ,  32
   6.6332 , 0.572855 , 0.001025 ,  33
   6.6332 , 0.572862 , 0.001025 ,  34
   6.6332 , 0.572932 , 0.001025 ,  35
   6.6332 , 0.572940 , 0.001025 ,  36
   6.6332 , 0.572920 , 0.001025 ,  37
   6.6332 , 0.572754 , 0.001025 ,  38
   6.6332 , 0.572808 , 0.001025 ,  39
   6.6332 , 0.572819 , 0.001025 ,  40
   6.6332 , 0.572861 , 0.001025 ,  41
   6.6332 , 0.573128 , 0.001025 ,  42
   6.6332 , 0.572742 , 0.001025 ,  43
   6.6332 , 0.572925 , 0.001025 ,  44
   6.6332 , 0.572775 , 0.001025 ,  45
   6.6332 , 0.573034 , 0.001025 ,  46
   6.6332 , 0.572710 , 0.001025 ,  47
   6.6332 , 0.572821 , 0.001025 ,  48
   6.6332 , 0.572916 , 0.001025 ,  49
   6.6332 , 0.572612 , 0.001025 ,  50
   6.6332 , 0.572750 , 0.001025 ,  51
   6.6332 , 0.572814 , 0.001025 ,  52
   6.6332 , 0.572839 , 0.001025 ,  53
   6.6332 , 0.573066 , 0.001025 ,  54
   6.6332 , 0.572937 , 0.001025 ,  55
   6.6332 , 0.572757 , 0.001025 ,  56
   6.6332 , 0.572824 , 0.001025 ,  57
   6.6332 , 0.572778 , 0.001025 ,  58
   6.6332 , 0.572899 , 0.001025 ,  59
   6.6332 , 0.572857 , 0.001025 ,  60
   6.6332 , 0.572756 , 0.001025 ,  61
   6.6332 , 0.572749 , 0.001025 ,  62
   6.6332 , 0.573000 , 0.001025 ,  63
   6.6332 , 0.573049 , 0.001025 ,  64
   6.6332 , 0.572798 , 0.001025 ,  65
   6.6332 , 0.572728 , 0.001025 ,  66
   6.6332 , 0.572746 , 0.001025 ,  67
   6.6332 , 0.572997 , 0.001025 ,  68
   6.6332 , 0.572924 , 0.001025 ,  69
   6.6332 , 0.572952 , 0.001025 ,  70
   6.6332 , 0.572845 , 0.001025 ,  71
   6.6332 , 0.572851 , 0.001025 ,  72
   6.6332 , 0.572955 , 0.001025 ,  73
   6.6332 , 0.572713 , 0.001025 ,  74
   6.6332 , 0.572833 , 0.001025 ,  75
   6.6332 , 0.572776 , 0.001025 ,  76
   6.6332 , 0.572949 , 0.001025 ,  77
   6.6332 , 0.572827 , 0.001025 ,  78
   6.6332 , 0.572972 , 0.001025 ,  79
   6.6332 , 0.572905 , 0.001025 ,  80
   6.6332 , 0.572980 , 0.001025 ,  81
   6.6332 , 0.572993 , 0.001025 ,  82
   6.6332 , 0.572784 , 0.001025 ,  83
   6.6332 , 0.572984 , 0.001025 ,  84
   6.6332 , 0.572942 , 0.001025 ,  85
   6.6332 , 0.573013 , 0.001025 ,  86
   6.6332 , 0.572873 , 0.001025 ,  87
   6.6332 , 0.572745 , 0.001025 ,  88
   6.6332 , 0.572774 , 0.001025 ,  89
   6.6332 , 0.572803 , 0.001025 ,  90
   6.6332 , 0.572828 , 0.001025 ,  91
   6.6332 , 0.572888 , 0.001025 ,  92
   6.6332 , 0.572897 , 0.001025 ,  93
   6.6332 , 0.572851 , 0.001025 ,  94
   6.6332 , 0.572970 , 0.001025 ,  95
   6.6332 , 0.572823 , 0.001025 ,  96
   6.6332 , 0.572839 , 0.001025 ,  97
   6.6332 , 0.572880 , 0.001025 ,  98
   6.6332 , 0.572849 , 0.001025 ,  99
   6.6332 , 0.572990 , 0.001025 , 100
   6.7082 , 0.577192 , 0.000918 ,   0
   6.7082 , 0.577286 , 0.000918 ,   1
   6.7082 , 0.577199 , 0.000918 ,   2
   6.7082 , 0.577069 , 0.000918 ,   3
   6.7082 , 0.577319 , 0.000918 ,   4
   6.7082 , 0.577277 , 0.000918 ,   5
   6.7082 , 0.577184 , 0.000918 ,   6
   6.7082 , 0.577261 , 0.000918 ,   7
   6.7082 , 0.577116 , 0.000918 ,   8
   6.7082 , 0.577247 , 0.000918 ,   9
   6.7082 , 0.577226 , 0.000918 ,  10
   6.7082 , 0.577362 , 0.000918 ,  11
   6.7082 , 0.576981 , 0.000918 ,  12
   6.7082 , 0.577158 , 0.000918 ,  13
   6.7082 , 0.577142 , 0.000918 ,  14
   6.7082 , 0.577238 , 0.000918 ,  15
   6.7082 , 0.576960 , 0.000918 ,  16
   6.7082 , 0.577220 , 0.000918 ,  17
   6.7082 , 0.577123 , 0.000918 ,  18
   6.7082 , 0.577067 , 0.000918 ,  19
   6.7082 , 0.577124 , 0.000918 ,  20
   6.7082 , 0.577123 , 0.000918 ,  21
   6.7082 , 0.576976 , 0.000918 ,  22
   6.7082 , 0.577194 , 0.000918 ,  23
   6.7082 , 0.577210 , 0.000918 ,  24
   6.7082 , 0.577257 , 0.000918 ,  25
   6.7082 , 0.577150 , 0.000918 ,  26
   6.7082 , 0.577084 , 0.000918 ,  27
   6.7082 , 0.577304 , 0.000918 ,  28
   6.7082 , 0.577272 , 0.000918 ,  29
   6.7082 , 0.577174 , 0.000918 ,  30
   6.7082 , 0.577167 , 0.000918 ,  31
   6.7082 , 0.577223 , 0.000918 ,  32
   6.7082 , 0.577128 , 0.000918 ,  33
   6.7082 , 0.577309 , 0.000918 ,  34
   6.7082 , 0.577316 , 0.000918 ,  35
   6.7082 , 0.577260 , 0.000918 ,  36
   6.7082 , 0.577235 , 0.000918 ,  37
   6.7082 , 0.577190 , 0.000918 ,  38
   6.7082 , 0.577211 , 0.000918 ,  39
   6.7082 , 0.577139 , 0.000918 ,  40
   6.7082 , 0.577198 , 0.000918 ,  41
   6.7082 , 0.577359 , 0.000918 ,  42
   6.7082 , 0.577144 , 0.000918 ,  43
   6.7082 , 0.577190 , 0.000918 ,  44
   6.7082 , 0.577048 , 0.000918 ,  45
   6.7082 , 0.577299 , 0.000918 ,  46
   6.7082 , 0.577011 , 0.000918 ,  47
   6.7082 , 0.577241 , 0.000918 ,  48
   6.7082 , 0.577151 , 0.000918 ,  49
   6.7082 , 0.577056 , 0.000918 ,  50
   6.7082 , 0.577068 , 0.000918 ,  51
   6.7082 , 0.577186 , 0.000918 ,  52
   6.7082 , 0.577161 , 0.000918 ,  53
   6.7082 , 0.577241 , 0.000918 ,  54
   6.7082 , 0.577222 , 0.000918 ,  55
   6.7082 , 0.577087 , 0.000918 ,  56
   6.7082 , 0.577132 , 0.000918 ,  57
   6.7082 , 0.577182 , 0.000918 ,  58
   6.7082 , 0.577234 , 0.000918 ,  59
   6.7082 , 0.577135 , 0.000918 ,  60
   6.7082 , 0.577096 , 0.000918 ,  61
   6.7082 , 0.577090 , 0.000918 ,  62
   6.7082 , 0.577300 , 0.000918 ,  63
   6.7082 , 0.577324 , 0.000918 ,  64
   6.7082 , 0.577083 , 0.000918 ,  65
   6.7082 , 0.577076 , 0.000918 ,  66
   6.7082 , 0.577041 , 0.000918 ,  67
   6.7082 , 0.577196 , 0.000918 ,  68
   6.7082 , 0.577340 , 0.000918 ,  69
   6.7082 , 0.577311 , 0.000918 ,  70
   6.7082 , 0.577111 , 0.000918 ,  71
   6.7082 , 0.577148 , 0.000918 ,  72
   6.7082 , 0.577261 , 0.000918 ,  73
   6.7082 , 0.577105 , 0.000918 ,  74
   6.7082 , 0.577155 , 0.000918 ,  75
   6.7082 , 0.577199 , 0.000918 ,  76
   6.7082 , 0.577273 , 0.000918 ,  77
   6.7082 , 0.577169 , 0.000918 ,  78
   6.7082 , 0.577318 , 0.000918 ,  79
   6.7082 , 0.577186 , 0.000918 ,  80
   6.7082 , 0.577343 , 0.000918 ,  81
   6.7082 , 0.577297 , 0.000918 ,  82
   6.7082 , 0.577092 , 0.000918 ,  83
   6.7082 , 0.577294 , 0.000918 ,  84
   6.7082 , 0.577303 , 0.000918 ,  85
   6.7082 , 0.577363 , 0.000918 ,  86
   6.7082 , 0.577305 , 0.000918 ,  87
   6.7082 , 0.577071 , 0.000918 ,  88
   6.7082 , 0.577224 , 0.000918 ,  89
   6.7082 , 0.577142 , 0.000918 ,  90
   6.7082 , 0.577180 , 0.000918 ,  91
   6.7082 , 0.577106 , 0.000918 ,  92
   6.7082 , 0.577216 , 0.000918 ,  93
   6.7082 , 0.577165 , 0.000918 ,  94
   6.7082 , 0.577258 , 0.000918 ,  95
   6.7082 , 0.577128 , 0.000918 ,  96
   6.7082 , 0.577151 , 0.000918 ,  97
   6.7082 , 0.577224 , 0.000918 ,  98
   6.7082 , 0.577159 , 0.000918 ,  99
   6.7082 , 0.577270 , 0.000918 , 100
   6.7823 , 0.581273 , 0.000924 ,   0
   6.7823 , 0.581357 , 0.000924 ,   1
   6.7823 , 0.581260 , 0.000924 ,   2
   6.7823 , 0.581094 , 0.000924 ,   3
   6.7823 , 0.581408 , 0.000924 ,   4
   6.7823 , 0.581393 , 0.000924 ,   5
   6.7823 , 0.581274 , 0.000924 ,   6
   6.7823 , 0.581313 , 0.000924 ,   7
   6.7823 , 0.581240 , 0.000924 ,   8
   6.7823 , 0.581306 , 0.000924 ,   9
   6.7823 , 0.581363 , 0.000924 ,  10
   6.7823 , 0.581452 , 0.000924 ,  11
   6.7823 , 0.581082 , 0.000924 ,  12
   6.7823 , 0.581281 , 0.000924 ,  13
   6.7823 , 0.581271 , 0.000924 ,  14
   6.7823 , 0.581373 , 0.000924 ,  15
   6.7823 , 0.581055 , 0.000924 ,  16
   6.7823 , 0.581288 , 0.000924 ,  17
   6.7823 , 0.581217 , 0.000924 ,  18
   6.7823 , 0.581168 , 0.000924 ,  19
   6.7823 , 0.581213 , 0.000924 ,  20
   6.7823 , 0.581215 , 0.000924 ,  21
   6.7823 , 0.581074 , 0.000924 ,  22
   6.7823 , 0.581259 , 0.000924 ,  23
   6.7823 , 0.581246 , 0.000924 ,  24
   6.7823 , 0.581366 , 0.000924 ,  25
   6.7823 , 0.581218 , 0.000924 ,  26
   6.7823 , 0.581160 , 0.000924 ,  27
   6.7823 , 0.581413 , 0.000924 ,  28
   6.7823 , 0.581330 , 0.000924 ,  29
   6.7823 , 0.581227 , 0.000924 ,  30
   6.7823 , 0.581297 , 0.000924 ,  31
   6.7823 , 0.581248 , 0.000924 ,  32
   6.7823 , 0.581237 , 0.000924 ,  33
   6.7823 , 0.581368 , 0.000924 ,  34
   6.7823 , 0.581410 , 0.000924 ,  35
   6.7823 , 0.581384 , 0.000924 ,  36
   6.7823 , 0.581314 , 0.000924 ,  37
   6.7823 , 0.581235 , 0.000924 ,  38
   6.7823 , 0.581294 , 0.000924 ,  39
   6.7823 , 0.581218 , 0.000924 ,  40
   6.7823 , 0.581302 , 0.000924 ,  41
   6.7823 , 0.581503 , 0.000924 ,  42
   6.7823 , 0.581195 , 0.000924 ,  43
   6.7823 , 0.581306 , 0.000924 ,  44
   6.7823 , 0.581167 , 0.000924 ,  45
   6.7823 , 0.581429 , 0.000924 ,  46
   6.7823 , 0.581082 , 0.000924 ,  47
   6.7823 , 0.581281 , 0.000924 ,  48
   6.7823 , 0.581279 , 0.000924 ,  49
   6.7823 , 0.581093 , 0.000924 ,  50
   6.7823 , 0.581164 , 0.000924 ,  51
   6.7823 , 0.581245 , 0.000924 ,  52
   6.7823 , 0.581273 , 0.000924 ,  53
   6.7823 , 0.581390 , 0.000924 ,  54
   6.7823 , 0.581352 , 0.000924 ,  55
   6.7823 , 0.581159 , 0.000924 ,  56
   6.7823 , 0.581228 , 0.000924 ,  57
   6.7823 , 0.581233 , 0.000924 ,  58
   6.7823 , 0.581335 , 0.000924 ,  59
   6.7823 , 0.581219 , 0.000924 ,  60
   6.7823 , 0.581219 , 0.000924 ,  61
   6.7823 , 0.581201 , 0.000924 ,  62
   6.7823 , 0.581385 , 0.000924 ,  63
   6.7823 , 0.581437 , 0.000924 ,  64
   6.7823 , 0.581219 , 0.000924 ,  65
   6.7823 , 0.581128 , 0.000924 ,  66
   6.7823 , 0.581148 , 0.000924 ,  67
   6.7823 , 0.581347 , 0.000924 ,  68
   6.7823 , 0.581355 , 0.000924 ,  69
   6.7823 , 0.581378 , 0.000924 ,  70
   6.7823 , 0.581206 , 0.000924 ,  71
   6.7823 , 0.581254 , 0.000924 ,  72
   6.7823 , 0.581368 , 0.000924 ,  73
   6.7823 , 0.581116 , 0.000924 ,  74
   6.7823 , 0.581254 , 0.000924 ,  75
   6.7823 , 0.581250 , 0.000924 ,  76
   6.7823 , 0.581364 , 0.000924 ,  77
   6.7823 , 0.581257 , 0.000924 ,  78
   6.7823 , 0.581351 , 0.000924 ,  79
   6.7823 , 0.581320 , 0.000924 ,  80
   6.7823 , 0.581409 , 0.000924 ,  81
   6.7823 , 0.581359 , 0.000924 ,  82
   6.7823 , 0.581215 , 0.000924 ,  83
   6.7823 , 0.581375 , 0.000924 ,  84
   6.7823 , 0.581345 , 0.000924 ,  85
   6.7823 , 0.581391 , 0.000924 ,  86
   6.7823 , 0.581354 , 0.000924 ,  87
   6.7823 , 0.581182 , 0.000924 ,  88
   6.7823 , 0.581244 , 0.000924 ,  89
   6.7823 , 0.581229 , 0.000924 ,  90
   6.7823 , 0.581256 , 0.000924 ,  91
   6.7823 , 0.581223 , 0.000924 ,  92
   6.7823 , 0.581271 , 0.000924 ,  93
   6.7823 , 0.581278 , 0.000924 ,  94
   6.7823 , 0.581341 , 0.000924 ,  95
   6.7823 , 0.581193 , 0.000924 ,  96
   6.7823 , 0.581265 , 0.000924 ,  97
   6.7823 , 0.581270 , 0.000924 ,  98
   6.7823 , 0.581263 , 0.000924 ,  99
   6.7823 , 0.581353 , 0.000924 , 100
   6.9282 , 0.584475 , 0.001404 ,   0
   6.9282 , 0.584488 , 0.001404 ,   1
   6.9282 , 0.584671 , 0.001404 ,   2
   6.9282 , 0.584282 , 0.001404 ,   3
   6.9282 , 0.584609 , 0.001404 ,   4
   6.9282 , 0.584633 , 0.001404 ,   5
   6.9282 , 0.584469 , 0.001404 ,   6
   6.9282 , 0.584655 , 0.001404 ,   7
   6.9282 , 0.584262 , 0.001404 ,   8
   6.9282 , 0.584623 , 0.001404 ,   9
   6.9282 , 0.584493 , 0.001404 ,  10
   6.9282 , 0.584662 , 0.001404 ,  11
   6.9282 , 0.584218 , 0.001404 ,  12
   6.9282 , 0.584499 , 0.001404 ,  13
   6.9282 , 0.584498 , 0.001404 ,  14
   6.9282 , 0.584468 , 0.001404 ,  15
   6.9282 , 0.584149 , 0.001404 ,  16
   6.9282 , 0.584506 , 0.001404 ,  17
   6.9282 , 0.584259 , 0.001404 ,  18
   6.9282 , 0.584359 , 0.001404 ,  19
   6.9282 , 0.584458 , 0.001404 ,  20
   6.9282 , 0.584311 , 0.001404 ,  21
   6.9282 , 0.584093 , 0.001404 ,  22
   6.9282 , 0.584550 , 0.001404 ,  23
   6.9282 , 0.584516 , 0.001404 ,  24
   6.9282 , 0.584571 , 0.001404 ,  25
   6.9282 , 0.584330 , 0.001404 ,  26
   6.9282 , 0.584463 , 0.001404 ,  27
   6.9282 , 0.584442 , 0.001404 ,  28
   6.9282 , 0.584548 , 0.001404 ,  29
   6.9282 , 0.584296 , 0.001404 ,  30
   6.9282 , 0.584365 , 0.001404 ,  31
   6.9282 , 0.584572 , 0.001404 ,  32
   6.9282 , 0.584291 , 0.001404 ,  33
   6.9282 , 0.584619 , 0.001404 ,  34
   6.9282 , 0.584603 , 0.001404 ,  35
   6.9282 , 0.584606 , 0.001404 ,  36
   6.9282 , 0.584531 , 0.001404 ,  37
   6.9282 , 0.584544 , 0.001404 ,  38
   6.9282 , 0.584509 , 0.001404 ,  39
   6.9282 , 0.584489 , 0.001404 ,  40
   6.9282 , 0.584391 , 0.001404 ,  41
   6.9282 , 0.584701 , 0.001404 ,  42
   6.9282 , 0.584546 , 0.001404 ,  43
   6.9282 , 0.584436 , 0.001404 ,  44
   6.9282 , 0.584292 , 0.001404 ,  45
   6.9282 , 0.584560 , 0.001404 ,  46
   6.9282 , 0.584390 , 0.001404 ,  47
   6.9282 , 0.584501 , 0.001404 ,  48
   6.9282 , 0.584423 , 0.001404 ,  49
   6.9282 , 0.584315 , 0.001404 ,  50
   6.9282 , 0.584328 , 0.001404 ,  51
   6.9282 , 0.584481 , 0.001404 ,  52
   6.9282 , 0.584409 , 0.001404 ,  53
   6.9282 , 0.584354 , 0.001404 ,  54
   6.9282 , 0.584280 , 0.001404 ,  55
   6.9282 , 0.584556 , 0.001404 ,  56
   6.9282 , 0.584417 , 0.001404 ,  57
   6.9282 , 0.584415 , 0.001404 ,  58
   6.9282 , 0.584624 , 0.001404 ,  59
   6.9282 , 0.584469 , 0.001404 ,  60
   6.9282 , 0.584343 , 0.001404 ,  61
   6.9282 , 0.584401 , 0.001404 ,  62
   6.9282 , 0.584583 , 0.001404 ,  63
   6.9282 , 0.584617 , 0.001404 ,  64
   6.9282 , 0.584241 , 0.001404 ,  65
   6.9282 , 0.584304 , 0.001404 ,  66
   6.9282 , 0.584404 , 0.001404 ,  67
   6.9282 , 0.584538 , 0.001404 ,  68
   6.9282 , 0.584745 , 0.001404 ,  69
   6.9282 , 0.584686 , 0.001404 ,  70
   6.9282 , 0.584398 , 0.001404 ,  71
   6.9282 , 0.584346 , 0.001404 ,  72
   6.9282 , 0.584546 , 0.001404 ,  73
   6.9282 , 0.584433 , 0.001404 ,  74
   6.9282 , 0.584486 , 0.001404 ,  75
   6.9282 , 0.584651 , 0.001404 ,  76
   6.9282 , 0.584559 , 0.001404 ,  77
   6.9282 , 0.584648 , 0.001404 ,  78
   6.9282 , 0.584715 , 0.001404 ,  79
   6.9282 , 0.584452 , 0.001404 ,  80
   6.9282 , 0.584670 , 0.001404 ,  81
   6.9282 , 0.584537 , 0.001404 ,  82
   6.9282 , 0.584290 , 0.001404 ,  83
   6.9282 , 0.584644 , 0.001404 ,  84
   6.9282 , 0.584596 , 0.001404 ,  85
   6.9282 , 0.584678 , 0.001404 ,  86
   6.9282 , 0.584658 , 0.001404 ,  87
   6.9282 , 0.584190 , 0.001404 ,  88
   6.9282 , 0.584362 , 0.001404 ,  89
   6.9282 , 0.584356 , 0.001404 ,  90
   6.9282 , 0.584393 , 0.001404 ,  91
   6.9282 , 0.584397 , 0.001404 ,  92
   6.9282 , 0.584602 , 0.001404 ,  93
   6.9282 , 0.584393 , 0.001404 ,  94
   6.9282 , 0.584617 , 0.001404 ,  95
   6.9282 , 0.584648 , 0.001404 ,  96
   6.9282 , 0.584294 , 0.001404 ,  97
   6.9282 , 0.584558 , 0.001404 ,  98
   6.9282 , 0.584538 , 0.001404 ,  99
   6.9282 , 0.584547 , 0.001404 , 100
   7.0000 , 0.591816 , 0.001034 ,   0
   7.0000 , 0.591779 , 0.001034 ,   1
   7.0000 , 0.591852 , 0.001034 ,   2
   7.0000 , 0.591614 , 0.001034 ,   3
   7.0000 , 0.591939 , 0.001034 ,   4
   7.0000 , 0.591853 , 0.001034 ,   5
   7.0000 , 0.591742 , 0.001034 ,   6
   7.0000 , 0.591857 , 0.001034 ,   7
   7.0000 , 0.591874 , 0.001034 ,   8
   7.0000 , 0.591856 , 0.001034 ,   9
   7.0000 , 0.591913 , 0.001034 ,  10
   7.0000 , 0.591948 , 0.001034 ,  11
   7.0000 , 0.591629 , 0.001034 ,  12
   7.0000 , 0.591883 , 0.001034 ,  13
   7.0000 , 0.591887 , 0.001034 ,  14
   7.0000 , 0.591979 , 0.001034 ,  15
   7.0000 , 0.591572 , 0.001034 ,  16
   7.0000 , 0.591863 , 0.001034 ,  17
   7.0000 , 0.591789 , 0.001034 ,  18
   7.0000 , 0.591674 , 0.001034 ,  19
   7.0000 , 0.591836 , 0.001034 ,  20
   7.0000 , 0.591748 , 0.001034 ,  21
   7.0000 , 0.591587 , 0.001034 ,  22
   7.0000 , 0.591788 , 0.001034 ,  23
   7.0000 , 0.591734 , 0.001034 ,  24
   7.0000 , 0.591987 , 0.001034 ,  25
   7.0000 , 0.591750 , 0.001034 ,  26
   7.0000 , 0.591682 , 0.001034 ,  27
   7.0000 , 0.591917 , 0.001034 ,  28
   7.0000 , 0.591883 , 0.001034 ,  29
   7.0000 , 0.591805 , 0.001034 ,  30
   7.0000 , 0.591861 , 0.001034 ,  31
   7.0000 , 0.591789 , 0.001034 ,  32
   7.0000 , 0.591720 , 0.001034 ,  33
   7.0000 , 0.591714 , 0.001034 ,  34
   7.0000 , 0.591793 , 0.001034 ,  35
   7.0000 , 0.591926 , 0.001034 ,  36
   7.0000 , 0.591858 , 0.001034 ,  37
   7.0000 , 0.591707 , 0.001034 ,  38
   7.0000 , 0.591788 , 0.001034 ,  39
   7.0000 , 0.591665 , 0.001034 ,  40
   7.0000 , 0.591823 , 0.001034 ,  41
   7.0000 , 0.592076 , 0.001034 ,  42
   7.0000 , 0.591697 , 0.001034 ,  43
   7.0000 , 0.591859 , 0.001034 ,  44
   7.0000 , 0.591724 , 0.001034 ,  45
   7.0000 , 0.591979 , 0.001034 ,  46
   7.0000 , 0.591666 , 0.001034 ,  47
   7.0000 , 0.591853 , 0.001034 ,  48
   7.0000 , 0.591950 , 0.001034 ,  49
   7.0000 , 0.591610 , 0.001034 ,  50
   7.0000 , 0.591729 , 0.001034 ,  51
   7.0000 , 0.591821 , 0.001034 ,  52
   7.0000 , 0.591793 , 0.001034 ,  53
   7.0000 , 0.591990 , 0.001034 ,  54
   7.0000 , 0.591857 , 0.001034 ,  55
   7.0000 , 0.591723 , 0.001034 ,  56
   7.0000 , 0.591760 , 0.001034 ,  57
   7.0000 , 0.591794 , 0.001034 ,  58
   7.0000 , 0.591823 , 0.001034 ,  59
   7.0000 , 0.591798 , 0.001034 ,  60
   7.0000 , 0.591621 , 0.001034 ,  61
   7.0000 , 0.591700 , 0.001034 ,  62
   7.0000 , 0.591965 , 0.001034 ,  63
   7.0000 , 0.591964 , 0.001034 ,  64
   7.0000 , 0.591766 , 0.001034 ,  65
   7.0000 , 0.591723 , 0.001034 ,  66
   7.0000 , 0.591752 , 0.001034 ,  67
   7.0000 , 0.591933 , 0.001034 ,  68
   7.0000 , 0.591854 , 0.001034 ,  69
   7.0000 , 0.591956 , 0.001034 ,  70
   7.0000 , 0.591709 , 0.001034 ,  71
   7.0000 , 0.591794 , 0.001034 ,  72
   7.0000 , 0.591978 , 0.001034 ,  73
   7.0000 , 0.591750 , 0.001034 ,  74
   7.0000 , 0.591822 , 0.001034 ,  75
   7.0000 , 0.591805 , 0.001034 ,  76
   7.0000 , 0.591872 , 0.001034 ,  77
   7.0000 , 0.591822 , 0.001034 ,  78
   7.0000 , 0.591909 , 0.001034 ,  79
   7.0000 , 0.591837 , 0.001034 ,  80
   7.0000 , 0.591918 , 0.001034 ,  81
   7.0000 , 0.591934 , 0.001034 ,  82
   7.0000 , 0.591711 , 0.001034 ,  83
   7.0000 , 0.591945 , 0.001034 ,  84
   7.0000 , 0.591936 , 0.001034 ,  85
   7.0000 , 0.591924 , 0.001034 ,  86
   7.0000 , 0.591772 , 0.001034 ,  87
   7.0000 , 0.591686 , 0.001034 ,  88
   7.0000 , 0.591818 , 0.001034 ,  89
   7.0000 , 0.591772 , 0.001034 ,  90
   7.0000 , 0.591815 , 0.001034 ,  91
   7.0000 , 0.591863 , 0.001034 ,  92
   7.0000 , 0.591718 , 0.001034 ,  93
   7.0000 , 0.591773 , 0.001034 ,  94
   7.0000 , 0.591954 , 0.001034 ,  95
   7.0000 , 0.591799 , 0.001034 ,  96
   7.0000 , 0.591810 , 0.001034 ,  97
   7.0000 , 0.591737 , 0.001034 ,  98
   7.0000 , 0.591759 , 0.001034 ,  99
   7.0000 , 0.591945 , 0.001034 , 100
   7.0711 , 0.595280 , 0.001037 ,   0
   7.0711 , 0.595359 , 0.001037 ,   1
   7.0711 , 0.595329 , 0.001037 ,   2
   7.0711 , 0.595088 , 0.001037 ,   3
   7.0711 , 0.595472 , 0.001037 ,   4
   7.0711 , 0.595359 , 0.001037 ,   5
   7.0711 , 0.595224 , 0.001037 ,   6
   7.0711 , 0.595363 , 0.001037 ,   7
   7.0711 , 0.595250 , 0.001037 ,   8
   7.0711 , 0.595326 , 0.001037 ,   9
   7.0711 , 0.595353 , 0.001037 ,  10
   7.0711 , 0.595435 , 0.001037 ,  11
   7.0711 , 0.595022 , 0.001037 ,  12
   7.0711 , 0.595310 , 0.001037 ,  13
   7.0711 , 0.595336 , 0.001037 ,  14
   7.0711 , 0.595329 , 0.001037 ,  15
   7.0711 , 0.595004 , 0.001037 ,  16
   7.0711 , 0.595336 , 0.001037 ,  17
   7.0711 , 0.595231 , 0.001037 ,  18
   7.0711 , 0.595162 , 0.001037 ,  19
   7.0711 , 0.595247 , 0.001037 ,  20
   7.0711 , 0.595164 , 0.001037 ,  21
   7.0711 , 0.595033 , 0.001037 ,  22
   7.0711 , 0.595333 , 0.001037 ,  23
   7.0711 , 0.595259 , 0.001037 ,  24
   7.0711 , 0.595389 , 0.001037 ,  25
   7.0711 , 0.595200 , 0.001037 ,  26
   7.0711 , 0.595189 , 0.001037 ,  27
   7.0711 , 0.595371 , 0.001037 ,  28
   7.0711 , 0.595363 , 0.001037 ,  29
   7.0711 , 0.595262 , 0.001037 ,  30
   7.0711 , 0.595198 , 0.001037 ,  31
   7.0711 , 0.595282 , 0.001037 ,  32
   7.0711 , 0.595135 , 0.001037 ,  33
   7.0711 , 0.595320 , 0.001037 ,  34
   7.0711 , 0.595343 , 0.001037 ,  35
   7.0711 , 0.595364 , 0.001037 ,  36
   7.0711 , 0.595299 , 0.001037 ,  37
   7.0711 , 0.595268 , 0.001037 ,  38
   7.0711 , 0.595319 , 0.001037 ,  39
   7.0711 , 0.595159 , 0.001037 ,  40
   7.0711 , 0.595280 , 0.001037 ,  41
   7.0711 , 0.595449 , 0.001037 ,  42
   7.0711 , 0.595170 , 0.001037 ,  43
   7.0711 , 0.595286 , 0.001037 ,  44
   7.0711 , 0.595157 , 0.001037 ,  45
   7.0711 , 0.595358 , 0.001037 ,  46
   7.0711 , 0.595084 , 0.001037 ,  47
   7.0711 , 0.595326 , 0.001037 ,  48
   7.0711 , 0.595291 , 0.001037 ,  49
   7.0711 , 0.595122 , 0.001037 ,  50
   7.0711 , 0.595206 , 0.001037 ,  51
   7.0711 , 0.595284 , 0.001037 ,  52
   7.0711 , 0.595254 , 0.001037 ,  53
   7.0711 , 0.595323 , 0.001037 ,  54
   7.0711 , 0.595279 , 0.001037 ,  55
   7.0711 , 0.595182 , 0.001037 ,  56
   7.0711 , 0.595175 , 0.001037 ,  57
   7.0711 , 0.595257 , 0.001037 ,  58
   7.0711 , 0.595308 , 0.001037 ,  59
   7.0711 , 0.595283 , 0.001037 ,  60
   7.0711 , 0.595153 , 0.001037 ,  61
   7.0711 , 0.595184 , 0.001037 ,  62
   7.0711 , 0.595435 , 0.001037 ,  63
   7.0711 , 0.595404 , 0.001037 ,  64
   7.0711 , 0.595150 , 0.001037 ,  65
   7.0711 , 0.595139 , 0.001037 ,  66
   7.0711 , 0.595194 , 0.001037 ,  67
   7.0711 , 0.595317 , 0.001037 ,  68
   7.0711 , 0.595476 , 0.001037 ,  69
   7.0711 , 0.595443 , 0.001037 ,  70
   7.0711 , 0.595193 , 0.001037 ,  71
   7.0711 , 0.595208 , 0.001037 ,  72
   7.0711 , 0.595351 , 0.001037 ,  73
   7.0711 , 0.595228 , 0.001037 ,  74
   7.0711 , 0.595239 , 0.001037 ,  75
   7.0711 , 0.595352 , 0.001037 ,  76
   7.0711 , 0.595383 , 0.001037 ,  77
   7.0711 , 0.595279 , 0.001037 ,  78
   7.0711 , 0.595433 , 0.001037 ,  79
   7.0711 , 0.595268 , 0.001037 ,  80
   7.0711 , 0.595402 , 0.001037 ,  81
   7.0711 , 0.595342 , 0.001037 ,  82
   7.0711 , 0.595198 , 0.001037 ,  83
   7.0711 , 0.595427 , 0.001037 ,  84
   7.0711 , 0.595420 , 0.001037 ,  85
   7.0711 , 0.595512 , 0.001037 ,  86
   7.0711 , 0.595426 , 0.001037 ,  87
   7.0711 , 0.595152 , 0.001037 ,  88
   7.0711 , 0.595322 , 0.001037 ,  89
   7.0711 , 0.595232 , 0.001037 ,  90
   7.0711 , 0.595298 , 0.001037 ,  91
   7.0711 , 0.595216 , 0.001037 ,  92
   7.0711 , 0.595311 , 0.001037 ,  93
   7.0711 , 0.595234 , 0.001037 ,  94
   7.0711 , 0.595388 , 0.001037 ,  95
   7.0711 , 0.595218 , 0.001037 ,  96
   7.0711 , 0.595251 , 0.001037 ,  97
   7.0711 , 0.595222 , 0.001037 ,  98
   7.0711 , 0.595269 , 0.001037 ,  99
   7.0711 , 0.595406 , 0.001037 , 100
   7.1414 , 0.599535 , 0.001032 ,   0
   7.1414 , 0.599630 , 0.001032 ,   1
   7.1414 , 0.599535 , 0.001032 ,   2
   7.1414 , 0.599410 , 0.001032 ,   3
   7.1414 , 0.599681 , 0.001032 ,   4
   7.1414 , 0.599575 , 0.001032 ,   5
   7.1414 , 0.599483 , 0.001032 ,   6
   7.1414 , 0.599533 , 0.001032 ,   7
   7.1414 , 0.599583 , 0.001032 ,   8
   7.1414 , 0.599552 , 0.001032 ,   9
   7.1414 , 0.599624 , 0.001032 ,  10
   7.1414 , 0.599702 , 0.001032 ,  11
   7.1414 , 0.599282 , 0.001032 ,  12
   7.1414 , 0.599571 , 0.001032 ,  13
   7.1414 , 0.599589 , 0.001032 ,  14
   7.1414 , 0.599540 , 0.001032 ,  15
   7.1414 , 0.599308 , 0.001032 ,  16
   7.1414 , 0.599591 , 0.001032 ,  17
   7.1414 , 0.599509 , 0.001032 ,  18
   7.1414 , 0.599404 , 0.001032 ,  19
   7.1414 , 0.599489 , 0.001032 ,  20
   7.1414 , 0.599446 , 0.001032 ,  21
   7.1414 , 0.599365 , 0.001032 ,  22
   7.1414 , 0.599529 , 0.001032 ,  23
   7.1414 , 0.599528 , 0.001032 ,  24
   7.1414 , 0.599672 , 0.001032 ,  25
   7.1414 , 0.599475 , 0.001032 ,  26
   7.1414 , 0.599384 , 0.001032 ,  27
   7.1414 , 0.599701 , 0.001032 ,  28
   7.1414 , 0.599638 , 0.001032 ,  29
   7.1414 , 0.599529 , 0.001032 ,  30
   7.1414 , 0.599477 , 0.001032 ,  31
   7.1414 , 0.599454 , 0.001032 ,  32
   7.1414 , 0.599491 , 0.001032 ,  33
   7.1414 , 0.599572 , 0.001032 ,  34
   7.1414 , 0.599623 , 0.001032 ,  35
   7.1414 , 0.599635 , 0.001032 ,  36
   7.1414 , 0.599590 , 0.001032 ,  37
   7.1414 , 0.599491 , 0.001032 ,  38
   7.1414 , 0.599581 , 0.001032 ,  39
   7.1414 , 0.599369 , 0.001032 ,  40
   7.1414 , 0.599581 , 0.001032 ,  41
   7.1414 , 0.599683 , 0.001032 ,  42
   7.1414 , 0.599354 , 0.001032 ,  43
   7.1414 , 0.599549 , 0.001032 ,  44
   7.1414 , 0.599443 , 0.001032 ,  45
   7.1414 , 0.599669 , 0.001032 ,  46
   7.1414 , 0.599408 , 0.001032 ,  47
   7.1414 , 0.599496 , 0.001032 ,  48
   7.1414 , 0.599580 , 0.001032 ,  49
   7.1414 , 0.599327 , 0.001032 ,  50
   7.1414 , 0.599487 , 0.001032 ,  51
   7.1414 , 0.599487 , 0.001032 ,  52
   7.1414 , 0.599572 , 0.001032 ,  53
   7.1414 , 0.599677 , 0.001032 ,  54
   7.1414 , 0.599684 , 0.001032 ,  55
   7.1414 , 0.599441 , 0.001032 ,  56
   7.1414 , 0.599410 , 0.001032 ,  57
   7.1414 , 0.599517 , 0.001032 ,  58
   7.1414 , 0.599557 , 0.001032 ,  59
   7.1414 , 0.599531 , 0.001032 ,  60
   7.1414 , 0.599379 , 0.001032 ,  61
   7.1414 , 0.599513 , 0.001032 ,  62
   7.1414 , 0.599710 , 0.001032 ,  63
   7.1414 , 0.599680 , 0.001032 ,  64
   7.1414 , 0.599440 , 0.001032 ,  65
   7.1414 , 0.599380 , 0.001032 ,  66
   7.1414 , 0.599440 , 0.001032 ,  67
   7.1414 , 0.599500 , 0.001032 ,  68
   7.1414 , 0.599694 , 0.001032 ,  69
   7.1414 , 0.599664 , 0.001032 ,  70
   7.1414 , 0.599494 , 0.001032 ,  71
   7.1414 , 0.599528 , 0.001032 ,  72
   7.1414 , 0.599641 , 0.001032 ,  73
   7.1414 , 0.599469 , 0.001032 ,  74
   7.1414 , 0.599465 , 0.001032 ,  75
   7.1414 , 0.599562 , 0.001032 ,  76
   7.1414 , 0.599676 , 0.001032 ,  77
   7.1414 , 0.599475 , 0.001032 ,  78
   7.1414 , 0.599676 , 0.001032 ,  79
   7.1414 , 0.599535 , 0.001032 ,  80
   7.1414 , 0.599652 , 0.001032 ,  81
   7.1414 , 0.599605 , 0.001032 ,  82
   7.1414 , 0.599421 , 0.001032 ,  83
   7.1414 , 0.599640 , 0.001032 ,  84
   7.1414 , 0.599585 , 0.001032 ,  85
   7.1414 , 0.599744 , 0.001032 ,  86
   7.1414 , 0.599638 , 0.001032 ,  87
   7.1414 , 0.599475 , 0.001032 ,  88
   7.1414 , 0.599626 , 0.001032 ,  89
   7.1414 , 0.599497 , 0.001032 ,  90
   7.1414 , 0.599545 , 0.001032 ,  91
   7.1414 , 0.599460 , 0.001032 ,  92
   7.1414 , 0.599541 , 0.001032 ,  93
   7.1414 , 0.599505 , 0.001032 ,  94
   7.1414 , 0.599615 , 0.001032 ,  95
   7.1414 , 0.599365 , 0.001032 ,  96
   7.1414 , 0.599555 , 0.001032 ,  97
   7.1414 , 0.599429 , 0.001032 ,  98
   7.1414 , 0.599473 , 0.001032 ,  99
   7.1414 , 0.599707 , 0.001032 , 100
   7.2111 , 0.603321 , 0.001056 ,   0
   7.2111 , 0.603479 , 0.001056 ,   1
   7.2111 , 0.603237 , 0.001056 ,   2
   7.2111 , 0.603200 , 0.001056 ,   3
   7.2111 , 0.603509 , 0.001056 ,   4
   7.2111 , 0.603389 , 0.001056 ,   5
   7.2111 , 0.603364 , 0.001056 ,   6
   7.2111 , 0.603409 , 0.001056 ,   7
   7.2111 , 0.603317 , 0.001056 ,   8
   7.2111 , 0.603317 , 0.001056 ,   9
   7.2111 , 0.603421 , 0.001056 ,  10
   7.2111 , 0.603410 , 0.001056 ,  11
   7.2111 , 0.603119 , 0.001056 ,  12
   7.2111 , 0.603294 , 0.001056 ,  13
   7.2111 , 0.603279 , 0.001056 ,  14
   7.2111 , 0.603368 , 0.001056 ,  15
   7.2111 , 0.603069 , 0.001056 ,  16
   7.2111 , 0.603266 , 0.001056 ,  17
   7.2111 , 0.603278 , 0.001056 ,  18
   7.2111 , 0.603310 , 0.001056 ,  19
   7.2111 , 0.603226 , 0.001056 ,  20
   7.2111 , 0.603200 , 0.001056 ,  21
   7.2111 , 0.603115 , 0.001056 ,  22
   7.2111 , 0.603300 , 0.001056 ,  23
   7.2111 , 0.603391 , 0.001056 ,  24
   7.2111 , 0.603425 , 0.001056 ,  25
   7.2111 , 0.603329 , 0.001056 ,  26
   7.2111 , 0.603228 , 0.001056 ,  27
   7.2111 , 0.603527 , 0.001056 ,  28
   7.2111 , 0.603383 , 0.001056 ,  29
   7.2111 , 0.603316 , 0.001056 ,  30
   7.2111 , 0.603257 , 0.001056 ,  31
   7.2111 , 0.603304 , 0.001056 ,  32
   7.2111 , 0.603284 , 0.001056 ,  33
   7.2111 , 0.603452 , 0.001056 ,  34
   7.2111 , 0.603509 , 0.001056 ,  35
   7.2111 , 0.603445 , 0.001056 ,  36
   7.2111 , 0.603325 , 0.001056 ,  37
   7.2111 , 0.603358 , 0.001056 ,  38
   7.2111 , 0.603403 , 0.001056 ,  39
   7.2111 , 0.603139 , 0.001056 ,  40
   7.2111 , 0.603324 , 0.001056 ,  41
   7.2111 , 0.603445 , 0.001056 ,  42
   7.2111 , 0.603201 , 0.001056 ,  43
   7.2111 , 0.603361 , 0.001056 ,  44
   7.2111 , 0.603194 , 0.001056 ,  45
   7.2111 , 0.603367 , 0.001056 ,  46
   7.2111 , 0.603102 , 0.001056 ,  47
   7.2111 , 0.603366 , 0.001056 ,  48
   7.2111 , 0.603293 , 0.001056 ,  49
   7.2111 , 0.603176 , 0.001056 ,  50
   7.2111 , 0.603304 , 0.001056 ,  51
   7.2111 , 0.603262 , 0.001056 ,  52
   7.2111 , 0.603325 , 0.001056 ,  53
   7.2111 , 0.603398 , 0.001056 ,  54
   7.2111 , 0.603361 , 0.001056 ,  55
   7.2111 , 0.603147 , 0.001056 ,  56
   7.2111 , 0.603166 , 0.001056 ,  57
   7.2111 , 0.603353 , 0.001056 ,  58
   7.2111 , 0.603319 , 0.001056 ,  59
   7.2111 , 0.603285 , 0.001056 ,  60
   7.2111 , 0.603365 , 0.001056 ,  61
   7.2111 , 0.603219 , 0.001056 ,  62
   7.2111 , 0.603410 , 0.001056 ,  63
   7.2111 , 0.603392 , 0.001056 ,  64
   7.2111 , 0.603271 , 0.001056 ,  65
   7.2111 , 0.603147 , 0.001056 ,  66
   7.2111 , 0.603124 , 0.001056 ,  67
   7.2111 , 0.603310 , 0.001056 ,  68
   7.2111 , 0.603508 , 0.001056 ,  69
   7.2111 , 0.603437 , 0.001056 ,  70
   7.2111 , 0.603279 , 0.001056 ,  71
   7.2111 , 0.603295 , 0.001056 ,  72
   7.2111 , 0.603403 , 0.001056 ,  73
   7.2111 , 0.603175 , 0.001056 ,  74
   7.2111 , 0.603249 , 0.001056 ,  75
   7.2111 , 0.603343 , 0.001056 ,  76
   7.2111 , 0.603459 , 0.001056 ,  77
   7.2111 , 0.603303 , 0.001056 ,  78
   7.2111 , 0.603437 , 0.001056 ,  79
   7.2111 , 0.603266 , 0.001056 ,  80
   7.2111 , 0.603471 , 0.001056 ,  81
   7.2111 , 0.603280 , 0.001056 ,  82
   7.2111 , 0.603294 , 0.001056 ,  83
   7.2111 , 0.603443 , 0.001056 ,  84
   7.2111 , 0.603450 , 0.001056 ,  85
   7.2111 , 0.603501 , 0.001056 ,  86
   7.2111 , 0.603570 , 0.001056 ,  87
   7.2111 , 0.603287 , 0.001056 ,  88
   7.2111 , 0.603358 , 0.001056 ,  89
   7.2111 , 0.603270 , 0.001056 ,  90
   7.2111 , 0.603317 , 0.001056 ,  91
   7.2111 , 0.603204 , 0.001056 ,  92
   7.2111 , 0.603308 , 0.001056 ,  93
   7.2111 , 0.603296 , 0.001056 ,  94
   7.2111 , 0.603392 , 0.001056 ,  95
   7.2111 , 0.603140 , 0.001056 ,  96
   7.2111 , 0.603339 , 0.001056 ,  97
   7.2111 , 0.603268 , 0.001056 ,  98
   7.2111 , 0.603319 , 0.001056 ,  99
   7.2111 , 0.603451 , 0.001056 , 100
   7.2801 , 0.606323 , 0.001057 ,   0
   7.2801 , 0.606454 , 0.001057 ,   1
   7.2801 , 0.606312 , 0.001057 ,   2
   7.2801 , 0.606134 , 0.001057 ,   3
   7.2801 , 0.606460 , 0.001057 ,   4
   7.2801 , 0.606416 , 0.001057 ,   5
   7.2801 , 0.606308 , 0.001057 ,   6
   7.2801 , 0.606346 , 0.001057 ,   7
   7.2801 , 0.606370 , 0.001057 ,   8
   7.2801 , 0.606307 , 0.001057 ,   9
   7.2801 , 0.606451 , 0.001057 ,  10
   7.2801 , 0.606487 , 0.001057 ,  11
   7.2801 , 0.606104 , 0.001057 ,  12
   7.2801 , 0.606364 , 0.001057 ,  13
   7.2801 , 0.606325 , 0.001057 ,  14
   7.2801 , 0.606384 , 0.001057 ,  15
   7.2801 , 0.606072 , 0.001057 ,  16
   7.2801 , 0.606359 , 0.001057 ,  17
   7.2801 , 0.606325 , 0.001057 ,  18
   7.2801 , 0.606202 , 0.001057 ,  19
   7.2801 , 0.606286 , 0.001057 ,  20
   7.2801 , 0.606230 , 0.001057 ,  21
   7.2801 , 0.606143 , 0.001057 ,  22
   7.2801 , 0.606303 , 0.001057 ,  23
   7.2801 , 0.606323 , 0.001057 ,  24
   7.2801 , 0.606479 , 0.001057 ,  25
   7.2801 , 0.606226 , 0.001057 ,  26
   7.2801 , 0.606147 , 0.001057 ,  27
   7.2801 , 0.606531 , 0.001057 ,  28
   7.2801 , 0.606378 , 0.001057 ,  29
   7.2801 , 0.606274 , 0.001057 ,  30
   7.2801 , 0.606306 , 0.001057 ,  31
   7.2801 , 0.606267 , 0.001057 ,  32
   7.2801 , 0.606293 , 0.001057 ,  33
   7.2801 , 0.606369 , 0.001057 ,  34
   7.2801 , 0.606428 , 0.001057 ,  35
   7.2801 , 0.606438 , 0.001057 ,  36
   7.2801 , 0.606312 , 0.001057 ,  37
   7.2801 , 0.606339 , 0.001057 ,  38
   7.2801 , 0.606398 , 0.001057 ,  39
   7.2801 , 0.606166 , 0.001057 ,  40
   7.2801 , 0.606365 , 0.001057 ,  41
   7.2801 , 0.606543 , 0.001057 ,  42
   7.2801 , 0.606169 , 0.001057 ,  43
   7.2801 , 0.606349 , 0.001057 ,  44
   7.2801 , 0.606208 , 0.001057 ,  45
   7.2801 , 0.606458 , 0.001057 ,  46
   7.2801 , 0.606155 , 0.001057 ,  47
   7.2801 , 0.606323 , 0.001057 ,  48
   7.2801 , 0.606374 , 0.001057 ,  49
   7.2801 , 0.606139 , 0.001057 ,  50
   7.2801 , 0.606259 , 0.001057 ,  51
   7.2801 , 0.606301 , 0.001057 ,  52
   7.2801 , 0.606356 , 0.001057 ,  53
   7.2801 , 0.606428 , 0.001057 ,  54
   7.2801 , 0.606449 , 0.001057 ,  55
   7.2801 , 0.606185 , 0.001057 ,  56
   7.2801 , 0.606198 , 0.001057 ,  57
   7.2801 , 0.606297 , 0.001057 ,  58
   7.2801 , 0.606361 , 0.001057 ,  59
   7.2801 , 0.606224 , 0.001057 ,  60
   7.2801 , 0.606173 , 0.001057 ,  61
   7.2801 , 0.606329 , 0.001057 ,  62
   7.2801 , 0.606443 , 0.001057 ,  63
   7.2801 , 0.606453 , 0.001057 ,  64
   7.2801 , 0.606224 , 0.001057 ,  65
   7.2801 , 0.606150 , 0.001057 ,  66
   7.2801 , 0.606182 , 0.001057 ,  67
   7.2801 , 0.606346 , 0.001057 ,  68
   7.2801 , 0.606448 , 0.001057 ,  69
   7.2801 , 0.606449 , 0.001057 ,  70
   7.2801 , 0.606260 , 0.001057 ,  71
   7.2801 , 0.606273 , 0.001057 ,  72
   7.2801 , 0.606434 , 0.001057 ,  73
   7.2801 , 0.606179 , 0.001057 ,  74
   7.2801 , 0.606255 , 0.001057 ,  75
   7.2801 , 0.606375 , 0.001057 ,  76
   7.2801 , 0.606438 , 0.001057 ,  77
   7.2801 , 0.606312 , 0.001057 ,  78
   7.2801 , 0.606417 , 0.001057 ,  79
   7.2801 , 0.606367 , 0.001057 ,  80
   7.2801 , 0.606475 , 0.001057 ,  81
   7.2801 , 0.606399 , 0.001057 ,  82
   7.2801 , 0.606255 , 0.001057 ,  83
   7.2801 , 0.606403 , 0.001057 ,  84
   7.2801 , 0.606393 , 0.001057 ,  85
   7.2801 , 0.606494 , 0.001057 ,  86
   7.2801 , 0.606459 , 0.001057 ,  87
   7.2801 , 0.606246 , 0.001057 ,  88
   7.2801 , 0.606371 , 0.001057 ,  89
   7.2801 , 0.606276 , 0.001057 ,  90
   7.2801 , 0.606345 , 0.001057 ,  91
   7.2801 , 0.606232 , 0.001057 ,  92
   7.2801 , 0.606265 , 0.001057 ,  93
   7.2801 , 0.606308 , 0.001057 ,  94
   7.2801 , 0.606394 , 0.001057 ,  95
   7.2801 , 0.606159 , 0.001057 ,  96
   7.2801 , 0.606314 , 0.001057 ,  97
   7.2801 , 0.606272 , 0.001057 ,  98
   7.2801 , 0.606270 , 0.001057 ,  99
   7.2801 , 0.606473 , 0.001057 , 100
   7.3485 , 0.607751 , 0.001282 ,   0
   7.3485 , 0.607823 , 0.001282 ,   1
   7.3485 , 0.607782 , 0.001282 ,   2
   7.3485 , 0.607502 , 0.001282 ,   3
   7.3485 , 0.607935 , 0.001282 ,   4
   7.3485 , 0.607908 , 0.001282 ,   5
   7.3485 , 0.607646 , 0.001282 ,   6
   7.3485 , 0.607877 , 0.001282 ,   7
   7.3485 , 0.607675 , 0.001282 ,   8
   7.3485 , 0.607876 , 0.001282 ,   9
   7.3485 , 0.607832 , 0.001282 ,  10
   7.3485 , 0.608004 , 0.001282 ,  11
   7.3485 , 0.607395 , 0.001282 ,  12
   7.3485 , 0.607751 , 0.001282 ,  13
   7.3485 , 0.607799 , 0.001282 ,  14
   7.3485 , 0.607766 , 0.001282 ,  15
   7.3485 , 0.607494 , 0.001282 ,  16
   7.3485 , 0.607847 , 0.001282 ,  17
   7.3485 , 0.607650 , 0.001282 ,  18
   7.3485 , 0.607627 , 0.001282 ,  19
   7.3485 , 0.607727 , 0.001282 ,  20
   7.3485 , 0.607613 , 0.001282 ,  21
   7.3485 , 0.607532 , 0.001282 ,  22
   7.3485 , 0.607783 , 0.001282 ,  23
   7.3485 , 0.607640 , 0.001282 ,  24
   7.3485 , 0.607901 , 0.001282 ,  25
   7.3485 , 0.607657 , 0.001282 ,  26
   7.3485 , 0.607648 , 0.001282 ,  27
   7.3485 , 0.607924 , 0.001282 ,  28
   7.3485 , 0.607892 , 0.001282 ,  29
   7.3485 , 0.607716 , 0.001282 ,  30
   7.3485 , 0.607760 , 0.001282 ,  31
   7.3485 , 0.607751 , 0.001282 ,  32
   7.3485 , 0.607633 , 0.001282 ,  33
   7.3485 , 0.607788 , 0.001282 ,  34
   7.3485 , 0.607857 , 0.001282 ,  35
   7.3485 , 0.607825 , 0.001282 ,  36
   7.3485 , 0.607860 , 0.001282 ,  37
   7.3485 , 0.607605 , 0.001282 ,  38
   7.3485 , 0.607721 , 0.001282 ,  39
   7.3485 , 0.607709 , 0.001282 ,  40
   7.3485 , 0.607732 , 0.001282 ,  41
   7.3485 , 0.607986 , 0.001282 ,  42
   7.3485 , 0.607688 , 0.001282 ,  43
   7.3485 , 0.607797 , 0.001282 ,  44
   7.3485 , 0.607570 , 0.001282 ,  45
   7.3485 , 0.607887 , 0.001282 ,  46
   7.3485 , 0.607527 , 0.001282 ,  47
   7.3485 , 0.607750 , 0.001282 ,  48
   7.3485 , 0.607732 , 0.001282 ,  49
   7.3485 , 0.607480 , 0.001282 ,  50
   7.3485 , 0.607611 , 0.001282 ,  51
   7.3485 , 0.607760 , 0.001282 ,  52
   7.3485 , 0.607812 , 0.001282 ,  53
   7.3485 , 0.607852 , 0.001282 ,  54
   7.3485 , 0.607795 , 0.001282 ,  55
   7.3485 , 0.607655 , 0.001282 ,  56
   7.3485 , 0.607704 , 0.001282 ,  57
   7.3485 , 0.607730 , 0.001282 ,  58
   7.3485 , 0.607839 , 0.001282 ,  59
   7.3485 , 0.607738 , 0.001282 ,  60
   7.3485 , 0.607514 , 0.001282 ,  61
   7.3485 , 0.607657 , 0.001282 ,  62
   7.3485 , 0.607958 , 0.001282 ,  63
   7.3485 , 0.607899 , 0.001282 ,  64
   7.3485 , 0.607587 , 0.001282 ,  65
   7.3485 , 0.607619 , 0.001282 ,  66
   7.3485 , 0.607621 , 0.001282 ,  67
   7.3485 , 0.607775 , 0.001282 ,  68
   7.3485 , 0.607972 , 0.001282 ,  69
   7.3485 , 0.607849 , 0.001282 ,  70
   7.3485 , 0.607701 , 0.001282 ,  71
   7.3485 , 0.607697 , 0.001282 ,  72
   7.3485 , 0.607898 , 0.001282 ,  73
   7.3485 , 0.607619 , 0.001282 ,  74
   7.3485 , 0.607720 , 0.001282 ,  75
   7.3485 , 0.607733 , 0.001282 ,  76
   7.3485 , 0.607855 , 0.001282 ,  77
   7.3485 , 0.607782 , 0.001282 ,  78
   7.3485 , 0.607888 , 0.001282 ,  79
   7.3485 , 0.607757 , 0.001282 ,  80
   7.3485 , 0.607944 , 0.001282 ,  81
   7.3485 , 0.607936 , 0.001282 ,  82
   7.3485 , 0.607598 , 0.001282 ,  83
   7.3485 , 0.607875 , 0.001282 ,  84
   7.3485 , 0.607808 , 0.001282 ,  85
   7.3485 , 0.607978 , 0.001282 ,  86
   7.3485 , 0.607892 , 0.001282 ,  87
   7.3485 , 0.607538 , 0.001282 ,  88
   7.3485 , 0.607776 , 0.001282 ,  89
   7.3485 , 0.607650 , 0.001282 ,  90
   7.3485 , 0.607730 , 0.001282 ,  91
   7.3485 , 0.607687 , 0.001282 ,  92
   7.3485 , 0.607756 , 0.001282 ,  93
   7.3485 , 0.607759 , 0.001282 ,  94
   7.3485 , 0.607805 , 0.001282 ,  95
   7.3485 , 0.607675 , 0.001282 ,  96
   7.3485 , 0.607663 , 0.001282 ,  97
   7.3485 , 0.607707 , 0.001282 ,  98
   7.3485 , 0.607692 , 0.001282 ,  99
   7.3485 , 0.607953 , 0.001282 , 100
   7.4833 , 0.614259 , 0.001368 ,   0
   7.4833 , 0.614376 , 0.001368 ,   1
   7.4833 , 0.614303 , 0.001368 ,   2
   7.4833 , 0.614051 , 0.001368 ,   3
   7.4833 , 0.614505 , 0.001368 ,   4
   7.4833 , 0.614399 , 0.001368 ,   5
   7.4833 , 0.614190 , 0.001368 ,   6
   7.4833 , 0.614479 , 0.001368 ,   7
   7.4833 , 0.614125 , 0.001368 ,   8
   7.4833 , 0.614450 , 0.001368 ,   9
   7.4833 , 0.614364 , 0.001368 ,  10
   7.4833 , 0.614500 , 0.001368 ,  11
   7.4833 , 0.613859 , 0.001368 ,  12
   7.4833 , 0.614189 , 0.001368 ,  13
   7.4833 , 0.614246 , 0.001368 ,  14
   7.4833 , 0.614274 , 0.001368 ,  15
   7.4833 , 0.614048 , 0.001368 ,  16
   7.4833 , 0.614346 , 0.001368 ,  17
   7.4833 , 0.614151 , 0.001368 ,  18
   7.4833 , 0.614155 , 0.001368 ,  19
   7.4833 , 0.614205 , 0.001368 ,  20
   7.4833 , 0.614147 , 0.001368 ,  21
   7.4833 , 0.614017 , 0.001368 ,  22
   7.4833 , 0.614227 , 0.001368 ,  23
   7.4833 , 0.614206 , 0.001368 ,  24
   7.4833 , 0.614376 , 0.001368 ,  25
   7.4833 , 0.614216 , 0.001368 ,  26
   7.4833 , 0.614147 , 0.001368 ,  27
   7.4833 , 0.614474 , 0.001368 ,  28
   7.4833 , 0.614377 , 0.001368 ,  29
   7.4833 , 0.614215 , 0.001368 ,  30
   7.4833 , 0.614329 , 0.001368 ,  31
   7.4833 , 0.614258 , 0.001368 ,  32
   7.4833 , 0.614101 , 0.001368 ,  33
   7.4833 , 0.614376 , 0.001368 ,  34
   7.4833 , 0.614387 , 0.001368 ,  35
   7.4833 , 0.614326 , 0.001368 ,  36
   7.4833 , 0.614375 , 0.001368 ,  37
   7.4833 , 0.614098 , 0.001368 ,  38
   7.4833 , 0.614236 , 0.001368 ,  39
   7.4833 , 0.614173 , 0.001368 ,  40
   7.4833 , 0.614210 , 0.001368 ,  41
   7.4833 , 0.614485 , 0.001368 ,  42
   7.4833 , 0.614286 , 0.001368 ,  43
   7.4833 , 0.614369 , 0.001368 ,  44
   7.4833 , 0.614053 , 0.001368 ,  45
   7.4833 , 0.614269 , 0.001368 ,  46
   7.4833 , 0.614030 , 0.001368 ,  47
   7.4833 , 0.614295 , 0.001368 ,  48
   7.4833 , 0.614232 , 0.001368 ,  49
   7.4833 , 0.613951 , 0.001368 ,  50
   7.4833 , 0.614142 , 0.001368 ,  51
   7.4833 , 0.614309 , 0.001368 ,  52
   7.4833 , 0.614341 , 0.001368 ,  53
   7.4833 , 0.614358 , 0.001368 ,  54
   7.4833 , 0.614247 , 0.001368 ,  55
   7.4833 , 0.614174 , 0.001368 ,  56
   7.4833 , 0.614206 , 0.001368 ,  57
   7.4833 , 0.614285 , 0.001368 ,  58
   7.4833 , 0.614380 , 0.001368 ,  59
   7.4833 , 0.614240 , 0.001368 ,  60
   7.4833 , 0.614050 , 0.001368 ,  61
   7.4833 , 0.614131 , 0.001368 ,  62
   7.4833 , 0.614461 , 0.001368 ,  63
   7.4833 , 0.614320 , 0.001368 ,  64
   7.4833 , 0.614058 , 0.001368 ,  65
   7.4833 , 0.614108 , 0.001368 ,  66
   7.4833 , 0.614080 , 0.001368 ,  67
   7.4833 , 0.614251 , 0.001368 ,  68
   7.4833 , 0.614558 , 0.001368 ,  69
   7.4833 , 0.614353 , 0.001368 ,  70
   7.4833 , 0.614193 , 0.001368 ,  71
   7.4833 , 0.614254 , 0.001368 ,  72
   7.4833 , 0.614451 , 0.001368 ,  73
   7.4833 , 0.614141 , 0.001368 ,  74
   7.4833 , 0.614197 , 0.001368 ,  75
   7.4833 , 0.614203 , 0.001368 ,  76
   7.4833 , 0.614343 , 0.001368 ,  77
   7.4833 , 0.614323 , 0.001368 ,  78
   7.4833 , 0.614383 , 0.001368 ,  79
   7.4833 , 0.614241 , 0.001368 ,  80
   7.4833 , 0.614446 , 0.001368 ,  81
   7.4833 , 0.614386 , 0.001368 ,  82
   7.4833 , 0.614074 , 0.001368 ,  83
   7.4833 , 0.614388 , 0.001368 ,  84
   7.4833 , 0.614309 , 0.001368 ,  85
   7.4833 , 0.614455 , 0.001368 ,  86
   7.4833 , 0.614488 , 0.001368 ,  87
   7.4833 , 0.614095 , 0.001368 ,  88
   7.4833 , 0.614270 , 0.001368 ,  89
   7.4833 , 0.614128 , 0.001368 ,  90
   7.4833 , 0.614201 , 0.001368 ,  91
   7.4833 , 0.614166 , 0.001368 ,  92
   7.4833 , 0.614273 , 0.001368 ,  93
   7.4833 , 0.614295 , 0.001368 ,  94
   7.4833 , 0.614377 , 0.001368 ,  95
   7.4833 , 0.614193 , 0.001368 ,  96
   7.4833 , 0.614203 , 0.001368 ,  97
   7.4833 , 0.614226 , 0.001368 ,  98
   7.4833 , 0.614171 , 0.001368 ,  99
   7.4833 , 0.614481 , 0.001368 , 100
   7.5498 , 0.615228 , 0.001520 ,   0
   7.5498 , 0.615249 , 0.001520 ,   1
   7.5498 , 0.615387 , 0.001520 ,   2
   7.5498 , 0.614923 , 0.001520 ,   3
   7.5498 , 0.615493 , 0.001520 ,   4
   7.5498 , 0.615445 , 0.001520 ,   5
   7.5498 , 0.615102 , 0.001520 ,   6
   7.5498 , 0.615406 , 0.001520 ,   7
   7.5498 , 0.615129 , 0.001520 ,   8
   7.5498 , 0.615415 , 0.001520 ,   9
   7.5498 , 0.615297 , 0.001520 ,  10
   7.5498 , 0.615512 , 0.001520 ,  11
   7.5498 , 0.614909 , 0.001520 ,  12
   7.5498 , 0.615328 , 0.001520 ,  13
   7.5498 , 0.615351 , 0.001520 ,  14
   7.5498 , 0.615234 , 0.001520 ,  15
   7.5498 , 0.614859 , 0.001520 ,  16
   7.5498 , 0.615366 , 0.001520 ,  17
   7.5498 , 0.615074 , 0.001520 ,  18
   7.5498 , 0.615127 , 0.001520 ,  19
   7.5498 , 0.615235 , 0.001520 ,  20
   7.5498 , 0.615001 , 0.001520 ,  21
   7.5498 , 0.614975 , 0.001520 ,  22
   7.5498 , 0.615347 , 0.001520 ,  23
   7.5498 , 0.615172 , 0.001520 ,  24
   7.5498 , 0.615389 , 0.001520 ,  25
   7.5498 , 0.615024 , 0.001520 ,  26
   7.5498 , 0.615195 , 0.001520 ,  27
   7.5498 , 0.615307 , 0.001520 ,  28
   7.5498 , 0.615294 , 0.001520 ,  29
   7.5498 , 0.615154 , 0.001520 ,  30
   7.5498 , 0.615195 , 0.001520 ,  31
   7.5498 , 0.615220 , 0.001520 ,  32
   7.5498 , 0.615033 , 0.001520 ,  33
   7.5498 , 0.615209 , 0.001520 ,  34
   7.5498 , 0.615342 , 0.001520 ,  35
   7.5498 , 0.615350 , 0.001520 ,  36
   7.5498 , 0.615309 , 0.001520 ,  37
   7.5498 , 0.615090 , 0.001520 ,  38
   7.5498 , 0.615177 , 0.001520 ,  39
   7.5498 , 0.615200 , 0.001520 ,  40
   7.5498 , 0.615133 , 0.001520 ,  41
   7.5498 , 0.615551 , 0.001520 ,  42
   7.5498 , 0.615214 , 0.001520 ,  43
   7.5498 , 0.615281 , 0.001520 ,  44
   7.5498 , 0.615029 , 0.001520 ,  45
   7.5498 , 0.615393 , 0.001520 ,  46
   7.5498 , 0.615020 , 0.001520 ,  47
   7.5498 , 0.615220 , 0.001520 ,  48
   7.5498 , 0.615235 , 0.001520 ,  49
   7.5498 , 0.614970 , 0.001520 ,  50
   7.5498 , 0.615089 , 0.001520 ,  51
   7.5498 , 0.615219 , 0.001520 ,  52
   7.5498 , 0.615245 , 0.001520 ,  53
   7.5498 , 0.615252 , 0.001520 ,  54
   7.5498 , 0.615160 , 0.001520 ,  55
   7.5498 , 0.615161 , 0.001520 ,  56
   7.5498 , 0.615183 , 0.001520 ,  57
   7.5498 , 0.615115 , 0.001520 ,  58
   7.5498 , 0.615342 , 0.001520 ,  59
   7.5498 , 0.615246 , 0.001520 ,  60
   7.5498 , 0.615024 , 0.001520 ,  61
   7.5498 , 0.615076 , 0.001520 ,  62
   7.5498 , 0.615460 , 0.001520 ,  63
   7.5498 , 0.615421 , 0.001520 ,  64
   7.5498 , 0.614979 , 0.001520 ,  65
   7.5498 , 0.615020 , 0.001520 ,  66
   7.5498 , 0.615136 , 0.001520 ,  67
   7.5498 , 0.615321 , 0.001520 ,  68
   7.5498 , 0.615502 , 0.001520 ,  69
   7.5498 , 0.615383 , 0.001520 ,  70
   7.5498 , 0.615178 , 0.001520 ,  71
   7.5498 , 0.615164 , 0.001520 ,  72
   7.5498 , 0.615321 , 0.001520 ,  73
   7.5498 , 0.615104 , 0.001520 ,  74
   7.5498 , 0.615244 , 0.001520 ,  75
   7.5498 , 0.615311 , 0.001520 ,  76
   7.5498 , 0.615353 , 0.001520 ,  77
   7.5498 , 0.615396 , 0.001520 ,  78
   7.5498 , 0.615405 , 0.001520 ,  79
   7.5498 , 0.615288 , 0.001520 ,  80
   7.5498 , 0.615441 , 0.001520 ,  81
   7.5498 , 0.615386 , 0.001520 ,  82
   7.5498 , 0.615078 , 0.001520 ,  83
   7.5498 , 0.615376 , 0.001520 ,  84
   7.5498 , 0.615253 , 0.001520 ,  85
   7.5498 , 0.615473 , 0.001520 ,  86
   7.5498 , 0.615382 , 0.001520 ,  87
   7.5498 , 0.614963 , 0.001520 ,  88
   7.5498 , 0.615153 , 0.001520 ,  89
   7.5498 , 0.615075 , 0.001520 ,  90
   7.5498 , 0.615071 , 0.001520 ,  91
   7.5498 , 0.615200 , 0.001520 ,  92
   7.5498 , 0.615262 , 0.001520 ,  93
   7.5498 , 0.615228 , 0.001520 ,  94
   7.5498 , 0.615321 , 0.001520 ,  95
   7.5498 , 0.615260 , 0.001520 ,  96
   7.5498 , 0.615019 , 0.001520 ,  97
   7.5498 , 0.615144 , 0.001520 ,  98
   7.5498 , 0.615198 , 0.001520 ,  99
   7.5498 , 0.615419 , 0.001520 , 100
   7.6158 , 0.622114 , 0.001242 ,   0
   7.6158 , 0.622197 , 0.001242 ,   1
   7.6158 , 0.622081 , 0.001242 ,   2
   7.6158 , 0.621885 , 0.001242 ,   3
   7.6158 , 0.622166 , 0.001242 ,   4
   7.6158 , 0.622244 , 0.001242 ,   5
   7.6158 , 0.622082 , 0.001242 ,   6
   7.6158 , 0.622069 , 0.001242 ,   7
   7.6158 , 0.622166 , 0.001242 ,   8
   7.6158 , 0.622018 , 0.001242 ,   9
   7.6158 , 0.622267 , 0.001242 ,  10
   7.6158 , 0.622261 , 0.001242 ,  11
   7.6158 , 0.621932 , 0.001242 ,  12
   7.6158 , 0.622159 , 0.001242 ,  13
   7.6158 , 0.622142 , 0.001242 ,  14
   7.6158 , 0.622150 , 0.001242 ,  15
   7.6158 , 0.621815 , 0.001242 ,  16
   7.6158 , 0.622134 , 0.001242 ,  17
   7.6158 , 0.622148 , 0.001242 ,  18
   7.6158 , 0.621966 , 0.001242 ,  19
   7.6158 , 0.622092 , 0.001242 ,  20
   7.6158 , 0.621941 , 0.001242 ,  21
   7.6158 , 0.621925 , 0.001242 ,  22
   7.6158 , 0.622107 , 0.001242 ,  23
   7.6158 , 0.622126 , 0.001242 ,  24
   7.6158 , 0.622290 , 0.001242 ,  25
   7.6158 , 0.622067 , 0.001242 ,  26
   7.6158 , 0.621931 , 0.001242 ,  27
   7.6158 , 0.622392 , 0.001242 ,  28
   7.6158 , 0.622101 , 0.001242 ,  29
   7.6158 , 0.622026 , 0.001242 ,  30
   7.6158 , 0.622047 , 0.001242 ,  31
   7.6158 , 0.622076 , 0.001242 ,  32
   7.6158 , 0.622191 , 0.001242 ,  33
   7.6158 , 0.622201 , 0.001242 ,  34
   7.6158 , 0.622249 , 0.001242 ,  35
   7.6158 , 0.622321 , 0.001242 ,  36
   7.6158 , 0.622096 , 0.001242 ,  37
   7.6158 , 0.622283 , 0.001242 ,  38
   7.6158 , 0.622263 , 0.001242 ,  39
   7.6158 , 0.621852 , 0.001242 ,  40
   7.6158 , 0.622155 , 0.001242 ,  41
   7.6158 , 0.622359 , 0.001242 ,  42
   7.6158 , 0.621949 , 0.001242 ,  43
   7.6158 , 0.622130 , 0.001242 ,  44
   7.6158 , 0.622055 , 0.001242 ,  45
   7.6158 , 0.622273 , 0.001242 ,  46
   7.6158 , 0.621998 , 0.001242 ,  47
   7.6158 , 0.622112 , 0.001242 ,  48
   7.6158 , 0.622213 , 0.001242 ,  49
   7.6158 , 0.622058 , 0.001242 ,  50
   7.6158 , 0.622057 , 0.001242 ,  51
   7.6158 , 0.622036 , 0.001242 ,  52
   7.6158 , 0.622167 , 0.001242 ,  53
   7.6158 , 0.622176 , 0.001242 ,  54
   7.6158 , 0.622247 , 0.001242 ,  55
   7.6158 , 0.621916 , 0.001242 ,  56
   7.6158 , 0.621966 , 0.001242 ,  57
   7.6158 , 0.622058 , 0.001242 ,  58
   7.6158 , 0.622116 , 0.001242 ,  59
   7.6158 , 0.621909 , 0.001242 ,  60
   7.6158 , 0.622000 , 0.001242 ,  61
   7.6158 , 0.622154 , 0.001242 ,  62
   7.6158 , 0.622194 , 0.001242 ,  63
   7.6158 , 0.622289 , 0.001242 ,  64
   7.6158 , 0.622001 , 0.001242 ,  65
   7.6158 , 0.621887 , 0.001242 ,  66
   7.6158 , 0.621942 , 0.001242 ,  67
   7.6158 , 0.622144 , 0.001242 ,  68
   7.6158 , 0.622252 , 0.001242 ,  69
   7.6158 , 0.622269 , 0.001242 ,  70
   7.6158 , 0.622087 , 0.001242 ,  71
   7.6158 , 0.622096 , 0.001242 ,  72
   7.6158 , 0.622284 , 0.001242 ,  73
   7.6158 , 0.621942 , 0.001242 ,  74
   7.6158 , 0.622056 , 0.001242 ,  75
   7.6158 , 0.622190 , 0.001242 ,  76
   7.6158 , 0.622279 , 0.001242 ,  77
   7.6158 , 0.622155 , 0.001242 ,  78
   7.6158 , 0.622186 , 0.001242 ,  79
   7.6158 , 0.622194 , 0.001242 ,  80
   7.6158 , 0.622339 , 0.001242 ,  81
   7.6158 , 0.622169 , 0.001242 ,  82
   7.6158 , 0.622020 , 0.001242 ,  83
   7.6158 , 0.622119 , 0.001242 ,  84
   7.6158 , 0.622191 , 0.001242 ,  85
   7.6158 , 0.622288 , 0.001242 ,  86
   7.6158 , 0.622264 , 0.001242 ,  87
   7.6158 , 0.622017 , 0.001242 ,  88
   7.6158 , 0.622236 , 0.001242 ,  89
   7.6158 , 0.622072 , 0.001242 ,  90
   7.6158 , 0.622124 , 0.001242 ,  91
   7.6158 , 0.622005 , 0.001242 ,  92
   7.6158 , 0.621988 , 0.001242 ,  93
   7.6158 , 0.622151 , 0.001242 ,  94
   7.6158 , 0.622098 , 0.001242 ,  95
   7.6158 , 0.621893 , 0.001242 ,  96
   7.6158 , 0.622072 , 0.001242 ,  97
   7.6158 , 0.622072 , 0.001242 ,  98
   7.6158 , 0.622166 , 0.001242 ,  99
   7.6158 , 0.622259 , 0.001242 , 100
   7.6811 , 0.622867 , 0.001466 ,   0
   7.6811 , 0.622929 , 0.001466 ,   1
   7.6811 , 0.623002 , 0.001466 ,   2
   7.6811 , 0.622569 , 0.001466 ,   3
   7.6811 , 0.623137 , 0.001466 ,   4
   7.6811 , 0.623021 , 0.001466 ,   5
   7.6811 , 0.622772 , 0.001466 ,   6
   7.6811 , 0.623020 , 0.001466 ,   7
   7.6811 , 0.622722 , 0.001466 ,   8
   7.6811 , 0.623014 , 0.001466 ,   9
   7.6811 , 0.622941 , 0.001466 ,  10
   7.6811 , 0.623127 , 0.001466 ,  11
   7.6811 , 0.622433 , 0.001466 ,  12
   7.6811 , 0.622883 , 0.001466 ,  13
   7.6811 , 0.622890 , 0.001466 ,  14
   7.6811 , 0.622836 , 0.001466 ,  15
   7.6811 , 0.622533 , 0.001466 ,  16
   7.6811 , 0.622992 , 0.001466 ,  17
   7.6811 , 0.622777 , 0.001466 ,  18
   7.6811 , 0.622748 , 0.001466 ,  19
   7.6811 , 0.622809 , 0.001466 ,  20
   7.6811 , 0.622657 , 0.001466 ,  21
   7.6811 , 0.622620 , 0.001466 ,  22
   7.6811 , 0.622950 , 0.001466 ,  23
   7.6811 , 0.622775 , 0.001466 ,  24
   7.6811 , 0.623005 , 0.001466 ,  25
   7.6811 , 0.622728 , 0.001466 ,  26
   7.6811 , 0.622794 , 0.001466 ,  27
   7.6811 , 0.623032 , 0.001466 ,  28
   7.6811 , 0.622900 , 0.001466 ,  29
   7.6811 , 0.622793 , 0.001466 ,  30
   7.6811 , 0.622844 , 0.001466 ,  31
   7.6811 , 0.622921 , 0.001466 ,  32
   7.6811 , 0.622725 , 0.001466 ,  33
   7.6811 , 0.622968 , 0.001466 ,  34
   7.6811 , 0.623023 , 0.001466 ,  35
   7.6811 , 0.622979 , 0.001466 ,  36
   7.6811 , 0.622948 , 0.001466 ,  37
   7.6811 , 0.622806 , 0.001466 ,  38
   7.6811 , 0.622867 , 0.001466 ,  39
   7.6811 , 0.622790 , 0.001466 ,  40
   7.6811 , 0.622875 , 0.001466 ,  41
   7.6811 , 0.623132 , 0.001466 ,  42
   7.6811 , 0.622848 , 0.001466 ,  43
   7.6811 , 0.622936 , 0.001466 ,  44
   7.6811 , 0.622630 , 0.001466 ,  45
   7.6811 , 0.622960 , 0.001466 ,  46
   7.6811 , 0.622630 , 0.001466 ,  47
   7.6811 , 0.622891 , 0.001466 ,  48
   7.6811 , 0.622853 , 0.001466 ,  49
   7.6811 , 0.622677 , 0.001466 ,  50
   7.6811 , 0.622757 , 0.001466 ,  51
   7.6811 , 0.622896 , 0.001466 ,  52
   7.6811 , 0.622941 , 0.001466 ,  53
   7.6811 , 0.622855 , 0.001466 ,  54
   7.6811 , 0.622874 , 0.001466 ,  55
   7.6811 , 0.622774 , 0.001466 ,  56
   7.6811 , 0.622831 , 0.001466 ,  57
   7.6811 , 0.622830 , 0.001466 ,  58
   7.6811 , 0.622991 , 0.001466 ,  59
   7.6811 , 0.622845 , 0.001466 ,  60
   7.6811 , 0.622680 , 0.001466 ,  61
   7.6811 , 0.622792 , 0.001466 ,  62
   7.6811 , 0.623103 , 0.001466 ,  63
   7.6811 , 0.623002 , 0.001466 ,  64
   7.6811 , 0.622614 , 0.001466 ,  65
   7.6811 , 0.622673 , 0.001466 ,  66
   7.6811 , 0.622721 , 0.001466 ,  67
   7.6811 , 0.622895 , 0.001466 ,  68
   7.6811 , 0.623138 , 0.001466 ,  69
   7.6811 , 0.623008 , 0.001466 ,  70
   7.6811 , 0.622824 , 0.001466 ,  71
   7.6811 , 0.622794 , 0.001466 ,  72
   7.6811 , 0.623039 , 0.001466 ,  73
   7.6811 , 0.622781 , 0.001466 ,  74
   7.6811 , 0.622842 , 0.001466 ,  75
   7.6811 , 0.622938 , 0.001466 ,  76
   7.6811 , 0.622984 , 0.001466 ,  77
   7.6811 , 0.622991 , 0.001466 ,  78
   7.6811 , 0.623017 , 0.001466 ,  79
   7.6811 , 0.622882 , 0.001466 ,  80
   7.6811 , 0.623092 , 0.001466 ,  81
   7.6811 , 0.623006 , 0.001466 ,  82
   7.6811 , 0.622648 , 0.001466 ,  83
   7.6811 , 0.623021 , 0.001466 ,  84
   7.6811 , 0.622906 , 0.001466 ,  85
   7.6811 , 0.623127 , 0.001466 ,  86
   7.6811 , 0.623150 , 0.001466 ,  87
   7.6811 , 0.622662 , 0.001466 ,  88
   7.6811 , 0.622861 , 0.001466 ,  89
   7.6811 , 0.622729 , 0.001466 ,  90
   7.6811 , 0.622800 , 0.001466 ,  91
   7.6811 , 0.622772 , 0.001466 ,  92
   7.6811 , 0.622880 , 0.001466 ,  93
   7.6811 , 0.622913 , 0.001466 ,  94
   7.6811 , 0.622892 , 0.001466 ,  95
   7.6811 , 0.622779 , 0.001466 ,  96
   7.6811 , 0.622684 , 0.001466 ,  97
   7.6811 , 0.622786 , 0.001466 ,  98
   7.6811 , 0.622833 , 0.001466 ,  99
   7.6811 , 0.623057 , 0.001466 , 100
   7.8102 , 0.630191 , 0.001454 ,   0
   7.8102 , 0.630360 , 0.001454 ,   1
   7.8102 , 0.630218 , 0.001454 ,   2
   7.8102 , 0.629953 , 0.001454 ,   3
   7.8102 , 0.630529 , 0.001454 ,   4
   7.8102 , 0.630303 , 0.001454 ,   5
   7.8102 , 0.630098 , 0.001454 ,   6
   7.8102 , 0.630422 , 0.001454 ,   7
   7.8102 , 0.630070 , 0.001454 ,   8
   7.8102 , 0.630342 , 0.001454 ,   9
   7.8102 , 0.630347 , 0.001454 ,  10
   7.8102 , 0.630400 , 0.001454 ,  11
   7.8102 , 0.629755 , 0.001454 ,  12
   7.8102 , 0.630166 , 0.001454 ,  13
   7.8102 , 0.630257 , 0.001454 ,  14
   7.8102 , 0.630183 , 0.001454 ,  15
   7.8102 , 0.629938 , 0.001454 ,  16
   7.8102 , 0.630244 , 0.001454 ,  17
   7.8102 , 0.630095 , 0.001454 ,  18
   7.8102 , 0.630148 , 0.001454 ,  19
   7.8102 , 0.630100 , 0.001454 ,  20
   7.8102 , 0.629973 , 0.001454 ,  21
   7.8102 , 0.629967 , 0.001454 ,  22
   7.8102 , 0.630172 , 0.001454 ,  23
   7.8102 , 0.630191 , 0.001454 ,  24
   7.8102 , 0.630324 , 0.001454 ,  25
   7.8102 , 0.630147 , 0.001454 ,  26
   7.8102 , 0.630180 , 0.001454 ,  27
   7.8102 , 0.630409 , 0.001454 ,  28
   7.8102 , 0.630271 , 0.001454 ,  29
   7.8102 , 0.630144 , 0.001454 ,  30
   7.8102 , 0.630154 , 0.001454 ,  31
   7.8102 , 0.630199 , 0.001454 ,  32
   7.8102 , 0.629994 , 0.001454 ,  33
   7.8102 , 0.630316 , 0.001454 ,  34
   7.8102 , 0.630344 , 0.001454 ,  35
   7.8102 , 0.630303 , 0.001454 ,  36
   7.8102 , 0.630280 , 0.001454 ,  37
   7.8102 , 0.630081 , 0.001454 ,  38
   7.8102 , 0.630194 , 0.001454 ,  39
   7.8102 , 0.630035 , 0.001454 ,  40
   7.8102 , 0.630160 , 0.001454 ,  41
   7.8102 , 0.630328 , 0.001454 ,  42
   7.8102 , 0.630188 , 0.001454 ,  43
   7.8102 , 0.630287 , 0.001454 ,  44
   7.8102 , 0.629942 , 0.001454 ,  45
   7.8102 , 0.630170 , 0.001454 ,  46
   7.8102 , 0.629915 , 0.001454 ,  47
   7.8102 , 0.630236 , 0.001454 ,  48
   7.8102 , 0.630172 , 0.001454 ,  49
   7.8102 , 0.629909 , 0.001454 ,  50
   7.8102 , 0.630121 , 0.001454 ,  51
   7.8102 , 0.630179 , 0.001454 ,  52
   7.8102 , 0.630256 , 0.001454 ,  53
   7.8102 , 0.630231 , 0.001454 ,  54
   7.8102 , 0.630089 , 0.001454 ,  55
   7.8102 , 0.630031 , 0.001454 ,  56
   7.8102 , 0.630046 , 0.001454 ,  57
   7.8102 , 0.630248 , 0.001454 ,  58
   7.8102 , 0.630188 , 0.001454 ,  59
   7.8102 , 0.630269 , 0.001454 ,  60
   7.8102 , 0.630106 , 0.001454 ,  61
   7.8102 , 0.630029 , 0.001454 ,  62
   7.8102 , 0.630404 , 0.001454 ,  63
   7.8102 , 0.630264 , 0.001454 ,  64
   7.8102 , 0.630010 , 0.001454 ,  65
   7.8102 , 0.629988 , 0.001454 ,  66
   7.8102 , 0.630069 , 0.001454 ,  67
   7.8102 , 0.630199 , 0.001454 ,  68
   7.8102 , 0.630532 , 0.001454 ,  69
   7.8102 , 0.630320 , 0.001454 ,  70
   7.8102 , 0.630151 , 0.001454 ,  71
   7.8102 , 0.630142 , 0.001454 ,  72
   7.8102 , 0.630361 , 0.001454 ,  73
   7.8102 , 0.630032 , 0.001454 ,  74
   7.8102 , 0.630138 , 0.001454 ,  75
   7.8102 , 0.630229 , 0.001454 ,  76
   7.8102 , 0.630265 , 0.001454 ,  77
   7.8102 , 0.630210 , 0.001454 ,  78
   7.8102 , 0.630340 , 0.001454 ,  79
   7.8102 , 0.630133 , 0.001454 ,  80
   7.8102 , 0.630339 , 0.001454 ,  81
   7.8102 , 0.630204 , 0.001454 ,  82
   7.8102 , 0.630088 , 0.001454 ,  83
   7.8102 , 0.630372 , 0.001454 ,  84
   7.8102 , 0.630340 , 0.001454 ,  85
   7.8102 , 0.630456 , 0.001454 ,  86
   7.8102 , 0.630531 , 0.001454 ,  87
   7.8102 , 0.630064 , 0.001454 ,  88
   7.8102 , 0.630221 , 0.001454 ,  89
   7.8102 , 0.630095 , 0.001454 ,  90
   7.8102 , 0.630179 , 0.001454 ,  91
   7.8102 , 0.630061 , 0.001454 ,  92
   7.8102 , 0.630203 , 0.001454 ,  93
   7.8102 , 0.630200 , 0.001454 ,  94
   7.8102 , 0.630278 , 0.001454 ,  95
   7.8102 , 0.630089 , 0.001454 ,  96
   7.8102 , 0.630111 , 0.001454 ,  97
   7.8102 , 0.630056 , 0.001454 ,  98
   7.8102 , 0.630200 , 0.001454 ,  99
   7.8102 , 0.630433 , 0.001454 , 100
   7.8740 , 0.633088 , 0.001503 ,   0
   7.8740 , 0.633187 , 0.001503 ,   1
   7.8740 , 0.633038 , 0.001503 ,   2
   7.8740 , 0.632864 , 0.001503 ,   3
   7.8740 , 0.633378 , 0.001503 ,   4
   7.8740 , 0.633223 , 0.001503 ,   5
   7.8740 , 0.633053 , 0.001503 ,   6
   7.8740 , 0.633246 , 0.001503 ,   7
   7.8740 , 0.633087 , 0.001503 ,   8
   7.8740 , 0.633238 , 0.001503 ,   9
   7.8740 , 0.633180 , 0.001503 ,  10
   7.8740 , 0.633327 , 0.001503 ,  11
   7.8740 , 0.632653 , 0.001503 ,  12
   7.8740 , 0.633054 , 0.001503 ,  13
   7.8740 , 0.633109 , 0.001503 ,  14
   7.8740 , 0.633098 , 0.001503 ,  15
   7.8740 , 0.632811 , 0.001503 ,  16
   7.8740 , 0.633141 , 0.001503 ,  17
   7.8740 , 0.633021 , 0.001503 ,  18
   7.8740 , 0.633056 , 0.001503 ,  19
   7.8740 , 0.633010 , 0.001503 ,  20
   7.8740 , 0.632851 , 0.001503 ,  21
   7.8740 , 0.632848 , 0.001503 ,  22
   7.8740 , 0.633001 , 0.001503 ,  23
   7.8740 , 0.633028 , 0.001503 ,  24
   7.8740 , 0.633286 , 0.001503 ,  25
   7.8740 , 0.633036 , 0.001503 ,  26
   7.8740 , 0.633000 , 0.001503 ,  27
   7.8740 , 0.633361 , 0.001503 ,  28
   7.8740 , 0.633146 , 0.001503 ,  29
   7.8740 , 0.633117 , 0.001503 ,  30
   7.8740 , 0.633107 , 0.001503 ,  31
   7.8740 , 0.633014 , 0.001503 ,  32
   7.8740 , 0.633022 , 0.001503 ,  33
   7.8740 , 0.633167 , 0.001503 ,  34
   7.8740 , 0.633225 , 0.001503 ,  35
   7.8740 , 0.633182 , 0.001503 ,  36
   7.8740 , 0.633246 , 0.001503 ,  37
   7.8740 , 0.632852 , 0.001503 ,  38
   7.8740 , 0.633096 , 0.001503 ,  39
   7.8740 , 0.632883 , 0.001503 ,  40
   7.8740 , 0.633058 , 0.001503 ,  41
   7.8740 , 0.633267 , 0.001503 ,  42
   7.8740 , 0.633008 , 0.001503 ,  43
   7.8740 , 0.633230 , 0.001503 ,  44
   7.8740 , 0.632975 , 0.001503 ,  45
   7.8740 , 0.633156 , 0.001503 ,  46
   7.8740 , 0.632854 , 0.001503 ,  47
   7.8740 , 0.633071 , 0.001503 ,  48
   7.8740 , 0.633095 , 0.001503 ,  49
   7.8740 , 0.632689 , 0.001503 ,  50
   7.8740 , 0.632998 , 0.001503 ,  51
   7.8740 , 0.633049 , 0.001503 ,  52
   7.8740 , 0.633191 , 0.001503 ,  53
   7.8740 , 0.633237 , 0.001503 ,  54
   7.8740 , 0.633202 , 0.001503 ,  55
   7.8740 , 0.632918 , 0.001503 ,  56
   7.8740 , 0.633027 , 0.001503 ,  57
   7.8740 , 0.633112 , 0.001503 ,  58
   7.8740 , 0.633143 , 0.001503 ,  59
   7.8740 , 0.633038 , 0.001503 ,  60
   7.8740 , 0.633022 , 0.001503 ,  61
   7.8740 , 0.632909 , 0.001503 ,  62
   7.8740 , 0.633359 , 0.001503 ,  63
   7.8740 , 0.633138 , 0.001503 ,  64
   7.8740 , 0.632981 , 0.001503 ,  65
   7.8740 , 0.632892 , 0.001503 ,  66
   7.8740 , 0.632857 , 0.001503 ,  67
   7.8740 , 0.633185 , 0.001503 ,  68
   7.8740 , 0.633369 , 0.001503 ,  69
   7.8740 , 0.633130 , 0.001503 ,  70
   7.8740 , 0.633125 , 0.001503 ,  71
   7.8740 , 0.633113 , 0.001503 ,  72
   7.8740 , 0.633277 , 0.001503 ,  73
   7.8740 , 0.632914 , 0.001503 ,  74
   7.8740 , 0.633047 , 0.001503 ,  75
   7.8740 , 0.633074 , 0.001503 ,  76
   7.8740 , 0.633238 , 0.001503 ,  77
   7.8740 , 0.633113 , 0.001503 ,  78
   7.8740 , 0.633248 , 0.001503 ,  79
   7.8740 , 0.633045 , 0.001503 ,  80
   7.8740 , 0.633313 , 0.001503 ,  81
   7.8740 , 0.633164 , 0.001503 ,  82
   7.8740 , 0.633038 , 0.001503 ,  83
   7.8740 , 0.633176 , 0.001503 ,  84
   7.8740 , 0.633093 , 0.001503 ,  85
   7.8740 , 0.633324 , 0.001503 ,  86
   7.8740 , 0.633394 , 0.001503 ,  87
   7.8740 , 0.633025 , 0.001503 ,  88
   7.8740 , 0.633097 , 0.001503 ,  89
   7.8740 , 0.632873 , 0.001503 ,  90
   7.8740 , 0.633021 , 0.001503 ,  91
   7.8740 , 0.633061 , 0.001503 ,  92
   7.8740 , 0.633019 , 0.001503 ,  93
   7.8740 , 0.633174 , 0.001503 ,  94
   7.8740 , 0.633188 , 0.001503 ,  95
   7.8740 , 0.632863 , 0.001503 ,  96
   7.8740 , 0.633063 , 0.001503 ,  97
   7.8740 , 0.632923 , 0.001503 ,  98
   7.8740 , 0.632982 , 0.001503 ,  99
   7.8740 , 0.633377 , 0.001503 , 100
   8.0000 , 0.638871 , 0.001607 ,   0
   8.0000 , 0.638798 , 0.001607 ,   1
   8.0000 , 0.638957 , 0.001607 ,   2
   8.0000 , 0.638702 , 0.001607 ,   3
   8.0000 , 0.638810 , 0.001607 ,   4
   8.0000 , 0.638761 , 0.001607 ,   5
   8.0000 , 0.638820 , 0.001607 ,   6
   8.0000 , 0.638846 , 0.001607 ,   7
   8.0000 , 0.639077 , 0.001607 ,   8
   8.0000 , 0.638920 , 0.001607 ,   9
   8.0000 , 0.639114 , 0.001607 ,  10
   8.0000 , 0.638983 , 0.001607 ,  11
   8.0000 , 0.638765 , 0.001607 ,  12
   8.0000 , 0.638892 , 0.001607 ,  13
   8.0000 , 0.639180 , 0.001607 ,  14
   8.0000 , 0.639034 , 0.001607 ,  15
   8.0000 , 0.638587 , 0.001607 ,  16
   8.0000 , 0.639044 , 0.001607 ,  17
   8.0000 , 0.638907 , 0.001607 ,  18
   8.0000 , 0.638694 , 0.001607 ,  19
   8.0000 , 0.638901 , 0.001607 ,  20
   8.0000 , 0.638809 , 0.001607 ,  21
   8.0000 , 0.638765 , 0.001607 ,  22
   8.0000 , 0.638828 , 0.001607 ,  23
   8.0000 , 0.638733 , 0.001607 ,  24
   8.0000 , 0.639296 , 0.001607 ,  25
   8.0000 , 0.638755 , 0.001607 ,  26
   8.0000 , 0.638635 , 0.001607 ,  27
   8.0000 , 0.638780 , 0.001607 ,  28
   8.0000 , 0.638894 , 0.001607 ,  29
   8.0000 , 0.638657 , 0.001607 ,  30
   8.0000 , 0.638912 , 0.001607 ,  31
   8.0000 , 0.638844 , 0.001607 ,  32
   8.0000 , 0.638801 , 0.001607 ,  33
   8.0000 , 0.638888 , 0.001607 ,  34
   8.0000 , 0.638706 , 0.001607 ,  35
   8.0000 , 0.639166 , 0.001607 ,  36
   8.0000 , 0.638842 , 0.001607 ,  37
   8.0000 , 0.638925 , 0.001607 ,  38
   8.0000 , 0.638906 , 0.001607 ,  39
   8.0000 , 0.638367 , 0.001607 ,  40
   8.0000 , 0.638969 , 0.001607 ,  41
   8.0000 , 0.639028 , 0.001607 ,  42
   8.0000 , 0.638714 , 0.001607 ,  43
   8.0000 , 0.639052 , 0.001607 ,  44
   8.0000 , 0.638866 , 0.001607 ,  45
   8.0000 , 0.639000 , 0.001607 ,  46
   8.0000 , 0.638905 , 0.001607 ,  47
   8.0000 , 0.638940 , 0.001607 ,  48
   8.0000 , 0.639206 , 0.001607 ,  49
   8.0000 , 0.638881 , 0.001607 ,  50
   8.0000 , 0.638827 , 0.001607 ,  51
   8.0000 , 0.638947 , 0.001607 ,  52
   8.0000 , 0.638942 , 0.001607 ,  53
   8.0000 , 0.639113 , 0.001607 ,  54
   8.0000 , 0.639002 , 0.001607 ,  55
   8.0000 , 0.638805 , 0.001607 ,  56
   8.0000 , 0.638565 , 0.001607 ,  57
   8.0000 , 0.638853 , 0.001607 ,  58
   8.0000 , 0.638875 , 0.001607 ,  59
   8.0000 , 0.638876 , 0.001607 ,  60
   8.0000 , 0.638627 , 0.001607 ,  61
   8.0000 , 0.638885 , 0.001607 ,  62
   8.0000 , 0.639115 , 0.001607 ,  63
   8.0000 , 0.638951 , 0.001607 ,  64
   8.0000 , 0.638766 , 0.001607 ,  65
   8.0000 , 0.638743 , 0.001607 ,  66
   8.0000 , 0.638835 , 0.001607 ,  67
   8.0000 , 0.638995 , 0.001607 ,  68
   8.0000 , 0.638736 , 0.001607 ,  69
   8.0000 , 0.639185 , 0.001607 ,  70
   8.0000 , 0.638735 , 0.001607 ,  71
   8.0000 , 0.638938 , 0.001607 ,  72
   8.0000 , 0.639147 , 0.001607 ,  73
   8.0000 , 0.639029 , 0.001607 ,  74
   8.0000 , 0.638881 , 0.001607 ,  75
   8.0000 , 0.638978 , 0.001607 ,  76
   8.0000 , 0.638859 , 0.001607 ,  77
   8.0000 , 0.638849 , 0.001607 ,  78
   8.0000 , 0.638850 , 0.001607 ,  79
   8.0000 , 0.638898 , 0.001607 ,  80
   8.0000 , 0.639009 , 0.001607 ,  81
   8.0000 , 0.638808 , 0.001607 ,  82
   8.0000 , 0.638589 , 0.001607 ,  83
   8.0000 , 0.638875 , 0.001607 ,  84
   8.0000 , 0.638888 , 0.001607 ,  85
   8.0000 , 0.638744 , 0.001607 ,  86
   8.0000 , 0.638659 , 0.001607 ,  87
   8.0000 , 0.638901 , 0.001607 ,  88
   8.0000 , 0.638978 , 0.001607 ,  89
   8.0000 , 0.638809 , 0.001607 ,  90
   8.0000 , 0.638840 , 0.001607 ,  91
   8.0000 , 0.639000 , 0.001607 ,  92
   8.0000 , 0.638733 , 0.001607 ,  93
   8.0000 , 0.638769 , 0.001607 ,  94
   8.0000 , 0.639073 , 0.001607 ,  95
   8.0000 , 0.638880 , 0.001607 ,  96
   8.0000 , 0.638774 , 0.001607 ,  97
   8.0000 , 0.638355 , 0.001607 ,  98
   8.0000 , 0.638784 , 0.001607 ,  99
   8.0000 , 0.638993 , 0.001607 , 100


==> paper_scales_misc/l48144f211b672m0048m024m286_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.401251 , 0.000022 ,   0
   0.9599 , 0.401253 , 0.000022 ,   1
   0.9599 , 0.401251 , 0.000022 ,   2
   0.9599 , 0.401253 , 0.000022 ,   3
   0.9599 , 0.401248 , 0.000022 ,   4
   0.9599 , 0.401248 , 0.000022 ,   5
   0.9599 , 0.401252 , 0.000022 ,   6
   0.9599 , 0.401252 , 0.000022 ,   7
   0.9599 , 0.401249 , 0.000022 ,   8
   0.9599 , 0.401254 , 0.000022 ,   9
   0.9599 , 0.401248 , 0.000022 ,  10
   0.9599 , 0.401249 , 0.000022 ,  11
   0.9599 , 0.401250 , 0.000022 ,  12
   0.9599 , 0.401252 , 0.000022 ,  13
   0.9599 , 0.401252 , 0.000022 ,  14
   0.9599 , 0.401248 , 0.000022 ,  15
   0.9599 , 0.401250 , 0.000022 ,  16
   0.9599 , 0.401253 , 0.000022 ,  17
   0.9599 , 0.401250 , 0.000022 ,  18
   0.9599 , 0.401256 , 0.000022 ,  19
   0.9599 , 0.401251 , 0.000022 ,  20
   0.9599 , 0.401249 , 0.000022 ,  21
   0.9599 , 0.401254 , 0.000022 ,  22
   0.9599 , 0.401250 , 0.000022 ,  23
   0.9599 , 0.401250 , 0.000022 ,  24
   0.9599 , 0.401246 , 0.000022 ,  25
   0.9599 , 0.401254 , 0.000022 ,  26
   0.9599 , 0.401249 , 0.000022 ,  27
   0.9599 , 0.401251 , 0.000022 ,  28
   0.9599 , 0.401252 , 0.000022 ,  29
   0.9599 , 0.401253 , 0.000022 ,  30
   0.9599 , 0.401253 , 0.000022 ,  31
   0.9599 , 0.401250 , 0.000022 ,  32
   0.9599 , 0.401248 , 0.000022 ,  33
   0.9599 , 0.401251 , 0.000022 ,  34
   0.9599 , 0.401247 , 0.000022 ,  35
   0.9599 , 0.401251 , 0.000022 ,  36
   0.9599 , 0.401248 , 0.000022 ,  37
   0.9599 , 0.401250 , 0.000022 ,  38
   0.9599 , 0.401252 , 0.000022 ,  39
   0.9599 , 0.401253 , 0.000022 ,  40
   0.9599 , 0.401248 , 0.000022 ,  41
   0.9599 , 0.401251 , 0.000022 ,  42
   0.9599 , 0.401247 , 0.000022 ,  43
   0.9599 , 0.401246 , 0.000022 ,  44
   0.9599 , 0.401253 , 0.000022 ,  45
   0.9599 , 0.401250 , 0.000022 ,  46
   0.9599 , 0.401251 , 0.000022 ,  47
   0.9599 , 0.401247 , 0.000022 ,  48
   0.9599 , 0.401253 , 0.000022 ,  49
   0.9599 , 0.401252 , 0.000022 ,  50
   0.9599 , 0.401250 , 0.000022 ,  51
   0.9599 , 0.401250 , 0.000022 ,  52
   0.9599 , 0.401254 , 0.000022 ,  53
   0.9599 , 0.401250 , 0.000022 ,  54
   0.9599 , 0.401253 , 0.000022 ,  55
   0.9599 , 0.401249 , 0.000022 ,  56
   0.9599 , 0.401248 , 0.000022 ,  57
   0.9599 , 0.401252 , 0.000022 ,  58
   0.9599 , 0.401251 , 0.000022 ,  59
   0.9599 , 0.401255 , 0.000022 ,  60
   0.9599 , 0.401254 , 0.000022 ,  61
   0.9599 , 0.401252 , 0.000022 ,  62
   0.9599 , 0.401251 , 0.000022 ,  63
   0.9599 , 0.401247 , 0.000022 ,  64
   0.9599 , 0.401249 , 0.000022 ,  65
   0.9599 , 0.401253 , 0.000022 ,  66
   0.9599 , 0.401253 , 0.000022 ,  67
   0.9599 , 0.401248 , 0.000022 ,  68
   0.9599 , 0.401246 , 0.000022 ,  69
   0.9599 , 0.401252 , 0.000022 ,  70
   0.9599 , 0.401248 , 0.000022 ,  71
   0.9599 , 0.401253 , 0.000022 ,  72
   0.9599 , 0.401251 , 0.000022 ,  73
   0.9599 , 0.401249 , 0.000022 ,  74
   0.9599 , 0.401253 , 0.000022 ,  75
   0.9599 , 0.401252 , 0.000022 ,  76
   0.9599 , 0.401253 , 0.000022 ,  77
   0.9599 , 0.401254 , 0.000022 ,  78
   0.9599 , 0.401250 , 0.000022 ,  79
   0.9599 , 0.401255 , 0.000022 ,  80
   0.9599 , 0.401252 , 0.000022 ,  81
   0.9599 , 0.401250 , 0.000022 ,  82
   0.9599 , 0.401252 , 0.000022 ,  83
   0.9599 , 0.401251 , 0.000022 ,  84
   0.9599 , 0.401252 , 0.000022 ,  85
   0.9599 , 0.401249 , 0.000022 ,  86
   0.9599 , 0.401253 , 0.000022 ,  87
   0.9599 , 0.401250 , 0.000022 ,  88
   0.9599 , 0.401249 , 0.000022 ,  89
   0.9599 , 0.401249 , 0.000022 ,  90
   0.9599 , 0.401254 , 0.000022 ,  91
   0.9599 , 0.401254 , 0.000022 ,  92
   0.9599 , 0.401251 , 0.000022 ,  93
   0.9599 , 0.401250 , 0.000022 ,  94
   0.9599 , 0.401255 , 0.000022 ,  95
   0.9599 , 0.401253 , 0.000022 ,  96
   0.9599 , 0.401251 , 0.000022 ,  97
   0.9599 , 0.401253 , 0.000022 ,  98
   0.9599 , 0.401252 , 0.000022 ,  99
   0.9599 , 0.401251 , 0.000022 , 100
   1.4334 , 0.512949 , 0.000221 ,   0
   1.4334 , 0.512950 , 0.000221 ,   1
   1.4334 , 0.512941 , 0.000221 ,   2
   1.4334 , 0.512951 , 0.000221 ,   3
   1.4334 , 0.512953 , 0.000221 ,   4
   1.4334 , 0.512948 , 0.000221 ,   5
   1.4334 , 0.512950 , 0.000221 ,   6
   1.4334 , 0.512954 , 0.000221 ,   7
   1.4334 , 0.512947 , 0.000221 ,   8
   1.4334 , 0.512946 , 0.000221 ,   9
   1.4334 , 0.512947 , 0.000221 ,  10
   1.4334 , 0.512840 , 0.000221 ,  11
   1.4334 , 0.512944 , 0.000221 ,  12
   1.4334 , 0.512947 , 0.000221 ,  13
   1.4334 , 0.512949 , 0.000221 ,  14
   1.4334 , 0.512949 , 0.000221 ,  15
   1.4334 , 0.512947 , 0.000221 ,  16
   1.4334 , 0.512947 , 0.000221 ,  17
   1.4334 , 0.512948 , 0.000221 ,  18
   1.4334 , 0.512951 , 0.000221 ,  19
   1.4334 , 0.512945 , 0.000221 ,  20
   1.4334 , 0.512950 , 0.000221 ,  21
   1.4334 , 0.512948 , 0.000221 ,  22
   1.4334 , 0.512951 , 0.000221 ,  23
   1.4334 , 0.512949 , 0.000221 ,  24
   1.4334 , 0.512946 , 0.000221 ,  25
   1.4334 , 0.512948 , 0.000221 ,  26
   1.4334 , 0.512950 , 0.000221 ,  27
   1.4334 , 0.512944 , 0.000221 ,  28
   1.4334 , 0.512949 , 0.000221 ,  29
   1.4334 , 0.512947 , 0.000221 ,  30
   1.4334 , 0.512946 , 0.000221 ,  31
   1.4334 , 0.512948 , 0.000221 ,  32
   1.4334 , 0.512949 , 0.000221 ,  33
   1.4334 , 0.512951 , 0.000221 ,  34
   1.4334 , 0.512946 , 0.000221 ,  35
   1.4334 , 0.512947 , 0.000221 ,  36
   1.4334 , 0.512946 , 0.000221 ,  37
   1.4334 , 0.512945 , 0.000221 ,  38
   1.4334 , 0.512949 , 0.000221 ,  39
   1.4334 , 0.512951 , 0.000221 ,  40
   1.4334 , 0.512948 , 0.000221 ,  41
   1.4334 , 0.512947 , 0.000221 ,  42
   1.4334 , 0.512946 , 0.000221 ,  43
   1.4334 , 0.512951 , 0.000221 ,  44
   1.4334 , 0.512952 , 0.000221 ,  45
   1.4334 , 0.512947 , 0.000221 ,  46
   1.4334 , 0.512953 , 0.000221 ,  47
   1.4334 , 0.512949 , 0.000221 ,  48
   1.4334 , 0.512838 , 0.000221 ,  49
   1.4334 , 0.512952 , 0.000221 ,  50
   1.4334 , 0.512946 , 0.000221 ,  51
   1.4334 , 0.512949 , 0.000221 ,  52
   1.4334 , 0.512955 , 0.000221 ,  53
   1.4334 , 0.512950 , 0.000221 ,  54
   1.4334 , 0.512952 , 0.000221 ,  55
   1.4334 , 0.512950 , 0.000221 ,  56
   1.4334 , 0.512944 , 0.000221 ,  57
   1.4334 , 0.512949 , 0.000221 ,  58
   1.4334 , 0.512952 , 0.000221 ,  59
   1.4334 , 0.512950 , 0.000221 ,  60
   1.4334 , 0.512949 , 0.000221 ,  61
   1.4334 , 0.512951 , 0.000221 ,  62
   1.4334 , 0.512949 , 0.000221 ,  63
   1.4334 , 0.512950 , 0.000221 ,  64
   1.4334 , 0.512948 , 0.000221 ,  65
   1.4334 , 0.512951 , 0.000221 ,  66
   1.4334 , 0.512953 , 0.000221 ,  67
   1.4334 , 0.512947 , 0.000221 ,  68
   1.4334 , 0.512947 , 0.000221 ,  69
   1.4334 , 0.512952 , 0.000221 ,  70
   1.4334 , 0.512951 , 0.000221 ,  71
   1.4334 , 0.512952 , 0.000221 ,  72
   1.4334 , 0.512953 , 0.000221 ,  73
   1.4334 , 0.512953 , 0.000221 ,  74
   1.4334 , 0.512948 , 0.000221 ,  75
   1.4334 , 0.512948 , 0.000221 ,  76
   1.4334 , 0.512946 , 0.000221 ,  77
   1.4334 , 0.512949 , 0.000221 ,  78
   1.4334 , 0.512951 , 0.000221 ,  79
   1.4334 , 0.512949 , 0.000221 ,  80
   1.4334 , 0.512948 , 0.000221 ,  81
   1.4334 , 0.512951 , 0.000221 ,  82
   1.4334 , 0.512949 , 0.000221 ,  83
   1.4334 , 0.512945 , 0.000221 ,  84
   1.4334 , 0.512952 , 0.000221 ,  85
   1.4334 , 0.512834 , 0.000221 ,  86
   1.4334 , 0.512951 , 0.000221 ,  87
   1.4334 , 0.512950 , 0.000221 ,  88
   1.4334 , 0.512952 , 0.000221 ,  89
   1.4334 , 0.512949 , 0.000221 ,  90
   1.4334 , 0.512956 , 0.000221 ,  91
   1.4334 , 0.512949 , 0.000221 ,  92
   1.4334 , 0.512954 , 0.000221 ,  93
   1.4334 , 0.512948 , 0.000221 ,  94
   1.4334 , 0.512951 , 0.000221 ,  95
   1.4334 , 0.512953 , 0.000221 ,  96
   1.4334 , 0.512954 , 0.000221 ,  97
   1.4334 , 0.512951 , 0.000221 ,  98
   1.4334 , 0.512945 , 0.000221 ,  99
   1.4334 , 0.512837 , 0.000221 , 100
   1.7867 , 0.565451 , 0.000566 ,   0
   1.7867 , 0.565449 , 0.000566 ,   1
   1.7867 , 0.565448 , 0.000566 ,   2
   1.7867 , 0.565454 , 0.000566 ,   3
   1.7867 , 0.565457 , 0.000566 ,   4
   1.7867 , 0.565445 , 0.000566 ,   5
   1.7867 , 0.565450 , 0.000566 ,   6
   1.7867 , 0.565459 , 0.000566 ,   7
   1.7867 , 0.565449 , 0.000566 ,   8
   1.7867 , 0.565449 , 0.000566 ,   9
   1.7867 , 0.565454 , 0.000566 ,  10
   1.7867 , 0.565444 , 0.000566 ,  11
   1.7867 , 0.565442 , 0.000566 ,  12
   1.7867 , 0.565446 , 0.000566 ,  13
   1.7867 , 0.565453 , 0.000566 ,  14
   1.7867 , 0.565445 , 0.000566 ,  15
   1.7867 , 0.565450 , 0.000566 ,  16
   1.7867 , 0.565449 , 0.000566 ,  17
   1.7867 , 0.565446 , 0.000566 ,  18
   1.7867 , 0.565450 , 0.000566 ,  19
   1.7867 , 0.565445 , 0.000566 ,  20
   1.7867 , 0.565459 , 0.000566 ,  21
   1.7867 , 0.565450 , 0.000566 ,  22
   1.7867 , 0.565453 , 0.000566 ,  23
   1.7867 , 0.565454 , 0.000566 ,  24
   1.7867 , 0.565449 , 0.000566 ,  25
   1.7867 , 0.565447 , 0.000566 ,  26
   1.7867 , 0.565457 , 0.000566 ,  27
   1.7867 , 0.565444 , 0.000566 ,  28
   1.7867 , 0.565440 , 0.000566 ,  29
   1.7867 , 0.565436 , 0.000566 ,  30
   1.7867 , 0.565453 , 0.000566 ,  31
   1.7867 , 0.565453 , 0.000566 ,  32
   1.7867 , 0.565452 , 0.000566 ,  33
   1.7867 , 0.565453 , 0.000566 ,  34
   1.7867 , 0.565447 , 0.000566 ,  35
   1.7867 , 0.565453 , 0.000566 ,  36
   1.7867 , 0.565452 , 0.000566 ,  37
   1.7867 , 0.565455 , 0.000566 ,  38
   1.7867 , 0.565448 , 0.000566 ,  39
   1.7867 , 0.565463 , 0.000566 ,  40
   1.7867 , 0.565444 , 0.000566 ,  41
   1.7867 , 0.565443 , 0.000566 ,  42
   1.7867 , 0.565445 , 0.000566 ,  43
   1.7867 , 0.565456 , 0.000566 ,  44
   1.7867 , 0.565451 , 0.000566 ,  45
   1.7867 , 0.565454 , 0.000566 ,  46
   1.7867 , 0.565450 , 0.000566 ,  47
   1.7867 , 0.565449 , 0.000566 ,  48
   1.7867 , 0.565453 , 0.000566 ,  49
   1.7867 , 0.565456 , 0.000566 ,  50
   1.7867 , 0.565455 , 0.000566 ,  51
   1.7867 , 0.565453 , 0.000566 ,  52
   1.7867 , 0.565461 , 0.000566 ,  53
   1.7867 , 0.565455 , 0.000566 ,  54
   1.7867 , 0.565457 , 0.000566 ,  55
   1.7867 , 0.565452 , 0.000566 ,  56
   1.7867 , 0.565052 , 0.000566 ,  57
   1.7867 , 0.565445 , 0.000566 ,  58
   1.7867 , 0.565460 , 0.000566 ,  59
   1.7867 , 0.565447 , 0.000566 ,  60
   1.7867 , 0.565450 , 0.000566 ,  61
   1.7867 , 0.565453 , 0.000566 ,  62
   1.7867 , 0.565448 , 0.000566 ,  63
   1.7867 , 0.565436 , 0.000566 ,  64
   1.7867 , 0.565442 , 0.000566 ,  65
   1.7867 , 0.565457 , 0.000566 ,  66
   1.7867 , 0.565455 , 0.000566 ,  67
   1.7867 , 0.565449 , 0.000566 ,  68
   1.7867 , 0.565445 , 0.000566 ,  69
   1.7867 , 0.565454 , 0.000566 ,  70
   1.7867 , 0.565455 , 0.000566 ,  71
   1.7867 , 0.565453 , 0.000566 ,  72
   1.7867 , 0.565448 , 0.000566 ,  73
   1.7867 , 0.565448 , 0.000566 ,  74
   1.7867 , 0.565446 , 0.000566 ,  75
   1.7867 , 0.565446 , 0.000566 ,  76
   1.7867 , 0.565459 , 0.000566 ,  77
   1.7867 , 0.565455 , 0.000566 ,  78
   1.7867 , 0.565447 , 0.000566 ,  79
   1.7867 , 0.565045 , 0.000566 ,  80
   1.7867 , 0.565452 , 0.000566 ,  81
   1.7867 , 0.565449 , 0.000566 ,  82
   1.7867 , 0.565447 , 0.000566 ,  83
   1.7867 , 0.565453 , 0.000566 ,  84
   1.7867 , 0.565447 , 0.000566 ,  85
   1.7867 , 0.565449 , 0.000566 ,  86
   1.7867 , 0.565454 , 0.000566 ,  87
   1.7867 , 0.565455 , 0.000566 ,  88
   1.7867 , 0.565458 , 0.000566 ,  89
   1.7867 , 0.565455 , 0.000566 ,  90
   1.7867 , 0.565450 , 0.000566 ,  91
   1.7867 , 0.565456 , 0.000566 ,  92
   1.7867 , 0.565460 , 0.000566 ,  93
   1.7867 , 0.565454 , 0.000566 ,  94
   1.7867 , 0.565452 , 0.000566 ,  95
   1.7867 , 0.565462 , 0.000566 ,  96
   1.7867 , 0.565458 , 0.000566 ,  97
   1.7867 , 0.565455 , 0.000566 ,  98
   1.7867 , 0.565448 , 0.000566 ,  99
   1.7867 , 0.565442 , 0.000566 , 100
   1.9403 , 0.583644 , 0.000067 ,   0
   1.9403 , 0.583640 , 0.000067 ,   1
   1.9403 , 0.583647 , 0.000067 ,   2
   1.9403 , 0.583633 , 0.000067 ,   3
   1.9403 , 0.583644 , 0.000067 ,   4
   1.9403 , 0.583653 , 0.000067 ,   5
   1.9403 , 0.583646 , 0.000067 ,   6
   1.9403 , 0.583647 , 0.000067 ,   7
   1.9403 , 0.583637 , 0.000067 ,   8
   1.9403 , 0.583635 , 0.000067 ,   9
   1.9403 , 0.583639 , 0.000067 ,  10
   1.9403 , 0.583650 , 0.000067 ,  11
   1.9403 , 0.583645 , 0.000067 ,  12
   1.9403 , 0.583644 , 0.000067 ,  13
   1.9403 , 0.583641 , 0.000067 ,  14
   1.9403 , 0.583644 , 0.000067 ,  15
   1.9403 , 0.583625 , 0.000067 ,  16
   1.9403 , 0.583646 , 0.000067 ,  17
   1.9403 , 0.583649 , 0.000067 ,  18
   1.9403 , 0.583646 , 0.000067 ,  19
   1.9403 , 0.583648 , 0.000067 ,  20
   1.9403 , 0.583649 , 0.000067 ,  21
   1.9403 , 0.583647 , 0.000067 ,  22
   1.9403 , 0.583641 , 0.000067 ,  23
   1.9403 , 0.583638 , 0.000067 ,  24
   1.9403 , 0.583641 , 0.000067 ,  25
   1.9403 , 0.583647 , 0.000067 ,  26
   1.9403 , 0.583657 , 0.000067 ,  27
   1.9403 , 0.583644 , 0.000067 ,  28
   1.9403 , 0.583637 , 0.000067 ,  29
   1.9403 , 0.583642 , 0.000067 ,  30
   1.9403 , 0.583654 , 0.000067 ,  31
   1.9403 , 0.583636 , 0.000067 ,  32
   1.9403 , 0.583659 , 0.000067 ,  33
   1.9403 , 0.583635 , 0.000067 ,  34
   1.9403 , 0.583644 , 0.000067 ,  35
   1.9403 , 0.583639 , 0.000067 ,  36
   1.9403 , 0.583652 , 0.000067 ,  37
   1.9403 , 0.583640 , 0.000067 ,  38
   1.9403 , 0.583649 , 0.000067 ,  39
   1.9403 , 0.583639 , 0.000067 ,  40
   1.9403 , 0.583651 , 0.000067 ,  41
   1.9403 , 0.583655 , 0.000067 ,  42
   1.9403 , 0.583645 , 0.000067 ,  43
   1.9403 , 0.583648 , 0.000067 ,  44
   1.9403 , 0.583640 , 0.000067 ,  45
   1.9403 , 0.583638 , 0.000067 ,  46
   1.9403 , 0.583644 , 0.000067 ,  47
   1.9403 , 0.583635 , 0.000067 ,  48
   1.9403 , 0.583653 , 0.000067 ,  49
   1.9403 , 0.583649 , 0.000067 ,  50
   1.9403 , 0.583637 , 0.000067 ,  51
   1.9403 , 0.583654 , 0.000067 ,  52
   1.9403 , 0.583665 , 0.000067 ,  53
   1.9403 , 0.583646 , 0.000067 ,  54
   1.9403 , 0.583642 , 0.000067 ,  55
   1.9403 , 0.583645 , 0.000067 ,  56
   1.9403 , 0.583642 , 0.000067 ,  57
   1.9403 , 0.583636 , 0.000067 ,  58
   1.9403 , 0.583635 , 0.000067 ,  59
   1.9403 , 0.583641 , 0.000067 ,  60
   1.9403 , 0.583646 , 0.000067 ,  61
   1.9403 , 0.583648 , 0.000067 ,  62
   1.9403 , 0.583643 , 0.000067 ,  63
   1.9403 , 0.583641 , 0.000067 ,  64
   1.9403 , 0.583641 , 0.000067 ,  65
   1.9403 , 0.583644 , 0.000067 ,  66
   1.9403 , 0.583645 , 0.000067 ,  67
   1.9403 , 0.583651 , 0.000067 ,  68
   1.9403 , 0.583628 , 0.000067 ,  69
   1.9403 , 0.583639 , 0.000067 ,  70
   1.9403 , 0.583642 , 0.000067 ,  71
   1.9403 , 0.583647 , 0.000067 ,  72
   1.9403 , 0.583648 , 0.000067 ,  73
   1.9403 , 0.583644 , 0.000067 ,  74
   1.9403 , 0.583645 , 0.000067 ,  75
   1.9403 , 0.583642 , 0.000067 ,  76
   1.9403 , 0.583643 , 0.000067 ,  77
   1.9403 , 0.583649 , 0.000067 ,  78
   1.9403 , 0.583648 , 0.000067 ,  79
   1.9403 , 0.583646 , 0.000067 ,  80
   1.9403 , 0.583633 , 0.000067 ,  81
   1.9403 , 0.583636 , 0.000067 ,  82
   1.9403 , 0.583648 , 0.000067 ,  83
   1.9403 , 0.583634 , 0.000067 ,  84
   1.9403 , 0.583661 , 0.000067 ,  85
   1.9403 , 0.583654 , 0.000067 ,  86
   1.9403 , 0.583645 , 0.000067 ,  87
   1.9403 , 0.583641 , 0.000067 ,  88
   1.9403 , 0.583646 , 0.000067 ,  89
   1.9403 , 0.583640 , 0.000067 ,  90
   1.9403 , 0.583652 , 0.000067 ,  91
   1.9403 , 0.583646 , 0.000067 ,  92
   1.9403 , 0.583640 , 0.000067 ,  93
   1.9403 , 0.583640 , 0.000067 ,  94
   1.9403 , 0.583639 , 0.000067 ,  95
   1.9403 , 0.583638 , 0.000067 ,  96
   1.9403 , 0.583652 , 0.000067 ,  97
   1.9403 , 0.583648 , 0.000067 ,  98
   1.9403 , 0.583638 , 0.000067 ,  99
   1.9403 , 0.583640 , 0.000067 , 100
   2.2251 , 0.614000 , 0.000060 ,   0
   2.2251 , 0.613992 , 0.000060 ,   1
   2.2251 , 0.614004 , 0.000060 ,   2
   2.2251 , 0.613993 , 0.000060 ,   3
   2.2251 , 0.614005 , 0.000060 ,   4
   2.2251 , 0.614005 , 0.000060 ,   5
   2.2251 , 0.614000 , 0.000060 ,   6
   2.2251 , 0.614000 , 0.000060 ,   7
   2.2251 , 0.613997 , 0.000060 ,   8
   2.2251 , 0.614007 , 0.000060 ,   9
   2.2251 , 0.614001 , 0.000060 ,  10
   2.2251 , 0.614008 , 0.000060 ,  11
   2.2251 , 0.613996 , 0.000060 ,  12
   2.2251 , 0.613995 , 0.000060 ,  13
   2.2251 , 0.613995 , 0.000060 ,  14
   2.2251 , 0.614001 , 0.000060 ,  15
   2.2251 , 0.613998 , 0.000060 ,  16
   2.2251 , 0.613999 , 0.000060 ,  17
   2.2251 , 0.613992 , 0.000060 ,  18
   2.2251 , 0.614001 , 0.000060 ,  19
   2.2251 , 0.613996 , 0.000060 ,  20
   2.2251 , 0.613998 , 0.000060 ,  21
   2.2251 , 0.613999 , 0.000060 ,  22
   2.2251 , 0.613999 , 0.000060 ,  23
   2.2251 , 0.613991 , 0.000060 ,  24
   2.2251 , 0.613999 , 0.000060 ,  25
   2.2251 , 0.613992 , 0.000060 ,  26
   2.2251 , 0.613993 , 0.000060 ,  27
   2.2251 , 0.614001 , 0.000060 ,  28
   2.2251 , 0.613998 , 0.000060 ,  29
   2.2251 , 0.614001 , 0.000060 ,  30
   2.2251 , 0.613997 , 0.000060 ,  31
   2.2251 , 0.614002 , 0.000060 ,  32
   2.2251 , 0.613995 , 0.000060 ,  33
   2.2251 , 0.613996 , 0.000060 ,  34
   2.2251 , 0.613996 , 0.000060 ,  35
   2.2251 , 0.613993 , 0.000060 ,  36
   2.2251 , 0.613993 , 0.000060 ,  37
   2.2251 , 0.613988 , 0.000060 ,  38
   2.2251 , 0.614010 , 0.000060 ,  39
   2.2251 , 0.614008 , 0.000060 ,  40
   2.2251 , 0.613990 , 0.000060 ,  41
   2.2251 , 0.614003 , 0.000060 ,  42
   2.2251 , 0.614009 , 0.000060 ,  43
   2.2251 , 0.613996 , 0.000060 ,  44
   2.2251 , 0.613997 , 0.000060 ,  45
   2.2251 , 0.614003 , 0.000060 ,  46
   2.2251 , 0.614003 , 0.000060 ,  47
   2.2251 , 0.613991 , 0.000060 ,  48
   2.2251 , 0.614005 , 0.000060 ,  49
   2.2251 , 0.614009 , 0.000060 ,  50
   2.2251 , 0.613995 , 0.000060 ,  51
   2.2251 , 0.614008 , 0.000060 ,  52
   2.2251 , 0.614014 , 0.000060 ,  53
   2.2251 , 0.613994 , 0.000060 ,  54
   2.2251 , 0.614002 , 0.000060 ,  55
   2.2251 , 0.613999 , 0.000060 ,  56
   2.2251 , 0.613987 , 0.000060 ,  57
   2.2251 , 0.613996 , 0.000060 ,  58
   2.2251 , 0.613989 , 0.000060 ,  59
   2.2251 , 0.614006 , 0.000060 ,  60
   2.2251 , 0.614010 , 0.000060 ,  61
   2.2251 , 0.614006 , 0.000060 ,  62
   2.2251 , 0.613996 , 0.000060 ,  63
   2.2251 , 0.613992 , 0.000060 ,  64
   2.2251 , 0.613999 , 0.000060 ,  65
   2.2251 , 0.614004 , 0.000060 ,  66
   2.2251 , 0.614006 , 0.000060 ,  67
   2.2251 , 0.614009 , 0.000060 ,  68
   2.2251 , 0.613993 , 0.000060 ,  69
   2.2251 , 0.614013 , 0.000060 ,  70
   2.2251 , 0.614000 , 0.000060 ,  71
   2.2251 , 0.614006 , 0.000060 ,  72
   2.2251 , 0.614012 , 0.000060 ,  73
   2.2251 , 0.613995 , 0.000060 ,  74
   2.2251 , 0.614008 , 0.000060 ,  75
   2.2251 , 0.614005 , 0.000060 ,  76
   2.2251 , 0.613998 , 0.000060 ,  77
   2.2251 , 0.613992 , 0.000060 ,  78
   2.2251 , 0.614003 , 0.000060 ,  79
   2.2251 , 0.614005 , 0.000060 ,  80
   2.2251 , 0.613996 , 0.000060 ,  81
   2.2251 , 0.614001 , 0.000060 ,  82
   2.2251 , 0.614001 , 0.000060 ,  83
   2.2251 , 0.614004 , 0.000060 ,  84
   2.2251 , 0.614005 , 0.000060 ,  85
   2.2251 , 0.613999 , 0.000060 ,  86
   2.2251 , 0.613999 , 0.000060 ,  87
   2.2251 , 0.613999 , 0.000060 ,  88
   2.2251 , 0.613992 , 0.000060 ,  89
   2.2251 , 0.614003 , 0.000060 ,  90
   2.2251 , 0.613998 , 0.000060 ,  91
   2.2251 , 0.613996 , 0.000060 ,  92
   2.2251 , 0.613995 , 0.000060 ,  93
   2.2251 , 0.614004 , 0.000060 ,  94
   2.2251 , 0.614004 , 0.000060 ,  95
   2.2251 , 0.614006 , 0.000060 ,  96
   2.2251 , 0.613994 , 0.000060 ,  97
   2.2251 , 0.613991 , 0.000060 ,  98
   2.2251 , 0.613995 , 0.000060 ,  99
   2.2251 , 0.613994 , 0.000060 , 100
   2.4655 , 0.635175 , 0.000124 ,   0
   2.4655 , 0.635164 , 0.000124 ,   1
   2.4655 , 0.635179 , 0.000124 ,   2
   2.4655 , 0.635170 , 0.000124 ,   3
   2.4655 , 0.635177 , 0.000124 ,   4
   2.4655 , 0.635179 , 0.000124 ,   5
   2.4655 , 0.635177 , 0.000124 ,   6
   2.4655 , 0.635184 , 0.000124 ,   7
   2.4655 , 0.635194 , 0.000124 ,   8
   2.4655 , 0.635191 , 0.000124 ,   9
   2.4655 , 0.635161 , 0.000124 ,  10
   2.4655 , 0.635182 , 0.000124 ,  11
   2.4655 , 0.635183 , 0.000124 ,  12
   2.4655 , 0.635184 , 0.000124 ,  13
   2.4655 , 0.635173 , 0.000124 ,  14
   2.4655 , 0.635179 , 0.000124 ,  15
   2.4655 , 0.635169 , 0.000124 ,  16
   2.4655 , 0.635154 , 0.000124 ,  17
   2.4655 , 0.635152 , 0.000124 ,  18
   2.4655 , 0.635162 , 0.000124 ,  19
   2.4655 , 0.635174 , 0.000124 ,  20
   2.4655 , 0.635170 , 0.000124 ,  21
   2.4655 , 0.635177 , 0.000124 ,  22
   2.4655 , 0.635162 , 0.000124 ,  23
   2.4655 , 0.635169 , 0.000124 ,  24
   2.4655 , 0.635157 , 0.000124 ,  25
   2.4655 , 0.635162 , 0.000124 ,  26
   2.4655 , 0.635192 , 0.000124 ,  27
   2.4655 , 0.635180 , 0.000124 ,  28
   2.4655 , 0.635198 , 0.000124 ,  29
   2.4655 , 0.635187 , 0.000124 ,  30
   2.4655 , 0.635169 , 0.000124 ,  31
   2.4655 , 0.635177 , 0.000124 ,  32
   2.4655 , 0.635170 , 0.000124 ,  33
   2.4655 , 0.635173 , 0.000124 ,  34
   2.4655 , 0.635157 , 0.000124 ,  35
   2.4655 , 0.635183 , 0.000124 ,  36
   2.4655 , 0.635165 , 0.000124 ,  37
   2.4655 , 0.635173 , 0.000124 ,  38
   2.4655 , 0.635169 , 0.000124 ,  39
   2.4655 , 0.635177 , 0.000124 ,  40
   2.4655 , 0.635169 , 0.000124 ,  41
   2.4655 , 0.635181 , 0.000124 ,  42
   2.4655 , 0.635154 , 0.000124 ,  43
   2.4655 , 0.635161 , 0.000124 ,  44
   2.4655 , 0.635192 , 0.000124 ,  45
   2.4655 , 0.635166 , 0.000124 ,  46
   2.4655 , 0.635169 , 0.000124 ,  47
   2.4655 , 0.635153 , 0.000124 ,  48
   2.4655 , 0.635190 , 0.000124 ,  49
   2.4655 , 0.635180 , 0.000124 ,  50
   2.4655 , 0.635171 , 0.000124 ,  51
   2.4655 , 0.635195 , 0.000124 ,  52
   2.4655 , 0.635188 , 0.000124 ,  53
   2.4655 , 0.635184 , 0.000124 ,  54
   2.4655 , 0.635193 , 0.000124 ,  55
   2.4655 , 0.635182 , 0.000124 ,  56
   2.4655 , 0.635174 , 0.000124 ,  57
   2.4655 , 0.635168 , 0.000124 ,  58
   2.4655 , 0.635173 , 0.000124 ,  59
   2.4655 , 0.635199 , 0.000124 ,  60
   2.4655 , 0.635171 , 0.000124 ,  61
   2.4655 , 0.635161 , 0.000124 ,  62
   2.4655 , 0.635162 , 0.000124 ,  63
   2.4655 , 0.635175 , 0.000124 ,  64
   2.4655 , 0.635182 , 0.000124 ,  65
   2.4655 , 0.635190 , 0.000124 ,  66
   2.4655 , 0.635173 , 0.000124 ,  67
   2.4655 , 0.635197 , 0.000124 ,  68
   2.4655 , 0.635140 , 0.000124 ,  69
   2.4655 , 0.635201 , 0.000124 ,  70
   2.4655 , 0.635175 , 0.000124 ,  71
   2.4655 , 0.635178 , 0.000124 ,  72
   2.4655 , 0.635179 , 0.000124 ,  73
   2.4655 , 0.635159 , 0.000124 ,  74
   2.4655 , 0.635176 , 0.000124 ,  75
   2.4655 , 0.635164 , 0.000124 ,  76
   2.4655 , 0.635175 , 0.000124 ,  77
   2.4655 , 0.635152 , 0.000124 ,  78
   2.4655 , 0.635181 , 0.000124 ,  79
   2.4655 , 0.635164 , 0.000124 ,  80
   2.4655 , 0.635166 , 0.000124 ,  81
   2.4655 , 0.635180 , 0.000124 ,  82
   2.4655 , 0.635196 , 0.000124 ,  83
   2.4655 , 0.635178 , 0.000124 ,  84
   2.4655 , 0.635166 , 0.000124 ,  85
   2.4655 , 0.635180 , 0.000124 ,  86
   2.4655 , 0.635157 , 0.000124 ,  87
   2.4655 , 0.635198 , 0.000124 ,  88
   2.4655 , 0.635165 , 0.000124 ,  89
   2.4655 , 0.635167 , 0.000124 ,  90
   2.4655 , 0.635168 , 0.000124 ,  91
   2.4655 , 0.635182 , 0.000124 ,  92
   2.4655 , 0.635173 , 0.000124 ,  93
   2.4655 , 0.635176 , 0.000124 ,  94
   2.4655 , 0.635192 , 0.000124 ,  95
   2.4655 , 0.635194 , 0.000124 ,  96
   2.4655 , 0.635173 , 0.000124 ,  97
   2.4655 , 0.635164 , 0.000124 ,  98
   2.4655 , 0.635165 , 0.000124 ,  99
   2.4655 , 0.635159 , 0.000124 , 100
   2.8278 , 0.663228 , 0.000149 ,   0
   2.8278 , 0.663227 , 0.000149 ,   1
   2.8278 , 0.663229 , 0.000149 ,   2
   2.8278 , 0.663220 , 0.000149 ,   3
   2.8278 , 0.663223 , 0.000149 ,   4
   2.8278 , 0.663213 , 0.000149 ,   5
   2.8278 , 0.663242 , 0.000149 ,   6
   2.8278 , 0.663243 , 0.000149 ,   7
   2.8278 , 0.663228 , 0.000149 ,   8
   2.8278 , 0.663241 , 0.000149 ,   9
   2.8278 , 0.663247 , 0.000149 ,  10
   2.8278 , 0.663250 , 0.000149 ,  11
   2.8278 , 0.663203 , 0.000149 ,  12
   2.8278 , 0.663224 , 0.000149 ,  13
   2.8278 , 0.663216 , 0.000149 ,  14
   2.8278 , 0.663242 , 0.000149 ,  15
   2.8278 , 0.663221 , 0.000149 ,  16
   2.8278 , 0.663231 , 0.000149 ,  17
   2.8278 , 0.663249 , 0.000149 ,  18
   2.8278 , 0.663232 , 0.000149 ,  19
   2.8278 , 0.663200 , 0.000149 ,  20
   2.8278 , 0.663231 , 0.000149 ,  21
   2.8278 , 0.663217 , 0.000149 ,  22
   2.8278 , 0.663243 , 0.000149 ,  23
   2.8278 , 0.663228 , 0.000149 ,  24
   2.8278 , 0.663212 , 0.000149 ,  25
   2.8278 , 0.663234 , 0.000149 ,  26
   2.8278 , 0.663209 , 0.000149 ,  27
   2.8278 , 0.663222 , 0.000149 ,  28
   2.8278 , 0.663215 , 0.000149 ,  29
   2.8278 , 0.663232 , 0.000149 ,  30
   2.8278 , 0.663241 , 0.000149 ,  31
   2.8278 , 0.663231 , 0.000149 ,  32
   2.8278 , 0.663201 , 0.000149 ,  33
   2.8278 , 0.663239 , 0.000149 ,  34
   2.8278 , 0.663237 , 0.000149 ,  35
   2.8278 , 0.663226 , 0.000149 ,  36
   2.8278 , 0.663194 , 0.000149 ,  37
   2.8278 , 0.663229 , 0.000149 ,  38
   2.8278 , 0.663242 , 0.000149 ,  39
   2.8278 , 0.663239 , 0.000149 ,  40
   2.8278 , 0.663216 , 0.000149 ,  41
   2.8278 , 0.663223 , 0.000149 ,  42
   2.8278 , 0.663228 , 0.000149 ,  43
   2.8278 , 0.663201 , 0.000149 ,  44
   2.8278 , 0.663204 , 0.000149 ,  45
   2.8278 , 0.663230 , 0.000149 ,  46
   2.8278 , 0.663246 , 0.000149 ,  47
   2.8278 , 0.663252 , 0.000149 ,  48
   2.8278 , 0.663230 , 0.000149 ,  49
   2.8278 , 0.663241 , 0.000149 ,  50
   2.8278 , 0.663219 , 0.000149 ,  51
   2.8278 , 0.663249 , 0.000149 ,  52
   2.8278 , 0.663212 , 0.000149 ,  53
   2.8278 , 0.663254 , 0.000149 ,  54
   2.8278 , 0.663216 , 0.000149 ,  55
   2.8278 , 0.663258 , 0.000149 ,  56
   2.8278 , 0.663230 , 0.000149 ,  57
   2.8278 , 0.663235 , 0.000149 ,  58
   2.8278 , 0.663214 , 0.000149 ,  59
   2.8278 , 0.663238 , 0.000149 ,  60
   2.8278 , 0.663241 , 0.000149 ,  61
   2.8278 , 0.663238 , 0.000149 ,  62
   2.8278 , 0.663229 , 0.000149 ,  63
   2.8278 , 0.663220 , 0.000149 ,  64
   2.8278 , 0.663205 , 0.000149 ,  65
   2.8278 , 0.663217 , 0.000149 ,  66
   2.8278 , 0.663223 , 0.000149 ,  67
   2.8278 , 0.663236 , 0.000149 ,  68
   2.8278 , 0.663198 , 0.000149 ,  69
   2.8278 , 0.663253 , 0.000149 ,  70
   2.8278 , 0.663214 , 0.000149 ,  71
   2.8278 , 0.663240 , 0.000149 ,  72
   2.8278 , 0.663211 , 0.000149 ,  73
   2.8278 , 0.663239 , 0.000149 ,  74
   2.8278 , 0.663241 , 0.000149 ,  75
   2.8278 , 0.663236 , 0.000149 ,  76
   2.8278 , 0.663236 , 0.000149 ,  77
   2.8278 , 0.663206 , 0.000149 ,  78
   2.8278 , 0.663223 , 0.000149 ,  79
   2.8278 , 0.663220 , 0.000149 ,  80
   2.8278 , 0.663223 , 0.000149 ,  81
   2.8278 , 0.663240 , 0.000149 ,  82
   2.8278 , 0.663250 , 0.000149 ,  83
   2.8278 , 0.663220 , 0.000149 ,  84
   2.8278 , 0.663239 , 0.000149 ,  85
   2.8278 , 0.663230 , 0.000149 ,  86
   2.8278 , 0.663221 , 0.000149 ,  87
   2.8278 , 0.663255 , 0.000149 ,  88
   2.8278 , 0.663216 , 0.000149 ,  89
   2.8278 , 0.663216 , 0.000149 ,  90
   2.8278 , 0.663236 , 0.000149 ,  91
   2.8278 , 0.663248 , 0.000149 ,  92
   2.8278 , 0.663210 , 0.000149 ,  93
   2.8278 , 0.663240 , 0.000149 ,  94
   2.8278 , 0.663213 , 0.000149 ,  95
   2.8278 , 0.663267 , 0.000149 ,  96
   2.8278 , 0.663224 , 0.000149 ,  97
   2.8278 , 0.663228 , 0.000149 ,  98
   2.8278 , 0.663230 , 0.000149 ,  99
   2.8278 , 0.663221 , 0.000149 , 100
   2.9796 , 0.673023 , 0.000155 ,   0
   2.9796 , 0.673035 , 0.000155 ,   1
   2.9796 , 0.673027 , 0.000155 ,   2
   2.9796 , 0.672998 , 0.000155 ,   3
   2.9796 , 0.673031 , 0.000155 ,   4
   2.9796 , 0.673029 , 0.000155 ,   5
   2.9796 , 0.673016 , 0.000155 ,   6
   2.9796 , 0.673050 , 0.000155 ,   7
   2.9796 , 0.673030 , 0.000155 ,   8
   2.9796 , 0.673036 , 0.000155 ,   9
   2.9796 , 0.673042 , 0.000155 ,  10
   2.9796 , 0.673033 , 0.000155 ,  11
   2.9796 , 0.673051 , 0.000155 ,  12
   2.9796 , 0.673019 , 0.000155 ,  13
   2.9796 , 0.673004 , 0.000155 ,  14
   2.9796 , 0.673020 , 0.000155 ,  15
   2.9796 , 0.673020 , 0.000155 ,  16
   2.9796 , 0.673004 , 0.000155 ,  17
   2.9796 , 0.673004 , 0.000155 ,  18
   2.9796 , 0.672988 , 0.000155 ,  19
   2.9796 , 0.673014 , 0.000155 ,  20
   2.9796 , 0.673054 , 0.000155 ,  21
   2.9796 , 0.673029 , 0.000155 ,  22
   2.9796 , 0.673025 , 0.000155 ,  23
   2.9796 , 0.673000 , 0.000155 ,  24
   2.9796 , 0.673019 , 0.000155 ,  25
   2.9796 , 0.673005 , 0.000155 ,  26
   2.9796 , 0.673027 , 0.000155 ,  27
   2.9796 , 0.673039 , 0.000155 ,  28
   2.9796 , 0.673009 , 0.000155 ,  29
   2.9796 , 0.673010 , 0.000155 ,  30
   2.9796 , 0.673011 , 0.000155 ,  31
   2.9796 , 0.673017 , 0.000155 ,  32
   2.9796 , 0.673029 , 0.000155 ,  33
   2.9796 , 0.673029 , 0.000155 ,  34
   2.9796 , 0.673009 , 0.000155 ,  35
   2.9796 , 0.673028 , 0.000155 ,  36
   2.9796 , 0.673015 , 0.000155 ,  37
   2.9796 , 0.673026 , 0.000155 ,  38
   2.9796 , 0.673022 , 0.000155 ,  39
   2.9796 , 0.672974 , 0.000155 ,  40
   2.9796 , 0.673034 , 0.000155 ,  41
   2.9796 , 0.673013 , 0.000155 ,  42
   2.9796 , 0.673012 , 0.000155 ,  43
   2.9796 , 0.673030 , 0.000155 ,  44
   2.9796 , 0.673002 , 0.000155 ,  45
   2.9796 , 0.673024 , 0.000155 ,  46
   2.9796 , 0.673021 , 0.000155 ,  47
   2.9796 , 0.673022 , 0.000155 ,  48
   2.9796 , 0.673035 , 0.000155 ,  49
   2.9796 , 0.673031 , 0.000155 ,  50
   2.9796 , 0.673006 , 0.000155 ,  51
   2.9796 , 0.673048 , 0.000155 ,  52
   2.9796 , 0.673044 , 0.000155 ,  53
   2.9796 , 0.673037 , 0.000155 ,  54
   2.9796 , 0.673034 , 0.000155 ,  55
   2.9796 , 0.673017 , 0.000155 ,  56
   2.9796 , 0.673029 , 0.000155 ,  57
   2.9796 , 0.673029 , 0.000155 ,  58
   2.9796 , 0.672998 , 0.000155 ,  59
   2.9796 , 0.673003 , 0.000155 ,  60
   2.9796 , 0.672986 , 0.000155 ,  61
   2.9796 , 0.673033 , 0.000155 ,  62
   2.9796 , 0.673042 , 0.000155 ,  63
   2.9796 , 0.673048 , 0.000155 ,  64
   2.9796 , 0.673019 , 0.000155 ,  65
   2.9796 , 0.673023 , 0.000155 ,  66
   2.9796 , 0.673017 , 0.000155 ,  67
   2.9796 , 0.673010 , 0.000155 ,  68
   2.9796 , 0.673019 , 0.000155 ,  69
   2.9796 , 0.673016 , 0.000155 ,  70
   2.9796 , 0.673014 , 0.000155 ,  71
   2.9796 , 0.673015 , 0.000155 ,  72
   2.9796 , 0.673024 , 0.000155 ,  73
   2.9796 , 0.673027 , 0.000155 ,  74
   2.9796 , 0.673030 , 0.000155 ,  75
   2.9796 , 0.673053 , 0.000155 ,  76
   2.9796 , 0.673037 , 0.000155 ,  77
   2.9796 , 0.673040 , 0.000155 ,  78
   2.9796 , 0.673023 , 0.000155 ,  79
   2.9796 , 0.673036 , 0.000155 ,  80
   2.9796 , 0.673043 , 0.000155 ,  81
   2.9796 , 0.673005 , 0.000155 ,  82
   2.9796 , 0.673019 , 0.000155 ,  83
   2.9796 , 0.673015 , 0.000155 ,  84
   2.9796 , 0.673035 , 0.000155 ,  85
   2.9796 , 0.673009 , 0.000155 ,  86
   2.9796 , 0.673027 , 0.000155 ,  87
   2.9796 , 0.673059 , 0.000155 ,  88
   2.9796 , 0.673014 , 0.000155 ,  89
   2.9796 , 0.673040 , 0.000155 ,  90
   2.9796 , 0.673031 , 0.000155 ,  91
   2.9796 , 0.673003 , 0.000155 ,  92
   2.9796 , 0.673035 , 0.000155 ,  93
   2.9796 , 0.673051 , 0.000155 ,  94
   2.9796 , 0.673032 , 0.000155 ,  95
   2.9796 , 0.673023 , 0.000155 ,  96
   2.9796 , 0.673007 , 0.000155 ,  97
   2.9796 , 0.673019 , 0.000155 ,  98
   2.9796 , 0.673011 , 0.000155 ,  99
   2.9796 , 0.673028 , 0.000155 , 100
   3.0131 , 0.675544 , 0.000158 ,   0
   3.0131 , 0.675543 , 0.000158 ,   1
   3.0131 , 0.675535 , 0.000158 ,   2
   3.0131 , 0.675512 , 0.000158 ,   3
   3.0131 , 0.675542 , 0.000158 ,   4
   3.0131 , 0.675526 , 0.000158 ,   5
   3.0131 , 0.675538 , 0.000158 ,   6
   3.0131 , 0.675544 , 0.000158 ,   7
   3.0131 , 0.675533 , 0.000158 ,   8
   3.0131 , 0.675547 , 0.000158 ,   9
   3.0131 , 0.675555 , 0.000158 ,  10
   3.0131 , 0.675548 , 0.000158 ,  11
   3.0131 , 0.675536 , 0.000158 ,  12
   3.0131 , 0.675543 , 0.000158 ,  13
   3.0131 , 0.675554 , 0.000158 ,  14
   3.0131 , 0.675564 , 0.000158 ,  15
   3.0131 , 0.675509 , 0.000158 ,  16
   3.0131 , 0.675576 , 0.000158 ,  17
   3.0131 , 0.675555 , 0.000158 ,  18
   3.0131 , 0.675533 , 0.000158 ,  19
   3.0131 , 0.675529 , 0.000158 ,  20
   3.0131 , 0.675540 , 0.000158 ,  21
   3.0131 , 0.675557 , 0.000158 ,  22
   3.0131 , 0.675543 , 0.000158 ,  23
   3.0131 , 0.675528 , 0.000158 ,  24
   3.0131 , 0.675555 , 0.000158 ,  25
   3.0131 , 0.675533 , 0.000158 ,  26
   3.0131 , 0.675559 , 0.000158 ,  27
   3.0131 , 0.675549 , 0.000158 ,  28
   3.0131 , 0.675553 , 0.000158 ,  29
   3.0131 , 0.675544 , 0.000158 ,  30
   3.0131 , 0.675550 , 0.000158 ,  31
   3.0131 , 0.675530 , 0.000158 ,  32
   3.0131 , 0.675570 , 0.000158 ,  33
   3.0131 , 0.675531 , 0.000158 ,  34
   3.0131 , 0.675551 , 0.000158 ,  35
   3.0131 , 0.675579 , 0.000158 ,  36
   3.0131 , 0.675506 , 0.000158 ,  37
   3.0131 , 0.675532 , 0.000158 ,  38
   3.0131 , 0.675562 , 0.000158 ,  39
   3.0131 , 0.675534 , 0.000158 ,  40
   3.0131 , 0.675543 , 0.000158 ,  41
   3.0131 , 0.675555 , 0.000158 ,  42
   3.0131 , 0.675554 , 0.000158 ,  43
   3.0131 , 0.675540 , 0.000158 ,  44
   3.0131 , 0.675538 , 0.000158 ,  45
   3.0131 , 0.675545 , 0.000158 ,  46
   3.0131 , 0.675536 , 0.000158 ,  47
   3.0131 , 0.675555 , 0.000158 ,  48
   3.0131 , 0.675545 , 0.000158 ,  49
   3.0131 , 0.675560 , 0.000158 ,  50
   3.0131 , 0.675558 , 0.000158 ,  51
   3.0131 , 0.675561 , 0.000158 ,  52
   3.0131 , 0.675577 , 0.000158 ,  53
   3.0131 , 0.675535 , 0.000158 ,  54
   3.0131 , 0.675550 , 0.000158 ,  55
   3.0131 , 0.675554 , 0.000158 ,  56
   3.0131 , 0.675533 , 0.000158 ,  57
   3.0131 , 0.675542 , 0.000158 ,  58
   3.0131 , 0.675544 , 0.000158 ,  59
   3.0131 , 0.675523 , 0.000158 ,  60
   3.0131 , 0.675546 , 0.000158 ,  61
   3.0131 , 0.675542 , 0.000158 ,  62
   3.0131 , 0.675516 , 0.000158 ,  63
   3.0131 , 0.675540 , 0.000158 ,  64
   3.0131 , 0.675502 , 0.000158 ,  65
   3.0131 , 0.675546 , 0.000158 ,  66
   3.0131 , 0.675557 , 0.000158 ,  67
   3.0131 , 0.675567 , 0.000158 ,  68
   3.0131 , 0.675508 , 0.000158 ,  69
   3.0131 , 0.675553 , 0.000158 ,  70
   3.0131 , 0.675543 , 0.000158 ,  71
   3.0131 , 0.675545 , 0.000158 ,  72
   3.0131 , 0.675550 , 0.000158 ,  73
   3.0131 , 0.675543 , 0.000158 ,  74
   3.0131 , 0.675563 , 0.000158 ,  75
   3.0131 , 0.675541 , 0.000158 ,  76
   3.0131 , 0.675544 , 0.000158 ,  77
   3.0131 , 0.675521 , 0.000158 ,  78
   3.0131 , 0.675543 , 0.000158 ,  79
   3.0131 , 0.675582 , 0.000158 ,  80
   3.0131 , 0.675545 , 0.000158 ,  81
   3.0131 , 0.675557 , 0.000158 ,  82
   3.0131 , 0.675556 , 0.000158 ,  83
   3.0131 , 0.675558 , 0.000158 ,  84
   3.0131 , 0.675541 , 0.000158 ,  85
   3.0131 , 0.675513 , 0.000158 ,  86
   3.0131 , 0.675529 , 0.000158 ,  87
   3.0131 , 0.675552 , 0.000158 ,  88
   3.0131 , 0.675544 , 0.000158 ,  89
   3.0131 , 0.675525 , 0.000158 ,  90
   3.0131 , 0.675536 , 0.000158 ,  91
   3.0131 , 0.675518 , 0.000158 ,  92
   3.0131 , 0.675525 , 0.000158 ,  93
   3.0131 , 0.675573 , 0.000158 ,  94
   3.0131 , 0.675549 , 0.000158 ,  95
   3.0131 , 0.675556 , 0.000158 ,  96
   3.0131 , 0.675549 , 0.000158 ,  97
   3.0131 , 0.675556 , 0.000158 ,  98
   3.0131 , 0.675537 , 0.000158 ,  99
   3.0131 , 0.675538 , 0.000158 , 100
   3.1520 , 0.684404 , 0.000117 ,   0
   3.1520 , 0.684397 , 0.000117 ,   1
   3.1520 , 0.684407 , 0.000117 ,   2
   3.1520 , 0.684415 , 0.000117 ,   3
   3.1520 , 0.684403 , 0.000117 ,   4
   3.1520 , 0.684399 , 0.000117 ,   5
   3.1520 , 0.684410 , 0.000117 ,   6
   3.1520 , 0.684411 , 0.000117 ,   7
   3.1520 , 0.684408 , 0.000117 ,   8
   3.1520 , 0.684410 , 0.000117 ,   9
   3.1520 , 0.684399 , 0.000117 ,  10
   3.1520 , 0.684404 , 0.000117 ,  11
   3.1520 , 0.684407 , 0.000117 ,  12
   3.1520 , 0.684412 , 0.000117 ,  13
   3.1520 , 0.684413 , 0.000117 ,  14
   3.1520 , 0.684413 , 0.000117 ,  15
   3.1520 , 0.684369 , 0.000117 ,  16
   3.1520 , 0.684394 , 0.000117 ,  17
   3.1520 , 0.684388 , 0.000117 ,  18
   3.1520 , 0.684412 , 0.000117 ,  19
   3.1520 , 0.684390 , 0.000117 ,  20
   3.1520 , 0.684396 , 0.000117 ,  21
   3.1520 , 0.684396 , 0.000117 ,  22
   3.1520 , 0.684405 , 0.000117 ,  23
   3.1520 , 0.684396 , 0.000117 ,  24
   3.1520 , 0.684382 , 0.000117 ,  25
   3.1520 , 0.684388 , 0.000117 ,  26
   3.1520 , 0.684407 , 0.000117 ,  27
   3.1520 , 0.684393 , 0.000117 ,  28
   3.1520 , 0.684396 , 0.000117 ,  29
   3.1520 , 0.684390 , 0.000117 ,  30
   3.1520 , 0.684426 , 0.000117 ,  31
   3.1520 , 0.684409 , 0.000117 ,  32
   3.1520 , 0.684427 , 0.000117 ,  33
   3.1520 , 0.684384 , 0.000117 ,  34
   3.1520 , 0.684412 , 0.000117 ,  35
   3.1520 , 0.684428 , 0.000117 ,  36
   3.1520 , 0.684377 , 0.000117 ,  37
   3.1520 , 0.684402 , 0.000117 ,  38
   3.1520 , 0.684412 , 0.000117 ,  39
   3.1520 , 0.684399 , 0.000117 ,  40
   3.1520 , 0.684396 , 0.000117 ,  41
   3.1520 , 0.684423 , 0.000117 ,  42
   3.1520 , 0.684407 , 0.000117 ,  43
   3.1520 , 0.684396 , 0.000117 ,  44
   3.1520 , 0.684415 , 0.000117 ,  45
   3.1520 , 0.684409 , 0.000117 ,  46
   3.1520 , 0.684425 , 0.000117 ,  47
   3.1520 , 0.684407 , 0.000117 ,  48
   3.1520 , 0.684419 , 0.000117 ,  49
   3.1520 , 0.684404 , 0.000117 ,  50
   3.1520 , 0.684385 , 0.000117 ,  51
   3.1520 , 0.684409 , 0.000117 ,  52
   3.1520 , 0.684405 , 0.000117 ,  53
   3.1520 , 0.684416 , 0.000117 ,  54
   3.1520 , 0.684400 , 0.000117 ,  55
   3.1520 , 0.684389 , 0.000117 ,  56
   3.1520 , 0.684401 , 0.000117 ,  57
   3.1520 , 0.684403 , 0.000117 ,  58
   3.1520 , 0.684407 , 0.000117 ,  59
   3.1520 , 0.684393 , 0.000117 ,  60
   3.1520 , 0.684417 , 0.000117 ,  61
   3.1520 , 0.684400 , 0.000117 ,  62
   3.1520 , 0.684422 , 0.000117 ,  63
   3.1520 , 0.684418 , 0.000117 ,  64
   3.1520 , 0.684401 , 0.000117 ,  65
   3.1520 , 0.684401 , 0.000117 ,  66
   3.1520 , 0.684399 , 0.000117 ,  67
   3.1520 , 0.684403 , 0.000117 ,  68
   3.1520 , 0.684396 , 0.000117 ,  69
   3.1520 , 0.684428 , 0.000117 ,  70
   3.1520 , 0.684395 , 0.000117 ,  71
   3.1520 , 0.684415 , 0.000117 ,  72
   3.1520 , 0.684412 , 0.000117 ,  73
   3.1520 , 0.684408 , 0.000117 ,  74
   3.1520 , 0.684383 , 0.000117 ,  75
   3.1520 , 0.684397 , 0.000117 ,  76
   3.1520 , 0.684401 , 0.000117 ,  77
   3.1520 , 0.684408 , 0.000117 ,  78
   3.1520 , 0.684394 , 0.000117 ,  79
   3.1520 , 0.684407 , 0.000117 ,  80
   3.1520 , 0.684392 , 0.000117 ,  81
   3.1520 , 0.684411 , 0.000117 ,  82
   3.1520 , 0.684419 , 0.000117 ,  83
   3.1520 , 0.684411 , 0.000117 ,  84
   3.1520 , 0.684431 , 0.000117 ,  85
   3.1520 , 0.684400 , 0.000117 ,  86
   3.1520 , 0.684405 , 0.000117 ,  87
   3.1520 , 0.684408 , 0.000117 ,  88
   3.1520 , 0.684381 , 0.000117 ,  89
   3.1520 , 0.684403 , 0.000117 ,  90
   3.1520 , 0.684400 , 0.000117 ,  91
   3.1520 , 0.684406 , 0.000117 ,  92
   3.1520 , 0.684399 , 0.000117 ,  93
   3.1520 , 0.684419 , 0.000117 ,  94
   3.1520 , 0.684407 , 0.000117 ,  95
   3.1520 , 0.684416 , 0.000117 ,  96
   3.1520 , 0.684394 , 0.000117 ,  97
   3.1520 , 0.684396 , 0.000117 ,  98
   3.1520 , 0.684397 , 0.000117 ,  99
   3.1520 , 0.684414 , 0.000117 , 100
   3.3159 , 0.694372 , 0.000172 ,   0
   3.3159 , 0.694372 , 0.000172 ,   1
   3.3159 , 0.694362 , 0.000172 ,   2
   3.3159 , 0.694359 , 0.000172 ,   3
   3.3159 , 0.694357 , 0.000172 ,   4
   3.3159 , 0.694394 , 0.000172 ,   5
   3.3159 , 0.694365 , 0.000172 ,   6
   3.3159 , 0.694367 , 0.000172 ,   7
   3.3159 , 0.694390 , 0.000172 ,   8
   3.3159 , 0.694366 , 0.000172 ,   9
   3.3159 , 0.694355 , 0.000172 ,  10
   3.3159 , 0.694361 , 0.000172 ,  11
   3.3159 , 0.694374 , 0.000172 ,  12
   3.3159 , 0.694393 , 0.000172 ,  13
   3.3159 , 0.694391 , 0.000172 ,  14
   3.3159 , 0.694354 , 0.000172 ,  15
   3.3159 , 0.694344 , 0.000172 ,  16
   3.3159 , 0.694362 , 0.000172 ,  17
   3.3159 , 0.694367 , 0.000172 ,  18
   3.3159 , 0.694404 , 0.000172 ,  19
   3.3159 , 0.694359 , 0.000172 ,  20
   3.3159 , 0.694412 , 0.000172 ,  21
   3.3159 , 0.694381 , 0.000172 ,  22
   3.3159 , 0.694354 , 0.000172 ,  23
   3.3159 , 0.694347 , 0.000172 ,  24
   3.3159 , 0.694350 , 0.000172 ,  25
   3.3159 , 0.694386 , 0.000172 ,  26
   3.3159 , 0.694370 , 0.000172 ,  27
   3.3159 , 0.694356 , 0.000172 ,  28
   3.3159 , 0.694352 , 0.000172 ,  29
   3.3159 , 0.694392 , 0.000172 ,  30
   3.3159 , 0.694385 , 0.000172 ,  31
   3.3159 , 0.694344 , 0.000172 ,  32
   3.3159 , 0.694389 , 0.000172 ,  33
   3.3159 , 0.694355 , 0.000172 ,  34
   3.3159 , 0.694370 , 0.000172 ,  35
   3.3159 , 0.694397 , 0.000172 ,  36
   3.3159 , 0.694344 , 0.000172 ,  37
   3.3159 , 0.694364 , 0.000172 ,  38
   3.3159 , 0.694376 , 0.000172 ,  39
   3.3159 , 0.694387 , 0.000172 ,  40
   3.3159 , 0.694364 , 0.000172 ,  41
   3.3159 , 0.694370 , 0.000172 ,  42
   3.3159 , 0.694383 , 0.000172 ,  43
   3.3159 , 0.694376 , 0.000172 ,  44
   3.3159 , 0.694369 , 0.000172 ,  45
   3.3159 , 0.694360 , 0.000172 ,  46
   3.3159 , 0.694395 , 0.000172 ,  47
   3.3159 , 0.694406 , 0.000172 ,  48
   3.3159 , 0.694424 , 0.000172 ,  49
   3.3159 , 0.694374 , 0.000172 ,  50
   3.3159 , 0.694380 , 0.000172 ,  51
   3.3159 , 0.694372 , 0.000172 ,  52
   3.3159 , 0.694365 , 0.000172 ,  53
   3.3159 , 0.694403 , 0.000172 ,  54
   3.3159 , 0.694368 , 0.000172 ,  55
   3.3159 , 0.694363 , 0.000172 ,  56
   3.3159 , 0.694363 , 0.000172 ,  57
   3.3159 , 0.694363 , 0.000172 ,  58
   3.3159 , 0.694350 , 0.000172 ,  59
   3.3159 , 0.694381 , 0.000172 ,  60
   3.3159 , 0.694389 , 0.000172 ,  61
   3.3159 , 0.694362 , 0.000172 ,  62
   3.3159 , 0.694387 , 0.000172 ,  63
   3.3159 , 0.694392 , 0.000172 ,  64
   3.3159 , 0.694350 , 0.000172 ,  65
   3.3159 , 0.694365 , 0.000172 ,  66
   3.3159 , 0.694356 , 0.000172 ,  67
   3.3159 , 0.694403 , 0.000172 ,  68
   3.3159 , 0.694372 , 0.000172 ,  69
   3.3159 , 0.694345 , 0.000172 ,  70
   3.3159 , 0.694358 , 0.000172 ,  71
   3.3159 , 0.694396 , 0.000172 ,  72
   3.3159 , 0.694386 , 0.000172 ,  73
   3.3159 , 0.694380 , 0.000172 ,  74
   3.3159 , 0.694346 , 0.000172 ,  75
   3.3159 , 0.694366 , 0.000172 ,  76
   3.3159 , 0.694388 , 0.000172 ,  77
   3.3159 , 0.694358 , 0.000172 ,  78
   3.3159 , 0.694366 , 0.000172 ,  79
   3.3159 , 0.694379 , 0.000172 ,  80
   3.3159 , 0.694359 , 0.000172 ,  81
   3.3159 , 0.694370 , 0.000172 ,  82
   3.3159 , 0.694377 , 0.000172 ,  83
   3.3159 , 0.694384 , 0.000172 ,  84
   3.3159 , 0.694369 , 0.000172 ,  85
   3.3159 , 0.694373 , 0.000172 ,  86
   3.3159 , 0.694391 , 0.000172 ,  87
   3.3159 , 0.694373 , 0.000172 ,  88
   3.3159 , 0.694363 , 0.000172 ,  89
   3.3159 , 0.694381 , 0.000172 ,  90
   3.3159 , 0.694335 , 0.000172 ,  91
   3.3159 , 0.694358 , 0.000172 ,  92
   3.3159 , 0.694362 , 0.000172 ,  93
   3.3159 , 0.694389 , 0.000172 ,  94
   3.3159 , 0.694400 , 0.000172 ,  95
   3.3159 , 0.694362 , 0.000172 ,  96
   3.3159 , 0.694390 , 0.000172 ,  97
   3.3159 , 0.694371 , 0.000172 ,  98
   3.3159 , 0.694361 , 0.000172 ,  99
   3.3159 , 0.694356 , 0.000172 , 100
   3.4783 , 0.702268 , 0.000299 ,   0
   3.4783 , 0.702231 , 0.000299 ,   1
   3.4783 , 0.702221 , 0.000299 ,   2
   3.4783 , 0.702222 , 0.000299 ,   3
   3.4783 , 0.702227 , 0.000299 ,   4
   3.4783 , 0.702268 , 0.000299 ,   5
   3.4783 , 0.702287 , 0.000299 ,   6
   3.4783 , 0.702209 , 0.000299 ,   7
   3.4783 , 0.702281 , 0.000299 ,   8
   3.4783 , 0.702271 , 0.000299 ,   9
   3.4783 , 0.702273 , 0.000299 ,  10
   3.4783 , 0.702280 , 0.000299 ,  11
   3.4783 , 0.702232 , 0.000299 ,  12
   3.4783 , 0.702264 , 0.000299 ,  13
   3.4783 , 0.702302 , 0.000299 ,  14
   3.4783 , 0.702239 , 0.000299 ,  15
   3.4783 , 0.702256 , 0.000299 ,  16
   3.4783 , 0.702296 , 0.000299 ,  17
   3.4783 , 0.702246 , 0.000299 ,  18
   3.4783 , 0.702276 , 0.000299 ,  19
   3.4783 , 0.702290 , 0.000299 ,  20
   3.4783 , 0.702272 , 0.000299 ,  21
   3.4783 , 0.702330 , 0.000299 ,  22
   3.4783 , 0.702279 , 0.000299 ,  23
   3.4783 , 0.702220 , 0.000299 ,  24
   3.4783 , 0.702256 , 0.000299 ,  25
   3.4783 , 0.702245 , 0.000299 ,  26
   3.4783 , 0.702275 , 0.000299 ,  27
   3.4783 , 0.702261 , 0.000299 ,  28
   3.4783 , 0.702195 , 0.000299 ,  29
   3.4783 , 0.702266 , 0.000299 ,  30
   3.4783 , 0.702333 , 0.000299 ,  31
   3.4783 , 0.702323 , 0.000299 ,  32
   3.4783 , 0.702234 , 0.000299 ,  33
   3.4783 , 0.702310 , 0.000299 ,  34
   3.4783 , 0.702249 , 0.000299 ,  35
   3.4783 , 0.702251 , 0.000299 ,  36
   3.4783 , 0.702254 , 0.000299 ,  37
   3.4783 , 0.702282 , 0.000299 ,  38
   3.4783 , 0.702295 , 0.000299 ,  39
   3.4783 , 0.702306 , 0.000299 ,  40
   3.4783 , 0.702306 , 0.000299 ,  41
   3.4783 , 0.702281 , 0.000299 ,  42
   3.4783 , 0.702254 , 0.000299 ,  43
   3.4783 , 0.702264 , 0.000299 ,  44
   3.4783 , 0.702317 , 0.000299 ,  45
   3.4783 , 0.702303 , 0.000299 ,  46
   3.4783 , 0.702270 , 0.000299 ,  47
   3.4783 , 0.702293 , 0.000299 ,  48
   3.4783 , 0.702284 , 0.000299 ,  49
   3.4783 , 0.702276 , 0.000299 ,  50
   3.4783 , 0.702249 , 0.000299 ,  51
   3.4783 , 0.702260 , 0.000299 ,  52
   3.4783 , 0.702239 , 0.000299 ,  53
   3.4783 , 0.702242 , 0.000299 ,  54
   3.4783 , 0.702316 , 0.000299 ,  55
   3.4783 , 0.702254 , 0.000299 ,  56
   3.4783 , 0.702227 , 0.000299 ,  57
   3.4783 , 0.702272 , 0.000299 ,  58
   3.4783 , 0.702258 , 0.000299 ,  59
   3.4783 , 0.702270 , 0.000299 ,  60
   3.4783 , 0.702277 , 0.000299 ,  61
   3.4783 , 0.702289 , 0.000299 ,  62
   3.4783 , 0.702243 , 0.000299 ,  63
   3.4783 , 0.702263 , 0.000299 ,  64
   3.4783 , 0.702194 , 0.000299 ,  65
   3.4783 , 0.702204 , 0.000299 ,  66
   3.4783 , 0.702261 , 0.000299 ,  67
   3.4783 , 0.702261 , 0.000299 ,  68
   3.4783 , 0.702254 , 0.000299 ,  69
   3.4783 , 0.702287 , 0.000299 ,  70
   3.4783 , 0.702289 , 0.000299 ,  71
   3.4783 , 0.702288 , 0.000299 ,  72
   3.4783 , 0.702294 , 0.000299 ,  73
   3.4783 , 0.702267 , 0.000299 ,  74
   3.4783 , 0.702239 , 0.000299 ,  75
   3.4783 , 0.702238 , 0.000299 ,  76
   3.4783 , 0.702280 , 0.000299 ,  77
   3.4783 , 0.702266 , 0.000299 ,  78
   3.4783 , 0.702275 , 0.000299 ,  79
   3.4783 , 0.702258 , 0.000299 ,  80
   3.4783 , 0.702294 , 0.000299 ,  81
   3.4783 , 0.702245 , 0.000299 ,  82
   3.4783 , 0.702314 , 0.000299 ,  83
   3.4783 , 0.702303 , 0.000299 ,  84
   3.4783 , 0.702278 , 0.000299 ,  85
   3.4783 , 0.702280 , 0.000299 ,  86
   3.4783 , 0.702268 , 0.000299 ,  87
   3.4783 , 0.702281 , 0.000299 ,  88
   3.4783 , 0.702317 , 0.000299 ,  89
   3.4783 , 0.702208 , 0.000299 ,  90
   3.4783 , 0.702296 , 0.000299 ,  91
   3.4783 , 0.702213 , 0.000299 ,  92
   3.4783 , 0.702269 , 0.000299 ,  93
   3.4783 , 0.702255 , 0.000299 ,  94
   3.4783 , 0.702265 , 0.000299 ,  95
   3.4783 , 0.702292 , 0.000299 ,  96
   3.4783 , 0.702258 , 0.000299 ,  97
   3.4783 , 0.702323 , 0.000299 ,  98
   3.4783 , 0.702284 , 0.000299 ,  99
   3.4783 , 0.702264 , 0.000299 , 100
   3.6048 , 0.710142 , 0.000150 ,   0
   3.6048 , 0.710124 , 0.000150 ,   1
   3.6048 , 0.710122 , 0.000150 ,   2
   3.6048 , 0.710124 , 0.000150 ,   3
   3.6048 , 0.710138 , 0.000150 ,   4
   3.6048 , 0.710168 , 0.000150 ,   5
   3.6048 , 0.710149 , 0.000150 ,   6
   3.6048 , 0.710168 , 0.000150 ,   7
   3.6048 , 0.710155 , 0.000150 ,   8
   3.6048 , 0.710133 , 0.000150 ,   9
   3.6048 , 0.710143 , 0.000150 ,  10
   3.6048 , 0.710144 , 0.000150 ,  11
   3.6048 , 0.710127 , 0.000150 ,  12
   3.6048 , 0.710133 , 0.000150 ,  13
   3.6048 , 0.710146 , 0.000150 ,  14
   3.6048 , 0.710148 , 0.000150 ,  15
   3.6048 , 0.710137 , 0.000150 ,  16
   3.6048 , 0.710154 , 0.000150 ,  17
   3.6048 , 0.710132 , 0.000150 ,  18
   3.6048 , 0.710150 , 0.000150 ,  19
   3.6048 , 0.710125 , 0.000150 ,  20
   3.6048 , 0.710164 , 0.000150 ,  21
   3.6048 , 0.710141 , 0.000150 ,  22
   3.6048 , 0.710144 , 0.000150 ,  23
   3.6048 , 0.710117 , 0.000150 ,  24
   3.6048 , 0.710153 , 0.000150 ,  25
   3.6048 , 0.710142 , 0.000150 ,  26
   3.6048 , 0.710154 , 0.000150 ,  27
   3.6048 , 0.710148 , 0.000150 ,  28
   3.6048 , 0.710171 , 0.000150 ,  29
   3.6048 , 0.710158 , 0.000150 ,  30
   3.6048 , 0.710158 , 0.000150 ,  31
   3.6048 , 0.710133 , 0.000150 ,  32
   3.6048 , 0.710134 , 0.000150 ,  33
   3.6048 , 0.710142 , 0.000150 ,  34
   3.6048 , 0.710144 , 0.000150 ,  35
   3.6048 , 0.710164 , 0.000150 ,  36
   3.6048 , 0.710131 , 0.000150 ,  37
   3.6048 , 0.710140 , 0.000150 ,  38
   3.6048 , 0.710141 , 0.000150 ,  39
   3.6048 , 0.710136 , 0.000150 ,  40
   3.6048 , 0.710144 , 0.000150 ,  41
   3.6048 , 0.710150 , 0.000150 ,  42
   3.6048 , 0.710124 , 0.000150 ,  43
   3.6048 , 0.710143 , 0.000150 ,  44
   3.6048 , 0.710126 , 0.000150 ,  45
   3.6048 , 0.710159 , 0.000150 ,  46
   3.6048 , 0.710153 , 0.000150 ,  47
   3.6048 , 0.710154 , 0.000150 ,  48
   3.6048 , 0.710134 , 0.000150 ,  49
   3.6048 , 0.710140 , 0.000150 ,  50
   3.6048 , 0.710133 , 0.000150 ,  51
   3.6048 , 0.710155 , 0.000150 ,  52
   3.6048 , 0.710137 , 0.000150 ,  53
   3.6048 , 0.710156 , 0.000150 ,  54
   3.6048 , 0.710121 , 0.000150 ,  55
   3.6048 , 0.710160 , 0.000150 ,  56
   3.6048 , 0.710140 , 0.000150 ,  57
   3.6048 , 0.710127 , 0.000150 ,  58
   3.6048 , 0.710142 , 0.000150 ,  59
   3.6048 , 0.710143 , 0.000150 ,  60
   3.6048 , 0.710165 , 0.000150 ,  61
   3.6048 , 0.710138 , 0.000150 ,  62
   3.6048 , 0.710125 , 0.000150 ,  63
   3.6048 , 0.710148 , 0.000150 ,  64
   3.6048 , 0.710120 , 0.000150 ,  65
   3.6048 , 0.710159 , 0.000150 ,  66
   3.6048 , 0.710166 , 0.000150 ,  67
   3.6048 , 0.710120 , 0.000150 ,  68
   3.6048 , 0.710135 , 0.000150 ,  69
   3.6048 , 0.710186 , 0.000150 ,  70
   3.6048 , 0.710120 , 0.000150 ,  71
   3.6048 , 0.710151 , 0.000150 ,  72
   3.6048 , 0.710134 , 0.000150 ,  73
   3.6048 , 0.710123 , 0.000150 ,  74
   3.6048 , 0.710149 , 0.000150 ,  75
   3.6048 , 0.710149 , 0.000150 ,  76
   3.6048 , 0.710127 , 0.000150 ,  77
   3.6048 , 0.710120 , 0.000150 ,  78
   3.6048 , 0.710133 , 0.000150 ,  79
   3.6048 , 0.710142 , 0.000150 ,  80
   3.6048 , 0.710110 , 0.000150 ,  81
   3.6048 , 0.710137 , 0.000150 ,  82
   3.6048 , 0.710149 , 0.000150 ,  83
   3.6048 , 0.710163 , 0.000150 ,  84
   3.6048 , 0.710150 , 0.000150 ,  85
   3.6048 , 0.710130 , 0.000150 ,  86
   3.6048 , 0.710145 , 0.000150 ,  87
   3.6048 , 0.710132 , 0.000150 ,  88
   3.6048 , 0.710153 , 0.000150 ,  89
   3.6048 , 0.710112 , 0.000150 ,  90
   3.6048 , 0.710162 , 0.000150 ,  91
   3.6048 , 0.710150 , 0.000150 ,  92
   3.6048 , 0.710162 , 0.000150 ,  93
   3.6048 , 0.710163 , 0.000150 ,  94
   3.6048 , 0.710135 , 0.000150 ,  95
   3.6048 , 0.710176 , 0.000150 ,  96
   3.6048 , 0.710127 , 0.000150 ,  97
   3.6048 , 0.710145 , 0.000150 ,  98
   3.6048 , 0.710123 , 0.000150 ,  99
   3.6048 , 0.710136 , 0.000150 , 100
   3.7468 , 0.717180 , 0.000160 ,   0
   3.7468 , 0.717177 , 0.000160 ,   1
   3.7468 , 0.717180 , 0.000160 ,   2
   3.7468 , 0.717154 , 0.000160 ,   3
   3.7468 , 0.717183 , 0.000160 ,   4
   3.7468 , 0.717185 , 0.000160 ,   5
   3.7468 , 0.717171 , 0.000160 ,   6
   3.7468 , 0.717193 , 0.000160 ,   7
   3.7468 , 0.717191 , 0.000160 ,   8
   3.7468 , 0.717158 , 0.000160 ,   9
   3.7468 , 0.717174 , 0.000160 ,  10
   3.7468 , 0.717175 , 0.000160 ,  11
   3.7468 , 0.717160 , 0.000160 ,  12
   3.7468 , 0.717235 , 0.000160 ,  13
   3.7468 , 0.717156 , 0.000160 ,  14
   3.7468 , 0.717152 , 0.000160 ,  15
   3.7468 , 0.717172 , 0.000160 ,  16
   3.7468 , 0.717186 , 0.000160 ,  17
   3.7468 , 0.717150 , 0.000160 ,  18
   3.7468 , 0.717187 , 0.000160 ,  19
   3.7468 , 0.717191 , 0.000160 ,  20
   3.7468 , 0.717183 , 0.000160 ,  21
   3.7468 , 0.717169 , 0.000160 ,  22
   3.7468 , 0.717181 , 0.000160 ,  23
   3.7468 , 0.717166 , 0.000160 ,  24
   3.7468 , 0.717159 , 0.000160 ,  25
   3.7468 , 0.717178 , 0.000160 ,  26
   3.7468 , 0.717181 , 0.000160 ,  27
   3.7468 , 0.717195 , 0.000160 ,  28
   3.7468 , 0.717186 , 0.000160 ,  29
   3.7468 , 0.717162 , 0.000160 ,  30
   3.7468 , 0.717212 , 0.000160 ,  31
   3.7468 , 0.717167 , 0.000160 ,  32
   3.7468 , 0.717186 , 0.000160 ,  33
   3.7468 , 0.717155 , 0.000160 ,  34
   3.7468 , 0.717171 , 0.000160 ,  35
   3.7468 , 0.717223 , 0.000160 ,  36
   3.7468 , 0.717156 , 0.000160 ,  37
   3.7468 , 0.717193 , 0.000160 ,  38
   3.7468 , 0.717171 , 0.000160 ,  39
   3.7468 , 0.717174 , 0.000160 ,  40
   3.7468 , 0.717199 , 0.000160 ,  41
   3.7468 , 0.717191 , 0.000160 ,  42
   3.7468 , 0.717174 , 0.000160 ,  43
   3.7468 , 0.717164 , 0.000160 ,  44
   3.7468 , 0.717189 , 0.000160 ,  45
   3.7468 , 0.717208 , 0.000160 ,  46
   3.7468 , 0.717176 , 0.000160 ,  47
   3.7468 , 0.717187 , 0.000160 ,  48
   3.7468 , 0.717208 , 0.000160 ,  49
   3.7468 , 0.717195 , 0.000160 ,  50
   3.7468 , 0.717178 , 0.000160 ,  51
   3.7468 , 0.717181 , 0.000160 ,  52
   3.7468 , 0.717207 , 0.000160 ,  53
   3.7468 , 0.717197 , 0.000160 ,  54
   3.7468 , 0.717192 , 0.000160 ,  55
   3.7468 , 0.717190 , 0.000160 ,  56
   3.7468 , 0.717169 , 0.000160 ,  57
   3.7468 , 0.717178 , 0.000160 ,  58
   3.7468 , 0.717185 , 0.000160 ,  59
   3.7468 , 0.717183 , 0.000160 ,  60
   3.7468 , 0.717176 , 0.000160 ,  61
   3.7468 , 0.717160 , 0.000160 ,  62
   3.7468 , 0.717175 , 0.000160 ,  63
   3.7468 , 0.717200 , 0.000160 ,  64
   3.7468 , 0.717159 , 0.000160 ,  65
   3.7468 , 0.717174 , 0.000160 ,  66
   3.7468 , 0.717171 , 0.000160 ,  67
   3.7468 , 0.717208 , 0.000160 ,  68
   3.7468 , 0.717180 , 0.000160 ,  69
   3.7468 , 0.717193 , 0.000160 ,  70
   3.7468 , 0.717169 , 0.000160 ,  71
   3.7468 , 0.717187 , 0.000160 ,  72
   3.7468 , 0.717171 , 0.000160 ,  73
   3.7468 , 0.717181 , 0.000160 ,  74
   3.7468 , 0.717187 , 0.000160 ,  75
   3.7468 , 0.717198 , 0.000160 ,  76
   3.7468 , 0.717191 , 0.000160 ,  77
   3.7468 , 0.717163 , 0.000160 ,  78
   3.7468 , 0.717179 , 0.000160 ,  79
   3.7468 , 0.717185 , 0.000160 ,  80
   3.7468 , 0.717175 , 0.000160 ,  81
   3.7468 , 0.717175 , 0.000160 ,  82
   3.7468 , 0.717193 , 0.000160 ,  83
   3.7468 , 0.717185 , 0.000160 ,  84
   3.7468 , 0.717190 , 0.000160 ,  85
   3.7468 , 0.717193 , 0.000160 ,  86
   3.7468 , 0.717173 , 0.000160 ,  87
   3.7468 , 0.717193 , 0.000160 ,  88
   3.7468 , 0.717166 , 0.000160 ,  89
   3.7468 , 0.717190 , 0.000160 ,  90
   3.7468 , 0.717171 , 0.000160 ,  91
   3.7468 , 0.717160 , 0.000160 ,  92
   3.7468 , 0.717143 , 0.000160 ,  93
   3.7468 , 0.717183 , 0.000160 ,  94
   3.7468 , 0.717177 , 0.000160 ,  95
   3.7468 , 0.717189 , 0.000160 ,  96
   3.7468 , 0.717189 , 0.000160 ,  97
   3.7468 , 0.717206 , 0.000160 ,  98
   3.7468 , 0.717198 , 0.000160 ,  99
   3.7468 , 0.717158 , 0.000160 , 100
   3.9951 , 0.729259 , 0.000273 ,   0
   3.9951 , 0.729260 , 0.000273 ,   1
   3.9951 , 0.729261 , 0.000273 ,   2
   3.9951 , 0.729241 , 0.000273 ,   3
   3.9951 , 0.729269 , 0.000273 ,   4
   3.9951 , 0.729243 , 0.000273 ,   5
   3.9951 , 0.729276 , 0.000273 ,   6
   3.9951 , 0.729324 , 0.000273 ,   7
   3.9951 , 0.729289 , 0.000273 ,   8
   3.9951 , 0.729239 , 0.000273 ,   9
   3.9951 , 0.729287 , 0.000273 ,  10
   3.9951 , 0.729260 , 0.000273 ,  11
   3.9951 , 0.729287 , 0.000273 ,  12
   3.9951 , 0.729227 , 0.000273 ,  13
   3.9951 , 0.729306 , 0.000273 ,  14
   3.9951 , 0.729239 , 0.000273 ,  15
   3.9951 , 0.729213 , 0.000273 ,  16
   3.9951 , 0.729283 , 0.000273 ,  17
   3.9951 , 0.729172 , 0.000273 ,  18
   3.9951 , 0.729268 , 0.000273 ,  19
   3.9951 , 0.729249 , 0.000273 ,  20
   3.9951 , 0.729229 , 0.000273 ,  21
   3.9951 , 0.729278 , 0.000273 ,  22
   3.9951 , 0.729273 , 0.000273 ,  23
   3.9951 , 0.729218 , 0.000273 ,  24
   3.9951 , 0.729286 , 0.000273 ,  25
   3.9951 , 0.729227 , 0.000273 ,  26
   3.9951 , 0.729260 , 0.000273 ,  27
   3.9951 , 0.729207 , 0.000273 ,  28
   3.9951 , 0.729193 , 0.000273 ,  29
   3.9951 , 0.729259 , 0.000273 ,  30
   3.9951 , 0.729245 , 0.000273 ,  31
   3.9951 , 0.729253 , 0.000273 ,  32
   3.9951 , 0.729262 , 0.000273 ,  33
   3.9951 , 0.729238 , 0.000273 ,  34
   3.9951 , 0.729247 , 0.000273 ,  35
   3.9951 , 0.729275 , 0.000273 ,  36
   3.9951 , 0.729294 , 0.000273 ,  37
   3.9951 , 0.729251 , 0.000273 ,  38
   3.9951 , 0.729285 , 0.000273 ,  39
   3.9951 , 0.729267 , 0.000273 ,  40
   3.9951 , 0.729263 , 0.000273 ,  41
   3.9951 , 0.729237 , 0.000273 ,  42
   3.9951 , 0.729229 , 0.000273 ,  43
   3.9951 , 0.729265 , 0.000273 ,  44
   3.9951 , 0.729213 , 0.000273 ,  45
   3.9951 , 0.729225 , 0.000273 ,  46
   3.9951 , 0.729283 , 0.000273 ,  47
   3.9951 , 0.729220 , 0.000273 ,  48
   3.9951 , 0.729258 , 0.000273 ,  49
   3.9951 , 0.729253 , 0.000273 ,  50
   3.9951 , 0.729312 , 0.000273 ,  51
   3.9951 , 0.729290 , 0.000273 ,  52
   3.9951 , 0.729323 , 0.000273 ,  53
   3.9951 , 0.729275 , 0.000273 ,  54
   3.9951 , 0.729268 , 0.000273 ,  55
   3.9951 , 0.729260 , 0.000273 ,  56
   3.9951 , 0.729250 , 0.000273 ,  57
   3.9951 , 0.729225 , 0.000273 ,  58
   3.9951 , 0.729247 , 0.000273 ,  59
   3.9951 , 0.729286 , 0.000273 ,  60
   3.9951 , 0.729276 , 0.000273 ,  61
   3.9951 , 0.729261 , 0.000273 ,  62
   3.9951 , 0.729297 , 0.000273 ,  63
   3.9951 , 0.729260 , 0.000273 ,  64
   3.9951 , 0.729303 , 0.000273 ,  65
   3.9951 , 0.729245 , 0.000273 ,  66
   3.9951 , 0.729290 , 0.000273 ,  67
   3.9951 , 0.729209 , 0.000273 ,  68
   3.9951 , 0.729250 , 0.000273 ,  69
   3.9951 , 0.729265 , 0.000273 ,  70
   3.9951 , 0.729259 , 0.000273 ,  71
   3.9951 , 0.729240 , 0.000273 ,  72
   3.9951 , 0.729220 , 0.000273 ,  73
   3.9951 , 0.729235 , 0.000273 ,  74
   3.9951 , 0.729261 , 0.000273 ,  75
   3.9951 , 0.729286 , 0.000273 ,  76
   3.9951 , 0.729275 , 0.000273 ,  77
   3.9951 , 0.729227 , 0.000273 ,  78
   3.9951 , 0.729286 , 0.000273 ,  79
   3.9951 , 0.729250 , 0.000273 ,  80
   3.9951 , 0.729247 , 0.000273 ,  81
   3.9951 , 0.729266 , 0.000273 ,  82
   3.9951 , 0.729243 , 0.000273 ,  83
   3.9951 , 0.729252 , 0.000273 ,  84
   3.9951 , 0.729256 , 0.000273 ,  85
   3.9951 , 0.729254 , 0.000273 ,  86
   3.9951 , 0.729293 , 0.000273 ,  87
   3.9951 , 0.729274 , 0.000273 ,  88
   3.9951 , 0.729252 , 0.000273 ,  89
   3.9951 , 0.729231 , 0.000273 ,  90
   3.9951 , 0.729285 , 0.000273 ,  91
   3.9951 , 0.729260 , 0.000273 ,  92
   3.9951 , 0.729258 , 0.000273 ,  93
   3.9951 , 0.729313 , 0.000273 ,  94
   3.9951 , 0.729276 , 0.000273 ,  95
   3.9951 , 0.729268 , 0.000273 ,  96
   3.9951 , 0.729246 , 0.000273 ,  97
   3.9951 , 0.729272 , 0.000273 ,  98
   3.9951 , 0.729236 , 0.000273 ,  99
   3.9951 , 0.729247 , 0.000273 , 100
   4.1198 , 0.735511 , 0.000225 ,   0
   4.1198 , 0.735491 , 0.000225 ,   1
   4.1198 , 0.735481 , 0.000225 ,   2
   4.1198 , 0.735517 , 0.000225 ,   3
   4.1198 , 0.735509 , 0.000225 ,   4
   4.1198 , 0.735502 , 0.000225 ,   5
   4.1198 , 0.735544 , 0.000225 ,   6
   4.1198 , 0.735505 , 0.000225 ,   7
   4.1198 , 0.735505 , 0.000225 ,   8
   4.1198 , 0.735505 , 0.000225 ,   9
   4.1198 , 0.735519 , 0.000225 ,  10
   4.1198 , 0.735513 , 0.000225 ,  11
   4.1198 , 0.735516 , 0.000225 ,  12
   4.1198 , 0.735481 , 0.000225 ,  13
   4.1198 , 0.735523 , 0.000225 ,  14
   4.1198 , 0.735522 , 0.000225 ,  15
   4.1198 , 0.735465 , 0.000225 ,  16
   4.1198 , 0.735506 , 0.000225 ,  17
   4.1198 , 0.735479 , 0.000225 ,  18
   4.1198 , 0.735529 , 0.000225 ,  19
   4.1198 , 0.735511 , 0.000225 ,  20
   4.1198 , 0.735522 , 0.000225 ,  21
   4.1198 , 0.735501 , 0.000225 ,  22
   4.1198 , 0.735493 , 0.000225 ,  23
   4.1198 , 0.735517 , 0.000225 ,  24
   4.1198 , 0.735492 , 0.000225 ,  25
   4.1198 , 0.735483 , 0.000225 ,  26
   4.1198 , 0.735487 , 0.000225 ,  27
   4.1198 , 0.735518 , 0.000225 ,  28
   4.1198 , 0.735519 , 0.000225 ,  29
   4.1198 , 0.735504 , 0.000225 ,  30
   4.1198 , 0.735529 , 0.000225 ,  31
   4.1198 , 0.735502 , 0.000225 ,  32
   4.1198 , 0.735531 , 0.000225 ,  33
   4.1198 , 0.735503 , 0.000225 ,  34
   4.1198 , 0.735532 , 0.000225 ,  35
   4.1198 , 0.735535 , 0.000225 ,  36
   4.1198 , 0.735551 , 0.000225 ,  37
   4.1198 , 0.735518 , 0.000225 ,  38
   4.1198 , 0.735511 , 0.000225 ,  39
   4.1198 , 0.735553 , 0.000225 ,  40
   4.1198 , 0.735541 , 0.000225 ,  41
   4.1198 , 0.735530 , 0.000225 ,  42
   4.1198 , 0.735492 , 0.000225 ,  43
   4.1198 , 0.735486 , 0.000225 ,  44
   4.1198 , 0.735507 , 0.000225 ,  45
   4.1198 , 0.735520 , 0.000225 ,  46
   4.1198 , 0.735524 , 0.000225 ,  47
   4.1198 , 0.735498 , 0.000225 ,  48
   4.1198 , 0.735510 , 0.000225 ,  49
   4.1198 , 0.735494 , 0.000225 ,  50
   4.1198 , 0.735507 , 0.000225 ,  51
   4.1198 , 0.735546 , 0.000225 ,  52
   4.1198 , 0.735513 , 0.000225 ,  53
   4.1198 , 0.735498 , 0.000225 ,  54
   4.1198 , 0.735537 , 0.000225 ,  55
   4.1198 , 0.735510 , 0.000225 ,  56
   4.1198 , 0.735504 , 0.000225 ,  57
   4.1198 , 0.735478 , 0.000225 ,  58
   4.1198 , 0.735516 , 0.000225 ,  59
   4.1198 , 0.735508 , 0.000225 ,  60
   4.1198 , 0.735522 , 0.000225 ,  61
   4.1198 , 0.735486 , 0.000225 ,  62
   4.1198 , 0.735517 , 0.000225 ,  63
   4.1198 , 0.735494 , 0.000225 ,  64
   4.1198 , 0.735498 , 0.000225 ,  65
   4.1198 , 0.735514 , 0.000225 ,  66
   4.1198 , 0.735515 , 0.000225 ,  67
   4.1198 , 0.735542 , 0.000225 ,  68
   4.1198 , 0.735410 , 0.000225 ,  69
   4.1198 , 0.735516 , 0.000225 ,  70
   4.1198 , 0.735498 , 0.000225 ,  71
   4.1198 , 0.735528 , 0.000225 ,  72
   4.1198 , 0.735478 , 0.000225 ,  73
   4.1198 , 0.735512 , 0.000225 ,  74
   4.1198 , 0.735545 , 0.000225 ,  75
   4.1198 , 0.735493 , 0.000225 ,  76
   4.1198 , 0.735525 , 0.000225 ,  77
   4.1198 , 0.735488 , 0.000225 ,  78
   4.1198 , 0.735482 , 0.000225 ,  79
   4.1198 , 0.735513 , 0.000225 ,  80
   4.1198 , 0.735520 , 0.000225 ,  81
   4.1198 , 0.735538 , 0.000225 ,  82
   4.1198 , 0.735502 , 0.000225 ,  83
   4.1198 , 0.735532 , 0.000225 ,  84
   4.1198 , 0.735543 , 0.000225 ,  85
   4.1198 , 0.735473 , 0.000225 ,  86
   4.1198 , 0.735537 , 0.000225 ,  87
   4.1198 , 0.735559 , 0.000225 ,  88
   4.1198 , 0.735505 , 0.000225 ,  89
   4.1198 , 0.735514 , 0.000225 ,  90
   4.1198 , 0.735504 , 0.000225 ,  91
   4.1198 , 0.735492 , 0.000225 ,  92
   4.1198 , 0.735518 , 0.000225 ,  93
   4.1198 , 0.735535 , 0.000225 ,  94
   4.1198 , 0.735535 , 0.000225 ,  95
   4.1198 , 0.735550 , 0.000225 ,  96
   4.1198 , 0.735532 , 0.000225 ,  97
   4.1198 , 0.735501 , 0.000225 ,  98
   4.1198 , 0.735474 , 0.000225 ,  99
   4.1198 , 0.735493 , 0.000225 , 100
   4.1322 , 0.735033 , 0.000300 ,   0
   4.1322 , 0.734979 , 0.000300 ,   1
   4.1322 , 0.735002 , 0.000300 ,   2
   4.1322 , 0.735058 , 0.000300 ,   3
   4.1322 , 0.734985 , 0.000300 ,   4
   4.1322 , 0.735012 , 0.000300 ,   5
   4.1322 , 0.735043 , 0.000300 ,   6
   4.1322 , 0.734980 , 0.000300 ,   7
   4.1322 , 0.735061 , 0.000300 ,   8
   4.1322 , 0.735039 , 0.000300 ,   9
   4.1322 , 0.735033 , 0.000300 ,  10
   4.1322 , 0.735018 , 0.000300 ,  11
   4.1322 , 0.735006 , 0.000300 ,  12
   4.1322 , 0.735044 , 0.000300 ,  13
   4.1322 , 0.735064 , 0.000300 ,  14
   4.1322 , 0.734990 , 0.000300 ,  15
   4.1322 , 0.735037 , 0.000300 ,  16
   4.1322 , 0.735046 , 0.000300 ,  17
   4.1322 , 0.735047 , 0.000300 ,  18
   4.1322 , 0.735083 , 0.000300 ,  19
   4.1322 , 0.735063 , 0.000300 ,  20
   4.1322 , 0.735025 , 0.000300 ,  21
   4.1322 , 0.735080 , 0.000300 ,  22
   4.1322 , 0.735038 , 0.000300 ,  23
   4.1322 , 0.735025 , 0.000300 ,  24
   4.1322 , 0.735050 , 0.000300 ,  25
   4.1322 , 0.734995 , 0.000300 ,  26
   4.1322 , 0.735045 , 0.000300 ,  27
   4.1322 , 0.735010 , 0.000300 ,  28
   4.1322 , 0.734999 , 0.000300 ,  29
   4.1322 , 0.735016 , 0.000300 ,  30
   4.1322 , 0.735033 , 0.000300 ,  31
   4.1322 , 0.735041 , 0.000300 ,  32
   4.1322 , 0.735058 , 0.000300 ,  33
   4.1322 , 0.735029 , 0.000300 ,  34
   4.1322 , 0.735004 , 0.000300 ,  35
   4.1322 , 0.735047 , 0.000300 ,  36
   4.1322 , 0.734997 , 0.000300 ,  37
   4.1322 , 0.735047 , 0.000300 ,  38
   4.1322 , 0.735056 , 0.000300 ,  39
   4.1322 , 0.734968 , 0.000300 ,  40
   4.1322 , 0.735042 , 0.000300 ,  41
   4.1322 , 0.735072 , 0.000300 ,  42
   4.1322 , 0.735044 , 0.000300 ,  43
   4.1322 , 0.734978 , 0.000300 ,  44
   4.1322 , 0.735041 , 0.000300 ,  45
   4.1322 , 0.735067 , 0.000300 ,  46
   4.1322 , 0.734983 , 0.000300 ,  47
   4.1322 , 0.735070 , 0.000300 ,  48
   4.1322 , 0.735015 , 0.000300 ,  49
   4.1322 , 0.735029 , 0.000300 ,  50
   4.1322 , 0.735032 , 0.000300 ,  51
   4.1322 , 0.735069 , 0.000300 ,  52
   4.1322 , 0.735052 , 0.000300 ,  53
   4.1322 , 0.735067 , 0.000300 ,  54
   4.1322 , 0.735002 , 0.000300 ,  55
   4.1322 , 0.735046 , 0.000300 ,  56
   4.1322 , 0.734994 , 0.000300 ,  57
   4.1322 , 0.735006 , 0.000300 ,  58
   4.1322 , 0.735038 , 0.000300 ,  59
   4.1322 , 0.735059 , 0.000300 ,  60
   4.1322 , 0.735068 , 0.000300 ,  61
   4.1322 , 0.734989 , 0.000300 ,  62
   4.1322 , 0.735058 , 0.000300 ,  63
   4.1322 , 0.735073 , 0.000300 ,  64
   4.1322 , 0.735007 , 0.000300 ,  65
   4.1322 , 0.735063 , 0.000300 ,  66
   4.1322 , 0.735061 , 0.000300 ,  67
   4.1322 , 0.735049 , 0.000300 ,  68
   4.1322 , 0.735024 , 0.000300 ,  69
   4.1322 , 0.734992 , 0.000300 ,  70
   4.1322 , 0.735059 , 0.000300 ,  71
   4.1322 , 0.735091 , 0.000300 ,  72
   4.1322 , 0.735034 , 0.000300 ,  73
   4.1322 , 0.734994 , 0.000300 ,  74
   4.1322 , 0.734976 , 0.000300 ,  75
   4.1322 , 0.735032 , 0.000300 ,  76
   4.1322 , 0.735100 , 0.000300 ,  77
   4.1322 , 0.735046 , 0.000300 ,  78
   4.1322 , 0.735011 , 0.000300 ,  79
   4.1322 , 0.735011 , 0.000300 ,  80
   4.1322 , 0.735047 , 0.000300 ,  81
   4.1322 , 0.734961 , 0.000300 ,  82
   4.1322 , 0.735058 , 0.000300 ,  83
   4.1322 , 0.735067 , 0.000300 ,  84
   4.1322 , 0.735036 , 0.000300 ,  85
   4.1322 , 0.735024 , 0.000300 ,  86
   4.1322 , 0.735022 , 0.000300 ,  87
   4.1322 , 0.735005 , 0.000300 ,  88
   4.1322 , 0.735002 , 0.000300 ,  89
   4.1322 , 0.735007 , 0.000300 ,  90
   4.1322 , 0.735074 , 0.000300 ,  91
   4.1322 , 0.735026 , 0.000300 ,  92
   4.1322 , 0.735031 , 0.000300 ,  93
   4.1322 , 0.735033 , 0.000300 ,  94
   4.1322 , 0.735061 , 0.000300 ,  95
   4.1322 , 0.735039 , 0.000300 ,  96
   4.1322 , 0.735063 , 0.000300 ,  97
   4.1322 , 0.735070 , 0.000300 ,  98
   4.1322 , 0.735025 , 0.000300 ,  99
   4.1322 , 0.735004 , 0.000300 , 100
   4.2420 , 0.740085 , 0.000290 ,   0
   4.2420 , 0.740128 , 0.000290 ,   1
   4.2420 , 0.740101 , 0.000290 ,   2
   4.2420 , 0.740079 , 0.000290 ,   3
   4.2420 , 0.740052 , 0.000290 ,   4
   4.2420 , 0.740108 , 0.000290 ,   5
   4.2420 , 0.740140 , 0.000290 ,   6
   4.2420 , 0.740110 , 0.000290 ,   7
   4.2420 , 0.740081 , 0.000290 ,   8
   4.2420 , 0.740061 , 0.000290 ,   9
   4.2420 , 0.740032 , 0.000290 ,  10
   4.2420 , 0.740103 , 0.000290 ,  11
   4.2420 , 0.740077 , 0.000290 ,  12
   4.2420 , 0.740152 , 0.000290 ,  13
   4.2420 , 0.740065 , 0.000290 ,  14
   4.2420 , 0.740081 , 0.000290 ,  15
   4.2420 , 0.740031 , 0.000290 ,  16
   4.2420 , 0.740057 , 0.000290 ,  17
   4.2420 , 0.740082 , 0.000290 ,  18
   4.2420 , 0.740027 , 0.000290 ,  19
   4.2420 , 0.740054 , 0.000290 ,  20
   4.2420 , 0.740127 , 0.000290 ,  21
   4.2420 , 0.740097 , 0.000290 ,  22
   4.2420 , 0.740041 , 0.000290 ,  23
   4.2420 , 0.740119 , 0.000290 ,  24
   4.2420 , 0.740054 , 0.000290 ,  25
   4.2420 , 0.740066 , 0.000290 ,  26
   4.2420 , 0.740086 , 0.000290 ,  27
   4.2420 , 0.740071 , 0.000290 ,  28
   4.2420 , 0.740071 , 0.000290 ,  29
   4.2420 , 0.740081 , 0.000290 ,  30
   4.2420 , 0.740109 , 0.000290 ,  31
   4.2420 , 0.740049 , 0.000290 ,  32
   4.2420 , 0.740102 , 0.000290 ,  33
   4.2420 , 0.740097 , 0.000290 ,  34
   4.2420 , 0.740089 , 0.000290 ,  35
   4.2420 , 0.740086 , 0.000290 ,  36
   4.2420 , 0.740090 , 0.000290 ,  37
   4.2420 , 0.740093 , 0.000290 ,  38
   4.2420 , 0.740054 , 0.000290 ,  39
   4.2420 , 0.740112 , 0.000290 ,  40
   4.2420 , 0.740117 , 0.000290 ,  41
   4.2420 , 0.740070 , 0.000290 ,  42
   4.2420 , 0.740116 , 0.000290 ,  43
   4.2420 , 0.740058 , 0.000290 ,  44
   4.2420 , 0.740066 , 0.000290 ,  45
   4.2420 , 0.740131 , 0.000290 ,  46
   4.2420 , 0.740046 , 0.000290 ,  47
   4.2420 , 0.740072 , 0.000290 ,  48
   4.2420 , 0.740078 , 0.000290 ,  49
   4.2420 , 0.740068 , 0.000290 ,  50
   4.2420 , 0.740046 , 0.000290 ,  51
   4.2420 , 0.740079 , 0.000290 ,  52
   4.2420 , 0.740162 , 0.000290 ,  53
   4.2420 , 0.740129 , 0.000290 ,  54
   4.2420 , 0.740123 , 0.000290 ,  55
   4.2420 , 0.740094 , 0.000290 ,  56
   4.2420 , 0.740098 , 0.000290 ,  57
   4.2420 , 0.740002 , 0.000290 ,  58
   4.2420 , 0.740091 , 0.000290 ,  59
   4.2420 , 0.740060 , 0.000290 ,  60
   4.2420 , 0.740113 , 0.000290 ,  61
   4.2420 , 0.740077 , 0.000290 ,  62
   4.2420 , 0.740080 , 0.000290 ,  63
   4.2420 , 0.740050 , 0.000290 ,  64
   4.2420 , 0.740087 , 0.000290 ,  65
   4.2420 , 0.740060 , 0.000290 ,  66
   4.2420 , 0.740109 , 0.000290 ,  67
   4.2420 , 0.740092 , 0.000290 ,  68
   4.2420 , 0.740092 , 0.000290 ,  69
   4.2420 , 0.740109 , 0.000290 ,  70
   4.2420 , 0.740097 , 0.000290 ,  71
   4.2420 , 0.740102 , 0.000290 ,  72
   4.2420 , 0.740070 , 0.000290 ,  73
   4.2420 , 0.740082 , 0.000290 ,  74
   4.2420 , 0.740042 , 0.000290 ,  75
   4.2420 , 0.740032 , 0.000290 ,  76
   4.2420 , 0.740094 , 0.000290 ,  77
   4.2420 , 0.740063 , 0.000290 ,  78
   4.2420 , 0.740074 , 0.000290 ,  79
   4.2420 , 0.740109 , 0.000290 ,  80
   4.2420 , 0.740085 , 0.000290 ,  81
   4.2420 , 0.740095 , 0.000290 ,  82
   4.2420 , 0.740122 , 0.000290 ,  83
   4.2420 , 0.740078 , 0.000290 ,  84
   4.2420 , 0.740135 , 0.000290 ,  85
   4.2420 , 0.740070 , 0.000290 ,  86
   4.2420 , 0.740070 , 0.000290 ,  87
   4.2420 , 0.740148 , 0.000290 ,  88
   4.2420 , 0.740073 , 0.000290 ,  89
   4.2420 , 0.740091 , 0.000290 ,  90
   4.2420 , 0.740067 , 0.000290 ,  91
   4.2420 , 0.740083 , 0.000290 ,  92
   4.2420 , 0.740103 , 0.000290 ,  93
   4.2420 , 0.740112 , 0.000290 ,  94
   4.2420 , 0.740094 , 0.000290 ,  95
   4.2420 , 0.740097 , 0.000290 ,  96
   4.2420 , 0.740102 , 0.000290 ,  97
   4.2420 , 0.740084 , 0.000290 ,  98
   4.2420 , 0.740057 , 0.000290 ,  99
   4.2420 , 0.740057 , 0.000290 , 100
   4.2453 , 0.740028 , 0.000270 ,   0
   4.2453 , 0.740022 , 0.000270 ,   1
   4.2453 , 0.739983 , 0.000270 ,   2
   4.2453 , 0.740018 , 0.000270 ,   3
   4.2453 , 0.740036 , 0.000270 ,   4
   4.2453 , 0.739967 , 0.000270 ,   5
   4.2453 , 0.740046 , 0.000270 ,   6
   4.2453 , 0.740028 , 0.000270 ,   7
   4.2453 , 0.740082 , 0.000270 ,   8
   4.2453 , 0.739995 , 0.000270 ,   9
   4.2453 , 0.740058 , 0.000270 ,  10
   4.2453 , 0.740037 , 0.000270 ,  11
   4.2453 , 0.739996 , 0.000270 ,  12
   4.2453 , 0.740032 , 0.000270 ,  13
   4.2453 , 0.740018 , 0.000270 ,  14
   4.2453 , 0.740008 , 0.000270 ,  15
   4.2453 , 0.740053 , 0.000270 ,  16
   4.2453 , 0.740029 , 0.000270 ,  17
   4.2453 , 0.740004 , 0.000270 ,  18
   4.2453 , 0.740057 , 0.000270 ,  19
   4.2453 , 0.740022 , 0.000270 ,  20
   4.2453 , 0.740038 , 0.000270 ,  21
   4.2453 , 0.740039 , 0.000270 ,  22
   4.2453 , 0.740038 , 0.000270 ,  23
   4.2453 , 0.739999 , 0.000270 ,  24
   4.2453 , 0.739987 , 0.000270 ,  25
   4.2453 , 0.740039 , 0.000270 ,  26
   4.2453 , 0.740080 , 0.000270 ,  27
   4.2453 , 0.740027 , 0.000270 ,  28
   4.2453 , 0.739986 , 0.000270 ,  29
   4.2453 , 0.740013 , 0.000270 ,  30
   4.2453 , 0.740048 , 0.000270 ,  31
   4.2453 , 0.740047 , 0.000270 ,  32
   4.2453 , 0.740018 , 0.000270 ,  33
   4.2453 , 0.740053 , 0.000270 ,  34
   4.2453 , 0.740018 , 0.000270 ,  35
   4.2453 , 0.740061 , 0.000270 ,  36
   4.2453 , 0.740103 , 0.000270 ,  37
   4.2453 , 0.740046 , 0.000270 ,  38
   4.2453 , 0.740049 , 0.000270 ,  39
   4.2453 , 0.740080 , 0.000270 ,  40
   4.2453 , 0.740004 , 0.000270 ,  41
   4.2453 , 0.740047 , 0.000270 ,  42
   4.2453 , 0.739994 , 0.000270 ,  43
   4.2453 , 0.740015 , 0.000270 ,  44
   4.2453 , 0.740006 , 0.000270 ,  45
   4.2453 , 0.740032 , 0.000270 ,  46
   4.2453 , 0.740037 , 0.000270 ,  47
   4.2453 , 0.740022 , 0.000270 ,  48
   4.2453 , 0.740021 , 0.000270 ,  49
   4.2453 , 0.740055 , 0.000270 ,  50
   4.2453 , 0.740024 , 0.000270 ,  51
   4.2453 , 0.740027 , 0.000270 ,  52
   4.2453 , 0.740051 , 0.000270 ,  53
   4.2453 , 0.740005 , 0.000270 ,  54
   4.2453 , 0.740029 , 0.000270 ,  55
   4.2453 , 0.740032 , 0.000270 ,  56
   4.2453 , 0.740017 , 0.000270 ,  57
   4.2453 , 0.740008 , 0.000270 ,  58
   4.2453 , 0.740040 , 0.000270 ,  59
   4.2453 , 0.740032 , 0.000270 ,  60
   4.2453 , 0.740060 , 0.000270 ,  61
   4.2453 , 0.740059 , 0.000270 ,  62
   4.2453 , 0.740055 , 0.000270 ,  63
   4.2453 , 0.740016 , 0.000270 ,  64
   4.2453 , 0.740029 , 0.000270 ,  65
   4.2453 , 0.740024 , 0.000270 ,  66
   4.2453 , 0.740039 , 0.000270 ,  67
   4.2453 , 0.740066 , 0.000270 ,  68
   4.2453 , 0.740017 , 0.000270 ,  69
   4.2453 , 0.739979 , 0.000270 ,  70
   4.2453 , 0.739979 , 0.000270 ,  71
   4.2453 , 0.739997 , 0.000270 ,  72
   4.2453 , 0.740033 , 0.000270 ,  73
   4.2453 , 0.739991 , 0.000270 ,  74
   4.2453 , 0.740054 , 0.000270 ,  75
   4.2453 , 0.740045 , 0.000270 ,  76
   4.2453 , 0.740040 , 0.000270 ,  77
   4.2453 , 0.739980 , 0.000270 ,  78
   4.2453 , 0.739967 , 0.000270 ,  79
   4.2453 , 0.740024 , 0.000270 ,  80
   4.2453 , 0.740030 , 0.000270 ,  81
   4.2453 , 0.740075 , 0.000270 ,  82
   4.2453 , 0.740005 , 0.000270 ,  83
   4.2453 , 0.740005 , 0.000270 ,  84
   4.2453 , 0.739991 , 0.000270 ,  85
   4.2453 , 0.740054 , 0.000270 ,  86
   4.2453 , 0.740006 , 0.000270 ,  87
   4.2453 , 0.740009 , 0.000270 ,  88
   4.2453 , 0.740048 , 0.000270 ,  89
   4.2453 , 0.740014 , 0.000270 ,  90
   4.2453 , 0.740025 , 0.000270 ,  91
   4.2453 , 0.739988 , 0.000270 ,  92
   4.2453 , 0.740024 , 0.000270 ,  93
   4.2453 , 0.740038 , 0.000270 ,  94
   4.2453 , 0.740072 , 0.000270 ,  95
   4.2453 , 0.739994 , 0.000270 ,  96
   4.2453 , 0.740055 , 0.000270 ,  97
   4.2453 , 0.740054 , 0.000270 ,  98
   4.2453 , 0.739996 , 0.000270 ,  99
   4.2453 , 0.740046 , 0.000270 , 100
   4.3647 , 0.745119 , 0.000286 ,   0
   4.3647 , 0.745103 , 0.000286 ,   1
   4.3647 , 0.745113 , 0.000286 ,   2
   4.3647 , 0.745097 , 0.000286 ,   3
   4.3647 , 0.745164 , 0.000286 ,   4
   4.3647 , 0.745108 , 0.000286 ,   5
   4.3647 , 0.745103 , 0.000286 ,   6
   4.3647 , 0.745124 , 0.000286 ,   7
   4.3647 , 0.745113 , 0.000286 ,   8
   4.3647 , 0.745115 , 0.000286 ,   9
   4.3647 , 0.745113 , 0.000286 ,  10
   4.3647 , 0.745064 , 0.000286 ,  11
   4.3647 , 0.745125 , 0.000286 ,  12
   4.3647 , 0.745151 , 0.000286 ,  13
   4.3647 , 0.745088 , 0.000286 ,  14
   4.3647 , 0.745060 , 0.000286 ,  15
   4.3647 , 0.745092 , 0.000286 ,  16
   4.3647 , 0.745122 , 0.000286 ,  17
   4.3647 , 0.745143 , 0.000286 ,  18
   4.3647 , 0.745127 , 0.000286 ,  19
   4.3647 , 0.745116 , 0.000286 ,  20
   4.3647 , 0.745138 , 0.000286 ,  21
   4.3647 , 0.745118 , 0.000286 ,  22
   4.3647 , 0.745042 , 0.000286 ,  23
   4.3647 , 0.745082 , 0.000286 ,  24
   4.3647 , 0.745108 , 0.000286 ,  25
   4.3647 , 0.745038 , 0.000286 ,  26
   4.3647 , 0.745124 , 0.000286 ,  27
   4.3647 , 0.745134 , 0.000286 ,  28
   4.3647 , 0.745138 , 0.000286 ,  29
   4.3647 , 0.745080 , 0.000286 ,  30
   4.3647 , 0.745125 , 0.000286 ,  31
   4.3647 , 0.745099 , 0.000286 ,  32
   4.3647 , 0.745132 , 0.000286 ,  33
   4.3647 , 0.745103 , 0.000286 ,  34
   4.3647 , 0.745131 , 0.000286 ,  35
   4.3647 , 0.745167 , 0.000286 ,  36
   4.3647 , 0.745129 , 0.000286 ,  37
   4.3647 , 0.745159 , 0.000286 ,  38
   4.3647 , 0.745090 , 0.000286 ,  39
   4.3647 , 0.745073 , 0.000286 ,  40
   4.3647 , 0.745141 , 0.000286 ,  41
   4.3647 , 0.745121 , 0.000286 ,  42
   4.3647 , 0.745077 , 0.000286 ,  43
   4.3647 , 0.745154 , 0.000286 ,  44
   4.3647 , 0.745134 , 0.000286 ,  45
   4.3647 , 0.745134 , 0.000286 ,  46
   4.3647 , 0.745181 , 0.000286 ,  47
   4.3647 , 0.745149 , 0.000286 ,  48
   4.3647 , 0.745075 , 0.000286 ,  49
   4.3647 , 0.745143 , 0.000286 ,  50
   4.3647 , 0.745156 , 0.000286 ,  51
   4.3647 , 0.745161 , 0.000286 ,  52
   4.3647 , 0.745182 , 0.000286 ,  53
   4.3647 , 0.745120 , 0.000286 ,  54
   4.3647 , 0.745118 , 0.000286 ,  55
   4.3647 , 0.745150 , 0.000286 ,  56
   4.3647 , 0.745102 , 0.000286 ,  57
   4.3647 , 0.745107 , 0.000286 ,  58
   4.3647 , 0.745140 , 0.000286 ,  59
   4.3647 , 0.745102 , 0.000286 ,  60
   4.3647 , 0.745122 , 0.000286 ,  61
   4.3647 , 0.745142 , 0.000286 ,  62
   4.3647 , 0.745129 , 0.000286 ,  63
   4.3647 , 0.745136 , 0.000286 ,  64
   4.3647 , 0.745091 , 0.000286 ,  65
   4.3647 , 0.745129 , 0.000286 ,  66
   4.3647 , 0.745117 , 0.000286 ,  67
   4.3647 , 0.745111 , 0.000286 ,  68
   4.3647 , 0.745120 , 0.000286 ,  69
   4.3647 , 0.745104 , 0.000286 ,  70
   4.3647 , 0.745099 , 0.000286 ,  71
   4.3647 , 0.745112 , 0.000286 ,  72
   4.3647 , 0.745117 , 0.000286 ,  73
   4.3647 , 0.745100 , 0.000286 ,  74
   4.3647 , 0.745118 , 0.000286 ,  75
   4.3647 , 0.745171 , 0.000286 ,  76
   4.3647 , 0.745122 , 0.000286 ,  77
   4.3647 , 0.745115 , 0.000286 ,  78
   4.3647 , 0.745120 , 0.000286 ,  79
   4.3647 , 0.745164 , 0.000286 ,  80
   4.3647 , 0.745119 , 0.000286 ,  81
   4.3647 , 0.745109 , 0.000286 ,  82
   4.3647 , 0.745140 , 0.000286 ,  83
   4.3647 , 0.745126 , 0.000286 ,  84
   4.3647 , 0.745156 , 0.000286 ,  85
   4.3647 , 0.745165 , 0.000286 ,  86
   4.3647 , 0.745169 , 0.000286 ,  87
   4.3647 , 0.745115 , 0.000286 ,  88
   4.3647 , 0.745083 , 0.000286 ,  89
   4.3647 , 0.745110 , 0.000286 ,  90
   4.3647 , 0.745101 , 0.000286 ,  91
   4.3647 , 0.745101 , 0.000286 ,  92
   4.3647 , 0.745106 , 0.000286 ,  93
   4.3647 , 0.745061 , 0.000286 ,  94
   4.3647 , 0.745144 , 0.000286 ,  95
   4.3647 , 0.745097 , 0.000286 ,  96
   4.3647 , 0.745129 , 0.000286 ,  97
   4.3647 , 0.745131 , 0.000286 ,  98
   4.3647 , 0.745073 , 0.000286 ,  99
   4.3647 , 0.745137 , 0.000286 , 100
   4.4735 , 0.750294 , 0.000231 ,   0
   4.4735 , 0.750288 , 0.000231 ,   1
   4.4735 , 0.750227 , 0.000231 ,   2
   4.4735 , 0.750274 , 0.000231 ,   3
   4.4735 , 0.750299 , 0.000231 ,   4
   4.4735 , 0.750297 , 0.000231 ,   5
   4.4735 , 0.750289 , 0.000231 ,   6
   4.4735 , 0.750318 , 0.000231 ,   7
   4.4735 , 0.750320 , 0.000231 ,   8
   4.4735 , 0.750278 , 0.000231 ,   9
   4.4735 , 0.750297 , 0.000231 ,  10
   4.4735 , 0.750307 , 0.000231 ,  11
   4.4735 , 0.750289 , 0.000231 ,  12
   4.4735 , 0.750279 , 0.000231 ,  13
   4.4735 , 0.750318 , 0.000231 ,  14
   4.4735 , 0.750303 , 0.000231 ,  15
   4.4735 , 0.750316 , 0.000231 ,  16
   4.4735 , 0.750276 , 0.000231 ,  17
   4.4735 , 0.750303 , 0.000231 ,  18
   4.4735 , 0.750284 , 0.000231 ,  19
   4.4735 , 0.750299 , 0.000231 ,  20
   4.4735 , 0.750300 , 0.000231 ,  21
   4.4735 , 0.750316 , 0.000231 ,  22
   4.4735 , 0.750289 , 0.000231 ,  23
   4.4735 , 0.750305 , 0.000231 ,  24
   4.4735 , 0.750276 , 0.000231 ,  25
   4.4735 , 0.750250 , 0.000231 ,  26
   4.4735 , 0.750244 , 0.000231 ,  27
   4.4735 , 0.750290 , 0.000231 ,  28
   4.4735 , 0.750237 , 0.000231 ,  29
   4.4735 , 0.750302 , 0.000231 ,  30
   4.4735 , 0.750292 , 0.000231 ,  31
   4.4735 , 0.750288 , 0.000231 ,  32
   4.4735 , 0.750325 , 0.000231 ,  33
   4.4735 , 0.750257 , 0.000231 ,  34
   4.4735 , 0.750282 , 0.000231 ,  35
   4.4735 , 0.750305 , 0.000231 ,  36
   4.4735 , 0.750286 , 0.000231 ,  37
   4.4735 , 0.750307 , 0.000231 ,  38
   4.4735 , 0.750308 , 0.000231 ,  39
   4.4735 , 0.750302 , 0.000231 ,  40
   4.4735 , 0.750289 , 0.000231 ,  41
   4.4735 , 0.750289 , 0.000231 ,  42
   4.4735 , 0.750272 , 0.000231 ,  43
   4.4735 , 0.750269 , 0.000231 ,  44
   4.4735 , 0.750310 , 0.000231 ,  45
   4.4735 , 0.750286 , 0.000231 ,  46
   4.4735 , 0.750320 , 0.000231 ,  47
   4.4735 , 0.750334 , 0.000231 ,  48
   4.4735 , 0.750248 , 0.000231 ,  49
   4.4735 , 0.750283 , 0.000231 ,  50
   4.4735 , 0.750293 , 0.000231 ,  51
   4.4735 , 0.750283 , 0.000231 ,  52
   4.4735 , 0.750343 , 0.000231 ,  53
   4.4735 , 0.750277 , 0.000231 ,  54
   4.4735 , 0.750303 , 0.000231 ,  55
   4.4735 , 0.750279 , 0.000231 ,  56
   4.4735 , 0.750270 , 0.000231 ,  57
   4.4735 , 0.750272 , 0.000231 ,  58
   4.4735 , 0.750317 , 0.000231 ,  59
   4.4735 , 0.750308 , 0.000231 ,  60
   4.4735 , 0.750321 , 0.000231 ,  61
   4.4735 , 0.750317 , 0.000231 ,  62
   4.4735 , 0.750293 , 0.000231 ,  63
   4.4735 , 0.750285 , 0.000231 ,  64
   4.4735 , 0.750275 , 0.000231 ,  65
   4.4735 , 0.750304 , 0.000231 ,  66
   4.4735 , 0.750321 , 0.000231 ,  67
   4.4735 , 0.750323 , 0.000231 ,  68
   4.4735 , 0.750235 , 0.000231 ,  69
   4.4735 , 0.750327 , 0.000231 ,  70
   4.4735 , 0.750300 , 0.000231 ,  71
   4.4735 , 0.750305 , 0.000231 ,  72
   4.4735 , 0.750304 , 0.000231 ,  73
   4.4735 , 0.750273 , 0.000231 ,  74
   4.4735 , 0.750305 , 0.000231 ,  75
   4.4735 , 0.750310 , 0.000231 ,  76
   4.4735 , 0.750281 , 0.000231 ,  77
   4.4735 , 0.750236 , 0.000231 ,  78
   4.4735 , 0.750281 , 0.000231 ,  79
   4.4735 , 0.750287 , 0.000231 ,  80
   4.4735 , 0.750300 , 0.000231 ,  81
   4.4735 , 0.750288 , 0.000231 ,  82
   4.4735 , 0.750313 , 0.000231 ,  83
   4.4735 , 0.750315 , 0.000231 ,  84
   4.4735 , 0.750285 , 0.000231 ,  85
   4.4735 , 0.750309 , 0.000231 ,  86
   4.4735 , 0.750332 , 0.000231 ,  87
   4.4735 , 0.750292 , 0.000231 ,  88
   4.4735 , 0.750266 , 0.000231 ,  89
   4.4735 , 0.750302 , 0.000231 ,  90
   4.4735 , 0.750320 , 0.000231 ,  91
   4.4735 , 0.750343 , 0.000231 ,  92
   4.4735 , 0.750308 , 0.000231 ,  93
   4.4735 , 0.750314 , 0.000231 ,  94
   4.4735 , 0.750315 , 0.000231 ,  95
   4.4735 , 0.750291 , 0.000231 ,  96
   4.4735 , 0.750312 , 0.000231 ,  97
   4.4735 , 0.750304 , 0.000231 ,  98
   4.4735 , 0.750265 , 0.000231 ,  99
   4.4735 , 0.750274 , 0.000231 , 100
   4.5863 , 0.754820 , 0.000292 ,   0
   4.5863 , 0.754808 , 0.000292 ,   1
   4.5863 , 0.754776 , 0.000292 ,   2
   4.5863 , 0.754831 , 0.000292 ,   3
   4.5863 , 0.754793 , 0.000292 ,   4
   4.5863 , 0.754762 , 0.000292 ,   5
   4.5863 , 0.754842 , 0.000292 ,   6
   4.5863 , 0.754821 , 0.000292 ,   7
   4.5863 , 0.754865 , 0.000292 ,   8
   4.5863 , 0.754828 , 0.000292 ,   9
   4.5863 , 0.754805 , 0.000292 ,  10
   4.5863 , 0.754829 , 0.000292 ,  11
   4.5863 , 0.754776 , 0.000292 ,  12
   4.5863 , 0.754838 , 0.000292 ,  13
   4.5863 , 0.754841 , 0.000292 ,  14
   4.5863 , 0.754838 , 0.000292 ,  15
   4.5863 , 0.754790 , 0.000292 ,  16
   4.5863 , 0.754806 , 0.000292 ,  17
   4.5863 , 0.754806 , 0.000292 ,  18
   4.5863 , 0.754808 , 0.000292 ,  19
   4.5863 , 0.754842 , 0.000292 ,  20
   4.5863 , 0.754772 , 0.000292 ,  21
   4.5863 , 0.754785 , 0.000292 ,  22
   4.5863 , 0.754792 , 0.000292 ,  23
   4.5863 , 0.754780 , 0.000292 ,  24
   4.5863 , 0.754756 , 0.000292 ,  25
   4.5863 , 0.754776 , 0.000292 ,  26
   4.5863 , 0.754808 , 0.000292 ,  27
   4.5863 , 0.754839 , 0.000292 ,  28
   4.5863 , 0.754822 , 0.000292 ,  29
   4.5863 , 0.754816 , 0.000292 ,  30
   4.5863 , 0.754878 , 0.000292 ,  31
   4.5863 , 0.754827 , 0.000292 ,  32
   4.5863 , 0.754801 , 0.000292 ,  33
   4.5863 , 0.754812 , 0.000292 ,  34
   4.5863 , 0.754825 , 0.000292 ,  35
   4.5863 , 0.754900 , 0.000292 ,  36
   4.5863 , 0.754781 , 0.000292 ,  37
   4.5863 , 0.754826 , 0.000292 ,  38
   4.5863 , 0.754867 , 0.000292 ,  39
   4.5863 , 0.754846 , 0.000292 ,  40
   4.5863 , 0.754829 , 0.000292 ,  41
   4.5863 , 0.754821 , 0.000292 ,  42
   4.5863 , 0.754841 , 0.000292 ,  43
   4.5863 , 0.754833 , 0.000292 ,  44
   4.5863 , 0.754867 , 0.000292 ,  45
   4.5863 , 0.754788 , 0.000292 ,  46
   4.5863 , 0.754831 , 0.000292 ,  47
   4.5863 , 0.754865 , 0.000292 ,  48
   4.5863 , 0.754814 , 0.000292 ,  49
   4.5863 , 0.754834 , 0.000292 ,  50
   4.5863 , 0.754809 , 0.000292 ,  51
   4.5863 , 0.754869 , 0.000292 ,  52
   4.5863 , 0.754853 , 0.000292 ,  53
   4.5863 , 0.754831 , 0.000292 ,  54
   4.5863 , 0.754822 , 0.000292 ,  55
   4.5863 , 0.754826 , 0.000292 ,  56
   4.5863 , 0.754788 , 0.000292 ,  57
   4.5863 , 0.754806 , 0.000292 ,  58
   4.5863 , 0.754795 , 0.000292 ,  59
   4.5863 , 0.754812 , 0.000292 ,  60
   4.5863 , 0.754787 , 0.000292 ,  61
   4.5863 , 0.754808 , 0.000292 ,  62
   4.5863 , 0.754836 , 0.000292 ,  63
   4.5863 , 0.754769 , 0.000292 ,  64
   4.5863 , 0.754800 , 0.000292 ,  65
   4.5863 , 0.754860 , 0.000292 ,  66
   4.5863 , 0.754823 , 0.000292 ,  67
   4.5863 , 0.754843 , 0.000292 ,  68
   4.5863 , 0.754780 , 0.000292 ,  69
   4.5863 , 0.754843 , 0.000292 ,  70
   4.5863 , 0.754817 , 0.000292 ,  71
   4.5863 , 0.754808 , 0.000292 ,  72
   4.5863 , 0.754801 , 0.000292 ,  73
   4.5863 , 0.754803 , 0.000292 ,  74
   4.5863 , 0.754823 , 0.000292 ,  75
   4.5863 , 0.754778 , 0.000292 ,  76
   4.5863 , 0.754798 , 0.000292 ,  77
   4.5863 , 0.754815 , 0.000292 ,  78
   4.5863 , 0.754819 , 0.000292 ,  79
   4.5863 , 0.754824 , 0.000292 ,  80
   4.5863 , 0.754818 , 0.000292 ,  81
   4.5863 , 0.754815 , 0.000292 ,  82
   4.5863 , 0.754844 , 0.000292 ,  83
   4.5863 , 0.754828 , 0.000292 ,  84
   4.5863 , 0.754859 , 0.000292 ,  85
   4.5863 , 0.754776 , 0.000292 ,  86
   4.5863 , 0.754886 , 0.000292 ,  87
   4.5863 , 0.754842 , 0.000292 ,  88
   4.5863 , 0.754777 , 0.000292 ,  89
   4.5863 , 0.754819 , 0.000292 ,  90
   4.5863 , 0.754892 , 0.000292 ,  91
   4.5863 , 0.754815 , 0.000292 ,  92
   4.5863 , 0.754834 , 0.000292 ,  93
   4.5863 , 0.754877 , 0.000292 ,  94
   4.5863 , 0.754834 , 0.000292 ,  95
   4.5863 , 0.754824 , 0.000292 ,  96
   4.5863 , 0.754810 , 0.000292 ,  97
   4.5863 , 0.754834 , 0.000292 ,  98
   4.5863 , 0.754811 , 0.000292 ,  99
   4.5863 , 0.754824 , 0.000292 , 100
   4.6998 , 0.758951 , 0.000368 ,   0
   4.6998 , 0.758846 , 0.000368 ,   1
   4.6998 , 0.758947 , 0.000368 ,   2
   4.6998 , 0.758946 , 0.000368 ,   3
   4.6998 , 0.758914 , 0.000368 ,   4
   4.6998 , 0.758986 , 0.000368 ,   5
   4.6998 , 0.759000 , 0.000368 ,   6
   4.6998 , 0.758900 , 0.000368 ,   7
   4.6998 , 0.758985 , 0.000368 ,   8
   4.6998 , 0.758875 , 0.000368 ,   9
   4.6998 , 0.758851 , 0.000368 ,  10
   4.6998 , 0.758948 , 0.000368 ,  11
   4.6998 , 0.758937 , 0.000368 ,  12
   4.6998 , 0.758949 , 0.000368 ,  13
   4.6998 , 0.758964 , 0.000368 ,  14
   4.6998 , 0.758992 , 0.000368 ,  15
   4.6998 , 0.758892 , 0.000368 ,  16
   4.6998 , 0.758978 , 0.000368 ,  17
   4.6998 , 0.758949 , 0.000368 ,  18
   4.6998 , 0.758991 , 0.000368 ,  19
   4.6998 , 0.758992 , 0.000368 ,  20
   4.6998 , 0.758912 , 0.000368 ,  21
   4.6998 , 0.758979 , 0.000368 ,  22
   4.6998 , 0.758920 , 0.000368 ,  23
   4.6998 , 0.758925 , 0.000368 ,  24
   4.6998 , 0.758930 , 0.000368 ,  25
   4.6998 , 0.758880 , 0.000368 ,  26
   4.6998 , 0.758948 , 0.000368 ,  27
   4.6998 , 0.758947 , 0.000368 ,  28
   4.6998 , 0.758928 , 0.000368 ,  29
   4.6998 , 0.758925 , 0.000368 ,  30
   4.6998 , 0.758942 , 0.000368 ,  31
   4.6998 , 0.758976 , 0.000368 ,  32
   4.6998 , 0.758965 , 0.000368 ,  33
   4.6998 , 0.758929 , 0.000368 ,  34
   4.6998 , 0.758964 , 0.000368 ,  35
   4.6998 , 0.758946 , 0.000368 ,  36
   4.6998 , 0.758992 , 0.000368 ,  37
   4.6998 , 0.758954 , 0.000368 ,  38
   4.6998 , 0.758964 , 0.000368 ,  39
   4.6998 , 0.758915 , 0.000368 ,  40
   4.6998 , 0.758942 , 0.000368 ,  41
   4.6998 , 0.758966 , 0.000368 ,  42
   4.6998 , 0.758904 , 0.000368 ,  43
   4.6998 , 0.758935 , 0.000368 ,  44
   4.6998 , 0.758940 , 0.000368 ,  45
   4.6998 , 0.759048 , 0.000368 ,  46
   4.6998 , 0.758929 , 0.000368 ,  47
   4.6998 , 0.758973 , 0.000368 ,  48
   4.6998 , 0.758973 , 0.000368 ,  49
   4.6998 , 0.758935 , 0.000368 ,  50
   4.6998 , 0.758928 , 0.000368 ,  51
   4.6998 , 0.758973 , 0.000368 ,  52
   4.6998 , 0.759014 , 0.000368 ,  53
   4.6998 , 0.758946 , 0.000368 ,  54
   4.6998 , 0.758980 , 0.000368 ,  55
   4.6998 , 0.758951 , 0.000368 ,  56
   4.6998 , 0.758901 , 0.000368 ,  57
   4.6998 , 0.758923 , 0.000368 ,  58
   4.6998 , 0.758889 , 0.000368 ,  59
   4.6998 , 0.758990 , 0.000368 ,  60
   4.6998 , 0.758972 , 0.000368 ,  61
   4.6998 , 0.758991 , 0.000368 ,  62
   4.6998 , 0.758964 , 0.000368 ,  63
   4.6998 , 0.758948 , 0.000368 ,  64
   4.6998 , 0.758948 , 0.000368 ,  65
   4.6998 , 0.758981 , 0.000368 ,  66
   4.6998 , 0.758938 , 0.000368 ,  67
   4.6998 , 0.758973 , 0.000368 ,  68
   4.6998 , 0.758881 , 0.000368 ,  69
   4.6998 , 0.758964 , 0.000368 ,  70
   4.6998 , 0.758950 , 0.000368 ,  71
   4.6998 , 0.759009 , 0.000368 ,  72
   4.6998 , 0.758925 , 0.000368 ,  73
   4.6998 , 0.758909 , 0.000368 ,  74
   4.6998 , 0.758987 , 0.000368 ,  75
   4.6998 , 0.758917 , 0.000368 ,  76
   4.6998 , 0.759004 , 0.000368 ,  77
   4.6998 , 0.758967 , 0.000368 ,  78
   4.6998 , 0.758971 , 0.000368 ,  79
   4.6998 , 0.758973 , 0.000368 ,  80
   4.6998 , 0.758929 , 0.000368 ,  81
   4.6998 , 0.758892 , 0.000368 ,  82
   4.6998 , 0.758955 , 0.000368 ,  83
   4.6998 , 0.758986 , 0.000368 ,  84
   4.6998 , 0.759006 , 0.000368 ,  85
   4.6998 , 0.758957 , 0.000368 ,  86
   4.6998 , 0.758954 , 0.000368 ,  87
   4.6998 , 0.758971 , 0.000368 ,  88
   4.6998 , 0.758973 , 0.000368 ,  89
   4.6998 , 0.758925 , 0.000368 ,  90
   4.6998 , 0.758968 , 0.000368 ,  91
   4.6998 , 0.758922 , 0.000368 ,  92
   4.6998 , 0.758962 , 0.000368 ,  93
   4.6998 , 0.758950 , 0.000368 ,  94
   4.6998 , 0.758997 , 0.000368 ,  95
   4.6998 , 0.758968 , 0.000368 ,  96
   4.6998 , 0.759021 , 0.000368 ,  97
   4.6998 , 0.758944 , 0.000368 ,  98
   4.6998 , 0.759027 , 0.000368 ,  99
   4.6998 , 0.758919 , 0.000368 , 100
   4.9063 , 0.766624 , 0.000397 ,   0
   4.9063 , 0.766567 , 0.000397 ,   1
   4.9063 , 0.766603 , 0.000397 ,   2
   4.9063 , 0.766603 , 0.000397 ,   3
   4.9063 , 0.766579 , 0.000397 ,   4
   4.9063 , 0.766655 , 0.000397 ,   5
   4.9063 , 0.766581 , 0.000397 ,   6
   4.9063 , 0.766622 , 0.000397 ,   7
   4.9063 , 0.766617 , 0.000397 ,   8
   4.9063 , 0.766587 , 0.000397 ,   9
   4.9063 , 0.766632 , 0.000397 ,  10
   4.9063 , 0.766569 , 0.000397 ,  11
   4.9063 , 0.766596 , 0.000397 ,  12
   4.9063 , 0.766700 , 0.000397 ,  13
   4.9063 , 0.766590 , 0.000397 ,  14
   4.9063 , 0.766617 , 0.000397 ,  15
   4.9063 , 0.766580 , 0.000397 ,  16
   4.9063 , 0.766629 , 0.000397 ,  17
   4.9063 , 0.766632 , 0.000397 ,  18
   4.9063 , 0.766604 , 0.000397 ,  19
   4.9063 , 0.766622 , 0.000397 ,  20
   4.9063 , 0.766587 , 0.000397 ,  21
   4.9063 , 0.766613 , 0.000397 ,  22
   4.9063 , 0.766574 , 0.000397 ,  23
   4.9063 , 0.766650 , 0.000397 ,  24
   4.9063 , 0.766593 , 0.000397 ,  25
   4.9063 , 0.766594 , 0.000397 ,  26
   4.9063 , 0.766573 , 0.000397 ,  27
   4.9063 , 0.766592 , 0.000397 ,  28
   4.9063 , 0.766656 , 0.000397 ,  29
   4.9063 , 0.766637 , 0.000397 ,  30
   4.9063 , 0.766608 , 0.000397 ,  31
   4.9063 , 0.766593 , 0.000397 ,  32
   4.9063 , 0.766550 , 0.000397 ,  33
   4.9063 , 0.766553 , 0.000397 ,  34
   4.9063 , 0.766651 , 0.000397 ,  35
   4.9063 , 0.766651 , 0.000397 ,  36
   4.9063 , 0.766625 , 0.000397 ,  37
   4.9063 , 0.766681 , 0.000397 ,  38
   4.9063 , 0.766634 , 0.000397 ,  39
   4.9063 , 0.766664 , 0.000397 ,  40
   4.9063 , 0.766592 , 0.000397 ,  41
   4.9063 , 0.766624 , 0.000397 ,  42
   4.9063 , 0.766579 , 0.000397 ,  43
   4.9063 , 0.766582 , 0.000397 ,  44
   4.9063 , 0.766638 , 0.000397 ,  45
   4.9063 , 0.766622 , 0.000397 ,  46
   4.9063 , 0.766599 , 0.000397 ,  47
   4.9063 , 0.766603 , 0.000397 ,  48
   4.9063 , 0.766647 , 0.000397 ,  49
   4.9063 , 0.766566 , 0.000397 ,  50
   4.9063 , 0.766622 , 0.000397 ,  51
   4.9063 , 0.766652 , 0.000397 ,  52
   4.9063 , 0.766726 , 0.000397 ,  53
   4.9063 , 0.766726 , 0.000397 ,  54
   4.9063 , 0.766581 , 0.000397 ,  55
   4.9063 , 0.766643 , 0.000397 ,  56
   4.9063 , 0.766642 , 0.000397 ,  57
   4.9063 , 0.766618 , 0.000397 ,  58
   4.9063 , 0.766635 , 0.000397 ,  59
   4.9063 , 0.766662 , 0.000397 ,  60
   4.9063 , 0.766635 , 0.000397 ,  61
   4.9063 , 0.766682 , 0.000397 ,  62
   4.9063 , 0.766633 , 0.000397 ,  63
   4.9063 , 0.766556 , 0.000397 ,  64
   4.9063 , 0.766689 , 0.000397 ,  65
   4.9063 , 0.766686 , 0.000397 ,  66
   4.9063 , 0.766641 , 0.000397 ,  67
   4.9063 , 0.766599 , 0.000397 ,  68
   4.9063 , 0.766600 , 0.000397 ,  69
   4.9063 , 0.766679 , 0.000397 ,  70
   4.9063 , 0.766631 , 0.000397 ,  71
   4.9063 , 0.766673 , 0.000397 ,  72
   4.9063 , 0.766701 , 0.000397 ,  73
   4.9063 , 0.766621 , 0.000397 ,  74
   4.9063 , 0.766653 , 0.000397 ,  75
   4.9063 , 0.766638 , 0.000397 ,  76
   4.9063 , 0.766612 , 0.000397 ,  77
   4.9063 , 0.766585 , 0.000397 ,  78
   4.9063 , 0.766682 , 0.000397 ,  79
   4.9063 , 0.766662 , 0.000397 ,  80
   4.9063 , 0.766625 , 0.000397 ,  81
   4.9063 , 0.766591 , 0.000397 ,  82
   4.9063 , 0.766693 , 0.000397 ,  83
   4.9063 , 0.766607 , 0.000397 ,  84
   4.9063 , 0.766597 , 0.000397 ,  85
   4.9063 , 0.766539 , 0.000397 ,  86
   4.9063 , 0.766640 , 0.000397 ,  87
   4.9063 , 0.766610 , 0.000397 ,  88
   4.9063 , 0.766618 , 0.000397 ,  89
   4.9063 , 0.766604 , 0.000397 ,  90
   4.9063 , 0.766709 , 0.000397 ,  91
   4.9063 , 0.766623 , 0.000397 ,  92
   4.9063 , 0.766635 , 0.000397 ,  93
   4.9063 , 0.766682 , 0.000397 ,  94
   4.9063 , 0.766638 , 0.000397 ,  95
   4.9063 , 0.766613 , 0.000397 ,  96
   4.9063 , 0.766683 , 0.000397 ,  97
   4.9063 , 0.766652 , 0.000397 ,  98
   4.9063 , 0.766608 , 0.000397 ,  99
   4.9063 , 0.766587 , 0.000397 , 100
   5.0026 , 0.771067 , 0.000423 ,   0
   5.0026 , 0.771140 , 0.000423 ,   1
   5.0026 , 0.771014 , 0.000423 ,   2
   5.0026 , 0.771058 , 0.000423 ,   3
   5.0026 , 0.771034 , 0.000423 ,   4
   5.0026 , 0.771086 , 0.000423 ,   5
   5.0026 , 0.771079 , 0.000423 ,   6
   5.0026 , 0.771089 , 0.000423 ,   7
   5.0026 , 0.771097 , 0.000423 ,   8
   5.0026 , 0.771083 , 0.000423 ,   9
   5.0026 , 0.771051 , 0.000423 ,  10
   5.0026 , 0.771010 , 0.000423 ,  11
   5.0026 , 0.771011 , 0.000423 ,  12
   5.0026 , 0.770962 , 0.000423 ,  13
   5.0026 , 0.771051 , 0.000423 ,  14
   5.0026 , 0.771034 , 0.000423 ,  15
   5.0026 , 0.771017 , 0.000423 ,  16
   5.0026 , 0.771080 , 0.000423 ,  17
   5.0026 , 0.771046 , 0.000423 ,  18
   5.0026 , 0.771011 , 0.000423 ,  19
   5.0026 , 0.771060 , 0.000423 ,  20
   5.0026 , 0.771099 , 0.000423 ,  21
   5.0026 , 0.771118 , 0.000423 ,  22
   5.0026 , 0.771097 , 0.000423 ,  23
   5.0026 , 0.771033 , 0.000423 ,  24
   5.0026 , 0.771090 , 0.000423 ,  25
   5.0026 , 0.771088 , 0.000423 ,  26
   5.0026 , 0.771079 , 0.000423 ,  27
   5.0026 , 0.771147 , 0.000423 ,  28
   5.0026 , 0.771065 , 0.000423 ,  29
   5.0026 , 0.771114 , 0.000423 ,  30
   5.0026 , 0.771096 , 0.000423 ,  31
   5.0026 , 0.771079 , 0.000423 ,  32
   5.0026 , 0.771089 , 0.000423 ,  33
   5.0026 , 0.771033 , 0.000423 ,  34
   5.0026 , 0.771076 , 0.000423 ,  35
   5.0026 , 0.771079 , 0.000423 ,  36
   5.0026 , 0.771096 , 0.000423 ,  37
   5.0026 , 0.771187 , 0.000423 ,  38
   5.0026 , 0.771040 , 0.000423 ,  39
   5.0026 , 0.771056 , 0.000423 ,  40
   5.0026 , 0.771079 , 0.000423 ,  41
   5.0026 , 0.771038 , 0.000423 ,  42
   5.0026 , 0.771055 , 0.000423 ,  43
   5.0026 , 0.771056 , 0.000423 ,  44
   5.0026 , 0.771064 , 0.000423 ,  45
   5.0026 , 0.771003 , 0.000423 ,  46
   5.0026 , 0.771079 , 0.000423 ,  47
   5.0026 , 0.771040 , 0.000423 ,  48
   5.0026 , 0.771099 , 0.000423 ,  49
   5.0026 , 0.771028 , 0.000423 ,  50
   5.0026 , 0.771076 , 0.000423 ,  51
   5.0026 , 0.771101 , 0.000423 ,  52
   5.0026 , 0.771061 , 0.000423 ,  53
   5.0026 , 0.771081 , 0.000423 ,  54
   5.0026 , 0.771040 , 0.000423 ,  55
   5.0026 , 0.771019 , 0.000423 ,  56
   5.0026 , 0.771018 , 0.000423 ,  57
   5.0026 , 0.771052 , 0.000423 ,  58
   5.0026 , 0.771059 , 0.000423 ,  59
   5.0026 , 0.771050 , 0.000423 ,  60
   5.0026 , 0.771072 , 0.000423 ,  61
   5.0026 , 0.771106 , 0.000423 ,  62
   5.0026 , 0.771133 , 0.000423 ,  63
   5.0026 , 0.771105 , 0.000423 ,  64
   5.0026 , 0.771054 , 0.000423 ,  65
   5.0026 , 0.771033 , 0.000423 ,  66
   5.0026 , 0.771086 , 0.000423 ,  67
   5.0026 , 0.771034 , 0.000423 ,  68
   5.0026 , 0.771017 , 0.000423 ,  69
   5.0026 , 0.771025 , 0.000423 ,  70
   5.0026 , 0.771022 , 0.000423 ,  71
   5.0026 , 0.771106 , 0.000423 ,  72
   5.0026 , 0.771032 , 0.000423 ,  73
   5.0026 , 0.771006 , 0.000423 ,  74
   5.0026 , 0.771057 , 0.000423 ,  75
   5.0026 , 0.771052 , 0.000423 ,  76
   5.0026 , 0.771140 , 0.000423 ,  77
   5.0026 , 0.771030 , 0.000423 ,  78
   5.0026 , 0.771054 , 0.000423 ,  79
   5.0026 , 0.771069 , 0.000423 ,  80
   5.0026 , 0.771017 , 0.000423 ,  81
   5.0026 , 0.771126 , 0.000423 ,  82
   5.0026 , 0.770999 , 0.000423 ,  83
   5.0026 , 0.771078 , 0.000423 ,  84
   5.0026 , 0.771087 , 0.000423 ,  85
   5.0026 , 0.771018 , 0.000423 ,  86
   5.0026 , 0.771134 , 0.000423 ,  87
   5.0026 , 0.771088 , 0.000423 ,  88
   5.0026 , 0.771066 , 0.000423 ,  89
   5.0026 , 0.771148 , 0.000423 ,  90
   5.0026 , 0.771050 , 0.000423 ,  91
   5.0026 , 0.771047 , 0.000423 ,  92
   5.0026 , 0.771032 , 0.000423 ,  93
   5.0026 , 0.771066 , 0.000423 ,  94
   5.0026 , 0.771152 , 0.000423 ,  95
   5.0026 , 0.771212 , 0.000423 ,  96
   5.0026 , 0.771092 , 0.000423 ,  97
   5.0026 , 0.771104 , 0.000423 ,  98
   5.0026 , 0.771019 , 0.000423 ,  99
   5.0026 , 0.771023 , 0.000423 , 100
   5.0054 , 0.770207 , 0.000356 ,   0
   5.0054 , 0.770176 , 0.000356 ,   1
   5.0054 , 0.770166 , 0.000356 ,   2
   5.0054 , 0.770163 , 0.000356 ,   3
   5.0054 , 0.770198 , 0.000356 ,   4
   5.0054 , 0.770149 , 0.000356 ,   5
   5.0054 , 0.770187 , 0.000356 ,   6
   5.0054 , 0.770183 , 0.000356 ,   7
   5.0054 , 0.770250 , 0.000356 ,   8
   5.0054 , 0.770191 , 0.000356 ,   9
   5.0054 , 0.770270 , 0.000356 ,  10
   5.0054 , 0.770190 , 0.000356 ,  11
   5.0054 , 0.770212 , 0.000356 ,  12
   5.0054 , 0.770244 , 0.000356 ,  13
   5.0054 , 0.770113 , 0.000356 ,  14
   5.0054 , 0.770184 , 0.000356 ,  15
   5.0054 , 0.770209 , 0.000356 ,  16
   5.0054 , 0.770172 , 0.000356 ,  17
   5.0054 , 0.770222 , 0.000356 ,  18
   5.0054 , 0.770198 , 0.000356 ,  19
   5.0054 , 0.770194 , 0.000356 ,  20
   5.0054 , 0.770181 , 0.000356 ,  21
   5.0054 , 0.770187 , 0.000356 ,  22
   5.0054 , 0.770238 , 0.000356 ,  23
   5.0054 , 0.770200 , 0.000356 ,  24
   5.0054 , 0.770122 , 0.000356 ,  25
   5.0054 , 0.770196 , 0.000356 ,  26
   5.0054 , 0.770205 , 0.000356 ,  27
   5.0054 , 0.770131 , 0.000356 ,  28
   5.0054 , 0.770173 , 0.000356 ,  29
   5.0054 , 0.770219 , 0.000356 ,  30
   5.0054 , 0.770270 , 0.000356 ,  31
   5.0054 , 0.770236 , 0.000356 ,  32
   5.0054 , 0.770253 , 0.000356 ,  33
   5.0054 , 0.770186 , 0.000356 ,  34
   5.0054 , 0.770236 , 0.000356 ,  35
   5.0054 , 0.770275 , 0.000356 ,  36
   5.0054 , 0.770276 , 0.000356 ,  37
   5.0054 , 0.770200 , 0.000356 ,  38
   5.0054 , 0.770307 , 0.000356 ,  39
   5.0054 , 0.770227 , 0.000356 ,  40
   5.0054 , 0.770175 , 0.000356 ,  41
   5.0054 , 0.770160 , 0.000356 ,  42
   5.0054 , 0.770220 , 0.000356 ,  43
   5.0054 , 0.770193 , 0.000356 ,  44
   5.0054 , 0.770129 , 0.000356 ,  45
   5.0054 , 0.770216 , 0.000356 ,  46
   5.0054 , 0.770201 , 0.000356 ,  47
   5.0054 , 0.770188 , 0.000356 ,  48
   5.0054 , 0.770236 , 0.000356 ,  49
   5.0054 , 0.770227 , 0.000356 ,  50
   5.0054 , 0.770223 , 0.000356 ,  51
   5.0054 , 0.770218 , 0.000356 ,  52
   5.0054 , 0.770195 , 0.000356 ,  53
   5.0054 , 0.770196 , 0.000356 ,  54
   5.0054 , 0.770214 , 0.000356 ,  55
   5.0054 , 0.770290 , 0.000356 ,  56
   5.0054 , 0.770243 , 0.000356 ,  57
   5.0054 , 0.770173 , 0.000356 ,  58
   5.0054 , 0.770226 , 0.000356 ,  59
   5.0054 , 0.770234 , 0.000356 ,  60
   5.0054 , 0.770197 , 0.000356 ,  61
   5.0054 , 0.770240 , 0.000356 ,  62
   5.0054 , 0.770255 , 0.000356 ,  63
   5.0054 , 0.770202 , 0.000356 ,  64
   5.0054 , 0.770221 , 0.000356 ,  65
   5.0054 , 0.770195 , 0.000356 ,  66
   5.0054 , 0.770225 , 0.000356 ,  67
   5.0054 , 0.770182 , 0.000356 ,  68
   5.0054 , 0.770207 , 0.000356 ,  69
   5.0054 , 0.770173 , 0.000356 ,  70
   5.0054 , 0.770203 , 0.000356 ,  71
   5.0054 , 0.770218 , 0.000356 ,  72
   5.0054 , 0.770146 , 0.000356 ,  73
   5.0054 , 0.770243 , 0.000356 ,  74
   5.0054 , 0.770177 , 0.000356 ,  75
   5.0054 , 0.770212 , 0.000356 ,  76
   5.0054 , 0.770178 , 0.000356 ,  77
   5.0054 , 0.770225 , 0.000356 ,  78
   5.0054 , 0.770168 , 0.000356 ,  79
   5.0054 , 0.770209 , 0.000356 ,  80
   5.0054 , 0.770199 , 0.000356 ,  81
   5.0054 , 0.770231 , 0.000356 ,  82
   5.0054 , 0.770199 , 0.000356 ,  83
   5.0054 , 0.770249 , 0.000356 ,  84
   5.0054 , 0.770222 , 0.000356 ,  85
   5.0054 , 0.770190 , 0.000356 ,  86
   5.0054 , 0.770238 , 0.000356 ,  87
   5.0054 , 0.770257 , 0.000356 ,  88
   5.0054 , 0.770177 , 0.000356 ,  89
   5.0054 , 0.770205 , 0.000356 ,  90
   5.0054 , 0.770157 , 0.000356 ,  91
   5.0054 , 0.770263 , 0.000356 ,  92
   5.0054 , 0.770222 , 0.000356 ,  93
   5.0054 , 0.770169 , 0.000356 ,  94
   5.0054 , 0.770188 , 0.000356 ,  95
   5.0054 , 0.770243 , 0.000356 ,  96
   5.0054 , 0.770224 , 0.000356 ,  97
   5.0054 , 0.770210 , 0.000356 ,  98
   5.0054 , 0.770183 , 0.000356 ,  99
   5.0054 , 0.770217 , 0.000356 , 100
   5.1024 , 0.774645 , 0.000361 ,   0
   5.1024 , 0.774627 , 0.000361 ,   1
   5.1024 , 0.774614 , 0.000361 ,   2
   5.1024 , 0.774633 , 0.000361 ,   3
   5.1024 , 0.774553 , 0.000361 ,   4
   5.1024 , 0.774626 , 0.000361 ,   5
   5.1024 , 0.774713 , 0.000361 ,   6
   5.1024 , 0.774649 , 0.000361 ,   7
   5.1024 , 0.774626 , 0.000361 ,   8
   5.1024 , 0.774655 , 0.000361 ,   9
   5.1024 , 0.774662 , 0.000361 ,  10
   5.1024 , 0.774669 , 0.000361 ,  11
   5.1024 , 0.774692 , 0.000361 ,  12
   5.1024 , 0.774649 , 0.000361 ,  13
   5.1024 , 0.774689 , 0.000361 ,  14
   5.1024 , 0.774628 , 0.000361 ,  15
   5.1024 , 0.774599 , 0.000361 ,  16
   5.1024 , 0.774599 , 0.000361 ,  17
   5.1024 , 0.774653 , 0.000361 ,  18
   5.1024 , 0.774607 , 0.000361 ,  19
   5.1024 , 0.774645 , 0.000361 ,  20
   5.1024 , 0.774625 , 0.000361 ,  21
   5.1024 , 0.774739 , 0.000361 ,  22
   5.1024 , 0.774668 , 0.000361 ,  23
   5.1024 , 0.774593 , 0.000361 ,  24
   5.1024 , 0.774608 , 0.000361 ,  25
   5.1024 , 0.774577 , 0.000361 ,  26
   5.1024 , 0.774633 , 0.000361 ,  27
   5.1024 , 0.774628 , 0.000361 ,  28
   5.1024 , 0.774677 , 0.000361 ,  29
   5.1024 , 0.774640 , 0.000361 ,  30
   5.1024 , 0.774702 , 0.000361 ,  31
   5.1024 , 0.774593 , 0.000361 ,  32
   5.1024 , 0.774621 , 0.000361 ,  33
   5.1024 , 0.774671 , 0.000361 ,  34
   5.1024 , 0.774622 , 0.000361 ,  35
   5.1024 , 0.774689 , 0.000361 ,  36
   5.1024 , 0.774675 , 0.000361 ,  37
   5.1024 , 0.774682 , 0.000361 ,  38
   5.1024 , 0.774656 , 0.000361 ,  39
   5.1024 , 0.774692 , 0.000361 ,  40
   5.1024 , 0.774627 , 0.000361 ,  41
   5.1024 , 0.774597 , 0.000361 ,  42
   5.1024 , 0.774643 , 0.000361 ,  43
   5.1024 , 0.774602 , 0.000361 ,  44
   5.1024 , 0.774687 , 0.000361 ,  45
   5.1024 , 0.774626 , 0.000361 ,  46
   5.1024 , 0.774696 , 0.000361 ,  47
   5.1024 , 0.774622 , 0.000361 ,  48
   5.1024 , 0.774617 , 0.000361 ,  49
   5.1024 , 0.774667 , 0.000361 ,  50
   5.1024 , 0.774651 , 0.000361 ,  51
   5.1024 , 0.774623 , 0.000361 ,  52
   5.1024 , 0.774685 , 0.000361 ,  53
   5.1024 , 0.774662 , 0.000361 ,  54
   5.1024 , 0.774598 , 0.000361 ,  55
   5.1024 , 0.774664 , 0.000361 ,  56
   5.1024 , 0.774600 , 0.000361 ,  57
   5.1024 , 0.774587 , 0.000361 ,  58
   5.1024 , 0.774650 , 0.000361 ,  59
   5.1024 , 0.774649 , 0.000361 ,  60
   5.1024 , 0.774672 , 0.000361 ,  61
   5.1024 , 0.774646 , 0.000361 ,  62
   5.1024 , 0.774668 , 0.000361 ,  63
   5.1024 , 0.774648 , 0.000361 ,  64
   5.1024 , 0.774637 , 0.000361 ,  65
   5.1024 , 0.774675 , 0.000361 ,  66
   5.1024 , 0.774725 , 0.000361 ,  67
   5.1024 , 0.774673 , 0.000361 ,  68
   5.1024 , 0.774600 , 0.000361 ,  69
   5.1024 , 0.774680 , 0.000361 ,  70
   5.1024 , 0.774654 , 0.000361 ,  71
   5.1024 , 0.774669 , 0.000361 ,  72
   5.1024 , 0.774666 , 0.000361 ,  73
   5.1024 , 0.774682 , 0.000361 ,  74
   5.1024 , 0.774642 , 0.000361 ,  75
   5.1024 , 0.774621 , 0.000361 ,  76
   5.1024 , 0.774639 , 0.000361 ,  77
   5.1024 , 0.774651 , 0.000361 ,  78
   5.1024 , 0.774648 , 0.000361 ,  79
   5.1024 , 0.774627 , 0.000361 ,  80
   5.1024 , 0.774664 , 0.000361 ,  81
   5.1024 , 0.774577 , 0.000361 ,  82
   5.1024 , 0.774599 , 0.000361 ,  83
   5.1024 , 0.774693 , 0.000361 ,  84
   5.1024 , 0.774653 , 0.000361 ,  85
   5.1024 , 0.774635 , 0.000361 ,  86
   5.1024 , 0.774633 , 0.000361 ,  87
   5.1024 , 0.774664 , 0.000361 ,  88
   5.1024 , 0.774541 , 0.000361 ,  89
   5.1024 , 0.774634 , 0.000361 ,  90
   5.1024 , 0.774670 , 0.000361 ,  91
   5.1024 , 0.774714 , 0.000361 ,  92
   5.1024 , 0.774616 , 0.000361 ,  93
   5.1024 , 0.774675 , 0.000361 ,  94
   5.1024 , 0.774685 , 0.000361 ,  95
   5.1024 , 0.774638 , 0.000361 ,  96
   5.1024 , 0.774604 , 0.000361 ,  97
   5.1024 , 0.774643 , 0.000361 ,  98
   5.1024 , 0.774628 , 0.000361 ,  99
   5.1024 , 0.774625 , 0.000361 , 100
   5.1061 , 0.774275 , 0.000386 ,   0
   5.1061 , 0.774240 , 0.000386 ,   1
   5.1061 , 0.774292 , 0.000386 ,   2
   5.1061 , 0.774324 , 0.000386 ,   3
   5.1061 , 0.774335 , 0.000386 ,   4
   5.1061 , 0.774228 , 0.000386 ,   5
   5.1061 , 0.774296 , 0.000386 ,   6
   5.1061 , 0.774234 , 0.000386 ,   7
   5.1061 , 0.774310 , 0.000386 ,   8
   5.1061 , 0.774248 , 0.000386 ,   9
   5.1061 , 0.774338 , 0.000386 ,  10
   5.1061 , 0.774281 , 0.000386 ,  11
   5.1061 , 0.774258 , 0.000386 ,  12
   5.1061 , 0.774306 , 0.000386 ,  13
   5.1061 , 0.774320 , 0.000386 ,  14
   5.1061 , 0.774222 , 0.000386 ,  15
   5.1061 , 0.774258 , 0.000386 ,  16
   5.1061 , 0.774254 , 0.000386 ,  17
   5.1061 , 0.774281 , 0.000386 ,  18
   5.1061 , 0.774253 , 0.000386 ,  19
   5.1061 , 0.774282 , 0.000386 ,  20
   5.1061 , 0.774372 , 0.000386 ,  21
   5.1061 , 0.774258 , 0.000386 ,  22
   5.1061 , 0.774273 , 0.000386 ,  23
   5.1061 , 0.774209 , 0.000386 ,  24
   5.1061 , 0.774254 , 0.000386 ,  25
   5.1061 , 0.774227 , 0.000386 ,  26
   5.1061 , 0.774211 , 0.000386 ,  27
   5.1061 , 0.774320 , 0.000386 ,  28
   5.1061 , 0.774273 , 0.000386 ,  29
   5.1061 , 0.774264 , 0.000386 ,  30
   5.1061 , 0.774207 , 0.000386 ,  31
   5.1061 , 0.774293 , 0.000386 ,  32
   5.1061 , 0.774254 , 0.000386 ,  33
   5.1061 , 0.774192 , 0.000386 ,  34
   5.1061 , 0.774211 , 0.000386 ,  35
   5.1061 , 0.774313 , 0.000386 ,  36
   5.1061 , 0.774258 , 0.000386 ,  37
   5.1061 , 0.774255 , 0.000386 ,  38
   5.1061 , 0.774208 , 0.000386 ,  39
   5.1061 , 0.774262 , 0.000386 ,  40
   5.1061 , 0.774291 , 0.000386 ,  41
   5.1061 , 0.774348 , 0.000386 ,  42
   5.1061 , 0.774233 , 0.000386 ,  43
   5.1061 , 0.774219 , 0.000386 ,  44
   5.1061 , 0.774322 , 0.000386 ,  45
   5.1061 , 0.774212 , 0.000386 ,  46
   5.1061 , 0.774282 , 0.000386 ,  47
   5.1061 , 0.774352 , 0.000386 ,  48
   5.1061 , 0.774266 , 0.000386 ,  49
   5.1061 , 0.774320 , 0.000386 ,  50
   5.1061 , 0.774298 , 0.000386 ,  51
   5.1061 , 0.774264 , 0.000386 ,  52
   5.1061 , 0.774332 , 0.000386 ,  53
   5.1061 , 0.774301 , 0.000386 ,  54
   5.1061 , 0.774216 , 0.000386 ,  55
   5.1061 , 0.774272 , 0.000386 ,  56
   5.1061 , 0.774315 , 0.000386 ,  57
   5.1061 , 0.774251 , 0.000386 ,  58
   5.1061 , 0.774268 , 0.000386 ,  59
   5.1061 , 0.774281 , 0.000386 ,  60
   5.1061 , 0.774285 , 0.000386 ,  61
   5.1061 , 0.774260 , 0.000386 ,  62
   5.1061 , 0.774265 , 0.000386 ,  63
   5.1061 , 0.774310 , 0.000386 ,  64
   5.1061 , 0.774231 , 0.000386 ,  65
   5.1061 , 0.774246 , 0.000386 ,  66
   5.1061 , 0.774317 , 0.000386 ,  67
   5.1061 , 0.774275 , 0.000386 ,  68
   5.1061 , 0.774206 , 0.000386 ,  69
   5.1061 , 0.774312 , 0.000386 ,  70
   5.1061 , 0.774275 , 0.000386 ,  71
   5.1061 , 0.774272 , 0.000386 ,  72
   5.1061 , 0.774248 , 0.000386 ,  73
   5.1061 , 0.774273 , 0.000386 ,  74
   5.1061 , 0.774291 , 0.000386 ,  75
   5.1061 , 0.774290 , 0.000386 ,  76
   5.1061 , 0.774290 , 0.000386 ,  77
   5.1061 , 0.774244 , 0.000386 ,  78
   5.1061 , 0.774272 , 0.000386 ,  79
   5.1061 , 0.774264 , 0.000386 ,  80
   5.1061 , 0.774237 , 0.000386 ,  81
   5.1061 , 0.774254 , 0.000386 ,  82
   5.1061 , 0.774287 , 0.000386 ,  83
   5.1061 , 0.774292 , 0.000386 ,  84
   5.1061 , 0.774295 , 0.000386 ,  85
   5.1061 , 0.774299 , 0.000386 ,  86
   5.1061 , 0.774350 , 0.000386 ,  87
   5.1061 , 0.774293 , 0.000386 ,  88
   5.1061 , 0.774321 , 0.000386 ,  89
   5.1061 , 0.774286 , 0.000386 ,  90
   5.1061 , 0.774248 , 0.000386 ,  91
   5.1061 , 0.774272 , 0.000386 ,  92
   5.1061 , 0.774227 , 0.000386 ,  93
   5.1061 , 0.774307 , 0.000386 ,  94
   5.1061 , 0.774290 , 0.000386 ,  95
   5.1061 , 0.774285 , 0.000386 ,  96
   5.1061 , 0.774286 , 0.000386 ,  97
   5.1061 , 0.774380 , 0.000386 ,  98
   5.1061 , 0.774252 , 0.000386 ,  99
   5.1061 , 0.774277 , 0.000386 , 100
   5.2006 , 0.777767 , 0.000453 ,   0
   5.2006 , 0.777755 , 0.000453 ,   1
   5.2006 , 0.777772 , 0.000453 ,   2
   5.2006 , 0.777676 , 0.000453 ,   3
   5.2006 , 0.777737 , 0.000453 ,   4
   5.2006 , 0.777773 , 0.000453 ,   5
   5.2006 , 0.777788 , 0.000453 ,   6
   5.2006 , 0.777737 , 0.000453 ,   7
   5.2006 , 0.777824 , 0.000453 ,   8
   5.2006 , 0.777702 , 0.000453 ,   9
   5.2006 , 0.777726 , 0.000453 ,  10
   5.2006 , 0.777752 , 0.000453 ,  11
   5.2006 , 0.777709 , 0.000453 ,  12
   5.2006 , 0.777714 , 0.000453 ,  13
   5.2006 , 0.777693 , 0.000453 ,  14
   5.2006 , 0.777780 , 0.000453 ,  15
   5.2006 , 0.777680 , 0.000453 ,  16
   5.2006 , 0.777752 , 0.000453 ,  17
   5.2006 , 0.777800 , 0.000453 ,  18
   5.2006 , 0.777843 , 0.000453 ,  19
   5.2006 , 0.777840 , 0.000453 ,  20
   5.2006 , 0.777741 , 0.000453 ,  21
   5.2006 , 0.777833 , 0.000453 ,  22
   5.2006 , 0.777747 , 0.000453 ,  23
   5.2006 , 0.777828 , 0.000453 ,  24
   5.2006 , 0.777730 , 0.000453 ,  25
   5.2006 , 0.777693 , 0.000453 ,  26
   5.2006 , 0.777784 , 0.000453 ,  27
   5.2006 , 0.777751 , 0.000453 ,  28
   5.2006 , 0.777696 , 0.000453 ,  29
   5.2006 , 0.777795 , 0.000453 ,  30
   5.2006 , 0.777735 , 0.000453 ,  31
   5.2006 , 0.777775 , 0.000453 ,  32
   5.2006 , 0.777801 , 0.000453 ,  33
   5.2006 , 0.777824 , 0.000453 ,  34
   5.2006 , 0.777823 , 0.000453 ,  35
   5.2006 , 0.777831 , 0.000453 ,  36
   5.2006 , 0.777726 , 0.000453 ,  37
   5.2006 , 0.777805 , 0.000453 ,  38
   5.2006 , 0.777781 , 0.000453 ,  39
   5.2006 , 0.777794 , 0.000453 ,  40
   5.2006 , 0.777856 , 0.000453 ,  41
   5.2006 , 0.777809 , 0.000453 ,  42
   5.2006 , 0.777769 , 0.000453 ,  43
   5.2006 , 0.777795 , 0.000453 ,  44
   5.2006 , 0.777741 , 0.000453 ,  45
   5.2006 , 0.777740 , 0.000453 ,  46
   5.2006 , 0.777727 , 0.000453 ,  47
   5.2006 , 0.777821 , 0.000453 ,  48
   5.2006 , 0.777727 , 0.000453 ,  49
   5.2006 , 0.777755 , 0.000453 ,  50
   5.2006 , 0.777663 , 0.000453 ,  51
   5.2006 , 0.777833 , 0.000453 ,  52
   5.2006 , 0.777817 , 0.000453 ,  53
   5.2006 , 0.777807 , 0.000453 ,  54
   5.2006 , 0.777801 , 0.000453 ,  55
   5.2006 , 0.777801 , 0.000453 ,  56
   5.2006 , 0.777801 , 0.000453 ,  57
   5.2006 , 0.777755 , 0.000453 ,  58
   5.2006 , 0.777712 , 0.000453 ,  59
   5.2006 , 0.777834 , 0.000453 ,  60
   5.2006 , 0.777863 , 0.000453 ,  61
   5.2006 , 0.777724 , 0.000453 ,  62
   5.2006 , 0.777748 , 0.000453 ,  63
   5.2006 , 0.777747 , 0.000453 ,  64
   5.2006 , 0.777795 , 0.000453 ,  65
   5.2006 , 0.777698 , 0.000453 ,  66
   5.2006 , 0.777792 , 0.000453 ,  67
   5.2006 , 0.777726 , 0.000453 ,  68
   5.2006 , 0.777749 , 0.000453 ,  69
   5.2006 , 0.777768 , 0.000453 ,  70
   5.2006 , 0.777800 , 0.000453 ,  71
   5.2006 , 0.777803 , 0.000453 ,  72
   5.2006 , 0.777780 , 0.000453 ,  73
   5.2006 , 0.777800 , 0.000453 ,  74
   5.2006 , 0.777749 , 0.000453 ,  75
   5.2006 , 0.777737 , 0.000453 ,  76
   5.2006 , 0.777709 , 0.000453 ,  77
   5.2006 , 0.777778 , 0.000453 ,  78
   5.2006 , 0.777740 , 0.000453 ,  79
   5.2006 , 0.777708 , 0.000453 ,  80
   5.2006 , 0.777699 , 0.000453 ,  81
   5.2006 , 0.777730 , 0.000453 ,  82
   5.2006 , 0.777819 , 0.000453 ,  83
   5.2006 , 0.777782 , 0.000453 ,  84
   5.2006 , 0.777793 , 0.000453 ,  85
   5.2006 , 0.777684 , 0.000453 ,  86
   5.2006 , 0.777810 , 0.000453 ,  87
   5.2006 , 0.777800 , 0.000453 ,  88
   5.2006 , 0.777754 , 0.000453 ,  89
   5.2006 , 0.777850 , 0.000453 ,  90
   5.2006 , 0.777752 , 0.000453 ,  91
   5.2006 , 0.777732 , 0.000453 ,  92
   5.2006 , 0.777815 , 0.000453 ,  93
   5.2006 , 0.777803 , 0.000453 ,  94
   5.2006 , 0.777778 , 0.000453 ,  95
   5.2006 , 0.777781 , 0.000453 ,  96
   5.2006 , 0.777743 , 0.000453 ,  97
   5.2006 , 0.777752 , 0.000453 ,  98
   5.2006 , 0.777764 , 0.000453 ,  99
   5.2006 , 0.777752 , 0.000453 , 100
   5.2073 , 0.777908 , 0.000672 ,   0
   5.2073 , 0.777802 , 0.000672 ,   1
   5.2073 , 0.777892 , 0.000672 ,   2
   5.2073 , 0.777970 , 0.000672 ,   3
   5.2073 , 0.777984 , 0.000672 ,   4
   5.2073 , 0.777907 , 0.000672 ,   5
   5.2073 , 0.777958 , 0.000672 ,   6
   5.2073 , 0.777856 , 0.000672 ,   7
   5.2073 , 0.777965 , 0.000672 ,   8
   5.2073 , 0.777867 , 0.000672 ,   9
   5.2073 , 0.777999 , 0.000672 ,  10
   5.2073 , 0.777881 , 0.000672 ,  11
   5.2073 , 0.777825 , 0.000672 ,  12
   5.2073 , 0.777879 , 0.000672 ,  13
   5.2073 , 0.777808 , 0.000672 ,  14
   5.2073 , 0.778039 , 0.000672 ,  15
   5.2073 , 0.777877 , 0.000672 ,  16
   5.2073 , 0.777772 , 0.000672 ,  17
   5.2073 , 0.777865 , 0.000672 ,  18
   5.2073 , 0.777898 , 0.000672 ,  19
   5.2073 , 0.777894 , 0.000672 ,  20
   5.2073 , 0.777950 , 0.000672 ,  21
   5.2073 , 0.777871 , 0.000672 ,  22
   5.2073 , 0.777830 , 0.000672 ,  23
   5.2073 , 0.777829 , 0.000672 ,  24
   5.2073 , 0.777869 , 0.000672 ,  25
   5.2073 , 0.777819 , 0.000672 ,  26
   5.2073 , 0.777827 , 0.000672 ,  27
   5.2073 , 0.777778 , 0.000672 ,  28
   5.2073 , 0.778011 , 0.000672 ,  29
   5.2073 , 0.777971 , 0.000672 ,  30
   5.2073 , 0.777889 , 0.000672 ,  31
   5.2073 , 0.777870 , 0.000672 ,  32
   5.2073 , 0.777915 , 0.000672 ,  33
   5.2073 , 0.777916 , 0.000672 ,  34
   5.2073 , 0.777905 , 0.000672 ,  35
   5.2073 , 0.777893 , 0.000672 ,  36
   5.2073 , 0.777835 , 0.000672 ,  37
   5.2073 , 0.777976 , 0.000672 ,  38
   5.2073 , 0.777881 , 0.000672 ,  39
   5.2073 , 0.777819 , 0.000672 ,  40
   5.2073 , 0.777784 , 0.000672 ,  41
   5.2073 , 0.777782 , 0.000672 ,  42
   5.2073 , 0.777944 , 0.000672 ,  43
   5.2073 , 0.777845 , 0.000672 ,  44
   5.2073 , 0.778071 , 0.000672 ,  45
   5.2073 , 0.777944 , 0.000672 ,  46
   5.2073 , 0.777855 , 0.000672 ,  47
   5.2073 , 0.777938 , 0.000672 ,  48
   5.2073 , 0.778011 , 0.000672 ,  49
   5.2073 , 0.777858 , 0.000672 ,  50
   5.2073 , 0.777983 , 0.000672 ,  51
   5.2073 , 0.777960 , 0.000672 ,  52
   5.2073 , 0.778060 , 0.000672 ,  53
   5.2073 , 0.777858 , 0.000672 ,  54
   5.2073 , 0.777886 , 0.000672 ,  55
   5.2073 , 0.777961 , 0.000672 ,  56
   5.2073 , 0.777952 , 0.000672 ,  57
   5.2073 , 0.777823 , 0.000672 ,  58
   5.2073 , 0.777891 , 0.000672 ,  59
   5.2073 , 0.777854 , 0.000672 ,  60
   5.2073 , 0.777873 , 0.000672 ,  61
   5.2073 , 0.777988 , 0.000672 ,  62
   5.2073 , 0.777933 , 0.000672 ,  63
   5.2073 , 0.777930 , 0.000672 ,  64
   5.2073 , 0.777881 , 0.000672 ,  65
   5.2073 , 0.778018 , 0.000672 ,  66
   5.2073 , 0.777809 , 0.000672 ,  67
   5.2073 , 0.777882 , 0.000672 ,  68
   5.2073 , 0.778016 , 0.000672 ,  69
   5.2073 , 0.777903 , 0.000672 ,  70
   5.2073 , 0.777966 , 0.000672 ,  71
   5.2073 , 0.777969 , 0.000672 ,  72
   5.2073 , 0.777856 , 0.000672 ,  73
   5.2073 , 0.777933 , 0.000672 ,  74
   5.2073 , 0.777906 , 0.000672 ,  75
   5.2073 , 0.777910 , 0.000672 ,  76
   5.2073 , 0.777936 , 0.000672 ,  77
   5.2073 , 0.778009 , 0.000672 ,  78
   5.2073 , 0.777812 , 0.000672 ,  79
   5.2073 , 0.777882 , 0.000672 ,  80
   5.2073 , 0.777936 , 0.000672 ,  81
   5.2073 , 0.777920 , 0.000672 ,  82
   5.2073 , 0.777982 , 0.000672 ,  83
   5.2073 , 0.777943 , 0.000672 ,  84
   5.2073 , 0.777979 , 0.000672 ,  85
   5.2073 , 0.777869 , 0.000672 ,  86
   5.2073 , 0.777930 , 0.000672 ,  87
   5.2073 , 0.778007 , 0.000672 ,  88
   5.2073 , 0.777920 , 0.000672 ,  89
   5.2073 , 0.777989 , 0.000672 ,  90
   5.2073 , 0.777960 , 0.000672 ,  91
   5.2073 , 0.777894 , 0.000672 ,  92
   5.2073 , 0.777856 , 0.000672 ,  93
   5.2073 , 0.777810 , 0.000672 ,  94
   5.2073 , 0.777941 , 0.000672 ,  95
   5.2073 , 0.777910 , 0.000672 ,  96
   5.2073 , 0.777901 , 0.000672 ,  97
   5.2073 , 0.778024 , 0.000672 ,  98
   5.2073 , 0.777893 , 0.000672 ,  99
   5.2073 , 0.777844 , 0.000672 , 100
   5.3954 , 0.784271 , 0.000389 ,   0
   5.3954 , 0.784167 , 0.000389 ,   1
   5.3954 , 0.784235 , 0.000389 ,   2
   5.3954 , 0.784194 , 0.000389 ,   3
   5.3954 , 0.784238 , 0.000389 ,   4
   5.3954 , 0.784288 , 0.000389 ,   5
   5.3954 , 0.784278 , 0.000389 ,   6
   5.3954 , 0.784285 , 0.000389 ,   7
   5.3954 , 0.784335 , 0.000389 ,   8
   5.3954 , 0.784215 , 0.000389 ,   9
   5.3954 , 0.784242 , 0.000389 ,  10
   5.3954 , 0.784305 , 0.000389 ,  11
   5.3954 , 0.784177 , 0.000389 ,  12
   5.3954 , 0.784174 , 0.000389 ,  13
   5.3954 , 0.784263 , 0.000389 ,  14
   5.3954 , 0.784301 , 0.000389 ,  15
   5.3954 , 0.784241 , 0.000389 ,  16
   5.3954 , 0.784193 , 0.000389 ,  17
   5.3954 , 0.784244 , 0.000389 ,  18
   5.3954 , 0.784251 , 0.000389 ,  19
   5.3954 , 0.784336 , 0.000389 ,  20
   5.3954 , 0.784290 , 0.000389 ,  21
   5.3954 , 0.784321 , 0.000389 ,  22
   5.3954 , 0.784274 , 0.000389 ,  23
   5.3954 , 0.784220 , 0.000389 ,  24
   5.3954 , 0.784281 , 0.000389 ,  25
   5.3954 , 0.784239 , 0.000389 ,  26
   5.3954 , 0.784278 , 0.000389 ,  27
   5.3954 , 0.784241 , 0.000389 ,  28
   5.3954 , 0.784267 , 0.000389 ,  29
   5.3954 , 0.784267 , 0.000389 ,  30
   5.3954 , 0.784265 , 0.000389 ,  31
   5.3954 , 0.784275 , 0.000389 ,  32
   5.3954 , 0.784306 , 0.000389 ,  33
   5.3954 , 0.784207 , 0.000389 ,  34
   5.3954 , 0.784265 , 0.000389 ,  35
   5.3954 , 0.784282 , 0.000389 ,  36
   5.3954 , 0.784289 , 0.000389 ,  37
   5.3954 , 0.784340 , 0.000389 ,  38
   5.3954 , 0.784244 , 0.000389 ,  39
   5.3954 , 0.784276 , 0.000389 ,  40
   5.3954 , 0.784316 , 0.000389 ,  41
   5.3954 , 0.784319 , 0.000389 ,  42
   5.3954 , 0.784242 , 0.000389 ,  43
   5.3954 , 0.784258 , 0.000389 ,  44
   5.3954 , 0.784286 , 0.000389 ,  45
   5.3954 , 0.784250 , 0.000389 ,  46
   5.3954 , 0.784278 , 0.000389 ,  47
   5.3954 , 0.784275 , 0.000389 ,  48
   5.3954 , 0.784248 , 0.000389 ,  49
   5.3954 , 0.784231 , 0.000389 ,  50
   5.3954 , 0.784288 , 0.000389 ,  51
   5.3954 , 0.784311 , 0.000389 ,  52
   5.3954 , 0.784337 , 0.000389 ,  53
   5.3954 , 0.784297 , 0.000389 ,  54
   5.3954 , 0.784263 , 0.000389 ,  55
   5.3954 , 0.784329 , 0.000389 ,  56
   5.3954 , 0.784270 , 0.000389 ,  57
   5.3954 , 0.784209 , 0.000389 ,  58
   5.3954 , 0.784228 , 0.000389 ,  59
   5.3954 , 0.784296 , 0.000389 ,  60
   5.3954 , 0.784281 , 0.000389 ,  61
   5.3954 , 0.784270 , 0.000389 ,  62
   5.3954 , 0.784267 , 0.000389 ,  63
   5.3954 , 0.784249 , 0.000389 ,  64
   5.3954 , 0.784262 , 0.000389 ,  65
   5.3954 , 0.784325 , 0.000389 ,  66
   5.3954 , 0.784326 , 0.000389 ,  67
   5.3954 , 0.784293 , 0.000389 ,  68
   5.3954 , 0.784217 , 0.000389 ,  69
   5.3954 , 0.784290 , 0.000389 ,  70
   5.3954 , 0.784257 , 0.000389 ,  71
   5.3954 , 0.784327 , 0.000389 ,  72
   5.3954 , 0.784248 , 0.000389 ,  73
   5.3954 , 0.784311 , 0.000389 ,  74
   5.3954 , 0.784240 , 0.000389 ,  75
   5.3954 , 0.784267 , 0.000389 ,  76
   5.3954 , 0.784217 , 0.000389 ,  77
   5.3954 , 0.784249 , 0.000389 ,  78
   5.3954 , 0.784269 , 0.000389 ,  79
   5.3954 , 0.784222 , 0.000389 ,  80
   5.3954 , 0.784261 , 0.000389 ,  81
   5.3954 , 0.784279 , 0.000389 ,  82
   5.3954 , 0.784342 , 0.000389 ,  83
   5.3954 , 0.784308 , 0.000389 ,  84
   5.3954 , 0.784287 , 0.000389 ,  85
   5.3954 , 0.784251 , 0.000389 ,  86
   5.3954 , 0.784249 , 0.000389 ,  87
   5.3954 , 0.784302 , 0.000389 ,  88
   5.3954 , 0.784334 , 0.000389 ,  89
   5.3954 , 0.784271 , 0.000389 ,  90
   5.3954 , 0.784291 , 0.000389 ,  91
   5.3954 , 0.784221 , 0.000389 ,  92
   5.3954 , 0.784294 , 0.000389 ,  93
   5.3954 , 0.784311 , 0.000389 ,  94
   5.3954 , 0.784299 , 0.000389 ,  95
   5.3954 , 0.784233 , 0.000389 ,  96
   5.3954 , 0.784286 , 0.000389 ,  97
   5.3954 , 0.784287 , 0.000389 ,  98
   5.3954 , 0.784294 , 0.000389 ,  99
   5.3954 , 0.784336 , 0.000389 , 100
   5.4847 , 0.787382 , 0.000434 ,   0
   5.4847 , 0.787311 , 0.000434 ,   1
   5.4847 , 0.787371 , 0.000434 ,   2
   5.4847 , 0.787396 , 0.000434 ,   3
   5.4847 , 0.787354 , 0.000434 ,   4
   5.4847 , 0.787363 , 0.000434 ,   5
   5.4847 , 0.787334 , 0.000434 ,   6
   5.4847 , 0.787348 , 0.000434 ,   7
   5.4847 , 0.787432 , 0.000434 ,   8
   5.4847 , 0.787336 , 0.000434 ,   9
   5.4847 , 0.787318 , 0.000434 ,  10
   5.4847 , 0.787406 , 0.000434 ,  11
   5.4847 , 0.787407 , 0.000434 ,  12
   5.4847 , 0.787403 , 0.000434 ,  13
   5.4847 , 0.787377 , 0.000434 ,  14
   5.4847 , 0.787368 , 0.000434 ,  15
   5.4847 , 0.787329 , 0.000434 ,  16
   5.4847 , 0.787351 , 0.000434 ,  17
   5.4847 , 0.787426 , 0.000434 ,  18
   5.4847 , 0.787403 , 0.000434 ,  19
   5.4847 , 0.787411 , 0.000434 ,  20
   5.4847 , 0.787413 , 0.000434 ,  21
   5.4847 , 0.787359 , 0.000434 ,  22
   5.4847 , 0.787402 , 0.000434 ,  23
   5.4847 , 0.787399 , 0.000434 ,  24
   5.4847 , 0.787420 , 0.000434 ,  25
   5.4847 , 0.787336 , 0.000434 ,  26
   5.4847 , 0.787394 , 0.000434 ,  27
   5.4847 , 0.787350 , 0.000434 ,  28
   5.4847 , 0.787344 , 0.000434 ,  29
   5.4847 , 0.787441 , 0.000434 ,  30
   5.4847 , 0.787351 , 0.000434 ,  31
   5.4847 , 0.787421 , 0.000434 ,  32
   5.4847 , 0.787307 , 0.000434 ,  33
   5.4847 , 0.787335 , 0.000434 ,  34
   5.4847 , 0.787316 , 0.000434 ,  35
   5.4847 , 0.787453 , 0.000434 ,  36
   5.4847 , 0.787331 , 0.000434 ,  37
   5.4847 , 0.787367 , 0.000434 ,  38
   5.4847 , 0.787447 , 0.000434 ,  39
   5.4847 , 0.787366 , 0.000434 ,  40
   5.4847 , 0.787438 , 0.000434 ,  41
   5.4847 , 0.787439 , 0.000434 ,  42
   5.4847 , 0.787420 , 0.000434 ,  43
   5.4847 , 0.787439 , 0.000434 ,  44
   5.4847 , 0.787413 , 0.000434 ,  45
   5.4847 , 0.787353 , 0.000434 ,  46
   5.4847 , 0.787382 , 0.000434 ,  47
   5.4847 , 0.787395 , 0.000434 ,  48
   5.4847 , 0.787434 , 0.000434 ,  49
   5.4847 , 0.787399 , 0.000434 ,  50
   5.4847 , 0.787362 , 0.000434 ,  51
   5.4847 , 0.787403 , 0.000434 ,  52
   5.4847 , 0.787376 , 0.000434 ,  53
   5.4847 , 0.787350 , 0.000434 ,  54
   5.4847 , 0.787348 , 0.000434 ,  55
   5.4847 , 0.787457 , 0.000434 ,  56
   5.4847 , 0.787350 , 0.000434 ,  57
   5.4847 , 0.787299 , 0.000434 ,  58
   5.4847 , 0.787366 , 0.000434 ,  59
   5.4847 , 0.787369 , 0.000434 ,  60
   5.4847 , 0.787399 , 0.000434 ,  61
   5.4847 , 0.787384 , 0.000434 ,  62
   5.4847 , 0.787364 , 0.000434 ,  63
   5.4847 , 0.787340 , 0.000434 ,  64
   5.4847 , 0.787405 , 0.000434 ,  65
   5.4847 , 0.787415 , 0.000434 ,  66
   5.4847 , 0.787418 , 0.000434 ,  67
   5.4847 , 0.787414 , 0.000434 ,  68
   5.4847 , 0.787316 , 0.000434 ,  69
   5.4847 , 0.787376 , 0.000434 ,  70
   5.4847 , 0.787381 , 0.000434 ,  71
   5.4847 , 0.787408 , 0.000434 ,  72
   5.4847 , 0.787360 , 0.000434 ,  73
   5.4847 , 0.787395 , 0.000434 ,  74
   5.4847 , 0.787325 , 0.000434 ,  75
   5.4847 , 0.787393 , 0.000434 ,  76
   5.4847 , 0.787325 , 0.000434 ,  77
   5.4847 , 0.787303 , 0.000434 ,  78
   5.4847 , 0.787423 , 0.000434 ,  79
   5.4847 , 0.787453 , 0.000434 ,  80
   5.4847 , 0.787263 , 0.000434 ,  81
   5.4847 , 0.787364 , 0.000434 ,  82
   5.4847 , 0.787434 , 0.000434 ,  83
   5.4847 , 0.787439 , 0.000434 ,  84
   5.4847 , 0.787423 , 0.000434 ,  85
   5.4847 , 0.787341 , 0.000434 ,  86
   5.4847 , 0.787454 , 0.000434 ,  87
   5.4847 , 0.787407 , 0.000434 ,  88
   5.4847 , 0.787326 , 0.000434 ,  89
   5.4847 , 0.787342 , 0.000434 ,  90
   5.4847 , 0.787363 , 0.000434 ,  91
   5.4847 , 0.787366 , 0.000434 ,  92
   5.4847 , 0.787437 , 0.000434 ,  93
   5.4847 , 0.787492 , 0.000434 ,  94
   5.4847 , 0.787427 , 0.000434 ,  95
   5.4847 , 0.787364 , 0.000434 ,  96
   5.4847 , 0.787352 , 0.000434 ,  97
   5.4847 , 0.787358 , 0.000434 ,  98
   5.4847 , 0.787436 , 0.000434 ,  99
   5.4847 , 0.787397 , 0.000434 , 100
   5.6664 , 0.792882 , 0.000571 ,   0
   5.6664 , 0.792844 , 0.000571 ,   1
   5.6664 , 0.792760 , 0.000571 ,   2
   5.6664 , 0.792892 , 0.000571 ,   3
   5.6664 , 0.792893 , 0.000571 ,   4
   5.6664 , 0.792918 , 0.000571 ,   5
   5.6664 , 0.792916 , 0.000571 ,   6
   5.6664 , 0.792841 , 0.000571 ,   7
   5.6664 , 0.792837 , 0.000571 ,   8
   5.6664 , 0.792893 , 0.000571 ,   9
   5.6664 , 0.792899 , 0.000571 ,  10
   5.6664 , 0.792827 , 0.000571 ,  11
   5.6664 , 0.792862 , 0.000571 ,  12
   5.6664 , 0.792858 , 0.000571 ,  13
   5.6664 , 0.792879 , 0.000571 ,  14
   5.6664 , 0.792932 , 0.000571 ,  15
   5.6664 , 0.792839 , 0.000571 ,  16
   5.6664 , 0.792973 , 0.000571 ,  17
   5.6664 , 0.792846 , 0.000571 ,  18
   5.6664 , 0.792887 , 0.000571 ,  19
   5.6664 , 0.792808 , 0.000571 ,  20
   5.6664 , 0.792853 , 0.000571 ,  21
   5.6664 , 0.792870 , 0.000571 ,  22
   5.6664 , 0.792793 , 0.000571 ,  23
   5.6664 , 0.792763 , 0.000571 ,  24
   5.6664 , 0.792853 , 0.000571 ,  25
   5.6664 , 0.792861 , 0.000571 ,  26
   5.6664 , 0.792921 , 0.000571 ,  27
   5.6664 , 0.792786 , 0.000571 ,  28
   5.6664 , 0.792883 , 0.000571 ,  29
   5.6664 , 0.792891 , 0.000571 ,  30
   5.6664 , 0.792877 , 0.000571 ,  31
   5.6664 , 0.792885 , 0.000571 ,  32
   5.6664 , 0.792885 , 0.000571 ,  33
   5.6664 , 0.792866 , 0.000571 ,  34
   5.6664 , 0.792863 , 0.000571 ,  35
   5.6664 , 0.792866 , 0.000571 ,  36
   5.6664 , 0.792886 , 0.000571 ,  37
   5.6664 , 0.792928 , 0.000571 ,  38
   5.6664 , 0.792853 , 0.000571 ,  39
   5.6664 , 0.792796 , 0.000571 ,  40
   5.6664 , 0.792841 , 0.000571 ,  41
   5.6664 , 0.792869 , 0.000571 ,  42
   5.6664 , 0.792835 , 0.000571 ,  43
   5.6664 , 0.792838 , 0.000571 ,  44
   5.6664 , 0.792871 , 0.000571 ,  45
   5.6664 , 0.792814 , 0.000571 ,  46
   5.6664 , 0.792988 , 0.000571 ,  47
   5.6664 , 0.792960 , 0.000571 ,  48
   5.6664 , 0.792942 , 0.000571 ,  49
   5.6664 , 0.792958 , 0.000571 ,  50
   5.6664 , 0.792872 , 0.000571 ,  51
   5.6664 , 0.792903 , 0.000571 ,  52
   5.6664 , 0.792930 , 0.000571 ,  53
   5.6664 , 0.792956 , 0.000571 ,  54
   5.6664 , 0.792810 , 0.000571 ,  55
   5.6664 , 0.792940 , 0.000571 ,  56
   5.6664 , 0.792936 , 0.000571 ,  57
   5.6664 , 0.792912 , 0.000571 ,  58
   5.6664 , 0.792915 , 0.000571 ,  59
   5.6664 , 0.792958 , 0.000571 ,  60
   5.6664 , 0.792907 , 0.000571 ,  61
   5.6664 , 0.792895 , 0.000571 ,  62
   5.6664 , 0.792906 , 0.000571 ,  63
   5.6664 , 0.792816 , 0.000571 ,  64
   5.6664 , 0.792911 , 0.000571 ,  65
   5.6664 , 0.792851 , 0.000571 ,  66
   5.6664 , 0.792881 , 0.000571 ,  67
   5.6664 , 0.792853 , 0.000571 ,  68
   5.6664 , 0.792787 , 0.000571 ,  69
   5.6664 , 0.792825 , 0.000571 ,  70
   5.6664 , 0.792916 , 0.000571 ,  71
   5.6664 , 0.792950 , 0.000571 ,  72
   5.6664 , 0.792803 , 0.000571 ,  73
   5.6664 , 0.792788 , 0.000571 ,  74
   5.6664 , 0.792910 , 0.000571 ,  75
   5.6664 , 0.792738 , 0.000571 ,  76
   5.6664 , 0.792936 , 0.000571 ,  77
   5.6664 , 0.792873 , 0.000571 ,  78
   5.6664 , 0.792848 , 0.000571 ,  79
   5.6664 , 0.792822 , 0.000571 ,  80
   5.6664 , 0.792910 , 0.000571 ,  81
   5.6664 , 0.792860 , 0.000571 ,  82
   5.6664 , 0.792997 , 0.000571 ,  83
   5.6664 , 0.792914 , 0.000571 ,  84
   5.6664 , 0.792910 , 0.000571 ,  85
   5.6664 , 0.792821 , 0.000571 ,  86
   5.6664 , 0.792998 , 0.000571 ,  87
   5.6664 , 0.792860 , 0.000571 ,  88
   5.6664 , 0.792814 , 0.000571 ,  89
   5.6664 , 0.792993 , 0.000571 ,  90
   5.6664 , 0.792892 , 0.000571 ,  91
   5.6664 , 0.792933 , 0.000571 ,  92
   5.6664 , 0.792823 , 0.000571 ,  93
   5.6664 , 0.792851 , 0.000571 ,  94
   5.6664 , 0.793003 , 0.000571 ,  95
   5.6664 , 0.792896 , 0.000571 ,  96
   5.6664 , 0.792919 , 0.000571 ,  97
   5.6664 , 0.792956 , 0.000571 ,  98
   5.6664 , 0.793007 , 0.000571 ,  99
   5.6664 , 0.792927 , 0.000571 , 100
   5.7551 , 0.796064 , 0.000500 ,   0
   5.7551 , 0.796102 , 0.000500 ,   1
   5.7551 , 0.795969 , 0.000500 ,   2
   5.7551 , 0.796040 , 0.000500 ,   3
   5.7551 , 0.796057 , 0.000500 ,   4
   5.7551 , 0.796126 , 0.000500 ,   5
   5.7551 , 0.796118 , 0.000500 ,   6
   5.7551 , 0.796035 , 0.000500 ,   7
   5.7551 , 0.796033 , 0.000500 ,   8
   5.7551 , 0.796054 , 0.000500 ,   9
   5.7551 , 0.796086 , 0.000500 ,  10
   5.7551 , 0.796109 , 0.000500 ,  11
   5.7551 , 0.796024 , 0.000500 ,  12
   5.7551 , 0.796155 , 0.000500 ,  13
   5.7551 , 0.796020 , 0.000500 ,  14
   5.7551 , 0.796083 , 0.000500 ,  15
   5.7551 , 0.796086 , 0.000500 ,  16
   5.7551 , 0.796012 , 0.000500 ,  17
   5.7551 , 0.796075 , 0.000500 ,  18
   5.7551 , 0.796124 , 0.000500 ,  19
   5.7551 , 0.796050 , 0.000500 ,  20
   5.7551 , 0.796026 , 0.000500 ,  21
   5.7551 , 0.796079 , 0.000500 ,  22
   5.7551 , 0.796019 , 0.000500 ,  23
   5.7551 , 0.795990 , 0.000500 ,  24
   5.7551 , 0.796002 , 0.000500 ,  25
   5.7551 , 0.796025 , 0.000500 ,  26
   5.7551 , 0.796039 , 0.000500 ,  27
   5.7551 , 0.796063 , 0.000500 ,  28
   5.7551 , 0.796118 , 0.000500 ,  29
   5.7551 , 0.796024 , 0.000500 ,  30
   5.7551 , 0.796138 , 0.000500 ,  31
   5.7551 , 0.796053 , 0.000500 ,  32
   5.7551 , 0.795980 , 0.000500 ,  33
   5.7551 , 0.796067 , 0.000500 ,  34
   5.7551 , 0.796046 , 0.000500 ,  35
   5.7551 , 0.796120 , 0.000500 ,  36
   5.7551 , 0.795996 , 0.000500 ,  37
   5.7551 , 0.796160 , 0.000500 ,  38
   5.7551 , 0.796067 , 0.000500 ,  39
   5.7551 , 0.796013 , 0.000500 ,  40
   5.7551 , 0.796105 , 0.000500 ,  41
   5.7551 , 0.795978 , 0.000500 ,  42
   5.7551 , 0.796007 , 0.000500 ,  43
   5.7551 , 0.796067 , 0.000500 ,  44
   5.7551 , 0.796108 , 0.000500 ,  45
   5.7551 , 0.796037 , 0.000500 ,  46
   5.7551 , 0.796078 , 0.000500 ,  47
   5.7551 , 0.796034 , 0.000500 ,  48
   5.7551 , 0.796084 , 0.000500 ,  49
   5.7551 , 0.796056 , 0.000500 ,  50
   5.7551 , 0.796121 , 0.000500 ,  51
   5.7551 , 0.796095 , 0.000500 ,  52
   5.7551 , 0.796159 , 0.000500 ,  53
   5.7551 , 0.796052 , 0.000500 ,  54
   5.7551 , 0.796078 , 0.000500 ,  55
   5.7551 , 0.796075 , 0.000500 ,  56
   5.7551 , 0.796058 , 0.000500 ,  57
   5.7551 , 0.796024 , 0.000500 ,  58
   5.7551 , 0.796030 , 0.000500 ,  59
   5.7551 , 0.796083 , 0.000500 ,  60
   5.7551 , 0.795949 , 0.000500 ,  61
   5.7551 , 0.796165 , 0.000500 ,  62
   5.7551 , 0.796097 , 0.000500 ,  63
   5.7551 , 0.796056 , 0.000500 ,  64
   5.7551 , 0.796067 , 0.000500 ,  65
   5.7551 , 0.796034 , 0.000500 ,  66
   5.7551 , 0.796000 , 0.000500 ,  67
   5.7551 , 0.795977 , 0.000500 ,  68
   5.7551 , 0.795935 , 0.000500 ,  69
   5.7551 , 0.796058 , 0.000500 ,  70
   5.7551 , 0.796050 , 0.000500 ,  71
   5.7551 , 0.796057 , 0.000500 ,  72
   5.7551 , 0.796094 , 0.000500 ,  73
   5.7551 , 0.796031 , 0.000500 ,  74
   5.7551 , 0.796072 , 0.000500 ,  75
   5.7551 , 0.796177 , 0.000500 ,  76
   5.7551 , 0.796061 , 0.000500 ,  77
   5.7551 , 0.796027 , 0.000500 ,  78
   5.7551 , 0.796068 , 0.000500 ,  79
   5.7551 , 0.796143 , 0.000500 ,  80
   5.7551 , 0.796027 , 0.000500 ,  81
   5.7551 , 0.796040 , 0.000500 ,  82
   5.7551 , 0.796055 , 0.000500 ,  83
   5.7551 , 0.796061 , 0.000500 ,  84
   5.7551 , 0.796030 , 0.000500 ,  85
   5.7551 , 0.796099 , 0.000500 ,  86
   5.7551 , 0.796075 , 0.000500 ,  87
   5.7551 , 0.796078 , 0.000500 ,  88
   5.7551 , 0.796023 , 0.000500 ,  89
   5.7551 , 0.796144 , 0.000500 ,  90
   5.7551 , 0.796157 , 0.000500 ,  91
   5.7551 , 0.796004 , 0.000500 ,  92
   5.7551 , 0.796091 , 0.000500 ,  93
   5.7551 , 0.796121 , 0.000500 ,  94
   5.7551 , 0.796126 , 0.000500 ,  95
   5.7551 , 0.796102 , 0.000500 ,  96
   5.7551 , 0.796089 , 0.000500 ,  97
   5.7551 , 0.796085 , 0.000500 ,  98
   5.7551 , 0.796151 , 0.000500 ,  99
   5.7551 , 0.796006 , 0.000500 , 100
   5.7554 , 0.796301 , 0.000575 ,   0
   5.7554 , 0.796207 , 0.000575 ,   1
   5.7554 , 0.796380 , 0.000575 ,   2
   5.7554 , 0.796269 , 0.000575 ,   3
   5.7554 , 0.796376 , 0.000575 ,   4
   5.7554 , 0.796293 , 0.000575 ,   5
   5.7554 , 0.796374 , 0.000575 ,   6
   5.7554 , 0.796281 , 0.000575 ,   7
   5.7554 , 0.796318 , 0.000575 ,   8
   5.7554 , 0.796364 , 0.000575 ,   9
   5.7554 , 0.796330 , 0.000575 ,  10
   5.7554 , 0.796296 , 0.000575 ,  11
   5.7554 , 0.796283 , 0.000575 ,  12
   5.7554 , 0.796342 , 0.000575 ,  13
   5.7554 , 0.796320 , 0.000575 ,  14
   5.7554 , 0.796310 , 0.000575 ,  15
   5.7554 , 0.796195 , 0.000575 ,  16
   5.7554 , 0.796373 , 0.000575 ,  17
   5.7554 , 0.796206 , 0.000575 ,  18
   5.7554 , 0.796336 , 0.000575 ,  19
   5.7554 , 0.796272 , 0.000575 ,  20
   5.7554 , 0.796328 , 0.000575 ,  21
   5.7554 , 0.796310 , 0.000575 ,  22
   5.7554 , 0.796302 , 0.000575 ,  23
   5.7554 , 0.796188 , 0.000575 ,  24
   5.7554 , 0.796308 , 0.000575 ,  25
   5.7554 , 0.796234 , 0.000575 ,  26
   5.7554 , 0.796234 , 0.000575 ,  27
   5.7554 , 0.796283 , 0.000575 ,  28
   5.7554 , 0.796325 , 0.000575 ,  29
   5.7554 , 0.796354 , 0.000575 ,  30
   5.7554 , 0.796261 , 0.000575 ,  31
   5.7554 , 0.796297 , 0.000575 ,  32
   5.7554 , 0.796279 , 0.000575 ,  33
   5.7554 , 0.796178 , 0.000575 ,  34
   5.7554 , 0.796233 , 0.000575 ,  35
   5.7554 , 0.796281 , 0.000575 ,  36
   5.7554 , 0.796305 , 0.000575 ,  37
   5.7554 , 0.796220 , 0.000575 ,  38
   5.7554 , 0.796323 , 0.000575 ,  39
   5.7554 , 0.796329 , 0.000575 ,  40
   5.7554 , 0.796303 , 0.000575 ,  41
   5.7554 , 0.796313 , 0.000575 ,  42
   5.7554 , 0.796282 , 0.000575 ,  43
   5.7554 , 0.796324 , 0.000575 ,  44
   5.7554 , 0.796393 , 0.000575 ,  45
   5.7554 , 0.796410 , 0.000575 ,  46
   5.7554 , 0.796307 , 0.000575 ,  47
   5.7554 , 0.796317 , 0.000575 ,  48
   5.7554 , 0.796307 , 0.000575 ,  49
   5.7554 , 0.796302 , 0.000575 ,  50
   5.7554 , 0.796413 , 0.000575 ,  51
   5.7554 , 0.796308 , 0.000575 ,  52
   5.7554 , 0.796291 , 0.000575 ,  53
   5.7554 , 0.796341 , 0.000575 ,  54
   5.7554 , 0.796322 , 0.000575 ,  55
   5.7554 , 0.796375 , 0.000575 ,  56
   5.7554 , 0.796283 , 0.000575 ,  57
   5.7554 , 0.796287 , 0.000575 ,  58
   5.7554 , 0.796269 , 0.000575 ,  59
   5.7554 , 0.796363 , 0.000575 ,  60
   5.7554 , 0.796390 , 0.000575 ,  61
   5.7554 , 0.796268 , 0.000575 ,  62
   5.7554 , 0.796287 , 0.000575 ,  63
   5.7554 , 0.796283 , 0.000575 ,  64
   5.7554 , 0.796248 , 0.000575 ,  65
   5.7554 , 0.796286 , 0.000575 ,  66
   5.7554 , 0.796363 , 0.000575 ,  67
   5.7554 , 0.796379 , 0.000575 ,  68
   5.7554 , 0.796367 , 0.000575 ,  69
   5.7554 , 0.796205 , 0.000575 ,  70
   5.7554 , 0.796227 , 0.000575 ,  71
   5.7554 , 0.796378 , 0.000575 ,  72
   5.7554 , 0.796298 , 0.000575 ,  73
   5.7554 , 0.796233 , 0.000575 ,  74
   5.7554 , 0.796278 , 0.000575 ,  75
   5.7554 , 0.796187 , 0.000575 ,  76
   5.7554 , 0.796236 , 0.000575 ,  77
   5.7554 , 0.796303 , 0.000575 ,  78
   5.7554 , 0.796309 , 0.000575 ,  79
   5.7554 , 0.796298 , 0.000575 ,  80
   5.7554 , 0.796161 , 0.000575 ,  81
   5.7554 , 0.796329 , 0.000575 ,  82
   5.7554 , 0.796389 , 0.000575 ,  83
   5.7554 , 0.796379 , 0.000575 ,  84
   5.7554 , 0.796480 , 0.000575 ,  85
   5.7554 , 0.796255 , 0.000575 ,  86
   5.7554 , 0.796257 , 0.000575 ,  87
   5.7554 , 0.796294 , 0.000575 ,  88
   5.7554 , 0.796331 , 0.000575 ,  89
   5.7554 , 0.796276 , 0.000575 ,  90
   5.7554 , 0.796321 , 0.000575 ,  91
   5.7554 , 0.796330 , 0.000575 ,  92
   5.7554 , 0.796287 , 0.000575 ,  93
   5.7554 , 0.796328 , 0.000575 ,  94
   5.7554 , 0.796226 , 0.000575 ,  95
   5.7554 , 0.796245 , 0.000575 ,  96
   5.7554 , 0.796362 , 0.000575 ,  97
   5.7554 , 0.796222 , 0.000575 ,  98
   5.7554 , 0.796272 , 0.000575 ,  99
   5.7554 , 0.796292 , 0.000575 , 100
   5.8413 , 0.799236 , 0.000432 ,   0
   5.8413 , 0.799254 , 0.000432 ,   1
   5.8413 , 0.799186 , 0.000432 ,   2
   5.8413 , 0.799242 , 0.000432 ,   3
   5.8413 , 0.799210 , 0.000432 ,   4
   5.8413 , 0.799236 , 0.000432 ,   5
   5.8413 , 0.799224 , 0.000432 ,   6
   5.8413 , 0.799240 , 0.000432 ,   7
   5.8413 , 0.799251 , 0.000432 ,   8
   5.8413 , 0.799248 , 0.000432 ,   9
   5.8413 , 0.799201 , 0.000432 ,  10
   5.8413 , 0.799333 , 0.000432 ,  11
   5.8413 , 0.799211 , 0.000432 ,  12
   5.8413 , 0.799311 , 0.000432 ,  13
   5.8413 , 0.799287 , 0.000432 ,  14
   5.8413 , 0.799253 , 0.000432 ,  15
   5.8413 , 0.799230 , 0.000432 ,  16
   5.8413 , 0.799216 , 0.000432 ,  17
   5.8413 , 0.799244 , 0.000432 ,  18
   5.8413 , 0.799248 , 0.000432 ,  19
   5.8413 , 0.799132 , 0.000432 ,  20
   5.8413 , 0.799224 , 0.000432 ,  21
   5.8413 , 0.799254 , 0.000432 ,  22
   5.8413 , 0.799232 , 0.000432 ,  23
   5.8413 , 0.799275 , 0.000432 ,  24
   5.8413 , 0.799250 , 0.000432 ,  25
   5.8413 , 0.799125 , 0.000432 ,  26
   5.8413 , 0.799173 , 0.000432 ,  27
   5.8413 , 0.799205 , 0.000432 ,  28
   5.8413 , 0.799156 , 0.000432 ,  29
   5.8413 , 0.799310 , 0.000432 ,  30
   5.8413 , 0.799254 , 0.000432 ,  31
   5.8413 , 0.799275 , 0.000432 ,  32
   5.8413 , 0.799225 , 0.000432 ,  33
   5.8413 , 0.799202 , 0.000432 ,  34
   5.8413 , 0.799277 , 0.000432 ,  35
   5.8413 , 0.799254 , 0.000432 ,  36
   5.8413 , 0.799214 , 0.000432 ,  37
   5.8413 , 0.799197 , 0.000432 ,  38
   5.8413 , 0.799192 , 0.000432 ,  39
   5.8413 , 0.799187 , 0.000432 ,  40
   5.8413 , 0.799284 , 0.000432 ,  41
   5.8413 , 0.799266 , 0.000432 ,  42
   5.8413 , 0.799186 , 0.000432 ,  43
   5.8413 , 0.799262 , 0.000432 ,  44
   5.8413 , 0.799202 , 0.000432 ,  45
   5.8413 , 0.799228 , 0.000432 ,  46
   5.8413 , 0.799314 , 0.000432 ,  47
   5.8413 , 0.799251 , 0.000432 ,  48
   5.8413 , 0.799238 , 0.000432 ,  49
   5.8413 , 0.799283 , 0.000432 ,  50
   5.8413 , 0.799264 , 0.000432 ,  51
   5.8413 , 0.799204 , 0.000432 ,  52
   5.8413 , 0.799244 , 0.000432 ,  53
   5.8413 , 0.799318 , 0.000432 ,  54
   5.8413 , 0.799257 , 0.000432 ,  55
   5.8413 , 0.799296 , 0.000432 ,  56
   5.8413 , 0.799259 , 0.000432 ,  57
   5.8413 , 0.799241 , 0.000432 ,  58
   5.8413 , 0.799259 , 0.000432 ,  59
   5.8413 , 0.799207 , 0.000432 ,  60
   5.8413 , 0.799234 , 0.000432 ,  61
   5.8413 , 0.799227 , 0.000432 ,  62
   5.8413 , 0.799286 , 0.000432 ,  63
   5.8413 , 0.799196 , 0.000432 ,  64
   5.8413 , 0.799171 , 0.000432 ,  65
   5.8413 , 0.799206 , 0.000432 ,  66
   5.8413 , 0.799294 , 0.000432 ,  67
   5.8413 , 0.799317 , 0.000432 ,  68
   5.8413 , 0.799123 , 0.000432 ,  69
   5.8413 , 0.799232 , 0.000432 ,  70
   5.8413 , 0.799197 , 0.000432 ,  71
   5.8413 , 0.799239 , 0.000432 ,  72
   5.8413 , 0.799174 , 0.000432 ,  73
   5.8413 , 0.799207 , 0.000432 ,  74
   5.8413 , 0.799245 , 0.000432 ,  75
   5.8413 , 0.799330 , 0.000432 ,  76
   5.8413 , 0.799251 , 0.000432 ,  77
   5.8413 , 0.799240 , 0.000432 ,  78
   5.8413 , 0.799296 , 0.000432 ,  79
   5.8413 , 0.799165 , 0.000432 ,  80
   5.8413 , 0.799192 , 0.000432 ,  81
   5.8413 , 0.799195 , 0.000432 ,  82
   5.8413 , 0.799256 , 0.000432 ,  83
   5.8413 , 0.799185 , 0.000432 ,  84
   5.8413 , 0.799254 , 0.000432 ,  85
   5.8413 , 0.799229 , 0.000432 ,  86
   5.8413 , 0.799281 , 0.000432 ,  87
   5.8413 , 0.799273 , 0.000432 ,  88
   5.8413 , 0.799241 , 0.000432 ,  89
   5.8413 , 0.799240 , 0.000432 ,  90
   5.8413 , 0.799235 , 0.000432 ,  91
   5.8413 , 0.799256 , 0.000432 ,  92
   5.8413 , 0.799238 , 0.000432 ,  93
   5.8413 , 0.799199 , 0.000432 ,  94
   5.8413 , 0.799219 , 0.000432 ,  95
   5.8413 , 0.799246 , 0.000432 ,  96
   5.8413 , 0.799286 , 0.000432 ,  97
   5.8413 , 0.799184 , 0.000432 ,  98
   5.8413 , 0.799181 , 0.000432 ,  99
   5.8413 , 0.799270 , 0.000432 , 100
   5.8445 , 0.798948 , 0.000592 ,   0
   5.8445 , 0.798912 , 0.000592 ,   1
   5.8445 , 0.798877 , 0.000592 ,   2
   5.8445 , 0.798807 , 0.000592 ,   3
   5.8445 , 0.798997 , 0.000592 ,   4
   5.8445 , 0.798968 , 0.000592 ,   5
   5.8445 , 0.798888 , 0.000592 ,   6
   5.8445 , 0.798902 , 0.000592 ,   7
   5.8445 , 0.798907 , 0.000592 ,   8
   5.8445 , 0.798931 , 0.000592 ,   9
   5.8445 , 0.799011 , 0.000592 ,  10
   5.8445 , 0.798946 , 0.000592 ,  11
   5.8445 , 0.798887 , 0.000592 ,  12
   5.8445 , 0.798979 , 0.000592 ,  13
   5.8445 , 0.799023 , 0.000592 ,  14
   5.8445 , 0.799035 , 0.000592 ,  15
   5.8445 , 0.798905 , 0.000592 ,  16
   5.8445 , 0.798880 , 0.000592 ,  17
   5.8445 , 0.798986 , 0.000592 ,  18
   5.8445 , 0.799048 , 0.000592 ,  19
   5.8445 , 0.798940 , 0.000592 ,  20
   5.8445 , 0.798907 , 0.000592 ,  21
   5.8445 , 0.798834 , 0.000592 ,  22
   5.8445 , 0.798992 , 0.000592 ,  23
   5.8445 , 0.798931 , 0.000592 ,  24
   5.8445 , 0.798903 , 0.000592 ,  25
   5.8445 , 0.798797 , 0.000592 ,  26
   5.8445 , 0.798906 , 0.000592 ,  27
   5.8445 , 0.798848 , 0.000592 ,  28
   5.8445 , 0.798982 , 0.000592 ,  29
   5.8445 , 0.799008 , 0.000592 ,  30
   5.8445 , 0.798935 , 0.000592 ,  31
   5.8445 , 0.799000 , 0.000592 ,  32
   5.8445 , 0.798912 , 0.000592 ,  33
   5.8445 , 0.798794 , 0.000592 ,  34
   5.8445 , 0.799060 , 0.000592 ,  35
   5.8445 , 0.799012 , 0.000592 ,  36
   5.8445 , 0.799017 , 0.000592 ,  37
   5.8445 , 0.798942 , 0.000592 ,  38
   5.8445 , 0.798954 , 0.000592 ,  39
   5.8445 , 0.798949 , 0.000592 ,  40
   5.8445 , 0.798964 , 0.000592 ,  41
   5.8445 , 0.798953 , 0.000592 ,  42
   5.8445 , 0.799020 , 0.000592 ,  43
   5.8445 , 0.798866 , 0.000592 ,  44
   5.8445 , 0.799019 , 0.000592 ,  45
   5.8445 , 0.798924 , 0.000592 ,  46
   5.8445 , 0.798940 , 0.000592 ,  47
   5.8445 , 0.799002 , 0.000592 ,  48
   5.8445 , 0.798978 , 0.000592 ,  49
   5.8445 , 0.798940 , 0.000592 ,  50
   5.8445 , 0.798956 , 0.000592 ,  51
   5.8445 , 0.798904 , 0.000592 ,  52
   5.8445 , 0.798940 , 0.000592 ,  53
   5.8445 , 0.798937 , 0.000592 ,  54
   5.8445 , 0.798974 , 0.000592 ,  55
   5.8445 , 0.799008 , 0.000592 ,  56
   5.8445 , 0.798875 , 0.000592 ,  57
   5.8445 , 0.798867 , 0.000592 ,  58
   5.8445 , 0.798912 , 0.000592 ,  59
   5.8445 , 0.799028 , 0.000592 ,  60
   5.8445 , 0.798995 , 0.000592 ,  61
   5.8445 , 0.798930 , 0.000592 ,  62
   5.8445 , 0.798959 , 0.000592 ,  63
   5.8445 , 0.798987 , 0.000592 ,  64
   5.8445 , 0.799011 , 0.000592 ,  65
   5.8445 , 0.798940 , 0.000592 ,  66
   5.8445 , 0.798953 , 0.000592 ,  67
   5.8445 , 0.798905 , 0.000592 ,  68
   5.8445 , 0.798844 , 0.000592 ,  69
   5.8445 , 0.798970 , 0.000592 ,  70
   5.8445 , 0.799057 , 0.000592 ,  71
   5.8445 , 0.799031 , 0.000592 ,  72
   5.8445 , 0.798984 , 0.000592 ,  73
   5.8445 , 0.798959 , 0.000592 ,  74
   5.8445 , 0.798926 , 0.000592 ,  75
   5.8445 , 0.798863 , 0.000592 ,  76
   5.8445 , 0.798988 , 0.000592 ,  77
   5.8445 , 0.798941 , 0.000592 ,  78
   5.8445 , 0.798971 , 0.000592 ,  79
   5.8445 , 0.798965 , 0.000592 ,  80
   5.8445 , 0.798966 , 0.000592 ,  81
   5.8445 , 0.798965 , 0.000592 ,  82
   5.8445 , 0.798912 , 0.000592 ,  83
   5.8445 , 0.799008 , 0.000592 ,  84
   5.8445 , 0.798958 , 0.000592 ,  85
   5.8445 , 0.798948 , 0.000592 ,  86
   5.8445 , 0.798942 , 0.000592 ,  87
   5.8445 , 0.798914 , 0.000592 ,  88
   5.8445 , 0.798953 , 0.000592 ,  89
   5.8445 , 0.799113 , 0.000592 ,  90
   5.8445 , 0.799030 , 0.000592 ,  91
   5.8445 , 0.798851 , 0.000592 ,  92
   5.8445 , 0.798893 , 0.000592 ,  93
   5.8445 , 0.798992 , 0.000592 ,  94
   5.8445 , 0.798941 , 0.000592 ,  95
   5.8445 , 0.798920 , 0.000592 ,  96
   5.8445 , 0.798985 , 0.000592 ,  97
   5.8445 , 0.799000 , 0.000592 ,  98
   5.8445 , 0.798867 , 0.000592 ,  99
   5.8445 , 0.798965 , 0.000592 , 100
   5.9276 , 0.800880 , 0.000505 ,   0
   5.9276 , 0.800784 , 0.000505 ,   1
   5.9276 , 0.800910 , 0.000505 ,   2
   5.9276 , 0.800841 , 0.000505 ,   3
   5.9276 , 0.800834 , 0.000505 ,   4
   5.9276 , 0.800939 , 0.000505 ,   5
   5.9276 , 0.800783 , 0.000505 ,   6
   5.9276 , 0.800877 , 0.000505 ,   7
   5.9276 , 0.800877 , 0.000505 ,   8
   5.9276 , 0.800846 , 0.000505 ,   9
   5.9276 , 0.800851 , 0.000505 ,  10
   5.9276 , 0.800949 , 0.000505 ,  11
   5.9276 , 0.800815 , 0.000505 ,  12
   5.9276 , 0.800909 , 0.000505 ,  13
   5.9276 , 0.800908 , 0.000505 ,  14
   5.9276 , 0.800940 , 0.000505 ,  15
   5.9276 , 0.800972 , 0.000505 ,  16
   5.9276 , 0.800812 , 0.000505 ,  17
   5.9276 , 0.800949 , 0.000505 ,  18
   5.9276 , 0.800849 , 0.000505 ,  19
   5.9276 , 0.800855 , 0.000505 ,  20
   5.9276 , 0.800992 , 0.000505 ,  21
   5.9276 , 0.800939 , 0.000505 ,  22
   5.9276 , 0.800882 , 0.000505 ,  23
   5.9276 , 0.800870 , 0.000505 ,  24
   5.9276 , 0.800864 , 0.000505 ,  25
   5.9276 , 0.800814 , 0.000505 ,  26
   5.9276 , 0.800855 , 0.000505 ,  27
   5.9276 , 0.800902 , 0.000505 ,  28
   5.9276 , 0.800817 , 0.000505 ,  29
   5.9276 , 0.800773 , 0.000505 ,  30
   5.9276 , 0.800881 , 0.000505 ,  31
   5.9276 , 0.800860 , 0.000505 ,  32
   5.9276 , 0.800839 , 0.000505 ,  33
   5.9276 , 0.800855 , 0.000505 ,  34
   5.9276 , 0.800866 , 0.000505 ,  35
   5.9276 , 0.800957 , 0.000505 ,  36
   5.9276 , 0.800975 , 0.000505 ,  37
   5.9276 , 0.800952 , 0.000505 ,  38
   5.9276 , 0.800790 , 0.000505 ,  39
   5.9276 , 0.800874 , 0.000505 ,  40
   5.9276 , 0.800931 , 0.000505 ,  41
   5.9276 , 0.800884 , 0.000505 ,  42
   5.9276 , 0.800898 , 0.000505 ,  43
   5.9276 , 0.800907 , 0.000505 ,  44
   5.9276 , 0.800942 , 0.000505 ,  45
   5.9276 , 0.800868 , 0.000505 ,  46
   5.9276 , 0.800911 , 0.000505 ,  47
   5.9276 , 0.800915 , 0.000505 ,  48
   5.9276 , 0.800839 , 0.000505 ,  49
   5.9276 , 0.800920 , 0.000505 ,  50
   5.9276 , 0.800869 , 0.000505 ,  51
   5.9276 , 0.800824 , 0.000505 ,  52
   5.9276 , 0.800928 , 0.000505 ,  53
   5.9276 , 0.800821 , 0.000505 ,  54
   5.9276 , 0.800883 , 0.000505 ,  55
   5.9276 , 0.800889 , 0.000505 ,  56
   5.9276 , 0.800900 , 0.000505 ,  57
   5.9276 , 0.800857 , 0.000505 ,  58
   5.9276 , 0.800785 , 0.000505 ,  59
   5.9276 , 0.800840 , 0.000505 ,  60
   5.9276 , 0.800757 , 0.000505 ,  61
   5.9276 , 0.800824 , 0.000505 ,  62
   5.9276 , 0.800854 , 0.000505 ,  63
   5.9276 , 0.800840 , 0.000505 ,  64
   5.9276 , 0.800909 , 0.000505 ,  65
   5.9276 , 0.800904 , 0.000505 ,  66
   5.9276 , 0.800913 , 0.000505 ,  67
   5.9276 , 0.800900 , 0.000505 ,  68
   5.9276 , 0.800839 , 0.000505 ,  69
   5.9276 , 0.800903 , 0.000505 ,  70
   5.9276 , 0.800950 , 0.000505 ,  71
   5.9276 , 0.800989 , 0.000505 ,  72
   5.9276 , 0.800877 , 0.000505 ,  73
   5.9276 , 0.800854 , 0.000505 ,  74
   5.9276 , 0.800853 , 0.000505 ,  75
   5.9276 , 0.800875 , 0.000505 ,  76
   5.9276 , 0.800873 , 0.000505 ,  77
   5.9276 , 0.800822 , 0.000505 ,  78
   5.9276 , 0.800830 , 0.000505 ,  79
   5.9276 , 0.800784 , 0.000505 ,  80
   5.9276 , 0.800837 , 0.000505 ,  81
   5.9276 , 0.800889 , 0.000505 ,  82
   5.9276 , 0.800937 , 0.000505 ,  83
   5.9276 , 0.800846 , 0.000505 ,  84
   5.9276 , 0.800911 , 0.000505 ,  85
   5.9276 , 0.800841 , 0.000505 ,  86
   5.9276 , 0.800910 , 0.000505 ,  87
   5.9276 , 0.800914 , 0.000505 ,  88
   5.9276 , 0.800886 , 0.000505 ,  89
   5.9276 , 0.800948 , 0.000505 ,  90
   5.9276 , 0.800855 , 0.000505 ,  91
   5.9276 , 0.800915 , 0.000505 ,  92
   5.9276 , 0.800901 , 0.000505 ,  93
   5.9276 , 0.800967 , 0.000505 ,  94
   5.9276 , 0.800891 , 0.000505 ,  95
   5.9276 , 0.800940 , 0.000505 ,  96
   5.9276 , 0.800905 , 0.000505 ,  97
   5.9276 , 0.800905 , 0.000505 ,  98
   5.9276 , 0.800846 , 0.000505 ,  99
   5.9276 , 0.800904 , 0.000505 , 100
   6.0110 , 0.804357 , 0.000691 ,   0
   6.0110 , 0.804428 , 0.000691 ,   1
   6.0110 , 0.804329 , 0.000691 ,   2
   6.0110 , 0.804298 , 0.000691 ,   3
   6.0110 , 0.804336 , 0.000691 ,   4
   6.0110 , 0.804327 , 0.000691 ,   5
   6.0110 , 0.804401 , 0.000691 ,   6
   6.0110 , 0.804374 , 0.000691 ,   7
   6.0110 , 0.804327 , 0.000691 ,   8
   6.0110 , 0.804341 , 0.000691 ,   9
   6.0110 , 0.804325 , 0.000691 ,  10
   6.0110 , 0.804365 , 0.000691 ,  11
   6.0110 , 0.804341 , 0.000691 ,  12
   6.0110 , 0.804238 , 0.000691 ,  13
   6.0110 , 0.804201 , 0.000691 ,  14
   6.0110 , 0.804381 , 0.000691 ,  15
   6.0110 , 0.804388 , 0.000691 ,  16
   6.0110 , 0.804476 , 0.000691 ,  17
   6.0110 , 0.804369 , 0.000691 ,  18
   6.0110 , 0.804259 , 0.000691 ,  19
   6.0110 , 0.804423 , 0.000691 ,  20
   6.0110 , 0.804409 , 0.000691 ,  21
   6.0110 , 0.804375 , 0.000691 ,  22
   6.0110 , 0.804347 , 0.000691 ,  23
   6.0110 , 0.804181 , 0.000691 ,  24
   6.0110 , 0.804412 , 0.000691 ,  25
   6.0110 , 0.804223 , 0.000691 ,  26
   6.0110 , 0.804460 , 0.000691 ,  27
   6.0110 , 0.804346 , 0.000691 ,  28
   6.0110 , 0.804295 , 0.000691 ,  29
   6.0110 , 0.804412 , 0.000691 ,  30
   6.0110 , 0.804473 , 0.000691 ,  31
   6.0110 , 0.804372 , 0.000691 ,  32
   6.0110 , 0.804215 , 0.000691 ,  33
   6.0110 , 0.804395 , 0.000691 ,  34
   6.0110 , 0.804310 , 0.000691 ,  35
   6.0110 , 0.804361 , 0.000691 ,  36
   6.0110 , 0.804338 , 0.000691 ,  37
   6.0110 , 0.804448 , 0.000691 ,  38
   6.0110 , 0.804442 , 0.000691 ,  39
   6.0110 , 0.804321 , 0.000691 ,  40
   6.0110 , 0.804259 , 0.000691 ,  41
   6.0110 , 0.804471 , 0.000691 ,  42
   6.0110 , 0.804428 , 0.000691 ,  43
   6.0110 , 0.804395 , 0.000691 ,  44
   6.0110 , 0.804424 , 0.000691 ,  45
   6.0110 , 0.804381 , 0.000691 ,  46
   6.0110 , 0.804384 , 0.000691 ,  47
   6.0110 , 0.804433 , 0.000691 ,  48
   6.0110 , 0.804470 , 0.000691 ,  49
   6.0110 , 0.804332 , 0.000691 ,  50
   6.0110 , 0.804417 , 0.000691 ,  51
   6.0110 , 0.804426 , 0.000691 ,  52
   6.0110 , 0.804463 , 0.000691 ,  53
   6.0110 , 0.804371 , 0.000691 ,  54
   6.0110 , 0.804320 , 0.000691 ,  55
   6.0110 , 0.804352 , 0.000691 ,  56
   6.0110 , 0.804351 , 0.000691 ,  57
   6.0110 , 0.804250 , 0.000691 ,  58
   6.0110 , 0.804343 , 0.000691 ,  59
   6.0110 , 0.804389 , 0.000691 ,  60
   6.0110 , 0.804357 , 0.000691 ,  61
   6.0110 , 0.804318 , 0.000691 ,  62
   6.0110 , 0.804360 , 0.000691 ,  63
   6.0110 , 0.804353 , 0.000691 ,  64
   6.0110 , 0.804330 , 0.000691 ,  65
   6.0110 , 0.804329 , 0.000691 ,  66
   6.0110 , 0.804200 , 0.000691 ,  67
   6.0110 , 0.804354 , 0.000691 ,  68
   6.0110 , 0.804269 , 0.000691 ,  69
   6.0110 , 0.804392 , 0.000691 ,  70
   6.0110 , 0.804363 , 0.000691 ,  71
   6.0110 , 0.804371 , 0.000691 ,  72
   6.0110 , 0.804203 , 0.000691 ,  73
   6.0110 , 0.804241 , 0.000691 ,  74
   6.0110 , 0.804291 , 0.000691 ,  75
   6.0110 , 0.804404 , 0.000691 ,  76
   6.0110 , 0.804420 , 0.000691 ,  77
   6.0110 , 0.804322 , 0.000691 ,  78
   6.0110 , 0.804332 , 0.000691 ,  79
   6.0110 , 0.804347 , 0.000691 ,  80
   6.0110 , 0.804316 , 0.000691 ,  81
   6.0110 , 0.804392 , 0.000691 ,  82
   6.0110 , 0.804345 , 0.000691 ,  83
   6.0110 , 0.804346 , 0.000691 ,  84
   6.0110 , 0.804414 , 0.000691 ,  85
   6.0110 , 0.804352 , 0.000691 ,  86
   6.0110 , 0.804320 , 0.000691 ,  87
   6.0110 , 0.804449 , 0.000691 ,  88
   6.0110 , 0.804343 , 0.000691 ,  89
   6.0110 , 0.804286 , 0.000691 ,  90
   6.0110 , 0.804408 , 0.000691 ,  91
   6.0110 , 0.804273 , 0.000691 ,  92
   6.0110 , 0.804424 , 0.000691 ,  93
   6.0110 , 0.804422 , 0.000691 ,  94
   6.0110 , 0.804482 , 0.000691 ,  95
   6.0110 , 0.804426 , 0.000691 ,  96
   6.0110 , 0.804476 , 0.000691 ,  97
   6.0110 , 0.804359 , 0.000691 ,  98
   6.0110 , 0.804261 , 0.000691 ,  99
   6.0110 , 0.804264 , 0.000691 , 100
   6.0138 , 0.804522 , 0.000602 ,   0
   6.0138 , 0.804518 , 0.000602 ,   1
   6.0138 , 0.804476 , 0.000602 ,   2
   6.0138 , 0.804417 , 0.000602 ,   3
   6.0138 , 0.804564 , 0.000602 ,   4
   6.0138 , 0.804600 , 0.000602 ,   5
   6.0138 , 0.804590 , 0.000602 ,   6
   6.0138 , 0.804507 , 0.000602 ,   7
   6.0138 , 0.804504 , 0.000602 ,   8
   6.0138 , 0.804454 , 0.000602 ,   9
   6.0138 , 0.804588 , 0.000602 ,  10
   6.0138 , 0.804651 , 0.000602 ,  11
   6.0138 , 0.804591 , 0.000602 ,  12
   6.0138 , 0.804531 , 0.000602 ,  13
   6.0138 , 0.804494 , 0.000602 ,  14
   6.0138 , 0.804570 , 0.000602 ,  15
   6.0138 , 0.804437 , 0.000602 ,  16
   6.0138 , 0.804464 , 0.000602 ,  17
   6.0138 , 0.804473 , 0.000602 ,  18
   6.0138 , 0.804543 , 0.000602 ,  19
   6.0138 , 0.804661 , 0.000602 ,  20
   6.0138 , 0.804550 , 0.000602 ,  21
   6.0138 , 0.804477 , 0.000602 ,  22
   6.0138 , 0.804435 , 0.000602 ,  23
   6.0138 , 0.804423 , 0.000602 ,  24
   6.0138 , 0.804498 , 0.000602 ,  25
   6.0138 , 0.804451 , 0.000602 ,  26
   6.0138 , 0.804602 , 0.000602 ,  27
   6.0138 , 0.804480 , 0.000602 ,  28
   6.0138 , 0.804485 , 0.000602 ,  29
   6.0138 , 0.804430 , 0.000602 ,  30
   6.0138 , 0.804507 , 0.000602 ,  31
   6.0138 , 0.804467 , 0.000602 ,  32
   6.0138 , 0.804552 , 0.000602 ,  33
   6.0138 , 0.804421 , 0.000602 ,  34
   6.0138 , 0.804403 , 0.000602 ,  35
   6.0138 , 0.804562 , 0.000602 ,  36
   6.0138 , 0.804481 , 0.000602 ,  37
   6.0138 , 0.804467 , 0.000602 ,  38
   6.0138 , 0.804485 , 0.000602 ,  39
   6.0138 , 0.804526 , 0.000602 ,  40
   6.0138 , 0.804546 , 0.000602 ,  41
   6.0138 , 0.804474 , 0.000602 ,  42
   6.0138 , 0.804494 , 0.000602 ,  43
   6.0138 , 0.804507 , 0.000602 ,  44
   6.0138 , 0.804570 , 0.000602 ,  45
   6.0138 , 0.804582 , 0.000602 ,  46
   6.0138 , 0.804532 , 0.000602 ,  47
   6.0138 , 0.804565 , 0.000602 ,  48
   6.0138 , 0.804487 , 0.000602 ,  49
   6.0138 , 0.804508 , 0.000602 ,  50
   6.0138 , 0.804550 , 0.000602 ,  51
   6.0138 , 0.804539 , 0.000602 ,  52
   6.0138 , 0.804455 , 0.000602 ,  53
   6.0138 , 0.804551 , 0.000602 ,  54
   6.0138 , 0.804518 , 0.000602 ,  55
   6.0138 , 0.804591 , 0.000602 ,  56
   6.0138 , 0.804458 , 0.000602 ,  57
   6.0138 , 0.804494 , 0.000602 ,  58
   6.0138 , 0.804589 , 0.000602 ,  59
   6.0138 , 0.804601 , 0.000602 ,  60
   6.0138 , 0.804620 , 0.000602 ,  61
   6.0138 , 0.804417 , 0.000602 ,  62
   6.0138 , 0.804594 , 0.000602 ,  63
   6.0138 , 0.804386 , 0.000602 ,  64
   6.0138 , 0.804609 , 0.000602 ,  65
   6.0138 , 0.804437 , 0.000602 ,  66
   6.0138 , 0.804543 , 0.000602 ,  67
   6.0138 , 0.804585 , 0.000602 ,  68
   6.0138 , 0.804470 , 0.000602 ,  69
   6.0138 , 0.804545 , 0.000602 ,  70
   6.0138 , 0.804543 , 0.000602 ,  71
   6.0138 , 0.804497 , 0.000602 ,  72
   6.0138 , 0.804537 , 0.000602 ,  73
   6.0138 , 0.804412 , 0.000602 ,  74
   6.0138 , 0.804487 , 0.000602 ,  75
   6.0138 , 0.804578 , 0.000602 ,  76
   6.0138 , 0.804478 , 0.000602 ,  77
   6.0138 , 0.804592 , 0.000602 ,  78
   6.0138 , 0.804534 , 0.000602 ,  79
   6.0138 , 0.804560 , 0.000602 ,  80
   6.0138 , 0.804537 , 0.000602 ,  81
   6.0138 , 0.804458 , 0.000602 ,  82
   6.0138 , 0.804525 , 0.000602 ,  83
   6.0138 , 0.804590 , 0.000602 ,  84
   6.0138 , 0.804646 , 0.000602 ,  85
   6.0138 , 0.804580 , 0.000602 ,  86
   6.0138 , 0.804470 , 0.000602 ,  87
   6.0138 , 0.804544 , 0.000602 ,  88
   6.0138 , 0.804537 , 0.000602 ,  89
   6.0138 , 0.804511 , 0.000602 ,  90
   6.0138 , 0.804525 , 0.000602 ,  91
   6.0138 , 0.804477 , 0.000602 ,  92
   6.0138 , 0.804473 , 0.000602 ,  93
   6.0138 , 0.804600 , 0.000602 ,  94
   6.0138 , 0.804566 , 0.000602 ,  95
   6.0138 , 0.804523 , 0.000602 ,  96
   6.0138 , 0.804565 , 0.000602 ,  97
   6.0138 , 0.804615 , 0.000602 ,  98
   6.0138 , 0.804552 , 0.000602 ,  99
   6.0138 , 0.804567 , 0.000602 , 100
   6.0828 , 0.806897 , 0.000562 ,   0
   6.0828 , 0.806936 , 0.000562 ,   1
   6.0828 , 0.806913 , 0.000562 ,   2
   6.0828 , 0.806933 , 0.000562 ,   3
   6.0828 , 0.806823 , 0.000562 ,   4
   6.0828 , 0.806846 , 0.000562 ,   5
   6.0828 , 0.806910 , 0.000562 ,   6
   6.0828 , 0.806863 , 0.000562 ,   7
   6.0828 , 0.806872 , 0.000562 ,   8
   6.0828 , 0.806859 , 0.000562 ,   9
   6.0828 , 0.806902 , 0.000562 ,  10
   6.0828 , 0.806793 , 0.000562 ,  11
   6.0828 , 0.806822 , 0.000562 ,  12
   6.0828 , 0.807005 , 0.000562 ,  13
   6.0828 , 0.806881 , 0.000562 ,  14
   6.0828 , 0.806974 , 0.000562 ,  15
   6.0828 , 0.806944 , 0.000562 ,  16
   6.0828 , 0.806877 , 0.000562 ,  17
   6.0828 , 0.806866 , 0.000562 ,  18
   6.0828 , 0.806820 , 0.000562 ,  19
   6.0828 , 0.806973 , 0.000562 ,  20
   6.0828 , 0.806877 , 0.000562 ,  21
   6.0828 , 0.806984 , 0.000562 ,  22
   6.0828 , 0.806883 , 0.000562 ,  23
   6.0828 , 0.806878 , 0.000562 ,  24
   6.0828 , 0.806891 , 0.000562 ,  25
   6.0828 , 0.806907 , 0.000562 ,  26
   6.0828 , 0.806811 , 0.000562 ,  27
   6.0828 , 0.806957 , 0.000562 ,  28
   6.0828 , 0.806859 , 0.000562 ,  29
   6.0828 , 0.806761 , 0.000562 ,  30
   6.0828 , 0.806925 , 0.000562 ,  31
   6.0828 , 0.806913 , 0.000562 ,  32
   6.0828 , 0.806900 , 0.000562 ,  33
   6.0828 , 0.806884 , 0.000562 ,  34
   6.0828 , 0.806872 , 0.000562 ,  35
   6.0828 , 0.806978 , 0.000562 ,  36
   6.0828 , 0.806831 , 0.000562 ,  37
   6.0828 , 0.806879 , 0.000562 ,  38
   6.0828 , 0.806843 , 0.000562 ,  39
   6.0828 , 0.806817 , 0.000562 ,  40
   6.0828 , 0.806927 , 0.000562 ,  41
   6.0828 , 0.806866 , 0.000562 ,  42
   6.0828 , 0.806918 , 0.000562 ,  43
   6.0828 , 0.806914 , 0.000562 ,  44
   6.0828 , 0.806980 , 0.000562 ,  45
   6.0828 , 0.806909 , 0.000562 ,  46
   6.0828 , 0.806815 , 0.000562 ,  47
   6.0828 , 0.806954 , 0.000562 ,  48
   6.0828 , 0.807002 , 0.000562 ,  49
   6.0828 , 0.806946 , 0.000562 ,  50
   6.0828 , 0.806806 , 0.000562 ,  51
   6.0828 , 0.806892 , 0.000562 ,  52
   6.0828 , 0.806903 , 0.000562 ,  53
   6.0828 , 0.806890 , 0.000562 ,  54
   6.0828 , 0.806879 , 0.000562 ,  55
   6.0828 , 0.806947 , 0.000562 ,  56
   6.0828 , 0.806889 , 0.000562 ,  57
   6.0828 , 0.806825 , 0.000562 ,  58
   6.0828 , 0.806860 , 0.000562 ,  59
   6.0828 , 0.806976 , 0.000562 ,  60
   6.0828 , 0.806784 , 0.000562 ,  61
   6.0828 , 0.806866 , 0.000562 ,  62
   6.0828 , 0.806856 , 0.000562 ,  63
   6.0828 , 0.806906 , 0.000562 ,  64
   6.0828 , 0.806945 , 0.000562 ,  65
   6.0828 , 0.806927 , 0.000562 ,  66
   6.0828 , 0.806836 , 0.000562 ,  67
   6.0828 , 0.806887 , 0.000562 ,  68
   6.0828 , 0.806764 , 0.000562 ,  69
   6.0828 , 0.806877 , 0.000562 ,  70
   6.0828 , 0.806846 , 0.000562 ,  71
   6.0828 , 0.806884 , 0.000562 ,  72
   6.0828 , 0.806827 , 0.000562 ,  73
   6.0828 , 0.806887 , 0.000562 ,  74
   6.0828 , 0.806875 , 0.000562 ,  75
   6.0828 , 0.806919 , 0.000562 ,  76
   6.0828 , 0.806934 , 0.000562 ,  77
   6.0828 , 0.806837 , 0.000562 ,  78
   6.0828 , 0.806855 , 0.000562 ,  79
   6.0828 , 0.806863 , 0.000562 ,  80
   6.0828 , 0.806918 , 0.000562 ,  81
   6.0828 , 0.806916 , 0.000562 ,  82
   6.0828 , 0.806959 , 0.000562 ,  83
   6.0828 , 0.806919 , 0.000562 ,  84
   6.0828 , 0.806961 , 0.000562 ,  85
   6.0828 , 0.806897 , 0.000562 ,  86
   6.0828 , 0.806971 , 0.000562 ,  87
   6.0828 , 0.806973 , 0.000562 ,  88
   6.0828 , 0.806815 , 0.000562 ,  89
   6.0828 , 0.806888 , 0.000562 ,  90
   6.0828 , 0.807003 , 0.000562 ,  91
   6.0828 , 0.807023 , 0.000562 ,  92
   6.0828 , 0.806980 , 0.000562 ,  93
   6.0828 , 0.806974 , 0.000562 ,  94
   6.0828 , 0.806949 , 0.000562 ,  95
   6.0828 , 0.806911 , 0.000562 ,  96
   6.0828 , 0.806893 , 0.000562 ,  97
   6.0828 , 0.806971 , 0.000562 ,  98
   6.0828 , 0.806886 , 0.000562 ,  99
   6.0828 , 0.806883 , 0.000562 , 100
   6.1644 , 0.809908 , 0.000527 ,   0
   6.1644 , 0.809788 , 0.000527 ,   1
   6.1644 , 0.809874 , 0.000527 ,   2
   6.1644 , 0.809935 , 0.000527 ,   3
   6.1644 , 0.809893 , 0.000527 ,   4
   6.1644 , 0.809897 , 0.000527 ,   5
   6.1644 , 0.809880 , 0.000527 ,   6
   6.1644 , 0.809882 , 0.000527 ,   7
   6.1644 , 0.809957 , 0.000527 ,   8
   6.1644 , 0.809841 , 0.000527 ,   9
   6.1644 , 0.809884 , 0.000527 ,  10
   6.1644 , 0.809872 , 0.000527 ,  11
   6.1644 , 0.809868 , 0.000527 ,  12
   6.1644 , 0.809916 , 0.000527 ,  13
   6.1644 , 0.809853 , 0.000527 ,  14
   6.1644 , 0.809889 , 0.000527 ,  15
   6.1644 , 0.809886 , 0.000527 ,  16
   6.1644 , 0.809900 , 0.000527 ,  17
   6.1644 , 0.809905 , 0.000527 ,  18
   6.1644 , 0.809927 , 0.000527 ,  19
   6.1644 , 0.809898 , 0.000527 ,  20
   6.1644 , 0.809947 , 0.000527 ,  21
   6.1644 , 0.809864 , 0.000527 ,  22
   6.1644 , 0.809993 , 0.000527 ,  23
   6.1644 , 0.809917 , 0.000527 ,  24
   6.1644 , 0.809846 , 0.000527 ,  25
   6.1644 , 0.809871 , 0.000527 ,  26
   6.1644 , 0.809924 , 0.000527 ,  27
   6.1644 , 0.809773 , 0.000527 ,  28
   6.1644 , 0.809936 , 0.000527 ,  29
   6.1644 , 0.809903 , 0.000527 ,  30
   6.1644 , 0.809995 , 0.000527 ,  31
   6.1644 , 0.809938 , 0.000527 ,  32
   6.1644 , 0.809894 , 0.000527 ,  33
   6.1644 , 0.809893 , 0.000527 ,  34
   6.1644 , 0.809949 , 0.000527 ,  35
   6.1644 , 0.809974 , 0.000527 ,  36
   6.1644 , 0.809972 , 0.000527 ,  37
   6.1644 , 0.809915 , 0.000527 ,  38
   6.1644 , 0.809841 , 0.000527 ,  39
   6.1644 , 0.809976 , 0.000527 ,  40
   6.1644 , 0.809939 , 0.000527 ,  41
   6.1644 , 0.809888 , 0.000527 ,  42
   6.1644 , 0.809987 , 0.000527 ,  43
   6.1644 , 0.809864 , 0.000527 ,  44
   6.1644 , 0.809884 , 0.000527 ,  45
   6.1644 , 0.809821 , 0.000527 ,  46
   6.1644 , 0.809955 , 0.000527 ,  47
   6.1644 , 0.809930 , 0.000527 ,  48
   6.1644 , 0.809911 , 0.000527 ,  49
   6.1644 , 0.809851 , 0.000527 ,  50
   6.1644 , 0.809955 , 0.000527 ,  51
   6.1644 , 0.809939 , 0.000527 ,  52
   6.1644 , 0.809984 , 0.000527 ,  53
   6.1644 , 0.809901 , 0.000527 ,  54
   6.1644 , 0.809949 , 0.000527 ,  55
   6.1644 , 0.809999 , 0.000527 ,  56
   6.1644 , 0.809906 , 0.000527 ,  57
   6.1644 , 0.809775 , 0.000527 ,  58
   6.1644 , 0.809811 , 0.000527 ,  59
   6.1644 , 0.809928 , 0.000527 ,  60
   6.1644 , 0.809990 , 0.000527 ,  61
   6.1644 , 0.809841 , 0.000527 ,  62
   6.1644 , 0.809907 , 0.000527 ,  63
   6.1644 , 0.809858 , 0.000527 ,  64
   6.1644 , 0.809926 , 0.000527 ,  65
   6.1644 , 0.809884 , 0.000527 ,  66
   6.1644 , 0.809933 , 0.000527 ,  67
   6.1644 , 0.809885 , 0.000527 ,  68
   6.1644 , 0.809835 , 0.000527 ,  69
   6.1644 , 0.809979 , 0.000527 ,  70
   6.1644 , 0.809911 , 0.000527 ,  71
   6.1644 , 0.809915 , 0.000527 ,  72
   6.1644 , 0.809887 , 0.000527 ,  73
   6.1644 , 0.809852 , 0.000527 ,  74
   6.1644 , 0.809844 , 0.000527 ,  75
   6.1644 , 0.809962 , 0.000527 ,  76
   6.1644 , 0.809900 , 0.000527 ,  77
   6.1644 , 0.809909 , 0.000527 ,  78
   6.1644 , 0.810014 , 0.000527 ,  79
   6.1644 , 0.810006 , 0.000527 ,  80
   6.1644 , 0.809827 , 0.000527 ,  81
   6.1644 , 0.809937 , 0.000527 ,  82
   6.1644 , 0.809958 , 0.000527 ,  83
   6.1644 , 0.809874 , 0.000527 ,  84
   6.1644 , 0.809927 , 0.000527 ,  85
   6.1644 , 0.809925 , 0.000527 ,  86
   6.1644 , 0.809919 , 0.000527 ,  87
   6.1644 , 0.809872 , 0.000527 ,  88
   6.1644 , 0.809899 , 0.000527 ,  89
   6.1644 , 0.809969 , 0.000527 ,  90
   6.1644 , 0.810001 , 0.000527 ,  91
   6.1644 , 0.809807 , 0.000527 ,  92
   6.1644 , 0.809904 , 0.000527 ,  93
   6.1644 , 0.809977 , 0.000527 ,  94
   6.1644 , 0.809928 , 0.000527 ,  95
   6.1644 , 0.809914 , 0.000527 ,  96
   6.1644 , 0.809913 , 0.000527 ,  97
   6.1644 , 0.810001 , 0.000527 ,  98
   6.1644 , 0.809910 , 0.000527 ,  99
   6.1644 , 0.809845 , 0.000527 , 100
   6.3246 , 0.814099 , 0.000555 ,   0
   6.3246 , 0.814136 , 0.000555 ,   1
   6.3246 , 0.814104 , 0.000555 ,   2
   6.3246 , 0.814109 , 0.000555 ,   3
   6.3246 , 0.814134 , 0.000555 ,   4
   6.3246 , 0.814116 , 0.000555 ,   5
   6.3246 , 0.814176 , 0.000555 ,   6
   6.3246 , 0.814103 , 0.000555 ,   7
   6.3246 , 0.814191 , 0.000555 ,   8
   6.3246 , 0.814096 , 0.000555 ,   9
   6.3246 , 0.813964 , 0.000555 ,  10
   6.3246 , 0.814003 , 0.000555 ,  11
   6.3246 , 0.814079 , 0.000555 ,  12
   6.3246 , 0.814051 , 0.000555 ,  13
   6.3246 , 0.814140 , 0.000555 ,  14
   6.3246 , 0.814132 , 0.000555 ,  15
   6.3246 , 0.814030 , 0.000555 ,  16
   6.3246 , 0.814076 , 0.000555 ,  17
   6.3246 , 0.814081 , 0.000555 ,  18
   6.3246 , 0.814104 , 0.000555 ,  19
   6.3246 , 0.814105 , 0.000555 ,  20
   6.3246 , 0.814095 , 0.000555 ,  21
   6.3246 , 0.814052 , 0.000555 ,  22
   6.3246 , 0.814047 , 0.000555 ,  23
   6.3246 , 0.814068 , 0.000555 ,  24
   6.3246 , 0.814059 , 0.000555 ,  25
   6.3246 , 0.814094 , 0.000555 ,  26
   6.3246 , 0.814130 , 0.000555 ,  27
   6.3246 , 0.814112 , 0.000555 ,  28
   6.3246 , 0.814118 , 0.000555 ,  29
   6.3246 , 0.814086 , 0.000555 ,  30
   6.3246 , 0.814000 , 0.000555 ,  31
   6.3246 , 0.814108 , 0.000555 ,  32
   6.3246 , 0.814058 , 0.000555 ,  33
   6.3246 , 0.814061 , 0.000555 ,  34
   6.3246 , 0.814018 , 0.000555 ,  35
   6.3246 , 0.814177 , 0.000555 ,  36
   6.3246 , 0.814104 , 0.000555 ,  37
   6.3246 , 0.814160 , 0.000555 ,  38
   6.3246 , 0.814114 , 0.000555 ,  39
   6.3246 , 0.814169 , 0.000555 ,  40
   6.3246 , 0.814105 , 0.000555 ,  41
   6.3246 , 0.814109 , 0.000555 ,  42
   6.3246 , 0.814042 , 0.000555 ,  43
   6.3246 , 0.813990 , 0.000555 ,  44
   6.3246 , 0.814103 , 0.000555 ,  45
   6.3246 , 0.814114 , 0.000555 ,  46
   6.3246 , 0.814166 , 0.000555 ,  47
   6.3246 , 0.814109 , 0.000555 ,  48
   6.3246 , 0.814121 , 0.000555 ,  49
   6.3246 , 0.814093 , 0.000555 ,  50
   6.3246 , 0.814062 , 0.000555 ,  51
   6.3246 , 0.814187 , 0.000555 ,  52
   6.3246 , 0.814239 , 0.000555 ,  53
   6.3246 , 0.814095 , 0.000555 ,  54
   6.3246 , 0.814105 , 0.000555 ,  55
   6.3246 , 0.814065 , 0.000555 ,  56
   6.3246 , 0.814093 , 0.000555 ,  57
   6.3246 , 0.814055 , 0.000555 ,  58
   6.3246 , 0.813984 , 0.000555 ,  59
   6.3246 , 0.814107 , 0.000555 ,  60
   6.3246 , 0.814130 , 0.000555 ,  61
   6.3246 , 0.814106 , 0.000555 ,  62
   6.3246 , 0.814144 , 0.000555 ,  63
   6.3246 , 0.814034 , 0.000555 ,  64
   6.3246 , 0.814138 , 0.000555 ,  65
   6.3246 , 0.814175 , 0.000555 ,  66
   6.3246 , 0.814180 , 0.000555 ,  67
   6.3246 , 0.814086 , 0.000555 ,  68
   6.3246 , 0.813989 , 0.000555 ,  69
   6.3246 , 0.814068 , 0.000555 ,  70
   6.3246 , 0.814000 , 0.000555 ,  71
   6.3246 , 0.814136 , 0.000555 ,  72
   6.3246 , 0.814040 , 0.000555 ,  73
   6.3246 , 0.814082 , 0.000555 ,  74
   6.3246 , 0.814001 , 0.000555 ,  75
   6.3246 , 0.814131 , 0.000555 ,  76
   6.3246 , 0.814093 , 0.000555 ,  77
   6.3246 , 0.813992 , 0.000555 ,  78
   6.3246 , 0.814144 , 0.000555 ,  79
   6.3246 , 0.814165 , 0.000555 ,  80
   6.3246 , 0.814060 , 0.000555 ,  81
   6.3246 , 0.814018 , 0.000555 ,  82
   6.3246 , 0.814139 , 0.000555 ,  83
   6.3246 , 0.814141 , 0.000555 ,  84
   6.3246 , 0.814180 , 0.000555 ,  85
   6.3246 , 0.814142 , 0.000555 ,  86
   6.3246 , 0.814160 , 0.000555 ,  87
   6.3246 , 0.814090 , 0.000555 ,  88
   6.3246 , 0.814075 , 0.000555 ,  89
   6.3246 , 0.814120 , 0.000555 ,  90
   6.3246 , 0.814181 , 0.000555 ,  91
   6.3246 , 0.813999 , 0.000555 ,  92
   6.3246 , 0.814142 , 0.000555 ,  93
   6.3246 , 0.814091 , 0.000555 ,  94
   6.3246 , 0.814216 , 0.000555 ,  95
   6.3246 , 0.814119 , 0.000555 ,  96
   6.3246 , 0.814181 , 0.000555 ,  97
   6.3246 , 0.814129 , 0.000555 ,  98
   6.3246 , 0.814070 , 0.000555 ,  99
   6.3246 , 0.814109 , 0.000555 , 100
   6.4031 , 0.817175 , 0.000481 ,   0
   6.4031 , 0.817080 , 0.000481 ,   1
   6.4031 , 0.817182 , 0.000481 ,   2
   6.4031 , 0.817103 , 0.000481 ,   3
   6.4031 , 0.817180 , 0.000481 ,   4
   6.4031 , 0.817191 , 0.000481 ,   5
   6.4031 , 0.817145 , 0.000481 ,   6
   6.4031 , 0.817086 , 0.000481 ,   7
   6.4031 , 0.817274 , 0.000481 ,   8
   6.4031 , 0.817158 , 0.000481 ,   9
   6.4031 , 0.817205 , 0.000481 ,  10
   6.4031 , 0.817215 , 0.000481 ,  11
   6.4031 , 0.817095 , 0.000481 ,  12
   6.4031 , 0.817085 , 0.000481 ,  13
   6.4031 , 0.817189 , 0.000481 ,  14
   6.4031 , 0.817190 , 0.000481 ,  15
   6.4031 , 0.817150 , 0.000481 ,  16
   6.4031 , 0.817159 , 0.000481 ,  17
   6.4031 , 0.817141 , 0.000481 ,  18
   6.4031 , 0.817249 , 0.000481 ,  19
   6.4031 , 0.817202 , 0.000481 ,  20
   6.4031 , 0.817198 , 0.000481 ,  21
   6.4031 , 0.817206 , 0.000481 ,  22
   6.4031 , 0.817211 , 0.000481 ,  23
   6.4031 , 0.817143 , 0.000481 ,  24
   6.4031 , 0.817159 , 0.000481 ,  25
   6.4031 , 0.817196 , 0.000481 ,  26
   6.4031 , 0.817186 , 0.000481 ,  27
   6.4031 , 0.817153 , 0.000481 ,  28
   6.4031 , 0.817219 , 0.000481 ,  29
   6.4031 , 0.817240 , 0.000481 ,  30
   6.4031 , 0.817128 , 0.000481 ,  31
   6.4031 , 0.817246 , 0.000481 ,  32
   6.4031 , 0.817116 , 0.000481 ,  33
   6.4031 , 0.817126 , 0.000481 ,  34
   6.4031 , 0.817104 , 0.000481 ,  35
   6.4031 , 0.817162 , 0.000481 ,  36
   6.4031 , 0.817175 , 0.000481 ,  37
   6.4031 , 0.817193 , 0.000481 ,  38
   6.4031 , 0.817133 , 0.000481 ,  39
   6.4031 , 0.817229 , 0.000481 ,  40
   6.4031 , 0.817158 , 0.000481 ,  41
   6.4031 , 0.817187 , 0.000481 ,  42
   6.4031 , 0.817198 , 0.000481 ,  43
   6.4031 , 0.817140 , 0.000481 ,  44
   6.4031 , 0.817245 , 0.000481 ,  45
   6.4031 , 0.817180 , 0.000481 ,  46
   6.4031 , 0.817314 , 0.000481 ,  47
   6.4031 , 0.817255 , 0.000481 ,  48
   6.4031 , 0.817119 , 0.000481 ,  49
   6.4031 , 0.817134 , 0.000481 ,  50
   6.4031 , 0.817073 , 0.000481 ,  51
   6.4031 , 0.817197 , 0.000481 ,  52
   6.4031 , 0.817180 , 0.000481 ,  53
   6.4031 , 0.817158 , 0.000481 ,  54
   6.4031 , 0.817189 , 0.000481 ,  55
   6.4031 , 0.817232 , 0.000481 ,  56
   6.4031 , 0.817155 , 0.000481 ,  57
   6.4031 , 0.817156 , 0.000481 ,  58
   6.4031 , 0.817160 , 0.000481 ,  59
   6.4031 , 0.817177 , 0.000481 ,  60
   6.4031 , 0.817148 , 0.000481 ,  61
   6.4031 , 0.817166 , 0.000481 ,  62
   6.4031 , 0.817169 , 0.000481 ,  63
   6.4031 , 0.817099 , 0.000481 ,  64
   6.4031 , 0.817219 , 0.000481 ,  65
   6.4031 , 0.817182 , 0.000481 ,  66
   6.4031 , 0.817141 , 0.000481 ,  67
   6.4031 , 0.817157 , 0.000481 ,  68
   6.4031 , 0.817159 , 0.000481 ,  69
   6.4031 , 0.817318 , 0.000481 ,  70
   6.4031 , 0.817137 , 0.000481 ,  71
   6.4031 , 0.817170 , 0.000481 ,  72
   6.4031 , 0.817209 , 0.000481 ,  73
   6.4031 , 0.817144 , 0.000481 ,  74
   6.4031 , 0.817062 , 0.000481 ,  75
   6.4031 , 0.817186 , 0.000481 ,  76
   6.4031 , 0.817153 , 0.000481 ,  77
   6.4031 , 0.817130 , 0.000481 ,  78
   6.4031 , 0.817230 , 0.000481 ,  79
   6.4031 , 0.817131 , 0.000481 ,  80
   6.4031 , 0.817240 , 0.000481 ,  81
   6.4031 , 0.817202 , 0.000481 ,  82
   6.4031 , 0.817177 , 0.000481 ,  83
   6.4031 , 0.817185 , 0.000481 ,  84
   6.4031 , 0.817259 , 0.000481 ,  85
   6.4031 , 0.817158 , 0.000481 ,  86
   6.4031 , 0.817143 , 0.000481 ,  87
   6.4031 , 0.817240 , 0.000481 ,  88
   6.4031 , 0.817200 , 0.000481 ,  89
   6.4031 , 0.817135 , 0.000481 ,  90
   6.4031 , 0.817187 , 0.000481 ,  91
   6.4031 , 0.817194 , 0.000481 ,  92
   6.4031 , 0.817139 , 0.000481 ,  93
   6.4031 , 0.817212 , 0.000481 ,  94
   6.4031 , 0.817179 , 0.000481 ,  95
   6.4031 , 0.817173 , 0.000481 ,  96
   6.4031 , 0.817144 , 0.000481 ,  97
   6.4031 , 0.817243 , 0.000481 ,  98
   6.4031 , 0.817182 , 0.000481 ,  99
   6.4031 , 0.817208 , 0.000481 , 100
   6.4807 , 0.818527 , 0.000622 ,   0
   6.4807 , 0.818472 , 0.000622 ,   1
   6.4807 , 0.818472 , 0.000622 ,   2
   6.4807 , 0.818426 , 0.000622 ,   3
   6.4807 , 0.818484 , 0.000622 ,   4
   6.4807 , 0.818499 , 0.000622 ,   5
   6.4807 , 0.818493 , 0.000622 ,   6
   6.4807 , 0.818375 , 0.000622 ,   7
   6.4807 , 0.818578 , 0.000622 ,   8
   6.4807 , 0.818504 , 0.000622 ,   9
   6.4807 , 0.818568 , 0.000622 ,  10
   6.4807 , 0.818579 , 0.000622 ,  11
   6.4807 , 0.818419 , 0.000622 ,  12
   6.4807 , 0.818462 , 0.000622 ,  13
   6.4807 , 0.818474 , 0.000622 ,  14
   6.4807 , 0.818567 , 0.000622 ,  15
   6.4807 , 0.818514 , 0.000622 ,  16
   6.4807 , 0.818469 , 0.000622 ,  17
   6.4807 , 0.818445 , 0.000622 ,  18
   6.4807 , 0.818492 , 0.000622 ,  19
   6.4807 , 0.818581 , 0.000622 ,  20
   6.4807 , 0.818513 , 0.000622 ,  21
   6.4807 , 0.818522 , 0.000622 ,  22
   6.4807 , 0.818581 , 0.000622 ,  23
   6.4807 , 0.818468 , 0.000622 ,  24
   6.4807 , 0.818519 , 0.000622 ,  25
   6.4807 , 0.818529 , 0.000622 ,  26
   6.4807 , 0.818653 , 0.000622 ,  27
   6.4807 , 0.818554 , 0.000622 ,  28
   6.4807 , 0.818541 , 0.000622 ,  29
   6.4807 , 0.818521 , 0.000622 ,  30
   6.4807 , 0.818575 , 0.000622 ,  31
   6.4807 , 0.818533 , 0.000622 ,  32
   6.4807 , 0.818581 , 0.000622 ,  33
   6.4807 , 0.818470 , 0.000622 ,  34
   6.4807 , 0.818355 , 0.000622 ,  35
   6.4807 , 0.818628 , 0.000622 ,  36
   6.4807 , 0.818545 , 0.000622 ,  37
   6.4807 , 0.818561 , 0.000622 ,  38
   6.4807 , 0.818494 , 0.000622 ,  39
   6.4807 , 0.818573 , 0.000622 ,  40
   6.4807 , 0.818530 , 0.000622 ,  41
   6.4807 , 0.818556 , 0.000622 ,  42
   6.4807 , 0.818482 , 0.000622 ,  43
   6.4807 , 0.818489 , 0.000622 ,  44
   6.4807 , 0.818660 , 0.000622 ,  45
   6.4807 , 0.818467 , 0.000622 ,  46
   6.4807 , 0.818579 , 0.000622 ,  47
   6.4807 , 0.818544 , 0.000622 ,  48
   6.4807 , 0.818443 , 0.000622 ,  49
   6.4807 , 0.818615 , 0.000622 ,  50
   6.4807 , 0.818629 , 0.000622 ,  51
   6.4807 , 0.818609 , 0.000622 ,  52
   6.4807 , 0.818526 , 0.000622 ,  53
   6.4807 , 0.818522 , 0.000622 ,  54
   6.4807 , 0.818360 , 0.000622 ,  55
   6.4807 , 0.818586 , 0.000622 ,  56
   6.4807 , 0.818474 , 0.000622 ,  57
   6.4807 , 0.818483 , 0.000622 ,  58
   6.4807 , 0.818493 , 0.000622 ,  59
   6.4807 , 0.818471 , 0.000622 ,  60
   6.4807 , 0.818547 , 0.000622 ,  61
   6.4807 , 0.818454 , 0.000622 ,  62
   6.4807 , 0.818554 , 0.000622 ,  63
   6.4807 , 0.818529 , 0.000622 ,  64
   6.4807 , 0.818490 , 0.000622 ,  65
   6.4807 , 0.818535 , 0.000622 ,  66
   6.4807 , 0.818516 , 0.000622 ,  67
   6.4807 , 0.818467 , 0.000622 ,  68
   6.4807 , 0.818480 , 0.000622 ,  69
   6.4807 , 0.818513 , 0.000622 ,  70
   6.4807 , 0.818513 , 0.000622 ,  71
   6.4807 , 0.818556 , 0.000622 ,  72
   6.4807 , 0.818640 , 0.000622 ,  73
   6.4807 , 0.818438 , 0.000622 ,  74
   6.4807 , 0.818448 , 0.000622 ,  75
   6.4807 , 0.818542 , 0.000622 ,  76
   6.4807 , 0.818592 , 0.000622 ,  77
   6.4807 , 0.818592 , 0.000622 ,  78
   6.4807 , 0.818556 , 0.000622 ,  79
   6.4807 , 0.818498 , 0.000622 ,  80
   6.4807 , 0.818461 , 0.000622 ,  81
   6.4807 , 0.818540 , 0.000622 ,  82
   6.4807 , 0.818645 , 0.000622 ,  83
   6.4807 , 0.818709 , 0.000622 ,  84
   6.4807 , 0.818524 , 0.000622 ,  85
   6.4807 , 0.818515 , 0.000622 ,  86
   6.4807 , 0.818521 , 0.000622 ,  87
   6.4807 , 0.818510 , 0.000622 ,  88
   6.4807 , 0.818568 , 0.000622 ,  89
   6.4807 , 0.818529 , 0.000622 ,  90
   6.4807 , 0.818610 , 0.000622 ,  91
   6.4807 , 0.818503 , 0.000622 ,  92
   6.4807 , 0.818554 , 0.000622 ,  93
   6.4807 , 0.818559 , 0.000622 ,  94
   6.4807 , 0.818603 , 0.000622 ,  95
   6.4807 , 0.818540 , 0.000622 ,  96
   6.4807 , 0.818574 , 0.000622 ,  97
   6.4807 , 0.818555 , 0.000622 ,  98
   6.4807 , 0.818522 , 0.000622 ,  99
   6.4807 , 0.818513 , 0.000622 , 100
   6.5574 , 0.820916 , 0.000807 ,   0
   6.5574 , 0.820844 , 0.000807 ,   1
   6.5574 , 0.820921 , 0.000807 ,   2
   6.5574 , 0.820899 , 0.000807 ,   3
   6.5574 , 0.820905 , 0.000807 ,   4
   6.5574 , 0.820909 , 0.000807 ,   5
   6.5574 , 0.820750 , 0.000807 ,   6
   6.5574 , 0.820900 , 0.000807 ,   7
   6.5574 , 0.820864 , 0.000807 ,   8
   6.5574 , 0.820850 , 0.000807 ,   9
   6.5574 , 0.820877 , 0.000807 ,  10
   6.5574 , 0.821024 , 0.000807 ,  11
   6.5574 , 0.820886 , 0.000807 ,  12
   6.5574 , 0.820796 , 0.000807 ,  13
   6.5574 , 0.820911 , 0.000807 ,  14
   6.5574 , 0.821094 , 0.000807 ,  15
   6.5574 , 0.820971 , 0.000807 ,  16
   6.5574 , 0.820877 , 0.000807 ,  17
   6.5574 , 0.820947 , 0.000807 ,  18
   6.5574 , 0.820948 , 0.000807 ,  19
   6.5574 , 0.821089 , 0.000807 ,  20
   6.5574 , 0.820803 , 0.000807 ,  21
   6.5574 , 0.820917 , 0.000807 ,  22
   6.5574 , 0.820801 , 0.000807 ,  23
   6.5574 , 0.820964 , 0.000807 ,  24
   6.5574 , 0.820891 , 0.000807 ,  25
   6.5574 , 0.820987 , 0.000807 ,  26
   6.5574 , 0.820847 , 0.000807 ,  27
   6.5574 , 0.820818 , 0.000807 ,  28
   6.5574 , 0.820944 , 0.000807 ,  29
   6.5574 , 0.820985 , 0.000807 ,  30
   6.5574 , 0.820729 , 0.000807 ,  31
   6.5574 , 0.821031 , 0.000807 ,  32
   6.5574 , 0.820840 , 0.000807 ,  33
   6.5574 , 0.820877 , 0.000807 ,  34
   6.5574 , 0.820989 , 0.000807 ,  35
   6.5574 , 0.821007 , 0.000807 ,  36
   6.5574 , 0.821046 , 0.000807 ,  37
   6.5574 , 0.820881 , 0.000807 ,  38
   6.5574 , 0.820871 , 0.000807 ,  39
   6.5574 , 0.821025 , 0.000807 ,  40
   6.5574 , 0.820941 , 0.000807 ,  41
   6.5574 , 0.820879 , 0.000807 ,  42
   6.5574 , 0.820895 , 0.000807 ,  43
   6.5574 , 0.820936 , 0.000807 ,  44
   6.5574 , 0.821018 , 0.000807 ,  45
   6.5574 , 0.820908 , 0.000807 ,  46
   6.5574 , 0.821007 , 0.000807 ,  47
   6.5574 , 0.820906 , 0.000807 ,  48
   6.5574 , 0.820837 , 0.000807 ,  49
   6.5574 , 0.820966 , 0.000807 ,  50
   6.5574 , 0.821027 , 0.000807 ,  51
   6.5574 , 0.820810 , 0.000807 ,  52
   6.5574 , 0.820979 , 0.000807 ,  53
   6.5574 , 0.820798 , 0.000807 ,  54
   6.5574 , 0.820866 , 0.000807 ,  55
   6.5574 , 0.820865 , 0.000807 ,  56
   6.5574 , 0.820801 , 0.000807 ,  57
   6.5574 , 0.820794 , 0.000807 ,  58
   6.5574 , 0.820979 , 0.000807 ,  59
   6.5574 , 0.821058 , 0.000807 ,  60
   6.5574 , 0.820965 , 0.000807 ,  61
   6.5574 , 0.820869 , 0.000807 ,  62
   6.5574 , 0.820900 , 0.000807 ,  63
   6.5574 , 0.820881 , 0.000807 ,  64
   6.5574 , 0.820911 , 0.000807 ,  65
   6.5574 , 0.820887 , 0.000807 ,  66
   6.5574 , 0.820923 , 0.000807 ,  67
   6.5574 , 0.821042 , 0.000807 ,  68
   6.5574 , 0.820754 , 0.000807 ,  69
   6.5574 , 0.821047 , 0.000807 ,  70
   6.5574 , 0.820887 , 0.000807 ,  71
   6.5574 , 0.821027 , 0.000807 ,  72
   6.5574 , 0.820930 , 0.000807 ,  73
   6.5574 , 0.820916 , 0.000807 ,  74
   6.5574 , 0.820917 , 0.000807 ,  75
   6.5574 , 0.820895 , 0.000807 ,  76
   6.5574 , 0.820868 , 0.000807 ,  77
   6.5574 , 0.820915 , 0.000807 ,  78
   6.5574 , 0.821027 , 0.000807 ,  79
   6.5574 , 0.821017 , 0.000807 ,  80
   6.5574 , 0.820911 , 0.000807 ,  81
   6.5574 , 0.820838 , 0.000807 ,  82
   6.5574 , 0.821085 , 0.000807 ,  83
   6.5574 , 0.820952 , 0.000807 ,  84
   6.5574 , 0.820978 , 0.000807 ,  85
   6.5574 , 0.820894 , 0.000807 ,  86
   6.5574 , 0.820859 , 0.000807 ,  87
   6.5574 , 0.820898 , 0.000807 ,  88
   6.5574 , 0.820824 , 0.000807 ,  89
   6.5574 , 0.821040 , 0.000807 ,  90
   6.5574 , 0.821013 , 0.000807 ,  91
   6.5574 , 0.820841 , 0.000807 ,  92
   6.5574 , 0.820873 , 0.000807 ,  93
   6.5574 , 0.820921 , 0.000807 ,  94
   6.5574 , 0.820908 , 0.000807 ,  95
   6.5574 , 0.820885 , 0.000807 ,  96
   6.5574 , 0.820874 , 0.000807 ,  97
   6.5574 , 0.820932 , 0.000807 ,  98
   6.5574 , 0.820724 , 0.000807 ,  99
   6.5574 , 0.820922 , 0.000807 , 100
   6.6332 , 0.822022 , 0.000830 ,   0
   6.6332 , 0.821868 , 0.000830 ,   1
   6.6332 , 0.821851 , 0.000830 ,   2
   6.6332 , 0.821895 , 0.000830 ,   3
   6.6332 , 0.821999 , 0.000830 ,   4
   6.6332 , 0.821982 , 0.000830 ,   5
   6.6332 , 0.822007 , 0.000830 ,   6
   6.6332 , 0.821880 , 0.000830 ,   7
   6.6332 , 0.822090 , 0.000830 ,   8
   6.6332 , 0.822027 , 0.000830 ,   9
   6.6332 , 0.822059 , 0.000830 ,  10
   6.6332 , 0.821926 , 0.000830 ,  11
   6.6332 , 0.821953 , 0.000830 ,  12
   6.6332 , 0.822060 , 0.000830 ,  13
   6.6332 , 0.821929 , 0.000830 ,  14
   6.6332 , 0.822038 , 0.000830 ,  15
   6.6332 , 0.822010 , 0.000830 ,  16
   6.6332 , 0.822055 , 0.000830 ,  17
   6.6332 , 0.822039 , 0.000830 ,  18
   6.6332 , 0.822069 , 0.000830 ,  19
   6.6332 , 0.822075 , 0.000830 ,  20
   6.6332 , 0.821993 , 0.000830 ,  21
   6.6332 , 0.821978 , 0.000830 ,  22
   6.6332 , 0.822068 , 0.000830 ,  23
   6.6332 , 0.821961 , 0.000830 ,  24
   6.6332 , 0.822040 , 0.000830 ,  25
   6.6332 , 0.821961 , 0.000830 ,  26
   6.6332 , 0.821968 , 0.000830 ,  27
   6.6332 , 0.821967 , 0.000830 ,  28
   6.6332 , 0.822047 , 0.000830 ,  29
   6.6332 , 0.821943 , 0.000830 ,  30
   6.6332 , 0.822035 , 0.000830 ,  31
   6.6332 , 0.821926 , 0.000830 ,  32
   6.6332 , 0.822022 , 0.000830 ,  33
   6.6332 , 0.822008 , 0.000830 ,  34
   6.6332 , 0.822100 , 0.000830 ,  35
   6.6332 , 0.822214 , 0.000830 ,  36
   6.6332 , 0.821927 , 0.000830 ,  37
   6.6332 , 0.822064 , 0.000830 ,  38
   6.6332 , 0.821985 , 0.000830 ,  39
   6.6332 , 0.822257 , 0.000830 ,  40
   6.6332 , 0.821968 , 0.000830 ,  41
   6.6332 , 0.822062 , 0.000830 ,  42
   6.6332 , 0.821955 , 0.000830 ,  43
   6.6332 , 0.822058 , 0.000830 ,  44
   6.6332 , 0.821984 , 0.000830 ,  45
   6.6332 , 0.822032 , 0.000830 ,  46
   6.6332 , 0.822104 , 0.000830 ,  47
   6.6332 , 0.822010 , 0.000830 ,  48
   6.6332 , 0.822123 , 0.000830 ,  49
   6.6332 , 0.822003 , 0.000830 ,  50
   6.6332 , 0.822014 , 0.000830 ,  51
   6.6332 , 0.821949 , 0.000830 ,  52
   6.6332 , 0.822052 , 0.000830 ,  53
   6.6332 , 0.821939 , 0.000830 ,  54
   6.6332 , 0.822232 , 0.000830 ,  55
   6.6332 , 0.822203 , 0.000830 ,  56
   6.6332 , 0.822014 , 0.000830 ,  57
   6.6332 , 0.822026 , 0.000830 ,  58
   6.6332 , 0.821948 , 0.000830 ,  59
   6.6332 , 0.822107 , 0.000830 ,  60
   6.6332 , 0.822004 , 0.000830 ,  61
   6.6332 , 0.821916 , 0.000830 ,  62
   6.6332 , 0.821912 , 0.000830 ,  63
   6.6332 , 0.822008 , 0.000830 ,  64
   6.6332 , 0.822026 , 0.000830 ,  65
   6.6332 , 0.821959 , 0.000830 ,  66
   6.6332 , 0.822162 , 0.000830 ,  67
   6.6332 , 0.822039 , 0.000830 ,  68
   6.6332 , 0.821935 , 0.000830 ,  69
   6.6332 , 0.822104 , 0.000830 ,  70
   6.6332 , 0.822073 , 0.000830 ,  71
   6.6332 , 0.822029 , 0.000830 ,  72
   6.6332 , 0.822074 , 0.000830 ,  73
   6.6332 , 0.822173 , 0.000830 ,  74
   6.6332 , 0.821995 , 0.000830 ,  75
   6.6332 , 0.822065 , 0.000830 ,  76
   6.6332 , 0.821970 , 0.000830 ,  77
   6.6332 , 0.821930 , 0.000830 ,  78
   6.6332 , 0.822026 , 0.000830 ,  79
   6.6332 , 0.822127 , 0.000830 ,  80
   6.6332 , 0.821908 , 0.000830 ,  81
   6.6332 , 0.821871 , 0.000830 ,  82
   6.6332 , 0.822025 , 0.000830 ,  83
   6.6332 , 0.822001 , 0.000830 ,  84
   6.6332 , 0.821992 , 0.000830 ,  85
   6.6332 , 0.821906 , 0.000830 ,  86
   6.6332 , 0.822206 , 0.000830 ,  87
   6.6332 , 0.822041 , 0.000830 ,  88
   6.6332 , 0.821938 , 0.000830 ,  89
   6.6332 , 0.822063 , 0.000830 ,  90
   6.6332 , 0.822168 , 0.000830 ,  91
   6.6332 , 0.821938 , 0.000830 ,  92
   6.6332 , 0.821983 , 0.000830 ,  93
   6.6332 , 0.822196 , 0.000830 ,  94
   6.6332 , 0.822073 , 0.000830 ,  95
   6.6332 , 0.822113 , 0.000830 ,  96
   6.6332 , 0.822011 , 0.000830 ,  97
   6.6332 , 0.822056 , 0.000830 ,  98
   6.6332 , 0.822044 , 0.000830 ,  99
   6.6332 , 0.822069 , 0.000830 , 100
   6.7082 , 0.825319 , 0.000618 ,   0
   6.7082 , 0.825233 , 0.000618 ,   1
   6.7082 , 0.825279 , 0.000618 ,   2
   6.7082 , 0.825292 , 0.000618 ,   3
   6.7082 , 0.825379 , 0.000618 ,   4
   6.7082 , 0.825321 , 0.000618 ,   5
   6.7082 , 0.825445 , 0.000618 ,   6
   6.7082 , 0.825370 , 0.000618 ,   7
   6.7082 , 0.825246 , 0.000618 ,   8
   6.7082 , 0.825335 , 0.000618 ,   9
   6.7082 , 0.825303 , 0.000618 ,  10
   6.7082 , 0.825393 , 0.000618 ,  11
   6.7082 , 0.825206 , 0.000618 ,  12
   6.7082 , 0.825333 , 0.000618 ,  13
   6.7082 , 0.825305 , 0.000618 ,  14
   6.7082 , 0.825393 , 0.000618 ,  15
   6.7082 , 0.825232 , 0.000618 ,  16
   6.7082 , 0.825280 , 0.000618 ,  17
   6.7082 , 0.825394 , 0.000618 ,  18
   6.7082 , 0.825352 , 0.000618 ,  19
   6.7082 , 0.825387 , 0.000618 ,  20
   6.7082 , 0.825350 , 0.000618 ,  21
   6.7082 , 0.825309 , 0.000618 ,  22
   6.7082 , 0.825329 , 0.000618 ,  23
   6.7082 , 0.825219 , 0.000618 ,  24
   6.7082 , 0.825343 , 0.000618 ,  25
   6.7082 , 0.825235 , 0.000618 ,  26
   6.7082 , 0.825222 , 0.000618 ,  27
   6.7082 , 0.825414 , 0.000618 ,  28
   6.7082 , 0.825342 , 0.000618 ,  29
   6.7082 , 0.825274 , 0.000618 ,  30
   6.7082 , 0.825354 , 0.000618 ,  31
   6.7082 , 0.825339 , 0.000618 ,  32
   6.7082 , 0.825363 , 0.000618 ,  33
   6.7082 , 0.825207 , 0.000618 ,  34
   6.7082 , 0.825237 , 0.000618 ,  35
   6.7082 , 0.825386 , 0.000618 ,  36
   6.7082 , 0.825336 , 0.000618 ,  37
   6.7082 , 0.825314 , 0.000618 ,  38
   6.7082 , 0.825280 , 0.000618 ,  39
   6.7082 , 0.825206 , 0.000618 ,  40
   6.7082 , 0.825349 , 0.000618 ,  41
   6.7082 , 0.825362 , 0.000618 ,  42
   6.7082 , 0.825276 , 0.000618 ,  43
   6.7082 , 0.825337 , 0.000618 ,  44
   6.7082 , 0.825376 , 0.000618 ,  45
   6.7082 , 0.825357 , 0.000618 ,  46
   6.7082 , 0.825378 , 0.000618 ,  47
   6.7082 , 0.825319 , 0.000618 ,  48
   6.7082 , 0.825307 , 0.000618 ,  49
   6.7082 , 0.825298 , 0.000618 ,  50
   6.7082 , 0.825284 , 0.000618 ,  51
   6.7082 , 0.825426 , 0.000618 ,  52
   6.7082 , 0.825372 , 0.000618 ,  53
   6.7082 , 0.825270 , 0.000618 ,  54
   6.7082 , 0.825191 , 0.000618 ,  55
   6.7082 , 0.825317 , 0.000618 ,  56
   6.7082 , 0.825345 , 0.000618 ,  57
   6.7082 , 0.825223 , 0.000618 ,  58
   6.7082 , 0.825186 , 0.000618 ,  59
   6.7082 , 0.825426 , 0.000618 ,  60
   6.7082 , 0.825322 , 0.000618 ,  61
   6.7082 , 0.825300 , 0.000618 ,  62
   6.7082 , 0.825362 , 0.000618 ,  63
   6.7082 , 0.825283 , 0.000618 ,  64
   6.7082 , 0.825379 , 0.000618 ,  65
   6.7082 , 0.825317 , 0.000618 ,  66
   6.7082 , 0.825327 , 0.000618 ,  67
   6.7082 , 0.825397 , 0.000618 ,  68
   6.7082 , 0.825331 , 0.000618 ,  69
   6.7082 , 0.825367 , 0.000618 ,  70
   6.7082 , 0.825323 , 0.000618 ,  71
   6.7082 , 0.825329 , 0.000618 ,  72
   6.7082 , 0.825245 , 0.000618 ,  73
   6.7082 , 0.825305 , 0.000618 ,  74
   6.7082 , 0.825254 , 0.000618 ,  75
   6.7082 , 0.825392 , 0.000618 ,  76
   6.7082 , 0.825270 , 0.000618 ,  77
   6.7082 , 0.825299 , 0.000618 ,  78
   6.7082 , 0.825411 , 0.000618 ,  79
   6.7082 , 0.825376 , 0.000618 ,  80
   6.7082 , 0.825282 , 0.000618 ,  81
   6.7082 , 0.825282 , 0.000618 ,  82
   6.7082 , 0.825344 , 0.000618 ,  83
   6.7082 , 0.825323 , 0.000618 ,  84
   6.7082 , 0.825274 , 0.000618 ,  85
   6.7082 , 0.825263 , 0.000618 ,  86
   6.7082 , 0.825257 , 0.000618 ,  87
   6.7082 , 0.825351 , 0.000618 ,  88
   6.7082 , 0.825418 , 0.000618 ,  89
   6.7082 , 0.825202 , 0.000618 ,  90
   6.7082 , 0.825414 , 0.000618 ,  91
   6.7082 , 0.825337 , 0.000618 ,  92
   6.7082 , 0.825373 , 0.000618 ,  93
   6.7082 , 0.825348 , 0.000618 ,  94
   6.7082 , 0.825429 , 0.000618 ,  95
   6.7082 , 0.825340 , 0.000618 ,  96
   6.7082 , 0.825214 , 0.000618 ,  97
   6.7082 , 0.825341 , 0.000618 ,  98
   6.7082 , 0.825312 , 0.000618 ,  99
   6.7082 , 0.825209 , 0.000618 , 100
   6.7823 , 0.826831 , 0.000698 ,   0
   6.7823 , 0.826775 , 0.000698 ,   1
   6.7823 , 0.826748 , 0.000698 ,   2
   6.7823 , 0.826739 , 0.000698 ,   3
   6.7823 , 0.826810 , 0.000698 ,   4
   6.7823 , 0.826816 , 0.000698 ,   5
   6.7823 , 0.826917 , 0.000698 ,   6
   6.7823 , 0.826904 , 0.000698 ,   7
   6.7823 , 0.826979 , 0.000698 ,   8
   6.7823 , 0.826780 , 0.000698 ,   9
   6.7823 , 0.826819 , 0.000698 ,  10
   6.7823 , 0.826905 , 0.000698 ,  11
   6.7823 , 0.826879 , 0.000698 ,  12
   6.7823 , 0.826857 , 0.000698 ,  13
   6.7823 , 0.826740 , 0.000698 ,  14
   6.7823 , 0.826779 , 0.000698 ,  15
   6.7823 , 0.826768 , 0.000698 ,  16
   6.7823 , 0.826770 , 0.000698 ,  17
   6.7823 , 0.826810 , 0.000698 ,  18
   6.7823 , 0.826826 , 0.000698 ,  19
   6.7823 , 0.826917 , 0.000698 ,  20
   6.7823 , 0.826837 , 0.000698 ,  21
   6.7823 , 0.826954 , 0.000698 ,  22
   6.7823 , 0.826920 , 0.000698 ,  23
   6.7823 , 0.826797 , 0.000698 ,  24
   6.7823 , 0.826863 , 0.000698 ,  25
   6.7823 , 0.826712 , 0.000698 ,  26
   6.7823 , 0.826845 , 0.000698 ,  27
   6.7823 , 0.826836 , 0.000698 ,  28
   6.7823 , 0.826810 , 0.000698 ,  29
   6.7823 , 0.826652 , 0.000698 ,  30
   6.7823 , 0.826803 , 0.000698 ,  31
   6.7823 , 0.826828 , 0.000698 ,  32
   6.7823 , 0.826815 , 0.000698 ,  33
   6.7823 , 0.826771 , 0.000698 ,  34
   6.7823 , 0.826755 , 0.000698 ,  35
   6.7823 , 0.826867 , 0.000698 ,  36
   6.7823 , 0.826968 , 0.000698 ,  37
   6.7823 , 0.826889 , 0.000698 ,  38
   6.7823 , 0.826800 , 0.000698 ,  39
   6.7823 , 0.826878 , 0.000698 ,  40
   6.7823 , 0.826797 , 0.000698 ,  41
   6.7823 , 0.826723 , 0.000698 ,  42
   6.7823 , 0.826728 , 0.000698 ,  43
   6.7823 , 0.826857 , 0.000698 ,  44
   6.7823 , 0.826871 , 0.000698 ,  45
   6.7823 , 0.826790 , 0.000698 ,  46
   6.7823 , 0.826831 , 0.000698 ,  47
   6.7823 , 0.826746 , 0.000698 ,  48
   6.7823 , 0.826789 , 0.000698 ,  49
   6.7823 , 0.826816 , 0.000698 ,  50
   6.7823 , 0.826836 , 0.000698 ,  51
   6.7823 , 0.826930 , 0.000698 ,  52
   6.7823 , 0.826956 , 0.000698 ,  53
   6.7823 , 0.826857 , 0.000698 ,  54
   6.7823 , 0.826807 , 0.000698 ,  55
   6.7823 , 0.826897 , 0.000698 ,  56
   6.7823 , 0.826845 , 0.000698 ,  57
   6.7823 , 0.826772 , 0.000698 ,  58
   6.7823 , 0.826721 , 0.000698 ,  59
   6.7823 , 0.826915 , 0.000698 ,  60
   6.7823 , 0.826862 , 0.000698 ,  61
   6.7823 , 0.826798 , 0.000698 ,  62
   6.7823 , 0.826800 , 0.000698 ,  63
   6.7823 , 0.826711 , 0.000698 ,  64
   6.7823 , 0.826791 , 0.000698 ,  65
   6.7823 , 0.826738 , 0.000698 ,  66
   6.7823 , 0.826974 , 0.000698 ,  67
   6.7823 , 0.826896 , 0.000698 ,  68
   6.7823 , 0.826855 , 0.000698 ,  69
   6.7823 , 0.826785 , 0.000698 ,  70
   6.7823 , 0.826908 , 0.000698 ,  71
   6.7823 , 0.826805 , 0.000698 ,  72
   6.7823 , 0.826905 , 0.000698 ,  73
   6.7823 , 0.826856 , 0.000698 ,  74
   6.7823 , 0.826809 , 0.000698 ,  75
   6.7823 , 0.826879 , 0.000698 ,  76
   6.7823 , 0.826883 , 0.000698 ,  77
   6.7823 , 0.826775 , 0.000698 ,  78
   6.7823 , 0.826819 , 0.000698 ,  79
   6.7823 , 0.826925 , 0.000698 ,  80
   6.7823 , 0.826678 , 0.000698 ,  81
   6.7823 , 0.826842 , 0.000698 ,  82
   6.7823 , 0.826834 , 0.000698 ,  83
   6.7823 , 0.826878 , 0.000698 ,  84
   6.7823 , 0.826907 , 0.000698 ,  85
   6.7823 , 0.826827 , 0.000698 ,  86
   6.7823 , 0.826803 , 0.000698 ,  87
   6.7823 , 0.826920 , 0.000698 ,  88
   6.7823 , 0.826757 , 0.000698 ,  89
   6.7823 , 0.826788 , 0.000698 ,  90
   6.7823 , 0.826910 , 0.000698 ,  91
   6.7823 , 0.826886 , 0.000698 ,  92
   6.7823 , 0.826907 , 0.000698 ,  93
   6.7823 , 0.826800 , 0.000698 ,  94
   6.7823 , 0.826783 , 0.000698 ,  95
   6.7823 , 0.826985 , 0.000698 ,  96
   6.7823 , 0.826838 , 0.000698 ,  97
   6.7823 , 0.826737 , 0.000698 ,  98
   6.7823 , 0.826898 , 0.000698 ,  99
   6.7823 , 0.826742 , 0.000698 , 100
   6.9282 , 0.832516 , 0.001207 ,   0
   6.9282 , 0.832477 , 0.001207 ,   1
   6.9282 , 0.832454 , 0.001207 ,   2
   6.9282 , 0.832280 , 0.001207 ,   3
   6.9282 , 0.832744 , 0.001207 ,   4
   6.9282 , 0.832690 , 0.001207 ,   5
   6.9282 , 0.832616 , 0.001207 ,   6
   6.9282 , 0.832423 , 0.001207 ,   7
   6.9282 , 0.832797 , 0.001207 ,   8
   6.9282 , 0.832478 , 0.001207 ,   9
   6.9282 , 0.832442 , 0.001207 ,  10
   6.9282 , 0.832635 , 0.001207 ,  11
   6.9282 , 0.832578 , 0.001207 ,  12
   6.9282 , 0.832480 , 0.001207 ,  13
   6.9282 , 0.832435 , 0.001207 ,  14
   6.9282 , 0.832473 , 0.001207 ,  15
   6.9282 , 0.832572 , 0.001207 ,  16
   6.9282 , 0.832402 , 0.001207 ,  17
   6.9282 , 0.832423 , 0.001207 ,  18
   6.9282 , 0.832580 , 0.001207 ,  19
   6.9282 , 0.832589 , 0.001207 ,  20
   6.9282 , 0.832415 , 0.001207 ,  21
   6.9282 , 0.832624 , 0.001207 ,  22
   6.9282 , 0.832620 , 0.001207 ,  23
   6.9282 , 0.832418 , 0.001207 ,  24
   6.9282 , 0.832754 , 0.001207 ,  25
   6.9282 , 0.832324 , 0.001207 ,  26
   6.9282 , 0.832364 , 0.001207 ,  27
   6.9282 , 0.832432 , 0.001207 ,  28
   6.9282 , 0.832697 , 0.001207 ,  29
   6.9282 , 0.832519 , 0.001207 ,  30
   6.9282 , 0.832480 , 0.001207 ,  31
   6.9282 , 0.832723 , 0.001207 ,  32
   6.9282 , 0.832519 , 0.001207 ,  33
   6.9282 , 0.832480 , 0.001207 ,  34
   6.9282 , 0.832352 , 0.001207 ,  35
   6.9282 , 0.832554 , 0.001207 ,  36
   6.9282 , 0.832510 , 0.001207 ,  37
   6.9282 , 0.832670 , 0.001207 ,  38
   6.9282 , 0.832649 , 0.001207 ,  39
   6.9282 , 0.832342 , 0.001207 ,  40
   6.9282 , 0.832397 , 0.001207 ,  41
   6.9282 , 0.832518 , 0.001207 ,  42
   6.9282 , 0.832375 , 0.001207 ,  43
   6.9282 , 0.832448 , 0.001207 ,  44
   6.9282 , 0.832491 , 0.001207 ,  45
   6.9282 , 0.832394 , 0.001207 ,  46
   6.9282 , 0.832578 , 0.001207 ,  47
   6.9282 , 0.832596 , 0.001207 ,  48
   6.9282 , 0.832681 , 0.001207 ,  49
   6.9282 , 0.832474 , 0.001207 ,  50
   6.9282 , 0.832698 , 0.001207 ,  51
   6.9282 , 0.832405 , 0.001207 ,  52
   6.9282 , 0.832675 , 0.001207 ,  53
   6.9282 , 0.832394 , 0.001207 ,  54
   6.9282 , 0.832581 , 0.001207 ,  55
   6.9282 , 0.832755 , 0.001207 ,  56
   6.9282 , 0.832625 , 0.001207 ,  57
   6.9282 , 0.832584 , 0.001207 ,  58
   6.9282 , 0.832383 , 0.001207 ,  59
   6.9282 , 0.832544 , 0.001207 ,  60
   6.9282 , 0.832390 , 0.001207 ,  61
   6.9282 , 0.832484 , 0.001207 ,  62
   6.9282 , 0.832516 , 0.001207 ,  63
   6.9282 , 0.832489 , 0.001207 ,  64
   6.9282 , 0.832515 , 0.001207 ,  65
   6.9282 , 0.832594 , 0.001207 ,  66
   6.9282 , 0.832448 , 0.001207 ,  67
   6.9282 , 0.832482 , 0.001207 ,  68
   6.9282 , 0.832418 , 0.001207 ,  69
   6.9282 , 0.832452 , 0.001207 ,  70
   6.9282 , 0.832472 , 0.001207 ,  71
   6.9282 , 0.832527 , 0.001207 ,  72
   6.9282 , 0.832398 , 0.001207 ,  73
   6.9282 , 0.832437 , 0.001207 ,  74
   6.9282 , 0.832259 , 0.001207 ,  75
   6.9282 , 0.832613 , 0.001207 ,  76
   6.9282 , 0.832642 , 0.001207 ,  77
   6.9282 , 0.832450 , 0.001207 ,  78
   6.9282 , 0.832624 , 0.001207 ,  79
   6.9282 , 0.832474 , 0.001207 ,  80
   6.9282 , 0.832305 , 0.001207 ,  81
   6.9282 , 0.832329 , 0.001207 ,  82
   6.9282 , 0.832482 , 0.001207 ,  83
   6.9282 , 0.832782 , 0.001207 ,  84
   6.9282 , 0.832608 , 0.001207 ,  85
   6.9282 , 0.832591 , 0.001207 ,  86
   6.9282 , 0.832252 , 0.001207 ,  87
   6.9282 , 0.832654 , 0.001207 ,  88
   6.9282 , 0.832525 , 0.001207 ,  89
   6.9282 , 0.832603 , 0.001207 ,  90
   6.9282 , 0.832550 , 0.001207 ,  91
   6.9282 , 0.832370 , 0.001207 ,  92
   6.9282 , 0.832562 , 0.001207 ,  93
   6.9282 , 0.832490 , 0.001207 ,  94
   6.9282 , 0.832497 , 0.001207 ,  95
   6.9282 , 0.832561 , 0.001207 ,  96
   6.9282 , 0.832744 , 0.001207 ,  97
   6.9282 , 0.832450 , 0.001207 ,  98
   6.9282 , 0.832479 , 0.001207 ,  99
   6.9282 , 0.832439 , 0.001207 , 100
   7.0000 , 0.832950 , 0.000767 ,   0
   7.0000 , 0.832903 , 0.000767 ,   1
   7.0000 , 0.832828 , 0.000767 ,   2
   7.0000 , 0.832777 , 0.000767 ,   3
   7.0000 , 0.832940 , 0.000767 ,   4
   7.0000 , 0.832791 , 0.000767 ,   5
   7.0000 , 0.832997 , 0.000767 ,   6
   7.0000 , 0.833016 , 0.000767 ,   7
   7.0000 , 0.833072 , 0.000767 ,   8
   7.0000 , 0.832943 , 0.000767 ,   9
   7.0000 , 0.832910 , 0.000767 ,  10
   7.0000 , 0.833054 , 0.000767 ,  11
   7.0000 , 0.832860 , 0.000767 ,  12
   7.0000 , 0.832999 , 0.000767 ,  13
   7.0000 , 0.833031 , 0.000767 ,  14
   7.0000 , 0.833101 , 0.000767 ,  15
   7.0000 , 0.832974 , 0.000767 ,  16
   7.0000 , 0.833030 , 0.000767 ,  17
   7.0000 , 0.832975 , 0.000767 ,  18
   7.0000 , 0.832788 , 0.000767 ,  19
   7.0000 , 0.832783 , 0.000767 ,  20
   7.0000 , 0.832882 , 0.000767 ,  21
   7.0000 , 0.832996 , 0.000767 ,  22
   7.0000 , 0.832914 , 0.000767 ,  23
   7.0000 , 0.832916 , 0.000767 ,  24
   7.0000 , 0.833020 , 0.000767 ,  25
   7.0000 , 0.832880 , 0.000767 ,  26
   7.0000 , 0.833050 , 0.000767 ,  27
   7.0000 , 0.832925 , 0.000767 ,  28
   7.0000 , 0.832816 , 0.000767 ,  29
   7.0000 , 0.832857 , 0.000767 ,  30
   7.0000 , 0.833082 , 0.000767 ,  31
   7.0000 , 0.832917 , 0.000767 ,  32
   7.0000 , 0.833000 , 0.000767 ,  33
   7.0000 , 0.832852 , 0.000767 ,  34
   7.0000 , 0.832913 , 0.000767 ,  35
   7.0000 , 0.832891 , 0.000767 ,  36
   7.0000 , 0.832984 , 0.000767 ,  37
   7.0000 , 0.833081 , 0.000767 ,  38
   7.0000 , 0.832853 , 0.000767 ,  39
   7.0000 , 0.832957 , 0.000767 ,  40
   7.0000 , 0.832966 , 0.000767 ,  41
   7.0000 , 0.832892 , 0.000767 ,  42
   7.0000 , 0.832865 , 0.000767 ,  43
   7.0000 , 0.832829 , 0.000767 ,  44
   7.0000 , 0.833062 , 0.000767 ,  45
   7.0000 , 0.832896 , 0.000767 ,  46
   7.0000 , 0.832989 , 0.000767 ,  47
   7.0000 , 0.832954 , 0.000767 ,  48
   7.0000 , 0.833003 , 0.000767 ,  49
   7.0000 , 0.833028 , 0.000767 ,  50
   7.0000 , 0.832995 , 0.000767 ,  51
   7.0000 , 0.832956 , 0.000767 ,  52
   7.0000 , 0.832951 , 0.000767 ,  53
   7.0000 , 0.832918 , 0.000767 ,  54
   7.0000 , 0.832942 , 0.000767 ,  55
   7.0000 , 0.832932 , 0.000767 ,  56
   7.0000 , 0.832984 , 0.000767 ,  57
   7.0000 , 0.832931 , 0.000767 ,  58
   7.0000 , 0.832921 , 0.000767 ,  59
   7.0000 , 0.832917 , 0.000767 ,  60
   7.0000 , 0.832894 , 0.000767 ,  61
   7.0000 , 0.832894 , 0.000767 ,  62
   7.0000 , 0.832988 , 0.000767 ,  63
   7.0000 , 0.832966 , 0.000767 ,  64
   7.0000 , 0.832956 , 0.000767 ,  65
   7.0000 , 0.832988 , 0.000767 ,  66
   7.0000 , 0.833139 , 0.000767 ,  67
   7.0000 , 0.832890 , 0.000767 ,  68
   7.0000 , 0.832870 , 0.000767 ,  69
   7.0000 , 0.832974 , 0.000767 ,  70
   7.0000 , 0.832930 , 0.000767 ,  71
   7.0000 , 0.832919 , 0.000767 ,  72
   7.0000 , 0.832889 , 0.000767 ,  73
   7.0000 , 0.832877 , 0.000767 ,  74
   7.0000 , 0.832901 , 0.000767 ,  75
   7.0000 , 0.833012 , 0.000767 ,  76
   7.0000 , 0.832930 , 0.000767 ,  77
   7.0000 , 0.832930 , 0.000767 ,  78
   7.0000 , 0.832959 , 0.000767 ,  79
   7.0000 , 0.832972 , 0.000767 ,  80
   7.0000 , 0.832941 , 0.000767 ,  81
   7.0000 , 0.833042 , 0.000767 ,  82
   7.0000 , 0.832968 , 0.000767 ,  83
   7.0000 , 0.833024 , 0.000767 ,  84
   7.0000 , 0.832982 , 0.000767 ,  85
   7.0000 , 0.832845 , 0.000767 ,  86
   7.0000 , 0.832934 , 0.000767 ,  87
   7.0000 , 0.832986 , 0.000767 ,  88
   7.0000 , 0.832891 , 0.000767 ,  89
   7.0000 , 0.833033 , 0.000767 ,  90
   7.0000 , 0.833072 , 0.000767 ,  91
   7.0000 , 0.832971 , 0.000767 ,  92
   7.0000 , 0.833052 , 0.000767 ,  93
   7.0000 , 0.833081 , 0.000767 ,  94
   7.0000 , 0.833070 , 0.000767 ,  95
   7.0000 , 0.833080 , 0.000767 ,  96
   7.0000 , 0.832897 , 0.000767 ,  97
   7.0000 , 0.832939 , 0.000767 ,  98
   7.0000 , 0.832979 , 0.000767 ,  99
   7.0000 , 0.832837 , 0.000767 , 100
   7.0711 , 0.835241 , 0.000759 ,   0
   7.0711 , 0.835228 , 0.000759 ,   1
   7.0711 , 0.835293 , 0.000759 ,   2
   7.0711 , 0.835276 , 0.000759 ,   3
   7.0711 , 0.835298 , 0.000759 ,   4
   7.0711 , 0.835273 , 0.000759 ,   5
   7.0711 , 0.835129 , 0.000759 ,   6
   7.0711 , 0.835303 , 0.000759 ,   7
   7.0711 , 0.835272 , 0.000759 ,   8
   7.0711 , 0.835124 , 0.000759 ,   9
   7.0711 , 0.835233 , 0.000759 ,  10
   7.0711 , 0.835213 , 0.000759 ,  11
   7.0711 , 0.835270 , 0.000759 ,  12
   7.0711 , 0.835147 , 0.000759 ,  13
   7.0711 , 0.835108 , 0.000759 ,  14
   7.0711 , 0.835308 , 0.000759 ,  15
   7.0711 , 0.835184 , 0.000759 ,  16
   7.0711 , 0.835130 , 0.000759 ,  17
   7.0711 , 0.835268 , 0.000759 ,  18
   7.0711 , 0.835156 , 0.000759 ,  19
   7.0711 , 0.835271 , 0.000759 ,  20
   7.0711 , 0.835260 , 0.000759 ,  21
   7.0711 , 0.835184 , 0.000759 ,  22
   7.0711 , 0.835196 , 0.000759 ,  23
   7.0711 , 0.835263 , 0.000759 ,  24
   7.0711 , 0.835202 , 0.000759 ,  25
   7.0711 , 0.835226 , 0.000759 ,  26
   7.0711 , 0.835062 , 0.000759 ,  27
   7.0711 , 0.835267 , 0.000759 ,  28
   7.0711 , 0.835195 , 0.000759 ,  29
   7.0711 , 0.835377 , 0.000759 ,  30
   7.0711 , 0.835387 , 0.000759 ,  31
   7.0711 , 0.835240 , 0.000759 ,  32
   7.0711 , 0.835184 , 0.000759 ,  33
   7.0711 , 0.835115 , 0.000759 ,  34
   7.0711 , 0.835209 , 0.000759 ,  35
   7.0711 , 0.835196 , 0.000759 ,  36
   7.0711 , 0.835210 , 0.000759 ,  37
   7.0711 , 0.835262 , 0.000759 ,  38
   7.0711 , 0.835204 , 0.000759 ,  39
   7.0711 , 0.835305 , 0.000759 ,  40
   7.0711 , 0.835353 , 0.000759 ,  41
   7.0711 , 0.835242 , 0.000759 ,  42
   7.0711 , 0.835191 , 0.000759 ,  43
   7.0711 , 0.835182 , 0.000759 ,  44
   7.0711 , 0.835313 , 0.000759 ,  45
   7.0711 , 0.835252 , 0.000759 ,  46
   7.0711 , 0.835282 , 0.000759 ,  47
   7.0711 , 0.835410 , 0.000759 ,  48
   7.0711 , 0.835213 , 0.000759 ,  49
   7.0711 , 0.835276 , 0.000759 ,  50
   7.0711 , 0.835221 , 0.000759 ,  51
   7.0711 , 0.835363 , 0.000759 ,  52
   7.0711 , 0.835345 , 0.000759 ,  53
   7.0711 , 0.835282 , 0.000759 ,  54
   7.0711 , 0.835234 , 0.000759 ,  55
   7.0711 , 0.835317 , 0.000759 ,  56
   7.0711 , 0.835143 , 0.000759 ,  57
   7.0711 , 0.835229 , 0.000759 ,  58
   7.0711 , 0.835247 , 0.000759 ,  59
   7.0711 , 0.835370 , 0.000759 ,  60
   7.0711 , 0.835187 , 0.000759 ,  61
   7.0711 , 0.835254 , 0.000759 ,  62
   7.0711 , 0.835281 , 0.000759 ,  63
   7.0711 , 0.835057 , 0.000759 ,  64
   7.0711 , 0.835249 , 0.000759 ,  65
   7.0711 , 0.835296 , 0.000759 ,  66
   7.0711 , 0.835275 , 0.000759 ,  67
   7.0711 , 0.835340 , 0.000759 ,  68
   7.0711 , 0.835209 , 0.000759 ,  69
   7.0711 , 0.835387 , 0.000759 ,  70
   7.0711 , 0.835268 , 0.000759 ,  71
   7.0711 , 0.835275 , 0.000759 ,  72
   7.0711 , 0.835339 , 0.000759 ,  73
   7.0711 , 0.835118 , 0.000759 ,  74
   7.0711 , 0.835115 , 0.000759 ,  75
   7.0711 , 0.835141 , 0.000759 ,  76
   7.0711 , 0.835149 , 0.000759 ,  77
   7.0711 , 0.835127 , 0.000759 ,  78
   7.0711 , 0.835308 , 0.000759 ,  79
   7.0711 , 0.835203 , 0.000759 ,  80
   7.0711 , 0.835333 , 0.000759 ,  81
   7.0711 , 0.835268 , 0.000759 ,  82
   7.0711 , 0.835398 , 0.000759 ,  83
   7.0711 , 0.835354 , 0.000759 ,  84
   7.0711 , 0.835198 , 0.000759 ,  85
   7.0711 , 0.835214 , 0.000759 ,  86
   7.0711 , 0.835185 , 0.000759 ,  87
   7.0711 , 0.835227 , 0.000759 ,  88
   7.0711 , 0.835342 , 0.000759 ,  89
   7.0711 , 0.835250 , 0.000759 ,  90
   7.0711 , 0.835210 , 0.000759 ,  91
   7.0711 , 0.835228 , 0.000759 ,  92
   7.0711 , 0.835231 , 0.000759 ,  93
   7.0711 , 0.835231 , 0.000759 ,  94
   7.0711 , 0.835369 , 0.000759 ,  95
   7.0711 , 0.835195 , 0.000759 ,  96
   7.0711 , 0.835210 , 0.000759 ,  97
   7.0711 , 0.835246 , 0.000759 ,  98
   7.0711 , 0.835160 , 0.000759 ,  99
   7.0711 , 0.835156 , 0.000759 , 100
   7.1414 , 0.838110 , 0.000826 ,   0
   7.1414 , 0.838009 , 0.000826 ,   1
   7.1414 , 0.838107 , 0.000826 ,   2
   7.1414 , 0.838036 , 0.000826 ,   3
   7.1414 , 0.838036 , 0.000826 ,   4
   7.1414 , 0.837970 , 0.000826 ,   5
   7.1414 , 0.838108 , 0.000826 ,   6
   7.1414 , 0.838130 , 0.000826 ,   7
   7.1414 , 0.838204 , 0.000826 ,   8
   7.1414 , 0.838055 , 0.000826 ,   9
   7.1414 , 0.838186 , 0.000826 ,  10
   7.1414 , 0.838245 , 0.000826 ,  11
   7.1414 , 0.838000 , 0.000826 ,  12
   7.1414 , 0.838059 , 0.000826 ,  13
   7.1414 , 0.838052 , 0.000826 ,  14
   7.1414 , 0.838203 , 0.000826 ,  15
   7.1414 , 0.838100 , 0.000826 ,  16
   7.1414 , 0.838094 , 0.000826 ,  17
   7.1414 , 0.837949 , 0.000826 ,  18
   7.1414 , 0.838170 , 0.000826 ,  19
   7.1414 , 0.838212 , 0.000826 ,  20
   7.1414 , 0.838070 , 0.000826 ,  21
   7.1414 , 0.838089 , 0.000826 ,  22
   7.1414 , 0.838100 , 0.000826 ,  23
   7.1414 , 0.837939 , 0.000826 ,  24
   7.1414 , 0.838066 , 0.000826 ,  25
   7.1414 , 0.838020 , 0.000826 ,  26
   7.1414 , 0.838074 , 0.000826 ,  27
   7.1414 , 0.838141 , 0.000826 ,  28
   7.1414 , 0.838298 , 0.000826 ,  29
   7.1414 , 0.838257 , 0.000826 ,  30
   7.1414 , 0.838231 , 0.000826 ,  31
   7.1414 , 0.838129 , 0.000826 ,  32
   7.1414 , 0.838097 , 0.000826 ,  33
   7.1414 , 0.838068 , 0.000826 ,  34
   7.1414 , 0.838090 , 0.000826 ,  35
   7.1414 , 0.838257 , 0.000826 ,  36
   7.1414 , 0.838104 , 0.000826 ,  37
   7.1414 , 0.838164 , 0.000826 ,  38
   7.1414 , 0.838049 , 0.000826 ,  39
   7.1414 , 0.838166 , 0.000826 ,  40
   7.1414 , 0.838075 , 0.000826 ,  41
   7.1414 , 0.838062 , 0.000826 ,  42
   7.1414 , 0.838022 , 0.000826 ,  43
   7.1414 , 0.838053 , 0.000826 ,  44
   7.1414 , 0.838226 , 0.000826 ,  45
   7.1414 , 0.838238 , 0.000826 ,  46
   7.1414 , 0.838120 , 0.000826 ,  47
   7.1414 , 0.838203 , 0.000826 ,  48
   7.1414 , 0.838054 , 0.000826 ,  49
   7.1414 , 0.838070 , 0.000826 ,  50
   7.1414 , 0.838033 , 0.000826 ,  51
   7.1414 , 0.838232 , 0.000826 ,  52
   7.1414 , 0.837946 , 0.000826 ,  53
   7.1414 , 0.838010 , 0.000826 ,  54
   7.1414 , 0.838022 , 0.000826 ,  55
   7.1414 , 0.838272 , 0.000826 ,  56
   7.1414 , 0.838140 , 0.000826 ,  57
   7.1414 , 0.838070 , 0.000826 ,  58
   7.1414 , 0.838126 , 0.000826 ,  59
   7.1414 , 0.838119 , 0.000826 ,  60
   7.1414 , 0.838248 , 0.000826 ,  61
   7.1414 , 0.838223 , 0.000826 ,  62
   7.1414 , 0.838071 , 0.000826 ,  63
   7.1414 , 0.838129 , 0.000826 ,  64
   7.1414 , 0.837938 , 0.000826 ,  65
   7.1414 , 0.838106 , 0.000826 ,  66
   7.1414 , 0.838111 , 0.000826 ,  67
   7.1414 , 0.838168 , 0.000826 ,  68
   7.1414 , 0.838118 , 0.000826 ,  69
   7.1414 , 0.838237 , 0.000826 ,  70
   7.1414 , 0.838095 , 0.000826 ,  71
   7.1414 , 0.838036 , 0.000826 ,  72
   7.1414 , 0.838133 , 0.000826 ,  73
   7.1414 , 0.838029 , 0.000826 ,  74
   7.1414 , 0.837898 , 0.000826 ,  75
   7.1414 , 0.838094 , 0.000826 ,  76
   7.1414 , 0.838097 , 0.000826 ,  77
   7.1414 , 0.838094 , 0.000826 ,  78
   7.1414 , 0.838155 , 0.000826 ,  79
   7.1414 , 0.838043 , 0.000826 ,  80
   7.1414 , 0.838134 , 0.000826 ,  81
   7.1414 , 0.838059 , 0.000826 ,  82
   7.1414 , 0.838213 , 0.000826 ,  83
   7.1414 , 0.838168 , 0.000826 ,  84
   7.1414 , 0.838237 , 0.000826 ,  85
   7.1414 , 0.838175 , 0.000826 ,  86
   7.1414 , 0.838063 , 0.000826 ,  87
   7.1414 , 0.838094 , 0.000826 ,  88
   7.1414 , 0.838184 , 0.000826 ,  89
   7.1414 , 0.838021 , 0.000826 ,  90
   7.1414 , 0.838009 , 0.000826 ,  91
   7.1414 , 0.838178 , 0.000826 ,  92
   7.1414 , 0.838189 , 0.000826 ,  93
   7.1414 , 0.838138 , 0.000826 ,  94
   7.1414 , 0.838136 , 0.000826 ,  95
   7.1414 , 0.838120 , 0.000826 ,  96
   7.1414 , 0.838161 , 0.000826 ,  97
   7.1414 , 0.838163 , 0.000826 ,  98
   7.1414 , 0.838029 , 0.000826 ,  99
   7.1414 , 0.838092 , 0.000826 , 100
   7.2111 , 0.838909 , 0.000812 ,   0
   7.2111 , 0.838898 , 0.000812 ,   1
   7.2111 , 0.838695 , 0.000812 ,   2
   7.2111 , 0.838855 , 0.000812 ,   3
   7.2111 , 0.838969 , 0.000812 ,   4
   7.2111 , 0.838895 , 0.000812 ,   5
   7.2111 , 0.839012 , 0.000812 ,   6
   7.2111 , 0.838986 , 0.000812 ,   7
   7.2111 , 0.838794 , 0.000812 ,   8
   7.2111 , 0.838824 , 0.000812 ,   9
   7.2111 , 0.838888 , 0.000812 ,  10
   7.2111 , 0.838952 , 0.000812 ,  11
   7.2111 , 0.838825 , 0.000812 ,  12
   7.2111 , 0.838965 , 0.000812 ,  13
   7.2111 , 0.838862 , 0.000812 ,  14
   7.2111 , 0.838964 , 0.000812 ,  15
   7.2111 , 0.838912 , 0.000812 ,  16
   7.2111 , 0.838853 , 0.000812 ,  17
   7.2111 , 0.838938 , 0.000812 ,  18
   7.2111 , 0.838974 , 0.000812 ,  19
   7.2111 , 0.838890 , 0.000812 ,  20
   7.2111 , 0.838932 , 0.000812 ,  21
   7.2111 , 0.838875 , 0.000812 ,  22
   7.2111 , 0.838834 , 0.000812 ,  23
   7.2111 , 0.838894 , 0.000812 ,  24
   7.2111 , 0.838797 , 0.000812 ,  25
   7.2111 , 0.838806 , 0.000812 ,  26
   7.2111 , 0.838772 , 0.000812 ,  27
   7.2111 , 0.838876 , 0.000812 ,  28
   7.2111 , 0.839026 , 0.000812 ,  29
   7.2111 , 0.839038 , 0.000812 ,  30
   7.2111 , 0.838984 , 0.000812 ,  31
   7.2111 , 0.838966 , 0.000812 ,  32
   7.2111 , 0.838959 , 0.000812 ,  33
   7.2111 , 0.838793 , 0.000812 ,  34
   7.2111 , 0.838801 , 0.000812 ,  35
   7.2111 , 0.838973 , 0.000812 ,  36
   7.2111 , 0.838913 , 0.000812 ,  37
   7.2111 , 0.838873 , 0.000812 ,  38
   7.2111 , 0.839025 , 0.000812 ,  39
   7.2111 , 0.839030 , 0.000812 ,  40
   7.2111 , 0.838887 , 0.000812 ,  41
   7.2111 , 0.838741 , 0.000812 ,  42
   7.2111 , 0.838966 , 0.000812 ,  43
   7.2111 , 0.838954 , 0.000812 ,  44
   7.2111 , 0.838909 , 0.000812 ,  45
   7.2111 , 0.838799 , 0.000812 ,  46
   7.2111 , 0.838935 , 0.000812 ,  47
   7.2111 , 0.839120 , 0.000812 ,  48
   7.2111 , 0.838891 , 0.000812 ,  49
   7.2111 , 0.838891 , 0.000812 ,  50
   7.2111 , 0.838984 , 0.000812 ,  51
   7.2111 , 0.838890 , 0.000812 ,  52
   7.2111 , 0.838810 , 0.000812 ,  53
   7.2111 , 0.838885 , 0.000812 ,  54
   7.2111 , 0.838910 , 0.000812 ,  55
   7.2111 , 0.838862 , 0.000812 ,  56
   7.2111 , 0.839082 , 0.000812 ,  57
   7.2111 , 0.838900 , 0.000812 ,  58
   7.2111 , 0.838889 , 0.000812 ,  59
   7.2111 , 0.839000 , 0.000812 ,  60
   7.2111 , 0.838958 , 0.000812 ,  61
   7.2111 , 0.838992 , 0.000812 ,  62
   7.2111 , 0.838898 , 0.000812 ,  63
   7.2111 , 0.838937 , 0.000812 ,  64
   7.2111 , 0.838971 , 0.000812 ,  65
   7.2111 , 0.838855 , 0.000812 ,  66
   7.2111 , 0.838963 , 0.000812 ,  67
   7.2111 , 0.838919 , 0.000812 ,  68
   7.2111 , 0.838827 , 0.000812 ,  69
   7.2111 , 0.839055 , 0.000812 ,  70
   7.2111 , 0.838774 , 0.000812 ,  71
   7.2111 , 0.838807 , 0.000812 ,  72
   7.2111 , 0.838841 , 0.000812 ,  73
   7.2111 , 0.838812 , 0.000812 ,  74
   7.2111 , 0.838932 , 0.000812 ,  75
   7.2111 , 0.838956 , 0.000812 ,  76
   7.2111 , 0.838932 , 0.000812 ,  77
   7.2111 , 0.838844 , 0.000812 ,  78
   7.2111 , 0.838947 , 0.000812 ,  79
   7.2111 , 0.838803 , 0.000812 ,  80
   7.2111 , 0.838946 , 0.000812 ,  81
   7.2111 , 0.838952 , 0.000812 ,  82
   7.2111 , 0.839012 , 0.000812 ,  83
   7.2111 , 0.838951 , 0.000812 ,  84
   7.2111 , 0.838878 , 0.000812 ,  85
   7.2111 , 0.839014 , 0.000812 ,  86
   7.2111 , 0.838869 , 0.000812 ,  87
   7.2111 , 0.838840 , 0.000812 ,  88
   7.2111 , 0.838886 , 0.000812 ,  89
   7.2111 , 0.838906 , 0.000812 ,  90
   7.2111 , 0.838977 , 0.000812 ,  91
   7.2111 , 0.838971 , 0.000812 ,  92
   7.2111 , 0.838916 , 0.000812 ,  93
   7.2111 , 0.839033 , 0.000812 ,  94
   7.2111 , 0.838979 , 0.000812 ,  95
   7.2111 , 0.838969 , 0.000812 ,  96
   7.2111 , 0.838796 , 0.000812 ,  97
   7.2111 , 0.839036 , 0.000812 ,  98
   7.2111 , 0.838757 , 0.000812 ,  99
   7.2111 , 0.838788 , 0.000812 , 100
   7.2801 , 0.841347 , 0.000621 ,   0
   7.2801 , 0.841336 , 0.000621 ,   1
   7.2801 , 0.841213 , 0.000621 ,   2
   7.2801 , 0.841401 , 0.000621 ,   3
   7.2801 , 0.841337 , 0.000621 ,   4
   7.2801 , 0.841408 , 0.000621 ,   5
   7.2801 , 0.841417 , 0.000621 ,   6
   7.2801 , 0.841298 , 0.000621 ,   7
   7.2801 , 0.841318 , 0.000621 ,   8
   7.2801 , 0.841408 , 0.000621 ,   9
   7.2801 , 0.841264 , 0.000621 ,  10
   7.2801 , 0.841408 , 0.000621 ,  11
   7.2801 , 0.841352 , 0.000621 ,  12
   7.2801 , 0.841280 , 0.000621 ,  13
   7.2801 , 0.841167 , 0.000621 ,  14
   7.2801 , 0.841428 , 0.000621 ,  15
   7.2801 , 0.841420 , 0.000621 ,  16
   7.2801 , 0.841258 , 0.000621 ,  17
   7.2801 , 0.841351 , 0.000621 ,  18
   7.2801 , 0.841332 , 0.000621 ,  19
   7.2801 , 0.841332 , 0.000621 ,  20
   7.2801 , 0.841417 , 0.000621 ,  21
   7.2801 , 0.841424 , 0.000621 ,  22
   7.2801 , 0.841375 , 0.000621 ,  23
   7.2801 , 0.841205 , 0.000621 ,  24
   7.2801 , 0.841377 , 0.000621 ,  25
   7.2801 , 0.841212 , 0.000621 ,  26
   7.2801 , 0.841374 , 0.000621 ,  27
   7.2801 , 0.841381 , 0.000621 ,  28
   7.2801 , 0.841361 , 0.000621 ,  29
   7.2801 , 0.841330 , 0.000621 ,  30
   7.2801 , 0.841385 , 0.000621 ,  31
   7.2801 , 0.841357 , 0.000621 ,  32
   7.2801 , 0.841277 , 0.000621 ,  33
   7.2801 , 0.841348 , 0.000621 ,  34
   7.2801 , 0.841283 , 0.000621 ,  35
   7.2801 , 0.841333 , 0.000621 ,  36
   7.2801 , 0.841384 , 0.000621 ,  37
   7.2801 , 0.841385 , 0.000621 ,  38
   7.2801 , 0.841405 , 0.000621 ,  39
   7.2801 , 0.841352 , 0.000621 ,  40
   7.2801 , 0.841380 , 0.000621 ,  41
   7.2801 , 0.841388 , 0.000621 ,  42
   7.2801 , 0.841290 , 0.000621 ,  43
   7.2801 , 0.841310 , 0.000621 ,  44
   7.2801 , 0.841475 , 0.000621 ,  45
   7.2801 , 0.841239 , 0.000621 ,  46
   7.2801 , 0.841361 , 0.000621 ,  47
   7.2801 , 0.841405 , 0.000621 ,  48
   7.2801 , 0.841253 , 0.000621 ,  49
   7.2801 , 0.841360 , 0.000621 ,  50
   7.2801 , 0.841355 , 0.000621 ,  51
   7.2801 , 0.841379 , 0.000621 ,  52
   7.2801 , 0.841361 , 0.000621 ,  53
   7.2801 , 0.841316 , 0.000621 ,  54
   7.2801 , 0.841360 , 0.000621 ,  55
   7.2801 , 0.841418 , 0.000621 ,  56
   7.2801 , 0.841392 , 0.000621 ,  57
   7.2801 , 0.841291 , 0.000621 ,  58
   7.2801 , 0.841328 , 0.000621 ,  59
   7.2801 , 0.841321 , 0.000621 ,  60
   7.2801 , 0.841347 , 0.000621 ,  61
   7.2801 , 0.841436 , 0.000621 ,  62
   7.2801 , 0.841324 , 0.000621 ,  63
   7.2801 , 0.841383 , 0.000621 ,  64
   7.2801 , 0.841253 , 0.000621 ,  65
   7.2801 , 0.841365 , 0.000621 ,  66
   7.2801 , 0.841417 , 0.000621 ,  67
   7.2801 , 0.841307 , 0.000621 ,  68
   7.2801 , 0.841372 , 0.000621 ,  69
   7.2801 , 0.841270 , 0.000621 ,  70
   7.2801 , 0.841311 , 0.000621 ,  71
   7.2801 , 0.841428 , 0.000621 ,  72
   7.2801 , 0.841374 , 0.000621 ,  73
   7.2801 , 0.841343 , 0.000621 ,  74
   7.2801 , 0.841270 , 0.000621 ,  75
   7.2801 , 0.841407 , 0.000621 ,  76
   7.2801 , 0.841170 , 0.000621 ,  77
   7.2801 , 0.841277 , 0.000621 ,  78
   7.2801 , 0.841362 , 0.000621 ,  79
   7.2801 , 0.841286 , 0.000621 ,  80
   7.2801 , 0.841311 , 0.000621 ,  81
   7.2801 , 0.841385 , 0.000621 ,  82
   7.2801 , 0.841421 , 0.000621 ,  83
   7.2801 , 0.841386 , 0.000621 ,  84
   7.2801 , 0.841315 , 0.000621 ,  85
   7.2801 , 0.841327 , 0.000621 ,  86
   7.2801 , 0.841355 , 0.000621 ,  87
   7.2801 , 0.841396 , 0.000621 ,  88
   7.2801 , 0.841273 , 0.000621 ,  89
   7.2801 , 0.841250 , 0.000621 ,  90
   7.2801 , 0.841455 , 0.000621 ,  91
   7.2801 , 0.841411 , 0.000621 ,  92
   7.2801 , 0.841352 , 0.000621 ,  93
   7.2801 , 0.841394 , 0.000621 ,  94
   7.2801 , 0.841449 , 0.000621 ,  95
   7.2801 , 0.841343 , 0.000621 ,  96
   7.2801 , 0.841350 , 0.000621 ,  97
   7.2801 , 0.841381 , 0.000621 ,  98
   7.2801 , 0.841324 , 0.000621 ,  99
   7.2801 , 0.841373 , 0.000621 , 100
   7.3485 , 0.843285 , 0.000671 ,   0
   7.3485 , 0.843250 , 0.000671 ,   1
   7.3485 , 0.843262 , 0.000671 ,   2
   7.3485 , 0.843267 , 0.000671 ,   3
   7.3485 , 0.843387 , 0.000671 ,   4
   7.3485 , 0.843288 , 0.000671 ,   5
   7.3485 , 0.843278 , 0.000671 ,   6
   7.3485 , 0.843246 , 0.000671 ,   7
   7.3485 , 0.843235 , 0.000671 ,   8
   7.3485 , 0.843232 , 0.000671 ,   9
   7.3485 , 0.843254 , 0.000671 ,  10
   7.3485 , 0.843268 , 0.000671 ,  11
   7.3485 , 0.843230 , 0.000671 ,  12
   7.3485 , 0.843195 , 0.000671 ,  13
   7.3485 , 0.843277 , 0.000671 ,  14
   7.3485 , 0.843479 , 0.000671 ,  15
   7.3485 , 0.843309 , 0.000671 ,  16
   7.3485 , 0.843315 , 0.000671 ,  17
   7.3485 , 0.843216 , 0.000671 ,  18
   7.3485 , 0.843278 , 0.000671 ,  19
   7.3485 , 0.843279 , 0.000671 ,  20
   7.3485 , 0.843304 , 0.000671 ,  21
   7.3485 , 0.843288 , 0.000671 ,  22
   7.3485 , 0.843245 , 0.000671 ,  23
   7.3485 , 0.843206 , 0.000671 ,  24
   7.3485 , 0.843241 , 0.000671 ,  25
   7.3485 , 0.843217 , 0.000671 ,  26
   7.3485 , 0.843195 , 0.000671 ,  27
   7.3485 , 0.843337 , 0.000671 ,  28
   7.3485 , 0.843320 , 0.000671 ,  29
   7.3485 , 0.843245 , 0.000671 ,  30
   7.3485 , 0.843286 , 0.000671 ,  31
   7.3485 , 0.843269 , 0.000671 ,  32
   7.3485 , 0.843398 , 0.000671 ,  33
   7.3485 , 0.843313 , 0.000671 ,  34
   7.3485 , 0.843144 , 0.000671 ,  35
   7.3485 , 0.843368 , 0.000671 ,  36
   7.3485 , 0.843252 , 0.000671 ,  37
   7.3485 , 0.843260 , 0.000671 ,  38
   7.3485 , 0.843245 , 0.000671 ,  39
   7.3485 , 0.843284 , 0.000671 ,  40
   7.3485 , 0.843289 , 0.000671 ,  41
   7.3485 , 0.843266 , 0.000671 ,  42
   7.3485 , 0.843255 , 0.000671 ,  43
   7.3485 , 0.843396 , 0.000671 ,  44
   7.3485 , 0.843513 , 0.000671 ,  45
   7.3485 , 0.843148 , 0.000671 ,  46
   7.3485 , 0.843405 , 0.000671 ,  47
   7.3485 , 0.843388 , 0.000671 ,  48
   7.3485 , 0.843200 , 0.000671 ,  49
   7.3485 , 0.843262 , 0.000671 ,  50
   7.3485 , 0.843308 , 0.000671 ,  51
   7.3485 , 0.843321 , 0.000671 ,  52
   7.3485 , 0.843312 , 0.000671 ,  53
   7.3485 , 0.843292 , 0.000671 ,  54
   7.3485 , 0.843350 , 0.000671 ,  55
   7.3485 , 0.843391 , 0.000671 ,  56
   7.3485 , 0.843254 , 0.000671 ,  57
   7.3485 , 0.843127 , 0.000671 ,  58
   7.3485 , 0.843246 , 0.000671 ,  59
   7.3485 , 0.843333 , 0.000671 ,  60
   7.3485 , 0.843236 , 0.000671 ,  61
   7.3485 , 0.843220 , 0.000671 ,  62
   7.3485 , 0.843196 , 0.000671 ,  63
   7.3485 , 0.843287 , 0.000671 ,  64
   7.3485 , 0.843263 , 0.000671 ,  65
   7.3485 , 0.843234 , 0.000671 ,  66
   7.3485 , 0.843443 , 0.000671 ,  67
   7.3485 , 0.843261 , 0.000671 ,  68
   7.3485 , 0.843249 , 0.000671 ,  69
   7.3485 , 0.843330 , 0.000671 ,  70
   7.3485 , 0.843288 , 0.000671 ,  71
   7.3485 , 0.843276 , 0.000671 ,  72
   7.3485 , 0.843269 , 0.000671 ,  73
   7.3485 , 0.843175 , 0.000671 ,  74
   7.3485 , 0.843194 , 0.000671 ,  75
   7.3485 , 0.843329 , 0.000671 ,  76
   7.3485 , 0.843319 , 0.000671 ,  77
   7.3485 , 0.843250 , 0.000671 ,  78
   7.3485 , 0.843344 , 0.000671 ,  79
   7.3485 , 0.843367 , 0.000671 ,  80
   7.3485 , 0.843257 , 0.000671 ,  81
   7.3485 , 0.843308 , 0.000671 ,  82
   7.3485 , 0.843338 , 0.000671 ,  83
   7.3485 , 0.843327 , 0.000671 ,  84
   7.3485 , 0.843226 , 0.000671 ,  85
   7.3485 , 0.843292 , 0.000671 ,  86
   7.3485 , 0.843303 , 0.000671 ,  87
   7.3485 , 0.843298 , 0.000671 ,  88
   7.3485 , 0.843301 , 0.000671 ,  89
   7.3485 , 0.843256 , 0.000671 ,  90
   7.3485 , 0.843336 , 0.000671 ,  91
   7.3485 , 0.843300 , 0.000671 ,  92
   7.3485 , 0.843410 , 0.000671 ,  93
   7.3485 , 0.843366 , 0.000671 ,  94
   7.3485 , 0.843333 , 0.000671 ,  95
   7.3485 , 0.843362 , 0.000671 ,  96
   7.3485 , 0.843248 , 0.000671 ,  97
   7.3485 , 0.843230 , 0.000671 ,  98
   7.3485 , 0.843223 , 0.000671 ,  99
   7.3485 , 0.843234 , 0.000671 , 100
   7.4833 , 0.845753 , 0.000863 ,   0
   7.4833 , 0.845692 , 0.000863 ,   1
   7.4833 , 0.845643 , 0.000863 ,   2
   7.4833 , 0.845601 , 0.000863 ,   3
   7.4833 , 0.845781 , 0.000863 ,   4
   7.4833 , 0.845721 , 0.000863 ,   5
   7.4833 , 0.845794 , 0.000863 ,   6
   7.4833 , 0.845720 , 0.000863 ,   7
   7.4833 , 0.845916 , 0.000863 ,   8
   7.4833 , 0.845760 , 0.000863 ,   9
   7.4833 , 0.845849 , 0.000863 ,  10
   7.4833 , 0.845770 , 0.000863 ,  11
   7.4833 , 0.845679 , 0.000863 ,  12
   7.4833 , 0.845649 , 0.000863 ,  13
   7.4833 , 0.845729 , 0.000863 ,  14
   7.4833 , 0.845881 , 0.000863 ,  15
   7.4833 , 0.845739 , 0.000863 ,  16
   7.4833 , 0.845686 , 0.000863 ,  17
   7.4833 , 0.845683 , 0.000863 ,  18
   7.4833 , 0.845811 , 0.000863 ,  19
   7.4833 , 0.845846 , 0.000863 ,  20
   7.4833 , 0.845692 , 0.000863 ,  21
   7.4833 , 0.845847 , 0.000863 ,  22
   7.4833 , 0.845721 , 0.000863 ,  23
   7.4833 , 0.845761 , 0.000863 ,  24
   7.4833 , 0.845683 , 0.000863 ,  25
   7.4833 , 0.845633 , 0.000863 ,  26
   7.4833 , 0.845662 , 0.000863 ,  27
   7.4833 , 0.845806 , 0.000863 ,  28
   7.4833 , 0.845695 , 0.000863 ,  29
   7.4833 , 0.845665 , 0.000863 ,  30
   7.4833 , 0.845691 , 0.000863 ,  31
   7.4833 , 0.845807 , 0.000863 ,  32
   7.4833 , 0.845771 , 0.000863 ,  33
   7.4833 , 0.845642 , 0.000863 ,  34
   7.4833 , 0.845752 , 0.000863 ,  35
   7.4833 , 0.845869 , 0.000863 ,  36
   7.4833 , 0.845809 , 0.000863 ,  37
   7.4833 , 0.845966 , 0.000863 ,  38
   7.4833 , 0.845822 , 0.000863 ,  39
   7.4833 , 0.845633 , 0.000863 ,  40
   7.4833 , 0.845810 , 0.000863 ,  41
   7.4833 , 0.845597 , 0.000863 ,  42
   7.4833 , 0.845856 , 0.000863 ,  43
   7.4833 , 0.845747 , 0.000863 ,  44
   7.4833 , 0.845823 , 0.000863 ,  45
   7.4833 , 0.845751 , 0.000863 ,  46
   7.4833 , 0.845785 , 0.000863 ,  47
   7.4833 , 0.845809 , 0.000863 ,  48
   7.4833 , 0.845712 , 0.000863 ,  49
   7.4833 , 0.845721 , 0.000863 ,  50
   7.4833 , 0.845770 , 0.000863 ,  51
   7.4833 , 0.845767 , 0.000863 ,  52
   7.4833 , 0.845768 , 0.000863 ,  53
   7.4833 , 0.845759 , 0.000863 ,  54
   7.4833 , 0.845880 , 0.000863 ,  55
   7.4833 , 0.845899 , 0.000863 ,  56
   7.4833 , 0.845908 , 0.000863 ,  57
   7.4833 , 0.845618 , 0.000863 ,  58
   7.4833 , 0.845757 , 0.000863 ,  59
   7.4833 , 0.845772 , 0.000863 ,  60
   7.4833 , 0.845768 , 0.000863 ,  61
   7.4833 , 0.845755 , 0.000863 ,  62
   7.4833 , 0.845898 , 0.000863 ,  63
   7.4833 , 0.845781 , 0.000863 ,  64
   7.4833 , 0.845637 , 0.000863 ,  65
   7.4833 , 0.845752 , 0.000863 ,  66
   7.4833 , 0.845785 , 0.000863 ,  67
   7.4833 , 0.845561 , 0.000863 ,  68
   7.4833 , 0.845769 , 0.000863 ,  69
   7.4833 , 0.845806 , 0.000863 ,  70
   7.4833 , 0.845800 , 0.000863 ,  71
   7.4833 , 0.845643 , 0.000863 ,  72
   7.4833 , 0.845781 , 0.000863 ,  73
   7.4833 , 0.845700 , 0.000863 ,  74
   7.4833 , 0.845692 , 0.000863 ,  75
   7.4833 , 0.845687 , 0.000863 ,  76
   7.4833 , 0.845757 , 0.000863 ,  77
   7.4833 , 0.845843 , 0.000863 ,  78
   7.4833 , 0.845743 , 0.000863 ,  79
   7.4833 , 0.845787 , 0.000863 ,  80
   7.4833 , 0.845817 , 0.000863 ,  81
   7.4833 , 0.845654 , 0.000863 ,  82
   7.4833 , 0.845877 , 0.000863 ,  83
   7.4833 , 0.845867 , 0.000863 ,  84
   7.4833 , 0.845689 , 0.000863 ,  85
   7.4833 , 0.845731 , 0.000863 ,  86
   7.4833 , 0.845588 , 0.000863 ,  87
   7.4833 , 0.845681 , 0.000863 ,  88
   7.4833 , 0.845883 , 0.000863 ,  89
   7.4833 , 0.845551 , 0.000863 ,  90
   7.4833 , 0.845724 , 0.000863 ,  91
   7.4833 , 0.845619 , 0.000863 ,  92
   7.4833 , 0.845791 , 0.000863 ,  93
   7.4833 , 0.845780 , 0.000863 ,  94
   7.4833 , 0.845882 , 0.000863 ,  95
   7.4833 , 0.845805 , 0.000863 ,  96
   7.4833 , 0.845789 , 0.000863 ,  97
   7.4833 , 0.845771 , 0.000863 ,  98
   7.4833 , 0.845586 , 0.000863 ,  99
   7.4833 , 0.845689 , 0.000863 , 100
   7.5498 , 0.846750 , 0.001045 ,   0
   7.5498 , 0.846761 , 0.001045 ,   1
   7.5498 , 0.846684 , 0.001045 ,   2
   7.5498 , 0.846743 , 0.001045 ,   3
   7.5498 , 0.846744 , 0.001045 ,   4
   7.5498 , 0.846765 , 0.001045 ,   5
   7.5498 , 0.846502 , 0.001045 ,   6
   7.5498 , 0.846670 , 0.001045 ,   7
   7.5498 , 0.846756 , 0.001045 ,   8
   7.5498 , 0.846759 , 0.001045 ,   9
   7.5498 , 0.846812 , 0.001045 ,  10
   7.5498 , 0.846718 , 0.001045 ,  11
   7.5498 , 0.846545 , 0.001045 ,  12
   7.5498 , 0.846589 , 0.001045 ,  13
   7.5498 , 0.846932 , 0.001045 ,  14
   7.5498 , 0.846966 , 0.001045 ,  15
   7.5498 , 0.846931 , 0.001045 ,  16
   7.5498 , 0.846617 , 0.001045 ,  17
   7.5498 , 0.846721 , 0.001045 ,  18
   7.5498 , 0.846794 , 0.001045 ,  19
   7.5498 , 0.846731 , 0.001045 ,  20
   7.5498 , 0.846818 , 0.001045 ,  21
   7.5498 , 0.846878 , 0.001045 ,  22
   7.5498 , 0.846695 , 0.001045 ,  23
   7.5498 , 0.846619 , 0.001045 ,  24
   7.5498 , 0.846816 , 0.001045 ,  25
   7.5498 , 0.846485 , 0.001045 ,  26
   7.5498 , 0.846503 , 0.001045 ,  27
   7.5498 , 0.846532 , 0.001045 ,  28
   7.5498 , 0.846792 , 0.001045 ,  29
   7.5498 , 0.846844 , 0.001045 ,  30
   7.5498 , 0.846690 , 0.001045 ,  31
   7.5498 , 0.846759 , 0.001045 ,  32
   7.5498 , 0.846797 , 0.001045 ,  33
   7.5498 , 0.846734 , 0.001045 ,  34
   7.5498 , 0.846677 , 0.001045 ,  35
   7.5498 , 0.846821 , 0.001045 ,  36
   7.5498 , 0.846749 , 0.001045 ,  37
   7.5498 , 0.846763 , 0.001045 ,  38
   7.5498 , 0.846792 , 0.001045 ,  39
   7.5498 , 0.846862 , 0.001045 ,  40
   7.5498 , 0.846783 , 0.001045 ,  41
   7.5498 , 0.846719 , 0.001045 ,  42
   7.5498 , 0.846683 , 0.001045 ,  43
   7.5498 , 0.846796 , 0.001045 ,  44
   7.5498 , 0.846750 , 0.001045 ,  45
   7.5498 , 0.846959 , 0.001045 ,  46
   7.5498 , 0.846705 , 0.001045 ,  47
   7.5498 , 0.846850 , 0.001045 ,  48
   7.5498 , 0.846615 , 0.001045 ,  49
   7.5498 , 0.846777 , 0.001045 ,  50
   7.5498 , 0.846770 , 0.001045 ,  51
   7.5498 , 0.846857 , 0.001045 ,  52
   7.5498 , 0.846883 , 0.001045 ,  53
   7.5498 , 0.846731 , 0.001045 ,  54
   7.5498 , 0.846914 , 0.001045 ,  55
   7.5498 , 0.846970 , 0.001045 ,  56
   7.5498 , 0.846761 , 0.001045 ,  57
   7.5498 , 0.846757 , 0.001045 ,  58
   7.5498 , 0.846742 , 0.001045 ,  59
   7.5498 , 0.846868 , 0.001045 ,  60
   7.5498 , 0.846770 , 0.001045 ,  61
   7.5498 , 0.846723 , 0.001045 ,  62
   7.5498 , 0.846868 , 0.001045 ,  63
   7.5498 , 0.846558 , 0.001045 ,  64
   7.5498 , 0.846741 , 0.001045 ,  65
   7.5498 , 0.846674 , 0.001045 ,  66
   7.5498 , 0.846842 , 0.001045 ,  67
   7.5498 , 0.846891 , 0.001045 ,  68
   7.5498 , 0.846814 , 0.001045 ,  69
   7.5498 , 0.846718 , 0.001045 ,  70
   7.5498 , 0.846731 , 0.001045 ,  71
   7.5498 , 0.846661 , 0.001045 ,  72
   7.5498 , 0.846607 , 0.001045 ,  73
   7.5498 , 0.846693 , 0.001045 ,  74
   7.5498 , 0.846738 , 0.001045 ,  75
   7.5498 , 0.846899 , 0.001045 ,  76
   7.5498 , 0.846798 , 0.001045 ,  77
   7.5498 , 0.846785 , 0.001045 ,  78
   7.5498 , 0.846818 , 0.001045 ,  79
   7.5498 , 0.846629 , 0.001045 ,  80
   7.5498 , 0.846706 , 0.001045 ,  81
   7.5498 , 0.846675 , 0.001045 ,  82
   7.5498 , 0.846708 , 0.001045 ,  83
   7.5498 , 0.846867 , 0.001045 ,  84
   7.5498 , 0.846687 , 0.001045 ,  85
   7.5498 , 0.846886 , 0.001045 ,  86
   7.5498 , 0.846781 , 0.001045 ,  87
   7.5498 , 0.846661 , 0.001045 ,  88
   7.5498 , 0.846762 , 0.001045 ,  89
   7.5498 , 0.846719 , 0.001045 ,  90
   7.5498 , 0.846875 , 0.001045 ,  91
   7.5498 , 0.846735 , 0.001045 ,  92
   7.5498 , 0.846516 , 0.001045 ,  93
   7.5498 , 0.846727 , 0.001045 ,  94
   7.5498 , 0.846907 , 0.001045 ,  95
   7.5498 , 0.846708 , 0.001045 ,  96
   7.5498 , 0.846766 , 0.001045 ,  97
   7.5498 , 0.846649 , 0.001045 ,  98
   7.5498 , 0.846645 , 0.001045 ,  99
   7.5498 , 0.846788 , 0.001045 , 100
   7.6158 , 0.850320 , 0.000819 ,   0
   7.6158 , 0.850393 , 0.000819 ,   1
   7.6158 , 0.850363 , 0.000819 ,   2
   7.6158 , 0.850273 , 0.000819 ,   3
   7.6158 , 0.850567 , 0.000819 ,   4
   7.6158 , 0.850269 , 0.000819 ,   5
   7.6158 , 0.850160 , 0.000819 ,   6
   7.6158 , 0.850327 , 0.000819 ,   7
   7.6158 , 0.850200 , 0.000819 ,   8
   7.6158 , 0.850369 , 0.000819 ,   9
   7.6158 , 0.850297 , 0.000819 ,  10
   7.6158 , 0.850452 , 0.000819 ,  11
   7.6158 , 0.850214 , 0.000819 ,  12
   7.6158 , 0.850408 , 0.000819 ,  13
   7.6158 , 0.850337 , 0.000819 ,  14
   7.6158 , 0.850316 , 0.000819 ,  15
   7.6158 , 0.850320 , 0.000819 ,  16
   7.6158 , 0.850294 , 0.000819 ,  17
   7.6158 , 0.850434 , 0.000819 ,  18
   7.6158 , 0.850281 , 0.000819 ,  19
   7.6158 , 0.850367 , 0.000819 ,  20
   7.6158 , 0.850418 , 0.000819 ,  21
   7.6158 , 0.850202 , 0.000819 ,  22
   7.6158 , 0.850249 , 0.000819 ,  23
   7.6158 , 0.850406 , 0.000819 ,  24
   7.6158 , 0.850293 , 0.000819 ,  25
   7.6158 , 0.850143 , 0.000819 ,  26
   7.6158 , 0.850437 , 0.000819 ,  27
   7.6158 , 0.850378 , 0.000819 ,  28
   7.6158 , 0.850311 , 0.000819 ,  29
   7.6158 , 0.850265 , 0.000819 ,  30
   7.6158 , 0.850373 , 0.000819 ,  31
   7.6158 , 0.850291 , 0.000819 ,  32
   7.6158 , 0.850356 , 0.000819 ,  33
   7.6158 , 0.850370 , 0.000819 ,  34
   7.6158 , 0.850220 , 0.000819 ,  35
   7.6158 , 0.850363 , 0.000819 ,  36
   7.6158 , 0.850185 , 0.000819 ,  37
   7.6158 , 0.850359 , 0.000819 ,  38
   7.6158 , 0.850236 , 0.000819 ,  39
   7.6158 , 0.850311 , 0.000819 ,  40
   7.6158 , 0.850314 , 0.000819 ,  41
   7.6158 , 0.850328 , 0.000819 ,  42
   7.6158 , 0.850242 , 0.000819 ,  43
   7.6158 , 0.850234 , 0.000819 ,  44
   7.6158 , 0.850474 , 0.000819 ,  45
   7.6158 , 0.850312 , 0.000819 ,  46
   7.6158 , 0.850300 , 0.000819 ,  47
   7.6158 , 0.850325 , 0.000819 ,  48
   7.6158 , 0.850310 , 0.000819 ,  49
   7.6158 , 0.850282 , 0.000819 ,  50
   7.6158 , 0.850294 , 0.000819 ,  51
   7.6158 , 0.850387 , 0.000819 ,  52
   7.6158 , 0.850345 , 0.000819 ,  53
   7.6158 , 0.850390 , 0.000819 ,  54
   7.6158 , 0.850194 , 0.000819 ,  55
   7.6158 , 0.850381 , 0.000819 ,  56
   7.6158 , 0.850242 , 0.000819 ,  57
   7.6158 , 0.850256 , 0.000819 ,  58
   7.6158 , 0.850220 , 0.000819 ,  59
   7.6158 , 0.850332 , 0.000819 ,  60
   7.6158 , 0.850370 , 0.000819 ,  61
   7.6158 , 0.850466 , 0.000819 ,  62
   7.6158 , 0.850358 , 0.000819 ,  63
   7.6158 , 0.850195 , 0.000819 ,  64
   7.6158 , 0.850287 , 0.000819 ,  65
   7.6158 , 0.850268 , 0.000819 ,  66
   7.6158 , 0.850171 , 0.000819 ,  67
   7.6158 , 0.850238 , 0.000819 ,  68
   7.6158 , 0.850187 , 0.000819 ,  69
   7.6158 , 0.850392 , 0.000819 ,  70
   7.6158 , 0.850308 , 0.000819 ,  71
   7.6158 , 0.850360 , 0.000819 ,  72
   7.6158 , 0.850302 , 0.000819 ,  73
   7.6158 , 0.850313 , 0.000819 ,  74
   7.6158 , 0.850237 , 0.000819 ,  75
   7.6158 , 0.850411 , 0.000819 ,  76
   7.6158 , 0.850405 , 0.000819 ,  77
   7.6158 , 0.850254 , 0.000819 ,  78
   7.6158 , 0.850185 , 0.000819 ,  79
   7.6158 , 0.850255 , 0.000819 ,  80
   7.6158 , 0.850381 , 0.000819 ,  81
   7.6158 , 0.850346 , 0.000819 ,  82
   7.6158 , 0.850388 , 0.000819 ,  83
   7.6158 , 0.850365 , 0.000819 ,  84
   7.6158 , 0.850425 , 0.000819 ,  85
   7.6158 , 0.850352 , 0.000819 ,  86
   7.6158 , 0.850327 , 0.000819 ,  87
   7.6158 , 0.850402 , 0.000819 ,  88
   7.6158 , 0.850305 , 0.000819 ,  89
   7.6158 , 0.850252 , 0.000819 ,  90
   7.6158 , 0.850314 , 0.000819 ,  91
   7.6158 , 0.850417 , 0.000819 ,  92
   7.6158 , 0.850452 , 0.000819 ,  93
   7.6158 , 0.850528 , 0.000819 ,  94
   7.6158 , 0.850281 , 0.000819 ,  95
   7.6158 , 0.850352 , 0.000819 ,  96
   7.6158 , 0.850350 , 0.000819 ,  97
   7.6158 , 0.850381 , 0.000819 ,  98
   7.6158 , 0.850213 , 0.000819 ,  99
   7.6158 , 0.850245 , 0.000819 , 100
   7.6811 , 0.849714 , 0.000905 ,   0
   7.6811 , 0.849708 , 0.000905 ,   1
   7.6811 , 0.849788 , 0.000905 ,   2
   7.6811 , 0.849669 , 0.000905 ,   3
   7.6811 , 0.849788 , 0.000905 ,   4
   7.6811 , 0.849901 , 0.000905 ,   5
   7.6811 , 0.849635 , 0.000905 ,   6
   7.6811 , 0.849645 , 0.000905 ,   7
   7.6811 , 0.849764 , 0.000905 ,   8
   7.6811 , 0.849716 , 0.000905 ,   9
   7.6811 , 0.849861 , 0.000905 ,  10
   7.6811 , 0.849812 , 0.000905 ,  11
   7.6811 , 0.849885 , 0.000905 ,  12
   7.6811 , 0.849654 , 0.000905 ,  13
   7.6811 , 0.849658 , 0.000905 ,  14
   7.6811 , 0.849759 , 0.000905 ,  15
   7.6811 , 0.849588 , 0.000905 ,  16
   7.6811 , 0.849607 , 0.000905 ,  17
   7.6811 , 0.849654 , 0.000905 ,  18
   7.6811 , 0.849743 , 0.000905 ,  19
   7.6811 , 0.849741 , 0.000905 ,  20
   7.6811 , 0.849564 , 0.000905 ,  21
   7.6811 , 0.849859 , 0.000905 ,  22
   7.6811 , 0.849822 , 0.000905 ,  23
   7.6811 , 0.849733 , 0.000905 ,  24
   7.6811 , 0.849740 , 0.000905 ,  25
   7.6811 , 0.849477 , 0.000905 ,  26
   7.6811 , 0.849582 , 0.000905 ,  27
   7.6811 , 0.849673 , 0.000905 ,  28
   7.6811 , 0.849774 , 0.000905 ,  29
   7.6811 , 0.849670 , 0.000905 ,  30
   7.6811 , 0.849741 , 0.000905 ,  31
   7.6811 , 0.849688 , 0.000905 ,  32
   7.6811 , 0.849733 , 0.000905 ,  33
   7.6811 , 0.849605 , 0.000905 ,  34
   7.6811 , 0.849617 , 0.000905 ,  35
   7.6811 , 0.849764 , 0.000905 ,  36
   7.6811 , 0.849649 , 0.000905 ,  37
   7.6811 , 0.849716 , 0.000905 ,  38
   7.6811 , 0.849576 , 0.000905 ,  39
   7.6811 , 0.849679 , 0.000905 ,  40
   7.6811 , 0.849759 , 0.000905 ,  41
   7.6811 , 0.849726 , 0.000905 ,  42
   7.6811 , 0.849697 , 0.000905 ,  43
   7.6811 , 0.849670 , 0.000905 ,  44
   7.6811 , 0.849709 , 0.000905 ,  45
   7.6811 , 0.849595 , 0.000905 ,  46
   7.6811 , 0.849691 , 0.000905 ,  47
   7.6811 , 0.849750 , 0.000905 ,  48
   7.6811 , 0.849641 , 0.000905 ,  49
   7.6811 , 0.849671 , 0.000905 ,  50
   7.6811 , 0.849678 , 0.000905 ,  51
   7.6811 , 0.849740 , 0.000905 ,  52
   7.6811 , 0.849805 , 0.000905 ,  53
   7.6811 , 0.849483 , 0.000905 ,  54
   7.6811 , 0.849679 , 0.000905 ,  55
   7.6811 , 0.849702 , 0.000905 ,  56
   7.6811 , 0.849720 , 0.000905 ,  57
   7.6811 , 0.849591 , 0.000905 ,  58
   7.6811 , 0.849627 , 0.000905 ,  59
   7.6811 , 0.849835 , 0.000905 ,  60
   7.6811 , 0.849657 , 0.000905 ,  61
   7.6811 , 0.849726 , 0.000905 ,  62
   7.6811 , 0.849830 , 0.000905 ,  63
   7.6811 , 0.849709 , 0.000905 ,  64
   7.6811 , 0.849688 , 0.000905 ,  65
   7.6811 , 0.849811 , 0.000905 ,  66
   7.6811 , 0.849731 , 0.000905 ,  67
   7.6811 , 0.849772 , 0.000905 ,  68
   7.6811 , 0.849620 , 0.000905 ,  69
   7.6811 , 0.849662 , 0.000905 ,  70
   7.6811 , 0.849842 , 0.000905 ,  71
   7.6811 , 0.849739 , 0.000905 ,  72
   7.6811 , 0.849738 , 0.000905 ,  73
   7.6811 , 0.849670 , 0.000905 ,  74
   7.6811 , 0.849700 , 0.000905 ,  75
   7.6811 , 0.849879 , 0.000905 ,  76
   7.6811 , 0.849830 , 0.000905 ,  77
   7.6811 , 0.849759 , 0.000905 ,  78
   7.6811 , 0.849846 , 0.000905 ,  79
   7.6811 , 0.849483 , 0.000905 ,  80
   7.6811 , 0.849845 , 0.000905 ,  81
   7.6811 , 0.849710 , 0.000905 ,  82
   7.6811 , 0.849855 , 0.000905 ,  83
   7.6811 , 0.849860 , 0.000905 ,  84
   7.6811 , 0.849767 , 0.000905 ,  85
   7.6811 , 0.849871 , 0.000905 ,  86
   7.6811 , 0.849661 , 0.000905 ,  87
   7.6811 , 0.849614 , 0.000905 ,  88
   7.6811 , 0.849640 , 0.000905 ,  89
   7.6811 , 0.849698 , 0.000905 ,  90
   7.6811 , 0.849725 , 0.000905 ,  91
   7.6811 , 0.849785 , 0.000905 ,  92
   7.6811 , 0.849747 , 0.000905 ,  93
   7.6811 , 0.849790 , 0.000905 ,  94
   7.6811 , 0.849806 , 0.000905 ,  95
   7.6811 , 0.849656 , 0.000905 ,  96
   7.6811 , 0.849576 , 0.000905 ,  97
   7.6811 , 0.849682 , 0.000905 ,  98
   7.6811 , 0.849751 , 0.000905 ,  99
   7.6811 , 0.849590 , 0.000905 , 100
   7.8102 , 0.854304 , 0.000904 ,   0
   7.8102 , 0.854213 , 0.000904 ,   1
   7.8102 , 0.854296 , 0.000904 ,   2
   7.8102 , 0.854261 , 0.000904 ,   3
   7.8102 , 0.854414 , 0.000904 ,   4
   7.8102 , 0.854383 , 0.000904 ,   5
   7.8102 , 0.854335 , 0.000904 ,   6
   7.8102 , 0.854437 , 0.000904 ,   7
   7.8102 , 0.854248 , 0.000904 ,   8
   7.8102 , 0.854207 , 0.000904 ,   9
   7.8102 , 0.854385 , 0.000904 ,  10
   7.8102 , 0.854400 , 0.000904 ,  11
   7.8102 , 0.854280 , 0.000904 ,  12
   7.8102 , 0.854271 , 0.000904 ,  13
   7.8102 , 0.854241 , 0.000904 ,  14
   7.8102 , 0.854432 , 0.000904 ,  15
   7.8102 , 0.854350 , 0.000904 ,  16
   7.8102 , 0.854242 , 0.000904 ,  17
   7.8102 , 0.854299 , 0.000904 ,  18
   7.8102 , 0.854261 , 0.000904 ,  19
   7.8102 , 0.854310 , 0.000904 ,  20
   7.8102 , 0.854278 , 0.000904 ,  21
   7.8102 , 0.854489 , 0.000904 ,  22
   7.8102 , 0.854170 , 0.000904 ,  23
   7.8102 , 0.854316 , 0.000904 ,  24
   7.8102 , 0.854274 , 0.000904 ,  25
   7.8102 , 0.854169 , 0.000904 ,  26
   7.8102 , 0.854286 , 0.000904 ,  27
   7.8102 , 0.854318 , 0.000904 ,  28
   7.8102 , 0.854362 , 0.000904 ,  29
   7.8102 , 0.854386 , 0.000904 ,  30
   7.8102 , 0.854206 , 0.000904 ,  31
   7.8102 , 0.854060 , 0.000904 ,  32
   7.8102 , 0.854324 , 0.000904 ,  33
   7.8102 , 0.854119 , 0.000904 ,  34
   7.8102 , 0.854437 , 0.000904 ,  35
   7.8102 , 0.854373 , 0.000904 ,  36
   7.8102 , 0.854150 , 0.000904 ,  37
   7.8102 , 0.854135 , 0.000904 ,  38
   7.8102 , 0.854439 , 0.000904 ,  39
   7.8102 , 0.854250 , 0.000904 ,  40
   7.8102 , 0.854411 , 0.000904 ,  41
   7.8102 , 0.854170 , 0.000904 ,  42
   7.8102 , 0.854375 , 0.000904 ,  43
   7.8102 , 0.854303 , 0.000904 ,  44
   7.8102 , 0.854452 , 0.000904 ,  45
   7.8102 , 0.854210 , 0.000904 ,  46
   7.8102 , 0.854351 , 0.000904 ,  47
   7.8102 , 0.854270 , 0.000904 ,  48
   7.8102 , 0.854245 , 0.000904 ,  49
   7.8102 , 0.854244 , 0.000904 ,  50
   7.8102 , 0.854218 , 0.000904 ,  51
   7.8102 , 0.854359 , 0.000904 ,  52
   7.8102 , 0.854278 , 0.000904 ,  53
   7.8102 , 0.854240 , 0.000904 ,  54
   7.8102 , 0.854304 , 0.000904 ,  55
   7.8102 , 0.854395 , 0.000904 ,  56
   7.8102 , 0.854279 , 0.000904 ,  57
   7.8102 , 0.854198 , 0.000904 ,  58
   7.8102 , 0.854231 , 0.000904 ,  59
   7.8102 , 0.854324 , 0.000904 ,  60
   7.8102 , 0.854424 , 0.000904 ,  61
   7.8102 , 0.854382 , 0.000904 ,  62
   7.8102 , 0.854372 , 0.000904 ,  63
   7.8102 , 0.854335 , 0.000904 ,  64
   7.8102 , 0.854319 , 0.000904 ,  65
   7.8102 , 0.854273 , 0.000904 ,  66
   7.8102 , 0.854512 , 0.000904 ,  67
   7.8102 , 0.854450 , 0.000904 ,  68
   7.8102 , 0.854157 , 0.000904 ,  69
   7.8102 , 0.854373 , 0.000904 ,  70
   7.8102 , 0.854269 , 0.000904 ,  71
   7.8102 , 0.854300 , 0.000904 ,  72
   7.8102 , 0.854349 , 0.000904 ,  73
   7.8102 , 0.854255 , 0.000904 ,  74
   7.8102 , 0.854026 , 0.000904 ,  75
   7.8102 , 0.854215 , 0.000904 ,  76
   7.8102 , 0.854197 , 0.000904 ,  77
   7.8102 , 0.854305 , 0.000904 ,  78
   7.8102 , 0.854345 , 0.000904 ,  79
   7.8102 , 0.854243 , 0.000904 ,  80
   7.8102 , 0.854243 , 0.000904 ,  81
   7.8102 , 0.854174 , 0.000904 ,  82
   7.8102 , 0.854355 , 0.000904 ,  83
   7.8102 , 0.854371 , 0.000904 ,  84
   7.8102 , 0.854285 , 0.000904 ,  85
   7.8102 , 0.854388 , 0.000904 ,  86
   7.8102 , 0.854302 , 0.000904 ,  87
   7.8102 , 0.854339 , 0.000904 ,  88
   7.8102 , 0.854466 , 0.000904 ,  89
   7.8102 , 0.854306 , 0.000904 ,  90
   7.8102 , 0.854361 , 0.000904 ,  91
   7.8102 , 0.854353 , 0.000904 ,  92
   7.8102 , 0.854342 , 0.000904 ,  93
   7.8102 , 0.854398 , 0.000904 ,  94
   7.8102 , 0.854389 , 0.000904 ,  95
   7.8102 , 0.854301 , 0.000904 ,  96
   7.8102 , 0.854318 , 0.000904 ,  97
   7.8102 , 0.854306 , 0.000904 ,  98
   7.8102 , 0.854287 , 0.000904 ,  99
   7.8102 , 0.854291 , 0.000904 , 100
   7.8740 , 0.857397 , 0.000754 ,   0
   7.8740 , 0.857251 , 0.000754 ,   1
   7.8740 , 0.857242 , 0.000754 ,   2
   7.8740 , 0.857289 , 0.000754 ,   3
   7.8740 , 0.857492 , 0.000754 ,   4
   7.8740 , 0.857421 , 0.000754 ,   5
   7.8740 , 0.857470 , 0.000754 ,   6
   7.8740 , 0.857449 , 0.000754 ,   7
   7.8740 , 0.857373 , 0.000754 ,   8
   7.8740 , 0.857299 , 0.000754 ,   9
   7.8740 , 0.857334 , 0.000754 ,  10
   7.8740 , 0.857502 , 0.000754 ,  11
   7.8740 , 0.857463 , 0.000754 ,  12
   7.8740 , 0.857326 , 0.000754 ,  13
   7.8740 , 0.857304 , 0.000754 ,  14
   7.8740 , 0.857415 , 0.000754 ,  15
   7.8740 , 0.857457 , 0.000754 ,  16
   7.8740 , 0.857332 , 0.000754 ,  17
   7.8740 , 0.857343 , 0.000754 ,  18
   7.8740 , 0.857481 , 0.000754 ,  19
   7.8740 , 0.857458 , 0.000754 ,  20
   7.8740 , 0.857327 , 0.000754 ,  21
   7.8740 , 0.857341 , 0.000754 ,  22
   7.8740 , 0.857315 , 0.000754 ,  23
   7.8740 , 0.857442 , 0.000754 ,  24
   7.8740 , 0.857352 , 0.000754 ,  25
   7.8740 , 0.857161 , 0.000754 ,  26
   7.8740 , 0.857352 , 0.000754 ,  27
   7.8740 , 0.857447 , 0.000754 ,  28
   7.8740 , 0.857365 , 0.000754 ,  29
   7.8740 , 0.857468 , 0.000754 ,  30
   7.8740 , 0.857434 , 0.000754 ,  31
   7.8740 , 0.857420 , 0.000754 ,  32
   7.8740 , 0.857331 , 0.000754 ,  33
   7.8740 , 0.857337 , 0.000754 ,  34
   7.8740 , 0.857443 , 0.000754 ,  35
   7.8740 , 0.857450 , 0.000754 ,  36
   7.8740 , 0.857354 , 0.000754 ,  37
   7.8740 , 0.857293 , 0.000754 ,  38
   7.8740 , 0.857530 , 0.000754 ,  39
   7.8740 , 0.857429 , 0.000754 ,  40
   7.8740 , 0.857385 , 0.000754 ,  41
   7.8740 , 0.857470 , 0.000754 ,  42
   7.8740 , 0.857463 , 0.000754 ,  43
   7.8740 , 0.857405 , 0.000754 ,  44
   7.8740 , 0.857501 , 0.000754 ,  45
   7.8740 , 0.857361 , 0.000754 ,  46
   7.8740 , 0.857335 , 0.000754 ,  47
   7.8740 , 0.857361 , 0.000754 ,  48
   7.8740 , 0.857480 , 0.000754 ,  49
   7.8740 , 0.857361 , 0.000754 ,  50
   7.8740 , 0.857593 , 0.000754 ,  51
   7.8740 , 0.857468 , 0.000754 ,  52
   7.8740 , 0.857334 , 0.000754 ,  53
   7.8740 , 0.857345 , 0.000754 ,  54
   7.8740 , 0.857391 , 0.000754 ,  55
   7.8740 , 0.857506 , 0.000754 ,  56
   7.8740 , 0.857461 , 0.000754 ,  57
   7.8740 , 0.857442 , 0.000754 ,  58
   7.8740 , 0.857317 , 0.000754 ,  59
   7.8740 , 0.857390 , 0.000754 ,  60
   7.8740 , 0.857459 , 0.000754 ,  61
   7.8740 , 0.857427 , 0.000754 ,  62
   7.8740 , 0.857448 , 0.000754 ,  63
   7.8740 , 0.857422 , 0.000754 ,  64
   7.8740 , 0.857356 , 0.000754 ,  65
   7.8740 , 0.857417 , 0.000754 ,  66
   7.8740 , 0.857436 , 0.000754 ,  67
   7.8740 , 0.857404 , 0.000754 ,  68
   7.8740 , 0.857345 , 0.000754 ,  69
   7.8740 , 0.857323 , 0.000754 ,  70
   7.8740 , 0.857421 , 0.000754 ,  71
   7.8740 , 0.857333 , 0.000754 ,  72
   7.8740 , 0.857397 , 0.000754 ,  73
   7.8740 , 0.857471 , 0.000754 ,  74
   7.8740 , 0.857300 , 0.000754 ,  75
   7.8740 , 0.857364 , 0.000754 ,  76
   7.8740 , 0.857274 , 0.000754 ,  77
   7.8740 , 0.857328 , 0.000754 ,  78
   7.8740 , 0.857475 , 0.000754 ,  79
   7.8740 , 0.857384 , 0.000754 ,  80
   7.8740 , 0.857459 , 0.000754 ,  81
   7.8740 , 0.857413 , 0.000754 ,  82
   7.8740 , 0.857442 , 0.000754 ,  83
   7.8740 , 0.857488 , 0.000754 ,  84
   7.8740 , 0.857271 , 0.000754 ,  85
   7.8740 , 0.857292 , 0.000754 ,  86
   7.8740 , 0.857357 , 0.000754 ,  87
   7.8740 , 0.857385 , 0.000754 ,  88
   7.8740 , 0.857455 , 0.000754 ,  89
   7.8740 , 0.857286 , 0.000754 ,  90
   7.8740 , 0.857538 , 0.000754 ,  91
   7.8740 , 0.857369 , 0.000754 ,  92
   7.8740 , 0.857465 , 0.000754 ,  93
   7.8740 , 0.857522 , 0.000754 ,  94
   7.8740 , 0.857402 , 0.000754 ,  95
   7.8740 , 0.857431 , 0.000754 ,  96
   7.8740 , 0.857520 , 0.000754 ,  97
   7.8740 , 0.857380 , 0.000754 ,  98
   7.8740 , 0.857371 , 0.000754 ,  99
   7.8740 , 0.857342 , 0.000754 , 100
   8.0000 , 0.859640 , 0.001256 ,   0
   8.0000 , 0.859633 , 0.001256 ,   1
   8.0000 , 0.859818 , 0.001256 ,   2
   8.0000 , 0.859711 , 0.001256 ,   3
   8.0000 , 0.859566 , 0.001256 ,   4
   8.0000 , 0.859675 , 0.001256 ,   5
   8.0000 , 0.859706 , 0.001256 ,   6
   8.0000 , 0.859558 , 0.001256 ,   7
   8.0000 , 0.859704 , 0.001256 ,   8
   8.0000 , 0.859502 , 0.001256 ,   9
   8.0000 , 0.859596 , 0.001256 ,  10
   8.0000 , 0.859878 , 0.001256 ,  11
   8.0000 , 0.859675 , 0.001256 ,  12
   8.0000 , 0.859625 , 0.001256 ,  13
   8.0000 , 0.859613 , 0.001256 ,  14
   8.0000 , 0.859517 , 0.001256 ,  15
   8.0000 , 0.859687 , 0.001256 ,  16
   8.0000 , 0.859594 , 0.001256 ,  17
   8.0000 , 0.859623 , 0.001256 ,  18
   8.0000 , 0.859453 , 0.001256 ,  19
   8.0000 , 0.859798 , 0.001256 ,  20
   8.0000 , 0.859585 , 0.001256 ,  21
   8.0000 , 0.859570 , 0.001256 ,  22
   8.0000 , 0.859673 , 0.001256 ,  23
   8.0000 , 0.859561 , 0.001256 ,  24
   8.0000 , 0.859666 , 0.001256 ,  25
   8.0000 , 0.859421 , 0.001256 ,  26
   8.0000 , 0.859655 , 0.001256 ,  27
   8.0000 , 0.859495 , 0.001256 ,  28
   8.0000 , 0.859426 , 0.001256 ,  29
   8.0000 , 0.859616 , 0.001256 ,  30
   8.0000 , 0.859601 , 0.001256 ,  31
   8.0000 , 0.859730 , 0.001256 ,  32
   8.0000 , 0.859759 , 0.001256 ,  33
   8.0000 , 0.859797 , 0.001256 ,  34
   8.0000 , 0.859847 , 0.001256 ,  35
   8.0000 , 0.859872 , 0.001256 ,  36
   8.0000 , 0.859299 , 0.001256 ,  37
   8.0000 , 0.859835 , 0.001256 ,  38
   8.0000 , 0.859573 , 0.001256 ,  39
   8.0000 , 0.859966 , 0.001256 ,  40
   8.0000 , 0.859472 , 0.001256 ,  41
   8.0000 , 0.859556 , 0.001256 ,  42
   8.0000 , 0.859671 , 0.001256 ,  43
   8.0000 , 0.859678 , 0.001256 ,  44
   8.0000 , 0.859715 , 0.001256 ,  45
   8.0000 , 0.859544 , 0.001256 ,  46
   8.0000 , 0.859759 , 0.001256 ,  47
   8.0000 , 0.859664 , 0.001256 ,  48
   8.0000 , 0.859956 , 0.001256 ,  49
   8.0000 , 0.859517 , 0.001256 ,  50
   8.0000 , 0.859494 , 0.001256 ,  51
   8.0000 , 0.859732 , 0.001256 ,  52
   8.0000 , 0.859763 , 0.001256 ,  53
   8.0000 , 0.859613 , 0.001256 ,  54
   8.0000 , 0.859403 , 0.001256 ,  55
   8.0000 , 0.859705 , 0.001256 ,  56
   8.0000 , 0.859545 , 0.001256 ,  57
   8.0000 , 0.859505 , 0.001256 ,  58
   8.0000 , 0.859643 , 0.001256 ,  59
   8.0000 , 0.859559 , 0.001256 ,  60
   8.0000 , 0.859722 , 0.001256 ,  61
   8.0000 , 0.859747 , 0.001256 ,  62
   8.0000 , 0.859572 , 0.001256 ,  63
   8.0000 , 0.859751 , 0.001256 ,  64
   8.0000 , 0.859681 , 0.001256 ,  65
   8.0000 , 0.859757 , 0.001256 ,  66
   8.0000 , 0.859508 , 0.001256 ,  67
   8.0000 , 0.859822 , 0.001256 ,  68
   8.0000 , 0.859621 , 0.001256 ,  69
   8.0000 , 0.859665 , 0.001256 ,  70
   8.0000 , 0.859753 , 0.001256 ,  71
   8.0000 , 0.859615 , 0.001256 ,  72
   8.0000 , 0.859545 , 0.001256 ,  73
   8.0000 , 0.859736 , 0.001256 ,  74
   8.0000 , 0.859370 , 0.001256 ,  75
   8.0000 , 0.859678 , 0.001256 ,  76
   8.0000 , 0.859628 , 0.001256 ,  77
   8.0000 , 0.859385 , 0.001256 ,  78
   8.0000 , 0.859634 , 0.001256 ,  79
   8.0000 , 0.859463 , 0.001256 ,  80
   8.0000 , 0.859557 , 0.001256 ,  81
   8.0000 , 0.859622 , 0.001256 ,  82
   8.0000 , 0.859839 , 0.001256 ,  83
   8.0000 , 0.859672 , 0.001256 ,  84
   8.0000 , 0.859706 , 0.001256 ,  85
   8.0000 , 0.859536 , 0.001256 ,  86
   8.0000 , 0.859625 , 0.001256 ,  87
   8.0000 , 0.859770 , 0.001256 ,  88
   8.0000 , 0.859561 , 0.001256 ,  89
   8.0000 , 0.859680 , 0.001256 ,  90
   8.0000 , 0.859537 , 0.001256 ,  91
   8.0000 , 0.859900 , 0.001256 ,  92
   8.0000 , 0.859646 , 0.001256 ,  93
   8.0000 , 0.859664 , 0.001256 ,  94
   8.0000 , 0.859649 , 0.001256 ,  95
   8.0000 , 0.859687 , 0.001256 ,  96
   8.0000 , 0.859666 , 0.001256 ,  97
   8.0000 , 0.859548 , 0.001256 ,  98
   8.0000 , 0.859621 , 0.001256 ,  99
   8.0000 , 0.859521 , 0.001256 , 100
   8.0623 , 0.860874 , 0.000801 ,   0
   8.0623 , 0.860811 , 0.000801 ,   1
   8.0623 , 0.860761 , 0.000801 ,   2
   8.0623 , 0.860886 , 0.000801 ,   3
   8.0623 , 0.860869 , 0.000801 ,   4
   8.0623 , 0.860835 , 0.000801 ,   5
   8.0623 , 0.860749 , 0.000801 ,   6
   8.0623 , 0.860884 , 0.000801 ,   7
   8.0623 , 0.860867 , 0.000801 ,   8
   8.0623 , 0.861002 , 0.000801 ,   9
   8.0623 , 0.860958 , 0.000801 ,  10
   8.0623 , 0.861077 , 0.000801 ,  11
   8.0623 , 0.860925 , 0.000801 ,  12
   8.0623 , 0.860847 , 0.000801 ,  13
   8.0623 , 0.860924 , 0.000801 ,  14
   8.0623 , 0.860919 , 0.000801 ,  15
   8.0623 , 0.860983 , 0.000801 ,  16
   8.0623 , 0.860795 , 0.000801 ,  17
   8.0623 , 0.860964 , 0.000801 ,  18
   8.0623 , 0.860855 , 0.000801 ,  19
   8.0623 , 0.860973 , 0.000801 ,  20
   8.0623 , 0.860917 , 0.000801 ,  21
   8.0623 , 0.860906 , 0.000801 ,  22
   8.0623 , 0.860831 , 0.000801 ,  23
   8.0623 , 0.860964 , 0.000801 ,  24
   8.0623 , 0.860889 , 0.000801 ,  25
   8.0623 , 0.860759 , 0.000801 ,  26
   8.0623 , 0.860783 , 0.000801 ,  27
   8.0623 , 0.860904 , 0.000801 ,  28
   8.0623 , 0.860898 , 0.000801 ,  29
   8.0623 , 0.860772 , 0.000801 ,  30
   8.0623 , 0.860881 , 0.000801 ,  31
   8.0623 , 0.860755 , 0.000801 ,  32
   8.0623 , 0.860990 , 0.000801 ,  33
   8.0623 , 0.860811 , 0.000801 ,  34
   8.0623 , 0.860682 , 0.000801 ,  35
   8.0623 , 0.860942 , 0.000801 ,  36
   8.0623 , 0.860911 , 0.000801 ,  37
   8.0623 , 0.860833 , 0.000801 ,  38
   8.0623 , 0.860873 , 0.000801 ,  39
   8.0623 , 0.860757 , 0.000801 ,  40
   8.0623 , 0.860885 , 0.000801 ,  41
   8.0623 , 0.860876 , 0.000801 ,  42
   8.0623 , 0.860903 , 0.000801 ,  43
   8.0623 , 0.860829 , 0.000801 ,  44
   8.0623 , 0.860963 , 0.000801 ,  45
   8.0623 , 0.860719 , 0.000801 ,  46
   8.0623 , 0.860912 , 0.000801 ,  47
   8.0623 , 0.861048 , 0.000801 ,  48
   8.0623 , 0.860965 , 0.000801 ,  49
   8.0623 , 0.860878 , 0.000801 ,  50
   8.0623 , 0.860880 , 0.000801 ,  51
   8.0623 , 0.860834 , 0.000801 ,  52
   8.0623 , 0.860914 , 0.000801 ,  53
   8.0623 , 0.860819 , 0.000801 ,  54
   8.0623 , 0.860865 , 0.000801 ,  55
   8.0623 , 0.860956 , 0.000801 ,  56
   8.0623 , 0.860655 , 0.000801 ,  57
   8.0623 , 0.860857 , 0.000801 ,  58
   8.0623 , 0.860913 , 0.000801 ,  59
   8.0623 , 0.860930 , 0.000801 ,  60
   8.0623 , 0.860886 , 0.000801 ,  61
   8.0623 , 0.860888 , 0.000801 ,  62
   8.0623 , 0.860762 , 0.000801 ,  63
   8.0623 , 0.860973 , 0.000801 ,  64
   8.0623 , 0.860922 , 0.000801 ,  65
   8.0623 , 0.860806 , 0.000801 ,  66
   8.0623 , 0.860979 , 0.000801 ,  67
   8.0623 , 0.860942 , 0.000801 ,  68
   8.0623 , 0.860782 , 0.000801 ,  69
   8.0623 , 0.860950 , 0.000801 ,  70
   8.0623 , 0.860868 , 0.000801 ,  71
   8.0623 , 0.860883 , 0.000801 ,  72
   8.0623 , 0.860897 , 0.000801 ,  73
   8.0623 , 0.860730 , 0.000801 ,  74
   8.0623 , 0.860748 , 0.000801 ,  75
   8.0623 , 0.860961 , 0.000801 ,  76
   8.0623 , 0.860848 , 0.000801 ,  77
   8.0623 , 0.860872 , 0.000801 ,  78
   8.0623 , 0.860831 , 0.000801 ,  79
   8.0623 , 0.860843 , 0.000801 ,  80
   8.0623 , 0.860914 , 0.000801 ,  81
   8.0623 , 0.860961 , 0.000801 ,  82
   8.0623 , 0.860891 , 0.000801 ,  83
   8.0623 , 0.860813 , 0.000801 ,  84
   8.0623 , 0.860780 , 0.000801 ,  85
   8.0623 , 0.860938 , 0.000801 ,  86
   8.0623 , 0.860811 , 0.000801 ,  87
   8.0623 , 0.861016 , 0.000801 ,  88
   8.0623 , 0.860856 , 0.000801 ,  89
   8.0623 , 0.860828 , 0.000801 ,  90
   8.0623 , 0.860909 , 0.000801 ,  91
   8.0623 , 0.861008 , 0.000801 ,  92
   8.0623 , 0.860797 , 0.000801 ,  93
   8.0623 , 0.860914 , 0.000801 ,  94
   8.0623 , 0.860852 , 0.000801 ,  95
   8.0623 , 0.860868 , 0.000801 ,  96
   8.0623 , 0.860852 , 0.000801 ,  97
   8.0623 , 0.860978 , 0.000801 ,  98
   8.0623 , 0.860785 , 0.000801 ,  99
   8.0623 , 0.860752 , 0.000801 , 100
   8.1240 , 0.862160 , 0.000840 ,   0
   8.1240 , 0.862214 , 0.000840 ,   1
   8.1240 , 0.862174 , 0.000840 ,   2
   8.1240 , 0.862244 , 0.000840 ,   3
   8.1240 , 0.862291 , 0.000840 ,   4
   8.1240 , 0.862100 , 0.000840 ,   5
   8.1240 , 0.862246 , 0.000840 ,   6
   8.1240 , 0.862283 , 0.000840 ,   7
   8.1240 , 0.862045 , 0.000840 ,   8
   8.1240 , 0.862218 , 0.000840 ,   9
   8.1240 , 0.862164 , 0.000840 ,  10
   8.1240 , 0.862235 , 0.000840 ,  11
   8.1240 , 0.861993 , 0.000840 ,  12
   8.1240 , 0.862095 , 0.000840 ,  13
   8.1240 , 0.862192 , 0.000840 ,  14
   8.1240 , 0.862292 , 0.000840 ,  15
   8.1240 , 0.862144 , 0.000840 ,  16
   8.1240 , 0.862063 , 0.000840 ,  17
   8.1240 , 0.862079 , 0.000840 ,  18
   8.1240 , 0.862214 , 0.000840 ,  19
   8.1240 , 0.862327 , 0.000840 ,  20
   8.1240 , 0.862096 , 0.000840 ,  21
   8.1240 , 0.862153 , 0.000840 ,  22
   8.1240 , 0.862203 , 0.000840 ,  23
   8.1240 , 0.862205 , 0.000840 ,  24
   8.1240 , 0.862147 , 0.000840 ,  25
   8.1240 , 0.862146 , 0.000840 ,  26
   8.1240 , 0.861962 , 0.000840 ,  27
   8.1240 , 0.862297 , 0.000840 ,  28
   8.1240 , 0.862055 , 0.000840 ,  29
   8.1240 , 0.862168 , 0.000840 ,  30
   8.1240 , 0.862104 , 0.000840 ,  31
   8.1240 , 0.862182 , 0.000840 ,  32
   8.1240 , 0.862168 , 0.000840 ,  33
   8.1240 , 0.862167 , 0.000840 ,  34
   8.1240 , 0.862069 , 0.000840 ,  35
   8.1240 , 0.862211 , 0.000840 ,  36
   8.1240 , 0.862030 , 0.000840 ,  37
   8.1240 , 0.862080 , 0.000840 ,  38
   8.1240 , 0.862259 , 0.000840 ,  39
   8.1240 , 0.862217 , 0.000840 ,  40
   8.1240 , 0.862333 , 0.000840 ,  41
   8.1240 , 0.862023 , 0.000840 ,  42
   8.1240 , 0.862199 , 0.000840 ,  43
   8.1240 , 0.862040 , 0.000840 ,  44
   8.1240 , 0.862303 , 0.000840 ,  45
   8.1240 , 0.862202 , 0.000840 ,  46
   8.1240 , 0.862211 , 0.000840 ,  47
   8.1240 , 0.862226 , 0.000840 ,  48
   8.1240 , 0.862171 , 0.000840 ,  49
   8.1240 , 0.861976 , 0.000840 ,  50
   8.1240 , 0.862201 , 0.000840 ,  51
   8.1240 , 0.862122 , 0.000840 ,  52
   8.1240 , 0.862083 , 0.000840 ,  53
   8.1240 , 0.862037 , 0.000840 ,  54
   8.1240 , 0.862244 , 0.000840 ,  55
   8.1240 , 0.862272 , 0.000840 ,  56
   8.1240 , 0.862273 , 0.000840 ,  57
   8.1240 , 0.862210 , 0.000840 ,  58
   8.1240 , 0.862120 , 0.000840 ,  59
   8.1240 , 0.862188 , 0.000840 ,  60
   8.1240 , 0.862128 , 0.000840 ,  61
   8.1240 , 0.862252 , 0.000840 ,  62
   8.1240 , 0.862098 , 0.000840 ,  63
   8.1240 , 0.862216 , 0.000840 ,  64
   8.1240 , 0.862182 , 0.000840 ,  65
   8.1240 , 0.862118 , 0.000840 ,  66
   8.1240 , 0.862131 , 0.000840 ,  67
   8.1240 , 0.862300 , 0.000840 ,  68
   8.1240 , 0.862217 , 0.000840 ,  69
   8.1240 , 0.862015 , 0.000840 ,  70
   8.1240 , 0.862224 , 0.000840 ,  71
   8.1240 , 0.862129 , 0.000840 ,  72
   8.1240 , 0.862090 , 0.000840 ,  73
   8.1240 , 0.862196 , 0.000840 ,  74
   8.1240 , 0.862152 , 0.000840 ,  75
   8.1240 , 0.862185 , 0.000840 ,  76
   8.1240 , 0.862145 , 0.000840 ,  77
   8.1240 , 0.862134 , 0.000840 ,  78
   8.1240 , 0.862325 , 0.000840 ,  79
   8.1240 , 0.862140 , 0.000840 ,  80
   8.1240 , 0.862133 , 0.000840 ,  81
   8.1240 , 0.862112 , 0.000840 ,  82
   8.1240 , 0.862017 , 0.000840 ,  83
   8.1240 , 0.862196 , 0.000840 ,  84
   8.1240 , 0.862085 , 0.000840 ,  85
   8.1240 , 0.862308 , 0.000840 ,  86
   8.1240 , 0.862042 , 0.000840 ,  87
   8.1240 , 0.862105 , 0.000840 ,  88
   8.1240 , 0.862069 , 0.000840 ,  89
   8.1240 , 0.862178 , 0.000840 ,  90
   8.1240 , 0.862089 , 0.000840 ,  91
   8.1240 , 0.862166 , 0.000840 ,  92
   8.1240 , 0.862124 , 0.000840 ,  93
   8.1240 , 0.862172 , 0.000840 ,  94
   8.1240 , 0.862115 , 0.000840 ,  95
   8.1240 , 0.862110 , 0.000840 ,  96
   8.1240 , 0.862294 , 0.000840 ,  97
   8.1240 , 0.862107 , 0.000840 ,  98
   8.1240 , 0.862125 , 0.000840 ,  99
   8.1240 , 0.862131 , 0.000840 , 100
   8.1854 , 0.864411 , 0.001287 ,   0
   8.1854 , 0.864324 , 0.001287 ,   1
   8.1854 , 0.864074 , 0.001287 ,   2
   8.1854 , 0.864268 , 0.001287 ,   3
   8.1854 , 0.864432 , 0.001287 ,   4
   8.1854 , 0.864413 , 0.001287 ,   5
   8.1854 , 0.864612 , 0.001287 ,   6
   8.1854 , 0.864257 , 0.001287 ,   7
   8.1854 , 0.864572 , 0.001287 ,   8
   8.1854 , 0.864349 , 0.001287 ,   9
   8.1854 , 0.864395 , 0.001287 ,  10
   8.1854 , 0.864544 , 0.001287 ,  11
   8.1854 , 0.864380 , 0.001287 ,  12
   8.1854 , 0.864459 , 0.001287 ,  13
   8.1854 , 0.864775 , 0.001287 ,  14
   8.1854 , 0.864488 , 0.001287 ,  15
   8.1854 , 0.864456 , 0.001287 ,  16
   8.1854 , 0.864151 , 0.001287 ,  17
   8.1854 , 0.864282 , 0.001287 ,  18
   8.1854 , 0.864509 , 0.001287 ,  19
   8.1854 , 0.864596 , 0.001287 ,  20
   8.1854 , 0.864228 , 0.001287 ,  21
   8.1854 , 0.864394 , 0.001287 ,  22
   8.1854 , 0.864300 , 0.001287 ,  23
   8.1854 , 0.864382 , 0.001287 ,  24
   8.1854 , 0.864333 , 0.001287 ,  25
   8.1854 , 0.864162 , 0.001287 ,  26
   8.1854 , 0.864354 , 0.001287 ,  27
   8.1854 , 0.864158 , 0.001287 ,  28
   8.1854 , 0.864346 , 0.001287 ,  29
   8.1854 , 0.864577 , 0.001287 ,  30
   8.1854 , 0.864336 , 0.001287 ,  31
   8.1854 , 0.864298 , 0.001287 ,  32
   8.1854 , 0.864302 , 0.001287 ,  33
   8.1854 , 0.864270 , 0.001287 ,  34
   8.1854 , 0.864392 , 0.001287 ,  35
   8.1854 , 0.864479 , 0.001287 ,  36
   8.1854 , 0.864450 , 0.001287 ,  37
   8.1854 , 0.864513 , 0.001287 ,  38
   8.1854 , 0.864498 , 0.001287 ,  39
   8.1854 , 0.864533 , 0.001287 ,  40
   8.1854 , 0.864247 , 0.001287 ,  41
   8.1854 , 0.864442 , 0.001287 ,  42
   8.1854 , 0.864372 , 0.001287 ,  43
   8.1854 , 0.864331 , 0.001287 ,  44
   8.1854 , 0.864362 , 0.001287 ,  45
   8.1854 , 0.864416 , 0.001287 ,  46
   8.1854 , 0.864349 , 0.001287 ,  47
   8.1854 , 0.864405 , 0.001287 ,  48
   8.1854 , 0.864342 , 0.001287 ,  49
   8.1854 , 0.864485 , 0.001287 ,  50
   8.1854 , 0.864489 , 0.001287 ,  51
   8.1854 , 0.864604 , 0.001287 ,  52
   8.1854 , 0.864343 , 0.001287 ,  53
   8.1854 , 0.864453 , 0.001287 ,  54
   8.1854 , 0.864612 , 0.001287 ,  55
   8.1854 , 0.864534 , 0.001287 ,  56
   8.1854 , 0.864504 , 0.001287 ,  57
   8.1854 , 0.864466 , 0.001287 ,  58
   8.1854 , 0.864312 , 0.001287 ,  59
   8.1854 , 0.864537 , 0.001287 ,  60
   8.1854 , 0.864277 , 0.001287 ,  61
   8.1854 , 0.864415 , 0.001287 ,  62
   8.1854 , 0.864611 , 0.001287 ,  63
   8.1854 , 0.864257 , 0.001287 ,  64
   8.1854 , 0.864551 , 0.001287 ,  65
   8.1854 , 0.864408 , 0.001287 ,  66
   8.1854 , 0.864450 , 0.001287 ,  67
   8.1854 , 0.864106 , 0.001287 ,  68
   8.1854 , 0.864327 , 0.001287 ,  69
   8.1854 , 0.864373 , 0.001287 ,  70
   8.1854 , 0.864389 , 0.001287 ,  71
   8.1854 , 0.864468 , 0.001287 ,  72
   8.1854 , 0.864521 , 0.001287 ,  73
   8.1854 , 0.864341 , 0.001287 ,  74
   8.1854 , 0.864264 , 0.001287 ,  75
   8.1854 , 0.864432 , 0.001287 ,  76
   8.1854 , 0.864422 , 0.001287 ,  77
   8.1854 , 0.864277 , 0.001287 ,  78
   8.1854 , 0.864437 , 0.001287 ,  79
   8.1854 , 0.864471 , 0.001287 ,  80
   8.1854 , 0.864357 , 0.001287 ,  81
   8.1854 , 0.864404 , 0.001287 ,  82
   8.1854 , 0.864343 , 0.001287 ,  83
   8.1854 , 0.864499 , 0.001287 ,  84
   8.1854 , 0.864556 , 0.001287 ,  85
   8.1854 , 0.864549 , 0.001287 ,  86
   8.1854 , 0.864393 , 0.001287 ,  87
   8.1854 , 0.864569 , 0.001287 ,  88
   8.1854 , 0.864441 , 0.001287 ,  89
   8.1854 , 0.864377 , 0.001287 ,  90
   8.1854 , 0.864521 , 0.001287 ,  91
   8.1854 , 0.864280 , 0.001287 ,  92
   8.1854 , 0.864567 , 0.001287 ,  93
   8.1854 , 0.864251 , 0.001287 ,  94
   8.1854 , 0.864359 , 0.001287 ,  95
   8.1854 , 0.864830 , 0.001287 ,  96
   8.1854 , 0.864458 , 0.001287 ,  97
   8.1854 , 0.864542 , 0.001287 ,  98
   8.1854 , 0.864351 , 0.001287 ,  99
   8.1854 , 0.864441 , 0.001287 , 100
   8.2462 , 0.864378 , 0.000999 ,   0
   8.2462 , 0.864345 , 0.000999 ,   1
   8.2462 , 0.864509 , 0.000999 ,   2
   8.2462 , 0.864399 , 0.000999 ,   3
   8.2462 , 0.864390 , 0.000999 ,   4
   8.2462 , 0.864327 , 0.000999 ,   5
   8.2462 , 0.864334 , 0.000999 ,   6
   8.2462 , 0.864261 , 0.000999 ,   7
   8.2462 , 0.864323 , 0.000999 ,   8
   8.2462 , 0.864441 , 0.000999 ,   9
   8.2462 , 0.864408 , 0.000999 ,  10
   8.2462 , 0.864332 , 0.000999 ,  11
   8.2462 , 0.864384 , 0.000999 ,  12
   8.2462 , 0.864492 , 0.000999 ,  13
   8.2462 , 0.864344 , 0.000999 ,  14
   8.2462 , 0.864426 , 0.000999 ,  15
   8.2462 , 0.864443 , 0.000999 ,  16
   8.2462 , 0.864166 , 0.000999 ,  17
   8.2462 , 0.864369 , 0.000999 ,  18
   8.2462 , 0.864327 , 0.000999 ,  19
   8.2462 , 0.864401 , 0.000999 ,  20
   8.2462 , 0.864299 , 0.000999 ,  21
   8.2462 , 0.864386 , 0.000999 ,  22
   8.2462 , 0.864336 , 0.000999 ,  23
   8.2462 , 0.864369 , 0.000999 ,  24
   8.2462 , 0.864252 , 0.000999 ,  25
   8.2462 , 0.864103 , 0.000999 ,  26
   8.2462 , 0.864356 , 0.000999 ,  27
   8.2462 , 0.864317 , 0.000999 ,  28
   8.2462 , 0.864281 , 0.000999 ,  29
   8.2462 , 0.864402 , 0.000999 ,  30
   8.2462 , 0.864470 , 0.000999 ,  31
   8.2462 , 0.864362 , 0.000999 ,  32
   8.2462 , 0.864574 , 0.000999 ,  33
   8.2462 , 0.864414 , 0.000999 ,  34
   8.2462 , 0.864288 , 0.000999 ,  35
   8.2462 , 0.864426 , 0.000999 ,  36
   8.2462 , 0.864466 , 0.000999 ,  37
   8.2462 , 0.864388 , 0.000999 ,  38
   8.2462 , 0.864330 , 0.000999 ,  39
   8.2462 , 0.864401 , 0.000999 ,  40
   8.2462 , 0.864453 , 0.000999 ,  41
   8.2462 , 0.864330 , 0.000999 ,  42
   8.2462 , 0.864419 , 0.000999 ,  43
   8.2462 , 0.864389 , 0.000999 ,  44
   8.2462 , 0.864583 , 0.000999 ,  45
   8.2462 , 0.864239 , 0.000999 ,  46
   8.2462 , 0.864364 , 0.000999 ,  47
   8.2462 , 0.864398 , 0.000999 ,  48
   8.2462 , 0.864211 , 0.000999 ,  49
   8.2462 , 0.864138 , 0.000999 ,  50
   8.2462 , 0.864408 , 0.000999 ,  51
   8.2462 , 0.864477 , 0.000999 ,  52
   8.2462 , 0.864370 , 0.000999 ,  53
   8.2462 , 0.864190 , 0.000999 ,  54
   8.2462 , 0.864314 , 0.000999 ,  55
   8.2462 , 0.864606 , 0.000999 ,  56
   8.2462 , 0.864466 , 0.000999 ,  57
   8.2462 , 0.864368 , 0.000999 ,  58
   8.2462 , 0.864253 , 0.000999 ,  59
   8.2462 , 0.864429 , 0.000999 ,  60
   8.2462 , 0.864416 , 0.000999 ,  61
   8.2462 , 0.864361 , 0.000999 ,  62
   8.2462 , 0.864663 , 0.000999 ,  63
   8.2462 , 0.864346 , 0.000999 ,  64
   8.2462 , 0.864226 , 0.000999 ,  65
   8.2462 , 0.864532 , 0.000999 ,  66
   8.2462 , 0.864388 , 0.000999 ,  67
   8.2462 , 0.864370 , 0.000999 ,  68
   8.2462 , 0.864422 , 0.000999 ,  69
   8.2462 , 0.864342 , 0.000999 ,  70
   8.2462 , 0.864188 , 0.000999 ,  71
   8.2462 , 0.864470 , 0.000999 ,  72
   8.2462 , 0.864446 , 0.000999 ,  73
   8.2462 , 0.864260 , 0.000999 ,  74
   8.2462 , 0.864331 , 0.000999 ,  75
   8.2462 , 0.864417 , 0.000999 ,  76
   8.2462 , 0.864401 , 0.000999 ,  77
   8.2462 , 0.864217 , 0.000999 ,  78
   8.2462 , 0.864594 , 0.000999 ,  79
   8.2462 , 0.864481 , 0.000999 ,  80
   8.2462 , 0.864468 , 0.000999 ,  81
   8.2462 , 0.864316 , 0.000999 ,  82
   8.2462 , 0.864375 , 0.000999 ,  83
   8.2462 , 0.864397 , 0.000999 ,  84
   8.2462 , 0.864463 , 0.000999 ,  85
   8.2462 , 0.864381 , 0.000999 ,  86
   8.2462 , 0.864326 , 0.000999 ,  87
   8.2462 , 0.864389 , 0.000999 ,  88
   8.2462 , 0.864348 , 0.000999 ,  89
   8.2462 , 0.864467 , 0.000999 ,  90
   8.2462 , 0.864404 , 0.000999 ,  91
   8.2462 , 0.864371 , 0.000999 ,  92
   8.2462 , 0.864328 , 0.000999 ,  93
   8.2462 , 0.864625 , 0.000999 ,  94
   8.2462 , 0.864336 , 0.000999 ,  95
   8.2462 , 0.864395 , 0.000999 ,  96
   8.2462 , 0.864338 , 0.000999 ,  97
   8.2462 , 0.864482 , 0.000999 ,  98
   8.2462 , 0.864254 , 0.000999 ,  99
   8.2462 , 0.864342 , 0.000999 , 100
   8.3066 , 0.866626 , 0.000994 ,   0
   8.3066 , 0.866548 , 0.000994 ,   1
   8.3066 , 0.866666 , 0.000994 ,   2
   8.3066 , 0.866508 , 0.000994 ,   3
   8.3066 , 0.866643 , 0.000994 ,   4
   8.3066 , 0.866630 , 0.000994 ,   5
   8.3066 , 0.866578 , 0.000994 ,   6
   8.3066 , 0.866573 , 0.000994 ,   7
   8.3066 , 0.866573 , 0.000994 ,   8
   8.3066 , 0.866697 , 0.000994 ,   9
   8.3066 , 0.866706 , 0.000994 ,  10
   8.3066 , 0.866743 , 0.000994 ,  11
   8.3066 , 0.866593 , 0.000994 ,  12
   8.3066 , 0.866457 , 0.000994 ,  13
   8.3066 , 0.866618 , 0.000994 ,  14
   8.3066 , 0.866804 , 0.000994 ,  15
   8.3066 , 0.866637 , 0.000994 ,  16
   8.3066 , 0.866496 , 0.000994 ,  17
   8.3066 , 0.866612 , 0.000994 ,  18
   8.3066 , 0.866625 , 0.000994 ,  19
   8.3066 , 0.866836 , 0.000994 ,  20
   8.3066 , 0.866642 , 0.000994 ,  21
   8.3066 , 0.866855 , 0.000994 ,  22
   8.3066 , 0.866753 , 0.000994 ,  23
   8.3066 , 0.866474 , 0.000994 ,  24
   8.3066 , 0.866496 , 0.000994 ,  25
   8.3066 , 0.866628 , 0.000994 ,  26
   8.3066 , 0.866587 , 0.000994 ,  27
   8.3066 , 0.866436 , 0.000994 ,  28
   8.3066 , 0.866636 , 0.000994 ,  29
   8.3066 , 0.866582 , 0.000994 ,  30
   8.3066 , 0.866712 , 0.000994 ,  31
   8.3066 , 0.866784 , 0.000994 ,  32
   8.3066 , 0.866602 , 0.000994 ,  33
   8.3066 , 0.866501 , 0.000994 ,  34
   8.3066 , 0.866672 , 0.000994 ,  35
   8.3066 , 0.866521 , 0.000994 ,  36
   8.3066 , 0.866609 , 0.000994 ,  37
   8.3066 , 0.866710 , 0.000994 ,  38
   8.3066 , 0.866614 , 0.000994 ,  39
   8.3066 , 0.866608 , 0.000994 ,  40
   8.3066 , 0.866677 , 0.000994 ,  41
   8.3066 , 0.866453 , 0.000994 ,  42
   8.3066 , 0.866815 , 0.000994 ,  43
   8.3066 , 0.866816 , 0.000994 ,  44
   8.3066 , 0.866712 , 0.000994 ,  45
   8.3066 , 0.866729 , 0.000994 ,  46
   8.3066 , 0.866642 , 0.000994 ,  47
   8.3066 , 0.866575 , 0.000994 ,  48
   8.3066 , 0.866560 , 0.000994 ,  49
   8.3066 , 0.866485 , 0.000994 ,  50
   8.3066 , 0.866585 , 0.000994 ,  51
   8.3066 , 0.866735 , 0.000994 ,  52
   8.3066 , 0.866633 , 0.000994 ,  53
   8.3066 , 0.866643 , 0.000994 ,  54
   8.3066 , 0.866585 , 0.000994 ,  55
   8.3066 , 0.866776 , 0.000994 ,  56
   8.3066 , 0.866623 , 0.000994 ,  57
   8.3066 , 0.866693 , 0.000994 ,  58
   8.3066 , 0.866773 , 0.000994 ,  59
   8.3066 , 0.866594 , 0.000994 ,  60
   8.3066 , 0.866551 , 0.000994 ,  61
   8.3066 , 0.866701 , 0.000994 ,  62
   8.3066 , 0.866570 , 0.000994 ,  63
   8.3066 , 0.866463 , 0.000994 ,  64
   8.3066 , 0.866466 , 0.000994 ,  65
   8.3066 , 0.866555 , 0.000994 ,  66
   8.3066 , 0.866594 , 0.000994 ,  67
   8.3066 , 0.866659 , 0.000994 ,  68
   8.3066 , 0.866610 , 0.000994 ,  69
   8.3066 , 0.866565 , 0.000994 ,  70
   8.3066 , 0.866528 , 0.000994 ,  71
   8.3066 , 0.866768 , 0.000994 ,  72
   8.3066 , 0.866677 , 0.000994 ,  73
   8.3066 , 0.866509 , 0.000994 ,  74
   8.3066 , 0.866419 , 0.000994 ,  75
   8.3066 , 0.866657 , 0.000994 ,  76
   8.3066 , 0.866659 , 0.000994 ,  77
   8.3066 , 0.866569 , 0.000994 ,  78
   8.3066 , 0.866650 , 0.000994 ,  79
   8.3066 , 0.866639 , 0.000994 ,  80
   8.3066 , 0.866693 , 0.000994 ,  81
   8.3066 , 0.866447 , 0.000994 ,  82
   8.3066 , 0.866662 , 0.000994 ,  83
   8.3066 , 0.866613 , 0.000994 ,  84
   8.3066 , 0.866692 , 0.000994 ,  85
   8.3066 , 0.866514 , 0.000994 ,  86
   8.3066 , 0.866690 , 0.000994 ,  87
   8.3066 , 0.866886 , 0.000994 ,  88
   8.3066 , 0.866629 , 0.000994 ,  89
   8.3066 , 0.866587 , 0.000994 ,  90
   8.3066 , 0.866688 , 0.000994 ,  91
   8.3066 , 0.866450 , 0.000994 ,  92
   8.3066 , 0.866608 , 0.000994 ,  93
   8.3066 , 0.866656 , 0.000994 ,  94
   8.3066 , 0.866784 , 0.000994 ,  95
   8.3066 , 0.866701 , 0.000994 ,  96
   8.3066 , 0.866587 , 0.000994 ,  97
   8.3066 , 0.866676 , 0.000994 ,  98
   8.3066 , 0.866547 , 0.000994 ,  99
   8.3066 , 0.866608 , 0.000994 , 100
   8.3666 , 0.867759 , 0.001227 ,   0
   8.3666 , 0.867646 , 0.001227 ,   1
   8.3666 , 0.867635 , 0.001227 ,   2
   8.3666 , 0.867576 , 0.001227 ,   3
   8.3666 , 0.867770 , 0.001227 ,   4
   8.3666 , 0.867909 , 0.001227 ,   5
   8.3666 , 0.867769 , 0.001227 ,   6
   8.3666 , 0.867807 , 0.001227 ,   7
   8.3666 , 0.867775 , 0.001227 ,   8
   8.3666 , 0.867602 , 0.001227 ,   9
   8.3666 , 0.867738 , 0.001227 ,  10
   8.3666 , 0.867855 , 0.001227 ,  11
   8.3666 , 0.867663 , 0.001227 ,  12
   8.3666 , 0.867536 , 0.001227 ,  13
   8.3666 , 0.867526 , 0.001227 ,  14
   8.3666 , 0.867881 , 0.001227 ,  15
   8.3666 , 0.867822 , 0.001227 ,  16
   8.3666 , 0.867802 , 0.001227 ,  17
   8.3666 , 0.867658 , 0.001227 ,  18
   8.3666 , 0.867721 , 0.001227 ,  19
   8.3666 , 0.867903 , 0.001227 ,  20
   8.3666 , 0.867794 , 0.001227 ,  21
   8.3666 , 0.867878 , 0.001227 ,  22
   8.3666 , 0.867634 , 0.001227 ,  23
   8.3666 , 0.867703 , 0.001227 ,  24
   8.3666 , 0.867880 , 0.001227 ,  25
   8.3666 , 0.867400 , 0.001227 ,  26
   8.3666 , 0.867670 , 0.001227 ,  27
   8.3666 , 0.867694 , 0.001227 ,  28
   8.3666 , 0.867684 , 0.001227 ,  29
   8.3666 , 0.867827 , 0.001227 ,  30
   8.3666 , 0.867838 , 0.001227 ,  31
   8.3666 , 0.867731 , 0.001227 ,  32
   8.3666 , 0.867716 , 0.001227 ,  33
   8.3666 , 0.867656 , 0.001227 ,  34
   8.3666 , 0.867543 , 0.001227 ,  35
   8.3666 , 0.868027 , 0.001227 ,  36
   8.3666 , 0.867749 , 0.001227 ,  37
   8.3666 , 0.867747 , 0.001227 ,  38
   8.3666 , 0.867837 , 0.001227 ,  39
   8.3666 , 0.867955 , 0.001227 ,  40
   8.3666 , 0.867806 , 0.001227 ,  41
   8.3666 , 0.867762 , 0.001227 ,  42
   8.3666 , 0.867799 , 0.001227 ,  43
   8.3666 , 0.867657 , 0.001227 ,  44
   8.3666 , 0.867895 , 0.001227 ,  45
   8.3666 , 0.867714 , 0.001227 ,  46
   8.3666 , 0.867838 , 0.001227 ,  47
   8.3666 , 0.867739 , 0.001227 ,  48
   8.3666 , 0.867687 , 0.001227 ,  49
   8.3666 , 0.867540 , 0.001227 ,  50
   8.3666 , 0.867910 , 0.001227 ,  51
   8.3666 , 0.867753 , 0.001227 ,  52
   8.3666 , 0.867883 , 0.001227 ,  53
   8.3666 , 0.867789 , 0.001227 ,  54
   8.3666 , 0.867931 , 0.001227 ,  55
   8.3666 , 0.867992 , 0.001227 ,  56
   8.3666 , 0.867578 , 0.001227 ,  57
   8.3666 , 0.867707 , 0.001227 ,  58
   8.3666 , 0.867745 , 0.001227 ,  59
   8.3666 , 0.867749 , 0.001227 ,  60
   8.3666 , 0.867721 , 0.001227 ,  61
   8.3666 , 0.867756 , 0.001227 ,  62
   8.3666 , 0.867825 , 0.001227 ,  63
   8.3666 , 0.867747 , 0.001227 ,  64
   8.3666 , 0.867655 , 0.001227 ,  65
   8.3666 , 0.867835 , 0.001227 ,  66
   8.3666 , 0.867916 , 0.001227 ,  67
   8.3666 , 0.867727 , 0.001227 ,  68
   8.3666 , 0.867544 , 0.001227 ,  69
   8.3666 , 0.867752 , 0.001227 ,  70
   8.3666 , 0.867608 , 0.001227 ,  71
   8.3666 , 0.867938 , 0.001227 ,  72
   8.3666 , 0.867793 , 0.001227 ,  73
   8.3666 , 0.867639 , 0.001227 ,  74
   8.3666 , 0.867589 , 0.001227 ,  75
   8.3666 , 0.867923 , 0.001227 ,  76
   8.3666 , 0.867892 , 0.001227 ,  77
   8.3666 , 0.867675 , 0.001227 ,  78
   8.3666 , 0.867933 , 0.001227 ,  79
   8.3666 , 0.867678 , 0.001227 ,  80
   8.3666 , 0.867932 , 0.001227 ,  81
   8.3666 , 0.867704 , 0.001227 ,  82
   8.3666 , 0.867878 , 0.001227 ,  83
   8.3666 , 0.867908 , 0.001227 ,  84
   8.3666 , 0.867917 , 0.001227 ,  85
   8.3666 , 0.867950 , 0.001227 ,  86
   8.3666 , 0.867784 , 0.001227 ,  87
   8.3666 , 0.867912 , 0.001227 ,  88
   8.3666 , 0.867674 , 0.001227 ,  89
   8.3666 , 0.867534 , 0.001227 ,  90
   8.3666 , 0.867987 , 0.001227 ,  91
   8.3666 , 0.867734 , 0.001227 ,  92
   8.3666 , 0.867707 , 0.001227 ,  93
   8.3666 , 0.867819 , 0.001227 ,  94
   8.3666 , 0.867635 , 0.001227 ,  95
   8.3666 , 0.867677 , 0.001227 ,  96
   8.3666 , 0.867782 , 0.001227 ,  97
   8.3666 , 0.867784 , 0.001227 ,  98
   8.3666 , 0.867701 , 0.001227 ,  99
   8.3666 , 0.867746 , 0.001227 , 100
   8.4853 , 0.872006 , 0.001150 ,   0
   8.4853 , 0.872057 , 0.001150 ,   1
   8.4853 , 0.871846 , 0.001150 ,   2
   8.4853 , 0.871811 , 0.001150 ,   3
   8.4853 , 0.872106 , 0.001150 ,   4
   8.4853 , 0.871816 , 0.001150 ,   5
   8.4853 , 0.872035 , 0.001150 ,   6
   8.4853 , 0.872084 , 0.001150 ,   7
   8.4853 , 0.872204 , 0.001150 ,   8
   8.4853 , 0.872088 , 0.001150 ,   9
   8.4853 , 0.871910 , 0.001150 ,  10
   8.4853 , 0.872124 , 0.001150 ,  11
   8.4853 , 0.871788 , 0.001150 ,  12
   8.4853 , 0.871762 , 0.001150 ,  13
   8.4853 , 0.871708 , 0.001150 ,  14
   8.4853 , 0.872037 , 0.001150 ,  15
   8.4853 , 0.872020 , 0.001150 ,  16
   8.4853 , 0.872013 , 0.001150 ,  17
   8.4853 , 0.871825 , 0.001150 ,  18
   8.4853 , 0.871935 , 0.001150 ,  19
   8.4853 , 0.872103 , 0.001150 ,  20
   8.4853 , 0.871987 , 0.001150 ,  21
   8.4853 , 0.872078 , 0.001150 ,  22
   8.4853 , 0.871877 , 0.001150 ,  23
   8.4853 , 0.871842 , 0.001150 ,  24
   8.4853 , 0.871982 , 0.001150 ,  25
   8.4853 , 0.871637 , 0.001150 ,  26
   8.4853 , 0.872052 , 0.001150 ,  27
   8.4853 , 0.872001 , 0.001150 ,  28
   8.4853 , 0.872010 , 0.001150 ,  29
   8.4853 , 0.872023 , 0.001150 ,  30
   8.4853 , 0.872035 , 0.001150 ,  31
   8.4853 , 0.871942 , 0.001150 ,  32
   8.4853 , 0.872094 , 0.001150 ,  33
   8.4853 , 0.872103 , 0.001150 ,  34
   8.4853 , 0.872049 , 0.001150 ,  35
   8.4853 , 0.871986 , 0.001150 ,  36
   8.4853 , 0.871909 , 0.001150 ,  37
   8.4853 , 0.871856 , 0.001150 ,  38
   8.4853 , 0.871948 , 0.001150 ,  39
   8.4853 , 0.872342 , 0.001150 ,  40
   8.4853 , 0.871933 , 0.001150 ,  41
   8.4853 , 0.872129 , 0.001150 ,  42
   8.4853 , 0.872031 , 0.001150 ,  43
   8.4853 , 0.872145 , 0.001150 ,  44
   8.4853 , 0.872014 , 0.001150 ,  45
   8.4853 , 0.871999 , 0.001150 ,  46
   8.4853 , 0.872090 , 0.001150 ,  47
   8.4853 , 0.872084 , 0.001150 ,  48
   8.4853 , 0.871945 , 0.001150 ,  49
   8.4853 , 0.871989 , 0.001150 ,  50
   8.4853 , 0.872099 , 0.001150 ,  51
   8.4853 , 0.872165 , 0.001150 ,  52
   8.4853 , 0.871826 , 0.001150 ,  53
   8.4853 , 0.872085 , 0.001150 ,  54
   8.4853 , 0.872168 , 0.001150 ,  55
   8.4853 , 0.872118 , 0.001150 ,  56
   8.4853 , 0.872064 , 0.001150 ,  57
   8.4853 , 0.872260 , 0.001150 ,  58
   8.4853 , 0.871935 , 0.001150 ,  59
   8.4853 , 0.872098 , 0.001150 ,  60
   8.4853 , 0.872037 , 0.001150 ,  61
   8.4853 , 0.871983 , 0.001150 ,  62
   8.4853 , 0.872126 , 0.001150 ,  63
   8.4853 , 0.871946 , 0.001150 ,  64
   8.4853 , 0.872146 , 0.001150 ,  65
   8.4853 , 0.871904 , 0.001150 ,  66
   8.4853 , 0.872144 , 0.001150 ,  67
   8.4853 , 0.871938 , 0.001150 ,  68
   8.4853 , 0.871990 , 0.001150 ,  69
   8.4853 , 0.872024 , 0.001150 ,  70
   8.4853 , 0.872045 , 0.001150 ,  71
   8.4853 , 0.871929 , 0.001150 ,  72
   8.4853 , 0.871891 , 0.001150 ,  73
   8.4853 , 0.871836 , 0.001150 ,  74
   8.4853 , 0.871955 , 0.001150 ,  75
   8.4853 , 0.872005 , 0.001150 ,  76
   8.4853 , 0.872002 , 0.001150 ,  77
   8.4853 , 0.871879 , 0.001150 ,  78
   8.4853 , 0.872062 , 0.001150 ,  79
   8.4853 , 0.872034 , 0.001150 ,  80
   8.4853 , 0.871927 , 0.001150 ,  81
   8.4853 , 0.872037 , 0.001150 ,  82
   8.4853 , 0.872068 , 0.001150 ,  83
   8.4853 , 0.872018 , 0.001150 ,  84
   8.4853 , 0.872033 , 0.001150 ,  85
   8.4853 , 0.872171 , 0.001150 ,  86
   8.4853 , 0.872110 , 0.001150 ,  87
   8.4853 , 0.871974 , 0.001150 ,  88
   8.4853 , 0.872020 , 0.001150 ,  89
   8.4853 , 0.872091 , 0.001150 ,  90
   8.4853 , 0.872180 , 0.001150 ,  91
   8.4853 , 0.871991 , 0.001150 ,  92
   8.4853 , 0.871894 , 0.001150 ,  93
   8.4853 , 0.872021 , 0.001150 ,  94
   8.4853 , 0.871926 , 0.001150 ,  95
   8.4853 , 0.872068 , 0.001150 ,  96
   8.4853 , 0.871941 , 0.001150 ,  97
   8.4853 , 0.872055 , 0.001150 ,  98
   8.4853 , 0.871899 , 0.001150 ,  99
   8.4853 , 0.872052 , 0.001150 , 100
   8.5440 , 0.872015 , 0.001171 ,   0
   8.5440 , 0.871894 , 0.001171 ,   1
   8.5440 , 0.871882 , 0.001171 ,   2
   8.5440 , 0.871882 , 0.001171 ,   3
   8.5440 , 0.872127 , 0.001171 ,   4
   8.5440 , 0.872059 , 0.001171 ,   5
   8.5440 , 0.871945 , 0.001171 ,   6
   8.5440 , 0.872110 , 0.001171 ,   7
   8.5440 , 0.872094 , 0.001171 ,   8
   8.5440 , 0.871723 , 0.001171 ,   9
   8.5440 , 0.871940 , 0.001171 ,  10
   8.5440 , 0.872184 , 0.001171 ,  11
   8.5440 , 0.871973 , 0.001171 ,  12
   8.5440 , 0.871999 , 0.001171 ,  13
   8.5440 , 0.871986 , 0.001171 ,  14
   8.5440 , 0.872077 , 0.001171 ,  15
   8.5440 , 0.872153 , 0.001171 ,  16
   8.5440 , 0.871845 , 0.001171 ,  17
   8.5440 , 0.871847 , 0.001171 ,  18
   8.5440 , 0.871929 , 0.001171 ,  19
   8.5440 , 0.872131 , 0.001171 ,  20
   8.5440 , 0.872139 , 0.001171 ,  21
   8.5440 , 0.871873 , 0.001171 ,  22
   8.5440 , 0.872012 , 0.001171 ,  23
   8.5440 , 0.872090 , 0.001171 ,  24
   8.5440 , 0.871970 , 0.001171 ,  25
   8.5440 , 0.871885 , 0.001171 ,  26
   8.5440 , 0.871901 , 0.001171 ,  27
   8.5440 , 0.872077 , 0.001171 ,  28
   8.5440 , 0.871936 , 0.001171 ,  29
   8.5440 , 0.871890 , 0.001171 ,  30
   8.5440 , 0.872060 , 0.001171 ,  31
   8.5440 , 0.871977 , 0.001171 ,  32
   8.5440 , 0.871994 , 0.001171 ,  33
   8.5440 , 0.872109 , 0.001171 ,  34
   8.5440 , 0.871967 , 0.001171 ,  35
   8.5440 , 0.872085 , 0.001171 ,  36
   8.5440 , 0.872102 , 0.001171 ,  37
   8.5440 , 0.871864 , 0.001171 ,  38
   8.5440 , 0.872077 , 0.001171 ,  39
   8.5440 , 0.872132 , 0.001171 ,  40
   8.5440 , 0.871953 , 0.001171 ,  41
   8.5440 , 0.872287 , 0.001171 ,  42
   8.5440 , 0.872099 , 0.001171 ,  43
   8.5440 , 0.871972 , 0.001171 ,  44
   8.5440 , 0.872189 , 0.001171 ,  45
   8.5440 , 0.871767 , 0.001171 ,  46
   8.5440 , 0.872202 , 0.001171 ,  47
   8.5440 , 0.872101 , 0.001171 ,  48
   8.5440 , 0.871927 , 0.001171 ,  49
   8.5440 , 0.872019 , 0.001171 ,  50
   8.5440 , 0.872245 , 0.001171 ,  51
   8.5440 , 0.872206 , 0.001171 ,  52
   8.5440 , 0.871788 , 0.001171 ,  53
   8.5440 , 0.871955 , 0.001171 ,  54
   8.5440 , 0.871941 , 0.001171 ,  55
   8.5440 , 0.872101 , 0.001171 ,  56
   8.5440 , 0.872155 , 0.001171 ,  57
   8.5440 , 0.872134 , 0.001171 ,  58
   8.5440 , 0.871951 , 0.001171 ,  59
   8.5440 , 0.871864 , 0.001171 ,  60
   8.5440 , 0.872005 , 0.001171 ,  61
   8.5440 , 0.872383 , 0.001171 ,  62
   8.5440 , 0.871957 , 0.001171 ,  63
   8.5440 , 0.871968 , 0.001171 ,  64
   8.5440 , 0.872057 , 0.001171 ,  65
   8.5440 , 0.872045 , 0.001171 ,  66
   8.5440 , 0.871913 , 0.001171 ,  67
   8.5440 , 0.871901 , 0.001171 ,  68
   8.5440 , 0.871963 , 0.001171 ,  69
   8.5440 , 0.872011 , 0.001171 ,  70
   8.5440 , 0.872018 , 0.001171 ,  71
   8.5440 , 0.871999 , 0.001171 ,  72
   8.5440 , 0.872051 , 0.001171 ,  73
   8.5440 , 0.872033 , 0.001171 ,  74
   8.5440 , 0.871897 , 0.001171 ,  75
   8.5440 , 0.872120 , 0.001171 ,  76
   8.5440 , 0.871930 , 0.001171 ,  77
   8.5440 , 0.871844 , 0.001171 ,  78
   8.5440 , 0.871915 , 0.001171 ,  79
   8.5440 , 0.872161 , 0.001171 ,  80
   8.5440 , 0.872037 , 0.001171 ,  81
   8.5440 , 0.871805 , 0.001171 ,  82
   8.5440 , 0.872193 , 0.001171 ,  83
   8.5440 , 0.872062 , 0.001171 ,  84
   8.5440 , 0.872141 , 0.001171 ,  85
   8.5440 , 0.872090 , 0.001171 ,  86
   8.5440 , 0.871921 , 0.001171 ,  87
   8.5440 , 0.872086 , 0.001171 ,  88
   8.5440 , 0.872092 , 0.001171 ,  89
   8.5440 , 0.872010 , 0.001171 ,  90
   8.5440 , 0.872061 , 0.001171 ,  91
   8.5440 , 0.872008 , 0.001171 ,  92
   8.5440 , 0.872195 , 0.001171 ,  93
   8.5440 , 0.871999 , 0.001171 ,  94
   8.5440 , 0.871908 , 0.001171 ,  95
   8.5440 , 0.872006 , 0.001171 ,  96
   8.5440 , 0.871937 , 0.001171 ,  97
   8.5440 , 0.871918 , 0.001171 ,  98
   8.5440 , 0.872014 , 0.001171 ,  99
   8.5440 , 0.872074 , 0.001171 , 100
   8.6023 , 0.873730 , 0.001085 ,   0
   8.6023 , 0.873624 , 0.001085 ,   1
   8.6023 , 0.873609 , 0.001085 ,   2
   8.6023 , 0.873621 , 0.001085 ,   3
   8.6023 , 0.873639 , 0.001085 ,   4
   8.6023 , 0.873858 , 0.001085 ,   5
   8.6023 , 0.873665 , 0.001085 ,   6
   8.6023 , 0.873574 , 0.001085 ,   7
   8.6023 , 0.873759 , 0.001085 ,   8
   8.6023 , 0.873741 , 0.001085 ,   9
   8.6023 , 0.873707 , 0.001085 ,  10
   8.6023 , 0.873758 , 0.001085 ,  11
   8.6023 , 0.873536 , 0.001085 ,  12
   8.6023 , 0.873729 , 0.001085 ,  13
   8.6023 , 0.873792 , 0.001085 ,  14
   8.6023 , 0.873887 , 0.001085 ,  15
   8.6023 , 0.873688 , 0.001085 ,  16
   8.6023 , 0.873540 , 0.001085 ,  17
   8.6023 , 0.873851 , 0.001085 ,  18
   8.6023 , 0.873652 , 0.001085 ,  19
   8.6023 , 0.873817 , 0.001085 ,  20
   8.6023 , 0.873948 , 0.001085 ,  21
   8.6023 , 0.873700 , 0.001085 ,  22
   8.6023 , 0.873578 , 0.001085 ,  23
   8.6023 , 0.873677 , 0.001085 ,  24
   8.6023 , 0.873634 , 0.001085 ,  25
   8.6023 , 0.873648 , 0.001085 ,  26
   8.6023 , 0.873678 , 0.001085 ,  27
   8.6023 , 0.873648 , 0.001085 ,  28
   8.6023 , 0.873597 , 0.001085 ,  29
   8.6023 , 0.873783 , 0.001085 ,  30
   8.6023 , 0.873661 , 0.001085 ,  31
   8.6023 , 0.873621 , 0.001085 ,  32
   8.6023 , 0.873784 , 0.001085 ,  33
   8.6023 , 0.873727 , 0.001085 ,  34
   8.6023 , 0.873760 , 0.001085 ,  35
   8.6023 , 0.873886 , 0.001085 ,  36
   8.6023 , 0.873670 , 0.001085 ,  37
   8.6023 , 0.873631 , 0.001085 ,  38
   8.6023 , 0.873708 , 0.001085 ,  39
   8.6023 , 0.873720 , 0.001085 ,  40
   8.6023 , 0.873602 , 0.001085 ,  41
   8.6023 , 0.873778 , 0.001085 ,  42
   8.6023 , 0.873823 , 0.001085 ,  43
   8.6023 , 0.873828 , 0.001085 ,  44
   8.6023 , 0.873731 , 0.001085 ,  45
   8.6023 , 0.873684 , 0.001085 ,  46
   8.6023 , 0.873947 , 0.001085 ,  47
   8.6023 , 0.873736 , 0.001085 ,  48
   8.6023 , 0.873624 , 0.001085 ,  49
   8.6023 , 0.873901 , 0.001085 ,  50
   8.6023 , 0.873847 , 0.001085 ,  51
   8.6023 , 0.874024 , 0.001085 ,  52
   8.6023 , 0.873693 , 0.001085 ,  53
   8.6023 , 0.873647 , 0.001085 ,  54
   8.6023 , 0.873813 , 0.001085 ,  55
   8.6023 , 0.873704 , 0.001085 ,  56
   8.6023 , 0.873513 , 0.001085 ,  57
   8.6023 , 0.873747 , 0.001085 ,  58
   8.6023 , 0.873729 , 0.001085 ,  59
   8.6023 , 0.873750 , 0.001085 ,  60
   8.6023 , 0.873804 , 0.001085 ,  61
   8.6023 , 0.873726 , 0.001085 ,  62
   8.6023 , 0.873788 , 0.001085 ,  63
   8.6023 , 0.873782 , 0.001085 ,  64
   8.6023 , 0.873533 , 0.001085 ,  65
   8.6023 , 0.873820 , 0.001085 ,  66
   8.6023 , 0.873731 , 0.001085 ,  67
   8.6023 , 0.873770 , 0.001085 ,  68
   8.6023 , 0.873706 , 0.001085 ,  69
   8.6023 , 0.873646 , 0.001085 ,  70
   8.6023 , 0.873604 , 0.001085 ,  71
   8.6023 , 0.873755 , 0.001085 ,  72
   8.6023 , 0.873749 , 0.001085 ,  73
   8.6023 , 0.873733 , 0.001085 ,  74
   8.6023 , 0.873540 , 0.001085 ,  75
   8.6023 , 0.873788 , 0.001085 ,  76
   8.6023 , 0.873789 , 0.001085 ,  77
   8.6023 , 0.873769 , 0.001085 ,  78
   8.6023 , 0.873926 , 0.001085 ,  79
   8.6023 , 0.873698 , 0.001085 ,  80
   8.6023 , 0.873782 , 0.001085 ,  81
   8.6023 , 0.873596 , 0.001085 ,  82
   8.6023 , 0.873727 , 0.001085 ,  83
   8.6023 , 0.873661 , 0.001085 ,  84
   8.6023 , 0.874022 , 0.001085 ,  85
   8.6023 , 0.873663 , 0.001085 ,  86
   8.6023 , 0.873610 , 0.001085 ,  87
   8.6023 , 0.873620 , 0.001085 ,  88
   8.6023 , 0.873620 , 0.001085 ,  89
   8.6023 , 0.873821 , 0.001085 ,  90
   8.6023 , 0.873863 , 0.001085 ,  91
   8.6023 , 0.873870 , 0.001085 ,  92
   8.6023 , 0.873897 , 0.001085 ,  93
   8.6023 , 0.873933 , 0.001085 ,  94
   8.6023 , 0.873912 , 0.001085 ,  95
   8.6023 , 0.873730 , 0.001085 ,  96
   8.6023 , 0.873701 , 0.001085 ,  97
   8.6023 , 0.873668 , 0.001085 ,  98
   8.6023 , 0.873664 , 0.001085 ,  99
   8.6023 , 0.873682 , 0.001085 , 100
   8.6603 , 0.875313 , 0.001508 ,   0
   8.6603 , 0.875390 , 0.001508 ,   1
   8.6603 , 0.875068 , 0.001508 ,   2
   8.6603 , 0.875195 , 0.001508 ,   3
   8.6603 , 0.875234 , 0.001508 ,   4
   8.6603 , 0.875526 , 0.001508 ,   5
   8.6603 , 0.875284 , 0.001508 ,   6
   8.6603 , 0.875262 , 0.001508 ,   7
   8.6603 , 0.875371 , 0.001508 ,   8
   8.6603 , 0.875329 , 0.001508 ,   9
   8.6603 , 0.875358 , 0.001508 ,  10
   8.6603 , 0.875281 , 0.001508 ,  11
   8.6603 , 0.874991 , 0.001508 ,  12
   8.6603 , 0.875177 , 0.001508 ,  13
   8.6603 , 0.875522 , 0.001508 ,  14
   8.6603 , 0.875300 , 0.001508 ,  15
   8.6603 , 0.875175 , 0.001508 ,  16
   8.6603 , 0.875302 , 0.001508 ,  17
   8.6603 , 0.875147 , 0.001508 ,  18
   8.6603 , 0.875215 , 0.001508 ,  19
   8.6603 , 0.875502 , 0.001508 ,  20
   8.6603 , 0.875339 , 0.001508 ,  21
   8.6603 , 0.875455 , 0.001508 ,  22
   8.6603 , 0.875279 , 0.001508 ,  23
   8.6603 , 0.875108 , 0.001508 ,  24
   8.6603 , 0.875326 , 0.001508 ,  25
   8.6603 , 0.875117 , 0.001508 ,  26
   8.6603 , 0.875318 , 0.001508 ,  27
   8.6603 , 0.875548 , 0.001508 ,  28
   8.6603 , 0.875377 , 0.001508 ,  29
   8.6603 , 0.875292 , 0.001508 ,  30
   8.6603 , 0.875108 , 0.001508 ,  31
   8.6603 , 0.875126 , 0.001508 ,  32
   8.6603 , 0.875246 , 0.001508 ,  33
   8.6603 , 0.875431 , 0.001508 ,  34
   8.6603 , 0.875378 , 0.001508 ,  35
   8.6603 , 0.875530 , 0.001508 ,  36
   8.6603 , 0.875568 , 0.001508 ,  37
   8.6603 , 0.875272 , 0.001508 ,  38
   8.6603 , 0.875138 , 0.001508 ,  39
   8.6603 , 0.875625 , 0.001508 ,  40
   8.6603 , 0.875312 , 0.001508 ,  41
   8.6603 , 0.875269 , 0.001508 ,  42
   8.6603 , 0.875296 , 0.001508 ,  43
   8.6603 , 0.875457 , 0.001508 ,  44
   8.6603 , 0.875528 , 0.001508 ,  45
   8.6603 , 0.875299 , 0.001508 ,  46
   8.6603 , 0.875235 , 0.001508 ,  47
   8.6603 , 0.875300 , 0.001508 ,  48
   8.6603 , 0.875251 , 0.001508 ,  49
   8.6603 , 0.875529 , 0.001508 ,  50
   8.6603 , 0.875460 , 0.001508 ,  51
   8.6603 , 0.875280 , 0.001508 ,  52
   8.6603 , 0.875459 , 0.001508 ,  53
   8.6603 , 0.875234 , 0.001508 ,  54
   8.6603 , 0.875499 , 0.001508 ,  55
   8.6603 , 0.875571 , 0.001508 ,  56
   8.6603 , 0.875320 , 0.001508 ,  57
   8.6603 , 0.875455 , 0.001508 ,  58
   8.6603 , 0.875395 , 0.001508 ,  59
   8.6603 , 0.875389 , 0.001508 ,  60
   8.6603 , 0.875043 , 0.001508 ,  61
   8.6603 , 0.875352 , 0.001508 ,  62
   8.6603 , 0.875189 , 0.001508 ,  63
   8.6603 , 0.875420 , 0.001508 ,  64
   8.6603 , 0.875216 , 0.001508 ,  65
   8.6603 , 0.875208 , 0.001508 ,  66
   8.6603 , 0.875314 , 0.001508 ,  67
   8.6603 , 0.875147 , 0.001508 ,  68
   8.6603 , 0.875161 , 0.001508 ,  69
   8.6603 , 0.875285 , 0.001508 ,  70
   8.6603 , 0.875440 , 0.001508 ,  71
   8.6603 , 0.875295 , 0.001508 ,  72
   8.6603 , 0.875032 , 0.001508 ,  73
   8.6603 , 0.875215 , 0.001508 ,  74
   8.6603 , 0.875063 , 0.001508 ,  75
   8.6603 , 0.875287 , 0.001508 ,  76
   8.6603 , 0.874967 , 0.001508 ,  77
   8.6603 , 0.875264 , 0.001508 ,  78
   8.6603 , 0.875389 , 0.001508 ,  79
   8.6603 , 0.875111 , 0.001508 ,  80
   8.6603 , 0.875443 , 0.001508 ,  81
   8.6603 , 0.875143 , 0.001508 ,  82
   8.6603 , 0.875231 , 0.001508 ,  83
   8.6603 , 0.875684 , 0.001508 ,  84
   8.6603 , 0.875553 , 0.001508 ,  85
   8.6603 , 0.875685 , 0.001508 ,  86
   8.6603 , 0.875330 , 0.001508 ,  87
   8.6603 , 0.875330 , 0.001508 ,  88
   8.6603 , 0.875315 , 0.001508 ,  89
   8.6603 , 0.875340 , 0.001508 ,  90
   8.6603 , 0.875202 , 0.001508 ,  91
   8.6603 , 0.875108 , 0.001508 ,  92
   8.6603 , 0.875274 , 0.001508 ,  93
   8.6603 , 0.875405 , 0.001508 ,  94
   8.6603 , 0.875610 , 0.001508 ,  95
   8.6603 , 0.875271 , 0.001508 ,  96
   8.6603 , 0.875305 , 0.001508 ,  97
   8.6603 , 0.875287 , 0.001508 ,  98
   8.6603 , 0.875380 , 0.001508 ,  99
   8.6603 , 0.875240 , 0.001508 , 100
   8.7178 , 0.876791 , 0.001661 ,   0
   8.7178 , 0.876626 , 0.001661 ,   1
   8.7178 , 0.876775 , 0.001661 ,   2
   8.7178 , 0.876816 , 0.001661 ,   3
   8.7178 , 0.876850 , 0.001661 ,   4
   8.7178 , 0.877011 , 0.001661 ,   5
   8.7178 , 0.876803 , 0.001661 ,   6
   8.7178 , 0.876588 , 0.001661 ,   7
   8.7178 , 0.877216 , 0.001661 ,   8
   8.7178 , 0.876669 , 0.001661 ,   9
   8.7178 , 0.876861 , 0.001661 ,  10
   8.7178 , 0.876947 , 0.001661 ,  11
   8.7178 , 0.876535 , 0.001661 ,  12
   8.7178 , 0.876737 , 0.001661 ,  13
   8.7178 , 0.876328 , 0.001661 ,  14
   8.7178 , 0.876979 , 0.001661 ,  15
   8.7178 , 0.876678 , 0.001661 ,  16
   8.7178 , 0.876947 , 0.001661 ,  17
   8.7178 , 0.876986 , 0.001661 ,  18
   8.7178 , 0.876888 , 0.001661 ,  19
   8.7178 , 0.876818 , 0.001661 ,  20
   8.7178 , 0.876661 , 0.001661 ,  21
   8.7178 , 0.876847 , 0.001661 ,  22
   8.7178 , 0.876815 , 0.001661 ,  23
   8.7178 , 0.876616 , 0.001661 ,  24
   8.7178 , 0.876592 , 0.001661 ,  25
   8.7178 , 0.876662 , 0.001661 ,  26
   8.7178 , 0.876560 , 0.001661 ,  27
   8.7178 , 0.876657 , 0.001661 ,  28
   8.7178 , 0.876823 , 0.001661 ,  29
   8.7178 , 0.876826 , 0.001661 ,  30
   8.7178 , 0.876752 , 0.001661 ,  31
   8.7178 , 0.876653 , 0.001661 ,  32
   8.7178 , 0.876904 , 0.001661 ,  33
   8.7178 , 0.876863 , 0.001661 ,  34
   8.7178 , 0.876505 , 0.001661 ,  35
   8.7178 , 0.876819 , 0.001661 ,  36
   8.7178 , 0.876591 , 0.001661 ,  37
   8.7178 , 0.876977 , 0.001661 ,  38
   8.7178 , 0.876309 , 0.001661 ,  39
   8.7178 , 0.877315 , 0.001661 ,  40
   8.7178 , 0.876902 , 0.001661 ,  41
   8.7178 , 0.876947 , 0.001661 ,  42
   8.7178 , 0.876862 , 0.001661 ,  43
   8.7178 , 0.876670 , 0.001661 ,  44
   8.7178 , 0.876874 , 0.001661 ,  45
   8.7178 , 0.876808 , 0.001661 ,  46
   8.7178 , 0.876764 , 0.001661 ,  47
   8.7178 , 0.876770 , 0.001661 ,  48
   8.7178 , 0.876824 , 0.001661 ,  49
   8.7178 , 0.876717 , 0.001661 ,  50
   8.7178 , 0.876909 , 0.001661 ,  51
   8.7178 , 0.876869 , 0.001661 ,  52
   8.7178 , 0.876716 , 0.001661 ,  53
   8.7178 , 0.876790 , 0.001661 ,  54
   8.7178 , 0.876903 , 0.001661 ,  55
   8.7178 , 0.877260 , 0.001661 ,  56
   8.7178 , 0.876745 , 0.001661 ,  57
   8.7178 , 0.877017 , 0.001661 ,  58
   8.7178 , 0.876467 , 0.001661 ,  59
   8.7178 , 0.876813 , 0.001661 ,  60
   8.7178 , 0.876765 , 0.001661 ,  61
   8.7178 , 0.876836 , 0.001661 ,  62
   8.7178 , 0.876658 , 0.001661 ,  63
   8.7178 , 0.876752 , 0.001661 ,  64
   8.7178 , 0.876773 , 0.001661 ,  65
   8.7178 , 0.876708 , 0.001661 ,  66
   8.7178 , 0.876700 , 0.001661 ,  67
   8.7178 , 0.876626 , 0.001661 ,  68
   8.7178 , 0.876607 , 0.001661 ,  69
   8.7178 , 0.876616 , 0.001661 ,  70
   8.7178 , 0.876907 , 0.001661 ,  71
   8.7178 , 0.876854 , 0.001661 ,  72
   8.7178 , 0.876820 , 0.001661 ,  73
   8.7178 , 0.876865 , 0.001661 ,  74
   8.7178 , 0.876674 , 0.001661 ,  75
   8.7178 , 0.877011 , 0.001661 ,  76
   8.7178 , 0.876761 , 0.001661 ,  77
   8.7178 , 0.876485 , 0.001661 ,  78
   8.7178 , 0.876771 , 0.001661 ,  79
   8.7178 , 0.876850 , 0.001661 ,  80
   8.7178 , 0.876833 , 0.001661 ,  81
   8.7178 , 0.876718 , 0.001661 ,  82
   8.7178 , 0.876986 , 0.001661 ,  83
   8.7178 , 0.876882 , 0.001661 ,  84
   8.7178 , 0.876879 , 0.001661 ,  85
   8.7178 , 0.876830 , 0.001661 ,  86
   8.7178 , 0.876880 , 0.001661 ,  87
   8.7178 , 0.876970 , 0.001661 ,  88
   8.7178 , 0.876859 , 0.001661 ,  89
   8.7178 , 0.876635 , 0.001661 ,  90
   8.7178 , 0.876677 , 0.001661 ,  91
   8.7178 , 0.876703 , 0.001661 ,  92
   8.7178 , 0.876828 , 0.001661 ,  93
   8.7178 , 0.877005 , 0.001661 ,  94
   8.7178 , 0.876619 , 0.001661 ,  95
   8.7178 , 0.876967 , 0.001661 ,  96
   8.7178 , 0.876749 , 0.001661 ,  97
   8.7178 , 0.876837 , 0.001661 ,  98
   8.7178 , 0.876767 , 0.001661 ,  99
   8.7178 , 0.877033 , 0.001661 , 100
   8.7750 , 0.879405 , 0.001032 ,   0
   8.7750 , 0.879422 , 0.001032 ,   1
   8.7750 , 0.879181 , 0.001032 ,   2
   8.7750 , 0.879278 , 0.001032 ,   3
   8.7750 , 0.879354 , 0.001032 ,   4
   8.7750 , 0.879384 , 0.001032 ,   5
   8.7750 , 0.879349 , 0.001032 ,   6
   8.7750 , 0.879432 , 0.001032 ,   7
   8.7750 , 0.879461 , 0.001032 ,   8
   8.7750 , 0.879395 , 0.001032 ,   9
   8.7750 , 0.879467 , 0.001032 ,  10
   8.7750 , 0.879624 , 0.001032 ,  11
   8.7750 , 0.879251 , 0.001032 ,  12
   8.7750 , 0.879428 , 0.001032 ,  13
   8.7750 , 0.879416 , 0.001032 ,  14
   8.7750 , 0.879532 , 0.001032 ,  15
   8.7750 , 0.879419 , 0.001032 ,  16
   8.7750 , 0.879303 , 0.001032 ,  17
   8.7750 , 0.879463 , 0.001032 ,  18
   8.7750 , 0.879412 , 0.001032 ,  19
   8.7750 , 0.879598 , 0.001032 ,  20
   8.7750 , 0.879287 , 0.001032 ,  21
   8.7750 , 0.879517 , 0.001032 ,  22
   8.7750 , 0.879332 , 0.001032 ,  23
   8.7750 , 0.879417 , 0.001032 ,  24
   8.7750 , 0.879523 , 0.001032 ,  25
   8.7750 , 0.879325 , 0.001032 ,  26
   8.7750 , 0.879356 , 0.001032 ,  27
   8.7750 , 0.879223 , 0.001032 ,  28
   8.7750 , 0.879306 , 0.001032 ,  29
   8.7750 , 0.879433 , 0.001032 ,  30
   8.7750 , 0.879545 , 0.001032 ,  31
   8.7750 , 0.879344 , 0.001032 ,  32
   8.7750 , 0.879360 , 0.001032 ,  33
   8.7750 , 0.879367 , 0.001032 ,  34
   8.7750 , 0.879386 , 0.001032 ,  35
   8.7750 , 0.879523 , 0.001032 ,  36
   8.7750 , 0.879356 , 0.001032 ,  37
   8.7750 , 0.879418 , 0.001032 ,  38
   8.7750 , 0.879274 , 0.001032 ,  39
   8.7750 , 0.879586 , 0.001032 ,  40
   8.7750 , 0.879549 , 0.001032 ,  41
   8.7750 , 0.879355 , 0.001032 ,  42
   8.7750 , 0.879418 , 0.001032 ,  43
   8.7750 , 0.879469 , 0.001032 ,  44
   8.7750 , 0.879640 , 0.001032 ,  45
   8.7750 , 0.879380 , 0.001032 ,  46
   8.7750 , 0.879606 , 0.001032 ,  47
   8.7750 , 0.879403 , 0.001032 ,  48
   8.7750 , 0.879372 , 0.001032 ,  49
   8.7750 , 0.879374 , 0.001032 ,  50
   8.7750 , 0.879454 , 0.001032 ,  51
   8.7750 , 0.879579 , 0.001032 ,  52
   8.7750 , 0.879349 , 0.001032 ,  53
   8.7750 , 0.879316 , 0.001032 ,  54
   8.7750 , 0.879529 , 0.001032 ,  55
   8.7750 , 0.879628 , 0.001032 ,  56
   8.7750 , 0.879282 , 0.001032 ,  57
   8.7750 , 0.879256 , 0.001032 ,  58
   8.7750 , 0.879324 , 0.001032 ,  59
   8.7750 , 0.879392 , 0.001032 ,  60
   8.7750 , 0.879454 , 0.001032 ,  61
   8.7750 , 0.879488 , 0.001032 ,  62
   8.7750 , 0.879383 , 0.001032 ,  63
   8.7750 , 0.879372 , 0.001032 ,  64
   8.7750 , 0.879277 , 0.001032 ,  65
   8.7750 , 0.879273 , 0.001032 ,  66
   8.7750 , 0.879605 , 0.001032 ,  67
   8.7750 , 0.879303 , 0.001032 ,  68
   8.7750 , 0.879308 , 0.001032 ,  69
   8.7750 , 0.879303 , 0.001032 ,  70
   8.7750 , 0.879286 , 0.001032 ,  71
   8.7750 , 0.879457 , 0.001032 ,  72
   8.7750 , 0.879262 , 0.001032 ,  73
   8.7750 , 0.879211 , 0.001032 ,  74
   8.7750 , 0.879358 , 0.001032 ,  75
   8.7750 , 0.879450 , 0.001032 ,  76
   8.7750 , 0.879414 , 0.001032 ,  77
   8.7750 , 0.879296 , 0.001032 ,  78
   8.7750 , 0.879470 , 0.001032 ,  79
   8.7750 , 0.879482 , 0.001032 ,  80
   8.7750 , 0.879363 , 0.001032 ,  81
   8.7750 , 0.879419 , 0.001032 ,  82
   8.7750 , 0.879380 , 0.001032 ,  83
   8.7750 , 0.879572 , 0.001032 ,  84
   8.7750 , 0.879591 , 0.001032 ,  85
   8.7750 , 0.879387 , 0.001032 ,  86
   8.7750 , 0.879351 , 0.001032 ,  87
   8.7750 , 0.879466 , 0.001032 ,  88
   8.7750 , 0.879390 , 0.001032 ,  89
   8.7750 , 0.879278 , 0.001032 ,  90
   8.7750 , 0.879235 , 0.001032 ,  91
   8.7750 , 0.879413 , 0.001032 ,  92
   8.7750 , 0.879446 , 0.001032 ,  93
   8.7750 , 0.879566 , 0.001032 ,  94
   8.7750 , 0.879479 , 0.001032 ,  95
   8.7750 , 0.879408 , 0.001032 ,  96
   8.7750 , 0.879423 , 0.001032 ,  97
   8.7750 , 0.879323 , 0.001032 ,  98
   8.7750 , 0.879388 , 0.001032 ,  99
   8.7750 , 0.879426 , 0.001032 , 100
   8.8318 , 0.878532 , 0.001294 ,   0
   8.8318 , 0.878309 , 0.001294 ,   1
   8.8318 , 0.878334 , 0.001294 ,   2
   8.8318 , 0.878571 , 0.001294 ,   3
   8.8318 , 0.878383 , 0.001294 ,   4
   8.8318 , 0.878487 , 0.001294 ,   5
   8.8318 , 0.878484 , 0.001294 ,   6
   8.8318 , 0.878544 , 0.001294 ,   7
   8.8318 , 0.878515 , 0.001294 ,   8
   8.8318 , 0.878432 , 0.001294 ,   9
   8.8318 , 0.878530 , 0.001294 ,  10
   8.8318 , 0.878590 , 0.001294 ,  11
   8.8318 , 0.878558 , 0.001294 ,  12
   8.8318 , 0.878680 , 0.001294 ,  13
   8.8318 , 0.878571 , 0.001294 ,  14
   8.8318 , 0.878672 , 0.001294 ,  15
   8.8318 , 0.878572 , 0.001294 ,  16
   8.8318 , 0.878427 , 0.001294 ,  17
   8.8318 , 0.878782 , 0.001294 ,  18
   8.8318 , 0.878614 , 0.001294 ,  19
   8.8318 , 0.878698 , 0.001294 ,  20
   8.8318 , 0.878318 , 0.001294 ,  21
   8.8318 , 0.878754 , 0.001294 ,  22
   8.8318 , 0.878395 , 0.001294 ,  23
   8.8318 , 0.878305 , 0.001294 ,  24
   8.8318 , 0.878474 , 0.001294 ,  25
   8.8318 , 0.878265 , 0.001294 ,  26
   8.8318 , 0.878660 , 0.001294 ,  27
   8.8318 , 0.878643 , 0.001294 ,  28
   8.8318 , 0.878488 , 0.001294 ,  29
   8.8318 , 0.878438 , 0.001294 ,  30
   8.8318 , 0.878595 , 0.001294 ,  31
   8.8318 , 0.878328 , 0.001294 ,  32
   8.8318 , 0.878623 , 0.001294 ,  33
   8.8318 , 0.878272 , 0.001294 ,  34
   8.8318 , 0.878329 , 0.001294 ,  35
   8.8318 , 0.878681 , 0.001294 ,  36
   8.8318 , 0.878342 , 0.001294 ,  37
   8.8318 , 0.878292 , 0.001294 ,  38
   8.8318 , 0.878689 , 0.001294 ,  39
   8.8318 , 0.878644 , 0.001294 ,  40
   8.8318 , 0.878577 , 0.001294 ,  41
   8.8318 , 0.878647 , 0.001294 ,  42
   8.8318 , 0.878669 , 0.001294 ,  43
   8.8318 , 0.878660 , 0.001294 ,  44
   8.8318 , 0.878653 , 0.001294 ,  45
   8.8318 , 0.878572 , 0.001294 ,  46
   8.8318 , 0.878510 , 0.001294 ,  47
   8.8318 , 0.878675 , 0.001294 ,  48
   8.8318 , 0.878709 , 0.001294 ,  49
   8.8318 , 0.878498 , 0.001294 ,  50
   8.8318 , 0.878649 , 0.001294 ,  51
   8.8318 , 0.878474 , 0.001294 ,  52
   8.8318 , 0.878723 , 0.001294 ,  53
   8.8318 , 0.878472 , 0.001294 ,  54
   8.8318 , 0.878584 , 0.001294 ,  55
   8.8318 , 0.878704 , 0.001294 ,  56
   8.8318 , 0.878505 , 0.001294 ,  57
   8.8318 , 0.878534 , 0.001294 ,  58
   8.8318 , 0.878569 , 0.001294 ,  59
   8.8318 , 0.878591 , 0.001294 ,  60
   8.8318 , 0.878576 , 0.001294 ,  61
   8.8318 , 0.878338 , 0.001294 ,  62
   8.8318 , 0.878507 , 0.001294 ,  63
   8.8318 , 0.878401 , 0.001294 ,  64
   8.8318 , 0.878537 , 0.001294 ,  65
   8.8318 , 0.878478 , 0.001294 ,  66
   8.8318 , 0.878593 , 0.001294 ,  67
   8.8318 , 0.878685 , 0.001294 ,  68
   8.8318 , 0.878470 , 0.001294 ,  69
   8.8318 , 0.878551 , 0.001294 ,  70
   8.8318 , 0.878481 , 0.001294 ,  71
   8.8318 , 0.878514 , 0.001294 ,  72
   8.8318 , 0.878419 , 0.001294 ,  73
   8.8318 , 0.878623 , 0.001294 ,  74
   8.8318 , 0.878485 , 0.001294 ,  75
   8.8318 , 0.878611 , 0.001294 ,  76
   8.8318 , 0.878440 , 0.001294 ,  77
   8.8318 , 0.878253 , 0.001294 ,  78
   8.8318 , 0.878531 , 0.001294 ,  79
   8.8318 , 0.878606 , 0.001294 ,  80
   8.8318 , 0.878585 , 0.001294 ,  81
   8.8318 , 0.878618 , 0.001294 ,  82
   8.8318 , 0.878648 , 0.001294 ,  83
   8.8318 , 0.878689 , 0.001294 ,  84
   8.8318 , 0.878567 , 0.001294 ,  85
   8.8318 , 0.878605 , 0.001294 ,  86
   8.8318 , 0.878516 , 0.001294 ,  87
   8.8318 , 0.878721 , 0.001294 ,  88
   8.8318 , 0.878561 , 0.001294 ,  89
   8.8318 , 0.878335 , 0.001294 ,  90
   8.8318 , 0.878542 , 0.001294 ,  91
   8.8318 , 0.878599 , 0.001294 ,  92
   8.8318 , 0.878678 , 0.001294 ,  93
   8.8318 , 0.878714 , 0.001294 ,  94
   8.8318 , 0.878374 , 0.001294 ,  95
   8.8318 , 0.878607 , 0.001294 ,  96
   8.8318 , 0.878590 , 0.001294 ,  97
   8.8318 , 0.878493 , 0.001294 ,  98
   8.8318 , 0.878166 , 0.001294 ,  99
   8.8318 , 0.878451 , 0.001294 , 100
   8.9443 , 0.882056 , 0.001297 ,   0
   8.9443 , 0.882242 , 0.001297 ,   1
   8.9443 , 0.881884 , 0.001297 ,   2
   8.9443 , 0.882049 , 0.001297 ,   3
   8.9443 , 0.882368 , 0.001297 ,   4
   8.9443 , 0.881919 , 0.001297 ,   5
   8.9443 , 0.881896 , 0.001297 ,   6
   8.9443 , 0.881982 , 0.001297 ,   7
   8.9443 , 0.882167 , 0.001297 ,   8
   8.9443 , 0.882192 , 0.001297 ,   9
   8.9443 , 0.882175 , 0.001297 ,  10
   8.9443 , 0.882290 , 0.001297 ,  11
   8.9443 , 0.882104 , 0.001297 ,  12
   8.9443 , 0.882075 , 0.001297 ,  13
   8.9443 , 0.881785 , 0.001297 ,  14
   8.9443 , 0.882001 , 0.001297 ,  15
   8.9443 , 0.882235 , 0.001297 ,  16
   8.9443 , 0.882239 , 0.001297 ,  17
   8.9443 , 0.881948 , 0.001297 ,  18
   8.9443 , 0.882024 , 0.001297 ,  19
   8.9443 , 0.882191 , 0.001297 ,  20
   8.9443 , 0.882053 , 0.001297 ,  21
   8.9443 , 0.881973 , 0.001297 ,  22
   8.9443 , 0.881908 , 0.001297 ,  23
   8.9443 , 0.882217 , 0.001297 ,  24
   8.9443 , 0.881937 , 0.001297 ,  25
   8.9443 , 0.881922 , 0.001297 ,  26
   8.9443 , 0.881938 , 0.001297 ,  27
   8.9443 , 0.881932 , 0.001297 ,  28
   8.9443 , 0.881957 , 0.001297 ,  29
   8.9443 , 0.882177 , 0.001297 ,  30
   8.9443 , 0.881915 , 0.001297 ,  31
   8.9443 , 0.881989 , 0.001297 ,  32
   8.9443 , 0.882122 , 0.001297 ,  33
   8.9443 , 0.881796 , 0.001297 ,  34
   8.9443 , 0.881932 , 0.001297 ,  35
   8.9443 , 0.881960 , 0.001297 ,  36
   8.9443 , 0.882079 , 0.001297 ,  37
   8.9443 , 0.881849 , 0.001297 ,  38
   8.9443 , 0.881936 , 0.001297 ,  39
   8.9443 , 0.882227 , 0.001297 ,  40
   8.9443 , 0.882116 , 0.001297 ,  41
   8.9443 , 0.882045 , 0.001297 ,  42
   8.9443 , 0.881935 , 0.001297 ,  43
   8.9443 , 0.882010 , 0.001297 ,  44
   8.9443 , 0.882122 , 0.001297 ,  45
   8.9443 , 0.881967 , 0.001297 ,  46
   8.9443 , 0.881881 , 0.001297 ,  47
   8.9443 , 0.882202 , 0.001297 ,  48
   8.9443 , 0.882000 , 0.001297 ,  49
   8.9443 , 0.881991 , 0.001297 ,  50
   8.9443 , 0.882288 , 0.001297 ,  51
   8.9443 , 0.882141 , 0.001297 ,  52
   8.9443 , 0.882037 , 0.001297 ,  53
   8.9443 , 0.882132 , 0.001297 ,  54
   8.9443 , 0.882168 , 0.001297 ,  55
   8.9443 , 0.882072 , 0.001297 ,  56
   8.9443 , 0.882098 , 0.001297 ,  57
   8.9443 , 0.882345 , 0.001297 ,  58
   8.9443 , 0.882013 , 0.001297 ,  59
   8.9443 , 0.882025 , 0.001297 ,  60
   8.9443 , 0.881989 , 0.001297 ,  61
   8.9443 , 0.882253 , 0.001297 ,  62
   8.9443 , 0.882031 , 0.001297 ,  63
   8.9443 , 0.882156 , 0.001297 ,  64
   8.9443 , 0.882353 , 0.001297 ,  65
   8.9443 , 0.882016 , 0.001297 ,  66
   8.9443 , 0.881961 , 0.001297 ,  67
   8.9443 , 0.882183 , 0.001297 ,  68
   8.9443 , 0.882074 , 0.001297 ,  69
   8.9443 , 0.882203 , 0.001297 ,  70
   8.9443 , 0.882112 , 0.001297 ,  71
   8.9443 , 0.881773 , 0.001297 ,  72
   8.9443 , 0.881923 , 0.001297 ,  73
   8.9443 , 0.882157 , 0.001297 ,  74
   8.9443 , 0.881982 , 0.001297 ,  75
   8.9443 , 0.882120 , 0.001297 ,  76
   8.9443 , 0.882068 , 0.001297 ,  77
   8.9443 , 0.881943 , 0.001297 ,  78
   8.9443 , 0.882193 , 0.001297 ,  79
   8.9443 , 0.882168 , 0.001297 ,  80
   8.9443 , 0.882150 , 0.001297 ,  81
   8.9443 , 0.882055 , 0.001297 ,  82
   8.9443 , 0.881941 , 0.001297 ,  83
   8.9443 , 0.881929 , 0.001297 ,  84
   8.9443 , 0.882026 , 0.001297 ,  85
   8.9443 , 0.882183 , 0.001297 ,  86
   8.9443 , 0.881978 , 0.001297 ,  87
   8.9443 , 0.881984 , 0.001297 ,  88
   8.9443 , 0.881892 , 0.001297 ,  89
   8.9443 , 0.882137 , 0.001297 ,  90
   8.9443 , 0.882079 , 0.001297 ,  91
   8.9443 , 0.882087 , 0.001297 ,  92
   8.9443 , 0.882125 , 0.001297 ,  93
   8.9443 , 0.882034 , 0.001297 ,  94
   8.9443 , 0.882207 , 0.001297 ,  95
   8.9443 , 0.882129 , 0.001297 ,  96
   8.9443 , 0.882025 , 0.001297 ,  97
   8.9443 , 0.881762 , 0.001297 ,  98
   8.9443 , 0.882002 , 0.001297 ,  99
   8.9443 , 0.881986 , 0.001297 , 100
   9.0000 , 0.883593 , 0.001079 ,   0
   9.0000 , 0.883605 , 0.001079 ,   1
   9.0000 , 0.883523 , 0.001079 ,   2
   9.0000 , 0.883310 , 0.001079 ,   3
   9.0000 , 0.883626 , 0.001079 ,   4
   9.0000 , 0.883702 , 0.001079 ,   5
   9.0000 , 0.883582 , 0.001079 ,   6
   9.0000 , 0.883661 , 0.001079 ,   7
   9.0000 , 0.883420 , 0.001079 ,   8
   9.0000 , 0.883501 , 0.001079 ,   9
   9.0000 , 0.883679 , 0.001079 ,  10
   9.0000 , 0.883823 , 0.001079 ,  11
   9.0000 , 0.883422 , 0.001079 ,  12
   9.0000 , 0.883471 , 0.001079 ,  13
   9.0000 , 0.883681 , 0.001079 ,  14
   9.0000 , 0.883660 , 0.001079 ,  15
   9.0000 , 0.883662 , 0.001079 ,  16
   9.0000 , 0.883441 , 0.001079 ,  17
   9.0000 , 0.883768 , 0.001079 ,  18
   9.0000 , 0.883440 , 0.001079 ,  19
   9.0000 , 0.883750 , 0.001079 ,  20
   9.0000 , 0.883676 , 0.001079 ,  21
   9.0000 , 0.883635 , 0.001079 ,  22
   9.0000 , 0.883685 , 0.001079 ,  23
   9.0000 , 0.883502 , 0.001079 ,  24
   9.0000 , 0.883364 , 0.001079 ,  25
   9.0000 , 0.883382 , 0.001079 ,  26
   9.0000 , 0.883574 , 0.001079 ,  27
   9.0000 , 0.883511 , 0.001079 ,  28
   9.0000 , 0.883384 , 0.001079 ,  29
   9.0000 , 0.883485 , 0.001079 ,  30
   9.0000 , 0.883578 , 0.001079 ,  31
   9.0000 , 0.883619 , 0.001079 ,  32
   9.0000 , 0.883728 , 0.001079 ,  33
   9.0000 , 0.883657 , 0.001079 ,  34
   9.0000 , 0.883725 , 0.001079 ,  35
   9.0000 , 0.883622 , 0.001079 ,  36
   9.0000 , 0.883510 , 0.001079 ,  37
   9.0000 , 0.883628 , 0.001079 ,  38
   9.0000 , 0.883683 , 0.001079 ,  39
   9.0000 , 0.883773 , 0.001079 ,  40
   9.0000 , 0.883703 , 0.001079 ,  41
   9.0000 , 0.883423 , 0.001079 ,  42
   9.0000 , 0.883705 , 0.001079 ,  43
   9.0000 , 0.883587 , 0.001079 ,  44
   9.0000 , 0.883563 , 0.001079 ,  45
   9.0000 , 0.883566 , 0.001079 ,  46
   9.0000 , 0.883621 , 0.001079 ,  47
   9.0000 , 0.883661 , 0.001079 ,  48
   9.0000 , 0.883437 , 0.001079 ,  49
   9.0000 , 0.883506 , 0.001079 ,  50
   9.0000 , 0.883630 , 0.001079 ,  51
   9.0000 , 0.883757 , 0.001079 ,  52
   9.0000 , 0.883625 , 0.001079 ,  53
   9.0000 , 0.883586 , 0.001079 ,  54
   9.0000 , 0.883576 , 0.001079 ,  55
   9.0000 , 0.883763 , 0.001079 ,  56
   9.0000 , 0.883614 , 0.001079 ,  57
   9.0000 , 0.883513 , 0.001079 ,  58
   9.0000 , 0.883480 , 0.001079 ,  59
   9.0000 , 0.883696 , 0.001079 ,  60
   9.0000 , 0.883705 , 0.001079 ,  61
   9.0000 , 0.883401 , 0.001079 ,  62
   9.0000 , 0.883549 , 0.001079 ,  63
   9.0000 , 0.883558 , 0.001079 ,  64
   9.0000 , 0.883666 , 0.001079 ,  65
   9.0000 , 0.883570 , 0.001079 ,  66
   9.0000 , 0.883606 , 0.001079 ,  67
   9.0000 , 0.883635 , 0.001079 ,  68
   9.0000 , 0.883581 , 0.001079 ,  69
   9.0000 , 0.883757 , 0.001079 ,  70
   9.0000 , 0.883552 , 0.001079 ,  71
   9.0000 , 0.883695 , 0.001079 ,  72
   9.0000 , 0.883675 , 0.001079 ,  73
   9.0000 , 0.883644 , 0.001079 ,  74
   9.0000 , 0.883438 , 0.001079 ,  75
   9.0000 , 0.883490 , 0.001079 ,  76
   9.0000 , 0.883639 , 0.001079 ,  77
   9.0000 , 0.883490 , 0.001079 ,  78
   9.0000 , 0.883703 , 0.001079 ,  79
   9.0000 , 0.883514 , 0.001079 ,  80
   9.0000 , 0.883600 , 0.001079 ,  81
   9.0000 , 0.883598 , 0.001079 ,  82
   9.0000 , 0.883696 , 0.001079 ,  83
   9.0000 , 0.883712 , 0.001079 ,  84
   9.0000 , 0.883587 , 0.001079 ,  85
   9.0000 , 0.883630 , 0.001079 ,  86
   9.0000 , 0.883498 , 0.001079 ,  87
   9.0000 , 0.883636 , 0.001079 ,  88
   9.0000 , 0.883612 , 0.001079 ,  89
   9.0000 , 0.883570 , 0.001079 ,  90
   9.0000 , 0.883428 , 0.001079 ,  91
   9.0000 , 0.883490 , 0.001079 ,  92
   9.0000 , 0.883715 , 0.001079 ,  93
   9.0000 , 0.883699 , 0.001079 ,  94
   9.0000 , 0.883732 , 0.001079 ,  95
   9.0000 , 0.883621 , 0.001079 ,  96
   9.0000 , 0.883659 , 0.001079 ,  97
   9.0000 , 0.883478 , 0.001079 ,  98
   9.0000 , 0.883431 , 0.001079 ,  99
   9.0000 , 0.883533 , 0.001079 , 100
   9.0554 , 0.883702 , 0.001279 ,   0
   9.0554 , 0.883758 , 0.001279 ,   1
   9.0554 , 0.883607 , 0.001279 ,   2
   9.0554 , 0.883535 , 0.001279 ,   3
   9.0554 , 0.883750 , 0.001279 ,   4
   9.0554 , 0.883710 , 0.001279 ,   5
   9.0554 , 0.883724 , 0.001279 ,   6
   9.0554 , 0.883880 , 0.001279 ,   7
   9.0554 , 0.883742 , 0.001279 ,   8
   9.0554 , 0.883636 , 0.001279 ,   9
   9.0554 , 0.883820 , 0.001279 ,  10
   9.0554 , 0.883744 , 0.001279 ,  11
   9.0554 , 0.883389 , 0.001279 ,  12
   9.0554 , 0.883574 , 0.001279 ,  13
   9.0554 , 0.883570 , 0.001279 ,  14
   9.0554 , 0.883833 , 0.001279 ,  15
   9.0554 , 0.883650 , 0.001279 ,  16
   9.0554 , 0.883897 , 0.001279 ,  17
   9.0554 , 0.883786 , 0.001279 ,  18
   9.0554 , 0.883680 , 0.001279 ,  19
   9.0554 , 0.883727 , 0.001279 ,  20
   9.0554 , 0.883710 , 0.001279 ,  21
   9.0554 , 0.883819 , 0.001279 ,  22
   9.0554 , 0.883631 , 0.001279 ,  23
   9.0554 , 0.883823 , 0.001279 ,  24
   9.0554 , 0.883642 , 0.001279 ,  25
   9.0554 , 0.883533 , 0.001279 ,  26
   9.0554 , 0.883539 , 0.001279 ,  27
   9.0554 , 0.883623 , 0.001279 ,  28
   9.0554 , 0.883483 , 0.001279 ,  29
   9.0554 , 0.883722 , 0.001279 ,  30
   9.0554 , 0.883853 , 0.001279 ,  31
   9.0554 , 0.883864 , 0.001279 ,  32
   9.0554 , 0.883823 , 0.001279 ,  33
   9.0554 , 0.883769 , 0.001279 ,  34
   9.0554 , 0.883539 , 0.001279 ,  35
   9.0554 , 0.883803 , 0.001279 ,  36
   9.0554 , 0.883671 , 0.001279 ,  37
   9.0554 , 0.883672 , 0.001279 ,  38
   9.0554 , 0.883599 , 0.001279 ,  39
   9.0554 , 0.884134 , 0.001279 ,  40
   9.0554 , 0.883667 , 0.001279 ,  41
   9.0554 , 0.883700 , 0.001279 ,  42
   9.0554 , 0.883399 , 0.001279 ,  43
   9.0554 , 0.883749 , 0.001279 ,  44
   9.0554 , 0.883762 , 0.001279 ,  45
   9.0554 , 0.883802 , 0.001279 ,  46
   9.0554 , 0.883815 , 0.001279 ,  47
   9.0554 , 0.883880 , 0.001279 ,  48
   9.0554 , 0.883754 , 0.001279 ,  49
   9.0554 , 0.883760 , 0.001279 ,  50
   9.0554 , 0.883743 , 0.001279 ,  51
   9.0554 , 0.883789 , 0.001279 ,  52
   9.0554 , 0.883545 , 0.001279 ,  53
   9.0554 , 0.883628 , 0.001279 ,  54
   9.0554 , 0.883576 , 0.001279 ,  55
   9.0554 , 0.883648 , 0.001279 ,  56
   9.0554 , 0.883374 , 0.001279 ,  57
   9.0554 , 0.883697 , 0.001279 ,  58
   9.0554 , 0.883564 , 0.001279 ,  59
   9.0554 , 0.883829 , 0.001279 ,  60
   9.0554 , 0.883654 , 0.001279 ,  61
   9.0554 , 0.883673 , 0.001279 ,  62
   9.0554 , 0.883583 , 0.001279 ,  63
   9.0554 , 0.883611 , 0.001279 ,  64
   9.0554 , 0.883589 , 0.001279 ,  65
   9.0554 , 0.883587 , 0.001279 ,  66
   9.0554 , 0.883631 , 0.001279 ,  67
   9.0554 , 0.883812 , 0.001279 ,  68
   9.0554 , 0.883606 , 0.001279 ,  69
   9.0554 , 0.883788 , 0.001279 ,  70
   9.0554 , 0.883603 , 0.001279 ,  71
   9.0554 , 0.883791 , 0.001279 ,  72
   9.0554 , 0.883516 , 0.001279 ,  73
   9.0554 , 0.883691 , 0.001279 ,  74
   9.0554 , 0.883725 , 0.001279 ,  75
   9.0554 , 0.883720 , 0.001279 ,  76
   9.0554 , 0.883639 , 0.001279 ,  77
   9.0554 , 0.883540 , 0.001279 ,  78
   9.0554 , 0.883567 , 0.001279 ,  79
   9.0554 , 0.883847 , 0.001279 ,  80
   9.0554 , 0.883931 , 0.001279 ,  81
   9.0554 , 0.883735 , 0.001279 ,  82
   9.0554 , 0.883997 , 0.001279 ,  83
   9.0554 , 0.883773 , 0.001279 ,  84
   9.0554 , 0.883807 , 0.001279 ,  85
   9.0554 , 0.883771 , 0.001279 ,  86
   9.0554 , 0.883719 , 0.001279 ,  87
   9.0554 , 0.883844 , 0.001279 ,  88
   9.0554 , 0.883599 , 0.001279 ,  89
   9.0554 , 0.883678 , 0.001279 ,  90
   9.0554 , 0.883704 , 0.001279 ,  91
   9.0554 , 0.883753 , 0.001279 ,  92
   9.0554 , 0.883721 , 0.001279 ,  93
   9.0554 , 0.883911 , 0.001279 ,  94
   9.0554 , 0.883862 , 0.001279 ,  95
   9.0554 , 0.883739 , 0.001279 ,  96
   9.0554 , 0.883553 , 0.001279 ,  97
   9.0554 , 0.883793 , 0.001279 ,  98
   9.0554 , 0.883591 , 0.001279 ,  99
   9.0554 , 0.883585 , 0.001279 , 100
   9.1104 , 0.886495 , 0.001361 ,   0
   9.1104 , 0.886577 , 0.001361 ,   1
   9.1104 , 0.886554 , 0.001361 ,   2
   9.1104 , 0.886370 , 0.001361 ,   3
   9.1104 , 0.886434 , 0.001361 ,   4
   9.1104 , 0.886538 , 0.001361 ,   5
   9.1104 , 0.886472 , 0.001361 ,   6
   9.1104 , 0.886607 , 0.001361 ,   7
   9.1104 , 0.886532 , 0.001361 ,   8
   9.1104 , 0.886225 , 0.001361 ,   9
   9.1104 , 0.886681 , 0.001361 ,  10
   9.1104 , 0.886427 , 0.001361 ,  11
   9.1104 , 0.886410 , 0.001361 ,  12
   9.1104 , 0.886420 , 0.001361 ,  13
   9.1104 , 0.886054 , 0.001361 ,  14
   9.1104 , 0.886627 , 0.001361 ,  15
   9.1104 , 0.886660 , 0.001361 ,  16
   9.1104 , 0.886372 , 0.001361 ,  17
   9.1104 , 0.886582 , 0.001361 ,  18
   9.1104 , 0.886409 , 0.001361 ,  19
   9.1104 , 0.886608 , 0.001361 ,  20
   9.1104 , 0.886207 , 0.001361 ,  21
   9.1104 , 0.886563 , 0.001361 ,  22
   9.1104 , 0.886427 , 0.001361 ,  23
   9.1104 , 0.886555 , 0.001361 ,  24
   9.1104 , 0.886543 , 0.001361 ,  25
   9.1104 , 0.886382 , 0.001361 ,  26
   9.1104 , 0.886409 , 0.001361 ,  27
   9.1104 , 0.886323 , 0.001361 ,  28
   9.1104 , 0.886489 , 0.001361 ,  29
   9.1104 , 0.886551 , 0.001361 ,  30
   9.1104 , 0.886543 , 0.001361 ,  31
   9.1104 , 0.886611 , 0.001361 ,  32
   9.1104 , 0.886735 , 0.001361 ,  33
   9.1104 , 0.886445 , 0.001361 ,  34
   9.1104 , 0.886501 , 0.001361 ,  35
   9.1104 , 0.886744 , 0.001361 ,  36
   9.1104 , 0.886410 , 0.001361 ,  37
   9.1104 , 0.886177 , 0.001361 ,  38
   9.1104 , 0.886772 , 0.001361 ,  39
   9.1104 , 0.886431 , 0.001361 ,  40
   9.1104 , 0.886397 , 0.001361 ,  41
   9.1104 , 0.886489 , 0.001361 ,  42
   9.1104 , 0.886574 , 0.001361 ,  43
   9.1104 , 0.886455 , 0.001361 ,  44
   9.1104 , 0.886500 , 0.001361 ,  45
   9.1104 , 0.886305 , 0.001361 ,  46
   9.1104 , 0.886840 , 0.001361 ,  47
   9.1104 , 0.886516 , 0.001361 ,  48
   9.1104 , 0.886444 , 0.001361 ,  49
   9.1104 , 0.886550 , 0.001361 ,  50
   9.1104 , 0.886457 , 0.001361 ,  51
   9.1104 , 0.886623 , 0.001361 ,  52
   9.1104 , 0.886419 , 0.001361 ,  53
   9.1104 , 0.886455 , 0.001361 ,  54
   9.1104 , 0.886644 , 0.001361 ,  55
   9.1104 , 0.886499 , 0.001361 ,  56
   9.1104 , 0.886478 , 0.001361 ,  57
   9.1104 , 0.886516 , 0.001361 ,  58
   9.1104 , 0.886520 , 0.001361 ,  59
   9.1104 , 0.886426 , 0.001361 ,  60
   9.1104 , 0.886621 , 0.001361 ,  61
   9.1104 , 0.886512 , 0.001361 ,  62
   9.1104 , 0.886857 , 0.001361 ,  63
   9.1104 , 0.886566 , 0.001361 ,  64
   9.1104 , 0.886511 , 0.001361 ,  65
   9.1104 , 0.886399 , 0.001361 ,  66
   9.1104 , 0.886449 , 0.001361 ,  67
   9.1104 , 0.886415 , 0.001361 ,  68
   9.1104 , 0.886528 , 0.001361 ,  69
   9.1104 , 0.886536 , 0.001361 ,  70
   9.1104 , 0.886608 , 0.001361 ,  71
   9.1104 , 0.886495 , 0.001361 ,  72
   9.1104 , 0.886240 , 0.001361 ,  73
   9.1104 , 0.886536 , 0.001361 ,  74
   9.1104 , 0.886283 , 0.001361 ,  75
   9.1104 , 0.886714 , 0.001361 ,  76
   9.1104 , 0.886358 , 0.001361 ,  77
   9.1104 , 0.886443 , 0.001361 ,  78
   9.1104 , 0.886423 , 0.001361 ,  79
   9.1104 , 0.886462 , 0.001361 ,  80
   9.1104 , 0.886618 , 0.001361 ,  81
   9.1104 , 0.886308 , 0.001361 ,  82
   9.1104 , 0.886641 , 0.001361 ,  83
   9.1104 , 0.886626 , 0.001361 ,  84
   9.1104 , 0.886615 , 0.001361 ,  85
   9.1104 , 0.886336 , 0.001361 ,  86
   9.1104 , 0.886324 , 0.001361 ,  87
   9.1104 , 0.886649 , 0.001361 ,  88
   9.1104 , 0.886634 , 0.001361 ,  89
   9.1104 , 0.886523 , 0.001361 ,  90
   9.1104 , 0.886528 , 0.001361 ,  91
   9.1104 , 0.886608 , 0.001361 ,  92
   9.1104 , 0.886338 , 0.001361 ,  93
   9.1104 , 0.886567 , 0.001361 ,  94
   9.1104 , 0.886493 , 0.001361 ,  95
   9.1104 , 0.886294 , 0.001361 ,  96
   9.1104 , 0.886486 , 0.001361 ,  97
   9.1104 , 0.886335 , 0.001361 ,  98
   9.1104 , 0.886430 , 0.001361 ,  99
   9.1104 , 0.886529 , 0.001361 , 100
   9.1652 , 0.887877 , 0.001424 ,   0
   9.1652 , 0.887671 , 0.001424 ,   1
   9.1652 , 0.887490 , 0.001424 ,   2
   9.1652 , 0.887858 , 0.001424 ,   3
   9.1652 , 0.888045 , 0.001424 ,   4
   9.1652 , 0.887913 , 0.001424 ,   5
   9.1652 , 0.887896 , 0.001424 ,   6
   9.1652 , 0.887774 , 0.001424 ,   7
   9.1652 , 0.887858 , 0.001424 ,   8
   9.1652 , 0.887957 , 0.001424 ,   9
   9.1652 , 0.887955 , 0.001424 ,  10
   9.1652 , 0.887927 , 0.001424 ,  11
   9.1652 , 0.887746 , 0.001424 ,  12
   9.1652 , 0.887706 , 0.001424 ,  13
   9.1652 , 0.887798 , 0.001424 ,  14
   9.1652 , 0.887944 , 0.001424 ,  15
   9.1652 , 0.888137 , 0.001424 ,  16
   9.1652 , 0.887722 , 0.001424 ,  17
   9.1652 , 0.887919 , 0.001424 ,  18
   9.1652 , 0.887932 , 0.001424 ,  19
   9.1652 , 0.888016 , 0.001424 ,  20
   9.1652 , 0.888027 , 0.001424 ,  21
   9.1652 , 0.888000 , 0.001424 ,  22
   9.1652 , 0.887717 , 0.001424 ,  23
   9.1652 , 0.887830 , 0.001424 ,  24
   9.1652 , 0.887862 , 0.001424 ,  25
   9.1652 , 0.887495 , 0.001424 ,  26
   9.1652 , 0.887705 , 0.001424 ,  27
   9.1652 , 0.887802 , 0.001424 ,  28
   9.1652 , 0.887982 , 0.001424 ,  29
   9.1652 , 0.888013 , 0.001424 ,  30
   9.1652 , 0.887924 , 0.001424 ,  31
   9.1652 , 0.887985 , 0.001424 ,  32
   9.1652 , 0.887854 , 0.001424 ,  33
   9.1652 , 0.887898 , 0.001424 ,  34
   9.1652 , 0.887717 , 0.001424 ,  35
   9.1652 , 0.887900 , 0.001424 ,  36
   9.1652 , 0.887723 , 0.001424 ,  37
   9.1652 , 0.887696 , 0.001424 ,  38
   9.1652 , 0.887780 , 0.001424 ,  39
   9.1652 , 0.888085 , 0.001424 ,  40
   9.1652 , 0.887875 , 0.001424 ,  41
   9.1652 , 0.887884 , 0.001424 ,  42
   9.1652 , 0.887847 , 0.001424 ,  43
   9.1652 , 0.887605 , 0.001424 ,  44
   9.1652 , 0.888013 , 0.001424 ,  45
   9.1652 , 0.887870 , 0.001424 ,  46
   9.1652 , 0.887865 , 0.001424 ,  47
   9.1652 , 0.888071 , 0.001424 ,  48
   9.1652 , 0.887965 , 0.001424 ,  49
   9.1652 , 0.887717 , 0.001424 ,  50
   9.1652 , 0.888003 , 0.001424 ,  51
   9.1652 , 0.888084 , 0.001424 ,  52
   9.1652 , 0.887958 , 0.001424 ,  53
   9.1652 , 0.887878 , 0.001424 ,  54
   9.1652 , 0.887626 , 0.001424 ,  55
   9.1652 , 0.888203 , 0.001424 ,  56
   9.1652 , 0.887845 , 0.001424 ,  57
   9.1652 , 0.887782 , 0.001424 ,  58
   9.1652 , 0.887883 , 0.001424 ,  59
   9.1652 , 0.887804 , 0.001424 ,  60
   9.1652 , 0.887986 , 0.001424 ,  61
   9.1652 , 0.888296 , 0.001424 ,  62
   9.1652 , 0.887886 , 0.001424 ,  63
   9.1652 , 0.887938 , 0.001424 ,  64
   9.1652 , 0.887542 , 0.001424 ,  65
   9.1652 , 0.887940 , 0.001424 ,  66
   9.1652 , 0.887821 , 0.001424 ,  67
   9.1652 , 0.887858 , 0.001424 ,  68
   9.1652 , 0.887635 , 0.001424 ,  69
   9.1652 , 0.887703 , 0.001424 ,  70
   9.1652 , 0.887755 , 0.001424 ,  71
   9.1652 , 0.888174 , 0.001424 ,  72
   9.1652 , 0.887733 , 0.001424 ,  73
   9.1652 , 0.887723 , 0.001424 ,  74
   9.1652 , 0.887955 , 0.001424 ,  75
   9.1652 , 0.887875 , 0.001424 ,  76
   9.1652 , 0.887970 , 0.001424 ,  77
   9.1652 , 0.887764 , 0.001424 ,  78
   9.1652 , 0.887907 , 0.001424 ,  79
   9.1652 , 0.887950 , 0.001424 ,  80
   9.1652 , 0.887953 , 0.001424 ,  81
   9.1652 , 0.887856 , 0.001424 ,  82
   9.1652 , 0.887847 , 0.001424 ,  83
   9.1652 , 0.887960 , 0.001424 ,  84
   9.1652 , 0.888026 , 0.001424 ,  85
   9.1652 , 0.887897 , 0.001424 ,  86
   9.1652 , 0.887943 , 0.001424 ,  87
   9.1652 , 0.887899 , 0.001424 ,  88
   9.1652 , 0.887855 , 0.001424 ,  89
   9.1652 , 0.888056 , 0.001424 ,  90
   9.1652 , 0.887915 , 0.001424 ,  91
   9.1652 , 0.887749 , 0.001424 ,  92
   9.1652 , 0.888003 , 0.001424 ,  93
   9.1652 , 0.888068 , 0.001424 ,  94
   9.1652 , 0.887989 , 0.001424 ,  95
   9.1652 , 0.887895 , 0.001424 ,  96
   9.1652 , 0.887790 , 0.001424 ,  97
   9.1652 , 0.887858 , 0.001424 ,  98
   9.1652 , 0.887755 , 0.001424 ,  99
   9.1652 , 0.887812 , 0.001424 , 100
   9.2195 , 0.886733 , 0.001370 ,   0
   9.2195 , 0.886732 , 0.001370 ,   1
   9.2195 , 0.886482 , 0.001370 ,   2
   9.2195 , 0.886666 , 0.001370 ,   3
   9.2195 , 0.886456 , 0.001370 ,   4
   9.2195 , 0.886665 , 0.001370 ,   5
   9.2195 , 0.886530 , 0.001370 ,   6
   9.2195 , 0.886838 , 0.001370 ,   7
   9.2195 , 0.886549 , 0.001370 ,   8
   9.2195 , 0.886699 , 0.001370 ,   9
   9.2195 , 0.886779 , 0.001370 ,  10
   9.2195 , 0.887019 , 0.001370 ,  11
   9.2195 , 0.886513 , 0.001370 ,  12
   9.2195 , 0.886622 , 0.001370 ,  13
   9.2195 , 0.886658 , 0.001370 ,  14
   9.2195 , 0.886937 , 0.001370 ,  15
   9.2195 , 0.886734 , 0.001370 ,  16
   9.2195 , 0.886709 , 0.001370 ,  17
   9.2195 , 0.886704 , 0.001370 ,  18
   9.2195 , 0.886792 , 0.001370 ,  19
   9.2195 , 0.886753 , 0.001370 ,  20
   9.2195 , 0.886683 , 0.001370 ,  21
   9.2195 , 0.886801 , 0.001370 ,  22
   9.2195 , 0.886453 , 0.001370 ,  23
   9.2195 , 0.886913 , 0.001370 ,  24
   9.2195 , 0.887017 , 0.001370 ,  25
   9.2195 , 0.886419 , 0.001370 ,  26
   9.2195 , 0.886725 , 0.001370 ,  27
   9.2195 , 0.886745 , 0.001370 ,  28
   9.2195 , 0.886773 , 0.001370 ,  29
   9.2195 , 0.886841 , 0.001370 ,  30
   9.2195 , 0.886672 , 0.001370 ,  31
   9.2195 , 0.886645 , 0.001370 ,  32
   9.2195 , 0.886768 , 0.001370 ,  33
   9.2195 , 0.886823 , 0.001370 ,  34
   9.2195 , 0.886462 , 0.001370 ,  35
   9.2195 , 0.887059 , 0.001370 ,  36
   9.2195 , 0.886850 , 0.001370 ,  37
   9.2195 , 0.886645 , 0.001370 ,  38
   9.2195 , 0.886997 , 0.001370 ,  39
   9.2195 , 0.886872 , 0.001370 ,  40
   9.2195 , 0.886500 , 0.001370 ,  41
   9.2195 , 0.886609 , 0.001370 ,  42
   9.2195 , 0.886785 , 0.001370 ,  43
   9.2195 , 0.886753 , 0.001370 ,  44
   9.2195 , 0.886772 , 0.001370 ,  45
   9.2195 , 0.886510 , 0.001370 ,  46
   9.2195 , 0.886688 , 0.001370 ,  47
   9.2195 , 0.886853 , 0.001370 ,  48
   9.2195 , 0.886646 , 0.001370 ,  49
   9.2195 , 0.886721 , 0.001370 ,  50
   9.2195 , 0.886802 , 0.001370 ,  51
   9.2195 , 0.886684 , 0.001370 ,  52
   9.2195 , 0.886593 , 0.001370 ,  53
   9.2195 , 0.886846 , 0.001370 ,  54
   9.2195 , 0.886783 , 0.001370 ,  55
   9.2195 , 0.886956 , 0.001370 ,  56
   9.2195 , 0.886665 , 0.001370 ,  57
   9.2195 , 0.886922 , 0.001370 ,  58
   9.2195 , 0.886713 , 0.001370 ,  59
   9.2195 , 0.886777 , 0.001370 ,  60
   9.2195 , 0.886879 , 0.001370 ,  61
   9.2195 , 0.886745 , 0.001370 ,  62
   9.2195 , 0.886697 , 0.001370 ,  63
   9.2195 , 0.886723 , 0.001370 ,  64
   9.2195 , 0.886824 , 0.001370 ,  65
   9.2195 , 0.886727 , 0.001370 ,  66
   9.2195 , 0.886964 , 0.001370 ,  67
   9.2195 , 0.886733 , 0.001370 ,  68
   9.2195 , 0.886583 , 0.001370 ,  69
   9.2195 , 0.886773 , 0.001370 ,  70
   9.2195 , 0.886542 , 0.001370 ,  71
   9.2195 , 0.886750 , 0.001370 ,  72
   9.2195 , 0.886854 , 0.001370 ,  73
   9.2195 , 0.886655 , 0.001370 ,  74
   9.2195 , 0.886626 , 0.001370 ,  75
   9.2195 , 0.886965 , 0.001370 ,  76
   9.2195 , 0.886726 , 0.001370 ,  77
   9.2195 , 0.886516 , 0.001370 ,  78
   9.2195 , 0.886923 , 0.001370 ,  79
   9.2195 , 0.886582 , 0.001370 ,  80
   9.2195 , 0.886873 , 0.001370 ,  81
   9.2195 , 0.886941 , 0.001370 ,  82
   9.2195 , 0.886723 , 0.001370 ,  83
   9.2195 , 0.886809 , 0.001370 ,  84
   9.2195 , 0.886720 , 0.001370 ,  85
   9.2195 , 0.886636 , 0.001370 ,  86
   9.2195 , 0.886919 , 0.001370 ,  87
   9.2195 , 0.886704 , 0.001370 ,  88
   9.2195 , 0.886735 , 0.001370 ,  89
   9.2195 , 0.886629 , 0.001370 ,  90
   9.2195 , 0.886697 , 0.001370 ,  91
   9.2195 , 0.886714 , 0.001370 ,  92
   9.2195 , 0.886788 , 0.001370 ,  93
   9.2195 , 0.886918 , 0.001370 ,  94
   9.2195 , 0.886597 , 0.001370 ,  95
   9.2195 , 0.886684 , 0.001370 ,  96
   9.2195 , 0.886792 , 0.001370 ,  97
   9.2195 , 0.886679 , 0.001370 ,  98
   9.2195 , 0.886651 , 0.001370 ,  99
   9.2195 , 0.886669 , 0.001370 , 100
   9.2736 , 0.888033 , 0.001382 ,   0
   9.2736 , 0.888135 , 0.001382 ,   1
   9.2736 , 0.887936 , 0.001382 ,   2
   9.2736 , 0.888065 , 0.001382 ,   3
   9.2736 , 0.888096 , 0.001382 ,   4
   9.2736 , 0.887874 , 0.001382 ,   5
   9.2736 , 0.887996 , 0.001382 ,   6
   9.2736 , 0.888307 , 0.001382 ,   7
   9.2736 , 0.888078 , 0.001382 ,   8
   9.2736 , 0.887847 , 0.001382 ,   9
   9.2736 , 0.887939 , 0.001382 ,  10
   9.2736 , 0.888312 , 0.001382 ,  11
   9.2736 , 0.887628 , 0.001382 ,  12
   9.2736 , 0.887925 , 0.001382 ,  13
   9.2736 , 0.887984 , 0.001382 ,  14
   9.2736 , 0.888184 , 0.001382 ,  15
   9.2736 , 0.887964 , 0.001382 ,  16
   9.2736 , 0.887834 , 0.001382 ,  17
   9.2736 , 0.888110 , 0.001382 ,  18
   9.2736 , 0.888068 , 0.001382 ,  19
   9.2736 , 0.888258 , 0.001382 ,  20
   9.2736 , 0.888108 , 0.001382 ,  21
   9.2736 , 0.888134 , 0.001382 ,  22
   9.2736 , 0.887905 , 0.001382 ,  23
   9.2736 , 0.887809 , 0.001382 ,  24
   9.2736 , 0.887741 , 0.001382 ,  25
   9.2736 , 0.887995 , 0.001382 ,  26
   9.2736 , 0.888172 , 0.001382 ,  27
   9.2736 , 0.887786 , 0.001382 ,  28
   9.2736 , 0.888013 , 0.001382 ,  29
   9.2736 , 0.887919 , 0.001382 ,  30
   9.2736 , 0.888051 , 0.001382 ,  31
   9.2736 , 0.887863 , 0.001382 ,  32
   9.2736 , 0.888126 , 0.001382 ,  33
   9.2736 , 0.887967 , 0.001382 ,  34
   9.2736 , 0.888056 , 0.001382 ,  35
   9.2736 , 0.888051 , 0.001382 ,  36
   9.2736 , 0.888123 , 0.001382 ,  37
   9.2736 , 0.888000 , 0.001382 ,  38
   9.2736 , 0.888238 , 0.001382 ,  39
   9.2736 , 0.888238 , 0.001382 ,  40
   9.2736 , 0.888269 , 0.001382 ,  41
   9.2736 , 0.887856 , 0.001382 ,  42
   9.2736 , 0.887986 , 0.001382 ,  43
   9.2736 , 0.887966 , 0.001382 ,  44
   9.2736 , 0.888131 , 0.001382 ,  45
   9.2736 , 0.888137 , 0.001382 ,  46
   9.2736 , 0.888217 , 0.001382 ,  47
   9.2736 , 0.888177 , 0.001382 ,  48
   9.2736 , 0.888069 , 0.001382 ,  49
   9.2736 , 0.888131 , 0.001382 ,  50
   9.2736 , 0.888118 , 0.001382 ,  51
   9.2736 , 0.888125 , 0.001382 ,  52
   9.2736 , 0.888030 , 0.001382 ,  53
   9.2736 , 0.888116 , 0.001382 ,  54
   9.2736 , 0.888302 , 0.001382 ,  55
   9.2736 , 0.888332 , 0.001382 ,  56
   9.2736 , 0.888051 , 0.001382 ,  57
   9.2736 , 0.888172 , 0.001382 ,  58
   9.2736 , 0.888050 , 0.001382 ,  59
   9.2736 , 0.888126 , 0.001382 ,  60
   9.2736 , 0.888197 , 0.001382 ,  61
   9.2736 , 0.888048 , 0.001382 ,  62
   9.2736 , 0.888117 , 0.001382 ,  63
   9.2736 , 0.888135 , 0.001382 ,  64
   9.2736 , 0.887990 , 0.001382 ,  65
   9.2736 , 0.888018 , 0.001382 ,  66
   9.2736 , 0.887859 , 0.001382 ,  67
   9.2736 , 0.888010 , 0.001382 ,  68
   9.2736 , 0.888040 , 0.001382 ,  69
   9.2736 , 0.888166 , 0.001382 ,  70
   9.2736 , 0.888084 , 0.001382 ,  71
   9.2736 , 0.888001 , 0.001382 ,  72
   9.2736 , 0.887877 , 0.001382 ,  73
   9.2736 , 0.887808 , 0.001382 ,  74
   9.2736 , 0.887900 , 0.001382 ,  75
   9.2736 , 0.888138 , 0.001382 ,  76
   9.2736 , 0.887918 , 0.001382 ,  77
   9.2736 , 0.887728 , 0.001382 ,  78
   9.2736 , 0.888010 , 0.001382 ,  79
   9.2736 , 0.888065 , 0.001382 ,  80
   9.2736 , 0.887930 , 0.001382 ,  81
   9.2736 , 0.887836 , 0.001382 ,  82
   9.2736 , 0.888069 , 0.001382 ,  83
   9.2736 , 0.888155 , 0.001382 ,  84
   9.2736 , 0.888113 , 0.001382 ,  85
   9.2736 , 0.888047 , 0.001382 ,  86
   9.2736 , 0.887959 , 0.001382 ,  87
   9.2736 , 0.888083 , 0.001382 ,  88
   9.2736 , 0.888038 , 0.001382 ,  89
   9.2736 , 0.887904 , 0.001382 ,  90
   9.2736 , 0.888176 , 0.001382 ,  91
   9.2736 , 0.887848 , 0.001382 ,  92
   9.2736 , 0.887944 , 0.001382 ,  93
   9.2736 , 0.888024 , 0.001382 ,  94
   9.2736 , 0.888078 , 0.001382 ,  95
   9.2736 , 0.887863 , 0.001382 ,  96
   9.2736 , 0.888018 , 0.001382 ,  97
   9.2736 , 0.887848 , 0.001382 ,  98
   9.2736 , 0.887883 , 0.001382 ,  99
   9.2736 , 0.888123 , 0.001382 , 100
   9.3808 , 0.887775 , 0.001840 ,   0
   9.3808 , 0.887728 , 0.001840 ,   1
   9.3808 , 0.887607 , 0.001840 ,   2
   9.3808 , 0.887411 , 0.001840 ,   3
   9.3808 , 0.888098 , 0.001840 ,   4
   9.3808 , 0.887507 , 0.001840 ,   5
   9.3808 , 0.887737 , 0.001840 ,   6
   9.3808 , 0.887651 , 0.001840 ,   7
   9.3808 , 0.887974 , 0.001840 ,   8
   9.3808 , 0.887550 , 0.001840 ,   9
   9.3808 , 0.887895 , 0.001840 ,  10
   9.3808 , 0.888148 , 0.001840 ,  11
   9.3808 , 0.887482 , 0.001840 ,  12
   9.3808 , 0.887854 , 0.001840 ,  13
   9.3808 , 0.887891 , 0.001840 ,  14
   9.3808 , 0.887843 , 0.001840 ,  15
   9.3808 , 0.887844 , 0.001840 ,  16
   9.3808 , 0.887640 , 0.001840 ,  17
   9.3808 , 0.887832 , 0.001840 ,  18
   9.3808 , 0.887684 , 0.001840 ,  19
   9.3808 , 0.887770 , 0.001840 ,  20
   9.3808 , 0.887794 , 0.001840 ,  21
   9.3808 , 0.887805 , 0.001840 ,  22
   9.3808 , 0.887646 , 0.001840 ,  23
   9.3808 , 0.887767 , 0.001840 ,  24
   9.3808 , 0.887525 , 0.001840 ,  25
   9.3808 , 0.887654 , 0.001840 ,  26
   9.3808 , 0.887858 , 0.001840 ,  27
   9.3808 , 0.887786 , 0.001840 ,  28
   9.3808 , 0.887612 , 0.001840 ,  29
   9.3808 , 0.887846 , 0.001840 ,  30
   9.3808 , 0.887729 , 0.001840 ,  31
   9.3808 , 0.887586 , 0.001840 ,  32
   9.3808 , 0.887984 , 0.001840 ,  33
   9.3808 , 0.887349 , 0.001840 ,  34
   9.3808 , 0.887541 , 0.001840 ,  35
   9.3808 , 0.887869 , 0.001840 ,  36
   9.3808 , 0.887615 , 0.001840 ,  37
   9.3808 , 0.887892 , 0.001840 ,  38
   9.3808 , 0.887354 , 0.001840 ,  39
   9.3808 , 0.887928 , 0.001840 ,  40
   9.3808 , 0.888072 , 0.001840 ,  41
   9.3808 , 0.887782 , 0.001840 ,  42
   9.3808 , 0.887945 , 0.001840 ,  43
   9.3808 , 0.887819 , 0.001840 ,  44
   9.3808 , 0.888032 , 0.001840 ,  45
   9.3808 , 0.887799 , 0.001840 ,  46
   9.3808 , 0.888005 , 0.001840 ,  47
   9.3808 , 0.888073 , 0.001840 ,  48
   9.3808 , 0.887858 , 0.001840 ,  49
   9.3808 , 0.887763 , 0.001840 ,  50
   9.3808 , 0.887993 , 0.001840 ,  51
   9.3808 , 0.887939 , 0.001840 ,  52
   9.3808 , 0.887964 , 0.001840 ,  53
   9.3808 , 0.887392 , 0.001840 ,  54
   9.3808 , 0.887825 , 0.001840 ,  55
   9.3808 , 0.888148 , 0.001840 ,  56
   9.3808 , 0.887970 , 0.001840 ,  57
   9.3808 , 0.887942 , 0.001840 ,  58
   9.3808 , 0.887855 , 0.001840 ,  59
   9.3808 , 0.887527 , 0.001840 ,  60
   9.3808 , 0.887912 , 0.001840 ,  61
   9.3808 , 0.887817 , 0.001840 ,  62
   9.3808 , 0.888077 , 0.001840 ,  63
   9.3808 , 0.887760 , 0.001840 ,  64
   9.3808 , 0.887911 , 0.001840 ,  65
   9.3808 , 0.887871 , 0.001840 ,  66
   9.3808 , 0.887858 , 0.001840 ,  67
   9.3808 , 0.887493 , 0.001840 ,  68
   9.3808 , 0.887795 , 0.001840 ,  69
   9.3808 , 0.887822 , 0.001840 ,  70
   9.3808 , 0.887839 , 0.001840 ,  71
   9.3808 , 0.887662 , 0.001840 ,  72
   9.3808 , 0.887911 , 0.001840 ,  73
   9.3808 , 0.887611 , 0.001840 ,  74
   9.3808 , 0.887501 , 0.001840 ,  75
   9.3808 , 0.888010 , 0.001840 ,  76
   9.3808 , 0.887668 , 0.001840 ,  77
   9.3808 , 0.887933 , 0.001840 ,  78
   9.3808 , 0.888103 , 0.001840 ,  79
   9.3808 , 0.887560 , 0.001840 ,  80
   9.3808 , 0.887503 , 0.001840 ,  81
   9.3808 , 0.887723 , 0.001840 ,  82
   9.3808 , 0.887791 , 0.001840 ,  83
   9.3808 , 0.887727 , 0.001840 ,  84
   9.3808 , 0.887857 , 0.001840 ,  85
   9.3808 , 0.887878 , 0.001840 ,  86
   9.3808 , 0.887677 , 0.001840 ,  87
   9.3808 , 0.887954 , 0.001840 ,  88
   9.3808 , 0.887722 , 0.001840 ,  89
   9.3808 , 0.887844 , 0.001840 ,  90
   9.3808 , 0.887539 , 0.001840 ,  91
   9.3808 , 0.887655 , 0.001840 ,  92
   9.3808 , 0.887692 , 0.001840 ,  93
   9.3808 , 0.887868 , 0.001840 ,  94
   9.3808 , 0.887471 , 0.001840 ,  95
   9.3808 , 0.887661 , 0.001840 ,  96
   9.3808 , 0.887676 , 0.001840 ,  97
   9.3808 , 0.887758 , 0.001840 ,  98
   9.3808 , 0.887483 , 0.001840 ,  99
   9.3808 , 0.887955 , 0.001840 , 100
   9.4340 , 0.894529 , 0.001177 ,   0
   9.4340 , 0.894660 , 0.001177 ,   1
   9.4340 , 0.894356 , 0.001177 ,   2
   9.4340 , 0.894371 , 0.001177 ,   3
   9.4340 , 0.894612 , 0.001177 ,   4
   9.4340 , 0.894532 , 0.001177 ,   5
   9.4340 , 0.894626 , 0.001177 ,   6
   9.4340 , 0.894548 , 0.001177 ,   7
   9.4340 , 0.894642 , 0.001177 ,   8
   9.4340 , 0.894374 , 0.001177 ,   9
   9.4340 , 0.894571 , 0.001177 ,  10
   9.4340 , 0.894682 , 0.001177 ,  11
   9.4340 , 0.894183 , 0.001177 ,  12
   9.4340 , 0.894529 , 0.001177 ,  13
   9.4340 , 0.894262 , 0.001177 ,  14
   9.4340 , 0.894648 , 0.001177 ,  15
   9.4340 , 0.894725 , 0.001177 ,  16
   9.4340 , 0.894778 , 0.001177 ,  17
   9.4340 , 0.894561 , 0.001177 ,  18
   9.4340 , 0.894380 , 0.001177 ,  19
   9.4340 , 0.894626 , 0.001177 ,  20
   9.4340 , 0.894427 , 0.001177 ,  21
   9.4340 , 0.894602 , 0.001177 ,  22
   9.4340 , 0.894461 , 0.001177 ,  23
   9.4340 , 0.894430 , 0.001177 ,  24
   9.4340 , 0.894337 , 0.001177 ,  25
   9.4340 , 0.894505 , 0.001177 ,  26
   9.4340 , 0.894526 , 0.001177 ,  27
   9.4340 , 0.894506 , 0.001177 ,  28
   9.4340 , 0.894606 , 0.001177 ,  29
   9.4340 , 0.894497 , 0.001177 ,  30
   9.4340 , 0.894543 , 0.001177 ,  31
   9.4340 , 0.894418 , 0.001177 ,  32
   9.4340 , 0.894584 , 0.001177 ,  33
   9.4340 , 0.894522 , 0.001177 ,  34
   9.4340 , 0.894513 , 0.001177 ,  35
   9.4340 , 0.894624 , 0.001177 ,  36
   9.4340 , 0.894561 , 0.001177 ,  37
   9.4340 , 0.894434 , 0.001177 ,  38
   9.4340 , 0.894512 , 0.001177 ,  39
   9.4340 , 0.894759 , 0.001177 ,  40
   9.4340 , 0.894697 , 0.001177 ,  41
   9.4340 , 0.894379 , 0.001177 ,  42
   9.4340 , 0.894578 , 0.001177 ,  43
   9.4340 , 0.894550 , 0.001177 ,  44
   9.4340 , 0.894490 , 0.001177 ,  45
   9.4340 , 0.894693 , 0.001177 ,  46
   9.4340 , 0.894573 , 0.001177 ,  47
   9.4340 , 0.894468 , 0.001177 ,  48
   9.4340 , 0.894482 , 0.001177 ,  49
   9.4340 , 0.894555 , 0.001177 ,  50
   9.4340 , 0.894521 , 0.001177 ,  51
   9.4340 , 0.894687 , 0.001177 ,  52
   9.4340 , 0.894299 , 0.001177 ,  53
   9.4340 , 0.894488 , 0.001177 ,  54
   9.4340 , 0.894641 , 0.001177 ,  55
   9.4340 , 0.894715 , 0.001177 ,  56
   9.4340 , 0.894484 , 0.001177 ,  57
   9.4340 , 0.894500 , 0.001177 ,  58
   9.4340 , 0.894344 , 0.001177 ,  59
   9.4340 , 0.894494 , 0.001177 ,  60
   9.4340 , 0.894791 , 0.001177 ,  61
   9.4340 , 0.894409 , 0.001177 ,  62
   9.4340 , 0.894472 , 0.001177 ,  63
   9.4340 , 0.894474 , 0.001177 ,  64
   9.4340 , 0.894489 , 0.001177 ,  65
   9.4340 , 0.894461 , 0.001177 ,  66
   9.4340 , 0.894517 , 0.001177 ,  67
   9.4340 , 0.894357 , 0.001177 ,  68
   9.4340 , 0.894562 , 0.001177 ,  69
   9.4340 , 0.894679 , 0.001177 ,  70
   9.4340 , 0.894425 , 0.001177 ,  71
   9.4340 , 0.894478 , 0.001177 ,  72
   9.4340 , 0.894320 , 0.001177 ,  73
   9.4340 , 0.894388 , 0.001177 ,  74
   9.4340 , 0.894434 , 0.001177 ,  75
   9.4340 , 0.894573 , 0.001177 ,  76
   9.4340 , 0.894462 , 0.001177 ,  77
   9.4340 , 0.894373 , 0.001177 ,  78
   9.4340 , 0.894538 , 0.001177 ,  79
   9.4340 , 0.894543 , 0.001177 ,  80
   9.4340 , 0.894547 , 0.001177 ,  81
   9.4340 , 0.894559 , 0.001177 ,  82
   9.4340 , 0.894732 , 0.001177 ,  83
   9.4340 , 0.894570 , 0.001177 ,  84
   9.4340 , 0.894530 , 0.001177 ,  85
   9.4340 , 0.894502 , 0.001177 ,  86
   9.4340 , 0.894458 , 0.001177 ,  87
   9.4340 , 0.894737 , 0.001177 ,  88
   9.4340 , 0.894552 , 0.001177 ,  89
   9.4340 , 0.894511 , 0.001177 ,  90
   9.4340 , 0.894586 , 0.001177 ,  91
   9.4340 , 0.894467 , 0.001177 ,  92
   9.4340 , 0.894603 , 0.001177 ,  93
   9.4340 , 0.894749 , 0.001177 ,  94
   9.4340 , 0.894544 , 0.001177 ,  95
   9.4340 , 0.894549 , 0.001177 ,  96
   9.4340 , 0.894370 , 0.001177 ,  97
   9.4340 , 0.894671 , 0.001177 ,  98
   9.4340 , 0.894595 , 0.001177 ,  99
   9.4340 , 0.894603 , 0.001177 , 100
   9.4868 , 0.893994 , 0.001339 ,   0
   9.4868 , 0.893882 , 0.001339 ,   1
   9.4868 , 0.894006 , 0.001339 ,   2
   9.4868 , 0.894088 , 0.001339 ,   3
   9.4868 , 0.893992 , 0.001339 ,   4
   9.4868 , 0.893936 , 0.001339 ,   5
   9.4868 , 0.893913 , 0.001339 ,   6
   9.4868 , 0.894073 , 0.001339 ,   7
   9.4868 , 0.893845 , 0.001339 ,   8
   9.4868 , 0.893888 , 0.001339 ,   9
   9.4868 , 0.894076 , 0.001339 ,  10
   9.4868 , 0.894324 , 0.001339 ,  11
   9.4868 , 0.893774 , 0.001339 ,  12
   9.4868 , 0.893631 , 0.001339 ,  13
   9.4868 , 0.893726 , 0.001339 ,  14
   9.4868 , 0.894202 , 0.001339 ,  15
   9.4868 , 0.894047 , 0.001339 ,  16
   9.4868 , 0.894063 , 0.001339 ,  17
   9.4868 , 0.894167 , 0.001339 ,  18
   9.4868 , 0.894043 , 0.001339 ,  19
   9.4868 , 0.894078 , 0.001339 ,  20
   9.4868 , 0.893850 , 0.001339 ,  21
   9.4868 , 0.893916 , 0.001339 ,  22
   9.4868 , 0.893910 , 0.001339 ,  23
   9.4868 , 0.893956 , 0.001339 ,  24
   9.4868 , 0.894118 , 0.001339 ,  25
   9.4868 , 0.894132 , 0.001339 ,  26
   9.4868 , 0.893736 , 0.001339 ,  27
   9.4868 , 0.894064 , 0.001339 ,  28
   9.4868 , 0.893993 , 0.001339 ,  29
   9.4868 , 0.894005 , 0.001339 ,  30
   9.4868 , 0.894084 , 0.001339 ,  31
   9.4868 , 0.893968 , 0.001339 ,  32
   9.4868 , 0.894017 , 0.001339 ,  33
   9.4868 , 0.893900 , 0.001339 ,  34
   9.4868 , 0.894094 , 0.001339 ,  35
   9.4868 , 0.894080 , 0.001339 ,  36
   9.4868 , 0.894121 , 0.001339 ,  37
   9.4868 , 0.893699 , 0.001339 ,  38
   9.4868 , 0.893979 , 0.001339 ,  39
   9.4868 , 0.893969 , 0.001339 ,  40
   9.4868 , 0.894147 , 0.001339 ,  41
   9.4868 , 0.893918 , 0.001339 ,  42
   9.4868 , 0.893985 , 0.001339 ,  43
   9.4868 , 0.894061 , 0.001339 ,  44
   9.4868 , 0.894077 , 0.001339 ,  45
   9.4868 , 0.893981 , 0.001339 ,  46
   9.4868 , 0.894005 , 0.001339 ,  47
   9.4868 , 0.894099 , 0.001339 ,  48
   9.4868 , 0.893921 , 0.001339 ,  49
   9.4868 , 0.894075 , 0.001339 ,  50
   9.4868 , 0.893875 , 0.001339 ,  51
   9.4868 , 0.894120 , 0.001339 ,  52
   9.4868 , 0.893987 , 0.001339 ,  53
   9.4868 , 0.894133 , 0.001339 ,  54
   9.4868 , 0.894039 , 0.001339 ,  55
   9.4868 , 0.894098 , 0.001339 ,  56
   9.4868 , 0.893935 , 0.001339 ,  57
   9.4868 , 0.893938 , 0.001339 ,  58
   9.4868 , 0.893756 , 0.001339 ,  59
   9.4868 , 0.894185 , 0.001339 ,  60
   9.4868 , 0.894118 , 0.001339 ,  61
   9.4868 , 0.893888 , 0.001339 ,  62
   9.4868 , 0.893862 , 0.001339 ,  63
   9.4868 , 0.893791 , 0.001339 ,  64
   9.4868 , 0.894134 , 0.001339 ,  65
   9.4868 , 0.893870 , 0.001339 ,  66
   9.4868 , 0.894019 , 0.001339 ,  67
   9.4868 , 0.894190 , 0.001339 ,  68
   9.4868 , 0.894072 , 0.001339 ,  69
   9.4868 , 0.894113 , 0.001339 ,  70
   9.4868 , 0.893838 , 0.001339 ,  71
   9.4868 , 0.893994 , 0.001339 ,  72
   9.4868 , 0.893759 , 0.001339 ,  73
   9.4868 , 0.893839 , 0.001339 ,  74
   9.4868 , 0.893728 , 0.001339 ,  75
   9.4868 , 0.894034 , 0.001339 ,  76
   9.4868 , 0.894212 , 0.001339 ,  77
   9.4868 , 0.893770 , 0.001339 ,  78
   9.4868 , 0.894157 , 0.001339 ,  79
   9.4868 , 0.894203 , 0.001339 ,  80
   9.4868 , 0.894061 , 0.001339 ,  81
   9.4868 , 0.894033 , 0.001339 ,  82
   9.4868 , 0.893949 , 0.001339 ,  83
   9.4868 , 0.893910 , 0.001339 ,  84
   9.4868 , 0.894059 , 0.001339 ,  85
   9.4868 , 0.894025 , 0.001339 ,  86
   9.4868 , 0.893942 , 0.001339 ,  87
   9.4868 , 0.894158 , 0.001339 ,  88
   9.4868 , 0.894014 , 0.001339 ,  89
   9.4868 , 0.894169 , 0.001339 ,  90
   9.4868 , 0.893953 , 0.001339 ,  91
   9.4868 , 0.894042 , 0.001339 ,  92
   9.4868 , 0.893995 , 0.001339 ,  93
   9.4868 , 0.893897 , 0.001339 ,  94
   9.4868 , 0.894075 , 0.001339 ,  95
   9.4868 , 0.894217 , 0.001339 ,  96
   9.4868 , 0.893821 , 0.001339 ,  97
   9.4868 , 0.893769 , 0.001339 ,  98
   9.4868 , 0.893956 , 0.001339 ,  99
   9.4868 , 0.894056 , 0.001339 , 100
   9.5394 , 0.893761 , 0.001627 ,   0
   9.5394 , 0.893792 , 0.001627 ,   1
   9.5394 , 0.893747 , 0.001627 ,   2
   9.5394 , 0.893659 , 0.001627 ,   3
   9.5394 , 0.893978 , 0.001627 ,   4
   9.5394 , 0.893798 , 0.001627 ,   5
   9.5394 , 0.893523 , 0.001627 ,   6
   9.5394 , 0.894004 , 0.001627 ,   7
   9.5394 , 0.893500 , 0.001627 ,   8
   9.5394 , 0.893790 , 0.001627 ,   9
   9.5394 , 0.893781 , 0.001627 ,  10
   9.5394 , 0.893915 , 0.001627 ,  11
   9.5394 , 0.893523 , 0.001627 ,  12
   9.5394 , 0.893762 , 0.001627 ,  13
   9.5394 , 0.893756 , 0.001627 ,  14
   9.5394 , 0.893737 , 0.001627 ,  15
   9.5394 , 0.893875 , 0.001627 ,  16
   9.5394 , 0.893535 , 0.001627 ,  17
   9.5394 , 0.894109 , 0.001627 ,  18
   9.5394 , 0.893681 , 0.001627 ,  19
   9.5394 , 0.893942 , 0.001627 ,  20
   9.5394 , 0.893903 , 0.001627 ,  21
   9.5394 , 0.893907 , 0.001627 ,  22
   9.5394 , 0.893808 , 0.001627 ,  23
   9.5394 , 0.893683 , 0.001627 ,  24
   9.5394 , 0.893696 , 0.001627 ,  25
   9.5394 , 0.893677 , 0.001627 ,  26
   9.5394 , 0.893589 , 0.001627 ,  27
   9.5394 , 0.893674 , 0.001627 ,  28
   9.5394 , 0.893570 , 0.001627 ,  29
   9.5394 , 0.893773 , 0.001627 ,  30
   9.5394 , 0.893908 , 0.001627 ,  31
   9.5394 , 0.893735 , 0.001627 ,  32
   9.5394 , 0.893936 , 0.001627 ,  33
   9.5394 , 0.893891 , 0.001627 ,  34
   9.5394 , 0.893649 , 0.001627 ,  35
   9.5394 , 0.893871 , 0.001627 ,  36
   9.5394 , 0.893855 , 0.001627 ,  37
   9.5394 , 0.893625 , 0.001627 ,  38
   9.5394 , 0.893578 , 0.001627 ,  39
   9.5394 , 0.894132 , 0.001627 ,  40
   9.5394 , 0.893681 , 0.001627 ,  41
   9.5394 , 0.893460 , 0.001627 ,  42
   9.5394 , 0.893660 , 0.001627 ,  43
   9.5394 , 0.893524 , 0.001627 ,  44
   9.5394 , 0.893858 , 0.001627 ,  45
   9.5394 , 0.893862 , 0.001627 ,  46
   9.5394 , 0.893562 , 0.001627 ,  47
   9.5394 , 0.894038 , 0.001627 ,  48
   9.5394 , 0.893613 , 0.001627 ,  49
   9.5394 , 0.893824 , 0.001627 ,  50
   9.5394 , 0.894255 , 0.001627 ,  51
   9.5394 , 0.893893 , 0.001627 ,  52
   9.5394 , 0.893874 , 0.001627 ,  53
   9.5394 , 0.893827 , 0.001627 ,  54
   9.5394 , 0.893788 , 0.001627 ,  55
   9.5394 , 0.894165 , 0.001627 ,  56
   9.5394 , 0.893821 , 0.001627 ,  57
   9.5394 , 0.893880 , 0.001627 ,  58
   9.5394 , 0.893689 , 0.001627 ,  59
   9.5394 , 0.893632 , 0.001627 ,  60
   9.5394 , 0.893769 , 0.001627 ,  61
   9.5394 , 0.893969 , 0.001627 ,  62
   9.5394 , 0.893733 , 0.001627 ,  63
   9.5394 , 0.893689 , 0.001627 ,  64
   9.5394 , 0.893594 , 0.001627 ,  65
   9.5394 , 0.893483 , 0.001627 ,  66
   9.5394 , 0.893649 , 0.001627 ,  67
   9.5394 , 0.893898 , 0.001627 ,  68
   9.5394 , 0.893575 , 0.001627 ,  69
   9.5394 , 0.893687 , 0.001627 ,  70
   9.5394 , 0.894042 , 0.001627 ,  71
   9.5394 , 0.893622 , 0.001627 ,  72
   9.5394 , 0.893555 , 0.001627 ,  73
   9.5394 , 0.893682 , 0.001627 ,  74
   9.5394 , 0.893410 , 0.001627 ,  75
   9.5394 , 0.894039 , 0.001627 ,  76
   9.5394 , 0.893831 , 0.001627 ,  77
   9.5394 , 0.893574 , 0.001627 ,  78
   9.5394 , 0.893799 , 0.001627 ,  79
   9.5394 , 0.893651 , 0.001627 ,  80
   9.5394 , 0.893665 , 0.001627 ,  81
   9.5394 , 0.893785 , 0.001627 ,  82
   9.5394 , 0.893617 , 0.001627 ,  83
   9.5394 , 0.893871 , 0.001627 ,  84
   9.5394 , 0.893997 , 0.001627 ,  85
   9.5394 , 0.893905 , 0.001627 ,  86
   9.5394 , 0.893621 , 0.001627 ,  87
   9.5394 , 0.893879 , 0.001627 ,  88
   9.5394 , 0.893704 , 0.001627 ,  89
   9.5394 , 0.893746 , 0.001627 ,  90
   9.5394 , 0.893647 , 0.001627 ,  91
   9.5394 , 0.893690 , 0.001627 ,  92
   9.5394 , 0.893704 , 0.001627 ,  93
   9.5394 , 0.893708 , 0.001627 ,  94
   9.5394 , 0.893866 , 0.001627 ,  95
   9.5394 , 0.893883 , 0.001627 ,  96
   9.5394 , 0.893645 , 0.001627 ,  97
   9.5394 , 0.893684 , 0.001627 ,  98
   9.5394 , 0.893684 , 0.001627 ,  99
   9.5394 , 0.893807 , 0.001627 , 100
   9.6437 , 0.899161 , 0.001628 ,   0
   9.6437 , 0.899228 , 0.001628 ,   1
   9.6437 , 0.898845 , 0.001628 ,   2
   9.6437 , 0.899107 , 0.001628 ,   3
   9.6437 , 0.899170 , 0.001628 ,   4
   9.6437 , 0.898748 , 0.001628 ,   5
   9.6437 , 0.899187 , 0.001628 ,   6
   9.6437 , 0.899145 , 0.001628 ,   7
   9.6437 , 0.899425 , 0.001628 ,   8
   9.6437 , 0.899211 , 0.001628 ,   9
   9.6437 , 0.899278 , 0.001628 ,  10
   9.6437 , 0.899248 , 0.001628 ,  11
   9.6437 , 0.899083 , 0.001628 ,  12
   9.6437 , 0.899026 , 0.001628 ,  13
   9.6437 , 0.898830 , 0.001628 ,  14
   9.6437 , 0.899110 , 0.001628 ,  15
   9.6437 , 0.899055 , 0.001628 ,  16
   9.6437 , 0.899191 , 0.001628 ,  17
   9.6437 , 0.899253 , 0.001628 ,  18
   9.6437 , 0.899336 , 0.001628 ,  19
   9.6437 , 0.899454 , 0.001628 ,  20
   9.6437 , 0.898944 , 0.001628 ,  21
   9.6437 , 0.899024 , 0.001628 ,  22
   9.6437 , 0.899282 , 0.001628 ,  23
   9.6437 , 0.898932 , 0.001628 ,  24
   9.6437 , 0.899002 , 0.001628 ,  25
   9.6437 , 0.898974 , 0.001628 ,  26
   9.6437 , 0.899193 , 0.001628 ,  27
   9.6437 , 0.898881 , 0.001628 ,  28
   9.6437 , 0.899322 , 0.001628 ,  29
   9.6437 , 0.899141 , 0.001628 ,  30
   9.6437 , 0.899342 , 0.001628 ,  31
   9.6437 , 0.899288 , 0.001628 ,  32
   9.6437 , 0.899428 , 0.001628 ,  33
   9.6437 , 0.899338 , 0.001628 ,  34
   9.6437 , 0.899041 , 0.001628 ,  35
   9.6437 , 0.899437 , 0.001628 ,  36
   9.6437 , 0.899111 , 0.001628 ,  37
   9.6437 , 0.899007 , 0.001628 ,  38
   9.6437 , 0.899279 , 0.001628 ,  39
   9.6437 , 0.899154 , 0.001628 ,  40
   9.6437 , 0.899462 , 0.001628 ,  41
   9.6437 , 0.899217 , 0.001628 ,  42
   9.6437 , 0.899105 , 0.001628 ,  43
   9.6437 , 0.898898 , 0.001628 ,  44
   9.6437 , 0.899329 , 0.001628 ,  45
   9.6437 , 0.899347 , 0.001628 ,  46
   9.6437 , 0.899263 , 0.001628 ,  47
   9.6437 , 0.899218 , 0.001628 ,  48
   9.6437 , 0.899324 , 0.001628 ,  49
   9.6437 , 0.899069 , 0.001628 ,  50
   9.6437 , 0.899424 , 0.001628 ,  51
   9.6437 , 0.899222 , 0.001628 ,  52
   9.6437 , 0.898872 , 0.001628 ,  53
   9.6437 , 0.899223 , 0.001628 ,  54
   9.6437 , 0.899325 , 0.001628 ,  55
   9.6437 , 0.899307 , 0.001628 ,  56
   9.6437 , 0.899450 , 0.001628 ,  57
   9.6437 , 0.899506 , 0.001628 ,  58
   9.6437 , 0.899059 , 0.001628 ,  59
   9.6437 , 0.899019 , 0.001628 ,  60
   9.6437 , 0.899092 , 0.001628 ,  61
   9.6437 , 0.899055 , 0.001628 ,  62
   9.6437 , 0.899104 , 0.001628 ,  63
   9.6437 , 0.899061 , 0.001628 ,  64
   9.6437 , 0.898996 , 0.001628 ,  65
   9.6437 , 0.899194 , 0.001628 ,  66
   9.6437 , 0.899094 , 0.001628 ,  67
   9.6437 , 0.899202 , 0.001628 ,  68
   9.6437 , 0.898957 , 0.001628 ,  69
   9.6437 , 0.899225 , 0.001628 ,  70
   9.6437 , 0.898983 , 0.001628 ,  71
   9.6437 , 0.899301 , 0.001628 ,  72
   9.6437 , 0.899058 , 0.001628 ,  73
   9.6437 , 0.898934 , 0.001628 ,  74
   9.6437 , 0.899247 , 0.001628 ,  75
   9.6437 , 0.899176 , 0.001628 ,  76
   9.6437 , 0.899180 , 0.001628 ,  77
   9.6437 , 0.899295 , 0.001628 ,  78
   9.6437 , 0.899318 , 0.001628 ,  79
   9.6437 , 0.899266 , 0.001628 ,  80
   9.6437 , 0.899311 , 0.001628 ,  81
   9.6437 , 0.899426 , 0.001628 ,  82
   9.6437 , 0.899178 , 0.001628 ,  83
   9.6437 , 0.899025 , 0.001628 ,  84
   9.6437 , 0.899175 , 0.001628 ,  85
   9.6437 , 0.899082 , 0.001628 ,  86
   9.6437 , 0.898910 , 0.001628 ,  87
   9.6437 , 0.899283 , 0.001628 ,  88
   9.6437 , 0.899158 , 0.001628 ,  89
   9.6437 , 0.899089 , 0.001628 ,  90
   9.6437 , 0.899233 , 0.001628 ,  91
   9.6437 , 0.899083 , 0.001628 ,  92
   9.6437 , 0.898930 , 0.001628 ,  93
   9.6437 , 0.899159 , 0.001628 ,  94
   9.6437 , 0.899130 , 0.001628 ,  95
   9.6437 , 0.899053 , 0.001628 ,  96
   9.6437 , 0.898999 , 0.001628 ,  97
   9.6437 , 0.899282 , 0.001628 ,  98
   9.6437 , 0.898864 , 0.001628 ,  99
   9.6437 , 0.899272 , 0.001628 , 100
   9.6954 , 0.898927 , 0.001356 ,   0
   9.6954 , 0.898883 , 0.001356 ,   1
   9.6954 , 0.898978 , 0.001356 ,   2
   9.6954 , 0.898749 , 0.001356 ,   3
   9.6954 , 0.898981 , 0.001356 ,   4
   9.6954 , 0.898955 , 0.001356 ,   5
   9.6954 , 0.898817 , 0.001356 ,   6
   9.6954 , 0.898911 , 0.001356 ,   7
   9.6954 , 0.899086 , 0.001356 ,   8
   9.6954 , 0.898952 , 0.001356 ,   9
   9.6954 , 0.898871 , 0.001356 ,  10
   9.6954 , 0.899151 , 0.001356 ,  11
   9.6954 , 0.898732 , 0.001356 ,  12
   9.6954 , 0.898597 , 0.001356 ,  13
   9.6954 , 0.898710 , 0.001356 ,  14
   9.6954 , 0.898942 , 0.001356 ,  15
   9.6954 , 0.898997 , 0.001356 ,  16
   9.6954 , 0.898818 , 0.001356 ,  17
   9.6954 , 0.898972 , 0.001356 ,  18
   9.6954 , 0.898992 , 0.001356 ,  19
   9.6954 , 0.899175 , 0.001356 ,  20
   9.6954 , 0.898889 , 0.001356 ,  21
   9.6954 , 0.899168 , 0.001356 ,  22
   9.6954 , 0.899076 , 0.001356 ,  23
   9.6954 , 0.898951 , 0.001356 ,  24
   9.6954 , 0.898816 , 0.001356 ,  25
   9.6954 , 0.898802 , 0.001356 ,  26
   9.6954 , 0.899120 , 0.001356 ,  27
   9.6954 , 0.898859 , 0.001356 ,  28
   9.6954 , 0.898650 , 0.001356 ,  29
   9.6954 , 0.898977 , 0.001356 ,  30
   9.6954 , 0.898873 , 0.001356 ,  31
   9.6954 , 0.898868 , 0.001356 ,  32
   9.6954 , 0.898842 , 0.001356 ,  33
   9.6954 , 0.899056 , 0.001356 ,  34
   9.6954 , 0.898830 , 0.001356 ,  35
   9.6954 , 0.899106 , 0.001356 ,  36
   9.6954 , 0.898794 , 0.001356 ,  37
   9.6954 , 0.898999 , 0.001356 ,  38
   9.6954 , 0.898782 , 0.001356 ,  39
   9.6954 , 0.898868 , 0.001356 ,  40
   9.6954 , 0.899063 , 0.001356 ,  41
   9.6954 , 0.898898 , 0.001356 ,  42
   9.6954 , 0.898974 , 0.001356 ,  43
   9.6954 , 0.898771 , 0.001356 ,  44
   9.6954 , 0.898976 , 0.001356 ,  45
   9.6954 , 0.898881 , 0.001356 ,  46
   9.6954 , 0.898944 , 0.001356 ,  47
   9.6954 , 0.899047 , 0.001356 ,  48
   9.6954 , 0.898786 , 0.001356 ,  49
   9.6954 , 0.898788 , 0.001356 ,  50
   9.6954 , 0.899024 , 0.001356 ,  51
   9.6954 , 0.899114 , 0.001356 ,  52
   9.6954 , 0.898650 , 0.001356 ,  53
   9.6954 , 0.898929 , 0.001356 ,  54
   9.6954 , 0.899000 , 0.001356 ,  55
   9.6954 , 0.899161 , 0.001356 ,  56
   9.6954 , 0.899011 , 0.001356 ,  57
   9.6954 , 0.898830 , 0.001356 ,  58
   9.6954 , 0.898947 , 0.001356 ,  59
   9.6954 , 0.898700 , 0.001356 ,  60
   9.6954 , 0.899065 , 0.001356 ,  61
   9.6954 , 0.899107 , 0.001356 ,  62
   9.6954 , 0.898845 , 0.001356 ,  63
   9.6954 , 0.898909 , 0.001356 ,  64
   9.6954 , 0.898928 , 0.001356 ,  65
   9.6954 , 0.898939 , 0.001356 ,  66
   9.6954 , 0.899168 , 0.001356 ,  67
   9.6954 , 0.898936 , 0.001356 ,  68
   9.6954 , 0.898675 , 0.001356 ,  69
   9.6954 , 0.898934 , 0.001356 ,  70
   9.6954 , 0.898991 , 0.001356 ,  71
   9.6954 , 0.898972 , 0.001356 ,  72
   9.6954 , 0.899084 , 0.001356 ,  73
   9.6954 , 0.898773 , 0.001356 ,  74
   9.6954 , 0.898841 , 0.001356 ,  75
   9.6954 , 0.899163 , 0.001356 ,  76
   9.6954 , 0.898831 , 0.001356 ,  77
   9.6954 , 0.898707 , 0.001356 ,  78
   9.6954 , 0.899198 , 0.001356 ,  79
   9.6954 , 0.898954 , 0.001356 ,  80
   9.6954 , 0.899056 , 0.001356 ,  81
   9.6954 , 0.898987 , 0.001356 ,  82
   9.6954 , 0.898836 , 0.001356 ,  83
   9.6954 , 0.898898 , 0.001356 ,  84
   9.6954 , 0.899037 , 0.001356 ,  85
   9.6954 , 0.899092 , 0.001356 ,  86
   9.6954 , 0.898934 , 0.001356 ,  87
   9.6954 , 0.899076 , 0.001356 ,  88
   9.6954 , 0.898929 , 0.001356 ,  89
   9.6954 , 0.898776 , 0.001356 ,  90
   9.6954 , 0.898930 , 0.001356 ,  91
   9.6954 , 0.898875 , 0.001356 ,  92
   9.6954 , 0.898699 , 0.001356 ,  93
   9.6954 , 0.899063 , 0.001356 ,  94
   9.6954 , 0.898712 , 0.001356 ,  95
   9.6954 , 0.898919 , 0.001356 ,  96
   9.6954 , 0.899028 , 0.001356 ,  97
   9.6954 , 0.898914 , 0.001356 ,  98
   9.6954 , 0.898797 , 0.001356 ,  99
   9.6954 , 0.899111 , 0.001356 , 100
   9.7980 , 0.903391 , 0.002194 ,   0
   9.7980 , 0.903152 , 0.002194 ,   1
   9.7980 , 0.903067 , 0.002194 ,   2
   9.7980 , 0.903344 , 0.002194 ,   3
   9.7980 , 0.903402 , 0.002194 ,   4
   9.7980 , 0.903218 , 0.002194 ,   5
   9.7980 , 0.903338 , 0.002194 ,   6
   9.7980 , 0.903204 , 0.002194 ,   7
   9.7980 , 0.903282 , 0.002194 ,   8
   9.7980 , 0.904018 , 0.002194 ,   9
   9.7980 , 0.903518 , 0.002194 ,  10
   9.7980 , 0.903640 , 0.002194 ,  11
   9.7980 , 0.903573 , 0.002194 ,  12
   9.7980 , 0.903086 , 0.002194 ,  13
   9.7980 , 0.903513 , 0.002194 ,  14
   9.7980 , 0.903597 , 0.002194 ,  15
   9.7980 , 0.903638 , 0.002194 ,  16
   9.7980 , 0.903633 , 0.002194 ,  17
   9.7980 , 0.903031 , 0.002194 ,  18
   9.7980 , 0.903511 , 0.002194 ,  19
   9.7980 , 0.903698 , 0.002194 ,  20
   9.7980 , 0.903062 , 0.002194 ,  21
   9.7980 , 0.903351 , 0.002194 ,  22
   9.7980 , 0.903323 , 0.002194 ,  23
   9.7980 , 0.903301 , 0.002194 ,  24
   9.7980 , 0.903288 , 0.002194 ,  25
   9.7980 , 0.903581 , 0.002194 ,  26
   9.7980 , 0.903383 , 0.002194 ,  27
   9.7980 , 0.902886 , 0.002194 ,  28
   9.7980 , 0.903305 , 0.002194 ,  29
   9.7980 , 0.903270 , 0.002194 ,  30
   9.7980 , 0.903382 , 0.002194 ,  31
   9.7980 , 0.903405 , 0.002194 ,  32
   9.7980 , 0.903707 , 0.002194 ,  33
   9.7980 , 0.903585 , 0.002194 ,  34
   9.7980 , 0.903144 , 0.002194 ,  35
   9.7980 , 0.903637 , 0.002194 ,  36
   9.7980 , 0.903628 , 0.002194 ,  37
   9.7980 , 0.903347 , 0.002194 ,  38
   9.7980 , 0.903366 , 0.002194 ,  39
   9.7980 , 0.904074 , 0.002194 ,  40
   9.7980 , 0.903600 , 0.002194 ,  41
   9.7980 , 0.903214 , 0.002194 ,  42
   9.7980 , 0.903291 , 0.002194 ,  43
   9.7980 , 0.903106 , 0.002194 ,  44
   9.7980 , 0.903672 , 0.002194 ,  45
   9.7980 , 0.903351 , 0.002194 ,  46
   9.7980 , 0.903435 , 0.002194 ,  47
   9.7980 , 0.903642 , 0.002194 ,  48
   9.7980 , 0.903247 , 0.002194 ,  49
   9.7980 , 0.903247 , 0.002194 ,  50
   9.7980 , 0.903362 , 0.002194 ,  51
   9.7980 , 0.903194 , 0.002194 ,  52
   9.7980 , 0.903433 , 0.002194 ,  53
   9.7980 , 0.903101 , 0.002194 ,  54
   9.7980 , 0.903156 , 0.002194 ,  55
   9.7980 , 0.903255 , 0.002194 ,  56
   9.7980 , 0.903828 , 0.002194 ,  57
   9.7980 , 0.903421 , 0.002194 ,  58
   9.7980 , 0.903252 , 0.002194 ,  59
   9.7980 , 0.903407 , 0.002194 ,  60
   9.7980 , 0.903452 , 0.002194 ,  61
   9.7980 , 0.903303 , 0.002194 ,  62
   9.7980 , 0.903520 , 0.002194 ,  63
   9.7980 , 0.903477 , 0.002194 ,  64
   9.7980 , 0.903618 , 0.002194 ,  65
   9.7980 , 0.903187 , 0.002194 ,  66
   9.7980 , 0.903804 , 0.002194 ,  67
   9.7980 , 0.903568 , 0.002194 ,  68
   9.7980 , 0.902983 , 0.002194 ,  69
   9.7980 , 0.903313 , 0.002194 ,  70
   9.7980 , 0.903412 , 0.002194 ,  71
   9.7980 , 0.903255 , 0.002194 ,  72
   9.7980 , 0.903075 , 0.002194 ,  73
   9.7980 , 0.903192 , 0.002194 ,  74
   9.7980 , 0.903150 , 0.002194 ,  75
   9.7980 , 0.903168 , 0.002194 ,  76
   9.7980 , 0.903339 , 0.002194 ,  77
   9.7980 , 0.903274 , 0.002194 ,  78
   9.7980 , 0.903187 , 0.002194 ,  79
   9.7980 , 0.903516 , 0.002194 ,  80
   9.7980 , 0.903374 , 0.002194 ,  81
   9.7980 , 0.903406 , 0.002194 ,  82
   9.7980 , 0.903226 , 0.002194 ,  83
   9.7980 , 0.903319 , 0.002194 ,  84
   9.7980 , 0.903587 , 0.002194 ,  85
   9.7980 , 0.903506 , 0.002194 ,  86
   9.7980 , 0.903256 , 0.002194 ,  87
   9.7980 , 0.903571 , 0.002194 ,  88
   9.7980 , 0.903359 , 0.002194 ,  89
   9.7980 , 0.903581 , 0.002194 ,  90
   9.7980 , 0.903493 , 0.002194 ,  91
   9.7980 , 0.903226 , 0.002194 ,  92
   9.7980 , 0.903594 , 0.002194 ,  93
   9.7980 , 0.903905 , 0.002194 ,  94
   9.7980 , 0.903718 , 0.002194 ,  95
   9.7980 , 0.903427 , 0.002194 ,  96
   9.7980 , 0.903284 , 0.002194 ,  97
   9.7980 , 0.903148 , 0.002194 ,  98
   9.7980 , 0.903229 , 0.002194 ,  99
   9.7980 , 0.903396 , 0.002194 , 100
   9.8489 , 0.901162 , 0.001761 ,   0
   9.8489 , 0.901304 , 0.001761 ,   1
   9.8489 , 0.901052 , 0.001761 ,   2
   9.8489 , 0.900767 , 0.001761 ,   3
   9.8489 , 0.901209 , 0.001761 ,   4
   9.8489 , 0.901147 , 0.001761 ,   5
   9.8489 , 0.901290 , 0.001761 ,   6
   9.8489 , 0.901336 , 0.001761 ,   7
   9.8489 , 0.900798 , 0.001761 ,   8
   9.8489 , 0.901031 , 0.001761 ,   9
   9.8489 , 0.901351 , 0.001761 ,  10
   9.8489 , 0.901340 , 0.001761 ,  11
   9.8489 , 0.900719 , 0.001761 ,  12
   9.8489 , 0.900982 , 0.001761 ,  13
   9.8489 , 0.901223 , 0.001761 ,  14
   9.8489 , 0.901228 , 0.001761 ,  15
   9.8489 , 0.901112 , 0.001761 ,  16
   9.8489 , 0.901123 , 0.001761 ,  17
   9.8489 , 0.901225 , 0.001761 ,  18
   9.8489 , 0.901282 , 0.001761 ,  19
   9.8489 , 0.901274 , 0.001761 ,  20
   9.8489 , 0.901079 , 0.001761 ,  21
   9.8489 , 0.901271 , 0.001761 ,  22
   9.8489 , 0.901105 , 0.001761 ,  23
   9.8489 , 0.900951 , 0.001761 ,  24
   9.8489 , 0.901217 , 0.001761 ,  25
   9.8489 , 0.901011 , 0.001761 ,  26
   9.8489 , 0.900824 , 0.001761 ,  27
   9.8489 , 0.901110 , 0.001761 ,  28
   9.8489 , 0.901049 , 0.001761 ,  29
   9.8489 , 0.900843 , 0.001761 ,  30
   9.8489 , 0.901110 , 0.001761 ,  31
   9.8489 , 0.901061 , 0.001761 ,  32
   9.8489 , 0.901109 , 0.001761 ,  33
   9.8489 , 0.901411 , 0.001761 ,  34
   9.8489 , 0.901036 , 0.001761 ,  35
   9.8489 , 0.901103 , 0.001761 ,  36
   9.8489 , 0.901387 , 0.001761 ,  37
   9.8489 , 0.901305 , 0.001761 ,  38
   9.8489 , 0.900853 , 0.001761 ,  39
   9.8489 , 0.901048 , 0.001761 ,  40
   9.8489 , 0.901296 , 0.001761 ,  41
   9.8489 , 0.901019 , 0.001761 ,  42
   9.8489 , 0.901216 , 0.001761 ,  43
   9.8489 , 0.901225 , 0.001761 ,  44
   9.8489 , 0.901070 , 0.001761 ,  45
   9.8489 , 0.901146 , 0.001761 ,  46
   9.8489 , 0.901210 , 0.001761 ,  47
   9.8489 , 0.901119 , 0.001761 ,  48
   9.8489 , 0.901118 , 0.001761 ,  49
   9.8489 , 0.901169 , 0.001761 ,  50
   9.8489 , 0.901248 , 0.001761 ,  51
   9.8489 , 0.901203 , 0.001761 ,  52
   9.8489 , 0.901172 , 0.001761 ,  53
   9.8489 , 0.901332 , 0.001761 ,  54
   9.8489 , 0.901189 , 0.001761 ,  55
   9.8489 , 0.901770 , 0.001761 ,  56
   9.8489 , 0.901324 , 0.001761 ,  57
   9.8489 , 0.900961 , 0.001761 ,  58
   9.8489 , 0.901261 , 0.001761 ,  59
   9.8489 , 0.901037 , 0.001761 ,  60
   9.8489 , 0.901124 , 0.001761 ,  61
   9.8489 , 0.901362 , 0.001761 ,  62
   9.8489 , 0.901314 , 0.001761 ,  63
   9.8489 , 0.901173 , 0.001761 ,  64
   9.8489 , 0.901203 , 0.001761 ,  65
   9.8489 , 0.901177 , 0.001761 ,  66
   9.8489 , 0.901023 , 0.001761 ,  67
   9.8489 , 0.901179 , 0.001761 ,  68
   9.8489 , 0.901079 , 0.001761 ,  69
   9.8489 , 0.901523 , 0.001761 ,  70
   9.8489 , 0.901374 , 0.001761 ,  71
   9.8489 , 0.900964 , 0.001761 ,  72
   9.8489 , 0.901118 , 0.001761 ,  73
   9.8489 , 0.901348 , 0.001761 ,  74
   9.8489 , 0.900897 , 0.001761 ,  75
   9.8489 , 0.901349 , 0.001761 ,  76
   9.8489 , 0.901193 , 0.001761 ,  77
   9.8489 , 0.901080 , 0.001761 ,  78
   9.8489 , 0.901058 , 0.001761 ,  79
   9.8489 , 0.900964 , 0.001761 ,  80
   9.8489 , 0.901230 , 0.001761 ,  81
   9.8489 , 0.901269 , 0.001761 ,  82
   9.8489 , 0.901437 , 0.001761 ,  83
   9.8489 , 0.901346 , 0.001761 ,  84
   9.8489 , 0.901522 , 0.001761 ,  85
   9.8489 , 0.901267 , 0.001761 ,  86
   9.8489 , 0.901085 , 0.001761 ,  87
   9.8489 , 0.901025 , 0.001761 ,  88
   9.8489 , 0.901176 , 0.001761 ,  89
   9.8489 , 0.901044 , 0.001761 ,  90
   9.8489 , 0.901457 , 0.001761 ,  91
   9.8489 , 0.900995 , 0.001761 ,  92
   9.8489 , 0.901225 , 0.001761 ,  93
   9.8489 , 0.901352 , 0.001761 ,  94
   9.8489 , 0.901102 , 0.001761 ,  95
   9.8489 , 0.900759 , 0.001761 ,  96
   9.8489 , 0.901386 , 0.001761 ,  97
   9.8489 , 0.901185 , 0.001761 ,  98
   9.8489 , 0.901063 , 0.001761 ,  99
   9.8489 , 0.901016 , 0.001761 , 100
   9.8995 , 0.905125 , 0.001403 ,   0
   9.8995 , 0.905284 , 0.001403 ,   1
   9.8995 , 0.904886 , 0.001403 ,   2
   9.8995 , 0.904623 , 0.001403 ,   3
   9.8995 , 0.905195 , 0.001403 ,   4
   9.8995 , 0.905149 , 0.001403 ,   5
   9.8995 , 0.905131 , 0.001403 ,   6
   9.8995 , 0.905170 , 0.001403 ,   7
   9.8995 , 0.905015 , 0.001403 ,   8
   9.8995 , 0.905111 , 0.001403 ,   9
   9.8995 , 0.905299 , 0.001403 ,  10
   9.8995 , 0.905286 , 0.001403 ,  11
   9.8995 , 0.904944 , 0.001403 ,  12
   9.8995 , 0.905102 , 0.001403 ,  13
   9.8995 , 0.904936 , 0.001403 ,  14
   9.8995 , 0.905390 , 0.001403 ,  15
   9.8995 , 0.905188 , 0.001403 ,  16
   9.8995 , 0.905199 , 0.001403 ,  17
   9.8995 , 0.904981 , 0.001403 ,  18
   9.8995 , 0.905267 , 0.001403 ,  19
   9.8995 , 0.905140 , 0.001403 ,  20
   9.8995 , 0.904993 , 0.001403 ,  21
   9.8995 , 0.905072 , 0.001403 ,  22
   9.8995 , 0.905090 , 0.001403 ,  23
   9.8995 , 0.905075 , 0.001403 ,  24
   9.8995 , 0.905018 , 0.001403 ,  25
   9.8995 , 0.905195 , 0.001403 ,  26
   9.8995 , 0.905026 , 0.001403 ,  27
   9.8995 , 0.905079 , 0.001403 ,  28
   9.8995 , 0.905036 , 0.001403 ,  29
   9.8995 , 0.905311 , 0.001403 ,  30
   9.8995 , 0.905214 , 0.001403 ,  31
   9.8995 , 0.905094 , 0.001403 ,  32
   9.8995 , 0.905081 , 0.001403 ,  33
   9.8995 , 0.905177 , 0.001403 ,  34
   9.8995 , 0.905036 , 0.001403 ,  35
   9.8995 , 0.905307 , 0.001403 ,  36
   9.8995 , 0.905134 , 0.001403 ,  37
   9.8995 , 0.905098 , 0.001403 ,  38
   9.8995 , 0.904843 , 0.001403 ,  39
   9.8995 , 0.905127 , 0.001403 ,  40
   9.8995 , 0.905105 , 0.001403 ,  41
   9.8995 , 0.905224 , 0.001403 ,  42
   9.8995 , 0.905054 , 0.001403 ,  43
   9.8995 , 0.905141 , 0.001403 ,  44
   9.8995 , 0.905244 , 0.001403 ,  45
   9.8995 , 0.905060 , 0.001403 ,  46
   9.8995 , 0.905122 , 0.001403 ,  47
   9.8995 , 0.905182 , 0.001403 ,  48
   9.8995 , 0.905276 , 0.001403 ,  49
   9.8995 , 0.905168 , 0.001403 ,  50
   9.8995 , 0.905225 , 0.001403 ,  51
   9.8995 , 0.905224 , 0.001403 ,  52
   9.8995 , 0.904676 , 0.001403 ,  53
   9.8995 , 0.905157 , 0.001403 ,  54
   9.8995 , 0.905285 , 0.001403 ,  55
   9.8995 , 0.905306 , 0.001403 ,  56
   9.8995 , 0.905164 , 0.001403 ,  57
   9.8995 , 0.904970 , 0.001403 ,  58
   9.8995 , 0.905167 , 0.001403 ,  59
   9.8995 , 0.904811 , 0.001403 ,  60
   9.8995 , 0.905132 , 0.001403 ,  61
   9.8995 , 0.905282 , 0.001403 ,  62
   9.8995 , 0.905023 , 0.001403 ,  63
   9.8995 , 0.905100 , 0.001403 ,  64
   9.8995 , 0.905272 , 0.001403 ,  65
   9.8995 , 0.905126 , 0.001403 ,  66
   9.8995 , 0.905079 , 0.001403 ,  67
   9.8995 , 0.905239 , 0.001403 ,  68
   9.8995 , 0.905126 , 0.001403 ,  69
   9.8995 , 0.905261 , 0.001403 ,  70
   9.8995 , 0.905100 , 0.001403 ,  71
   9.8995 , 0.904956 , 0.001403 ,  72
   9.8995 , 0.905062 , 0.001403 ,  73
   9.8995 , 0.904776 , 0.001403 ,  74
   9.8995 , 0.905022 , 0.001403 ,  75
   9.8995 , 0.905252 , 0.001403 ,  76
   9.8995 , 0.905052 , 0.001403 ,  77
   9.8995 , 0.904980 , 0.001403 ,  78
   9.8995 , 0.905324 , 0.001403 ,  79
   9.8995 , 0.905263 , 0.001403 ,  80
   9.8995 , 0.905093 , 0.001403 ,  81
   9.8995 , 0.905060 , 0.001403 ,  82
   9.8995 , 0.904972 , 0.001403 ,  83
   9.8995 , 0.905440 , 0.001403 ,  84
   9.8995 , 0.905225 , 0.001403 ,  85
   9.8995 , 0.905153 , 0.001403 ,  86
   9.8995 , 0.904889 , 0.001403 ,  87
   9.8995 , 0.905237 , 0.001403 ,  88
   9.8995 , 0.905093 , 0.001403 ,  89
   9.8995 , 0.905235 , 0.001403 ,  90
   9.8995 , 0.905236 , 0.001403 ,  91
   9.8995 , 0.905102 , 0.001403 ,  92
   9.8995 , 0.905187 , 0.001403 ,  93
   9.8995 , 0.905311 , 0.001403 ,  94
   9.8995 , 0.905147 , 0.001403 ,  95
   9.8995 , 0.905210 , 0.001403 ,  96
   9.8995 , 0.905259 , 0.001403 ,  97
   9.8995 , 0.905020 , 0.001403 ,  98
   9.8995 , 0.905115 , 0.001403 ,  99
   9.8995 , 0.905186 , 0.001403 , 100
   9.9499 , 0.904765 , 0.001388 ,   0
   9.9499 , 0.904702 , 0.001388 ,   1
   9.9499 , 0.904738 , 0.001388 ,   2
   9.9499 , 0.904737 , 0.001388 ,   3
   9.9499 , 0.904831 , 0.001388 ,   4
   9.9499 , 0.904839 , 0.001388 ,   5
   9.9499 , 0.904804 , 0.001388 ,   6
   9.9499 , 0.904793 , 0.001388 ,   7
   9.9499 , 0.904736 , 0.001388 ,   8
   9.9499 , 0.904729 , 0.001388 ,   9
   9.9499 , 0.904921 , 0.001388 ,  10
   9.9499 , 0.904712 , 0.001388 ,  11
   9.9499 , 0.904497 , 0.001388 ,  12
   9.9499 , 0.904654 , 0.001388 ,  13
   9.9499 , 0.904693 , 0.001388 ,  14
   9.9499 , 0.904763 , 0.001388 ,  15
   9.9499 , 0.904906 , 0.001388 ,  16
   9.9499 , 0.904711 , 0.001388 ,  17
   9.9499 , 0.904688 , 0.001388 ,  18
   9.9499 , 0.904697 , 0.001388 ,  19
   9.9499 , 0.905012 , 0.001388 ,  20
   9.9499 , 0.904588 , 0.001388 ,  21
   9.9499 , 0.904793 , 0.001388 ,  22
   9.9499 , 0.904898 , 0.001388 ,  23
   9.9499 , 0.904797 , 0.001388 ,  24
   9.9499 , 0.904882 , 0.001388 ,  25
   9.9499 , 0.904580 , 0.001388 ,  26
   9.9499 , 0.904649 , 0.001388 ,  27
   9.9499 , 0.904588 , 0.001388 ,  28
   9.9499 , 0.904719 , 0.001388 ,  29
   9.9499 , 0.904884 , 0.001388 ,  30
   9.9499 , 0.904732 , 0.001388 ,  31
   9.9499 , 0.904812 , 0.001388 ,  32
   9.9499 , 0.904885 , 0.001388 ,  33
   9.9499 , 0.904937 , 0.001388 ,  34
   9.9499 , 0.904724 , 0.001388 ,  35
   9.9499 , 0.905037 , 0.001388 ,  36
   9.9499 , 0.904947 , 0.001388 ,  37
   9.9499 , 0.904633 , 0.001388 ,  38
   9.9499 , 0.904624 , 0.001388 ,  39
   9.9499 , 0.904873 , 0.001388 ,  40
   9.9499 , 0.904736 , 0.001388 ,  41
   9.9499 , 0.904808 , 0.001388 ,  42
   9.9499 , 0.904525 , 0.001388 ,  43
   9.9499 , 0.904992 , 0.001388 ,  44
   9.9499 , 0.904695 , 0.001388 ,  45
   9.9499 , 0.905023 , 0.001388 ,  46
   9.9499 , 0.904991 , 0.001388 ,  47
   9.9499 , 0.904712 , 0.001388 ,  48
   9.9499 , 0.904511 , 0.001388 ,  49
   9.9499 , 0.904573 , 0.001388 ,  50
   9.9499 , 0.904843 , 0.001388 ,  51
   9.9499 , 0.904690 , 0.001388 ,  52
   9.9499 , 0.904667 , 0.001388 ,  53
   9.9499 , 0.904853 , 0.001388 ,  54
   9.9499 , 0.904632 , 0.001388 ,  55
   9.9499 , 0.905050 , 0.001388 ,  56
   9.9499 , 0.904663 , 0.001388 ,  57
   9.9499 , 0.904821 , 0.001388 ,  58
   9.9499 , 0.904695 , 0.001388 ,  59
   9.9499 , 0.904422 , 0.001388 ,  60
   9.9499 , 0.905066 , 0.001388 ,  61
   9.9499 , 0.904683 , 0.001388 ,  62
   9.9499 , 0.904815 , 0.001388 ,  63
   9.9499 , 0.904775 , 0.001388 ,  64
   9.9499 , 0.904820 , 0.001388 ,  65
   9.9499 , 0.904697 , 0.001388 ,  66
   9.9499 , 0.904674 , 0.001388 ,  67
   9.9499 , 0.904495 , 0.001388 ,  68
   9.9499 , 0.904584 , 0.001388 ,  69
   9.9499 , 0.905000 , 0.001388 ,  70
   9.9499 , 0.904732 , 0.001388 ,  71
   9.9499 , 0.904554 , 0.001388 ,  72
   9.9499 , 0.904567 , 0.001388 ,  73
   9.9499 , 0.904674 , 0.001388 ,  74
   9.9499 , 0.904717 , 0.001388 ,  75
   9.9499 , 0.904774 , 0.001388 ,  76
   9.9499 , 0.904722 , 0.001388 ,  77
   9.9499 , 0.904700 , 0.001388 ,  78
   9.9499 , 0.904849 , 0.001388 ,  79
   9.9499 , 0.904827 , 0.001388 ,  80
   9.9499 , 0.904756 , 0.001388 ,  81
   9.9499 , 0.904668 , 0.001388 ,  82
   9.9499 , 0.904828 , 0.001388 ,  83
   9.9499 , 0.904770 , 0.001388 ,  84
   9.9499 , 0.904629 , 0.001388 ,  85
   9.9499 , 0.905002 , 0.001388 ,  86
   9.9499 , 0.904832 , 0.001388 ,  87
   9.9499 , 0.904826 , 0.001388 ,  88
   9.9499 , 0.904906 , 0.001388 ,  89
   9.9499 , 0.904932 , 0.001388 ,  90
   9.9499 , 0.904561 , 0.001388 ,  91
   9.9499 , 0.904718 , 0.001388 ,  92
   9.9499 , 0.904886 , 0.001388 ,  93
   9.9499 , 0.904624 , 0.001388 ,  94
   9.9499 , 0.904898 , 0.001388 ,  95
   9.9499 , 0.904962 , 0.001388 ,  96
   9.9499 , 0.904937 , 0.001388 ,  97
   9.9499 , 0.904920 , 0.001388 ,  98
   9.9499 , 0.904677 , 0.001388 ,  99
   9.9499 , 0.904747 , 0.001388 , 100
  10.0000 , 0.905610 , 0.001635 ,   0
  10.0000 , 0.905686 , 0.001635 ,   1
  10.0000 , 0.905579 , 0.001635 ,   2
  10.0000 , 0.905480 , 0.001635 ,   3
  10.0000 , 0.905725 , 0.001635 ,   4
  10.0000 , 0.905730 , 0.001635 ,   5
  10.0000 , 0.905656 , 0.001635 ,   6
  10.0000 , 0.905423 , 0.001635 ,   7
  10.0000 , 0.905864 , 0.001635 ,   8
  10.0000 , 0.905505 , 0.001635 ,   9
  10.0000 , 0.905665 , 0.001635 ,  10
  10.0000 , 0.905623 , 0.001635 ,  11
  10.0000 , 0.905710 , 0.001635 ,  12
  10.0000 , 0.905510 , 0.001635 ,  13
  10.0000 , 0.905549 , 0.001635 ,  14
  10.0000 , 0.905671 , 0.001635 ,  15
  10.0000 , 0.905606 , 0.001635 ,  16
  10.0000 , 0.905551 , 0.001635 ,  17
  10.0000 , 0.905546 , 0.001635 ,  18
  10.0000 , 0.905445 , 0.001635 ,  19
  10.0000 , 0.905802 , 0.001635 ,  20
  10.0000 , 0.905657 , 0.001635 ,  21
  10.0000 , 0.905586 , 0.001635 ,  22
  10.0000 , 0.905439 , 0.001635 ,  23
  10.0000 , 0.905714 , 0.001635 ,  24
  10.0000 , 0.905578 , 0.001635 ,  25
  10.0000 , 0.905363 , 0.001635 ,  26
  10.0000 , 0.905267 , 0.001635 ,  27
  10.0000 , 0.905871 , 0.001635 ,  28
  10.0000 , 0.905810 , 0.001635 ,  29
  10.0000 , 0.905898 , 0.001635 ,  30
  10.0000 , 0.905982 , 0.001635 ,  31
  10.0000 , 0.905574 , 0.001635 ,  32
  10.0000 , 0.905457 , 0.001635 ,  33
  10.0000 , 0.905566 , 0.001635 ,  34
  10.0000 , 0.905376 , 0.001635 ,  35
  10.0000 , 0.905737 , 0.001635 ,  36
  10.0000 , 0.905613 , 0.001635 ,  37
  10.0000 , 0.905667 , 0.001635 ,  38
  10.0000 , 0.905679 , 0.001635 ,  39
  10.0000 , 0.906163 , 0.001635 ,  40
  10.0000 , 0.905548 , 0.001635 ,  41
  10.0000 , 0.905491 , 0.001635 ,  42
  10.0000 , 0.905652 , 0.001635 ,  43
  10.0000 , 0.905737 , 0.001635 ,  44
  10.0000 , 0.905834 , 0.001635 ,  45
  10.0000 , 0.905560 , 0.001635 ,  46
  10.0000 , 0.905734 , 0.001635 ,  47
  10.0000 , 0.905595 , 0.001635 ,  48
  10.0000 , 0.905707 , 0.001635 ,  49
  10.0000 , 0.905605 , 0.001635 ,  50
  10.0000 , 0.905900 , 0.001635 ,  51
  10.0000 , 0.905555 , 0.001635 ,  52
  10.0000 , 0.905927 , 0.001635 ,  53
  10.0000 , 0.905624 , 0.001635 ,  54
  10.0000 , 0.905355 , 0.001635 ,  55
  10.0000 , 0.905733 , 0.001635 ,  56
  10.0000 , 0.905751 , 0.001635 ,  57
  10.0000 , 0.905612 , 0.001635 ,  58
  10.0000 , 0.905378 , 0.001635 ,  59
  10.0000 , 0.905482 , 0.001635 ,  60
  10.0000 , 0.905713 , 0.001635 ,  61
  10.0000 , 0.905515 , 0.001635 ,  62
  10.0000 , 0.905606 , 0.001635 ,  63
  10.0000 , 0.905718 , 0.001635 ,  64
  10.0000 , 0.906010 , 0.001635 ,  65
  10.0000 , 0.905554 , 0.001635 ,  66
  10.0000 , 0.905682 , 0.001635 ,  67
  10.0000 , 0.905716 , 0.001635 ,  68
  10.0000 , 0.905430 , 0.001635 ,  69
  10.0000 , 0.905468 , 0.001635 ,  70
  10.0000 , 0.905640 , 0.001635 ,  71
  10.0000 , 0.905308 , 0.001635 ,  72
  10.0000 , 0.905580 , 0.001635 ,  73
  10.0000 , 0.905391 , 0.001635 ,  74
  10.0000 , 0.905433 , 0.001635 ,  75
  10.0000 , 0.905542 , 0.001635 ,  76
  10.0000 , 0.905557 , 0.001635 ,  77
  10.0000 , 0.905407 , 0.001635 ,  78
  10.0000 , 0.905584 , 0.001635 ,  79
  10.0000 , 0.905414 , 0.001635 ,  80
  10.0000 , 0.905813 , 0.001635 ,  81
  10.0000 , 0.905604 , 0.001635 ,  82
  10.0000 , 0.905524 , 0.001635 ,  83
  10.0000 , 0.905293 , 0.001635 ,  84
  10.0000 , 0.905695 , 0.001635 ,  85
  10.0000 , 0.905458 , 0.001635 ,  86
  10.0000 , 0.905782 , 0.001635 ,  87
  10.0000 , 0.905631 , 0.001635 ,  88
  10.0000 , 0.905649 , 0.001635 ,  89
  10.0000 , 0.905283 , 0.001635 ,  90
  10.0000 , 0.905643 , 0.001635 ,  91
  10.0000 , 0.905487 , 0.001635 ,  92
  10.0000 , 0.905773 , 0.001635 ,  93
  10.0000 , 0.905553 , 0.001635 ,  94
  10.0000 , 0.905676 , 0.001635 ,  95
  10.0000 , 0.905603 , 0.001635 ,  96
  10.0000 , 0.905578 , 0.001635 ,  97
  10.0000 , 0.905334 , 0.001635 ,  98
  10.0000 , 0.905647 , 0.001635 ,  99
  10.0000 , 0.905621 , 0.001635 , 100
  10.0499 , 0.908367 , 0.001215 ,   0
  10.0499 , 0.908409 , 0.001215 ,   1
  10.0499 , 0.908149 , 0.001215 ,   2
  10.0499 , 0.908139 , 0.001215 ,   3
  10.0499 , 0.908375 , 0.001215 ,   4
  10.0499 , 0.908276 , 0.001215 ,   5
  10.0499 , 0.908494 , 0.001215 ,   6
  10.0499 , 0.908269 , 0.001215 ,   7
  10.0499 , 0.908426 , 0.001215 ,   8
  10.0499 , 0.908406 , 0.001215 ,   9
  10.0499 , 0.908536 , 0.001215 ,  10
  10.0499 , 0.908423 , 0.001215 ,  11
  10.0499 , 0.908352 , 0.001215 ,  12
  10.0499 , 0.908649 , 0.001215 ,  13
  10.0499 , 0.908239 , 0.001215 ,  14
  10.0499 , 0.908357 , 0.001215 ,  15
  10.0499 , 0.908415 , 0.001215 ,  16
  10.0499 , 0.908236 , 0.001215 ,  17
  10.0499 , 0.908535 , 0.001215 ,  18
  10.0499 , 0.908235 , 0.001215 ,  19
  10.0499 , 0.908244 , 0.001215 ,  20
  10.0499 , 0.908312 , 0.001215 ,  21
  10.0499 , 0.908260 , 0.001215 ,  22
  10.0499 , 0.908525 , 0.001215 ,  23
  10.0499 , 0.908229 , 0.001215 ,  24
  10.0499 , 0.908369 , 0.001215 ,  25
  10.0499 , 0.908130 , 0.001215 ,  26
  10.0499 , 0.908252 , 0.001215 ,  27
  10.0499 , 0.908271 , 0.001215 ,  28
  10.0499 , 0.908331 , 0.001215 ,  29
  10.0499 , 0.908326 , 0.001215 ,  30
  10.0499 , 0.908249 , 0.001215 ,  31
  10.0499 , 0.908181 , 0.001215 ,  32
  10.0499 , 0.908334 , 0.001215 ,  33
  10.0499 , 0.908198 , 0.001215 ,  34
  10.0499 , 0.908281 , 0.001215 ,  35
  10.0499 , 0.908205 , 0.001215 ,  36
  10.0499 , 0.908386 , 0.001215 ,  37
  10.0499 , 0.908368 , 0.001215 ,  38
  10.0499 , 0.908475 , 0.001215 ,  39
  10.0499 , 0.908631 , 0.001215 ,  40
  10.0499 , 0.908473 , 0.001215 ,  41
  10.0499 , 0.908502 , 0.001215 ,  42
  10.0499 , 0.908374 , 0.001215 ,  43
  10.0499 , 0.908379 , 0.001215 ,  44
  10.0499 , 0.908350 , 0.001215 ,  45
  10.0499 , 0.908273 , 0.001215 ,  46
  10.0499 , 0.908422 , 0.001215 ,  47
  10.0499 , 0.908330 , 0.001215 ,  48
  10.0499 , 0.908455 , 0.001215 ,  49
  10.0499 , 0.908425 , 0.001215 ,  50
  10.0499 , 0.908604 , 0.001215 ,  51
  10.0499 , 0.908418 , 0.001215 ,  52
  10.0499 , 0.908299 , 0.001215 ,  53
  10.0499 , 0.908270 , 0.001215 ,  54
  10.0499 , 0.908408 , 0.001215 ,  55
  10.0499 , 0.908631 , 0.001215 ,  56
  10.0499 , 0.908458 , 0.001215 ,  57
  10.0499 , 0.908227 , 0.001215 ,  58
  10.0499 , 0.908382 , 0.001215 ,  59
  10.0499 , 0.908271 , 0.001215 ,  60
  10.0499 , 0.908491 , 0.001215 ,  61
  10.0499 , 0.908289 , 0.001215 ,  62
  10.0499 , 0.908212 , 0.001215 ,  63
  10.0499 , 0.908338 , 0.001215 ,  64
  10.0499 , 0.908581 , 0.001215 ,  65
  10.0499 , 0.908447 , 0.001215 ,  66
  10.0499 , 0.908467 , 0.001215 ,  67
  10.0499 , 0.908316 , 0.001215 ,  68
  10.0499 , 0.908341 , 0.001215 ,  69
  10.0499 , 0.908381 , 0.001215 ,  70
  10.0499 , 0.908199 , 0.001215 ,  71
  10.0499 , 0.908358 , 0.001215 ,  72
  10.0499 , 0.908313 , 0.001215 ,  73
  10.0499 , 0.908386 , 0.001215 ,  74
  10.0499 , 0.908361 , 0.001215 ,  75
  10.0499 , 0.908342 , 0.001215 ,  76
  10.0499 , 0.908272 , 0.001215 ,  77
  10.0499 , 0.908237 , 0.001215 ,  78
  10.0499 , 0.908494 , 0.001215 ,  79
  10.0499 , 0.908207 , 0.001215 ,  80
  10.0499 , 0.908433 , 0.001215 ,  81
  10.0499 , 0.908258 , 0.001215 ,  82
  10.0499 , 0.908510 , 0.001215 ,  83
  10.0499 , 0.908477 , 0.001215 ,  84
  10.0499 , 0.908724 , 0.001215 ,  85
  10.0499 , 0.908175 , 0.001215 ,  86
  10.0499 , 0.908294 , 0.001215 ,  87
  10.0499 , 0.908333 , 0.001215 ,  88
  10.0499 , 0.908493 , 0.001215 ,  89
  10.0499 , 0.908412 , 0.001215 ,  90
  10.0499 , 0.908509 , 0.001215 ,  91
  10.0499 , 0.908516 , 0.001215 ,  92
  10.0499 , 0.908326 , 0.001215 ,  93
  10.0499 , 0.908419 , 0.001215 ,  94
  10.0499 , 0.908393 , 0.001215 ,  95
  10.0499 , 0.908314 , 0.001215 ,  96
  10.0499 , 0.908604 , 0.001215 ,  97
  10.0499 , 0.908327 , 0.001215 ,  98
  10.0499 , 0.908346 , 0.001215 ,  99
  10.0499 , 0.908350 , 0.001215 , 100
  10.0995 , 0.903796 , 0.002176 ,   0
  10.0995 , 0.903737 , 0.002176 ,   1
  10.0995 , 0.903644 , 0.002176 ,   2
  10.0995 , 0.903449 , 0.002176 ,   3
  10.0995 , 0.904033 , 0.002176 ,   4
  10.0995 , 0.903852 , 0.002176 ,   5
  10.0995 , 0.903744 , 0.002176 ,   6
  10.0995 , 0.904142 , 0.002176 ,   7
  10.0995 , 0.903649 , 0.002176 ,   8
  10.0995 , 0.903797 , 0.002176 ,   9
  10.0995 , 0.904019 , 0.002176 ,  10
  10.0995 , 0.904110 , 0.002176 ,  11
  10.0995 , 0.903327 , 0.002176 ,  12
  10.0995 , 0.903474 , 0.002176 ,  13
  10.0995 , 0.903805 , 0.002176 ,  14
  10.0995 , 0.903740 , 0.002176 ,  15
  10.0995 , 0.904027 , 0.002176 ,  16
  10.0995 , 0.903739 , 0.002176 ,  17
  10.0995 , 0.903602 , 0.002176 ,  18
  10.0995 , 0.903448 , 0.002176 ,  19
  10.0995 , 0.904013 , 0.002176 ,  20
  10.0995 , 0.903487 , 0.002176 ,  21
  10.0995 , 0.903901 , 0.002176 ,  22
  10.0995 , 0.903532 , 0.002176 ,  23
  10.0995 , 0.903493 , 0.002176 ,  24
  10.0995 , 0.903588 , 0.002176 ,  25
  10.0995 , 0.903749 , 0.002176 ,  26
  10.0995 , 0.903835 , 0.002176 ,  27
  10.0995 , 0.903579 , 0.002176 ,  28
  10.0995 , 0.903533 , 0.002176 ,  29
  10.0995 , 0.904046 , 0.002176 ,  30
  10.0995 , 0.903481 , 0.002176 ,  31
  10.0995 , 0.903836 , 0.002176 ,  32
  10.0995 , 0.904225 , 0.002176 ,  33
  10.0995 , 0.903877 , 0.002176 ,  34
  10.0995 , 0.903693 , 0.002176 ,  35
  10.0995 , 0.904005 , 0.002176 ,  36
  10.0995 , 0.903753 , 0.002176 ,  37
  10.0995 , 0.903836 , 0.002176 ,  38
  10.0995 , 0.904188 , 0.002176 ,  39
  10.0995 , 0.903826 , 0.002176 ,  40
  10.0995 , 0.903969 , 0.002176 ,  41
  10.0995 , 0.903699 , 0.002176 ,  42
  10.0995 , 0.903918 , 0.002176 ,  43
  10.0995 , 0.903612 , 0.002176 ,  44
  10.0995 , 0.904188 , 0.002176 ,  45
  10.0995 , 0.904173 , 0.002176 ,  46
  10.0995 , 0.903852 , 0.002176 ,  47
  10.0995 , 0.903833 , 0.002176 ,  48
  10.0995 , 0.903807 , 0.002176 ,  49
  10.0995 , 0.903544 , 0.002176 ,  50
  10.0995 , 0.904418 , 0.002176 ,  51
  10.0995 , 0.903932 , 0.002176 ,  52
  10.0995 , 0.903881 , 0.002176 ,  53
  10.0995 , 0.903720 , 0.002176 ,  54
  10.0995 , 0.904025 , 0.002176 ,  55
  10.0995 , 0.903960 , 0.002176 ,  56
  10.0995 , 0.903824 , 0.002176 ,  57
  10.0995 , 0.903800 , 0.002176 ,  58
  10.0995 , 0.903588 , 0.002176 ,  59
  10.0995 , 0.904035 , 0.002176 ,  60
  10.0995 , 0.903981 , 0.002176 ,  61
  10.0995 , 0.903677 , 0.002176 ,  62
  10.0995 , 0.903744 , 0.002176 ,  63
  10.0995 , 0.903978 , 0.002176 ,  64
  10.0995 , 0.903713 , 0.002176 ,  65
  10.0995 , 0.903903 , 0.002176 ,  66
  10.0995 , 0.904095 , 0.002176 ,  67
  10.0995 , 0.903504 , 0.002176 ,  68
  10.0995 , 0.903317 , 0.002176 ,  69
  10.0995 , 0.903688 , 0.002176 ,  70
  10.0995 , 0.903319 , 0.002176 ,  71
  10.0995 , 0.903677 , 0.002176 ,  72
  10.0995 , 0.903683 , 0.002176 ,  73
  10.0995 , 0.903703 , 0.002176 ,  74
  10.0995 , 0.903564 , 0.002176 ,  75
  10.0995 , 0.904091 , 0.002176 ,  76
  10.0995 , 0.903690 , 0.002176 ,  77
  10.0995 , 0.903673 , 0.002176 ,  78
  10.0995 , 0.904160 , 0.002176 ,  79
  10.0995 , 0.903942 , 0.002176 ,  80
  10.0995 , 0.904134 , 0.002176 ,  81
  10.0995 , 0.903883 , 0.002176 ,  82
  10.0995 , 0.903874 , 0.002176 ,  83
  10.0995 , 0.903771 , 0.002176 ,  84
  10.0995 , 0.903343 , 0.002176 ,  85
  10.0995 , 0.903716 , 0.002176 ,  86
  10.0995 , 0.904034 , 0.002176 ,  87
  10.0995 , 0.903779 , 0.002176 ,  88
  10.0995 , 0.903987 , 0.002176 ,  89
  10.0995 , 0.903736 , 0.002176 ,  90
  10.0995 , 0.903830 , 0.002176 ,  91
  10.0995 , 0.903821 , 0.002176 ,  92
  10.0995 , 0.903920 , 0.002176 ,  93
  10.0995 , 0.903713 , 0.002176 ,  94
  10.0995 , 0.903711 , 0.002176 ,  95
  10.0995 , 0.903781 , 0.002176 ,  96
  10.0995 , 0.903713 , 0.002176 ,  97
  10.0995 , 0.903755 , 0.002176 ,  98
  10.0995 , 0.903665 , 0.002176 ,  99
  10.0995 , 0.903752 , 0.002176 , 100
  10.1980 , 0.908869 , 0.001609 ,   0
  10.1980 , 0.909022 , 0.001609 ,   1
  10.1980 , 0.908751 , 0.001609 ,   2
  10.1980 , 0.908807 , 0.001609 ,   3
  10.1980 , 0.908812 , 0.001609 ,   4
  10.1980 , 0.908978 , 0.001609 ,   5
  10.1980 , 0.909200 , 0.001609 ,   6
  10.1980 , 0.908794 , 0.001609 ,   7
  10.1980 , 0.908924 , 0.001609 ,   8
  10.1980 , 0.908926 , 0.001609 ,   9
  10.1980 , 0.908864 , 0.001609 ,  10
  10.1980 , 0.909282 , 0.001609 ,  11
  10.1980 , 0.908624 , 0.001609 ,  12
  10.1980 , 0.908821 , 0.001609 ,  13
  10.1980 , 0.908660 , 0.001609 ,  14
  10.1980 , 0.909165 , 0.001609 ,  15
  10.1980 , 0.908971 , 0.001609 ,  16
  10.1980 , 0.908942 , 0.001609 ,  17
  10.1980 , 0.909001 , 0.001609 ,  18
  10.1980 , 0.908678 , 0.001609 ,  19
  10.1980 , 0.908918 , 0.001609 ,  20
  10.1980 , 0.909070 , 0.001609 ,  21
  10.1980 , 0.908914 , 0.001609 ,  22
  10.1980 , 0.908878 , 0.001609 ,  23
  10.1980 , 0.908670 , 0.001609 ,  24
  10.1980 , 0.908887 , 0.001609 ,  25
  10.1980 , 0.908413 , 0.001609 ,  26
  10.1980 , 0.908654 , 0.001609 ,  27
  10.1980 , 0.908741 , 0.001609 ,  28
  10.1980 , 0.909010 , 0.001609 ,  29
  10.1980 , 0.908953 , 0.001609 ,  30
  10.1980 , 0.908848 , 0.001609 ,  31
  10.1980 , 0.908810 , 0.001609 ,  32
  10.1980 , 0.908828 , 0.001609 ,  33
  10.1980 , 0.908906 , 0.001609 ,  34
  10.1980 , 0.908755 , 0.001609 ,  35
  10.1980 , 0.908890 , 0.001609 ,  36
  10.1980 , 0.908816 , 0.001609 ,  37
  10.1980 , 0.908898 , 0.001609 ,  38
  10.1980 , 0.909246 , 0.001609 ,  39
  10.1980 , 0.909144 , 0.001609 ,  40
  10.1980 , 0.908642 , 0.001609 ,  41
  10.1980 , 0.908918 , 0.001609 ,  42
  10.1980 , 0.908745 , 0.001609 ,  43
  10.1980 , 0.908927 , 0.001609 ,  44
  10.1980 , 0.908907 , 0.001609 ,  45
  10.1980 , 0.908653 , 0.001609 ,  46
  10.1980 , 0.909126 , 0.001609 ,  47
  10.1980 , 0.909039 , 0.001609 ,  48
  10.1980 , 0.909275 , 0.001609 ,  49
  10.1980 , 0.908873 , 0.001609 ,  50
  10.1980 , 0.909035 , 0.001609 ,  51
  10.1980 , 0.908834 , 0.001609 ,  52
  10.1980 , 0.908960 , 0.001609 ,  53
  10.1980 , 0.909119 , 0.001609 ,  54
  10.1980 , 0.908961 , 0.001609 ,  55
  10.1980 , 0.908870 , 0.001609 ,  56
  10.1980 , 0.908656 , 0.001609 ,  57
  10.1980 , 0.908913 , 0.001609 ,  58
  10.1980 , 0.908679 , 0.001609 ,  59
  10.1980 , 0.908713 , 0.001609 ,  60
  10.1980 , 0.909005 , 0.001609 ,  61
  10.1980 , 0.908975 , 0.001609 ,  62
  10.1980 , 0.908910 , 0.001609 ,  63
  10.1980 , 0.908901 , 0.001609 ,  64
  10.1980 , 0.908984 , 0.001609 ,  65
  10.1980 , 0.908938 , 0.001609 ,  66
  10.1980 , 0.908925 , 0.001609 ,  67
  10.1980 , 0.908816 , 0.001609 ,  68
  10.1980 , 0.908804 , 0.001609 ,  69
  10.1980 , 0.908753 , 0.001609 ,  70
  10.1980 , 0.908601 , 0.001609 ,  71
  10.1980 , 0.908772 , 0.001609 ,  72
  10.1980 , 0.909031 , 0.001609 ,  73
  10.1980 , 0.908670 , 0.001609 ,  74
  10.1980 , 0.908807 , 0.001609 ,  75
  10.1980 , 0.908852 , 0.001609 ,  76
  10.1980 , 0.908765 , 0.001609 ,  77
  10.1980 , 0.908775 , 0.001609 ,  78
  10.1980 , 0.908822 , 0.001609 ,  79
  10.1980 , 0.908618 , 0.001609 ,  80
  10.1980 , 0.909003 , 0.001609 ,  81
  10.1980 , 0.908912 , 0.001609 ,  82
  10.1980 , 0.909092 , 0.001609 ,  83
  10.1980 , 0.908868 , 0.001609 ,  84
  10.1980 , 0.908761 , 0.001609 ,  85
  10.1980 , 0.908621 , 0.001609 ,  86
  10.1980 , 0.908953 , 0.001609 ,  87
  10.1980 , 0.908821 , 0.001609 ,  88
  10.1980 , 0.908655 , 0.001609 ,  89
  10.1980 , 0.908841 , 0.001609 ,  90
  10.1980 , 0.908787 , 0.001609 ,  91
  10.1980 , 0.908919 , 0.001609 ,  92
  10.1980 , 0.908579 , 0.001609 ,  93
  10.1980 , 0.908934 , 0.001609 ,  94
  10.1980 , 0.908871 , 0.001609 ,  95
  10.1980 , 0.908814 , 0.001609 ,  96
  10.1980 , 0.909170 , 0.001609 ,  97
  10.1980 , 0.908788 , 0.001609 ,  98
  10.1980 , 0.908763 , 0.001609 ,  99
  10.1980 , 0.908666 , 0.001609 , 100
  10.2470 , 0.912660 , 0.001507 ,   0
  10.2470 , 0.912750 , 0.001507 ,   1
  10.2470 , 0.912271 , 0.001507 ,   2
  10.2470 , 0.912484 , 0.001507 ,   3
  10.2470 , 0.912658 , 0.001507 ,   4
  10.2470 , 0.912603 , 0.001507 ,   5
  10.2470 , 0.912800 , 0.001507 ,   6
  10.2470 , 0.912628 , 0.001507 ,   7
  10.2470 , 0.912754 , 0.001507 ,   8
  10.2470 , 0.912642 , 0.001507 ,   9
  10.2470 , 0.912646 , 0.001507 ,  10
  10.2470 , 0.912986 , 0.001507 ,  11
  10.2470 , 0.912390 , 0.001507 ,  12
  10.2470 , 0.912418 , 0.001507 ,  13
  10.2470 , 0.912439 , 0.001507 ,  14
  10.2470 , 0.912698 , 0.001507 ,  15
  10.2470 , 0.912828 , 0.001507 ,  16
  10.2470 , 0.912712 , 0.001507 ,  17
  10.2470 , 0.912346 , 0.001507 ,  18
  10.2470 , 0.912645 , 0.001507 ,  19
  10.2470 , 0.912898 , 0.001507 ,  20
  10.2470 , 0.912500 , 0.001507 ,  21
  10.2470 , 0.912597 , 0.001507 ,  22
  10.2470 , 0.912720 , 0.001507 ,  23
  10.2470 , 0.912568 , 0.001507 ,  24
  10.2470 , 0.912491 , 0.001507 ,  25
  10.2470 , 0.912598 , 0.001507 ,  26
  10.2470 , 0.912477 , 0.001507 ,  27
  10.2470 , 0.912644 , 0.001507 ,  28
  10.2470 , 0.912620 , 0.001507 ,  29
  10.2470 , 0.912597 , 0.001507 ,  30
  10.2470 , 0.912729 , 0.001507 ,  31
  10.2470 , 0.912424 , 0.001507 ,  32
  10.2470 , 0.912745 , 0.001507 ,  33
  10.2470 , 0.912753 , 0.001507 ,  34
  10.2470 , 0.912558 , 0.001507 ,  35
  10.2470 , 0.912716 , 0.001507 ,  36
  10.2470 , 0.912818 , 0.001507 ,  37
  10.2470 , 0.912660 , 0.001507 ,  38
  10.2470 , 0.912715 , 0.001507 ,  39
  10.2470 , 0.912754 , 0.001507 ,  40
  10.2470 , 0.912781 , 0.001507 ,  41
  10.2470 , 0.912611 , 0.001507 ,  42
  10.2470 , 0.912651 , 0.001507 ,  43
  10.2470 , 0.912559 , 0.001507 ,  44
  10.2470 , 0.912547 , 0.001507 ,  45
  10.2470 , 0.912855 , 0.001507 ,  46
  10.2470 , 0.912627 , 0.001507 ,  47
  10.2470 , 0.912926 , 0.001507 ,  48
  10.2470 , 0.912378 , 0.001507 ,  49
  10.2470 , 0.912703 , 0.001507 ,  50
  10.2470 , 0.912780 , 0.001507 ,  51
  10.2470 , 0.912563 , 0.001507 ,  52
  10.2470 , 0.912577 , 0.001507 ,  53
  10.2470 , 0.912546 , 0.001507 ,  54
  10.2470 , 0.912855 , 0.001507 ,  55
  10.2470 , 0.912569 , 0.001507 ,  56
  10.2470 , 0.912758 , 0.001507 ,  57
  10.2470 , 0.912753 , 0.001507 ,  58
  10.2470 , 0.912557 , 0.001507 ,  59
  10.2470 , 0.912854 , 0.001507 ,  60
  10.2470 , 0.912740 , 0.001507 ,  61
  10.2470 , 0.912819 , 0.001507 ,  62
  10.2470 , 0.912619 , 0.001507 ,  63
  10.2470 , 0.912690 , 0.001507 ,  64
  10.2470 , 0.912646 , 0.001507 ,  65
  10.2470 , 0.912900 , 0.001507 ,  66
  10.2470 , 0.913035 , 0.001507 ,  67
  10.2470 , 0.912607 , 0.001507 ,  68
  10.2470 , 0.912509 , 0.001507 ,  69
  10.2470 , 0.912861 , 0.001507 ,  70
  10.2470 , 0.912390 , 0.001507 ,  71
  10.2470 , 0.912818 , 0.001507 ,  72
  10.2470 , 0.912638 , 0.001507 ,  73
  10.2470 , 0.912545 , 0.001507 ,  74
  10.2470 , 0.912355 , 0.001507 ,  75
  10.2470 , 0.912867 , 0.001507 ,  76
  10.2470 , 0.912435 , 0.001507 ,  77
  10.2470 , 0.912348 , 0.001507 ,  78
  10.2470 , 0.912736 , 0.001507 ,  79
  10.2470 , 0.912760 , 0.001507 ,  80
  10.2470 , 0.912743 , 0.001507 ,  81
  10.2470 , 0.912787 , 0.001507 ,  82
  10.2470 , 0.912626 , 0.001507 ,  83
  10.2470 , 0.912868 , 0.001507 ,  84
  10.2470 , 0.912507 , 0.001507 ,  85
  10.2470 , 0.912598 , 0.001507 ,  86
  10.2470 , 0.912734 , 0.001507 ,  87
  10.2470 , 0.912585 , 0.001507 ,  88
  10.2470 , 0.912650 , 0.001507 ,  89
  10.2470 , 0.912556 , 0.001507 ,  90
  10.2470 , 0.912866 , 0.001507 ,  91
  10.2470 , 0.912761 , 0.001507 ,  92
  10.2470 , 0.912809 , 0.001507 ,  93
  10.2470 , 0.912803 , 0.001507 ,  94
  10.2470 , 0.912593 , 0.001507 ,  95
  10.2470 , 0.912731 , 0.001507 ,  96
  10.2470 , 0.912599 , 0.001507 ,  97
  10.2470 , 0.912760 , 0.001507 ,  98
  10.2470 , 0.912683 , 0.001507 ,  99
  10.2470 , 0.912669 , 0.001507 , 100
  10.2956 , 0.911193 , 0.001782 ,   0
  10.2956 , 0.911334 , 0.001782 ,   1
  10.2956 , 0.911011 , 0.001782 ,   2
  10.2956 , 0.911077 , 0.001782 ,   3
  10.2956 , 0.911298 , 0.001782 ,   4
  10.2956 , 0.911047 , 0.001782 ,   5
  10.2956 , 0.911023 , 0.001782 ,   6
  10.2956 , 0.911435 , 0.001782 ,   7
  10.2956 , 0.911059 , 0.001782 ,   8
  10.2956 , 0.911197 , 0.001782 ,   9
  10.2956 , 0.911481 , 0.001782 ,  10
  10.2956 , 0.911503 , 0.001782 ,  11
  10.2956 , 0.910661 , 0.001782 ,  12
  10.2956 , 0.911120 , 0.001782 ,  13
  10.2956 , 0.911298 , 0.001782 ,  14
  10.2956 , 0.911298 , 0.001782 ,  15
  10.2956 , 0.911301 , 0.001782 ,  16
  10.2956 , 0.911215 , 0.001782 ,  17
  10.2956 , 0.911353 , 0.001782 ,  18
  10.2956 , 0.911265 , 0.001782 ,  19
  10.2956 , 0.911325 , 0.001782 ,  20
  10.2956 , 0.911147 , 0.001782 ,  21
  10.2956 , 0.911230 , 0.001782 ,  22
  10.2956 , 0.911176 , 0.001782 ,  23
  10.2956 , 0.911314 , 0.001782 ,  24
  10.2956 , 0.911304 , 0.001782 ,  25
  10.2956 , 0.911189 , 0.001782 ,  26
  10.2956 , 0.911249 , 0.001782 ,  27
  10.2956 , 0.911081 , 0.001782 ,  28
  10.2956 , 0.911253 , 0.001782 ,  29
  10.2956 , 0.911397 , 0.001782 ,  30
  10.2956 , 0.911030 , 0.001782 ,  31
  10.2956 , 0.911304 , 0.001782 ,  32
  10.2956 , 0.911238 , 0.001782 ,  33
  10.2956 , 0.911183 , 0.001782 ,  34
  10.2956 , 0.911036 , 0.001782 ,  35
  10.2956 , 0.911365 , 0.001782 ,  36
  10.2956 , 0.911119 , 0.001782 ,  37
  10.2956 , 0.911501 , 0.001782 ,  38
  10.2956 , 0.911014 , 0.001782 ,  39
  10.2956 , 0.911368 , 0.001782 ,  40
  10.2956 , 0.911276 , 0.001782 ,  41
  10.2956 , 0.911118 , 0.001782 ,  42
  10.2956 , 0.911361 , 0.001782 ,  43
  10.2956 , 0.911162 , 0.001782 ,  44
  10.2956 , 0.911657 , 0.001782 ,  45
  10.2956 , 0.911283 , 0.001782 ,  46
  10.2956 , 0.911077 , 0.001782 ,  47
  10.2956 , 0.911366 , 0.001782 ,  48
  10.2956 , 0.910917 , 0.001782 ,  49
  10.2956 , 0.911300 , 0.001782 ,  50
  10.2956 , 0.911146 , 0.001782 ,  51
  10.2956 , 0.911018 , 0.001782 ,  52
  10.2956 , 0.911173 , 0.001782 ,  53
  10.2956 , 0.911186 , 0.001782 ,  54
  10.2956 , 0.911357 , 0.001782 ,  55
  10.2956 , 0.911718 , 0.001782 ,  56
  10.2956 , 0.911031 , 0.001782 ,  57
  10.2956 , 0.911157 , 0.001782 ,  58
  10.2956 , 0.910936 , 0.001782 ,  59
  10.2956 , 0.911280 , 0.001782 ,  60
  10.2956 , 0.911383 , 0.001782 ,  61
  10.2956 , 0.911449 , 0.001782 ,  62
  10.2956 , 0.911190 , 0.001782 ,  63
  10.2956 , 0.910801 , 0.001782 ,  64
  10.2956 , 0.911081 , 0.001782 ,  65
  10.2956 , 0.911344 , 0.001782 ,  66
  10.2956 , 0.911309 , 0.001782 ,  67
  10.2956 , 0.911052 , 0.001782 ,  68
  10.2956 , 0.911159 , 0.001782 ,  69
  10.2956 , 0.911052 , 0.001782 ,  70
  10.2956 , 0.910994 , 0.001782 ,  71
  10.2956 , 0.910918 , 0.001782 ,  72
  10.2956 , 0.910932 , 0.001782 ,  73
  10.2956 , 0.911119 , 0.001782 ,  74
  10.2956 , 0.910851 , 0.001782 ,  75
  10.2956 , 0.911229 , 0.001782 ,  76
  10.2956 , 0.911036 , 0.001782 ,  77
  10.2956 , 0.911068 , 0.001782 ,  78
  10.2956 , 0.911173 , 0.001782 ,  79
  10.2956 , 0.911313 , 0.001782 ,  80
  10.2956 , 0.911242 , 0.001782 ,  81
  10.2956 , 0.911131 , 0.001782 ,  82
  10.2956 , 0.911337 , 0.001782 ,  83
  10.2956 , 0.911206 , 0.001782 ,  84
  10.2956 , 0.911364 , 0.001782 ,  85
  10.2956 , 0.911023 , 0.001782 ,  86
  10.2956 , 0.911155 , 0.001782 ,  87
  10.2956 , 0.911454 , 0.001782 ,  88
  10.2956 , 0.911093 , 0.001782 ,  89
  10.2956 , 0.910965 , 0.001782 ,  90
  10.2956 , 0.910979 , 0.001782 ,  91
  10.2956 , 0.910926 , 0.001782 ,  92
  10.2956 , 0.911129 , 0.001782 ,  93
  10.2956 , 0.911399 , 0.001782 ,  94
  10.2956 , 0.911446 , 0.001782 ,  95
  10.2956 , 0.911164 , 0.001782 ,  96
  10.2956 , 0.911196 , 0.001782 ,  97
  10.2956 , 0.911310 , 0.001782 ,  98
  10.2956 , 0.910959 , 0.001782 ,  99
  10.2956 , 0.911058 , 0.001782 , 100
  10.3441 , 0.913035 , 0.001797 ,   0
  10.3441 , 0.912950 , 0.001797 ,   1
  10.3441 , 0.912792 , 0.001797 ,   2
  10.3441 , 0.912892 , 0.001797 ,   3
  10.3441 , 0.912858 , 0.001797 ,   4
  10.3441 , 0.912953 , 0.001797 ,   5
  10.3441 , 0.912834 , 0.001797 ,   6
  10.3441 , 0.913047 , 0.001797 ,   7
  10.3441 , 0.913045 , 0.001797 ,   8
  10.3441 , 0.912937 , 0.001797 ,   9
  10.3441 , 0.913116 , 0.001797 ,  10
  10.3441 , 0.913133 , 0.001797 ,  11
  10.3441 , 0.913005 , 0.001797 ,  12
  10.3441 , 0.912844 , 0.001797 ,  13
  10.3441 , 0.913059 , 0.001797 ,  14
  10.3441 , 0.913159 , 0.001797 ,  15
  10.3441 , 0.913205 , 0.001797 ,  16
  10.3441 , 0.913251 , 0.001797 ,  17
  10.3441 , 0.913146 , 0.001797 ,  18
  10.3441 , 0.913077 , 0.001797 ,  19
  10.3441 , 0.913264 , 0.001797 ,  20
  10.3441 , 0.912782 , 0.001797 ,  21
  10.3441 , 0.913127 , 0.001797 ,  22
  10.3441 , 0.913236 , 0.001797 ,  23
  10.3441 , 0.912983 , 0.001797 ,  24
  10.3441 , 0.912884 , 0.001797 ,  25
  10.3441 , 0.912933 , 0.001797 ,  26
  10.3441 , 0.913126 , 0.001797 ,  27
  10.3441 , 0.912698 , 0.001797 ,  28
  10.3441 , 0.912973 , 0.001797 ,  29
  10.3441 , 0.913121 , 0.001797 ,  30
  10.3441 , 0.912923 , 0.001797 ,  31
  10.3441 , 0.912983 , 0.001797 ,  32
  10.3441 , 0.912996 , 0.001797 ,  33
  10.3441 , 0.913079 , 0.001797 ,  34
  10.3441 , 0.913088 , 0.001797 ,  35
  10.3441 , 0.913092 , 0.001797 ,  36
  10.3441 , 0.912985 , 0.001797 ,  37
  10.3441 , 0.912649 , 0.001797 ,  38
  10.3441 , 0.912714 , 0.001797 ,  39
  10.3441 , 0.913095 , 0.001797 ,  40
  10.3441 , 0.912956 , 0.001797 ,  41
  10.3441 , 0.913015 , 0.001797 ,  42
  10.3441 , 0.913042 , 0.001797 ,  43
  10.3441 , 0.912885 , 0.001797 ,  44
  10.3441 , 0.913303 , 0.001797 ,  45
  10.3441 , 0.913280 , 0.001797 ,  46
  10.3441 , 0.913216 , 0.001797 ,  47
  10.3441 , 0.912959 , 0.001797 ,  48
  10.3441 , 0.913043 , 0.001797 ,  49
  10.3441 , 0.913409 , 0.001797 ,  50
  10.3441 , 0.913326 , 0.001797 ,  51
  10.3441 , 0.912846 , 0.001797 ,  52
  10.3441 , 0.912940 , 0.001797 ,  53
  10.3441 , 0.912797 , 0.001797 ,  54
  10.3441 , 0.912937 , 0.001797 ,  55
  10.3441 , 0.913120 , 0.001797 ,  56
  10.3441 , 0.912787 , 0.001797 ,  57
  10.3441 , 0.913048 , 0.001797 ,  58
  10.3441 , 0.912883 , 0.001797 ,  59
  10.3441 , 0.913286 , 0.001797 ,  60
  10.3441 , 0.912964 , 0.001797 ,  61
  10.3441 , 0.913044 , 0.001797 ,  62
  10.3441 , 0.913027 , 0.001797 ,  63
  10.3441 , 0.912844 , 0.001797 ,  64
  10.3441 , 0.913152 , 0.001797 ,  65
  10.3441 , 0.913039 , 0.001797 ,  66
  10.3441 , 0.913283 , 0.001797 ,  67
  10.3441 , 0.913196 , 0.001797 ,  68
  10.3441 , 0.912782 , 0.001797 ,  69
  10.3441 , 0.913090 , 0.001797 ,  70
  10.3441 , 0.913166 , 0.001797 ,  71
  10.3441 , 0.912838 , 0.001797 ,  72
  10.3441 , 0.913350 , 0.001797 ,  73
  10.3441 , 0.912923 , 0.001797 ,  74
  10.3441 , 0.912909 , 0.001797 ,  75
  10.3441 , 0.912681 , 0.001797 ,  76
  10.3441 , 0.912993 , 0.001797 ,  77
  10.3441 , 0.912609 , 0.001797 ,  78
  10.3441 , 0.913157 , 0.001797 ,  79
  10.3441 , 0.912937 , 0.001797 ,  80
  10.3441 , 0.912940 , 0.001797 ,  81
  10.3441 , 0.913218 , 0.001797 ,  82
  10.3441 , 0.912809 , 0.001797 ,  83
  10.3441 , 0.913342 , 0.001797 ,  84
  10.3441 , 0.913049 , 0.001797 ,  85
  10.3441 , 0.913122 , 0.001797 ,  86
  10.3441 , 0.913030 , 0.001797 ,  87
  10.3441 , 0.913219 , 0.001797 ,  88
  10.3441 , 0.912942 , 0.001797 ,  89
  10.3441 , 0.912850 , 0.001797 ,  90
  10.3441 , 0.913021 , 0.001797 ,  91
  10.3441 , 0.913015 , 0.001797 ,  92
  10.3441 , 0.913343 , 0.001797 ,  93
  10.3441 , 0.913388 , 0.001797 ,  94
  10.3441 , 0.913091 , 0.001797 ,  95
  10.3441 , 0.913332 , 0.001797 ,  96
  10.3441 , 0.913079 , 0.001797 ,  97
  10.3441 , 0.913124 , 0.001797 ,  98
  10.3441 , 0.912954 , 0.001797 ,  99
  10.3441 , 0.913547 , 0.001797 , 100
  10.3923 , 0.913736 , 0.002355 ,   0
  10.3923 , 0.913603 , 0.002355 ,   1
  10.3923 , 0.913830 , 0.002355 ,   2
  10.3923 , 0.913777 , 0.002355 ,   3
  10.3923 , 0.914000 , 0.002355 ,   4
  10.3923 , 0.913488 , 0.002355 ,   5
  10.3923 , 0.913737 , 0.002355 ,   6
  10.3923 , 0.914057 , 0.002355 ,   7
  10.3923 , 0.913905 , 0.002355 ,   8
  10.3923 , 0.913383 , 0.002355 ,   9
  10.3923 , 0.913839 , 0.002355 ,  10
  10.3923 , 0.913896 , 0.002355 ,  11
  10.3923 , 0.913258 , 0.002355 ,  12
  10.3923 , 0.913577 , 0.002355 ,  13
  10.3923 , 0.913639 , 0.002355 ,  14
  10.3923 , 0.914166 , 0.002355 ,  15
  10.3923 , 0.913639 , 0.002355 ,  16
  10.3923 , 0.914043 , 0.002355 ,  17
  10.3923 , 0.913424 , 0.002355 ,  18
  10.3923 , 0.913337 , 0.002355 ,  19
  10.3923 , 0.913653 , 0.002355 ,  20
  10.3923 , 0.913193 , 0.002355 ,  21
  10.3923 , 0.913710 , 0.002355 ,  22
  10.3923 , 0.913749 , 0.002355 ,  23
  10.3923 , 0.913738 , 0.002355 ,  24
  10.3923 , 0.913262 , 0.002355 ,  25
  10.3923 , 0.913683 , 0.002355 ,  26
  10.3923 , 0.913653 , 0.002355 ,  27
  10.3923 , 0.913499 , 0.002355 ,  28
  10.3923 , 0.913429 , 0.002355 ,  29
  10.3923 , 0.913962 , 0.002355 ,  30
  10.3923 , 0.913944 , 0.002355 ,  31
  10.3923 , 0.913606 , 0.002355 ,  32
  10.3923 , 0.914246 , 0.002355 ,  33
  10.3923 , 0.913943 , 0.002355 ,  34
  10.3923 , 0.913980 , 0.002355 ,  35
  10.3923 , 0.913636 , 0.002355 ,  36
  10.3923 , 0.913910 , 0.002355 ,  37
  10.3923 , 0.913331 , 0.002355 ,  38
  10.3923 , 0.913637 , 0.002355 ,  39
  10.3923 , 0.913674 , 0.002355 ,  40
  10.3923 , 0.914052 , 0.002355 ,  41
  10.3923 , 0.913736 , 0.002355 ,  42
  10.3923 , 0.913311 , 0.002355 ,  43
  10.3923 , 0.913559 , 0.002355 ,  44
  10.3923 , 0.913998 , 0.002355 ,  45
  10.3923 , 0.913669 , 0.002355 ,  46
  10.3923 , 0.913823 , 0.002355 ,  47
  10.3923 , 0.913926 , 0.002355 ,  48
  10.3923 , 0.913380 , 0.002355 ,  49
  10.3923 , 0.913985 , 0.002355 ,  50
  10.3923 , 0.913648 , 0.002355 ,  51
  10.3923 , 0.913476 , 0.002355 ,  52
  10.3923 , 0.914180 , 0.002355 ,  53
  10.3923 , 0.913854 , 0.002355 ,  54
  10.3923 , 0.913856 , 0.002355 ,  55
  10.3923 , 0.914108 , 0.002355 ,  56
  10.3923 , 0.913606 , 0.002355 ,  57
  10.3923 , 0.914005 , 0.002355 ,  58
  10.3923 , 0.913647 , 0.002355 ,  59
  10.3923 , 0.913858 , 0.002355 ,  60
  10.3923 , 0.913770 , 0.002355 ,  61
  10.3923 , 0.914008 , 0.002355 ,  62
  10.3923 , 0.913597 , 0.002355 ,  63
  10.3923 , 0.913972 , 0.002355 ,  64
  10.3923 , 0.913587 , 0.002355 ,  65
  10.3923 , 0.913767 , 0.002355 ,  66
  10.3923 , 0.914092 , 0.002355 ,  67
  10.3923 , 0.914000 , 0.002355 ,  68
  10.3923 , 0.913484 , 0.002355 ,  69
  10.3923 , 0.913901 , 0.002355 ,  70
  10.3923 , 0.913809 , 0.002355 ,  71
  10.3923 , 0.913512 , 0.002355 ,  72
  10.3923 , 0.913475 , 0.002355 ,  73
  10.3923 , 0.913559 , 0.002355 ,  74
  10.3923 , 0.913361 , 0.002355 ,  75
  10.3923 , 0.913864 , 0.002355 ,  76
  10.3923 , 0.913628 , 0.002355 ,  77
  10.3923 , 0.913668 , 0.002355 ,  78
  10.3923 , 0.914027 , 0.002355 ,  79
  10.3923 , 0.913531 , 0.002355 ,  80
  10.3923 , 0.913669 , 0.002355 ,  81
  10.3923 , 0.914018 , 0.002355 ,  82
  10.3923 , 0.913952 , 0.002355 ,  83
  10.3923 , 0.914049 , 0.002355 ,  84
  10.3923 , 0.914008 , 0.002355 ,  85
  10.3923 , 0.913799 , 0.002355 ,  86
  10.3923 , 0.913706 , 0.002355 ,  87
  10.3923 , 0.913673 , 0.002355 ,  88
  10.3923 , 0.913894 , 0.002355 ,  89
  10.3923 , 0.913315 , 0.002355 ,  90
  10.3923 , 0.913807 , 0.002355 ,  91
  10.3923 , 0.913492 , 0.002355 ,  92
  10.3923 , 0.913839 , 0.002355 ,  93
  10.3923 , 0.914101 , 0.002355 ,  94
  10.3923 , 0.913597 , 0.002355 ,  95
  10.3923 , 0.913797 , 0.002355 ,  96
  10.3923 , 0.913713 , 0.002355 ,  97
  10.3923 , 0.913659 , 0.002355 ,  98
  10.3923 , 0.913576 , 0.002355 ,  99
  10.3923 , 0.913527 , 0.002355 , 100
  10.4403 , 0.914851 , 0.001598 ,   0
  10.4403 , 0.914868 , 0.001598 ,   1
  10.4403 , 0.914608 , 0.001598 ,   2
  10.4403 , 0.914730 , 0.001598 ,   3
  10.4403 , 0.915127 , 0.001598 ,   4
  10.4403 , 0.915002 , 0.001598 ,   5
  10.4403 , 0.914885 , 0.001598 ,   6
  10.4403 , 0.914816 , 0.001598 ,   7
  10.4403 , 0.914860 , 0.001598 ,   8
  10.4403 , 0.914779 , 0.001598 ,   9
  10.4403 , 0.914999 , 0.001598 ,  10
  10.4403 , 0.915024 , 0.001598 ,  11
  10.4403 , 0.914762 , 0.001598 ,  12
  10.4403 , 0.914442 , 0.001598 ,  13
  10.4403 , 0.914762 , 0.001598 ,  14
  10.4403 , 0.914909 , 0.001598 ,  15
  10.4403 , 0.914775 , 0.001598 ,  16
  10.4403 , 0.914893 , 0.001598 ,  17
  10.4403 , 0.914798 , 0.001598 ,  18
  10.4403 , 0.914843 , 0.001598 ,  19
  10.4403 , 0.915167 , 0.001598 ,  20
  10.4403 , 0.914939 , 0.001598 ,  21
  10.4403 , 0.914992 , 0.001598 ,  22
  10.4403 , 0.914719 , 0.001598 ,  23
  10.4403 , 0.914874 , 0.001598 ,  24
  10.4403 , 0.914978 , 0.001598 ,  25
  10.4403 , 0.914677 , 0.001598 ,  26
  10.4403 , 0.915024 , 0.001598 ,  27
  10.4403 , 0.914874 , 0.001598 ,  28
  10.4403 , 0.914900 , 0.001598 ,  29
  10.4403 , 0.915044 , 0.001598 ,  30
  10.4403 , 0.914874 , 0.001598 ,  31
  10.4403 , 0.914755 , 0.001598 ,  32
  10.4403 , 0.914940 , 0.001598 ,  33
  10.4403 , 0.914878 , 0.001598 ,  34
  10.4403 , 0.914227 , 0.001598 ,  35
  10.4403 , 0.914886 , 0.001598 ,  36
  10.4403 , 0.914650 , 0.001598 ,  37
  10.4403 , 0.914793 , 0.001598 ,  38
  10.4403 , 0.914960 , 0.001598 ,  39
  10.4403 , 0.914907 , 0.001598 ,  40
  10.4403 , 0.914920 , 0.001598 ,  41
  10.4403 , 0.914796 , 0.001598 ,  42
  10.4403 , 0.914683 , 0.001598 ,  43
  10.4403 , 0.914724 , 0.001598 ,  44
  10.4403 , 0.914965 , 0.001598 ,  45
  10.4403 , 0.914989 , 0.001598 ,  46
  10.4403 , 0.915083 , 0.001598 ,  47
  10.4403 , 0.914894 , 0.001598 ,  48
  10.4403 , 0.914764 , 0.001598 ,  49
  10.4403 , 0.914786 , 0.001598 ,  50
  10.4403 , 0.915313 , 0.001598 ,  51
  10.4403 , 0.914826 , 0.001598 ,  52
  10.4403 , 0.914756 , 0.001598 ,  53
  10.4403 , 0.914976 , 0.001598 ,  54
  10.4403 , 0.914681 , 0.001598 ,  55
  10.4403 , 0.914852 , 0.001598 ,  56
  10.4403 , 0.915021 , 0.001598 ,  57
  10.4403 , 0.914515 , 0.001598 ,  58
  10.4403 , 0.914766 , 0.001598 ,  59
  10.4403 , 0.914769 , 0.001598 ,  60
  10.4403 , 0.914954 , 0.001598 ,  61
  10.4403 , 0.914962 , 0.001598 ,  62
  10.4403 , 0.914743 , 0.001598 ,  63
  10.4403 , 0.914777 , 0.001598 ,  64
  10.4403 , 0.915102 , 0.001598 ,  65
  10.4403 , 0.914826 , 0.001598 ,  66
  10.4403 , 0.914841 , 0.001598 ,  67
  10.4403 , 0.914796 , 0.001598 ,  68
  10.4403 , 0.914639 , 0.001598 ,  69
  10.4403 , 0.914643 , 0.001598 ,  70
  10.4403 , 0.914727 , 0.001598 ,  71
  10.4403 , 0.914925 , 0.001598 ,  72
  10.4403 , 0.914777 , 0.001598 ,  73
  10.4403 , 0.914660 , 0.001598 ,  74
  10.4403 , 0.914632 , 0.001598 ,  75
  10.4403 , 0.914950 , 0.001598 ,  76
  10.4403 , 0.914884 , 0.001598 ,  77
  10.4403 , 0.914838 , 0.001598 ,  78
  10.4403 , 0.914873 , 0.001598 ,  79
  10.4403 , 0.914813 , 0.001598 ,  80
  10.4403 , 0.914880 , 0.001598 ,  81
  10.4403 , 0.914691 , 0.001598 ,  82
  10.4403 , 0.914903 , 0.001598 ,  83
  10.4403 , 0.914950 , 0.001598 ,  84
  10.4403 , 0.914924 , 0.001598 ,  85
  10.4403 , 0.914754 , 0.001598 ,  86
  10.4403 , 0.915030 , 0.001598 ,  87
  10.4403 , 0.914828 , 0.001598 ,  88
  10.4403 , 0.914921 , 0.001598 ,  89
  10.4403 , 0.914955 , 0.001598 ,  90
  10.4403 , 0.914839 , 0.001598 ,  91
  10.4403 , 0.914793 , 0.001598 ,  92
  10.4403 , 0.914714 , 0.001598 ,  93
  10.4403 , 0.914795 , 0.001598 ,  94
  10.4403 , 0.914932 , 0.001598 ,  95
  10.4403 , 0.914950 , 0.001598 ,  96
  10.4403 , 0.915363 , 0.001598 ,  97
  10.4403 , 0.915043 , 0.001598 ,  98
  10.4403 , 0.914855 , 0.001598 ,  99
  10.4403 , 0.914612 , 0.001598 , 100
  10.4881 , 0.916273 , 0.001358 ,   0
  10.4881 , 0.916113 , 0.001358 ,   1
  10.4881 , 0.916268 , 0.001358 ,   2
  10.4881 , 0.916153 , 0.001358 ,   3
  10.4881 , 0.916388 , 0.001358 ,   4
  10.4881 , 0.916301 , 0.001358 ,   5
  10.4881 , 0.916214 , 0.001358 ,   6
  10.4881 , 0.916378 , 0.001358 ,   7
  10.4881 , 0.916056 , 0.001358 ,   8
  10.4881 , 0.916219 , 0.001358 ,   9
  10.4881 , 0.916221 , 0.001358 ,  10
  10.4881 , 0.916583 , 0.001358 ,  11
  10.4881 , 0.916141 , 0.001358 ,  12
  10.4881 , 0.916195 , 0.001358 ,  13
  10.4881 , 0.916162 , 0.001358 ,  14
  10.4881 , 0.916434 , 0.001358 ,  15
  10.4881 , 0.916491 , 0.001358 ,  16
  10.4881 , 0.916131 , 0.001358 ,  17
  10.4881 , 0.916184 , 0.001358 ,  18
  10.4881 , 0.916304 , 0.001358 ,  19
  10.4881 , 0.916448 , 0.001358 ,  20
  10.4881 , 0.916099 , 0.001358 ,  21
  10.4881 , 0.916306 , 0.001358 ,  22
  10.4881 , 0.916166 , 0.001358 ,  23
  10.4881 , 0.916037 , 0.001358 ,  24
  10.4881 , 0.916150 , 0.001358 ,  25
  10.4881 , 0.916140 , 0.001358 ,  26
  10.4881 , 0.916065 , 0.001358 ,  27
  10.4881 , 0.916146 , 0.001358 ,  28
  10.4881 , 0.916481 , 0.001358 ,  29
  10.4881 , 0.916295 , 0.001358 ,  30
  10.4881 , 0.916452 , 0.001358 ,  31
  10.4881 , 0.916248 , 0.001358 ,  32
  10.4881 , 0.916342 , 0.001358 ,  33
  10.4881 , 0.916106 , 0.001358 ,  34
  10.4881 , 0.916127 , 0.001358 ,  35
  10.4881 , 0.916234 , 0.001358 ,  36
  10.4881 , 0.916445 , 0.001358 ,  37
  10.4881 , 0.916155 , 0.001358 ,  38
  10.4881 , 0.916463 , 0.001358 ,  39
  10.4881 , 0.916123 , 0.001358 ,  40
  10.4881 , 0.916464 , 0.001358 ,  41
  10.4881 , 0.916102 , 0.001358 ,  42
  10.4881 , 0.916304 , 0.001358 ,  43
  10.4881 , 0.916305 , 0.001358 ,  44
  10.4881 , 0.916451 , 0.001358 ,  45
  10.4881 , 0.916343 , 0.001358 ,  46
  10.4881 , 0.916340 , 0.001358 ,  47
  10.4881 , 0.916377 , 0.001358 ,  48
  10.4881 , 0.916368 , 0.001358 ,  49
  10.4881 , 0.916370 , 0.001358 ,  50
  10.4881 , 0.916502 , 0.001358 ,  51
  10.4881 , 0.916357 , 0.001358 ,  52
  10.4881 , 0.916370 , 0.001358 ,  53
  10.4881 , 0.916149 , 0.001358 ,  54
  10.4881 , 0.916229 , 0.001358 ,  55
  10.4881 , 0.916399 , 0.001358 ,  56
  10.4881 , 0.916544 , 0.001358 ,  57
  10.4881 , 0.916036 , 0.001358 ,  58
  10.4881 , 0.916086 , 0.001358 ,  59
  10.4881 , 0.916279 , 0.001358 ,  60
  10.4881 , 0.916418 , 0.001358 ,  61
  10.4881 , 0.916188 , 0.001358 ,  62
  10.4881 , 0.916135 , 0.001358 ,  63
  10.4881 , 0.916132 , 0.001358 ,  64
  10.4881 , 0.916238 , 0.001358 ,  65
  10.4881 , 0.916304 , 0.001358 ,  66
  10.4881 , 0.916280 , 0.001358 ,  67
  10.4881 , 0.916446 , 0.001358 ,  68
  10.4881 , 0.916172 , 0.001358 ,  69
  10.4881 , 0.916339 , 0.001358 ,  70
  10.4881 , 0.916243 , 0.001358 ,  71
  10.4881 , 0.916275 , 0.001358 ,  72
  10.4881 , 0.916006 , 0.001358 ,  73
  10.4881 , 0.916137 , 0.001358 ,  74
  10.4881 , 0.916004 , 0.001358 ,  75
  10.4881 , 0.916465 , 0.001358 ,  76
  10.4881 , 0.916426 , 0.001358 ,  77
  10.4881 , 0.916135 , 0.001358 ,  78
  10.4881 , 0.916216 , 0.001358 ,  79
  10.4881 , 0.916379 , 0.001358 ,  80
  10.4881 , 0.916466 , 0.001358 ,  81
  10.4881 , 0.916241 , 0.001358 ,  82
  10.4881 , 0.916342 , 0.001358 ,  83
  10.4881 , 0.916375 , 0.001358 ,  84
  10.4881 , 0.916379 , 0.001358 ,  85
  10.4881 , 0.916207 , 0.001358 ,  86
  10.4881 , 0.916223 , 0.001358 ,  87
  10.4881 , 0.916296 , 0.001358 ,  88
  10.4881 , 0.916295 , 0.001358 ,  89
  10.4881 , 0.916377 , 0.001358 ,  90
  10.4881 , 0.916169 , 0.001358 ,  91
  10.4881 , 0.916216 , 0.001358 ,  92
  10.4881 , 0.916467 , 0.001358 ,  93
  10.4881 , 0.916311 , 0.001358 ,  94
  10.4881 , 0.916131 , 0.001358 ,  95
  10.4881 , 0.916358 , 0.001358 ,  96
  10.4881 , 0.916500 , 0.001358 ,  97
  10.4881 , 0.916359 , 0.001358 ,  98
  10.4881 , 0.916101 , 0.001358 ,  99
  10.4881 , 0.916204 , 0.001358 , 100
  10.6301 , 0.920405 , 0.001601 ,   0
  10.6301 , 0.920225 , 0.001601 ,   1
  10.6301 , 0.920033 , 0.001601 ,   2
  10.6301 , 0.920243 , 0.001601 ,   3
  10.6301 , 0.920778 , 0.001601 ,   4
  10.6301 , 0.920435 , 0.001601 ,   5
  10.6301 , 0.920417 , 0.001601 ,   6
  10.6301 , 0.920231 , 0.001601 ,   7
  10.6301 , 0.920695 , 0.001601 ,   8
  10.6301 , 0.920432 , 0.001601 ,   9
  10.6301 , 0.920390 , 0.001601 ,  10
  10.6301 , 0.920634 , 0.001601 ,  11
  10.6301 , 0.920288 , 0.001601 ,  12
  10.6301 , 0.920306 , 0.001601 ,  13
  10.6301 , 0.920530 , 0.001601 ,  14
  10.6301 , 0.920474 , 0.001601 ,  15
  10.6301 , 0.920783 , 0.001601 ,  16
  10.6301 , 0.920311 , 0.001601 ,  17
  10.6301 , 0.920325 , 0.001601 ,  18
  10.6301 , 0.920316 , 0.001601 ,  19
  10.6301 , 0.920664 , 0.001601 ,  20
  10.6301 , 0.920525 , 0.001601 ,  21
  10.6301 , 0.920568 , 0.001601 ,  22
  10.6301 , 0.920403 , 0.001601 ,  23
  10.6301 , 0.920432 , 0.001601 ,  24
  10.6301 , 0.920400 , 0.001601 ,  25
  10.6301 , 0.920481 , 0.001601 ,  26
  10.6301 , 0.920413 , 0.001601 ,  27
  10.6301 , 0.920381 , 0.001601 ,  28
  10.6301 , 0.920511 , 0.001601 ,  29
  10.6301 , 0.920523 , 0.001601 ,  30
  10.6301 , 0.920606 , 0.001601 ,  31
  10.6301 , 0.920197 , 0.001601 ,  32
  10.6301 , 0.920628 , 0.001601 ,  33
  10.6301 , 0.920384 , 0.001601 ,  34
  10.6301 , 0.920272 , 0.001601 ,  35
  10.6301 , 0.920385 , 0.001601 ,  36
  10.6301 , 0.920516 , 0.001601 ,  37
  10.6301 , 0.920181 , 0.001601 ,  38
  10.6301 , 0.920255 , 0.001601 ,  39
  10.6301 , 0.920379 , 0.001601 ,  40
  10.6301 , 0.920452 , 0.001601 ,  41
  10.6301 , 0.920214 , 0.001601 ,  42
  10.6301 , 0.920067 , 0.001601 ,  43
  10.6301 , 0.920313 , 0.001601 ,  44
  10.6301 , 0.920567 , 0.001601 ,  45
  10.6301 , 0.920267 , 0.001601 ,  46
  10.6301 , 0.920562 , 0.001601 ,  47
  10.6301 , 0.920275 , 0.001601 ,  48
  10.6301 , 0.920434 , 0.001601 ,  49
  10.6301 , 0.920449 , 0.001601 ,  50
  10.6301 , 0.920677 , 0.001601 ,  51
  10.6301 , 0.920315 , 0.001601 ,  52
  10.6301 , 0.920111 , 0.001601 ,  53
  10.6301 , 0.920475 , 0.001601 ,  54
  10.6301 , 0.920507 , 0.001601 ,  55
  10.6301 , 0.920545 , 0.001601 ,  56
  10.6301 , 0.920564 , 0.001601 ,  57
  10.6301 , 0.920344 , 0.001601 ,  58
  10.6301 , 0.920233 , 0.001601 ,  59
  10.6301 , 0.920333 , 0.001601 ,  60
  10.6301 , 0.920523 , 0.001601 ,  61
  10.6301 , 0.920793 , 0.001601 ,  62
  10.6301 , 0.920570 , 0.001601 ,  63
  10.6301 , 0.920404 , 0.001601 ,  64
  10.6301 , 0.920583 , 0.001601 ,  65
  10.6301 , 0.920570 , 0.001601 ,  66
  10.6301 , 0.920314 , 0.001601 ,  67
  10.6301 , 0.920589 , 0.001601 ,  68
  10.6301 , 0.920148 , 0.001601 ,  69
  10.6301 , 0.920432 , 0.001601 ,  70
  10.6301 , 0.920354 , 0.001601 ,  71
  10.6301 , 0.920077 , 0.001601 ,  72
  10.6301 , 0.920228 , 0.001601 ,  73
  10.6301 , 0.920102 , 0.001601 ,  74
  10.6301 , 0.920459 , 0.001601 ,  75
  10.6301 , 0.920492 , 0.001601 ,  76
  10.6301 , 0.920326 , 0.001601 ,  77
  10.6301 , 0.920125 , 0.001601 ,  78
  10.6301 , 0.920379 , 0.001601 ,  79
  10.6301 , 0.920314 , 0.001601 ,  80
  10.6301 , 0.920452 , 0.001601 ,  81
  10.6301 , 0.920624 , 0.001601 ,  82
  10.6301 , 0.920387 , 0.001601 ,  83
  10.6301 , 0.920533 , 0.001601 ,  84
  10.6301 , 0.920393 , 0.001601 ,  85
  10.6301 , 0.920457 , 0.001601 ,  86
  10.6301 , 0.920264 , 0.001601 ,  87
  10.6301 , 0.920435 , 0.001601 ,  88
  10.6301 , 0.920378 , 0.001601 ,  89
  10.6301 , 0.920280 , 0.001601 ,  90
  10.6301 , 0.920392 , 0.001601 ,  91
  10.6301 , 0.920409 , 0.001601 ,  92
  10.6301 , 0.920120 , 0.001601 ,  93
  10.6301 , 0.920495 , 0.001601 ,  94
  10.6301 , 0.920600 , 0.001601 ,  95
  10.6301 , 0.920321 , 0.001601 ,  96
  10.6301 , 0.920385 , 0.001601 ,  97
  10.6301 , 0.920444 , 0.001601 ,  98
  10.6301 , 0.920297 , 0.001601 ,  99
  10.6301 , 0.920366 , 0.001601 , 100
  10.6771 , 0.921001 , 0.001874 ,   0
  10.6771 , 0.921329 , 0.001874 ,   1
  10.6771 , 0.921105 , 0.001874 ,   2
  10.6771 , 0.920647 , 0.001874 ,   3
  10.6771 , 0.921217 , 0.001874 ,   4
  10.6771 , 0.921290 , 0.001874 ,   5
  10.6771 , 0.920800 , 0.001874 ,   6
  10.6771 , 0.921416 , 0.001874 ,   7
  10.6771 , 0.920858 , 0.001874 ,   8
  10.6771 , 0.921092 , 0.001874 ,   9
  10.6771 , 0.921113 , 0.001874 ,  10
  10.6771 , 0.921193 , 0.001874 ,  11
  10.6771 , 0.920595 , 0.001874 ,  12
  10.6771 , 0.920926 , 0.001874 ,  13
  10.6771 , 0.920543 , 0.001874 ,  14
  10.6771 , 0.921010 , 0.001874 ,  15
  10.6771 , 0.921104 , 0.001874 ,  16
  10.6771 , 0.921033 , 0.001874 ,  17
  10.6771 , 0.920912 , 0.001874 ,  18
  10.6771 , 0.921098 , 0.001874 ,  19
  10.6771 , 0.921323 , 0.001874 ,  20
  10.6771 , 0.920733 , 0.001874 ,  21
  10.6771 , 0.920998 , 0.001874 ,  22
  10.6771 , 0.921233 , 0.001874 ,  23
  10.6771 , 0.920772 , 0.001874 ,  24
  10.6771 , 0.921112 , 0.001874 ,  25
  10.6771 , 0.921014 , 0.001874 ,  26
  10.6771 , 0.920951 , 0.001874 ,  27
  10.6771 , 0.920937 , 0.001874 ,  28
  10.6771 , 0.920855 , 0.001874 ,  29
  10.6771 , 0.921042 , 0.001874 ,  30
  10.6771 , 0.920986 , 0.001874 ,  31
  10.6771 , 0.920615 , 0.001874 ,  32
  10.6771 , 0.921058 , 0.001874 ,  33
  10.6771 , 0.920928 , 0.001874 ,  34
  10.6771 , 0.920763 , 0.001874 ,  35
  10.6771 , 0.921097 , 0.001874 ,  36
  10.6771 , 0.920991 , 0.001874 ,  37
  10.6771 , 0.920800 , 0.001874 ,  38
  10.6771 , 0.921168 , 0.001874 ,  39
  10.6771 , 0.921245 , 0.001874 ,  40
  10.6771 , 0.921137 , 0.001874 ,  41
  10.6771 , 0.921018 , 0.001874 ,  42
  10.6771 , 0.920996 , 0.001874 ,  43
  10.6771 , 0.920821 , 0.001874 ,  44
  10.6771 , 0.921264 , 0.001874 ,  45
  10.6771 , 0.921007 , 0.001874 ,  46
  10.6771 , 0.920947 , 0.001874 ,  47
  10.6771 , 0.921203 , 0.001874 ,  48
  10.6771 , 0.920974 , 0.001874 ,  49
  10.6771 , 0.920944 , 0.001874 ,  50
  10.6771 , 0.921307 , 0.001874 ,  51
  10.6771 , 0.921038 , 0.001874 ,  52
  10.6771 , 0.921119 , 0.001874 ,  53
  10.6771 , 0.921027 , 0.001874 ,  54
  10.6771 , 0.921057 , 0.001874 ,  55
  10.6771 , 0.920894 , 0.001874 ,  56
  10.6771 , 0.921315 , 0.001874 ,  57
  10.6771 , 0.921022 , 0.001874 ,  58
  10.6771 , 0.920950 , 0.001874 ,  59
  10.6771 , 0.921068 , 0.001874 ,  60
  10.6771 , 0.921236 , 0.001874 ,  61
  10.6771 , 0.921090 , 0.001874 ,  62
  10.6771 , 0.921021 , 0.001874 ,  63
  10.6771 , 0.920948 , 0.001874 ,  64
  10.6771 , 0.921115 , 0.001874 ,  65
  10.6771 , 0.920945 , 0.001874 ,  66
  10.6771 , 0.920993 , 0.001874 ,  67
  10.6771 , 0.921060 , 0.001874 ,  68
  10.6771 , 0.920714 , 0.001874 ,  69
  10.6771 , 0.921118 , 0.001874 ,  70
  10.6771 , 0.921019 , 0.001874 ,  71
  10.6771 , 0.921132 , 0.001874 ,  72
  10.6771 , 0.921123 , 0.001874 ,  73
  10.6771 , 0.920846 , 0.001874 ,  74
  10.6771 , 0.920450 , 0.001874 ,  75
  10.6771 , 0.920989 , 0.001874 ,  76
  10.6771 , 0.920966 , 0.001874 ,  77
  10.6771 , 0.920708 , 0.001874 ,  78
  10.6771 , 0.920966 , 0.001874 ,  79
  10.6771 , 0.920872 , 0.001874 ,  80
  10.6771 , 0.921158 , 0.001874 ,  81
  10.6771 , 0.920827 , 0.001874 ,  82
  10.6771 , 0.921001 , 0.001874 ,  83
  10.6771 , 0.921051 , 0.001874 ,  84
  10.6771 , 0.920827 , 0.001874 ,  85
  10.6771 , 0.921385 , 0.001874 ,  86
  10.6771 , 0.920630 , 0.001874 ,  87
  10.6771 , 0.920908 , 0.001874 ,  88
  10.6771 , 0.921306 , 0.001874 ,  89
  10.6771 , 0.921188 , 0.001874 ,  90
  10.6771 , 0.920904 , 0.001874 ,  91
  10.6771 , 0.920691 , 0.001874 ,  92
  10.6771 , 0.920957 , 0.001874 ,  93
  10.6771 , 0.920838 , 0.001874 ,  94
  10.6771 , 0.921052 , 0.001874 ,  95
  10.6771 , 0.920970 , 0.001874 ,  96
  10.6771 , 0.921250 , 0.001874 ,  97
  10.6771 , 0.920925 , 0.001874 ,  98
  10.6771 , 0.920987 , 0.001874 ,  99
  10.6771 , 0.920951 , 0.001874 , 100
  10.7238 , 0.921409 , 0.002713 ,   0
  10.7238 , 0.921399 , 0.002713 ,   1
  10.7238 , 0.921462 , 0.002713 ,   2
  10.7238 , 0.921121 , 0.002713 ,   3
  10.7238 , 0.921813 , 0.002713 ,   4
  10.7238 , 0.921262 , 0.002713 ,   5
  10.7238 , 0.921488 , 0.002713 ,   6
  10.7238 , 0.921142 , 0.002713 ,   7
  10.7238 , 0.921328 , 0.002713 ,   8
  10.7238 , 0.921523 , 0.002713 ,   9
  10.7238 , 0.921437 , 0.002713 ,  10
  10.7238 , 0.921817 , 0.002713 ,  11
  10.7238 , 0.920627 , 0.002713 ,  12
  10.7238 , 0.921180 , 0.002713 ,  13
  10.7238 , 0.921601 , 0.002713 ,  14
  10.7238 , 0.921747 , 0.002713 ,  15
  10.7238 , 0.921344 , 0.002713 ,  16
  10.7238 , 0.921418 , 0.002713 ,  17
  10.7238 , 0.920952 , 0.002713 ,  18
  10.7238 , 0.921503 , 0.002713 ,  19
  10.7238 , 0.921858 , 0.002713 ,  20
  10.7238 , 0.921097 , 0.002713 ,  21
  10.7238 , 0.921638 , 0.002713 ,  22
  10.7238 , 0.921583 , 0.002713 ,  23
  10.7238 , 0.921673 , 0.002713 ,  24
  10.7238 , 0.921506 , 0.002713 ,  25
  10.7238 , 0.921032 , 0.002713 ,  26
  10.7238 , 0.921369 , 0.002713 ,  27
  10.7238 , 0.921087 , 0.002713 ,  28
  10.7238 , 0.921641 , 0.002713 ,  29
  10.7238 , 0.921097 , 0.002713 ,  30
  10.7238 , 0.921311 , 0.002713 ,  31
  10.7238 , 0.921453 , 0.002713 ,  32
  10.7238 , 0.921598 , 0.002713 ,  33
  10.7238 , 0.921519 , 0.002713 ,  34
  10.7238 , 0.920915 , 0.002713 ,  35
  10.7238 , 0.921788 , 0.002713 ,  36
  10.7238 , 0.921965 , 0.002713 ,  37
  10.7238 , 0.921630 , 0.002713 ,  38
  10.7238 , 0.920946 , 0.002713 ,  39
  10.7238 , 0.921507 , 0.002713 ,  40
  10.7238 , 0.921741 , 0.002713 ,  41
  10.7238 , 0.921179 , 0.002713 ,  42
  10.7238 , 0.920936 , 0.002713 ,  43
  10.7238 , 0.921057 , 0.002713 ,  44
  10.7238 , 0.921153 , 0.002713 ,  45
  10.7238 , 0.921578 , 0.002713 ,  46
  10.7238 , 0.921447 , 0.002713 ,  47
  10.7238 , 0.921419 , 0.002713 ,  48
  10.7238 , 0.920971 , 0.002713 ,  49
  10.7238 , 0.921498 , 0.002713 ,  50
  10.7238 , 0.921656 , 0.002713 ,  51
  10.7238 , 0.921261 , 0.002713 ,  52
  10.7238 , 0.921343 , 0.002713 ,  53
  10.7238 , 0.921320 , 0.002713 ,  54
  10.7238 , 0.921491 , 0.002713 ,  55
  10.7238 , 0.921559 , 0.002713 ,  56
  10.7238 , 0.921395 , 0.002713 ,  57
  10.7238 , 0.921531 , 0.002713 ,  58
  10.7238 , 0.921507 , 0.002713 ,  59
  10.7238 , 0.921497 , 0.002713 ,  60
  10.7238 , 0.921640 , 0.002713 ,  61
  10.7238 , 0.921308 , 0.002713 ,  62
  10.7238 , 0.921569 , 0.002713 ,  63
  10.7238 , 0.921342 , 0.002713 ,  64
  10.7238 , 0.921663 , 0.002713 ,  65
  10.7238 , 0.921690 , 0.002713 ,  66
  10.7238 , 0.921541 , 0.002713 ,  67
  10.7238 , 0.921346 , 0.002713 ,  68
  10.7238 , 0.921317 , 0.002713 ,  69
  10.7238 , 0.921143 , 0.002713 ,  70
  10.7238 , 0.921094 , 0.002713 ,  71
  10.7238 , 0.921708 , 0.002713 ,  72
  10.7238 , 0.921407 , 0.002713 ,  73
  10.7238 , 0.921082 , 0.002713 ,  74
  10.7238 , 0.921225 , 0.002713 ,  75
  10.7238 , 0.921563 , 0.002713 ,  76
  10.7238 , 0.920838 , 0.002713 ,  77
  10.7238 , 0.921363 , 0.002713 ,  78
  10.7238 , 0.921643 , 0.002713 ,  79
  10.7238 , 0.921610 , 0.002713 ,  80
  10.7238 , 0.921691 , 0.002713 ,  81
  10.7238 , 0.921403 , 0.002713 ,  82
  10.7238 , 0.921379 , 0.002713 ,  83
  10.7238 , 0.921578 , 0.002713 ,  84
  10.7238 , 0.921529 , 0.002713 ,  85
  10.7238 , 0.921607 , 0.002713 ,  86
  10.7238 , 0.921208 , 0.002713 ,  87
  10.7238 , 0.921992 , 0.002713 ,  88
  10.7238 , 0.921273 , 0.002713 ,  89
  10.7238 , 0.921311 , 0.002713 ,  90
  10.7238 , 0.921796 , 0.002713 ,  91
  10.7238 , 0.921029 , 0.002713 ,  92
  10.7238 , 0.921526 , 0.002713 ,  93
  10.7238 , 0.921773 , 0.002713 ,  94
  10.7238 , 0.920996 , 0.002713 ,  95
  10.7238 , 0.921592 , 0.002713 ,  96
  10.7238 , 0.921844 , 0.002713 ,  97
  10.7238 , 0.921311 , 0.002713 ,  98
  10.7238 , 0.920835 , 0.002713 ,  99
  10.7238 , 0.921127 , 0.002713 , 100
  10.7703 , 0.919276 , 0.001950 ,   0
  10.7703 , 0.919380 , 0.001950 ,   1
  10.7703 , 0.919186 , 0.001950 ,   2
  10.7703 , 0.919442 , 0.001950 ,   3
  10.7703 , 0.919603 , 0.001950 ,   4
  10.7703 , 0.919161 , 0.001950 ,   5
  10.7703 , 0.919360 , 0.001950 ,   6
  10.7703 , 0.919276 , 0.001950 ,   7
  10.7703 , 0.919128 , 0.001950 ,   8
  10.7703 , 0.919242 , 0.001950 ,   9
  10.7703 , 0.919285 , 0.001950 ,  10
  10.7703 , 0.919285 , 0.001950 ,  11
  10.7703 , 0.919005 , 0.001950 ,  12
  10.7703 , 0.919113 , 0.001950 ,  13
  10.7703 , 0.919602 , 0.001950 ,  14
  10.7703 , 0.919494 , 0.001950 ,  15
  10.7703 , 0.919183 , 0.001950 ,  16
  10.7703 , 0.919223 , 0.001950 ,  17
  10.7703 , 0.918983 , 0.001950 ,  18
  10.7703 , 0.919277 , 0.001950 ,  19
  10.7703 , 0.919357 , 0.001950 ,  20
  10.7703 , 0.919050 , 0.001950 ,  21
  10.7703 , 0.919212 , 0.001950 ,  22
  10.7703 , 0.919474 , 0.001950 ,  23
  10.7703 , 0.918794 , 0.001950 ,  24
  10.7703 , 0.919000 , 0.001950 ,  25
  10.7703 , 0.919578 , 0.001950 ,  26
  10.7703 , 0.919234 , 0.001950 ,  27
  10.7703 , 0.919528 , 0.001950 ,  28
  10.7703 , 0.919461 , 0.001950 ,  29
  10.7703 , 0.919505 , 0.001950 ,  30
  10.7703 , 0.919349 , 0.001950 ,  31
  10.7703 , 0.919439 , 0.001950 ,  32
  10.7703 , 0.919437 , 0.001950 ,  33
  10.7703 , 0.919191 , 0.001950 ,  34
  10.7703 , 0.919315 , 0.001950 ,  35
  10.7703 , 0.919651 , 0.001950 ,  36
  10.7703 , 0.919540 , 0.001950 ,  37
  10.7703 , 0.919369 , 0.001950 ,  38
  10.7703 , 0.918991 , 0.001950 ,  39
  10.7703 , 0.919002 , 0.001950 ,  40
  10.7703 , 0.919436 , 0.001950 ,  41
  10.7703 , 0.919512 , 0.001950 ,  42
  10.7703 , 0.919125 , 0.001950 ,  43
  10.7703 , 0.919114 , 0.001950 ,  44
  10.7703 , 0.919623 , 0.001950 ,  45
  10.7703 , 0.919461 , 0.001950 ,  46
  10.7703 , 0.919472 , 0.001950 ,  47
  10.7703 , 0.919402 , 0.001950 ,  48
  10.7703 , 0.918824 , 0.001950 ,  49
  10.7703 , 0.919334 , 0.001950 ,  50
  10.7703 , 0.919317 , 0.001950 ,  51
  10.7703 , 0.919145 , 0.001950 ,  52
  10.7703 , 0.919273 , 0.001950 ,  53
  10.7703 , 0.918925 , 0.001950 ,  54
  10.7703 , 0.919322 , 0.001950 ,  55
  10.7703 , 0.919328 , 0.001950 ,  56
  10.7703 , 0.919173 , 0.001950 ,  57
  10.7703 , 0.919205 , 0.001950 ,  58
  10.7703 , 0.919368 , 0.001950 ,  59
  10.7703 , 0.919108 , 0.001950 ,  60
  10.7703 , 0.919358 , 0.001950 ,  61
  10.7703 , 0.919334 , 0.001950 ,  62
  10.7703 , 0.919526 , 0.001950 ,  63
  10.7703 , 0.919058 , 0.001950 ,  64
  10.7703 , 0.919230 , 0.001950 ,  65
  10.7703 , 0.919320 , 0.001950 ,  66
  10.7703 , 0.919408 , 0.001950 ,  67
  10.7703 , 0.919675 , 0.001950 ,  68
  10.7703 , 0.918947 , 0.001950 ,  69
  10.7703 , 0.919338 , 0.001950 ,  70
  10.7703 , 0.919216 , 0.001950 ,  71
  10.7703 , 0.919277 , 0.001950 ,  72
  10.7703 , 0.919150 , 0.001950 ,  73
  10.7703 , 0.919047 , 0.001950 ,  74
  10.7703 , 0.918823 , 0.001950 ,  75
  10.7703 , 0.919159 , 0.001950 ,  76
  10.7703 , 0.919131 , 0.001950 ,  77
  10.7703 , 0.919224 , 0.001950 ,  78
  10.7703 , 0.919110 , 0.001950 ,  79
  10.7703 , 0.919294 , 0.001950 ,  80
  10.7703 , 0.919530 , 0.001950 ,  81
  10.7703 , 0.919307 , 0.001950 ,  82
  10.7703 , 0.919494 , 0.001950 ,  83
  10.7703 , 0.919245 , 0.001950 ,  84
  10.7703 , 0.919546 , 0.001950 ,  85
  10.7703 , 0.919195 , 0.001950 ,  86
  10.7703 , 0.919117 , 0.001950 ,  87
  10.7703 , 0.919358 , 0.001950 ,  88
  10.7703 , 0.919060 , 0.001950 ,  89
  10.7703 , 0.919264 , 0.001950 ,  90
  10.7703 , 0.919537 , 0.001950 ,  91
  10.7703 , 0.918854 , 0.001950 ,  92
  10.7703 , 0.919301 , 0.001950 ,  93
  10.7703 , 0.919428 , 0.001950 ,  94
  10.7703 , 0.919386 , 0.001950 ,  95
  10.7703 , 0.919235 , 0.001950 ,  96
  10.7703 , 0.919150 , 0.001950 ,  97
  10.7703 , 0.919500 , 0.001950 ,  98
  10.7703 , 0.919097 , 0.001950 ,  99
  10.7703 , 0.919220 , 0.001950 , 100
  10.8167 , 0.921215 , 0.001810 ,   0
  10.8167 , 0.921128 , 0.001810 ,   1
  10.8167 , 0.921200 , 0.001810 ,   2
  10.8167 , 0.921103 , 0.001810 ,   3
  10.8167 , 0.921274 , 0.001810 ,   4
  10.8167 , 0.921014 , 0.001810 ,   5
  10.8167 , 0.921064 , 0.001810 ,   6
  10.8167 , 0.921039 , 0.001810 ,   7
  10.8167 , 0.921447 , 0.001810 ,   8
  10.8167 , 0.921060 , 0.001810 ,   9
  10.8167 , 0.921253 , 0.001810 ,  10
  10.8167 , 0.921442 , 0.001810 ,  11
  10.8167 , 0.921028 , 0.001810 ,  12
  10.8167 , 0.920999 , 0.001810 ,  13
  10.8167 , 0.921174 , 0.001810 ,  14
  10.8167 , 0.921389 , 0.001810 ,  15
  10.8167 , 0.921208 , 0.001810 ,  16
  10.8167 , 0.921089 , 0.001810 ,  17
  10.8167 , 0.921057 , 0.001810 ,  18
  10.8167 , 0.921083 , 0.001810 ,  19
  10.8167 , 0.921196 , 0.001810 ,  20
  10.8167 , 0.921255 , 0.001810 ,  21
  10.8167 , 0.921460 , 0.001810 ,  22
  10.8167 , 0.920920 , 0.001810 ,  23
  10.8167 , 0.921021 , 0.001810 ,  24
  10.8167 , 0.921188 , 0.001810 ,  25
  10.8167 , 0.920927 , 0.001810 ,  26
  10.8167 , 0.921575 , 0.001810 ,  27
  10.8167 , 0.921261 , 0.001810 ,  28
  10.8167 , 0.921303 , 0.001810 ,  29
  10.8167 , 0.921356 , 0.001810 ,  30
  10.8167 , 0.921074 , 0.001810 ,  31
  10.8167 , 0.921052 , 0.001810 ,  32
  10.8167 , 0.921315 , 0.001810 ,  33
  10.8167 , 0.921166 , 0.001810 ,  34
  10.8167 , 0.921019 , 0.001810 ,  35
  10.8167 , 0.921216 , 0.001810 ,  36
  10.8167 , 0.920897 , 0.001810 ,  37
  10.8167 , 0.921112 , 0.001810 ,  38
  10.8167 , 0.921219 , 0.001810 ,  39
  10.8167 , 0.921044 , 0.001810 ,  40
  10.8167 , 0.921099 , 0.001810 ,  41
  10.8167 , 0.921312 , 0.001810 ,  42
  10.8167 , 0.921243 , 0.001810 ,  43
  10.8167 , 0.921208 , 0.001810 ,  44
  10.8167 , 0.921602 , 0.001810 ,  45
  10.8167 , 0.921401 , 0.001810 ,  46
  10.8167 , 0.921460 , 0.001810 ,  47
  10.8167 , 0.921411 , 0.001810 ,  48
  10.8167 , 0.921039 , 0.001810 ,  49
  10.8167 , 0.921250 , 0.001810 ,  50
  10.8167 , 0.921438 , 0.001810 ,  51
  10.8167 , 0.921447 , 0.001810 ,  52
  10.8167 , 0.921217 , 0.001810 ,  53
  10.8167 , 0.921112 , 0.001810 ,  54
  10.8167 , 0.921098 , 0.001810 ,  55
  10.8167 , 0.921501 , 0.001810 ,  56
  10.8167 , 0.921419 , 0.001810 ,  57
  10.8167 , 0.921121 , 0.001810 ,  58
  10.8167 , 0.921471 , 0.001810 ,  59
  10.8167 , 0.921120 , 0.001810 ,  60
  10.8167 , 0.921454 , 0.001810 ,  61
  10.8167 , 0.921335 , 0.001810 ,  62
  10.8167 , 0.920911 , 0.001810 ,  63
  10.8167 , 0.921032 , 0.001810 ,  64
  10.8167 , 0.921480 , 0.001810 ,  65
  10.8167 , 0.921335 , 0.001810 ,  66
  10.8167 , 0.921094 , 0.001810 ,  67
  10.8167 , 0.921336 , 0.001810 ,  68
  10.8167 , 0.921138 , 0.001810 ,  69
  10.8167 , 0.921136 , 0.001810 ,  70
  10.8167 , 0.920911 , 0.001810 ,  71
  10.8167 , 0.921093 , 0.001810 ,  72
  10.8167 , 0.921064 , 0.001810 ,  73
  10.8167 , 0.921217 , 0.001810 ,  74
  10.8167 , 0.920882 , 0.001810 ,  75
  10.8167 , 0.921426 , 0.001810 ,  76
  10.8167 , 0.921245 , 0.001810 ,  77
  10.8167 , 0.921078 , 0.001810 ,  78
  10.8167 , 0.921346 , 0.001810 ,  79
  10.8167 , 0.921760 , 0.001810 ,  80
  10.8167 , 0.920991 , 0.001810 ,  81
  10.8167 , 0.921255 , 0.001810 ,  82
  10.8167 , 0.921346 , 0.001810 ,  83
  10.8167 , 0.921419 , 0.001810 ,  84
  10.8167 , 0.921077 , 0.001810 ,  85
  10.8167 , 0.920918 , 0.001810 ,  86
  10.8167 , 0.921407 , 0.001810 ,  87
  10.8167 , 0.921209 , 0.001810 ,  88
  10.8167 , 0.921306 , 0.001810 ,  89
  10.8167 , 0.921156 , 0.001810 ,  90
  10.8167 , 0.921142 , 0.001810 ,  91
  10.8167 , 0.921381 , 0.001810 ,  92
  10.8167 , 0.921102 , 0.001810 ,  93
  10.8167 , 0.921289 , 0.001810 ,  94
  10.8167 , 0.921171 , 0.001810 ,  95
  10.8167 , 0.921201 , 0.001810 ,  96
  10.8167 , 0.921693 , 0.001810 ,  97
  10.8167 , 0.921072 , 0.001810 ,  98
  10.8167 , 0.921249 , 0.001810 ,  99
  10.8167 , 0.921257 , 0.001810 , 100
  10.8628 , 0.924434 , 0.002171 ,   0
  10.8628 , 0.924175 , 0.002171 ,   1
  10.8628 , 0.924048 , 0.002171 ,   2
  10.8628 , 0.924471 , 0.002171 ,   3
  10.8628 , 0.924718 , 0.002171 ,   4
  10.8628 , 0.924058 , 0.002171 ,   5
  10.8628 , 0.924776 , 0.002171 ,   6
  10.8628 , 0.924485 , 0.002171 ,   7
  10.8628 , 0.924194 , 0.002171 ,   8
  10.8628 , 0.924388 , 0.002171 ,   9
  10.8628 , 0.924610 , 0.002171 ,  10
  10.8628 , 0.924830 , 0.002171 ,  11
  10.8628 , 0.924499 , 0.002171 ,  12
  10.8628 , 0.924377 , 0.002171 ,  13
  10.8628 , 0.924574 , 0.002171 ,  14
  10.8628 , 0.924561 , 0.002171 ,  15
  10.8628 , 0.924652 , 0.002171 ,  16
  10.8628 , 0.924801 , 0.002171 ,  17
  10.8628 , 0.924466 , 0.002171 ,  18
  10.8628 , 0.924302 , 0.002171 ,  19
  10.8628 , 0.924514 , 0.002171 ,  20
  10.8628 , 0.924359 , 0.002171 ,  21
  10.8628 , 0.924353 , 0.002171 ,  22
  10.8628 , 0.924162 , 0.002171 ,  23
  10.8628 , 0.924500 , 0.002171 ,  24
  10.8628 , 0.924202 , 0.002171 ,  25
  10.8628 , 0.924534 , 0.002171 ,  26
  10.8628 , 0.924190 , 0.002171 ,  27
  10.8628 , 0.924401 , 0.002171 ,  28
  10.8628 , 0.924401 , 0.002171 ,  29
  10.8628 , 0.924603 , 0.002171 ,  30
  10.8628 , 0.924418 , 0.002171 ,  31
  10.8628 , 0.924283 , 0.002171 ,  32
  10.8628 , 0.924703 , 0.002171 ,  33
  10.8628 , 0.924558 , 0.002171 ,  34
  10.8628 , 0.924312 , 0.002171 ,  35
  10.8628 , 0.924450 , 0.002171 ,  36
  10.8628 , 0.924660 , 0.002171 ,  37
  10.8628 , 0.924415 , 0.002171 ,  38
  10.8628 , 0.924255 , 0.002171 ,  39
  10.8628 , 0.924536 , 0.002171 ,  40
  10.8628 , 0.924645 , 0.002171 ,  41
  10.8628 , 0.924465 , 0.002171 ,  42
  10.8628 , 0.924293 , 0.002171 ,  43
  10.8628 , 0.924380 , 0.002171 ,  44
  10.8628 , 0.924845 , 0.002171 ,  45
  10.8628 , 0.924733 , 0.002171 ,  46
  10.8628 , 0.924641 , 0.002171 ,  47
  10.8628 , 0.924646 , 0.002171 ,  48
  10.8628 , 0.924236 , 0.002171 ,  49
  10.8628 , 0.924597 , 0.002171 ,  50
  10.8628 , 0.924501 , 0.002171 ,  51
  10.8628 , 0.924665 , 0.002171 ,  52
  10.8628 , 0.923993 , 0.002171 ,  53
  10.8628 , 0.924624 , 0.002171 ,  54
  10.8628 , 0.924295 , 0.002171 ,  55
  10.8628 , 0.924456 , 0.002171 ,  56
  10.8628 , 0.924195 , 0.002171 ,  57
  10.8628 , 0.924604 , 0.002171 ,  58
  10.8628 , 0.924626 , 0.002171 ,  59
  10.8628 , 0.924290 , 0.002171 ,  60
  10.8628 , 0.924488 , 0.002171 ,  61
  10.8628 , 0.924347 , 0.002171 ,  62
  10.8628 , 0.924583 , 0.002171 ,  63
  10.8628 , 0.924082 , 0.002171 ,  64
  10.8628 , 0.924581 , 0.002171 ,  65
  10.8628 , 0.924516 , 0.002171 ,  66
  10.8628 , 0.924565 , 0.002171 ,  67
  10.8628 , 0.924294 , 0.002171 ,  68
  10.8628 , 0.923773 , 0.002171 ,  69
  10.8628 , 0.924324 , 0.002171 ,  70
  10.8628 , 0.923929 , 0.002171 ,  71
  10.8628 , 0.924108 , 0.002171 ,  72
  10.8628 , 0.924236 , 0.002171 ,  73
  10.8628 , 0.924232 , 0.002171 ,  74
  10.8628 , 0.924367 , 0.002171 ,  75
  10.8628 , 0.924337 , 0.002171 ,  76
  10.8628 , 0.924565 , 0.002171 ,  77
  10.8628 , 0.924156 , 0.002171 ,  78
  10.8628 , 0.924537 , 0.002171 ,  79
  10.8628 , 0.924509 , 0.002171 ,  80
  10.8628 , 0.924905 , 0.002171 ,  81
  10.8628 , 0.924332 , 0.002171 ,  82
  10.8628 , 0.924023 , 0.002171 ,  83
  10.8628 , 0.924934 , 0.002171 ,  84
  10.8628 , 0.924593 , 0.002171 ,  85
  10.8628 , 0.924348 , 0.002171 ,  86
  10.8628 , 0.924387 , 0.002171 ,  87
  10.8628 , 0.924565 , 0.002171 ,  88
  10.8628 , 0.924436 , 0.002171 ,  89
  10.8628 , 0.924043 , 0.002171 ,  90
  10.8628 , 0.924332 , 0.002171 ,  91
  10.8628 , 0.924466 , 0.002171 ,  92
  10.8628 , 0.924389 , 0.002171 ,  93
  10.8628 , 0.924676 , 0.002171 ,  94
  10.8628 , 0.924289 , 0.002171 ,  95
  10.8628 , 0.924489 , 0.002171 ,  96
  10.8628 , 0.924675 , 0.002171 ,  97
  10.8628 , 0.924494 , 0.002171 ,  98
  10.8628 , 0.924533 , 0.002171 ,  99
  10.8628 , 0.924461 , 0.002171 , 100
  10.9545 , 0.928105 , 0.002225 ,   0
  10.9545 , 0.928454 , 0.002225 ,   1
  10.9545 , 0.927945 , 0.002225 ,   2
  10.9545 , 0.927929 , 0.002225 ,   3
  10.9545 , 0.928246 , 0.002225 ,   4
  10.9545 , 0.928238 , 0.002225 ,   5
  10.9545 , 0.928373 , 0.002225 ,   6
  10.9545 , 0.928195 , 0.002225 ,   7
  10.9545 , 0.928149 , 0.002225 ,   8
  10.9545 , 0.927847 , 0.002225 ,   9
  10.9545 , 0.928081 , 0.002225 ,  10
  10.9545 , 0.928456 , 0.002225 ,  11
  10.9545 , 0.927777 , 0.002225 ,  12
  10.9545 , 0.927582 , 0.002225 ,  13
  10.9545 , 0.927816 , 0.002225 ,  14
  10.9545 , 0.928242 , 0.002225 ,  15
  10.9545 , 0.927916 , 0.002225 ,  16
  10.9545 , 0.928090 , 0.002225 ,  17
  10.9545 , 0.928175 , 0.002225 ,  18
  10.9545 , 0.928083 , 0.002225 ,  19
  10.9545 , 0.927865 , 0.002225 ,  20
  10.9545 , 0.928167 , 0.002225 ,  21
  10.9545 , 0.928048 , 0.002225 ,  22
  10.9545 , 0.928115 , 0.002225 ,  23
  10.9545 , 0.927829 , 0.002225 ,  24
  10.9545 , 0.928352 , 0.002225 ,  25
  10.9545 , 0.928273 , 0.002225 ,  26
  10.9545 , 0.927981 , 0.002225 ,  27
  10.9545 , 0.927735 , 0.002225 ,  28
  10.9545 , 0.927992 , 0.002225 ,  29
  10.9545 , 0.928078 , 0.002225 ,  30
  10.9545 , 0.927799 , 0.002225 ,  31
  10.9545 , 0.927887 , 0.002225 ,  32
  10.9545 , 0.928203 , 0.002225 ,  33
  10.9545 , 0.928271 , 0.002225 ,  34
  10.9545 , 0.928192 , 0.002225 ,  35
  10.9545 , 0.927965 , 0.002225 ,  36
  10.9545 , 0.928454 , 0.002225 ,  37
  10.9545 , 0.928326 , 0.002225 ,  38
  10.9545 , 0.928117 , 0.002225 ,  39
  10.9545 , 0.928169 , 0.002225 ,  40
  10.9545 , 0.928065 , 0.002225 ,  41
  10.9545 , 0.928274 , 0.002225 ,  42
  10.9545 , 0.928076 , 0.002225 ,  43
  10.9545 , 0.927782 , 0.002225 ,  44
  10.9545 , 0.928196 , 0.002225 ,  45
  10.9545 , 0.928350 , 0.002225 ,  46
  10.9545 , 0.928172 , 0.002225 ,  47
  10.9545 , 0.928181 , 0.002225 ,  48
  10.9545 , 0.928363 , 0.002225 ,  49
  10.9545 , 0.928394 , 0.002225 ,  50
  10.9545 , 0.928536 , 0.002225 ,  51
  10.9545 , 0.928362 , 0.002225 ,  52
  10.9545 , 0.927870 , 0.002225 ,  53
  10.9545 , 0.927907 , 0.002225 ,  54
  10.9545 , 0.928088 , 0.002225 ,  55
  10.9545 , 0.928551 , 0.002225 ,  56
  10.9545 , 0.928207 , 0.002225 ,  57
  10.9545 , 0.927966 , 0.002225 ,  58
  10.9545 , 0.927964 , 0.002225 ,  59
  10.9545 , 0.928180 , 0.002225 ,  60
  10.9545 , 0.928283 , 0.002225 ,  61
  10.9545 , 0.928735 , 0.002225 ,  62
  10.9545 , 0.928065 , 0.002225 ,  63
  10.9545 , 0.928299 , 0.002225 ,  64
  10.9545 , 0.927877 , 0.002225 ,  65
  10.9545 , 0.927959 , 0.002225 ,  66
  10.9545 , 0.928125 , 0.002225 ,  67
  10.9545 , 0.928340 , 0.002225 ,  68
  10.9545 , 0.927757 , 0.002225 ,  69
  10.9545 , 0.928173 , 0.002225 ,  70
  10.9545 , 0.928306 , 0.002225 ,  71
  10.9545 , 0.927811 , 0.002225 ,  72
  10.9545 , 0.927914 , 0.002225 ,  73
  10.9545 , 0.928094 , 0.002225 ,  74
  10.9545 , 0.927876 , 0.002225 ,  75
  10.9545 , 0.928015 , 0.002225 ,  76
  10.9545 , 0.928027 , 0.002225 ,  77
  10.9545 , 0.927955 , 0.002225 ,  78
  10.9545 , 0.927780 , 0.002225 ,  79
  10.9545 , 0.928007 , 0.002225 ,  80
  10.9545 , 0.927969 , 0.002225 ,  81
  10.9545 , 0.928121 , 0.002225 ,  82
  10.9545 , 0.928385 , 0.002225 ,  83
  10.9545 , 0.928412 , 0.002225 ,  84
  10.9545 , 0.928242 , 0.002225 ,  85
  10.9545 , 0.928321 , 0.002225 ,  86
  10.9545 , 0.927683 , 0.002225 ,  87
  10.9545 , 0.928155 , 0.002225 ,  88
  10.9545 , 0.928103 , 0.002225 ,  89
  10.9545 , 0.927987 , 0.002225 ,  90
  10.9545 , 0.927928 , 0.002225 ,  91
  10.9545 , 0.927941 , 0.002225 ,  92
  10.9545 , 0.927685 , 0.002225 ,  93
  10.9545 , 0.928168 , 0.002225 ,  94
  10.9545 , 0.928007 , 0.002225 ,  95
  10.9545 , 0.928147 , 0.002225 ,  96
  10.9545 , 0.928528 , 0.002225 ,  97
  10.9545 , 0.928529 , 0.002225 ,  98
  10.9545 , 0.927889 , 0.002225 ,  99
  10.9545 , 0.928062 , 0.002225 , 100
  11.0000 , 0.927272 , 0.001968 ,   0
  11.0000 , 0.927065 , 0.001968 ,   1
  11.0000 , 0.927215 , 0.001968 ,   2
  11.0000 , 0.927422 , 0.001968 ,   3
  11.0000 , 0.927638 , 0.001968 ,   4
  11.0000 , 0.927194 , 0.001968 ,   5
  11.0000 , 0.927432 , 0.001968 ,   6
  11.0000 , 0.927251 , 0.001968 ,   7
  11.0000 , 0.926967 , 0.001968 ,   8
  11.0000 , 0.927176 , 0.001968 ,   9
  11.0000 , 0.927275 , 0.001968 ,  10
  11.0000 , 0.927563 , 0.001968 ,  11
  11.0000 , 0.926918 , 0.001968 ,  12
  11.0000 , 0.926965 , 0.001968 ,  13
  11.0000 , 0.927356 , 0.001968 ,  14
  11.0000 , 0.927249 , 0.001968 ,  15
  11.0000 , 0.927297 , 0.001968 ,  16
  11.0000 , 0.927134 , 0.001968 ,  17
  11.0000 , 0.927257 , 0.001968 ,  18
  11.0000 , 0.927040 , 0.001968 ,  19
  11.0000 , 0.927509 , 0.001968 ,  20
  11.0000 , 0.927005 , 0.001968 ,  21
  11.0000 , 0.927242 , 0.001968 ,  22
  11.0000 , 0.927403 , 0.001968 ,  23
  11.0000 , 0.926991 , 0.001968 ,  24
  11.0000 , 0.927431 , 0.001968 ,  25
  11.0000 , 0.927457 , 0.001968 ,  26
  11.0000 , 0.926985 , 0.001968 ,  27
  11.0000 , 0.927342 , 0.001968 ,  28
  11.0000 , 0.927124 , 0.001968 ,  29
  11.0000 , 0.927490 , 0.001968 ,  30
  11.0000 , 0.927392 , 0.001968 ,  31
  11.0000 , 0.927415 , 0.001968 ,  32
  11.0000 , 0.927390 , 0.001968 ,  33
  11.0000 , 0.927423 , 0.001968 ,  34
  11.0000 , 0.927404 , 0.001968 ,  35
  11.0000 , 0.927366 , 0.001968 ,  36
  11.0000 , 0.927187 , 0.001968 ,  37
  11.0000 , 0.926921 , 0.001968 ,  38
  11.0000 , 0.927649 , 0.001968 ,  39
  11.0000 , 0.927154 , 0.001968 ,  40
  11.0000 , 0.927331 , 0.001968 ,  41
  11.0000 , 0.927306 , 0.001968 ,  42
  11.0000 , 0.926784 , 0.001968 ,  43
  11.0000 , 0.927542 , 0.001968 ,  44
  11.0000 , 0.927372 , 0.001968 ,  45
  11.0000 , 0.927355 , 0.001968 ,  46
  11.0000 , 0.927348 , 0.001968 ,  47
  11.0000 , 0.927289 , 0.001968 ,  48
  11.0000 , 0.927026 , 0.001968 ,  49
  11.0000 , 0.927327 , 0.001968 ,  50
  11.0000 , 0.927627 , 0.001968 ,  51
  11.0000 , 0.927165 , 0.001968 ,  52
  11.0000 , 0.927245 , 0.001968 ,  53
  11.0000 , 0.927292 , 0.001968 ,  54
  11.0000 , 0.927189 , 0.001968 ,  55
  11.0000 , 0.927319 , 0.001968 ,  56
  11.0000 , 0.927507 , 0.001968 ,  57
  11.0000 , 0.926975 , 0.001968 ,  58
  11.0000 , 0.927714 , 0.001968 ,  59
  11.0000 , 0.927223 , 0.001968 ,  60
  11.0000 , 0.927405 , 0.001968 ,  61
  11.0000 , 0.927545 , 0.001968 ,  62
  11.0000 , 0.927429 , 0.001968 ,  63
  11.0000 , 0.927292 , 0.001968 ,  64
  11.0000 , 0.927178 , 0.001968 ,  65
  11.0000 , 0.927149 , 0.001968 ,  66
  11.0000 , 0.927516 , 0.001968 ,  67
  11.0000 , 0.927333 , 0.001968 ,  68
  11.0000 , 0.926721 , 0.001968 ,  69
  11.0000 , 0.927131 , 0.001968 ,  70
  11.0000 , 0.927273 , 0.001968 ,  71
  11.0000 , 0.927176 , 0.001968 ,  72
  11.0000 , 0.927385 , 0.001968 ,  73
  11.0000 , 0.927155 , 0.001968 ,  74
  11.0000 , 0.927174 , 0.001968 ,  75
  11.0000 , 0.927738 , 0.001968 ,  76
  11.0000 , 0.927171 , 0.001968 ,  77
  11.0000 , 0.927283 , 0.001968 ,  78
  11.0000 , 0.927306 , 0.001968 ,  79
  11.0000 , 0.927188 , 0.001968 ,  80
  11.0000 , 0.927236 , 0.001968 ,  81
  11.0000 , 0.927055 , 0.001968 ,  82
  11.0000 , 0.927229 , 0.001968 ,  83
  11.0000 , 0.927299 , 0.001968 ,  84
  11.0000 , 0.927266 , 0.001968 ,  85
  11.0000 , 0.927769 , 0.001968 ,  86
  11.0000 , 0.926991 , 0.001968 ,  87
  11.0000 , 0.927463 , 0.001968 ,  88
  11.0000 , 0.926973 , 0.001968 ,  89
  11.0000 , 0.927295 , 0.001968 ,  90
  11.0000 , 0.927097 , 0.001968 ,  91
  11.0000 , 0.927143 , 0.001968 ,  92
  11.0000 , 0.927162 , 0.001968 ,  93
  11.0000 , 0.927263 , 0.001968 ,  94
  11.0000 , 0.927266 , 0.001968 ,  95
  11.0000 , 0.927274 , 0.001968 ,  96
  11.0000 , 0.927498 , 0.001968 ,  97
  11.0000 , 0.927357 , 0.001968 ,  98
  11.0000 , 0.927191 , 0.001968 ,  99
  11.0000 , 0.927231 , 0.001968 , 100
  11.0454 , 0.928371 , 0.001746 ,   0
  11.0454 , 0.928308 , 0.001746 ,   1
  11.0454 , 0.928161 , 0.001746 ,   2
  11.0454 , 0.928158 , 0.001746 ,   3
  11.0454 , 0.928495 , 0.001746 ,   4
  11.0454 , 0.928256 , 0.001746 ,   5
  11.0454 , 0.928549 , 0.001746 ,   6
  11.0454 , 0.928189 , 0.001746 ,   7
  11.0454 , 0.928162 , 0.001746 ,   8
  11.0454 , 0.928412 , 0.001746 ,   9
  11.0454 , 0.928279 , 0.001746 ,  10
  11.0454 , 0.928336 , 0.001746 ,  11
  11.0454 , 0.928305 , 0.001746 ,  12
  11.0454 , 0.928141 , 0.001746 ,  13
  11.0454 , 0.928353 , 0.001746 ,  14
  11.0454 , 0.928453 , 0.001746 ,  15
  11.0454 , 0.928333 , 0.001746 ,  16
  11.0454 , 0.928262 , 0.001746 ,  17
  11.0454 , 0.928573 , 0.001746 ,  18
  11.0454 , 0.928094 , 0.001746 ,  19
  11.0454 , 0.928634 , 0.001746 ,  20
  11.0454 , 0.928220 , 0.001746 ,  21
  11.0454 , 0.928325 , 0.001746 ,  22
  11.0454 , 0.928530 , 0.001746 ,  23
  11.0454 , 0.928059 , 0.001746 ,  24
  11.0454 , 0.928192 , 0.001746 ,  25
  11.0454 , 0.927921 , 0.001746 ,  26
  11.0454 , 0.928452 , 0.001746 ,  27
  11.0454 , 0.928362 , 0.001746 ,  28
  11.0454 , 0.928553 , 0.001746 ,  29
  11.0454 , 0.928518 , 0.001746 ,  30
  11.0454 , 0.928519 , 0.001746 ,  31
  11.0454 , 0.928136 , 0.001746 ,  32
  11.0454 , 0.928353 , 0.001746 ,  33
  11.0454 , 0.928163 , 0.001746 ,  34
  11.0454 , 0.928171 , 0.001746 ,  35
  11.0454 , 0.928447 , 0.001746 ,  36
  11.0454 , 0.928164 , 0.001746 ,  37
  11.0454 , 0.928418 , 0.001746 ,  38
  11.0454 , 0.928598 , 0.001746 ,  39
  11.0454 , 0.928614 , 0.001746 ,  40
  11.0454 , 0.928432 , 0.001746 ,  41
  11.0454 , 0.928212 , 0.001746 ,  42
  11.0454 , 0.927932 , 0.001746 ,  43
  11.0454 , 0.928496 , 0.001746 ,  44
  11.0454 , 0.928577 , 0.001746 ,  45
  11.0454 , 0.928498 , 0.001746 ,  46
  11.0454 , 0.928524 , 0.001746 ,  47
  11.0454 , 0.928422 , 0.001746 ,  48
  11.0454 , 0.928209 , 0.001746 ,  49
  11.0454 , 0.928224 , 0.001746 ,  50
  11.0454 , 0.928614 , 0.001746 ,  51
  11.0454 , 0.928333 , 0.001746 ,  52
  11.0454 , 0.928449 , 0.001746 ,  53
  11.0454 , 0.928390 , 0.001746 ,  54
  11.0454 , 0.928448 , 0.001746 ,  55
  11.0454 , 0.928493 , 0.001746 ,  56
  11.0454 , 0.928387 , 0.001746 ,  57
  11.0454 , 0.928289 , 0.001746 ,  58
  11.0454 , 0.928385 , 0.001746 ,  59
  11.0454 , 0.928449 , 0.001746 ,  60
  11.0454 , 0.928702 , 0.001746 ,  61
  11.0454 , 0.928638 , 0.001746 ,  62
  11.0454 , 0.928475 , 0.001746 ,  63
  11.0454 , 0.928357 , 0.001746 ,  64
  11.0454 , 0.928412 , 0.001746 ,  65
  11.0454 , 0.928423 , 0.001746 ,  66
  11.0454 , 0.928430 , 0.001746 ,  67
  11.0454 , 0.928453 , 0.001746 ,  68
  11.0454 , 0.928065 , 0.001746 ,  69
  11.0454 , 0.928374 , 0.001746 ,  70
  11.0454 , 0.928323 , 0.001746 ,  71
  11.0454 , 0.928202 , 0.001746 ,  72
  11.0454 , 0.928327 , 0.001746 ,  73
  11.0454 , 0.928505 , 0.001746 ,  74
  11.0454 , 0.928113 , 0.001746 ,  75
  11.0454 , 0.928243 , 0.001746 ,  76
  11.0454 , 0.928495 , 0.001746 ,  77
  11.0454 , 0.928218 , 0.001746 ,  78
  11.0454 , 0.928327 , 0.001746 ,  79
  11.0454 , 0.928452 , 0.001746 ,  80
  11.0454 , 0.928749 , 0.001746 ,  81
  11.0454 , 0.928485 , 0.001746 ,  82
  11.0454 , 0.928384 , 0.001746 ,  83
  11.0454 , 0.928820 , 0.001746 ,  84
  11.0454 , 0.928377 , 0.001746 ,  85
  11.0454 , 0.928005 , 0.001746 ,  86
  11.0454 , 0.928268 , 0.001746 ,  87
  11.0454 , 0.928561 , 0.001746 ,  88
  11.0454 , 0.928527 , 0.001746 ,  89
  11.0454 , 0.928205 , 0.001746 ,  90
  11.0454 , 0.928386 , 0.001746 ,  91
  11.0454 , 0.928176 , 0.001746 ,  92
  11.0454 , 0.928508 , 0.001746 ,  93
  11.0454 , 0.928396 , 0.001746 ,  94
  11.0454 , 0.928204 , 0.001746 ,  95
  11.0454 , 0.928493 , 0.001746 ,  96
  11.0454 , 0.928288 , 0.001746 ,  97
  11.0454 , 0.928322 , 0.001746 ,  98
  11.0454 , 0.928565 , 0.001746 ,  99
  11.0454 , 0.928669 , 0.001746 , 100
  11.0905 , 0.926336 , 0.002390 ,   0
  11.0905 , 0.926588 , 0.002390 ,   1
  11.0905 , 0.925784 , 0.002390 ,   2
  11.0905 , 0.926055 , 0.002390 ,   3
  11.0905 , 0.926815 , 0.002390 ,   4
  11.0905 , 0.926020 , 0.002390 ,   5
  11.0905 , 0.926368 , 0.002390 ,   6
  11.0905 , 0.926298 , 0.002390 ,   7
  11.0905 , 0.926239 , 0.002390 ,   8
  11.0905 , 0.926135 , 0.002390 ,   9
  11.0905 , 0.926251 , 0.002390 ,  10
  11.0905 , 0.926355 , 0.002390 ,  11
  11.0905 , 0.926338 , 0.002390 ,  12
  11.0905 , 0.926164 , 0.002390 ,  13
  11.0905 , 0.926333 , 0.002390 ,  14
  11.0905 , 0.926185 , 0.002390 ,  15
  11.0905 , 0.926522 , 0.002390 ,  16
  11.0905 , 0.926441 , 0.002390 ,  17
  11.0905 , 0.926445 , 0.002390 ,  18
  11.0905 , 0.926234 , 0.002390 ,  19
  11.0905 , 0.926364 , 0.002390 ,  20
  11.0905 , 0.926373 , 0.002390 ,  21
  11.0905 , 0.926392 , 0.002390 ,  22
  11.0905 , 0.926623 , 0.002390 ,  23
  11.0905 , 0.926353 , 0.002390 ,  24
  11.0905 , 0.926051 , 0.002390 ,  25
  11.0905 , 0.925959 , 0.002390 ,  26
  11.0905 , 0.926496 , 0.002390 ,  27
  11.0905 , 0.926660 , 0.002390 ,  28
  11.0905 , 0.926191 , 0.002390 ,  29
  11.0905 , 0.926573 , 0.002390 ,  30
  11.0905 , 0.926098 , 0.002390 ,  31
  11.0905 , 0.926192 , 0.002390 ,  32
  11.0905 , 0.926199 , 0.002390 ,  33
  11.0905 , 0.926322 , 0.002390 ,  34
  11.0905 , 0.926384 , 0.002390 ,  35
  11.0905 , 0.926901 , 0.002390 ,  36
  11.0905 , 0.926657 , 0.002390 ,  37
  11.0905 , 0.926888 , 0.002390 ,  38
  11.0905 , 0.926381 , 0.002390 ,  39
  11.0905 , 0.926394 , 0.002390 ,  40
  11.0905 , 0.926246 , 0.002390 ,  41
  11.0905 , 0.925951 , 0.002390 ,  42
  11.0905 , 0.926454 , 0.002390 ,  43
  11.0905 , 0.926392 , 0.002390 ,  44
  11.0905 , 0.926166 , 0.002390 ,  45
  11.0905 , 0.926979 , 0.002390 ,  46
  11.0905 , 0.926443 , 0.002390 ,  47
  11.0905 , 0.926479 , 0.002390 ,  48
  11.0905 , 0.926239 , 0.002390 ,  49
  11.0905 , 0.926274 , 0.002390 ,  50
  11.0905 , 0.926618 , 0.002390 ,  51
  11.0905 , 0.926229 , 0.002390 ,  52
  11.0905 , 0.926267 , 0.002390 ,  53
  11.0905 , 0.926297 , 0.002390 ,  54
  11.0905 , 0.926067 , 0.002390 ,  55
  11.0905 , 0.926617 , 0.002390 ,  56
  11.0905 , 0.926345 , 0.002390 ,  57
  11.0905 , 0.926451 , 0.002390 ,  58
  11.0905 , 0.926137 , 0.002390 ,  59
  11.0905 , 0.926130 , 0.002390 ,  60
  11.0905 , 0.926753 , 0.002390 ,  61
  11.0905 , 0.926401 , 0.002390 ,  62
  11.0905 , 0.926330 , 0.002390 ,  63
  11.0905 , 0.926657 , 0.002390 ,  64
  11.0905 , 0.926285 , 0.002390 ,  65
  11.0905 , 0.926493 , 0.002390 ,  66
  11.0905 , 0.926613 , 0.002390 ,  67
  11.0905 , 0.926224 , 0.002390 ,  68
  11.0905 , 0.926083 , 0.002390 ,  69
  11.0905 , 0.926311 , 0.002390 ,  70
  11.0905 , 0.925921 , 0.002390 ,  71
  11.0905 , 0.926382 , 0.002390 ,  72
  11.0905 , 0.926234 , 0.002390 ,  73
  11.0905 , 0.926560 , 0.002390 ,  74
  11.0905 , 0.925461 , 0.002390 ,  75
  11.0905 , 0.926555 , 0.002390 ,  76
  11.0905 , 0.926429 , 0.002390 ,  77
  11.0905 , 0.925977 , 0.002390 ,  78
  11.0905 , 0.926131 , 0.002390 ,  79
  11.0905 , 0.926083 , 0.002390 ,  80
  11.0905 , 0.926398 , 0.002390 ,  81
  11.0905 , 0.926076 , 0.002390 ,  82
  11.0905 , 0.926258 , 0.002390 ,  83
  11.0905 , 0.926625 , 0.002390 ,  84
  11.0905 , 0.926368 , 0.002390 ,  85
  11.0905 , 0.926283 , 0.002390 ,  86
  11.0905 , 0.926156 , 0.002390 ,  87
  11.0905 , 0.926242 , 0.002390 ,  88
  11.0905 , 0.926419 , 0.002390 ,  89
  11.0905 , 0.926551 , 0.002390 ,  90
  11.0905 , 0.926380 , 0.002390 ,  91
  11.0905 , 0.926288 , 0.002390 ,  92
  11.0905 , 0.926717 , 0.002390 ,  93
  11.0905 , 0.926369 , 0.002390 ,  94
  11.0905 , 0.926308 , 0.002390 ,  95
  11.0905 , 0.926356 , 0.002390 ,  96
  11.0905 , 0.926280 , 0.002390 ,  97
  11.0905 , 0.926110 , 0.002390 ,  98
  11.0905 , 0.926650 , 0.002390 ,  99
  11.0905 , 0.926054 , 0.002390 , 100
  11.1803 , 0.931027 , 0.001690 ,   0
  11.1803 , 0.930875 , 0.001690 ,   1
  11.1803 , 0.930846 , 0.001690 ,   2
  11.1803 , 0.930645 , 0.001690 ,   3
  11.1803 , 0.931329 , 0.001690 ,   4
  11.1803 , 0.930971 , 0.001690 ,   5
  11.1803 , 0.931114 , 0.001690 ,   6
  11.1803 , 0.931113 , 0.001690 ,   7
  11.1803 , 0.931064 , 0.001690 ,   8
  11.1803 , 0.930824 , 0.001690 ,   9
  11.1803 , 0.931146 , 0.001690 ,  10
  11.1803 , 0.931163 , 0.001690 ,  11
  11.1803 , 0.930825 , 0.001690 ,  12
  11.1803 , 0.931008 , 0.001690 ,  13
  11.1803 , 0.930964 , 0.001690 ,  14
  11.1803 , 0.931186 , 0.001690 ,  15
  11.1803 , 0.931167 , 0.001690 ,  16
  11.1803 , 0.931143 , 0.001690 ,  17
  11.1803 , 0.930978 , 0.001690 ,  18
  11.1803 , 0.930994 , 0.001690 ,  19
  11.1803 , 0.931349 , 0.001690 ,  20
  11.1803 , 0.930858 , 0.001690 ,  21
  11.1803 , 0.930991 , 0.001690 ,  22
  11.1803 , 0.931163 , 0.001690 ,  23
  11.1803 , 0.930952 , 0.001690 ,  24
  11.1803 , 0.930720 , 0.001690 ,  25
  11.1803 , 0.930871 , 0.001690 ,  26
  11.1803 , 0.931073 , 0.001690 ,  27
  11.1803 , 0.931060 , 0.001690 ,  28
  11.1803 , 0.931261 , 0.001690 ,  29
  11.1803 , 0.931452 , 0.001690 ,  30
  11.1803 , 0.931069 , 0.001690 ,  31
  11.1803 , 0.930683 , 0.001690 ,  32
  11.1803 , 0.931091 , 0.001690 ,  33
  11.1803 , 0.930864 , 0.001690 ,  34
  11.1803 , 0.930870 , 0.001690 ,  35
  11.1803 , 0.931120 , 0.001690 ,  36
  11.1803 , 0.931046 , 0.001690 ,  37
  11.1803 , 0.930844 , 0.001690 ,  38
  11.1803 , 0.930950 , 0.001690 ,  39
  11.1803 , 0.931027 , 0.001690 ,  40
  11.1803 , 0.931480 , 0.001690 ,  41
  11.1803 , 0.931061 , 0.001690 ,  42
  11.1803 , 0.930919 , 0.001690 ,  43
  11.1803 , 0.930892 , 0.001690 ,  44
  11.1803 , 0.931328 , 0.001690 ,  45
  11.1803 , 0.931368 , 0.001690 ,  46
  11.1803 , 0.931187 , 0.001690 ,  47
  11.1803 , 0.931104 , 0.001690 ,  48
  11.1803 , 0.930864 , 0.001690 ,  49
  11.1803 , 0.930965 , 0.001690 ,  50
  11.1803 , 0.931147 , 0.001690 ,  51
  11.1803 , 0.930858 , 0.001690 ,  52
  11.1803 , 0.930993 , 0.001690 ,  53
  11.1803 , 0.930949 , 0.001690 ,  54
  11.1803 , 0.931202 , 0.001690 ,  55
  11.1803 , 0.931176 , 0.001690 ,  56
  11.1803 , 0.931046 , 0.001690 ,  57
  11.1803 , 0.931207 , 0.001690 ,  58
  11.1803 , 0.931008 , 0.001690 ,  59
  11.1803 , 0.930898 , 0.001690 ,  60
  11.1803 , 0.931088 , 0.001690 ,  61
  11.1803 , 0.931353 , 0.001690 ,  62
  11.1803 , 0.931193 , 0.001690 ,  63
  11.1803 , 0.931113 , 0.001690 ,  64
  11.1803 , 0.931211 , 0.001690 ,  65
  11.1803 , 0.930995 , 0.001690 ,  66
  11.1803 , 0.930825 , 0.001690 ,  67
  11.1803 , 0.931063 , 0.001690 ,  68
  11.1803 , 0.931143 , 0.001690 ,  69
  11.1803 , 0.930785 , 0.001690 ,  70
  11.1803 , 0.930746 , 0.001690 ,  71
  11.1803 , 0.931140 , 0.001690 ,  72
  11.1803 , 0.931091 , 0.001690 ,  73
  11.1803 , 0.931055 , 0.001690 ,  74
  11.1803 , 0.930655 , 0.001690 ,  75
  11.1803 , 0.930964 , 0.001690 ,  76
  11.1803 , 0.931071 , 0.001690 ,  77
  11.1803 , 0.930939 , 0.001690 ,  78
  11.1803 , 0.931105 , 0.001690 ,  79
  11.1803 , 0.930980 , 0.001690 ,  80
  11.1803 , 0.931191 , 0.001690 ,  81
  11.1803 , 0.931013 , 0.001690 ,  82
  11.1803 , 0.931173 , 0.001690 ,  83
  11.1803 , 0.930998 , 0.001690 ,  84
  11.1803 , 0.931171 , 0.001690 ,  85
  11.1803 , 0.931105 , 0.001690 ,  86
  11.1803 , 0.930860 , 0.001690 ,  87
  11.1803 , 0.931115 , 0.001690 ,  88
  11.1803 , 0.931117 , 0.001690 ,  89
  11.1803 , 0.930739 , 0.001690 ,  90
  11.1803 , 0.930912 , 0.001690 ,  91
  11.1803 , 0.930867 , 0.001690 ,  92
  11.1803 , 0.931114 , 0.001690 ,  93
  11.1803 , 0.930951 , 0.001690 ,  94
  11.1803 , 0.931176 , 0.001690 ,  95
  11.1803 , 0.930859 , 0.001690 ,  96
  11.1803 , 0.930799 , 0.001690 ,  97
  11.1803 , 0.930877 , 0.001690 ,  98
  11.1803 , 0.930918 , 0.001690 ,  99
  11.1803 , 0.930871 , 0.001690 , 100
  11.2250 , 0.929097 , 0.001755 ,   0
  11.2250 , 0.928978 , 0.001755 ,   1
  11.2250 , 0.928894 , 0.001755 ,   2
  11.2250 , 0.928672 , 0.001755 ,   3
  11.2250 , 0.929028 , 0.001755 ,   4
  11.2250 , 0.928984 , 0.001755 ,   5
  11.2250 , 0.929001 , 0.001755 ,   6
  11.2250 , 0.929061 , 0.001755 ,   7
  11.2250 , 0.929309 , 0.001755 ,   8
  11.2250 , 0.928924 , 0.001755 ,   9
  11.2250 , 0.929360 , 0.001755 ,  10
  11.2250 , 0.929241 , 0.001755 ,  11
  11.2250 , 0.929080 , 0.001755 ,  12
  11.2250 , 0.928885 , 0.001755 ,  13
  11.2250 , 0.928851 , 0.001755 ,  14
  11.2250 , 0.929244 , 0.001755 ,  15
  11.2250 , 0.928995 , 0.001755 ,  16
  11.2250 , 0.929114 , 0.001755 ,  17
  11.2250 , 0.929091 , 0.001755 ,  18
  11.2250 , 0.929055 , 0.001755 ,  19
  11.2250 , 0.929311 , 0.001755 ,  20
  11.2250 , 0.929160 , 0.001755 ,  21
  11.2250 , 0.929223 , 0.001755 ,  22
  11.2250 , 0.928880 , 0.001755 ,  23
  11.2250 , 0.929346 , 0.001755 ,  24
  11.2250 , 0.929157 , 0.001755 ,  25
  11.2250 , 0.928984 , 0.001755 ,  26
  11.2250 , 0.928819 , 0.001755 ,  27
  11.2250 , 0.928963 , 0.001755 ,  28
  11.2250 , 0.928957 , 0.001755 ,  29
  11.2250 , 0.929169 , 0.001755 ,  30
  11.2250 , 0.929154 , 0.001755 ,  31
  11.2250 , 0.929335 , 0.001755 ,  32
  11.2250 , 0.929215 , 0.001755 ,  33
  11.2250 , 0.928934 , 0.001755 ,  34
  11.2250 , 0.929030 , 0.001755 ,  35
  11.2250 , 0.929192 , 0.001755 ,  36
  11.2250 , 0.929301 , 0.001755 ,  37
  11.2250 , 0.928670 , 0.001755 ,  38
  11.2250 , 0.929000 , 0.001755 ,  39
  11.2250 , 0.929459 , 0.001755 ,  40
  11.2250 , 0.929251 , 0.001755 ,  41
  11.2250 , 0.929001 , 0.001755 ,  42
  11.2250 , 0.929165 , 0.001755 ,  43
  11.2250 , 0.929174 , 0.001755 ,  44
  11.2250 , 0.929446 , 0.001755 ,  45
  11.2250 , 0.929313 , 0.001755 ,  46
  11.2250 , 0.929220 , 0.001755 ,  47
  11.2250 , 0.929143 , 0.001755 ,  48
  11.2250 , 0.929075 , 0.001755 ,  49
  11.2250 , 0.929249 , 0.001755 ,  50
  11.2250 , 0.929175 , 0.001755 ,  51
  11.2250 , 0.929156 , 0.001755 ,  52
  11.2250 , 0.929153 , 0.001755 ,  53
  11.2250 , 0.929256 , 0.001755 ,  54
  11.2250 , 0.929055 , 0.001755 ,  55
  11.2250 , 0.929359 , 0.001755 ,  56
  11.2250 , 0.928691 , 0.001755 ,  57
  11.2250 , 0.928999 , 0.001755 ,  58
  11.2250 , 0.929328 , 0.001755 ,  59
  11.2250 , 0.928988 , 0.001755 ,  60
  11.2250 , 0.929420 , 0.001755 ,  61
  11.2250 , 0.929061 , 0.001755 ,  62
  11.2250 , 0.929430 , 0.001755 ,  63
  11.2250 , 0.929319 , 0.001755 ,  64
  11.2250 , 0.929036 , 0.001755 ,  65
  11.2250 , 0.929213 , 0.001755 ,  66
  11.2250 , 0.929339 , 0.001755 ,  67
  11.2250 , 0.928968 , 0.001755 ,  68
  11.2250 , 0.928926 , 0.001755 ,  69
  11.2250 , 0.928829 , 0.001755 ,  70
  11.2250 , 0.928842 , 0.001755 ,  71
  11.2250 , 0.929045 , 0.001755 ,  72
  11.2250 , 0.929163 , 0.001755 ,  73
  11.2250 , 0.928909 , 0.001755 ,  74
  11.2250 , 0.928883 , 0.001755 ,  75
  11.2250 , 0.929307 , 0.001755 ,  76
  11.2250 , 0.929077 , 0.001755 ,  77
  11.2250 , 0.929064 , 0.001755 ,  78
  11.2250 , 0.929117 , 0.001755 ,  79
  11.2250 , 0.928916 , 0.001755 ,  80
  11.2250 , 0.929018 , 0.001755 ,  81
  11.2250 , 0.928874 , 0.001755 ,  82
  11.2250 , 0.928996 , 0.001755 ,  83
  11.2250 , 0.929260 , 0.001755 ,  84
  11.2250 , 0.929286 , 0.001755 ,  85
  11.2250 , 0.929206 , 0.001755 ,  86
  11.2250 , 0.929078 , 0.001755 ,  87
  11.2250 , 0.929085 , 0.001755 ,  88
  11.2250 , 0.928993 , 0.001755 ,  89
  11.2250 , 0.928936 , 0.001755 ,  90
  11.2250 , 0.929228 , 0.001755 ,  91
  11.2250 , 0.929116 , 0.001755 ,  92
  11.2250 , 0.928967 , 0.001755 ,  93
  11.2250 , 0.929149 , 0.001755 ,  94
  11.2250 , 0.929063 , 0.001755 ,  95
  11.2250 , 0.928961 , 0.001755 ,  96
  11.2250 , 0.929087 , 0.001755 ,  97
  11.2250 , 0.929507 , 0.001755 ,  98
  11.2250 , 0.929021 , 0.001755 ,  99
  11.2250 , 0.928948 , 0.001755 , 100
  11.3137 , 0.937491 , 0.003165 ,   0
  11.3137 , 0.937407 , 0.003165 ,   1
  11.3137 , 0.936762 , 0.003165 ,   2
  11.3137 , 0.937044 , 0.003165 ,   3
  11.3137 , 0.938078 , 0.003165 ,   4
  11.3137 , 0.936999 , 0.003165 ,   5
  11.3137 , 0.937762 , 0.003165 ,   6
  11.3137 , 0.937623 , 0.003165 ,   7
  11.3137 , 0.937162 , 0.003165 ,   8
  11.3137 , 0.937038 , 0.003165 ,   9
  11.3137 , 0.937504 , 0.003165 ,  10
  11.3137 , 0.937504 , 0.003165 ,  11
  11.3137 , 0.937059 , 0.003165 ,  12
  11.3137 , 0.936870 , 0.003165 ,  13
  11.3137 , 0.937619 , 0.003165 ,  14
  11.3137 , 0.937892 , 0.003165 ,  15
  11.3137 , 0.937703 , 0.003165 ,  16
  11.3137 , 0.937731 , 0.003165 ,  17
  11.3137 , 0.937389 , 0.003165 ,  18
  11.3137 , 0.937741 , 0.003165 ,  19
  11.3137 , 0.937936 , 0.003165 ,  20
  11.3137 , 0.936863 , 0.003165 ,  21
  11.3137 , 0.937091 , 0.003165 ,  22
  11.3137 , 0.937366 , 0.003165 ,  23
  11.3137 , 0.937547 , 0.003165 ,  24
  11.3137 , 0.937301 , 0.003165 ,  25
  11.3137 , 0.937097 , 0.003165 ,  26
  11.3137 , 0.937902 , 0.003165 ,  27
  11.3137 , 0.937639 , 0.003165 ,  28
  11.3137 , 0.936949 , 0.003165 ,  29
  11.3137 , 0.937427 , 0.003165 ,  30
  11.3137 , 0.937505 , 0.003165 ,  31
  11.3137 , 0.937582 , 0.003165 ,  32
  11.3137 , 0.938181 , 0.003165 ,  33
  11.3137 , 0.937602 , 0.003165 ,  34
  11.3137 , 0.937445 , 0.003165 ,  35
  11.3137 , 0.937832 , 0.003165 ,  36
  11.3137 , 0.937507 , 0.003165 ,  37
  11.3137 , 0.937591 , 0.003165 ,  38
  11.3137 , 0.937403 , 0.003165 ,  39
  11.3137 , 0.937576 , 0.003165 ,  40
  11.3137 , 0.937253 , 0.003165 ,  41
  11.3137 , 0.937901 , 0.003165 ,  42
  11.3137 , 0.938054 , 0.003165 ,  43
  11.3137 , 0.937589 , 0.003165 ,  44
  11.3137 , 0.937816 , 0.003165 ,  45
  11.3137 , 0.937665 , 0.003165 ,  46
  11.3137 , 0.936963 , 0.003165 ,  47
  11.3137 , 0.937904 , 0.003165 ,  48
  11.3137 , 0.937573 , 0.003165 ,  49
  11.3137 , 0.937432 , 0.003165 ,  50
  11.3137 , 0.937354 , 0.003165 ,  51
  11.3137 , 0.937772 , 0.003165 ,  52
  11.3137 , 0.937680 , 0.003165 ,  53
  11.3137 , 0.937625 , 0.003165 ,  54
  11.3137 , 0.937576 , 0.003165 ,  55
  11.3137 , 0.937707 , 0.003165 ,  56
  11.3137 , 0.938118 , 0.003165 ,  57
  11.3137 , 0.938079 , 0.003165 ,  58
  11.3137 , 0.937031 , 0.003165 ,  59
  11.3137 , 0.937194 , 0.003165 ,  60
  11.3137 , 0.937594 , 0.003165 ,  61
  11.3137 , 0.937752 , 0.003165 ,  62
  11.3137 , 0.937515 , 0.003165 ,  63
  11.3137 , 0.937246 , 0.003165 ,  64
  11.3137 , 0.937693 , 0.003165 ,  65
  11.3137 , 0.936830 , 0.003165 ,  66
  11.3137 , 0.937573 , 0.003165 ,  67
  11.3137 , 0.937746 , 0.003165 ,  68
  11.3137 , 0.936953 , 0.003165 ,  69
  11.3137 , 0.937479 , 0.003165 ,  70
  11.3137 , 0.937547 , 0.003165 ,  71
  11.3137 , 0.936870 , 0.003165 ,  72
  11.3137 , 0.937192 , 0.003165 ,  73
  11.3137 , 0.937422 , 0.003165 ,  74
  11.3137 , 0.937288 , 0.003165 ,  75
  11.3137 , 0.937683 , 0.003165 ,  76
  11.3137 , 0.937118 , 0.003165 ,  77
  11.3137 , 0.937588 , 0.003165 ,  78
  11.3137 , 0.937230 , 0.003165 ,  79
  11.3137 , 0.937423 , 0.003165 ,  80
  11.3137 , 0.937784 , 0.003165 ,  81
  11.3137 , 0.937719 , 0.003165 ,  82
  11.3137 , 0.937852 , 0.003165 ,  83
  11.3137 , 0.937571 , 0.003165 ,  84
  11.3137 , 0.937567 , 0.003165 ,  85
  11.3137 , 0.937191 , 0.003165 ,  86
  11.3137 , 0.937107 , 0.003165 ,  87
  11.3137 , 0.937679 , 0.003165 ,  88
  11.3137 , 0.937830 , 0.003165 ,  89
  11.3137 , 0.937241 , 0.003165 ,  90
  11.3137 , 0.937319 , 0.003165 ,  91
  11.3137 , 0.937396 , 0.003165 ,  92
  11.3137 , 0.937247 , 0.003165 ,  93
  11.3137 , 0.937888 , 0.003165 ,  94
  11.3137 , 0.937425 , 0.003165 ,  95
  11.3137 , 0.937573 , 0.003165 ,  96
  11.3137 , 0.937758 , 0.003165 ,  97
  11.3137 , 0.937648 , 0.003165 ,  98
  11.3137 , 0.937424 , 0.003165 ,  99
  11.3137 , 0.937645 , 0.003165 , 100
  11.3578 , 0.935700 , 0.001899 ,   0
  11.3578 , 0.935494 , 0.001899 ,   1
  11.3578 , 0.935449 , 0.001899 ,   2
  11.3578 , 0.935300 , 0.001899 ,   3
  11.3578 , 0.935892 , 0.001899 ,   4
  11.3578 , 0.935384 , 0.001899 ,   5
  11.3578 , 0.935535 , 0.001899 ,   6
  11.3578 , 0.935926 , 0.001899 ,   7
  11.3578 , 0.935752 , 0.001899 ,   8
  11.3578 , 0.935719 , 0.001899 ,   9
  11.3578 , 0.935462 , 0.001899 ,  10
  11.3578 , 0.935842 , 0.001899 ,  11
  11.3578 , 0.935653 , 0.001899 ,  12
  11.3578 , 0.935561 , 0.001899 ,  13
  11.3578 , 0.935765 , 0.001899 ,  14
  11.3578 , 0.935518 , 0.001899 ,  15
  11.3578 , 0.935621 , 0.001899 ,  16
  11.3578 , 0.935654 , 0.001899 ,  17
  11.3578 , 0.935644 , 0.001899 ,  18
  11.3578 , 0.936029 , 0.001899 ,  19
  11.3578 , 0.935848 , 0.001899 ,  20
  11.3578 , 0.935716 , 0.001899 ,  21
  11.3578 , 0.935863 , 0.001899 ,  22
  11.3578 , 0.935411 , 0.001899 ,  23
  11.3578 , 0.935753 , 0.001899 ,  24
  11.3578 , 0.935793 , 0.001899 ,  25
  11.3578 , 0.935311 , 0.001899 ,  26
  11.3578 , 0.935616 , 0.001899 ,  27
  11.3578 , 0.935514 , 0.001899 ,  28
  11.3578 , 0.935486 , 0.001899 ,  29
  11.3578 , 0.935869 , 0.001899 ,  30
  11.3578 , 0.935683 , 0.001899 ,  31
  11.3578 , 0.936072 , 0.001899 ,  32
  11.3578 , 0.935917 , 0.001899 ,  33
  11.3578 , 0.935896 , 0.001899 ,  34
  11.3578 , 0.935238 , 0.001899 ,  35
  11.3578 , 0.935775 , 0.001899 ,  36
  11.3578 , 0.935706 , 0.001899 ,  37
  11.3578 , 0.935836 , 0.001899 ,  38
  11.3578 , 0.935551 , 0.001899 ,  39
  11.3578 , 0.935856 , 0.001899 ,  40
  11.3578 , 0.935771 , 0.001899 ,  41
  11.3578 , 0.935544 , 0.001899 ,  42
  11.3578 , 0.935612 , 0.001899 ,  43
  11.3578 , 0.935723 , 0.001899 ,  44
  11.3578 , 0.935691 , 0.001899 ,  45
  11.3578 , 0.935901 , 0.001899 ,  46
  11.3578 , 0.935814 , 0.001899 ,  47
  11.3578 , 0.935764 , 0.001899 ,  48
  11.3578 , 0.935461 , 0.001899 ,  49
  11.3578 , 0.935794 , 0.001899 ,  50
  11.3578 , 0.936105 , 0.001899 ,  51
  11.3578 , 0.935807 , 0.001899 ,  52
  11.3578 , 0.935396 , 0.001899 ,  53
  11.3578 , 0.935756 , 0.001899 ,  54
  11.3578 , 0.935775 , 0.001899 ,  55
  11.3578 , 0.935965 , 0.001899 ,  56
  11.3578 , 0.935760 , 0.001899 ,  57
  11.3578 , 0.935962 , 0.001899 ,  58
  11.3578 , 0.935959 , 0.001899 ,  59
  11.3578 , 0.935805 , 0.001899 ,  60
  11.3578 , 0.935732 , 0.001899 ,  61
  11.3578 , 0.935905 , 0.001899 ,  62
  11.3578 , 0.935527 , 0.001899 ,  63
  11.3578 , 0.935630 , 0.001899 ,  64
  11.3578 , 0.935816 , 0.001899 ,  65
  11.3578 , 0.935787 , 0.001899 ,  66
  11.3578 , 0.935892 , 0.001899 ,  67
  11.3578 , 0.935920 , 0.001899 ,  68
  11.3578 , 0.935425 , 0.001899 ,  69
  11.3578 , 0.935311 , 0.001899 ,  70
  11.3578 , 0.935388 , 0.001899 ,  71
  11.3578 , 0.935771 , 0.001899 ,  72
  11.3578 , 0.935869 , 0.001899 ,  73
  11.3578 , 0.935523 , 0.001899 ,  74
  11.3578 , 0.935223 , 0.001899 ,  75
  11.3578 , 0.935618 , 0.001899 ,  76
  11.3578 , 0.935774 , 0.001899 ,  77
  11.3578 , 0.935637 , 0.001899 ,  78
  11.3578 , 0.935785 , 0.001899 ,  79
  11.3578 , 0.935529 , 0.001899 ,  80
  11.3578 , 0.935909 , 0.001899 ,  81
  11.3578 , 0.935728 , 0.001899 ,  82
  11.3578 , 0.935660 , 0.001899 ,  83
  11.3578 , 0.935755 , 0.001899 ,  84
  11.3578 , 0.935760 , 0.001899 ,  85
  11.3578 , 0.935862 , 0.001899 ,  86
  11.3578 , 0.935682 , 0.001899 ,  87
  11.3578 , 0.935373 , 0.001899 ,  88
  11.3578 , 0.935875 , 0.001899 ,  89
  11.3578 , 0.935685 , 0.001899 ,  90
  11.3578 , 0.935804 , 0.001899 ,  91
  11.3578 , 0.935602 , 0.001899 ,  92
  11.3578 , 0.935567 , 0.001899 ,  93
  11.3578 , 0.936027 , 0.001899 ,  94
  11.3578 , 0.935619 , 0.001899 ,  95
  11.3578 , 0.935873 , 0.001899 ,  96
  11.3578 , 0.935700 , 0.001899 ,  97
  11.3578 , 0.935901 , 0.001899 ,  98
  11.3578 , 0.935673 , 0.001899 ,  99
  11.3578 , 0.935667 , 0.001899 , 100
  11.4018 , 0.938210 , 0.002151 ,   0
  11.4018 , 0.937985 , 0.002151 ,   1
  11.4018 , 0.937802 , 0.002151 ,   2
  11.4018 , 0.938309 , 0.002151 ,   3
  11.4018 , 0.938140 , 0.002151 ,   4
  11.4018 , 0.937942 , 0.002151 ,   5
  11.4018 , 0.938199 , 0.002151 ,   6
  11.4018 , 0.938261 , 0.002151 ,   7
  11.4018 , 0.938502 , 0.002151 ,   8
  11.4018 , 0.937949 , 0.002151 ,   9
  11.4018 , 0.938177 , 0.002151 ,  10
  11.4018 , 0.938339 , 0.002151 ,  11
  11.4018 , 0.937624 , 0.002151 ,  12
  11.4018 , 0.938072 , 0.002151 ,  13
  11.4018 , 0.938263 , 0.002151 ,  14
  11.4018 , 0.938267 , 0.002151 ,  15
  11.4018 , 0.938405 , 0.002151 ,  16
  11.4018 , 0.938316 , 0.002151 ,  17
  11.4018 , 0.938475 , 0.002151 ,  18
  11.4018 , 0.938206 , 0.002151 ,  19
  11.4018 , 0.938874 , 0.002151 ,  20
  11.4018 , 0.938377 , 0.002151 ,  21
  11.4018 , 0.938201 , 0.002151 ,  22
  11.4018 , 0.938010 , 0.002151 ,  23
  11.4018 , 0.938334 , 0.002151 ,  24
  11.4018 , 0.938100 , 0.002151 ,  25
  11.4018 , 0.938027 , 0.002151 ,  26
  11.4018 , 0.938027 , 0.002151 ,  27
  11.4018 , 0.938498 , 0.002151 ,  28
  11.4018 , 0.938371 , 0.002151 ,  29
  11.4018 , 0.938234 , 0.002151 ,  30
  11.4018 , 0.938314 , 0.002151 ,  31
  11.4018 , 0.937775 , 0.002151 ,  32
  11.4018 , 0.937966 , 0.002151 ,  33
  11.4018 , 0.938262 , 0.002151 ,  34
  11.4018 , 0.937952 , 0.002151 ,  35
  11.4018 , 0.938187 , 0.002151 ,  36
  11.4018 , 0.938269 , 0.002151 ,  37
  11.4018 , 0.938695 , 0.002151 ,  38
  11.4018 , 0.938090 , 0.002151 ,  39
  11.4018 , 0.938672 , 0.002151 ,  40
  11.4018 , 0.938421 , 0.002151 ,  41
  11.4018 , 0.938186 , 0.002151 ,  42
  11.4018 , 0.937923 , 0.002151 ,  43
  11.4018 , 0.938014 , 0.002151 ,  44
  11.4018 , 0.938547 , 0.002151 ,  45
  11.4018 , 0.938607 , 0.002151 ,  46
  11.4018 , 0.938364 , 0.002151 ,  47
  11.4018 , 0.938044 , 0.002151 ,  48
  11.4018 , 0.937886 , 0.002151 ,  49
  11.4018 , 0.938295 , 0.002151 ,  50
  11.4018 , 0.938299 , 0.002151 ,  51
  11.4018 , 0.938183 , 0.002151 ,  52
  11.4018 , 0.938077 , 0.002151 ,  53
  11.4018 , 0.937996 , 0.002151 ,  54
  11.4018 , 0.938325 , 0.002151 ,  55
  11.4018 , 0.938426 , 0.002151 ,  56
  11.4018 , 0.938211 , 0.002151 ,  57
  11.4018 , 0.938192 , 0.002151 ,  58
  11.4018 , 0.937967 , 0.002151 ,  59
  11.4018 , 0.938197 , 0.002151 ,  60
  11.4018 , 0.938425 , 0.002151 ,  61
  11.4018 , 0.938214 , 0.002151 ,  62
  11.4018 , 0.938109 , 0.002151 ,  63
  11.4018 , 0.938466 , 0.002151 ,  64
  11.4018 , 0.938389 , 0.002151 ,  65
  11.4018 , 0.938356 , 0.002151 ,  66
  11.4018 , 0.938019 , 0.002151 ,  67
  11.4018 , 0.938402 , 0.002151 ,  68
  11.4018 , 0.938079 , 0.002151 ,  69
  11.4018 , 0.938172 , 0.002151 ,  70
  11.4018 , 0.938029 , 0.002151 ,  71
  11.4018 , 0.938099 , 0.002151 ,  72
  11.4018 , 0.937938 , 0.002151 ,  73
  11.4018 , 0.938124 , 0.002151 ,  74
  11.4018 , 0.937779 , 0.002151 ,  75
  11.4018 , 0.938369 , 0.002151 ,  76
  11.4018 , 0.938259 , 0.002151 ,  77
  11.4018 , 0.938170 , 0.002151 ,  78
  11.4018 , 0.938170 , 0.002151 ,  79
  11.4018 , 0.938133 , 0.002151 ,  80
  11.4018 , 0.938400 , 0.002151 ,  81
  11.4018 , 0.938203 , 0.002151 ,  82
  11.4018 , 0.937977 , 0.002151 ,  83
  11.4018 , 0.938592 , 0.002151 ,  84
  11.4018 , 0.938175 , 0.002151 ,  85
  11.4018 , 0.938485 , 0.002151 ,  86
  11.4018 , 0.938085 , 0.002151 ,  87
  11.4018 , 0.938295 , 0.002151 ,  88
  11.4018 , 0.937972 , 0.002151 ,  89
  11.4018 , 0.938052 , 0.002151 ,  90
  11.4018 , 0.938229 , 0.002151 ,  91
  11.4018 , 0.938338 , 0.002151 ,  92
  11.4018 , 0.938142 , 0.002151 ,  93
  11.4018 , 0.938551 , 0.002151 ,  94
  11.4018 , 0.938166 , 0.002151 ,  95
  11.4018 , 0.938512 , 0.002151 ,  96
  11.4018 , 0.938275 , 0.002151 ,  97
  11.4018 , 0.937996 , 0.002151 ,  98
  11.4018 , 0.938166 , 0.002151 ,  99
  11.4018 , 0.938001 , 0.002151 , 100
  11.4455 , 0.939318 , 0.002213 ,   0
  11.4455 , 0.939222 , 0.002213 ,   1
  11.4455 , 0.939036 , 0.002213 ,   2
  11.4455 , 0.939208 , 0.002213 ,   3
  11.4455 , 0.939219 , 0.002213 ,   4
  11.4455 , 0.939467 , 0.002213 ,   5
  11.4455 , 0.939344 , 0.002213 ,   6
  11.4455 , 0.939166 , 0.002213 ,   7
  11.4455 , 0.939609 , 0.002213 ,   8
  11.4455 , 0.939368 , 0.002213 ,   9
  11.4455 , 0.939754 , 0.002213 ,  10
  11.4455 , 0.939292 , 0.002213 ,  11
  11.4455 , 0.939177 , 0.002213 ,  12
  11.4455 , 0.939195 , 0.002213 ,  13
  11.4455 , 0.939372 , 0.002213 ,  14
  11.4455 , 0.939620 , 0.002213 ,  15
  11.4455 , 0.939343 , 0.002213 ,  16
  11.4455 , 0.939117 , 0.002213 ,  17
  11.4455 , 0.939450 , 0.002213 ,  18
  11.4455 , 0.939378 , 0.002213 ,  19
  11.4455 , 0.939764 , 0.002213 ,  20
  11.4455 , 0.938909 , 0.002213 ,  21
  11.4455 , 0.939235 , 0.002213 ,  22
  11.4455 , 0.939186 , 0.002213 ,  23
  11.4455 , 0.938969 , 0.002213 ,  24
  11.4455 , 0.939372 , 0.002213 ,  25
  11.4455 , 0.939313 , 0.002213 ,  26
  11.4455 , 0.939249 , 0.002213 ,  27
  11.4455 , 0.939048 , 0.002213 ,  28
  11.4455 , 0.939140 , 0.002213 ,  29
  11.4455 , 0.939565 , 0.002213 ,  30
  11.4455 , 0.939443 , 0.002213 ,  31
  11.4455 , 0.939138 , 0.002213 ,  32
  11.4455 , 0.939542 , 0.002213 ,  33
  11.4455 , 0.939308 , 0.002213 ,  34
  11.4455 , 0.939224 , 0.002213 ,  35
  11.4455 , 0.939529 , 0.002213 ,  36
  11.4455 , 0.939576 , 0.002213 ,  37
  11.4455 , 0.938932 , 0.002213 ,  38
  11.4455 , 0.939064 , 0.002213 ,  39
  11.4455 , 0.939056 , 0.002213 ,  40
  11.4455 , 0.939044 , 0.002213 ,  41
  11.4455 , 0.939215 , 0.002213 ,  42
  11.4455 , 0.939025 , 0.002213 ,  43
  11.4455 , 0.939285 , 0.002213 ,  44
  11.4455 , 0.939362 , 0.002213 ,  45
  11.4455 , 0.939759 , 0.002213 ,  46
  11.4455 , 0.939412 , 0.002213 ,  47
  11.4455 , 0.939519 , 0.002213 ,  48
  11.4455 , 0.939450 , 0.002213 ,  49
  11.4455 , 0.939408 , 0.002213 ,  50
  11.4455 , 0.939557 , 0.002213 ,  51
  11.4455 , 0.939226 , 0.002213 ,  52
  11.4455 , 0.939341 , 0.002213 ,  53
  11.4455 , 0.939394 , 0.002213 ,  54
  11.4455 , 0.939423 , 0.002213 ,  55
  11.4455 , 0.939643 , 0.002213 ,  56
  11.4455 , 0.939241 , 0.002213 ,  57
  11.4455 , 0.939293 , 0.002213 ,  58
  11.4455 , 0.939386 , 0.002213 ,  59
  11.4455 , 0.939672 , 0.002213 ,  60
  11.4455 , 0.939691 , 0.002213 ,  61
  11.4455 , 0.939233 , 0.002213 ,  62
  11.4455 , 0.939352 , 0.002213 ,  63
  11.4455 , 0.938963 , 0.002213 ,  64
  11.4455 , 0.939580 , 0.002213 ,  65
  11.4455 , 0.939343 , 0.002213 ,  66
  11.4455 , 0.939244 , 0.002213 ,  67
  11.4455 , 0.939596 , 0.002213 ,  68
  11.4455 , 0.939031 , 0.002213 ,  69
  11.4455 , 0.939357 , 0.002213 ,  70
  11.4455 , 0.938811 , 0.002213 ,  71
  11.4455 , 0.938889 , 0.002213 ,  72
  11.4455 , 0.939422 , 0.002213 ,  73
  11.4455 , 0.939078 , 0.002213 ,  74
  11.4455 , 0.938758 , 0.002213 ,  75
  11.4455 , 0.939317 , 0.002213 ,  76
  11.4455 , 0.939332 , 0.002213 ,  77
  11.4455 , 0.939008 , 0.002213 ,  78
  11.4455 , 0.939266 , 0.002213 ,  79
  11.4455 , 0.939274 , 0.002213 ,  80
  11.4455 , 0.939512 , 0.002213 ,  81
  11.4455 , 0.939514 , 0.002213 ,  82
  11.4455 , 0.939235 , 0.002213 ,  83
  11.4455 , 0.939662 , 0.002213 ,  84
  11.4455 , 0.939131 , 0.002213 ,  85
  11.4455 , 0.939535 , 0.002213 ,  86
  11.4455 , 0.939475 , 0.002213 ,  87
  11.4455 , 0.939267 , 0.002213 ,  88
  11.4455 , 0.939095 , 0.002213 ,  89
  11.4455 , 0.939178 , 0.002213 ,  90
  11.4455 , 0.939172 , 0.002213 ,  91
  11.4455 , 0.939113 , 0.002213 ,  92
  11.4455 , 0.939531 , 0.002213 ,  93
  11.4455 , 0.939606 , 0.002213 ,  94
  11.4455 , 0.939303 , 0.002213 ,  95
  11.4455 , 0.939558 , 0.002213 ,  96
  11.4455 , 0.939557 , 0.002213 ,  97
  11.4455 , 0.939603 , 0.002213 ,  98
  11.4455 , 0.939532 , 0.002213 ,  99
  11.4455 , 0.939050 , 0.002213 , 100
  11.4891 , 0.931095 , 0.002920 ,   0
  11.4891 , 0.931089 , 0.002920 ,   1
  11.4891 , 0.930796 , 0.002920 ,   2
  11.4891 , 0.930396 , 0.002920 ,   3
  11.4891 , 0.930876 , 0.002920 ,   4
  11.4891 , 0.930747 , 0.002920 ,   5
  11.4891 , 0.930933 , 0.002920 ,   6
  11.4891 , 0.931154 , 0.002920 ,   7
  11.4891 , 0.931833 , 0.002920 ,   8
  11.4891 , 0.930623 , 0.002920 ,   9
  11.4891 , 0.931251 , 0.002920 ,  10
  11.4891 , 0.931642 , 0.002920 ,  11
  11.4891 , 0.930952 , 0.002920 ,  12
  11.4891 , 0.931278 , 0.002920 ,  13
  11.4891 , 0.930833 , 0.002920 ,  14
  11.4891 , 0.931272 , 0.002920 ,  15
  11.4891 , 0.931065 , 0.002920 ,  16
  11.4891 , 0.931185 , 0.002920 ,  17
  11.4891 , 0.931672 , 0.002920 ,  18
  11.4891 , 0.931023 , 0.002920 ,  19
  11.4891 , 0.931146 , 0.002920 ,  20
  11.4891 , 0.931311 , 0.002920 ,  21
  11.4891 , 0.931008 , 0.002920 ,  22
  11.4891 , 0.930866 , 0.002920 ,  23
  11.4891 , 0.931172 , 0.002920 ,  24
  11.4891 , 0.931108 , 0.002920 ,  25
  11.4891 , 0.930664 , 0.002920 ,  26
  11.4891 , 0.931713 , 0.002920 ,  27
  11.4891 , 0.931305 , 0.002920 ,  28
  11.4891 , 0.930907 , 0.002920 ,  29
  11.4891 , 0.931091 , 0.002920 ,  30
  11.4891 , 0.930857 , 0.002920 ,  31
  11.4891 , 0.930699 , 0.002920 ,  32
  11.4891 , 0.930906 , 0.002920 ,  33
  11.4891 , 0.931188 , 0.002920 ,  34
  11.4891 , 0.930734 , 0.002920 ,  35
  11.4891 , 0.931554 , 0.002920 ,  36
  11.4891 , 0.930884 , 0.002920 ,  37
  11.4891 , 0.930988 , 0.002920 ,  38
  11.4891 , 0.931188 , 0.002920 ,  39
  11.4891 , 0.931002 , 0.002920 ,  40
  11.4891 , 0.931156 , 0.002920 ,  41
  11.4891 , 0.931561 , 0.002920 ,  42
  11.4891 , 0.930690 , 0.002920 ,  43
  11.4891 , 0.930834 , 0.002920 ,  44
  11.4891 , 0.931220 , 0.002920 ,  45
  11.4891 , 0.931386 , 0.002920 ,  46
  11.4891 , 0.931270 , 0.002920 ,  47
  11.4891 , 0.931212 , 0.002920 ,  48
  11.4891 , 0.931234 , 0.002920 ,  49
  11.4891 , 0.930530 , 0.002920 ,  50
  11.4891 , 0.931743 , 0.002920 ,  51
  11.4891 , 0.931497 , 0.002920 ,  52
  11.4891 , 0.931423 , 0.002920 ,  53
  11.4891 , 0.931133 , 0.002920 ,  54
  11.4891 , 0.930846 , 0.002920 ,  55
  11.4891 , 0.931462 , 0.002920 ,  56
  11.4891 , 0.931415 , 0.002920 ,  57
  11.4891 , 0.930716 , 0.002920 ,  58
  11.4891 , 0.931346 , 0.002920 ,  59
  11.4891 , 0.931393 , 0.002920 ,  60
  11.4891 , 0.931226 , 0.002920 ,  61
  11.4891 , 0.931184 , 0.002920 ,  62
  11.4891 , 0.931057 , 0.002920 ,  63
  11.4891 , 0.930856 , 0.002920 ,  64
  11.4891 , 0.931175 , 0.002920 ,  65
  11.4891 , 0.931392 , 0.002920 ,  66
  11.4891 , 0.930972 , 0.002920 ,  67
  11.4891 , 0.931384 , 0.002920 ,  68
  11.4891 , 0.930769 , 0.002920 ,  69
  11.4891 , 0.931339 , 0.002920 ,  70
  11.4891 , 0.930865 , 0.002920 ,  71
  11.4891 , 0.930858 , 0.002920 ,  72
  11.4891 , 0.930865 , 0.002920 ,  73
  11.4891 , 0.930605 , 0.002920 ,  74
  11.4891 , 0.930762 , 0.002920 ,  75
  11.4891 , 0.930515 , 0.002920 ,  76
  11.4891 , 0.931425 , 0.002920 ,  77
  11.4891 , 0.930993 , 0.002920 ,  78
  11.4891 , 0.931241 , 0.002920 ,  79
  11.4891 , 0.931049 , 0.002920 ,  80
  11.4891 , 0.931331 , 0.002920 ,  81
  11.4891 , 0.930939 , 0.002920 ,  82
  11.4891 , 0.930890 , 0.002920 ,  83
  11.4891 , 0.931282 , 0.002920 ,  84
  11.4891 , 0.931470 , 0.002920 ,  85
  11.4891 , 0.930759 , 0.002920 ,  86
  11.4891 , 0.930837 , 0.002920 ,  87
  11.4891 , 0.931362 , 0.002920 ,  88
  11.4891 , 0.931194 , 0.002920 ,  89
  11.4891 , 0.931138 , 0.002920 ,  90
  11.4891 , 0.930877 , 0.002920 ,  91
  11.4891 , 0.930966 , 0.002920 ,  92
  11.4891 , 0.931367 , 0.002920 ,  93
  11.4891 , 0.931047 , 0.002920 ,  94
  11.4891 , 0.930840 , 0.002920 ,  95
  11.4891 , 0.931364 , 0.002920 ,  96
  11.4891 , 0.931184 , 0.002920 ,  97
  11.4891 , 0.930974 , 0.002920 ,  98
  11.4891 , 0.930740 , 0.002920 ,  99
  11.4891 , 0.931380 , 0.002920 , 100
  11.5326 , 0.936821 , 0.002904 ,   0
  11.5326 , 0.936758 , 0.002904 ,   1
  11.5326 , 0.936533 , 0.002904 ,   2
  11.5326 , 0.936334 , 0.002904 ,   3
  11.5326 , 0.937684 , 0.002904 ,   4
  11.5326 , 0.936620 , 0.002904 ,   5
  11.5326 , 0.936935 , 0.002904 ,   6
  11.5326 , 0.936930 , 0.002904 ,   7
  11.5326 , 0.937310 , 0.002904 ,   8
  11.5326 , 0.937260 , 0.002904 ,   9
  11.5326 , 0.937212 , 0.002904 ,  10
  11.5326 , 0.936823 , 0.002904 ,  11
  11.5326 , 0.936435 , 0.002904 ,  12
  11.5326 , 0.936806 , 0.002904 ,  13
  11.5326 , 0.936870 , 0.002904 ,  14
  11.5326 , 0.936814 , 0.002904 ,  15
  11.5326 , 0.936851 , 0.002904 ,  16
  11.5326 , 0.936510 , 0.002904 ,  17
  11.5326 , 0.937092 , 0.002904 ,  18
  11.5326 , 0.937143 , 0.002904 ,  19
  11.5326 , 0.937099 , 0.002904 ,  20
  11.5326 , 0.936571 , 0.002904 ,  21
  11.5326 , 0.936944 , 0.002904 ,  22
  11.5326 , 0.937037 , 0.002904 ,  23
  11.5326 , 0.936451 , 0.002904 ,  24
  11.5326 , 0.936650 , 0.002904 ,  25
  11.5326 , 0.936628 , 0.002904 ,  26
  11.5326 , 0.936360 , 0.002904 ,  27
  11.5326 , 0.936539 , 0.002904 ,  28
  11.5326 , 0.936408 , 0.002904 ,  29
  11.5326 , 0.936710 , 0.002904 ,  30
  11.5326 , 0.936498 , 0.002904 ,  31
  11.5326 , 0.936625 , 0.002904 ,  32
  11.5326 , 0.937357 , 0.002904 ,  33
  11.5326 , 0.936848 , 0.002904 ,  34
  11.5326 , 0.936464 , 0.002904 ,  35
  11.5326 , 0.936975 , 0.002904 ,  36
  11.5326 , 0.937151 , 0.002904 ,  37
  11.5326 , 0.936621 , 0.002904 ,  38
  11.5326 , 0.936874 , 0.002904 ,  39
  11.5326 , 0.936590 , 0.002904 ,  40
  11.5326 , 0.936904 , 0.002904 ,  41
  11.5326 , 0.936973 , 0.002904 ,  42
  11.5326 , 0.936582 , 0.002904 ,  43
  11.5326 , 0.936524 , 0.002904 ,  44
  11.5326 , 0.936580 , 0.002904 ,  45
  11.5326 , 0.936940 , 0.002904 ,  46
  11.5326 , 0.937182 , 0.002904 ,  47
  11.5326 , 0.937261 , 0.002904 ,  48
  11.5326 , 0.936296 , 0.002904 ,  49
  11.5326 , 0.936956 , 0.002904 ,  50
  11.5326 , 0.937539 , 0.002904 ,  51
  11.5326 , 0.936616 , 0.002904 ,  52
  11.5326 , 0.936889 , 0.002904 ,  53
  11.5326 , 0.936777 , 0.002904 ,  54
  11.5326 , 0.936668 , 0.002904 ,  55
  11.5326 , 0.937142 , 0.002904 ,  56
  11.5326 , 0.936871 , 0.002904 ,  57
  11.5326 , 0.937076 , 0.002904 ,  58
  11.5326 , 0.936873 , 0.002904 ,  59
  11.5326 , 0.937003 , 0.002904 ,  60
  11.5326 , 0.936823 , 0.002904 ,  61
  11.5326 , 0.936965 , 0.002904 ,  62
  11.5326 , 0.936925 , 0.002904 ,  63
  11.5326 , 0.937120 , 0.002904 ,  64
  11.5326 , 0.937111 , 0.002904 ,  65
  11.5326 , 0.936820 , 0.002904 ,  66
  11.5326 , 0.936494 , 0.002904 ,  67
  11.5326 , 0.936925 , 0.002904 ,  68
  11.5326 , 0.936684 , 0.002904 ,  69
  11.5326 , 0.936302 , 0.002904 ,  70
  11.5326 , 0.936210 , 0.002904 ,  71
  11.5326 , 0.936940 , 0.002904 ,  72
  11.5326 , 0.936586 , 0.002904 ,  73
  11.5326 , 0.936650 , 0.002904 ,  74
  11.5326 , 0.936306 , 0.002904 ,  75
  11.5326 , 0.936420 , 0.002904 ,  76
  11.5326 , 0.936243 , 0.002904 ,  77
  11.5326 , 0.936422 , 0.002904 ,  78
  11.5326 , 0.937088 , 0.002904 ,  79
  11.5326 , 0.936925 , 0.002904 ,  80
  11.5326 , 0.936983 , 0.002904 ,  81
  11.5326 , 0.937054 , 0.002904 ,  82
  11.5326 , 0.936943 , 0.002904 ,  83
  11.5326 , 0.936979 , 0.002904 ,  84
  11.5326 , 0.937028 , 0.002904 ,  85
  11.5326 , 0.936849 , 0.002904 ,  86
  11.5326 , 0.936665 , 0.002904 ,  87
  11.5326 , 0.936895 , 0.002904 ,  88
  11.5326 , 0.936784 , 0.002904 ,  89
  11.5326 , 0.937007 , 0.002904 ,  90
  11.5326 , 0.937265 , 0.002904 ,  91
  11.5326 , 0.936612 , 0.002904 ,  92
  11.5326 , 0.936660 , 0.002904 ,  93
  11.5326 , 0.936594 , 0.002904 ,  94
  11.5326 , 0.937057 , 0.002904 ,  95
  11.5326 , 0.937071 , 0.002904 ,  96
  11.5326 , 0.936925 , 0.002904 ,  97
  11.5326 , 0.937225 , 0.002904 ,  98
  11.5326 , 0.936643 , 0.002904 ,  99
  11.5326 , 0.936898 , 0.002904 , 100
  11.5758 , 0.938044 , 0.002157 ,   0
  11.5758 , 0.937992 , 0.002157 ,   1
  11.5758 , 0.937860 , 0.002157 ,   2
  11.5758 , 0.937774 , 0.002157 ,   3
  11.5758 , 0.938449 , 0.002157 ,   4
  11.5758 , 0.938185 , 0.002157 ,   5
  11.5758 , 0.938053 , 0.002157 ,   6
  11.5758 , 0.938111 , 0.002157 ,   7
  11.5758 , 0.937881 , 0.002157 ,   8
  11.5758 , 0.938131 , 0.002157 ,   9
  11.5758 , 0.937928 , 0.002157 ,  10
  11.5758 , 0.938251 , 0.002157 ,  11
  11.5758 , 0.937891 , 0.002157 ,  12
  11.5758 , 0.937892 , 0.002157 ,  13
  11.5758 , 0.938083 , 0.002157 ,  14
  11.5758 , 0.938055 , 0.002157 ,  15
  11.5758 , 0.938077 , 0.002157 ,  16
  11.5758 , 0.937995 , 0.002157 ,  17
  11.5758 , 0.937975 , 0.002157 ,  18
  11.5758 , 0.937950 , 0.002157 ,  19
  11.5758 , 0.938395 , 0.002157 ,  20
  11.5758 , 0.938029 , 0.002157 ,  21
  11.5758 , 0.938366 , 0.002157 ,  22
  11.5758 , 0.938024 , 0.002157 ,  23
  11.5758 , 0.937341 , 0.002157 ,  24
  11.5758 , 0.937923 , 0.002157 ,  25
  11.5758 , 0.937808 , 0.002157 ,  26
  11.5758 , 0.937848 , 0.002157 ,  27
  11.5758 , 0.938245 , 0.002157 ,  28
  11.5758 , 0.937818 , 0.002157 ,  29
  11.5758 , 0.938243 , 0.002157 ,  30
  11.5758 , 0.937900 , 0.002157 ,  31
  11.5758 , 0.938132 , 0.002157 ,  32
  11.5758 , 0.938460 , 0.002157 ,  33
  11.5758 , 0.937892 , 0.002157 ,  34
  11.5758 , 0.938087 , 0.002157 ,  35
  11.5758 , 0.938547 , 0.002157 ,  36
  11.5758 , 0.937887 , 0.002157 ,  37
  11.5758 , 0.938121 , 0.002157 ,  38
  11.5758 , 0.938110 , 0.002157 ,  39
  11.5758 , 0.937669 , 0.002157 ,  40
  11.5758 , 0.938156 , 0.002157 ,  41
  11.5758 , 0.937775 , 0.002157 ,  42
  11.5758 , 0.937771 , 0.002157 ,  43
  11.5758 , 0.938019 , 0.002157 ,  44
  11.5758 , 0.938231 , 0.002157 ,  45
  11.5758 , 0.938204 , 0.002157 ,  46
  11.5758 , 0.937928 , 0.002157 ,  47
  11.5758 , 0.938082 , 0.002157 ,  48
  11.5758 , 0.938181 , 0.002157 ,  49
  11.5758 , 0.938038 , 0.002157 ,  50
  11.5758 , 0.938411 , 0.002157 ,  51
  11.5758 , 0.938126 , 0.002157 ,  52
  11.5758 , 0.938107 , 0.002157 ,  53
  11.5758 , 0.937889 , 0.002157 ,  54
  11.5758 , 0.938064 , 0.002157 ,  55
  11.5758 , 0.937984 , 0.002157 ,  56
  11.5758 , 0.938029 , 0.002157 ,  57
  11.5758 , 0.937879 , 0.002157 ,  58
  11.5758 , 0.938157 , 0.002157 ,  59
  11.5758 , 0.938155 , 0.002157 ,  60
  11.5758 , 0.938133 , 0.002157 ,  61
  11.5758 , 0.938307 , 0.002157 ,  62
  11.5758 , 0.937957 , 0.002157 ,  63
  11.5758 , 0.938326 , 0.002157 ,  64
  11.5758 , 0.937899 , 0.002157 ,  65
  11.5758 , 0.938224 , 0.002157 ,  66
  11.5758 , 0.937993 , 0.002157 ,  67
  11.5758 , 0.937998 , 0.002157 ,  68
  11.5758 , 0.937603 , 0.002157 ,  69
  11.5758 , 0.938247 , 0.002157 ,  70
  11.5758 , 0.937823 , 0.002157 ,  71
  11.5758 , 0.938037 , 0.002157 ,  72
  11.5758 , 0.937701 , 0.002157 ,  73
  11.5758 , 0.937853 , 0.002157 ,  74
  11.5758 , 0.938201 , 0.002157 ,  75
  11.5758 , 0.938466 , 0.002157 ,  76
  11.5758 , 0.937756 , 0.002157 ,  77
  11.5758 , 0.937639 , 0.002157 ,  78
  11.5758 , 0.938065 , 0.002157 ,  79
  11.5758 , 0.937942 , 0.002157 ,  80
  11.5758 , 0.938514 , 0.002157 ,  81
  11.5758 , 0.938414 , 0.002157 ,  82
  11.5758 , 0.938149 , 0.002157 ,  83
  11.5758 , 0.938074 , 0.002157 ,  84
  11.5758 , 0.937706 , 0.002157 ,  85
  11.5758 , 0.938103 , 0.002157 ,  86
  11.5758 , 0.937675 , 0.002157 ,  87
  11.5758 , 0.938470 , 0.002157 ,  88
  11.5758 , 0.938177 , 0.002157 ,  89
  11.5758 , 0.938159 , 0.002157 ,  90
  11.5758 , 0.938014 , 0.002157 ,  91
  11.5758 , 0.937885 , 0.002157 ,  92
  11.5758 , 0.938262 , 0.002157 ,  93
  11.5758 , 0.937880 , 0.002157 ,  94
  11.5758 , 0.937987 , 0.002157 ,  95
  11.5758 , 0.938183 , 0.002157 ,  96
  11.5758 , 0.937925 , 0.002157 ,  97
  11.5758 , 0.938061 , 0.002157 ,  98
  11.5758 , 0.937958 , 0.002157 ,  99
  11.5758 , 0.938031 , 0.002157 , 100
  11.6619 , 0.940518 , 0.002325 ,   0
  11.6619 , 0.940893 , 0.002325 ,   1
  11.6619 , 0.940021 , 0.002325 ,   2
  11.6619 , 0.940764 , 0.002325 ,   3
  11.6619 , 0.940732 , 0.002325 ,   4
  11.6619 , 0.940355 , 0.002325 ,   5
  11.6619 , 0.940310 , 0.002325 ,   6
  11.6619 , 0.940739 , 0.002325 ,   7
  11.6619 , 0.940739 , 0.002325 ,   8
  11.6619 , 0.940333 , 0.002325 ,   9
  11.6619 , 0.940837 , 0.002325 ,  10
  11.6619 , 0.940811 , 0.002325 ,  11
  11.6619 , 0.940380 , 0.002325 ,  12
  11.6619 , 0.940644 , 0.002325 ,  13
  11.6619 , 0.940656 , 0.002325 ,  14
  11.6619 , 0.940833 , 0.002325 ,  15
  11.6619 , 0.940735 , 0.002325 ,  16
  11.6619 , 0.940442 , 0.002325 ,  17
  11.6619 , 0.940643 , 0.002325 ,  18
  11.6619 , 0.940287 , 0.002325 ,  19
  11.6619 , 0.941057 , 0.002325 ,  20
  11.6619 , 0.940747 , 0.002325 ,  21
  11.6619 , 0.940323 , 0.002325 ,  22
  11.6619 , 0.940457 , 0.002325 ,  23
  11.6619 , 0.940296 , 0.002325 ,  24
  11.6619 , 0.940013 , 0.002325 ,  25
  11.6619 , 0.940032 , 0.002325 ,  26
  11.6619 , 0.940441 , 0.002325 ,  27
  11.6619 , 0.940350 , 0.002325 ,  28
  11.6619 , 0.940185 , 0.002325 ,  29
  11.6619 , 0.940894 , 0.002325 ,  30
  11.6619 , 0.940158 , 0.002325 ,  31
  11.6619 , 0.940396 , 0.002325 ,  32
  11.6619 , 0.940895 , 0.002325 ,  33
  11.6619 , 0.940573 , 0.002325 ,  34
  11.6619 , 0.940006 , 0.002325 ,  35
  11.6619 , 0.940608 , 0.002325 ,  36
  11.6619 , 0.940302 , 0.002325 ,  37
  11.6619 , 0.940259 , 0.002325 ,  38
  11.6619 , 0.940705 , 0.002325 ,  39
  11.6619 , 0.940421 , 0.002325 ,  40
  11.6619 , 0.940773 , 0.002325 ,  41
  11.6619 , 0.940813 , 0.002325 ,  42
  11.6619 , 0.940343 , 0.002325 ,  43
  11.6619 , 0.940518 , 0.002325 ,  44
  11.6619 , 0.940667 , 0.002325 ,  45
  11.6619 , 0.940573 , 0.002325 ,  46
  11.6619 , 0.940917 , 0.002325 ,  47
  11.6619 , 0.940573 , 0.002325 ,  48
  11.6619 , 0.940507 , 0.002325 ,  49
  11.6619 , 0.940591 , 0.002325 ,  50
  11.6619 , 0.940634 , 0.002325 ,  51
  11.6619 , 0.940413 , 0.002325 ,  52
  11.6619 , 0.940888 , 0.002325 ,  53
  11.6619 , 0.940386 , 0.002325 ,  54
  11.6619 , 0.940409 , 0.002325 ,  55
  11.6619 , 0.940537 , 0.002325 ,  56
  11.6619 , 0.940350 , 0.002325 ,  57
  11.6619 , 0.940641 , 0.002325 ,  58
  11.6619 , 0.940958 , 0.002325 ,  59
  11.6619 , 0.940307 , 0.002325 ,  60
  11.6619 , 0.940807 , 0.002325 ,  61
  11.6619 , 0.940640 , 0.002325 ,  62
  11.6619 , 0.940684 , 0.002325 ,  63
  11.6619 , 0.940413 , 0.002325 ,  64
  11.6619 , 0.940630 , 0.002325 ,  65
  11.6619 , 0.940394 , 0.002325 ,  66
  11.6619 , 0.940637 , 0.002325 ,  67
  11.6619 , 0.940312 , 0.002325 ,  68
  11.6619 , 0.940017 , 0.002325 ,  69
  11.6619 , 0.940557 , 0.002325 ,  70
  11.6619 , 0.940587 , 0.002325 ,  71
  11.6619 , 0.940370 , 0.002325 ,  72
  11.6619 , 0.940707 , 0.002325 ,  73
  11.6619 , 0.940254 , 0.002325 ,  74
  11.6619 , 0.940352 , 0.002325 ,  75
  11.6619 , 0.940514 , 0.002325 ,  76
  11.6619 , 0.940222 , 0.002325 ,  77
  11.6619 , 0.940405 , 0.002325 ,  78
  11.6619 , 0.940433 , 0.002325 ,  79
  11.6619 , 0.940461 , 0.002325 ,  80
  11.6619 , 0.940649 , 0.002325 ,  81
  11.6619 , 0.940752 , 0.002325 ,  82
  11.6619 , 0.940634 , 0.002325 ,  83
  11.6619 , 0.940518 , 0.002325 ,  84
  11.6619 , 0.940478 , 0.002325 ,  85
  11.6619 , 0.940778 , 0.002325 ,  86
  11.6619 , 0.940599 , 0.002325 ,  87
  11.6619 , 0.940730 , 0.002325 ,  88
  11.6619 , 0.940356 , 0.002325 ,  89
  11.6619 , 0.940331 , 0.002325 ,  90
  11.6619 , 0.940225 , 0.002325 ,  91
  11.6619 , 0.940170 , 0.002325 ,  92
  11.6619 , 0.940863 , 0.002325 ,  93
  11.6619 , 0.940522 , 0.002325 ,  94
  11.6619 , 0.940183 , 0.002325 ,  95
  11.6619 , 0.940513 , 0.002325 ,  96
  11.6619 , 0.940539 , 0.002325 ,  97
  11.6619 , 0.940414 , 0.002325 ,  98
  11.6619 , 0.940605 , 0.002325 ,  99
  11.6619 , 0.940462 , 0.002325 , 100
  11.7047 , 0.943530 , 0.002258 ,   0
  11.7047 , 0.943532 , 0.002258 ,   1
  11.7047 , 0.942721 , 0.002258 ,   2
  11.7047 , 0.943577 , 0.002258 ,   3
  11.7047 , 0.943440 , 0.002258 ,   4
  11.7047 , 0.943238 , 0.002258 ,   5
  11.7047 , 0.943332 , 0.002258 ,   6
  11.7047 , 0.943676 , 0.002258 ,   7
  11.7047 , 0.943487 , 0.002258 ,   8
  11.7047 , 0.943441 , 0.002258 ,   9
  11.7047 , 0.943757 , 0.002258 ,  10
  11.7047 , 0.943836 , 0.002258 ,  11
  11.7047 , 0.943692 , 0.002258 ,  12
  11.7047 , 0.943193 , 0.002258 ,  13
  11.7047 , 0.943575 , 0.002258 ,  14
  11.7047 , 0.943810 , 0.002258 ,  15
  11.7047 , 0.943704 , 0.002258 ,  16
  11.7047 , 0.943641 , 0.002258 ,  17
  11.7047 , 0.943845 , 0.002258 ,  18
  11.7047 , 0.943826 , 0.002258 ,  19
  11.7047 , 0.943849 , 0.002258 ,  20
  11.7047 , 0.943306 , 0.002258 ,  21
  11.7047 , 0.943758 , 0.002258 ,  22
  11.7047 , 0.943570 , 0.002258 ,  23
  11.7047 , 0.943340 , 0.002258 ,  24
  11.7047 , 0.943503 , 0.002258 ,  25
  11.7047 , 0.943508 , 0.002258 ,  26
  11.7047 , 0.943688 , 0.002258 ,  27
  11.7047 , 0.943844 , 0.002258 ,  28
  11.7047 , 0.943345 , 0.002258 ,  29
  11.7047 , 0.943744 , 0.002258 ,  30
  11.7047 , 0.943390 , 0.002258 ,  31
  11.7047 , 0.943873 , 0.002258 ,  32
  11.7047 , 0.943568 , 0.002258 ,  33
  11.7047 , 0.943689 , 0.002258 ,  34
  11.7047 , 0.943028 , 0.002258 ,  35
  11.7047 , 0.943334 , 0.002258 ,  36
  11.7047 , 0.943311 , 0.002258 ,  37
  11.7047 , 0.943476 , 0.002258 ,  38
  11.7047 , 0.943319 , 0.002258 ,  39
  11.7047 , 0.943455 , 0.002258 ,  40
  11.7047 , 0.943827 , 0.002258 ,  41
  11.7047 , 0.943595 , 0.002258 ,  42
  11.7047 , 0.943605 , 0.002258 ,  43
  11.7047 , 0.943430 , 0.002258 ,  44
  11.7047 , 0.943549 , 0.002258 ,  45
  11.7047 , 0.943510 , 0.002258 ,  46
  11.7047 , 0.943508 , 0.002258 ,  47
  11.7047 , 0.943796 , 0.002258 ,  48
  11.7047 , 0.943203 , 0.002258 ,  49
  11.7047 , 0.943431 , 0.002258 ,  50
  11.7047 , 0.943810 , 0.002258 ,  51
  11.7047 , 0.943523 , 0.002258 ,  52
  11.7047 , 0.943230 , 0.002258 ,  53
  11.7047 , 0.943462 , 0.002258 ,  54
  11.7047 , 0.943648 , 0.002258 ,  55
  11.7047 , 0.943462 , 0.002258 ,  56
  11.7047 , 0.943505 , 0.002258 ,  57
  11.7047 , 0.943695 , 0.002258 ,  58
  11.7047 , 0.943410 , 0.002258 ,  59
  11.7047 , 0.943688 , 0.002258 ,  60
  11.7047 , 0.944036 , 0.002258 ,  61
  11.7047 , 0.943214 , 0.002258 ,  62
  11.7047 , 0.943648 , 0.002258 ,  63
  11.7047 , 0.943558 , 0.002258 ,  64
  11.7047 , 0.943714 , 0.002258 ,  65
  11.7047 , 0.943349 , 0.002258 ,  66
  11.7047 , 0.943394 , 0.002258 ,  67
  11.7047 , 0.943482 , 0.002258 ,  68
  11.7047 , 0.943012 , 0.002258 ,  69
  11.7047 , 0.943433 , 0.002258 ,  70
  11.7047 , 0.943187 , 0.002258 ,  71
  11.7047 , 0.943363 , 0.002258 ,  72
  11.7047 , 0.943598 , 0.002258 ,  73
  11.7047 , 0.943297 , 0.002258 ,  74
  11.7047 , 0.943042 , 0.002258 ,  75
  11.7047 , 0.943737 , 0.002258 ,  76
  11.7047 , 0.943201 , 0.002258 ,  77
  11.7047 , 0.943356 , 0.002258 ,  78
  11.7047 , 0.943288 , 0.002258 ,  79
  11.7047 , 0.943577 , 0.002258 ,  80
  11.7047 , 0.943742 , 0.002258 ,  81
  11.7047 , 0.943689 , 0.002258 ,  82
  11.7047 , 0.943780 , 0.002258 ,  83
  11.7047 , 0.943709 , 0.002258 ,  84
  11.7047 , 0.943630 , 0.002258 ,  85
  11.7047 , 0.943237 , 0.002258 ,  86
  11.7047 , 0.943937 , 0.002258 ,  87
  11.7047 , 0.943487 , 0.002258 ,  88
  11.7047 , 0.943423 , 0.002258 ,  89
  11.7047 , 0.943524 , 0.002258 ,  90
  11.7047 , 0.943586 , 0.002258 ,  91
  11.7047 , 0.943344 , 0.002258 ,  92
  11.7047 , 0.943568 , 0.002258 ,  93
  11.7047 , 0.943709 , 0.002258 ,  94
  11.7047 , 0.943624 , 0.002258 ,  95
  11.7047 , 0.943679 , 0.002258 ,  96
  11.7047 , 0.943807 , 0.002258 ,  97
  11.7047 , 0.943534 , 0.002258 ,  98
  11.7047 , 0.943823 , 0.002258 ,  99
  11.7047 , 0.943554 , 0.002258 , 100
  11.7473 , 0.939740 , 0.002488 ,   0
  11.7473 , 0.939758 , 0.002488 ,   1
  11.7473 , 0.939281 , 0.002488 ,   2
  11.7473 , 0.939372 , 0.002488 ,   3
  11.7473 , 0.940240 , 0.002488 ,   4
  11.7473 , 0.939758 , 0.002488 ,   5
  11.7473 , 0.939513 , 0.002488 ,   6
  11.7473 , 0.939940 , 0.002488 ,   7
  11.7473 , 0.940006 , 0.002488 ,   8
  11.7473 , 0.939697 , 0.002488 ,   9
  11.7473 , 0.940052 , 0.002488 ,  10
  11.7473 , 0.939883 , 0.002488 ,  11
  11.7473 , 0.939359 , 0.002488 ,  12
  11.7473 , 0.939462 , 0.002488 ,  13
  11.7473 , 0.939987 , 0.002488 ,  14
  11.7473 , 0.940451 , 0.002488 ,  15
  11.7473 , 0.939492 , 0.002488 ,  16
  11.7473 , 0.939610 , 0.002488 ,  17
  11.7473 , 0.939841 , 0.002488 ,  18
  11.7473 , 0.939851 , 0.002488 ,  19
  11.7473 , 0.939777 , 0.002488 ,  20
  11.7473 , 0.938969 , 0.002488 ,  21
  11.7473 , 0.939704 , 0.002488 ,  22
  11.7473 , 0.940019 , 0.002488 ,  23
  11.7473 , 0.939595 , 0.002488 ,  24
  11.7473 , 0.939461 , 0.002488 ,  25
  11.7473 , 0.939657 , 0.002488 ,  26
  11.7473 , 0.939916 , 0.002488 ,  27
  11.7473 , 0.939668 , 0.002488 ,  28
  11.7473 , 0.939776 , 0.002488 ,  29
  11.7473 , 0.939745 , 0.002488 ,  30
  11.7473 , 0.939668 , 0.002488 ,  31
  11.7473 , 0.939627 , 0.002488 ,  32
  11.7473 , 0.939586 , 0.002488 ,  33
  11.7473 , 0.939914 , 0.002488 ,  34
  11.7473 , 0.939729 , 0.002488 ,  35
  11.7473 , 0.939886 , 0.002488 ,  36
  11.7473 , 0.939806 , 0.002488 ,  37
  11.7473 , 0.939360 , 0.002488 ,  38
  11.7473 , 0.939470 , 0.002488 ,  39
  11.7473 , 0.939795 , 0.002488 ,  40
  11.7473 , 0.940159 , 0.002488 ,  41
  11.7473 , 0.939489 , 0.002488 ,  42
  11.7473 , 0.939590 , 0.002488 ,  43
  11.7473 , 0.939615 , 0.002488 ,  44
  11.7473 , 0.939835 , 0.002488 ,  45
  11.7473 , 0.940213 , 0.002488 ,  46
  11.7473 , 0.939525 , 0.002488 ,  47
  11.7473 , 0.940117 , 0.002488 ,  48
  11.7473 , 0.939868 , 0.002488 ,  49
  11.7473 , 0.939411 , 0.002488 ,  50
  11.7473 , 0.940353 , 0.002488 ,  51
  11.7473 , 0.939620 , 0.002488 ,  52
  11.7473 , 0.939592 , 0.002488 ,  53
  11.7473 , 0.939455 , 0.002488 ,  54
  11.7473 , 0.939550 , 0.002488 ,  55
  11.7473 , 0.939892 , 0.002488 ,  56
  11.7473 , 0.940180 , 0.002488 ,  57
  11.7473 , 0.939685 , 0.002488 ,  58
  11.7473 , 0.939716 , 0.002488 ,  59
  11.7473 , 0.939720 , 0.002488 ,  60
  11.7473 , 0.939761 , 0.002488 ,  61
  11.7473 , 0.939966 , 0.002488 ,  62
  11.7473 , 0.939858 , 0.002488 ,  63
  11.7473 , 0.939471 , 0.002488 ,  64
  11.7473 , 0.940028 , 0.002488 ,  65
  11.7473 , 0.939840 , 0.002488 ,  66
  11.7473 , 0.939460 , 0.002488 ,  67
  11.7473 , 0.939948 , 0.002488 ,  68
  11.7473 , 0.939402 , 0.002488 ,  69
  11.7473 , 0.939582 , 0.002488 ,  70
  11.7473 , 0.939650 , 0.002488 ,  71
  11.7473 , 0.939610 , 0.002488 ,  72
  11.7473 , 0.939767 , 0.002488 ,  73
  11.7473 , 0.939432 , 0.002488 ,  74
  11.7473 , 0.939366 , 0.002488 ,  75
  11.7473 , 0.939683 , 0.002488 ,  76
  11.7473 , 0.939907 , 0.002488 ,  77
  11.7473 , 0.939532 , 0.002488 ,  78
  11.7473 , 0.939866 , 0.002488 ,  79
  11.7473 , 0.939989 , 0.002488 ,  80
  11.7473 , 0.940181 , 0.002488 ,  81
  11.7473 , 0.940048 , 0.002488 ,  82
  11.7473 , 0.939571 , 0.002488 ,  83
  11.7473 , 0.939603 , 0.002488 ,  84
  11.7473 , 0.940081 , 0.002488 ,  85
  11.7473 , 0.939717 , 0.002488 ,  86
  11.7473 , 0.939395 , 0.002488 ,  87
  11.7473 , 0.939716 , 0.002488 ,  88
  11.7473 , 0.939695 , 0.002488 ,  89
  11.7473 , 0.939685 , 0.002488 ,  90
  11.7473 , 0.940113 , 0.002488 ,  91
  11.7473 , 0.939615 , 0.002488 ,  92
  11.7473 , 0.939910 , 0.002488 ,  93
  11.7473 , 0.939812 , 0.002488 ,  94
  11.7473 , 0.939914 , 0.002488 ,  95
  11.7473 , 0.939689 , 0.002488 ,  96
  11.7473 , 0.939714 , 0.002488 ,  97
  11.7473 , 0.939750 , 0.002488 ,  98
  11.7473 , 0.939670 , 0.002488 ,  99
  11.7473 , 0.939726 , 0.002488 , 100
  11.7898 , 0.941686 , 0.003019 ,   0
  11.7898 , 0.941569 , 0.003019 ,   1
  11.7898 , 0.941334 , 0.003019 ,   2
  11.7898 , 0.941637 , 0.003019 ,   3
  11.7898 , 0.942338 , 0.003019 ,   4
  11.7898 , 0.941653 , 0.003019 ,   5
  11.7898 , 0.941803 , 0.003019 ,   6
  11.7898 , 0.941981 , 0.003019 ,   7
  11.7898 , 0.941881 , 0.003019 ,   8
  11.7898 , 0.941360 , 0.003019 ,   9
  11.7898 , 0.942045 , 0.003019 ,  10
  11.7898 , 0.942082 , 0.003019 ,  11
  11.7898 , 0.941380 , 0.003019 ,  12
  11.7898 , 0.941366 , 0.003019 ,  13
  11.7898 , 0.941420 , 0.003019 ,  14
  11.7898 , 0.941872 , 0.003019 ,  15
  11.7898 , 0.942069 , 0.003019 ,  16
  11.7898 , 0.941757 , 0.003019 ,  17
  11.7898 , 0.941950 , 0.003019 ,  18
  11.7898 , 0.941599 , 0.003019 ,  19
  11.7898 , 0.942143 , 0.003019 ,  20
  11.7898 , 0.941778 , 0.003019 ,  21
  11.7898 , 0.941499 , 0.003019 ,  22
  11.7898 , 0.941860 , 0.003019 ,  23
  11.7898 , 0.941512 , 0.003019 ,  24
  11.7898 , 0.941553 , 0.003019 ,  25
  11.7898 , 0.941461 , 0.003019 ,  26
  11.7898 , 0.941871 , 0.003019 ,  27
  11.7898 , 0.941242 , 0.003019 ,  28
  11.7898 , 0.941514 , 0.003019 ,  29
  11.7898 , 0.942285 , 0.003019 ,  30
  11.7898 , 0.941370 , 0.003019 ,  31
  11.7898 , 0.941280 , 0.003019 ,  32
  11.7898 , 0.942199 , 0.003019 ,  33
  11.7898 , 0.941622 , 0.003019 ,  34
  11.7898 , 0.941477 , 0.003019 ,  35
  11.7898 , 0.942132 , 0.003019 ,  36
  11.7898 , 0.941804 , 0.003019 ,  37
  11.7898 , 0.941475 , 0.003019 ,  38
  11.7898 , 0.941265 , 0.003019 ,  39
  11.7898 , 0.942019 , 0.003019 ,  40
  11.7898 , 0.941640 , 0.003019 ,  41
  11.7898 , 0.941664 , 0.003019 ,  42
  11.7898 , 0.941501 , 0.003019 ,  43
  11.7898 , 0.941844 , 0.003019 ,  44
  11.7898 , 0.941279 , 0.003019 ,  45
  11.7898 , 0.941632 , 0.003019 ,  46
  11.7898 , 0.941483 , 0.003019 ,  47
  11.7898 , 0.942120 , 0.003019 ,  48
  11.7898 , 0.941717 , 0.003019 ,  49
  11.7898 , 0.941556 , 0.003019 ,  50
  11.7898 , 0.941794 , 0.003019 ,  51
  11.7898 , 0.941540 , 0.003019 ,  52
  11.7898 , 0.941555 , 0.003019 ,  53
  11.7898 , 0.941841 , 0.003019 ,  54
  11.7898 , 0.942122 , 0.003019 ,  55
  11.7898 , 0.941903 , 0.003019 ,  56
  11.7898 , 0.941643 , 0.003019 ,  57
  11.7898 , 0.941544 , 0.003019 ,  58
  11.7898 , 0.942447 , 0.003019 ,  59
  11.7898 , 0.941566 , 0.003019 ,  60
  11.7898 , 0.941607 , 0.003019 ,  61
  11.7898 , 0.942223 , 0.003019 ,  62
  11.7898 , 0.941895 , 0.003019 ,  63
  11.7898 , 0.941558 , 0.003019 ,  64
  11.7898 , 0.941776 , 0.003019 ,  65
  11.7898 , 0.941528 , 0.003019 ,  66
  11.7898 , 0.941223 , 0.003019 ,  67
  11.7898 , 0.941956 , 0.003019 ,  68
  11.7898 , 0.941403 , 0.003019 ,  69
  11.7898 , 0.941547 , 0.003019 ,  70
  11.7898 , 0.941986 , 0.003019 ,  71
  11.7898 , 0.941313 , 0.003019 ,  72
  11.7898 , 0.941203 , 0.003019 ,  73
  11.7898 , 0.942145 , 0.003019 ,  74
  11.7898 , 0.941678 , 0.003019 ,  75
  11.7898 , 0.941682 , 0.003019 ,  76
  11.7898 , 0.941344 , 0.003019 ,  77
  11.7898 , 0.941524 , 0.003019 ,  78
  11.7898 , 0.941689 , 0.003019 ,  79
  11.7898 , 0.941906 , 0.003019 ,  80
  11.7898 , 0.941798 , 0.003019 ,  81
  11.7898 , 0.942177 , 0.003019 ,  82
  11.7898 , 0.941412 , 0.003019 ,  83
  11.7898 , 0.942083 , 0.003019 ,  84
  11.7898 , 0.941890 , 0.003019 ,  85
  11.7898 , 0.941370 , 0.003019 ,  86
  11.7898 , 0.940904 , 0.003019 ,  87
  11.7898 , 0.942001 , 0.003019 ,  88
  11.7898 , 0.941533 , 0.003019 ,  89
  11.7898 , 0.941047 , 0.003019 ,  90
  11.7898 , 0.941635 , 0.003019 ,  91
  11.7898 , 0.941600 , 0.003019 ,  92
  11.7898 , 0.941641 , 0.003019 ,  93
  11.7898 , 0.941523 , 0.003019 ,  94
  11.7898 , 0.941394 , 0.003019 ,  95
  11.7898 , 0.941939 , 0.003019 ,  96
  11.7898 , 0.942002 , 0.003019 ,  97
  11.7898 , 0.941722 , 0.003019 ,  98
  11.7898 , 0.942049 , 0.003019 ,  99
  11.7898 , 0.941317 , 0.003019 , 100
  11.8322 , 0.945445 , 0.003026 ,   0
  11.8322 , 0.945487 , 0.003026 ,   1
  11.8322 , 0.945112 , 0.003026 ,   2
  11.8322 , 0.945349 , 0.003026 ,   3
  11.8322 , 0.945840 , 0.003026 ,   4
  11.8322 , 0.945013 , 0.003026 ,   5
  11.8322 , 0.945016 , 0.003026 ,   6
  11.8322 , 0.945505 , 0.003026 ,   7
  11.8322 , 0.945453 , 0.003026 ,   8
  11.8322 , 0.944996 , 0.003026 ,   9
  11.8322 , 0.946045 , 0.003026 ,  10
  11.8322 , 0.945061 , 0.003026 ,  11
  11.8322 , 0.944957 , 0.003026 ,  12
  11.8322 , 0.944630 , 0.003026 ,  13
  11.8322 , 0.945708 , 0.003026 ,  14
  11.8322 , 0.945480 , 0.003026 ,  15
  11.8322 , 0.945703 , 0.003026 ,  16
  11.8322 , 0.944633 , 0.003026 ,  17
  11.8322 , 0.945769 , 0.003026 ,  18
  11.8322 , 0.945149 , 0.003026 ,  19
  11.8322 , 0.945498 , 0.003026 ,  20
  11.8322 , 0.945587 , 0.003026 ,  21
  11.8322 , 0.945761 , 0.003026 ,  22
  11.8322 , 0.945217 , 0.003026 ,  23
  11.8322 , 0.945283 , 0.003026 ,  24
  11.8322 , 0.945442 , 0.003026 ,  25
  11.8322 , 0.945686 , 0.003026 ,  26
  11.8322 , 0.945687 , 0.003026 ,  27
  11.8322 , 0.945317 , 0.003026 ,  28
  11.8322 , 0.945616 , 0.003026 ,  29
  11.8322 , 0.945324 , 0.003026 ,  30
  11.8322 , 0.944941 , 0.003026 ,  31
  11.8322 , 0.945565 , 0.003026 ,  32
  11.8322 , 0.945821 , 0.003026 ,  33
  11.8322 , 0.945099 , 0.003026 ,  34
  11.8322 , 0.945157 , 0.003026 ,  35
  11.8322 , 0.945951 , 0.003026 ,  36
  11.8322 , 0.945827 , 0.003026 ,  37
  11.8322 , 0.945256 , 0.003026 ,  38
  11.8322 , 0.945189 , 0.003026 ,  39
  11.8322 , 0.945587 , 0.003026 ,  40
  11.8322 , 0.945414 , 0.003026 ,  41
  11.8322 , 0.945475 , 0.003026 ,  42
  11.8322 , 0.945303 , 0.003026 ,  43
  11.8322 , 0.945511 , 0.003026 ,  44
  11.8322 , 0.945210 , 0.003026 ,  45
  11.8322 , 0.945415 , 0.003026 ,  46
  11.8322 , 0.945757 , 0.003026 ,  47
  11.8322 , 0.945676 , 0.003026 ,  48
  11.8322 , 0.945021 , 0.003026 ,  49
  11.8322 , 0.945923 , 0.003026 ,  50
  11.8322 , 0.945998 , 0.003026 ,  51
  11.8322 , 0.945725 , 0.003026 ,  52
  11.8322 , 0.945998 , 0.003026 ,  53
  11.8322 , 0.945373 , 0.003026 ,  54
  11.8322 , 0.945294 , 0.003026 ,  55
  11.8322 , 0.945300 , 0.003026 ,  56
  11.8322 , 0.945718 , 0.003026 ,  57
  11.8322 , 0.945521 , 0.003026 ,  58
  11.8322 , 0.945460 , 0.003026 ,  59
  11.8322 , 0.945715 , 0.003026 ,  60
  11.8322 , 0.945397 , 0.003026 ,  61
  11.8322 , 0.945896 , 0.003026 ,  62
  11.8322 , 0.945783 , 0.003026 ,  63
  11.8322 , 0.945320 , 0.003026 ,  64
  11.8322 , 0.945782 , 0.003026 ,  65
  11.8322 , 0.945209 , 0.003026 ,  66
  11.8322 , 0.945479 , 0.003026 ,  67
  11.8322 , 0.945391 , 0.003026 ,  68
  11.8322 , 0.944652 , 0.003026 ,  69
  11.8322 , 0.945530 , 0.003026 ,  70
  11.8322 , 0.945081 , 0.003026 ,  71
  11.8322 , 0.945350 , 0.003026 ,  72
  11.8322 , 0.944889 , 0.003026 ,  73
  11.8322 , 0.945553 , 0.003026 ,  74
  11.8322 , 0.945034 , 0.003026 ,  75
  11.8322 , 0.945565 , 0.003026 ,  76
  11.8322 , 0.945500 , 0.003026 ,  77
  11.8322 , 0.945258 , 0.003026 ,  78
  11.8322 , 0.945424 , 0.003026 ,  79
  11.8322 , 0.945505 , 0.003026 ,  80
  11.8322 , 0.945629 , 0.003026 ,  81
  11.8322 , 0.945806 , 0.003026 ,  82
  11.8322 , 0.945467 , 0.003026 ,  83
  11.8322 , 0.945717 , 0.003026 ,  84
  11.8322 , 0.945371 , 0.003026 ,  85
  11.8322 , 0.945487 , 0.003026 ,  86
  11.8322 , 0.945698 , 0.003026 ,  87
  11.8322 , 0.945345 , 0.003026 ,  88
  11.8322 , 0.945935 , 0.003026 ,  89
  11.8322 , 0.945182 , 0.003026 ,  90
  11.8322 , 0.945389 , 0.003026 ,  91
  11.8322 , 0.945670 , 0.003026 ,  92
  11.8322 , 0.945224 , 0.003026 ,  93
  11.8322 , 0.945526 , 0.003026 ,  94
  11.8322 , 0.945570 , 0.003026 ,  95
  11.8322 , 0.945524 , 0.003026 ,  96
  11.8322 , 0.945504 , 0.003026 ,  97
  11.8322 , 0.945854 , 0.003026 ,  98
  11.8322 , 0.945387 , 0.003026 ,  99
  11.8322 , 0.945142 , 0.003026 , 100
  11.8743 , 0.940226 , 0.002160 ,   0
  11.8743 , 0.940178 , 0.002160 ,   1
  11.8743 , 0.940089 , 0.002160 ,   2
  11.8743 , 0.939655 , 0.002160 ,   3
  11.8743 , 0.940427 , 0.002160 ,   4
  11.8743 , 0.940485 , 0.002160 ,   5
  11.8743 , 0.940281 , 0.002160 ,   6
  11.8743 , 0.939924 , 0.002160 ,   7
  11.8743 , 0.940557 , 0.002160 ,   8
  11.8743 , 0.940328 , 0.002160 ,   9
  11.8743 , 0.940367 , 0.002160 ,  10
  11.8743 , 0.940405 , 0.002160 ,  11
  11.8743 , 0.940089 , 0.002160 ,  12
  11.8743 , 0.939701 , 0.002160 ,  13
  11.8743 , 0.940186 , 0.002160 ,  14
  11.8743 , 0.940025 , 0.002160 ,  15
  11.8743 , 0.940411 , 0.002160 ,  16
  11.8743 , 0.940338 , 0.002160 ,  17
  11.8743 , 0.940134 , 0.002160 ,  18
  11.8743 , 0.940050 , 0.002160 ,  19
  11.8743 , 0.940253 , 0.002160 ,  20
  11.8743 , 0.940066 , 0.002160 ,  21
  11.8743 , 0.940372 , 0.002160 ,  22
  11.8743 , 0.939965 , 0.002160 ,  23
  11.8743 , 0.940069 , 0.002160 ,  24
  11.8743 , 0.940161 , 0.002160 ,  25
  11.8743 , 0.940274 , 0.002160 ,  26
  11.8743 , 0.940715 , 0.002160 ,  27
  11.8743 , 0.939703 , 0.002160 ,  28
  11.8743 , 0.940306 , 0.002160 ,  29
  11.8743 , 0.940399 , 0.002160 ,  30
  11.8743 , 0.940076 , 0.002160 ,  31
  11.8743 , 0.939904 , 0.002160 ,  32
  11.8743 , 0.940286 , 0.002160 ,  33
  11.8743 , 0.939993 , 0.002160 ,  34
  11.8743 , 0.939938 , 0.002160 ,  35
  11.8743 , 0.940191 , 0.002160 ,  36
  11.8743 , 0.940262 , 0.002160 ,  37
  11.8743 , 0.940217 , 0.002160 ,  38
  11.8743 , 0.940268 , 0.002160 ,  39
  11.8743 , 0.939730 , 0.002160 ,  40
  11.8743 , 0.940392 , 0.002160 ,  41
  11.8743 , 0.940256 , 0.002160 ,  42
  11.8743 , 0.940290 , 0.002160 ,  43
  11.8743 , 0.940375 , 0.002160 ,  44
  11.8743 , 0.940475 , 0.002160 ,  45
  11.8743 , 0.940168 , 0.002160 ,  46
  11.8743 , 0.940198 , 0.002160 ,  47
  11.8743 , 0.940314 , 0.002160 ,  48
  11.8743 , 0.939675 , 0.002160 ,  49
  11.8743 , 0.940414 , 0.002160 ,  50
  11.8743 , 0.940769 , 0.002160 ,  51
  11.8743 , 0.940286 , 0.002160 ,  52
  11.8743 , 0.940366 , 0.002160 ,  53
  11.8743 , 0.940372 , 0.002160 ,  54
  11.8743 , 0.940457 , 0.002160 ,  55
  11.8743 , 0.940426 , 0.002160 ,  56
  11.8743 , 0.940126 , 0.002160 ,  57
  11.8743 , 0.939883 , 0.002160 ,  58
  11.8743 , 0.940377 , 0.002160 ,  59
  11.8743 , 0.940164 , 0.002160 ,  60
  11.8743 , 0.940289 , 0.002160 ,  61
  11.8743 , 0.940240 , 0.002160 ,  62
  11.8743 , 0.940384 , 0.002160 ,  63
  11.8743 , 0.940205 , 0.002160 ,  64
  11.8743 , 0.940302 , 0.002160 ,  65
  11.8743 , 0.940381 , 0.002160 ,  66
  11.8743 , 0.940327 , 0.002160 ,  67
  11.8743 , 0.940567 , 0.002160 ,  68
  11.8743 , 0.940065 , 0.002160 ,  69
  11.8743 , 0.940564 , 0.002160 ,  70
  11.8743 , 0.940204 , 0.002160 ,  71
  11.8743 , 0.939896 , 0.002160 ,  72
  11.8743 , 0.940333 , 0.002160 ,  73
  11.8743 , 0.940112 , 0.002160 ,  74
  11.8743 , 0.939913 , 0.002160 ,  75
  11.8743 , 0.940288 , 0.002160 ,  76
  11.8743 , 0.940564 , 0.002160 ,  77
  11.8743 , 0.940092 , 0.002160 ,  78
  11.8743 , 0.940386 , 0.002160 ,  79
  11.8743 , 0.940307 , 0.002160 ,  80
  11.8743 , 0.940071 , 0.002160 ,  81
  11.8743 , 0.940240 , 0.002160 ,  82
  11.8743 , 0.940214 , 0.002160 ,  83
  11.8743 , 0.940531 , 0.002160 ,  84
  11.8743 , 0.940222 , 0.002160 ,  85
  11.8743 , 0.940266 , 0.002160 ,  86
  11.8743 , 0.939829 , 0.002160 ,  87
  11.8743 , 0.940162 , 0.002160 ,  88
  11.8743 , 0.940251 , 0.002160 ,  89
  11.8743 , 0.940310 , 0.002160 ,  90
  11.8743 , 0.940370 , 0.002160 ,  91
  11.8743 , 0.940129 , 0.002160 ,  92
  11.8743 , 0.940267 , 0.002160 ,  93
  11.8743 , 0.940182 , 0.002160 ,  94
  11.8743 , 0.940217 , 0.002160 ,  95
  11.8743 , 0.940462 , 0.002160 ,  96
  11.8743 , 0.940346 , 0.002160 ,  97
  11.8743 , 0.940490 , 0.002160 ,  98
  11.8743 , 0.939999 , 0.002160 ,  99
  11.8743 , 0.940105 , 0.002160 , 100
  11.9164 , 0.943706 , 0.003213 ,   0
  11.9164 , 0.943929 , 0.003213 ,   1
  11.9164 , 0.943630 , 0.003213 ,   2
  11.9164 , 0.943573 , 0.003213 ,   3
  11.9164 , 0.943790 , 0.003213 ,   4
  11.9164 , 0.943553 , 0.003213 ,   5
  11.9164 , 0.943943 , 0.003213 ,   6
  11.9164 , 0.943857 , 0.003213 ,   7
  11.9164 , 0.944191 , 0.003213 ,   8
  11.9164 , 0.943800 , 0.003213 ,   9
  11.9164 , 0.944193 , 0.003213 ,  10
  11.9164 , 0.944128 , 0.003213 ,  11
  11.9164 , 0.943297 , 0.003213 ,  12
  11.9164 , 0.943361 , 0.003213 ,  13
  11.9164 , 0.943334 , 0.003213 ,  14
  11.9164 , 0.943723 , 0.003213 ,  15
  11.9164 , 0.943353 , 0.003213 ,  16
  11.9164 , 0.944013 , 0.003213 ,  17
  11.9164 , 0.943296 , 0.003213 ,  18
  11.9164 , 0.944150 , 0.003213 ,  19
  11.9164 , 0.944153 , 0.003213 ,  20
  11.9164 , 0.943377 , 0.003213 ,  21
  11.9164 , 0.943111 , 0.003213 ,  22
  11.9164 , 0.944268 , 0.003213 ,  23
  11.9164 , 0.943328 , 0.003213 ,  24
  11.9164 , 0.943828 , 0.003213 ,  25
  11.9164 , 0.943289 , 0.003213 ,  26
  11.9164 , 0.943489 , 0.003213 ,  27
  11.9164 , 0.943970 , 0.003213 ,  28
  11.9164 , 0.943447 , 0.003213 ,  29
  11.9164 , 0.943867 , 0.003213 ,  30
  11.9164 , 0.943473 , 0.003213 ,  31
  11.9164 , 0.943369 , 0.003213 ,  32
  11.9164 , 0.943974 , 0.003213 ,  33
  11.9164 , 0.943857 , 0.003213 ,  34
  11.9164 , 0.943912 , 0.003213 ,  35
  11.9164 , 0.944062 , 0.003213 ,  36
  11.9164 , 0.943644 , 0.003213 ,  37
  11.9164 , 0.943652 , 0.003213 ,  38
  11.9164 , 0.943839 , 0.003213 ,  39
  11.9164 , 0.943269 , 0.003213 ,  40
  11.9164 , 0.943755 , 0.003213 ,  41
  11.9164 , 0.944620 , 0.003213 ,  42
  11.9164 , 0.943352 , 0.003213 ,  43
  11.9164 , 0.943632 , 0.003213 ,  44
  11.9164 , 0.943969 , 0.003213 ,  45
  11.9164 , 0.943904 , 0.003213 ,  46
  11.9164 , 0.944051 , 0.003213 ,  47
  11.9164 , 0.944540 , 0.003213 ,  48
  11.9164 , 0.943300 , 0.003213 ,  49
  11.9164 , 0.944226 , 0.003213 ,  50
  11.9164 , 0.944240 , 0.003213 ,  51
  11.9164 , 0.943846 , 0.003213 ,  52
  11.9164 , 0.943586 , 0.003213 ,  53
  11.9164 , 0.943733 , 0.003213 ,  54
  11.9164 , 0.943351 , 0.003213 ,  55
  11.9164 , 0.943916 , 0.003213 ,  56
  11.9164 , 0.943582 , 0.003213 ,  57
  11.9164 , 0.943940 , 0.003213 ,  58
  11.9164 , 0.943626 , 0.003213 ,  59
  11.9164 , 0.943561 , 0.003213 ,  60
  11.9164 , 0.943615 , 0.003213 ,  61
  11.9164 , 0.944248 , 0.003213 ,  62
  11.9164 , 0.943701 , 0.003213 ,  63
  11.9164 , 0.943597 , 0.003213 ,  64
  11.9164 , 0.943557 , 0.003213 ,  65
  11.9164 , 0.943771 , 0.003213 ,  66
  11.9164 , 0.943412 , 0.003213 ,  67
  11.9164 , 0.944097 , 0.003213 ,  68
  11.9164 , 0.943474 , 0.003213 ,  69
  11.9164 , 0.943101 , 0.003213 ,  70
  11.9164 , 0.943519 , 0.003213 ,  71
  11.9164 , 0.943357 , 0.003213 ,  72
  11.9164 , 0.943891 , 0.003213 ,  73
  11.9164 , 0.943814 , 0.003213 ,  74
  11.9164 , 0.943178 , 0.003213 ,  75
  11.9164 , 0.943594 , 0.003213 ,  76
  11.9164 , 0.943097 , 0.003213 ,  77
  11.9164 , 0.943403 , 0.003213 ,  78
  11.9164 , 0.943987 , 0.003213 ,  79
  11.9164 , 0.943737 , 0.003213 ,  80
  11.9164 , 0.943509 , 0.003213 ,  81
  11.9164 , 0.943693 , 0.003213 ,  82
  11.9164 , 0.943361 , 0.003213 ,  83
  11.9164 , 0.943738 , 0.003213 ,  84
  11.9164 , 0.943531 , 0.003213 ,  85
  11.9164 , 0.943862 , 0.003213 ,  86
  11.9164 , 0.943443 , 0.003213 ,  87
  11.9164 , 0.943953 , 0.003213 ,  88
  11.9164 , 0.943626 , 0.003213 ,  89
  11.9164 , 0.943703 , 0.003213 ,  90
  11.9164 , 0.943332 , 0.003213 ,  91
  11.9164 , 0.943722 , 0.003213 ,  92
  11.9164 , 0.944069 , 0.003213 ,  93
  11.9164 , 0.943620 , 0.003213 ,  94
  11.9164 , 0.943718 , 0.003213 ,  95
  11.9164 , 0.943657 , 0.003213 ,  96
  11.9164 , 0.943546 , 0.003213 ,  97
  11.9164 , 0.944403 , 0.003213 ,  98
  11.9164 , 0.943246 , 0.003213 ,  99
  11.9164 , 0.943693 , 0.003213 , 100
  12.0000 , 0.949214 , 0.003205 ,   0
  12.0000 , 0.949096 , 0.003205 ,   1
  12.0000 , 0.949183 , 0.003205 ,   2
  12.0000 , 0.948651 , 0.003205 ,   3
  12.0000 , 0.948969 , 0.003205 ,   4
  12.0000 , 0.949068 , 0.003205 ,   5
  12.0000 , 0.948921 , 0.003205 ,   6
  12.0000 , 0.949332 , 0.003205 ,   7
  12.0000 , 0.949583 , 0.003205 ,   8
  12.0000 , 0.948974 , 0.003205 ,   9
  12.0000 , 0.949584 , 0.003205 ,  10
  12.0000 , 0.949790 , 0.003205 ,  11
  12.0000 , 0.948526 , 0.003205 ,  12
  12.0000 , 0.948433 , 0.003205 ,  13
  12.0000 , 0.949460 , 0.003205 ,  14
  12.0000 , 0.949551 , 0.003205 ,  15
  12.0000 , 0.949305 , 0.003205 ,  16
  12.0000 , 0.949352 , 0.003205 ,  17
  12.0000 , 0.949156 , 0.003205 ,  18
  12.0000 , 0.949579 , 0.003205 ,  19
  12.0000 , 0.949156 , 0.003205 ,  20
  12.0000 , 0.949604 , 0.003205 ,  21
  12.0000 , 0.948612 , 0.003205 ,  22
  12.0000 , 0.949480 , 0.003205 ,  23
  12.0000 , 0.948932 , 0.003205 ,  24
  12.0000 , 0.949343 , 0.003205 ,  25
  12.0000 , 0.948995 , 0.003205 ,  26
  12.0000 , 0.948546 , 0.003205 ,  27
  12.0000 , 0.949114 , 0.003205 ,  28
  12.0000 , 0.948760 , 0.003205 ,  29
  12.0000 , 0.949395 , 0.003205 ,  30
  12.0000 , 0.949145 , 0.003205 ,  31
  12.0000 , 0.949710 , 0.003205 ,  32
  12.0000 , 0.949787 , 0.003205 ,  33
  12.0000 , 0.948924 , 0.003205 ,  34
  12.0000 , 0.948650 , 0.003205 ,  35
  12.0000 , 0.949414 , 0.003205 ,  36
  12.0000 , 0.949506 , 0.003205 ,  37
  12.0000 , 0.948893 , 0.003205 ,  38
  12.0000 , 0.948873 , 0.003205 ,  39
  12.0000 , 0.948716 , 0.003205 ,  40
  12.0000 , 0.949237 , 0.003205 ,  41
  12.0000 , 0.949065 , 0.003205 ,  42
  12.0000 , 0.949614 , 0.003205 ,  43
  12.0000 , 0.949102 , 0.003205 ,  44
  12.0000 , 0.949169 , 0.003205 ,  45
  12.0000 , 0.949642 , 0.003205 ,  46
  12.0000 , 0.949840 , 0.003205 ,  47
  12.0000 , 0.949500 , 0.003205 ,  48
  12.0000 , 0.949471 , 0.003205 ,  49
  12.0000 , 0.949175 , 0.003205 ,  50
  12.0000 , 0.949136 , 0.003205 ,  51
  12.0000 , 0.949353 , 0.003205 ,  52
  12.0000 , 0.949144 , 0.003205 ,  53
  12.0000 , 0.949260 , 0.003205 ,  54
  12.0000 , 0.948909 , 0.003205 ,  55
  12.0000 , 0.949121 , 0.003205 ,  56
  12.0000 , 0.949126 , 0.003205 ,  57
  12.0000 , 0.949233 , 0.003205 ,  58
  12.0000 , 0.949122 , 0.003205 ,  59
  12.0000 , 0.949265 , 0.003205 ,  60
  12.0000 , 0.949460 , 0.003205 ,  61
  12.0000 , 0.949428 , 0.003205 ,  62
  12.0000 , 0.949616 , 0.003205 ,  63
  12.0000 , 0.949317 , 0.003205 ,  64
  12.0000 , 0.949081 , 0.003205 ,  65
  12.0000 , 0.948949 , 0.003205 ,  66
  12.0000 , 0.949149 , 0.003205 ,  67
  12.0000 , 0.949167 , 0.003205 ,  68
  12.0000 , 0.949025 , 0.003205 ,  69
  12.0000 , 0.948470 , 0.003205 ,  70
  12.0000 , 0.948964 , 0.003205 ,  71
  12.0000 , 0.949658 , 0.003205 ,  72
  12.0000 , 0.948908 , 0.003205 ,  73
  12.0000 , 0.948866 , 0.003205 ,  74
  12.0000 , 0.949273 , 0.003205 ,  75
  12.0000 , 0.949401 , 0.003205 ,  76
  12.0000 , 0.948939 , 0.003205 ,  77
  12.0000 , 0.949142 , 0.003205 ,  78
  12.0000 , 0.948929 , 0.003205 ,  79
  12.0000 , 0.948893 , 0.003205 ,  80
  12.0000 , 0.949660 , 0.003205 ,  81
  12.0000 , 0.949441 , 0.003205 ,  82
  12.0000 , 0.949477 , 0.003205 ,  83
  12.0000 , 0.949313 , 0.003205 ,  84
  12.0000 , 0.949449 , 0.003205 ,  85
  12.0000 , 0.949996 , 0.003205 ,  86
  12.0000 , 0.948806 , 0.003205 ,  87
  12.0000 , 0.949122 , 0.003205 ,  88
  12.0000 , 0.949292 , 0.003205 ,  89
  12.0000 , 0.949429 , 0.003205 ,  90
  12.0000 , 0.949360 , 0.003205 ,  91
  12.0000 , 0.948953 , 0.003205 ,  92
  12.0000 , 0.949404 , 0.003205 ,  93
  12.0000 , 0.949320 , 0.003205 ,  94
  12.0000 , 0.949393 , 0.003205 ,  95
  12.0000 , 0.949737 , 0.003205 ,  96
  12.0000 , 0.949611 , 0.003205 ,  97
  12.0000 , 0.949035 , 0.003205 ,  98
  12.0000 , 0.949163 , 0.003205 ,  99
  12.0000 , 0.949253 , 0.003205 , 100


==> paper_scales_misc/l48144f211b672m0048m024m286_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.064177 , 0.000002 ,   0
   1.4091 , 0.064177 , 0.000002 ,   1
   1.4091 , 0.064177 , 0.000002 ,   2
   1.4091 , 0.064176 , 0.000002 ,   3
   1.4091 , 0.064176 , 0.000002 ,   4
   1.4091 , 0.064177 , 0.000002 ,   5
   1.4091 , 0.064177 , 0.000002 ,   6
   1.4091 , 0.064177 , 0.000002 ,   7
   1.4091 , 0.064177 , 0.000002 ,   8
   1.4091 , 0.064177 , 0.000002 ,   9
   1.4091 , 0.064177 , 0.000002 ,  10
   1.4091 , 0.064177 , 0.000002 ,  11
   1.4091 , 0.064176 , 0.000002 ,  12
   1.4091 , 0.064177 , 0.000002 ,  13
   1.4091 , 0.064177 , 0.000002 ,  14
   1.4091 , 0.064177 , 0.000002 ,  15
   1.4091 , 0.064176 , 0.000002 ,  16
   1.4091 , 0.064177 , 0.000002 ,  17
   1.4091 , 0.064177 , 0.000002 ,  18
   1.4091 , 0.064177 , 0.000002 ,  19
   1.4091 , 0.064177 , 0.000002 ,  20
   1.4091 , 0.064177 , 0.000002 ,  21
   1.4091 , 0.064177 , 0.000002 ,  22
   1.4091 , 0.064176 , 0.000002 ,  23
   1.4091 , 0.064177 , 0.000002 ,  24
   1.4091 , 0.064176 , 0.000002 ,  25
   1.4091 , 0.064176 , 0.000002 ,  26
   1.4091 , 0.064177 , 0.000002 ,  27
   1.4091 , 0.064177 , 0.000002 ,  28
   1.4091 , 0.064177 , 0.000002 ,  29
   1.4091 , 0.064177 , 0.000002 ,  30
   1.4091 , 0.064177 , 0.000002 ,  31
   1.4091 , 0.064177 , 0.000002 ,  32
   1.4091 , 0.064177 , 0.000002 ,  33
   1.4091 , 0.064177 , 0.000002 ,  34
   1.4091 , 0.064177 , 0.000002 ,  35
   1.4091 , 0.064177 , 0.000002 ,  36
   1.4091 , 0.064177 , 0.000002 ,  37
   1.4091 , 0.064177 , 0.000002 ,  38
   1.4091 , 0.064177 , 0.000002 ,  39
   1.4091 , 0.064177 , 0.000002 ,  40
   1.4091 , 0.064177 , 0.000002 ,  41
   1.4091 , 0.064177 , 0.000002 ,  42
   1.4091 , 0.064176 , 0.000002 ,  43
   1.4091 , 0.064177 , 0.000002 ,  44
   1.4091 , 0.064177 , 0.000002 ,  45
   1.4091 , 0.064177 , 0.000002 ,  46
   1.4091 , 0.064177 , 0.000002 ,  47
   1.4091 , 0.064177 , 0.000002 ,  48
   1.4091 , 0.064177 , 0.000002 ,  49
   1.4091 , 0.064177 , 0.000002 ,  50
   1.4091 , 0.064177 , 0.000002 ,  51
   1.4091 , 0.064177 , 0.000002 ,  52
   1.4091 , 0.064177 , 0.000002 ,  53
   1.4091 , 0.064177 , 0.000002 ,  54
   1.4091 , 0.064177 , 0.000002 ,  55
   1.4091 , 0.064176 , 0.000002 ,  56
   1.4091 , 0.064176 , 0.000002 ,  57
   1.4091 , 0.064176 , 0.000002 ,  58
   1.4091 , 0.064177 , 0.000002 ,  59
   1.4091 , 0.064176 , 0.000002 ,  60
   1.4091 , 0.064177 , 0.000002 ,  61
   1.4091 , 0.064177 , 0.000002 ,  62
   1.4091 , 0.064177 , 0.000002 ,  63
   1.4091 , 0.064177 , 0.000002 ,  64
   1.4091 , 0.064176 , 0.000002 ,  65
   1.4091 , 0.064177 , 0.000002 ,  66
   1.4091 , 0.064177 , 0.000002 ,  67
   1.4091 , 0.064177 , 0.000002 ,  68
   1.4091 , 0.064176 , 0.000002 ,  69
   1.4091 , 0.064177 , 0.000002 ,  70
   1.4091 , 0.064177 , 0.000002 ,  71
   1.4091 , 0.064177 , 0.000002 ,  72
   1.4091 , 0.064177 , 0.000002 ,  73
   1.4091 , 0.064176 , 0.000002 ,  74
   1.4091 , 0.064177 , 0.000002 ,  75
   1.4091 , 0.064176 , 0.000002 ,  76
   1.4091 , 0.064177 , 0.000002 ,  77
   1.4091 , 0.064177 , 0.000002 ,  78
   1.4091 , 0.064177 , 0.000002 ,  79
   1.4091 , 0.064177 , 0.000002 ,  80
   1.4091 , 0.064177 , 0.000002 ,  81
   1.4091 , 0.064177 , 0.000002 ,  82
   1.4091 , 0.064177 , 0.000002 ,  83
   1.4091 , 0.064177 , 0.000002 ,  84
   1.4091 , 0.064177 , 0.000002 ,  85
   1.4091 , 0.064177 , 0.000002 ,  86
   1.4091 , 0.064177 , 0.000002 ,  87
   1.4091 , 0.064177 , 0.000002 ,  88
   1.4091 , 0.064177 , 0.000002 ,  89
   1.4091 , 0.064177 , 0.000002 ,  90
   1.4091 , 0.064177 , 0.000002 ,  91
   1.4091 , 0.064177 , 0.000002 ,  92
   1.4091 , 0.064177 , 0.000002 ,  93
   1.4091 , 0.064177 , 0.000002 ,  94
   1.4091 , 0.064177 , 0.000002 ,  95
   1.4091 , 0.064177 , 0.000002 ,  96
   1.4091 , 0.064177 , 0.000002 ,  97
   1.4091 , 0.064177 , 0.000002 ,  98
   1.4091 , 0.064176 , 0.000002 ,  99
   1.4091 , 0.064176 , 0.000002 , 100
   1.6348 , 0.108839 , 0.000022 ,   0
   1.6348 , 0.108839 , 0.000022 ,   1
   1.6348 , 0.108839 , 0.000022 ,   2
   1.6348 , 0.108838 , 0.000022 ,   3
   1.6348 , 0.108839 , 0.000022 ,   4
   1.6348 , 0.108839 , 0.000022 ,   5
   1.6348 , 0.108839 , 0.000022 ,   6
   1.6348 , 0.108839 , 0.000022 ,   7
   1.6348 , 0.108839 , 0.000022 ,   8
   1.6348 , 0.108839 , 0.000022 ,   9
   1.6348 , 0.108839 , 0.000022 ,  10
   1.6348 , 0.108839 , 0.000022 ,  11
   1.6348 , 0.108838 , 0.000022 ,  12
   1.6348 , 0.108839 , 0.000022 ,  13
   1.6348 , 0.108840 , 0.000022 ,  14
   1.6348 , 0.108839 , 0.000022 ,  15
   1.6348 , 0.108838 , 0.000022 ,  16
   1.6348 , 0.108839 , 0.000022 ,  17
   1.6348 , 0.108840 , 0.000022 ,  18
   1.6348 , 0.108839 , 0.000022 ,  19
   1.6348 , 0.108839 , 0.000022 ,  20
   1.6348 , 0.108839 , 0.000022 ,  21
   1.6348 , 0.108839 , 0.000022 ,  22
   1.6348 , 0.108839 , 0.000022 ,  23
   1.6348 , 0.108839 , 0.000022 ,  24
   1.6348 , 0.108839 , 0.000022 ,  25
   1.6348 , 0.108838 , 0.000022 ,  26
   1.6348 , 0.108839 , 0.000022 ,  27
   1.6348 , 0.108839 , 0.000022 ,  28
   1.6348 , 0.108839 , 0.000022 ,  29
   1.6348 , 0.108839 , 0.000022 ,  30
   1.6348 , 0.108839 , 0.000022 ,  31
   1.6348 , 0.108839 , 0.000022 ,  32
   1.6348 , 0.108839 , 0.000022 ,  33
   1.6348 , 0.108840 , 0.000022 ,  34
   1.6348 , 0.108839 , 0.000022 ,  35
   1.6348 , 0.108840 , 0.000022 ,  36
   1.6348 , 0.108839 , 0.000022 ,  37
   1.6348 , 0.108839 , 0.000022 ,  38
   1.6348 , 0.108839 , 0.000022 ,  39
   1.6348 , 0.108840 , 0.000022 ,  40
   1.6348 , 0.108840 , 0.000022 ,  41
   1.6348 , 0.108839 , 0.000022 ,  42
   1.6348 , 0.108839 , 0.000022 ,  43
   1.6348 , 0.108839 , 0.000022 ,  44
   1.6348 , 0.108840 , 0.000022 ,  45
   1.6348 , 0.108840 , 0.000022 ,  46
   1.6348 , 0.108840 , 0.000022 ,  47
   1.6348 , 0.108839 , 0.000022 ,  48
   1.6348 , 0.108840 , 0.000022 ,  49
   1.6348 , 0.108840 , 0.000022 ,  50
   1.6348 , 0.108839 , 0.000022 ,  51
   1.6348 , 0.108840 , 0.000022 ,  52
   1.6348 , 0.108841 , 0.000022 ,  53
   1.6348 , 0.108861 , 0.000022 ,  54
   1.6348 , 0.108839 , 0.000022 ,  55
   1.6348 , 0.108839 , 0.000022 ,  56
   1.6348 , 0.108839 , 0.000022 ,  57
   1.6348 , 0.108839 , 0.000022 ,  58
   1.6348 , 0.108839 , 0.000022 ,  59
   1.6348 , 0.108839 , 0.000022 ,  60
   1.6348 , 0.108840 , 0.000022 ,  61
   1.6348 , 0.108840 , 0.000022 ,  62
   1.6348 , 0.108839 , 0.000022 ,  63
   1.6348 , 0.108839 , 0.000022 ,  64
   1.6348 , 0.108839 , 0.000022 ,  65
   1.6348 , 0.108839 , 0.000022 ,  66
   1.6348 , 0.108839 , 0.000022 ,  67
   1.6348 , 0.108839 , 0.000022 ,  68
   1.6348 , 0.108838 , 0.000022 ,  69
   1.6348 , 0.108840 , 0.000022 ,  70
   1.6348 , 0.108839 , 0.000022 ,  71
   1.6348 , 0.108839 , 0.000022 ,  72
   1.6348 , 0.108839 , 0.000022 ,  73
   1.6348 , 0.108838 , 0.000022 ,  74
   1.6348 , 0.108839 , 0.000022 ,  75
   1.6348 , 0.108838 , 0.000022 ,  76
   1.6348 , 0.108839 , 0.000022 ,  77
   1.6348 , 0.108839 , 0.000022 ,  78
   1.6348 , 0.108839 , 0.000022 ,  79
   1.6348 , 0.108839 , 0.000022 ,  80
   1.6348 , 0.108838 , 0.000022 ,  81
   1.6348 , 0.108839 , 0.000022 ,  82
   1.6348 , 0.108840 , 0.000022 ,  83
   1.6348 , 0.108840 , 0.000022 ,  84
   1.6348 , 0.108839 , 0.000022 ,  85
   1.6348 , 0.108839 , 0.000022 ,  86
   1.6348 , 0.108839 , 0.000022 ,  87
   1.6348 , 0.108840 , 0.000022 ,  88
   1.6348 , 0.108839 , 0.000022 ,  89
   1.6348 , 0.108839 , 0.000022 ,  90
   1.6348 , 0.108840 , 0.000022 ,  91
   1.6348 , 0.108840 , 0.000022 ,  92
   1.6348 , 0.108840 , 0.000022 ,  93
   1.6348 , 0.108840 , 0.000022 ,  94
   1.6348 , 0.108840 , 0.000022 ,  95
   1.6348 , 0.108839 , 0.000022 ,  96
   1.6348 , 0.108839 , 0.000022 ,  97
   1.6348 , 0.108840 , 0.000022 ,  98
   1.6348 , 0.108839 , 0.000022 ,  99
   1.6348 , 0.108838 , 0.000022 , 100
   1.8468 , 0.143001 , 0.000010 ,   0
   1.8468 , 0.143001 , 0.000010 ,   1
   1.8468 , 0.142999 , 0.000010 ,   2
   1.8468 , 0.143000 , 0.000010 ,   3
   1.8468 , 0.143000 , 0.000010 ,   4
   1.8468 , 0.143000 , 0.000010 ,   5
   1.8468 , 0.143001 , 0.000010 ,   6
   1.8468 , 0.143000 , 0.000010 ,   7
   1.8468 , 0.142999 , 0.000010 ,   8
   1.8468 , 0.143000 , 0.000010 ,   9
   1.8468 , 0.143001 , 0.000010 ,  10
   1.8468 , 0.143000 , 0.000010 ,  11
   1.8468 , 0.142999 , 0.000010 ,  12
   1.8468 , 0.143001 , 0.000010 ,  13
   1.8468 , 0.143002 , 0.000010 ,  14
   1.8468 , 0.143001 , 0.000010 ,  15
   1.8468 , 0.143000 , 0.000010 ,  16
   1.8468 , 0.143001 , 0.000010 ,  17
   1.8468 , 0.143003 , 0.000010 ,  18
   1.8468 , 0.143000 , 0.000010 ,  19
   1.8468 , 0.143000 , 0.000010 ,  20
   1.8468 , 0.143001 , 0.000010 ,  21
   1.8468 , 0.143001 , 0.000010 ,  22
   1.8468 , 0.143001 , 0.000010 ,  23
   1.8468 , 0.143000 , 0.000010 ,  24
   1.8468 , 0.143000 , 0.000010 ,  25
   1.8468 , 0.142999 , 0.000010 ,  26
   1.8468 , 0.143000 , 0.000010 ,  27
   1.8468 , 0.143001 , 0.000010 ,  28
   1.8468 , 0.143000 , 0.000010 ,  29
   1.8468 , 0.143001 , 0.000010 ,  30
   1.8468 , 0.143000 , 0.000010 ,  31
   1.8468 , 0.143001 , 0.000010 ,  32
   1.8468 , 0.143000 , 0.000010 ,  33
   1.8468 , 0.143001 , 0.000010 ,  34
   1.8468 , 0.143000 , 0.000010 ,  35
   1.8468 , 0.143003 , 0.000010 ,  36
   1.8468 , 0.143002 , 0.000010 ,  37
   1.8468 , 0.143000 , 0.000010 ,  38
   1.8468 , 0.143000 , 0.000010 ,  39
   1.8468 , 0.143002 , 0.000010 ,  40
   1.8468 , 0.143002 , 0.000010 ,  41
   1.8468 , 0.143000 , 0.000010 ,  42
   1.8468 , 0.143001 , 0.000010 ,  43
   1.8468 , 0.143001 , 0.000010 ,  44
   1.8468 , 0.143001 , 0.000010 ,  45
   1.8468 , 0.143002 , 0.000010 ,  46
   1.8468 , 0.143002 , 0.000010 ,  47
   1.8468 , 0.143001 , 0.000010 ,  48
   1.8468 , 0.143002 , 0.000010 ,  49
   1.8468 , 0.143002 , 0.000010 ,  50
   1.8468 , 0.142999 , 0.000010 ,  51
   1.8468 , 0.143002 , 0.000010 ,  52
   1.8468 , 0.143003 , 0.000010 ,  53
   1.8468 , 0.143002 , 0.000010 ,  54
   1.8468 , 0.143001 , 0.000010 ,  55
   1.8468 , 0.143000 , 0.000010 ,  56
   1.8468 , 0.142999 , 0.000010 ,  57
   1.8468 , 0.143000 , 0.000010 ,  58
   1.8468 , 0.143001 , 0.000010 ,  59
   1.8468 , 0.143000 , 0.000010 ,  60
   1.8468 , 0.143002 , 0.000010 ,  61
   1.8468 , 0.143001 , 0.000010 ,  62
   1.8468 , 0.143000 , 0.000010 ,  63
   1.8468 , 0.143001 , 0.000010 ,  64
   1.8468 , 0.143000 , 0.000010 ,  65
   1.8468 , 0.143001 , 0.000010 ,  66
   1.8468 , 0.143002 , 0.000010 ,  67
   1.8468 , 0.143000 , 0.000010 ,  68
   1.8468 , 0.142998 , 0.000010 ,  69
   1.8468 , 0.143001 , 0.000010 ,  70
   1.8468 , 0.143002 , 0.000010 ,  71
   1.8468 , 0.143001 , 0.000010 ,  72
   1.8468 , 0.143001 , 0.000010 ,  73
   1.8468 , 0.142998 , 0.000010 ,  74
   1.8468 , 0.143001 , 0.000010 ,  75
   1.8468 , 0.142999 , 0.000010 ,  76
   1.8468 , 0.143001 , 0.000010 ,  77
   1.8468 , 0.143000 , 0.000010 ,  78
   1.8468 , 0.143001 , 0.000010 ,  79
   1.8468 , 0.143000 , 0.000010 ,  80
   1.8468 , 0.142999 , 0.000010 ,  81
   1.8468 , 0.143001 , 0.000010 ,  82
   1.8468 , 0.143003 , 0.000010 ,  83
   1.8468 , 0.143002 , 0.000010 ,  84
   1.8468 , 0.142999 , 0.000010 ,  85
   1.8468 , 0.143000 , 0.000010 ,  86
   1.8468 , 0.143001 , 0.000010 ,  87
   1.8468 , 0.143001 , 0.000010 ,  88
   1.8468 , 0.143001 , 0.000010 ,  89
   1.8468 , 0.143000 , 0.000010 ,  90
   1.8468 , 0.143001 , 0.000010 ,  91
   1.8468 , 0.143001 , 0.000010 ,  92
   1.8468 , 0.143001 , 0.000010 ,  93
   1.8468 , 0.143001 , 0.000010 ,  94
   1.8468 , 0.143002 , 0.000010 ,  95
   1.8468 , 0.143001 , 0.000010 ,  96
   1.8468 , 0.143001 , 0.000010 ,  97
   1.8468 , 0.143002 , 0.000010 ,  98
   1.8468 , 0.143000 , 0.000010 ,  99
   1.8468 , 0.142999 , 0.000010 , 100
   2.0870 , 0.170625 , 0.000012 ,   0
   2.0870 , 0.170623 , 0.000012 ,   1
   2.0870 , 0.170625 , 0.000012 ,   2
   2.0870 , 0.170623 , 0.000012 ,   3
   2.0870 , 0.170624 , 0.000012 ,   4
   2.0870 , 0.170625 , 0.000012 ,   5
   2.0870 , 0.170625 , 0.000012 ,   6
   2.0870 , 0.170624 , 0.000012 ,   7
   2.0870 , 0.170625 , 0.000012 ,   8
   2.0870 , 0.170624 , 0.000012 ,   9
   2.0870 , 0.170624 , 0.000012 ,  10
   2.0870 , 0.170624 , 0.000012 ,  11
   2.0870 , 0.170622 , 0.000012 ,  12
   2.0870 , 0.170625 , 0.000012 ,  13
   2.0870 , 0.170625 , 0.000012 ,  14
   2.0870 , 0.170624 , 0.000012 ,  15
   2.0870 , 0.170622 , 0.000012 ,  16
   2.0870 , 0.170625 , 0.000012 ,  17
   2.0870 , 0.170625 , 0.000012 ,  18
   2.0870 , 0.170625 , 0.000012 ,  19
   2.0870 , 0.170624 , 0.000012 ,  20
   2.0870 , 0.170625 , 0.000012 ,  21
   2.0870 , 0.170626 , 0.000012 ,  22
   2.0870 , 0.170623 , 0.000012 ,  23
   2.0870 , 0.170623 , 0.000012 ,  24
   2.0870 , 0.170625 , 0.000012 ,  25
   2.0870 , 0.170623 , 0.000012 ,  26
   2.0870 , 0.170625 , 0.000012 ,  27
   2.0870 , 0.170624 , 0.000012 ,  28
   2.0870 , 0.170623 , 0.000012 ,  29
   2.0870 , 0.170625 , 0.000012 ,  30
   2.0870 , 0.170624 , 0.000012 ,  31
   2.0870 , 0.170624 , 0.000012 ,  32
   2.0870 , 0.170624 , 0.000012 ,  33
   2.0870 , 0.170626 , 0.000012 ,  34
   2.0870 , 0.170626 , 0.000012 ,  35
   2.0870 , 0.170627 , 0.000012 ,  36
   2.0870 , 0.170624 , 0.000012 ,  37
   2.0870 , 0.170624 , 0.000012 ,  38
   2.0870 , 0.170625 , 0.000012 ,  39
   2.0870 , 0.170625 , 0.000012 ,  40
   2.0870 , 0.170625 , 0.000012 ,  41
   2.0870 , 0.170626 , 0.000012 ,  42
   2.0870 , 0.170623 , 0.000012 ,  43
   2.0870 , 0.170625 , 0.000012 ,  44
   2.0870 , 0.170625 , 0.000012 ,  45
   2.0870 , 0.170625 , 0.000012 ,  46
   2.0870 , 0.170626 , 0.000012 ,  47
   2.0870 , 0.170625 , 0.000012 ,  48
   2.0870 , 0.170627 , 0.000012 ,  49
   2.0870 , 0.170627 , 0.000012 ,  50
   2.0870 , 0.170625 , 0.000012 ,  51
   2.0870 , 0.170625 , 0.000012 ,  52
   2.0870 , 0.170627 , 0.000012 ,  53
   2.0870 , 0.170626 , 0.000012 ,  54
   2.0870 , 0.170624 , 0.000012 ,  55
   2.0870 , 0.170623 , 0.000012 ,  56
   2.0870 , 0.170623 , 0.000012 ,  57
   2.0870 , 0.170623 , 0.000012 ,  58
   2.0870 , 0.170625 , 0.000012 ,  59
   2.0870 , 0.170623 , 0.000012 ,  60
   2.0870 , 0.170625 , 0.000012 ,  61
   2.0870 , 0.170626 , 0.000012 ,  62
   2.0870 , 0.170625 , 0.000012 ,  63
   2.0870 , 0.170625 , 0.000012 ,  64
   2.0870 , 0.170623 , 0.000012 ,  65
   2.0870 , 0.170626 , 0.000012 ,  66
   2.0870 , 0.170625 , 0.000012 ,  67
   2.0870 , 0.170624 , 0.000012 ,  68
   2.0870 , 0.170624 , 0.000012 ,  69
   2.0870 , 0.170626 , 0.000012 ,  70
   2.0870 , 0.170624 , 0.000012 ,  71
   2.0870 , 0.170624 , 0.000012 ,  72
   2.0870 , 0.170625 , 0.000012 ,  73
   2.0870 , 0.170623 , 0.000012 ,  74
   2.0870 , 0.170624 , 0.000012 ,  75
   2.0870 , 0.170623 , 0.000012 ,  76
   2.0870 , 0.170625 , 0.000012 ,  77
   2.0870 , 0.170624 , 0.000012 ,  78
   2.0870 , 0.170624 , 0.000012 ,  79
   2.0870 , 0.170625 , 0.000012 ,  80
   2.0870 , 0.170624 , 0.000012 ,  81
   2.0870 , 0.170625 , 0.000012 ,  82
   2.0870 , 0.170628 , 0.000012 ,  83
   2.0870 , 0.170625 , 0.000012 ,  84
   2.0870 , 0.170625 , 0.000012 ,  85
   2.0870 , 0.170624 , 0.000012 ,  86
   2.0870 , 0.170624 , 0.000012 ,  87
   2.0870 , 0.170626 , 0.000012 ,  88
   2.0870 , 0.170624 , 0.000012 ,  89
   2.0870 , 0.170625 , 0.000012 ,  90
   2.0870 , 0.170626 , 0.000012 ,  91
   2.0870 , 0.170628 , 0.000012 ,  92
   2.0870 , 0.170626 , 0.000012 ,  93
   2.0870 , 0.170627 , 0.000012 ,  94
   2.0870 , 0.170626 , 0.000012 ,  95
   2.0870 , 0.170625 , 0.000012 ,  96
   2.0870 , 0.170625 , 0.000012 ,  97
   2.0870 , 0.170625 , 0.000012 ,  98
   2.0870 , 0.170623 , 0.000012 ,  99
   2.0870 , 0.170623 , 0.000012 , 100
   2.2824 , 0.192245 , 0.000015 ,   0
   2.2824 , 0.192245 , 0.000015 ,   1
   2.2824 , 0.192245 , 0.000015 ,   2
   2.2824 , 0.192244 , 0.000015 ,   3
   2.2824 , 0.192244 , 0.000015 ,   4
   2.2824 , 0.192245 , 0.000015 ,   5
   2.2824 , 0.192246 , 0.000015 ,   6
   2.2824 , 0.192244 , 0.000015 ,   7
   2.2824 , 0.192244 , 0.000015 ,   8
   2.2824 , 0.192245 , 0.000015 ,   9
   2.2824 , 0.192245 , 0.000015 ,  10
   2.2824 , 0.192244 , 0.000015 ,  11
   2.2824 , 0.192242 , 0.000015 ,  12
   2.2824 , 0.192245 , 0.000015 ,  13
   2.2824 , 0.192248 , 0.000015 ,  14
   2.2824 , 0.192245 , 0.000015 ,  15
   2.2824 , 0.192243 , 0.000015 ,  16
   2.2824 , 0.192247 , 0.000015 ,  17
   2.2824 , 0.192247 , 0.000015 ,  18
   2.2824 , 0.192246 , 0.000015 ,  19
   2.2824 , 0.192243 , 0.000015 ,  20
   2.2824 , 0.192246 , 0.000015 ,  21
   2.2824 , 0.192247 , 0.000015 ,  22
   2.2824 , 0.192244 , 0.000015 ,  23
   2.2824 , 0.192244 , 0.000015 ,  24
   2.2824 , 0.192245 , 0.000015 ,  25
   2.2824 , 0.192243 , 0.000015 ,  26
   2.2824 , 0.192245 , 0.000015 ,  27
   2.2824 , 0.192244 , 0.000015 ,  28
   2.2824 , 0.192244 , 0.000015 ,  29
   2.2824 , 0.192246 , 0.000015 ,  30
   2.2824 , 0.192245 , 0.000015 ,  31
   2.2824 , 0.192245 , 0.000015 ,  32
   2.2824 , 0.192243 , 0.000015 ,  33
   2.2824 , 0.192246 , 0.000015 ,  34
   2.2824 , 0.192245 , 0.000015 ,  35
   2.2824 , 0.192249 , 0.000015 ,  36
   2.2824 , 0.192246 , 0.000015 ,  37
   2.2824 , 0.192244 , 0.000015 ,  38
   2.2824 , 0.192245 , 0.000015 ,  39
   2.2824 , 0.192246 , 0.000015 ,  40
   2.2824 , 0.192247 , 0.000015 ,  41
   2.2824 , 0.192246 , 0.000015 ,  42
   2.2824 , 0.192244 , 0.000015 ,  43
   2.2824 , 0.192246 , 0.000015 ,  44
   2.2824 , 0.192246 , 0.000015 ,  45
   2.2824 , 0.192247 , 0.000015 ,  46
   2.2824 , 0.192248 , 0.000015 ,  47
   2.2824 , 0.192246 , 0.000015 ,  48
   2.2824 , 0.192248 , 0.000015 ,  49
   2.2824 , 0.192248 , 0.000015 ,  50
   2.2824 , 0.192244 , 0.000015 ,  51
   2.2824 , 0.192245 , 0.000015 ,  52
   2.2824 , 0.192248 , 0.000015 ,  53
   2.2824 , 0.192248 , 0.000015 ,  54
   2.2824 , 0.192245 , 0.000015 ,  55
   2.2824 , 0.192243 , 0.000015 ,  56
   2.2824 , 0.192243 , 0.000015 ,  57
   2.2824 , 0.192244 , 0.000015 ,  58
   2.2824 , 0.192245 , 0.000015 ,  59
   2.2824 , 0.192243 , 0.000015 ,  60
   2.2824 , 0.192246 , 0.000015 ,  61
   2.2824 , 0.192246 , 0.000015 ,  62
   2.2824 , 0.192245 , 0.000015 ,  63
   2.2824 , 0.192246 , 0.000015 ,  64
   2.2824 , 0.192244 , 0.000015 ,  65
   2.2824 , 0.192247 , 0.000015 ,  66
   2.2824 , 0.192247 , 0.000015 ,  67
   2.2824 , 0.192244 , 0.000015 ,  68
   2.2824 , 0.192244 , 0.000015 ,  69
   2.2824 , 0.192247 , 0.000015 ,  70
   2.2824 , 0.192245 , 0.000015 ,  71
   2.2824 , 0.192245 , 0.000015 ,  72
   2.2824 , 0.192247 , 0.000015 ,  73
   2.2824 , 0.192243 , 0.000015 ,  74
   2.2824 , 0.192245 , 0.000015 ,  75
   2.2824 , 0.192242 , 0.000015 ,  76
   2.2824 , 0.192246 , 0.000015 ,  77
   2.2824 , 0.192246 , 0.000015 ,  78
   2.2824 , 0.192245 , 0.000015 ,  79
   2.2824 , 0.192246 , 0.000015 ,  80
   2.2824 , 0.192244 , 0.000015 ,  81
   2.2824 , 0.192247 , 0.000015 ,  82
   2.2824 , 0.192250 , 0.000015 ,  83
   2.2824 , 0.192247 , 0.000015 ,  84
   2.2824 , 0.192244 , 0.000015 ,  85
   2.2824 , 0.192244 , 0.000015 ,  86
   2.2824 , 0.192245 , 0.000015 ,  87
   2.2824 , 0.192246 , 0.000015 ,  88
   2.2824 , 0.192245 , 0.000015 ,  89
   2.2824 , 0.192246 , 0.000015 ,  90
   2.2824 , 0.192247 , 0.000015 ,  91
   2.2824 , 0.192248 , 0.000015 ,  92
   2.2824 , 0.192246 , 0.000015 ,  93
   2.2824 , 0.192248 , 0.000015 ,  94
   2.2824 , 0.192248 , 0.000015 ,  95
   2.2824 , 0.192246 , 0.000015 ,  96
   2.2824 , 0.192245 , 0.000015 ,  97
   2.2824 , 0.192246 , 0.000015 ,  98
   2.2824 , 0.192244 , 0.000015 ,  99
   2.2824 , 0.192244 , 0.000015 , 100
   2.4693 , 0.210266 , 0.000021 ,   0
   2.4693 , 0.210266 , 0.000021 ,   1
   2.4693 , 0.210264 , 0.000021 ,   2
   2.4693 , 0.210264 , 0.000021 ,   3
   2.4693 , 0.210264 , 0.000021 ,   4
   2.4693 , 0.210264 , 0.000021 ,   5
   2.4693 , 0.210265 , 0.000021 ,   6
   2.4693 , 0.210263 , 0.000021 ,   7
   2.4693 , 0.210263 , 0.000021 ,   8
   2.4693 , 0.210266 , 0.000021 ,   9
   2.4693 , 0.210266 , 0.000021 ,  10
   2.4693 , 0.210264 , 0.000021 ,  11
   2.4693 , 0.210262 , 0.000021 ,  12
   2.4693 , 0.210265 , 0.000021 ,  13
   2.4693 , 0.210269 , 0.000021 ,  14
   2.4693 , 0.210266 , 0.000021 ,  15
   2.4693 , 0.210264 , 0.000021 ,  16
   2.4693 , 0.210267 , 0.000021 ,  17
   2.4693 , 0.210270 , 0.000021 ,  18
   2.4693 , 0.210266 , 0.000021 ,  19
   2.4693 , 0.210263 , 0.000021 ,  20
   2.4693 , 0.210267 , 0.000021 ,  21
   2.4693 , 0.210268 , 0.000021 ,  22
   2.4693 , 0.210265 , 0.000021 ,  23
   2.4693 , 0.210263 , 0.000021 ,  24
   2.4693 , 0.210266 , 0.000021 ,  25
   2.4693 , 0.210261 , 0.000021 ,  26
   2.4693 , 0.210265 , 0.000021 ,  27
   2.4693 , 0.210265 , 0.000021 ,  28
   2.4693 , 0.210264 , 0.000021 ,  29
   2.4693 , 0.210266 , 0.000021 ,  30
   2.4693 , 0.210266 , 0.000021 ,  31
   2.4693 , 0.210266 , 0.000021 ,  32
   2.4693 , 0.210262 , 0.000021 ,  33
   2.4693 , 0.210265 , 0.000021 ,  34
   2.4693 , 0.210265 , 0.000021 ,  35
   2.4693 , 0.210271 , 0.000021 ,  36
   2.4693 , 0.210267 , 0.000021 ,  37
   2.4693 , 0.210264 , 0.000021 ,  38
   2.4693 , 0.210263 , 0.000021 ,  39
   2.4693 , 0.210267 , 0.000021 ,  40
   2.4693 , 0.210268 , 0.000021 ,  41
   2.4693 , 0.210265 , 0.000021 ,  42
   2.4693 , 0.210265 , 0.000021 ,  43
   2.4693 , 0.210265 , 0.000021 ,  44
   2.4693 , 0.210267 , 0.000021 ,  45
   2.4693 , 0.210268 , 0.000021 ,  46
   2.4693 , 0.210269 , 0.000021 ,  47
   2.4693 , 0.210266 , 0.000021 ,  48
   2.4693 , 0.210269 , 0.000021 ,  49
   2.4693 , 0.210268 , 0.000021 ,  50
   2.4693 , 0.210263 , 0.000021 ,  51
   2.4693 , 0.210266 , 0.000021 ,  52
   2.4693 , 0.210268 , 0.000021 ,  53
   2.4693 , 0.210269 , 0.000021 ,  54
   2.4693 , 0.210266 , 0.000021 ,  55
   2.4693 , 0.210263 , 0.000021 ,  56
   2.4693 , 0.210263 , 0.000021 ,  57
   2.4693 , 0.210264 , 0.000021 ,  58
   2.4693 , 0.210265 , 0.000021 ,  59
   2.4693 , 0.210263 , 0.000021 ,  60
   2.4693 , 0.210267 , 0.000021 ,  61
   2.4693 , 0.210265 , 0.000021 ,  62
   2.4693 , 0.210263 , 0.000021 ,  63
   2.4693 , 0.210266 , 0.000021 ,  64
   2.4693 , 0.210264 , 0.000021 ,  65
   2.4693 , 0.210267 , 0.000021 ,  66
   2.4693 , 0.210269 , 0.000021 ,  67
   2.4693 , 0.210263 , 0.000021 ,  68
   2.4693 , 0.210264 , 0.000021 ,  69
   2.4693 , 0.210265 , 0.000021 ,  70
   2.4693 , 0.210267 , 0.000021 ,  71
   2.4693 , 0.210265 , 0.000021 ,  72
   2.4693 , 0.210268 , 0.000021 ,  73
   2.4693 , 0.210261 , 0.000021 ,  74
   2.4693 , 0.210266 , 0.000021 ,  75
   2.4693 , 0.210261 , 0.000021 ,  76
   2.4693 , 0.210266 , 0.000021 ,  77
   2.4693 , 0.210266 , 0.000021 ,  78
   2.4693 , 0.210266 , 0.000021 ,  79
   2.4693 , 0.210268 , 0.000021 ,  80
   2.4693 , 0.210264 , 0.000021 ,  81
   2.4693 , 0.210267 , 0.000021 ,  82
   2.4693 , 0.210270 , 0.000021 ,  83
   2.4693 , 0.210269 , 0.000021 ,  84
   2.4693 , 0.210263 , 0.000021 ,  85
   2.4693 , 0.210263 , 0.000021 ,  86
   2.4693 , 0.210265 , 0.000021 ,  87
   2.4693 , 0.210267 , 0.000021 ,  88
   2.4693 , 0.210267 , 0.000021 ,  89
   2.4693 , 0.210265 , 0.000021 ,  90
   2.4693 , 0.210267 , 0.000021 ,  91
   2.4693 , 0.210268 , 0.000021 ,  92
   2.4693 , 0.210265 , 0.000021 ,  93
   2.4693 , 0.210268 , 0.000021 ,  94
   2.4693 , 0.210268 , 0.000021 ,  95
   2.4693 , 0.210265 , 0.000021 ,  96
   2.4693 , 0.210266 , 0.000021 ,  97
   2.4693 , 0.210266 , 0.000021 ,  98
   2.4693 , 0.210264 , 0.000021 ,  99
   2.4693 , 0.210262 , 0.000021 , 100
   2.8325 , 0.238797 , 0.000028 ,   0
   2.8325 , 0.238798 , 0.000028 ,   1
   2.8325 , 0.238798 , 0.000028 ,   2
   2.8325 , 0.238796 , 0.000028 ,   3
   2.8325 , 0.238796 , 0.000028 ,   4
   2.8325 , 0.238796 , 0.000028 ,   5
   2.8325 , 0.238799 , 0.000028 ,   6
   2.8325 , 0.238794 , 0.000028 ,   7
   2.8325 , 0.238794 , 0.000028 ,   8
   2.8325 , 0.238797 , 0.000028 ,   9
   2.8325 , 0.238796 , 0.000028 ,  10
   2.8325 , 0.238795 , 0.000028 ,  11
   2.8325 , 0.238793 , 0.000028 ,  12
   2.8325 , 0.238795 , 0.000028 ,  13
   2.8325 , 0.238801 , 0.000028 ,  14
   2.8325 , 0.238796 , 0.000028 ,  15
   2.8325 , 0.238794 , 0.000028 ,  16
   2.8325 , 0.238801 , 0.000028 ,  17
   2.8325 , 0.238801 , 0.000028 ,  18
   2.8325 , 0.238797 , 0.000028 ,  19
   2.8325 , 0.238793 , 0.000028 ,  20
   2.8325 , 0.238799 , 0.000028 ,  21
   2.8325 , 0.238802 , 0.000028 ,  22
   2.8325 , 0.238796 , 0.000028 ,  23
   2.8325 , 0.238796 , 0.000028 ,  24
   2.8325 , 0.238798 , 0.000028 ,  25
   2.8325 , 0.238791 , 0.000028 ,  26
   2.8325 , 0.238797 , 0.000028 ,  27
   2.8325 , 0.238797 , 0.000028 ,  28
   2.8325 , 0.238796 , 0.000028 ,  29
   2.8325 , 0.238797 , 0.000028 ,  30
   2.8325 , 0.238796 , 0.000028 ,  31
   2.8325 , 0.238796 , 0.000028 ,  32
   2.8325 , 0.238792 , 0.000028 ,  33
   2.8325 , 0.238798 , 0.000028 ,  34
   2.8325 , 0.238796 , 0.000028 ,  35
   2.8325 , 0.238804 , 0.000028 ,  36
   2.8325 , 0.238798 , 0.000028 ,  37
   2.8325 , 0.238797 , 0.000028 ,  38
   2.8325 , 0.238795 , 0.000028 ,  39
   2.8325 , 0.238798 , 0.000028 ,  40
   2.8325 , 0.238800 , 0.000028 ,  41
   2.8325 , 0.238797 , 0.000028 ,  42
   2.8325 , 0.238796 , 0.000028 ,  43
   2.8325 , 0.238798 , 0.000028 ,  44
   2.8325 , 0.238798 , 0.000028 ,  45
   2.8325 , 0.238799 , 0.000028 ,  46
   2.8325 , 0.238800 , 0.000028 ,  47
   2.8325 , 0.238799 , 0.000028 ,  48
   2.8325 , 0.238801 , 0.000028 ,  49
   2.8325 , 0.238800 , 0.000028 ,  50
   2.8325 , 0.238794 , 0.000028 ,  51
   2.8325 , 0.238796 , 0.000028 ,  52
   2.8325 , 0.238802 , 0.000028 ,  53
   2.8325 , 0.238801 , 0.000028 ,  54
   2.8325 , 0.238797 , 0.000028 ,  55
   2.8325 , 0.238793 , 0.000028 ,  56
   2.8325 , 0.238795 , 0.000028 ,  57
   2.8325 , 0.238795 , 0.000028 ,  58
   2.8325 , 0.238795 , 0.000028 ,  59
   2.8325 , 0.238793 , 0.000028 ,  60
   2.8325 , 0.238798 , 0.000028 ,  61
   2.8325 , 0.238797 , 0.000028 ,  62
   2.8325 , 0.238796 , 0.000028 ,  63
   2.8325 , 0.238799 , 0.000028 ,  64
   2.8325 , 0.238795 , 0.000028 ,  65
   2.8325 , 0.238802 , 0.000028 ,  66
   2.8325 , 0.238800 , 0.000028 ,  67
   2.8325 , 0.238794 , 0.000028 ,  68
   2.8325 , 0.238796 , 0.000028 ,  69
   2.8325 , 0.238798 , 0.000028 ,  70
   2.8325 , 0.238798 , 0.000028 ,  71
   2.8325 , 0.238797 , 0.000028 ,  72
   2.8325 , 0.238801 , 0.000028 ,  73
   2.8325 , 0.238793 , 0.000028 ,  74
   2.8325 , 0.238796 , 0.000028 ,  75
   2.8325 , 0.238792 , 0.000028 ,  76
   2.8325 , 0.238797 , 0.000028 ,  77
   2.8325 , 0.238800 , 0.000028 ,  78
   2.8325 , 0.238796 , 0.000028 ,  79
   2.8325 , 0.238800 , 0.000028 ,  80
   2.8325 , 0.238797 , 0.000028 ,  81
   2.8325 , 0.238799 , 0.000028 ,  82
   2.8325 , 0.238802 , 0.000028 ,  83
   2.8325 , 0.238802 , 0.000028 ,  84
   2.8325 , 0.238795 , 0.000028 ,  85
   2.8325 , 0.238795 , 0.000028 ,  86
   2.8325 , 0.238796 , 0.000028 ,  87
   2.8325 , 0.238800 , 0.000028 ,  88
   2.8325 , 0.238798 , 0.000028 ,  89
   2.8325 , 0.238796 , 0.000028 ,  90
   2.8325 , 0.238802 , 0.000028 ,  91
   2.8325 , 0.238802 , 0.000028 ,  92
   2.8325 , 0.238798 , 0.000028 ,  93
   2.8325 , 0.238803 , 0.000028 ,  94
   2.8325 , 0.238802 , 0.000028 ,  95
   2.8325 , 0.238797 , 0.000028 ,  96
   2.8325 , 0.238798 , 0.000028 ,  97
   2.8325 , 0.238799 , 0.000028 ,  98
   2.8325 , 0.238794 , 0.000028 ,  99
   2.8325 , 0.238794 , 0.000028 , 100
   2.9969 , 0.250363 , 0.000035 ,   0
   2.9969 , 0.250364 , 0.000035 ,   1
   2.9969 , 0.250361 , 0.000035 ,   2
   2.9969 , 0.250363 , 0.000035 ,   3
   2.9969 , 0.250360 , 0.000035 ,   4
   2.9969 , 0.250360 , 0.000035 ,   5
   2.9969 , 0.250361 , 0.000035 ,   6
   2.9969 , 0.250358 , 0.000035 ,   7
   2.9969 , 0.250357 , 0.000035 ,   8
   2.9969 , 0.250362 , 0.000035 ,   9
   2.9969 , 0.250363 , 0.000035 ,  10
   2.9969 , 0.250360 , 0.000035 ,  11
   2.9969 , 0.250359 , 0.000035 ,  12
   2.9969 , 0.250361 , 0.000035 ,  13
   2.9969 , 0.250367 , 0.000035 ,  14
   2.9969 , 0.250362 , 0.000035 ,  15
   2.9969 , 0.250362 , 0.000035 ,  16
   2.9969 , 0.250363 , 0.000035 ,  17
   2.9969 , 0.250369 , 0.000035 ,  18
   2.9969 , 0.250362 , 0.000035 ,  19
   2.9969 , 0.250358 , 0.000035 ,  20
   2.9969 , 0.250366 , 0.000035 ,  21
   2.9969 , 0.250368 , 0.000035 ,  22
   2.9969 , 0.250362 , 0.000035 ,  23
   2.9969 , 0.250361 , 0.000035 ,  24
   2.9969 , 0.250364 , 0.000035 ,  25
   2.9969 , 0.250357 , 0.000035 ,  26
   2.9969 , 0.250362 , 0.000035 ,  27
   2.9969 , 0.250364 , 0.000035 ,  28
   2.9969 , 0.250363 , 0.000035 ,  29
   2.9969 , 0.250364 , 0.000035 ,  30
   2.9969 , 0.250363 , 0.000035 ,  31
   2.9969 , 0.250362 , 0.000035 ,  32
   2.9969 , 0.250357 , 0.000035 ,  33
   2.9969 , 0.250362 , 0.000035 ,  34
   2.9969 , 0.250362 , 0.000035 ,  35
   2.9969 , 0.250372 , 0.000035 ,  36
   2.9969 , 0.250365 , 0.000035 ,  37
   2.9969 , 0.250361 , 0.000035 ,  38
   2.9969 , 0.250356 , 0.000035 ,  39
   2.9969 , 0.250362 , 0.000035 ,  40
   2.9969 , 0.250367 , 0.000035 ,  41
   2.9969 , 0.250361 , 0.000035 ,  42
   2.9969 , 0.250362 , 0.000035 ,  43
   2.9969 , 0.250362 , 0.000035 ,  44
   2.9969 , 0.250366 , 0.000035 ,  45
   2.9969 , 0.250366 , 0.000035 ,  46
   2.9969 , 0.250366 , 0.000035 ,  47
   2.9969 , 0.250365 , 0.000035 ,  48
   2.9969 , 0.250368 , 0.000035 ,  49
   2.9969 , 0.250366 , 0.000035 ,  50
   2.9969 , 0.250359 , 0.000035 ,  51
   2.9969 , 0.250363 , 0.000035 ,  52
   2.9969 , 0.250367 , 0.000035 ,  53
   2.9969 , 0.250367 , 0.000035 ,  54
   2.9969 , 0.250363 , 0.000035 ,  55
   2.9969 , 0.250360 , 0.000035 ,  56
   2.9969 , 0.250358 , 0.000035 ,  57
   2.9969 , 0.250360 , 0.000035 ,  58
   2.9969 , 0.250361 , 0.000035 ,  59
   2.9969 , 0.250358 , 0.000035 ,  60
   2.9969 , 0.250366 , 0.000035 ,  61
   2.9969 , 0.250361 , 0.000035 ,  62
   2.9969 , 0.250359 , 0.000035 ,  63
   2.9969 , 0.250364 , 0.000035 ,  64
   2.9969 , 0.250360 , 0.000035 ,  65
   2.9969 , 0.250366 , 0.000035 ,  66
   2.9969 , 0.250368 , 0.000035 ,  67
   2.9969 , 0.250357 , 0.000035 ,  68
   2.9969 , 0.250361 , 0.000035 ,  69
   2.9969 , 0.250360 , 0.000035 ,  70
   2.9969 , 0.250366 , 0.000035 ,  71
   2.9969 , 0.250362 , 0.000035 ,  72
   2.9969 , 0.250369 , 0.000035 ,  73
   2.9969 , 0.250358 , 0.000035 ,  74
   2.9969 , 0.250363 , 0.000035 ,  75
   2.9969 , 0.250357 , 0.000035 ,  76
   2.9969 , 0.250363 , 0.000035 ,  77
   2.9969 , 0.250366 , 0.000035 ,  78
   2.9969 , 0.250362 , 0.000035 ,  79
   2.9969 , 0.250368 , 0.000035 ,  80
   2.9969 , 0.250362 , 0.000035 ,  81
   2.9969 , 0.250364 , 0.000035 ,  82
   2.9969 , 0.250369 , 0.000035 ,  83
   2.9969 , 0.250369 , 0.000035 ,  84
   2.9969 , 0.250360 , 0.000035 ,  85
   2.9969 , 0.250360 , 0.000035 ,  86
   2.9969 , 0.250363 , 0.000035 ,  87
   2.9969 , 0.250366 , 0.000035 ,  88
   2.9969 , 0.250366 , 0.000035 ,  89
   2.9969 , 0.250362 , 0.000035 ,  90
   2.9969 , 0.250367 , 0.000035 ,  91
   2.9969 , 0.250367 , 0.000035 ,  92
   2.9969 , 0.250361 , 0.000035 ,  93
   2.9969 , 0.250370 , 0.000035 ,  94
   2.9969 , 0.250367 , 0.000035 ,  95
   2.9969 , 0.250360 , 0.000035 ,  96
   2.9969 , 0.250365 , 0.000035 ,  97
   2.9969 , 0.250365 , 0.000035 ,  98
   2.9969 , 0.250361 , 0.000035 ,  99
   2.9969 , 0.250358 , 0.000035 , 100
   3.0198 , 0.250565 , 0.000031 ,   0
   3.0198 , 0.250563 , 0.000031 ,   1
   3.0198 , 0.250568 , 0.000031 ,   2
   3.0198 , 0.250562 , 0.000031 ,   3
   3.0198 , 0.250565 , 0.000031 ,   4
   3.0198 , 0.250566 , 0.000031 ,   5
   3.0198 , 0.250567 , 0.000031 ,   6
   3.0198 , 0.250560 , 0.000031 ,   7
   3.0198 , 0.250567 , 0.000031 ,   8
   3.0198 , 0.250562 , 0.000031 ,   9
   3.0198 , 0.250562 , 0.000031 ,  10
   3.0198 , 0.250561 , 0.000031 ,  11
   3.0198 , 0.250560 , 0.000031 ,  12
   3.0198 , 0.250567 , 0.000031 ,  13
   3.0198 , 0.250566 , 0.000031 ,  14
   3.0198 , 0.250564 , 0.000031 ,  15
   3.0198 , 0.250561 , 0.000031 ,  16
   3.0198 , 0.250565 , 0.000031 ,  17
   3.0198 , 0.250566 , 0.000031 ,  18
   3.0198 , 0.250567 , 0.000031 ,  19
   3.0198 , 0.250561 , 0.000031 ,  20
   3.0198 , 0.250564 , 0.000031 ,  21
   3.0198 , 0.250571 , 0.000031 ,  22
   3.0198 , 0.250562 , 0.000031 ,  23
   3.0198 , 0.250562 , 0.000031 ,  24
   3.0198 , 0.250567 , 0.000031 ,  25
   3.0198 , 0.250559 , 0.000031 ,  26
   3.0198 , 0.250565 , 0.000031 ,  27
   3.0198 , 0.250564 , 0.000031 ,  28
   3.0198 , 0.250564 , 0.000031 ,  29
   3.0198 , 0.250565 , 0.000031 ,  30
   3.0198 , 0.250565 , 0.000031 ,  31
   3.0198 , 0.250564 , 0.000031 ,  32
   3.0198 , 0.250563 , 0.000031 ,  33
   3.0198 , 0.250567 , 0.000031 ,  34
   3.0198 , 0.250567 , 0.000031 ,  35
   3.0198 , 0.250572 , 0.000031 ,  36
   3.0198 , 0.250566 , 0.000031 ,  37
   3.0198 , 0.250565 , 0.000031 ,  38
   3.0198 , 0.250564 , 0.000031 ,  39
   3.0198 , 0.250564 , 0.000031 ,  40
   3.0198 , 0.250567 , 0.000031 ,  41
   3.0198 , 0.250566 , 0.000031 ,  42
   3.0198 , 0.250562 , 0.000031 ,  43
   3.0198 , 0.250568 , 0.000031 ,  44
   3.0198 , 0.250566 , 0.000031 ,  45
   3.0198 , 0.250567 , 0.000031 ,  46
   3.0198 , 0.250568 , 0.000031 ,  47
   3.0198 , 0.250566 , 0.000031 ,  48
   3.0198 , 0.250572 , 0.000031 ,  49
   3.0198 , 0.250571 , 0.000031 ,  50
   3.0198 , 0.250567 , 0.000031 ,  51
   3.0198 , 0.250567 , 0.000031 ,  52
   3.0198 , 0.250570 , 0.000031 ,  53
   3.0198 , 0.250568 , 0.000031 ,  54
   3.0198 , 0.250564 , 0.000031 ,  55
   3.0198 , 0.250560 , 0.000031 ,  56
   3.0198 , 0.250562 , 0.000031 ,  57
   3.0198 , 0.250562 , 0.000031 ,  58
   3.0198 , 0.250565 , 0.000031 ,  59
   3.0198 , 0.250560 , 0.000031 ,  60
   3.0198 , 0.250567 , 0.000031 ,  61
   3.0198 , 0.250567 , 0.000031 ,  62
   3.0198 , 0.250567 , 0.000031 ,  63
   3.0198 , 0.250565 , 0.000031 ,  64
   3.0198 , 0.250562 , 0.000031 ,  65
   3.0198 , 0.250570 , 0.000031 ,  66
   3.0198 , 0.250566 , 0.000031 ,  67
   3.0198 , 0.250564 , 0.000031 ,  68
   3.0198 , 0.250568 , 0.000031 ,  69
   3.0198 , 0.250568 , 0.000031 ,  70
   3.0198 , 0.250563 , 0.000031 ,  71
   3.0198 , 0.250564 , 0.000031 ,  72
   3.0198 , 0.250566 , 0.000031 ,  73
   3.0198 , 0.250562 , 0.000031 ,  74
   3.0198 , 0.250563 , 0.000031 ,  75
   3.0198 , 0.250561 , 0.000031 ,  76
   3.0198 , 0.250567 , 0.000031 ,  77
   3.0198 , 0.250564 , 0.000031 ,  78
   3.0198 , 0.250563 , 0.000031 ,  79
   3.0198 , 0.250568 , 0.000031 ,  80
   3.0198 , 0.250564 , 0.000031 ,  81
   3.0198 , 0.250568 , 0.000031 ,  82
   3.0198 , 0.250574 , 0.000031 ,  83
   3.0198 , 0.250567 , 0.000031 ,  84
   3.0198 , 0.250566 , 0.000031 ,  85
   3.0198 , 0.250563 , 0.000031 ,  86
   3.0198 , 0.250564 , 0.000031 ,  87
   3.0198 , 0.250567 , 0.000031 ,  88
   3.0198 , 0.250563 , 0.000031 ,  89
   3.0198 , 0.250566 , 0.000031 ,  90
   3.0198 , 0.250568 , 0.000031 ,  91
   3.0198 , 0.250573 , 0.000031 ,  92
   3.0198 , 0.250570 , 0.000031 ,  93
   3.0198 , 0.250572 , 0.000031 ,  94
   3.0198 , 0.250570 , 0.000031 ,  95
   3.0198 , 0.250567 , 0.000031 ,  96
   3.0198 , 0.250566 , 0.000031 ,  97
   3.0198 , 0.250569 , 0.000031 ,  98
   3.0198 , 0.250561 , 0.000031 ,  99
   3.0198 , 0.250563 , 0.000031 , 100
   3.1741 , 0.260759 , 0.000035 ,   0
   3.1741 , 0.260758 , 0.000035 ,   1
   3.1741 , 0.260761 , 0.000035 ,   2
   3.1741 , 0.260757 , 0.000035 ,   3
   3.1741 , 0.260758 , 0.000035 ,   4
   3.1741 , 0.260759 , 0.000035 ,   5
   3.1741 , 0.260761 , 0.000035 ,   6
   3.1741 , 0.260753 , 0.000035 ,   7
   3.1741 , 0.260757 , 0.000035 ,   8
   3.1741 , 0.260758 , 0.000035 ,   9
   3.1741 , 0.260756 , 0.000035 ,  10
   3.1741 , 0.260755 , 0.000035 ,  11
   3.1741 , 0.260754 , 0.000035 ,  12
   3.1741 , 0.260758 , 0.000035 ,  13
   3.1741 , 0.260763 , 0.000035 ,  14
   3.1741 , 0.260757 , 0.000035 ,  15
   3.1741 , 0.260755 , 0.000035 ,  16
   3.1741 , 0.260761 , 0.000035 ,  17
   3.1741 , 0.260762 , 0.000035 ,  18
   3.1741 , 0.260761 , 0.000035 ,  19
   3.1741 , 0.260754 , 0.000035 ,  20
   3.1741 , 0.260760 , 0.000035 ,  21
   3.1741 , 0.260765 , 0.000035 ,  22
   3.1741 , 0.260758 , 0.000035 ,  23
   3.1741 , 0.260756 , 0.000035 ,  24
   3.1741 , 0.260760 , 0.000035 ,  25
   3.1741 , 0.260752 , 0.000035 ,  26
   3.1741 , 0.260759 , 0.000035 ,  27
   3.1741 , 0.260757 , 0.000035 ,  28
   3.1741 , 0.260758 , 0.000035 ,  29
   3.1741 , 0.260760 , 0.000035 ,  30
   3.1741 , 0.260759 , 0.000035 ,  31
   3.1741 , 0.260758 , 0.000035 ,  32
   3.1741 , 0.260754 , 0.000035 ,  33
   3.1741 , 0.260760 , 0.000035 ,  34
   3.1741 , 0.260758 , 0.000035 ,  35
   3.1741 , 0.260767 , 0.000035 ,  36
   3.1741 , 0.260761 , 0.000035 ,  37
   3.1741 , 0.260759 , 0.000035 ,  38
   3.1741 , 0.260757 , 0.000035 ,  39
   3.1741 , 0.260757 , 0.000035 ,  40
   3.1741 , 0.260761 , 0.000035 ,  41
   3.1741 , 0.260759 , 0.000035 ,  42
   3.1741 , 0.260758 , 0.000035 ,  43
   3.1741 , 0.260761 , 0.000035 ,  44
   3.1741 , 0.260760 , 0.000035 ,  45
   3.1741 , 0.260762 , 0.000035 ,  46
   3.1741 , 0.260762 , 0.000035 ,  47
   3.1741 , 0.260761 , 0.000035 ,  48
   3.1741 , 0.260766 , 0.000035 ,  49
   3.1741 , 0.260763 , 0.000035 ,  50
   3.1741 , 0.260758 , 0.000035 ,  51
   3.1741 , 0.260760 , 0.000035 ,  52
   3.1741 , 0.260765 , 0.000035 ,  53
   3.1741 , 0.260763 , 0.000035 ,  54
   3.1741 , 0.260759 , 0.000035 ,  55
   3.1741 , 0.260753 , 0.000035 ,  56
   3.1741 , 0.260755 , 0.000035 ,  57
   3.1741 , 0.260755 , 0.000035 ,  58
   3.1741 , 0.260757 , 0.000035 ,  59
   3.1741 , 0.260753 , 0.000035 ,  60
   3.1741 , 0.260761 , 0.000035 ,  61
   3.1741 , 0.260760 , 0.000035 ,  62
   3.1741 , 0.260759 , 0.000035 ,  63
   3.1741 , 0.260760 , 0.000035 ,  64
   3.1741 , 0.260756 , 0.000035 ,  65
   3.1741 , 0.260764 , 0.000035 ,  66
   3.1741 , 0.260763 , 0.000035 ,  67
   3.1741 , 0.260755 , 0.000035 ,  68
   3.1741 , 0.260761 , 0.000035 ,  69
   3.1741 , 0.260761 , 0.000035 ,  70
   3.1741 , 0.260758 , 0.000035 ,  71
   3.1741 , 0.260758 , 0.000035 ,  72
   3.1741 , 0.260763 , 0.000035 ,  73
   3.1741 , 0.260755 , 0.000035 ,  74
   3.1741 , 0.260757 , 0.000035 ,  75
   3.1741 , 0.260753 , 0.000035 ,  76
   3.1741 , 0.260761 , 0.000035 ,  77
   3.1741 , 0.260761 , 0.000035 ,  78
   3.1741 , 0.260758 , 0.000035 ,  79
   3.1741 , 0.260764 , 0.000035 ,  80
   3.1741 , 0.260758 , 0.000035 ,  81
   3.1741 , 0.260763 , 0.000035 ,  82
   3.1741 , 0.260769 , 0.000035 ,  83
   3.1741 , 0.260764 , 0.000035 ,  84
   3.1741 , 0.260758 , 0.000035 ,  85
   3.1741 , 0.260756 , 0.000035 ,  86
   3.1741 , 0.260757 , 0.000035 ,  87
   3.1741 , 0.260763 , 0.000035 ,  88
   3.1741 , 0.260758 , 0.000035 ,  89
   3.1741 , 0.260760 , 0.000035 ,  90
   3.1741 , 0.260764 , 0.000035 ,  91
   3.1741 , 0.260767 , 0.000035 ,  92
   3.1741 , 0.260762 , 0.000035 ,  93
   3.1741 , 0.260767 , 0.000035 ,  94
   3.1741 , 0.260765 , 0.000035 ,  95
   3.1741 , 0.260760 , 0.000035 ,  96
   3.1741 , 0.260761 , 0.000035 ,  97
   3.1741 , 0.260763 , 0.000035 ,  98
   3.1741 , 0.260755 , 0.000035 ,  99
   3.1741 , 0.260757 , 0.000035 , 100
   3.3231 , 0.269925 , 0.000042 ,   0
   3.3231 , 0.269926 , 0.000042 ,   1
   3.3231 , 0.269926 , 0.000042 ,   2
   3.3231 , 0.269924 , 0.000042 ,   3
   3.3231 , 0.269923 , 0.000042 ,   4
   3.3231 , 0.269922 , 0.000042 ,   5
   3.3231 , 0.269924 , 0.000042 ,   6
   3.3231 , 0.269919 , 0.000042 ,   7
   3.3231 , 0.269918 , 0.000042 ,   8
   3.3231 , 0.269925 , 0.000042 ,   9
   3.3231 , 0.269923 , 0.000042 ,  10
   3.3231 , 0.269920 , 0.000042 ,  11
   3.3231 , 0.269921 , 0.000042 ,  12
   3.3231 , 0.269923 , 0.000042 ,  13
   3.3231 , 0.269932 , 0.000042 ,  14
   3.3231 , 0.269924 , 0.000042 ,  15
   3.3231 , 0.269924 , 0.000042 ,  16
   3.3231 , 0.269926 , 0.000042 ,  17
   3.3231 , 0.269931 , 0.000042 ,  18
   3.3231 , 0.269926 , 0.000042 ,  19
   3.3231 , 0.269920 , 0.000042 ,  20
   3.3231 , 0.269929 , 0.000042 ,  21
   3.3231 , 0.269931 , 0.000042 ,  22
   3.3231 , 0.269925 , 0.000042 ,  23
   3.3231 , 0.269922 , 0.000042 ,  24
   3.3231 , 0.269926 , 0.000042 ,  25
   3.3231 , 0.269917 , 0.000042 ,  26
   3.3231 , 0.269923 , 0.000042 ,  27
   3.3231 , 0.269924 , 0.000042 ,  28
   3.3231 , 0.269926 , 0.000042 ,  29
   3.3231 , 0.269926 , 0.000042 ,  30
   3.3231 , 0.269927 , 0.000042 ,  31
   3.3231 , 0.269923 , 0.000042 ,  32
   3.3231 , 0.269917 , 0.000042 ,  33
   3.3231 , 0.269924 , 0.000042 ,  34
   3.3231 , 0.269923 , 0.000042 ,  35
   3.3231 , 0.269935 , 0.000042 ,  36
   3.3231 , 0.269928 , 0.000042 ,  37
   3.3231 , 0.269925 , 0.000042 ,  38
   3.3231 , 0.269919 , 0.000042 ,  39
   3.3231 , 0.269923 , 0.000042 ,  40
   3.3231 , 0.269929 , 0.000042 ,  41
   3.3231 , 0.269923 , 0.000042 ,  42
   3.3231 , 0.269925 , 0.000042 ,  43
   3.3231 , 0.269927 , 0.000042 ,  44
   3.3231 , 0.269928 , 0.000042 ,  45
   3.3231 , 0.269928 , 0.000042 ,  46
   3.3231 , 0.269929 , 0.000042 ,  47
   3.3231 , 0.269927 , 0.000042 ,  48
   3.3231 , 0.269933 , 0.000042 ,  49
   3.3231 , 0.269927 , 0.000042 ,  50
   3.3231 , 0.269922 , 0.000042 ,  51
   3.3231 , 0.269926 , 0.000042 ,  52
   3.3231 , 0.269932 , 0.000042 ,  53
   3.3231 , 0.269932 , 0.000042 ,  54
   3.3231 , 0.269926 , 0.000042 ,  55
   3.3231 , 0.269921 , 0.000042 ,  56
   3.3231 , 0.269920 , 0.000042 ,  57
   3.3231 , 0.269921 , 0.000042 ,  58
   3.3231 , 0.269921 , 0.000042 ,  59
   3.3231 , 0.269918 , 0.000042 ,  60
   3.3231 , 0.269928 , 0.000042 ,  61
   3.3231 , 0.269924 , 0.000042 ,  62
   3.3231 , 0.269923 , 0.000042 ,  63
   3.3231 , 0.269926 , 0.000042 ,  64
   3.3231 , 0.269922 , 0.000042 ,  65
   3.3231 , 0.269929 , 0.000042 ,  66
   3.3231 , 0.269930 , 0.000042 ,  67
   3.3231 , 0.269918 , 0.000042 ,  68
   3.3231 , 0.269925 , 0.000042 ,  69
   3.3231 , 0.269924 , 0.000042 ,  70
   3.3231 , 0.269927 , 0.000042 ,  71
   3.3231 , 0.269923 , 0.000042 ,  72
   3.3231 , 0.269931 , 0.000042 ,  73
   3.3231 , 0.269920 , 0.000042 ,  74
   3.3231 , 0.269925 , 0.000042 ,  75
   3.3231 , 0.269918 , 0.000042 ,  76
   3.3231 , 0.269927 , 0.000042 ,  77
   3.3231 , 0.269928 , 0.000042 ,  78
   3.3231 , 0.269925 , 0.000042 ,  79
   3.3231 , 0.269932 , 0.000042 ,  80
   3.3231 , 0.269924 , 0.000042 ,  81
   3.3231 , 0.269929 , 0.000042 ,  82
   3.3231 , 0.269935 , 0.000042 ,  83
   3.3231 , 0.269933 , 0.000042 ,  84
   3.3231 , 0.269923 , 0.000042 ,  85
   3.3231 , 0.269922 , 0.000042 ,  86
   3.3231 , 0.269925 , 0.000042 ,  87
   3.3231 , 0.269931 , 0.000042 ,  88
   3.3231 , 0.269926 , 0.000042 ,  89
   3.3231 , 0.269925 , 0.000042 ,  90
   3.3231 , 0.269931 , 0.000042 ,  91
   3.3231 , 0.269934 , 0.000042 ,  92
   3.3231 , 0.269925 , 0.000042 ,  93
   3.3231 , 0.269935 , 0.000042 ,  94
   3.3231 , 0.269932 , 0.000042 ,  95
   3.3231 , 0.269924 , 0.000042 ,  96
   3.3231 , 0.269927 , 0.000042 ,  97
   3.3231 , 0.269928 , 0.000042 ,  98
   3.3231 , 0.269922 , 0.000042 ,  99
   3.3231 , 0.269923 , 0.000042 , 100
   3.4577 , 0.278176 , 0.000054 ,   0
   3.4577 , 0.278177 , 0.000054 ,   1
   3.4577 , 0.278174 , 0.000054 ,   2
   3.4577 , 0.278177 , 0.000054 ,   3
   3.4577 , 0.278173 , 0.000054 ,   4
   3.4577 , 0.278174 , 0.000054 ,   5
   3.4577 , 0.278173 , 0.000054 ,   6
   3.4577 , 0.278168 , 0.000054 ,   7
   3.4577 , 0.278165 , 0.000054 ,   8
   3.4577 , 0.278173 , 0.000054 ,   9
   3.4577 , 0.278177 , 0.000054 ,  10
   3.4577 , 0.278168 , 0.000054 ,  11
   3.4577 , 0.278171 , 0.000054 ,  12
   3.4577 , 0.278171 , 0.000054 ,  13
   3.4577 , 0.278183 , 0.000054 ,  14
   3.4577 , 0.278175 , 0.000054 ,  15
   3.4577 , 0.278178 , 0.000054 ,  16
   3.4577 , 0.278172 , 0.000054 ,  17
   3.4577 , 0.278184 , 0.000054 ,  18
   3.4577 , 0.278174 , 0.000054 ,  19
   3.4577 , 0.278169 , 0.000054 ,  20
   3.4577 , 0.278183 , 0.000054 ,  21
   3.4577 , 0.278185 , 0.000054 ,  22
   3.4577 , 0.278174 , 0.000054 ,  23
   3.4577 , 0.278175 , 0.000054 ,  24
   3.4577 , 0.278177 , 0.000054 ,  25
   3.4577 , 0.278168 , 0.000054 ,  26
   3.4577 , 0.278173 , 0.000054 ,  27
   3.4577 , 0.278178 , 0.000054 ,  28
   3.4577 , 0.278178 , 0.000054 ,  29
   3.4577 , 0.278177 , 0.000054 ,  30
   3.4577 , 0.278176 , 0.000054 ,  31
   3.4577 , 0.278173 , 0.000054 ,  32
   3.4577 , 0.278167 , 0.000054 ,  33
   3.4577 , 0.278173 , 0.000054 ,  34
   3.4577 , 0.278174 , 0.000054 ,  35
   3.4577 , 0.278188 , 0.000054 ,  36
   3.4577 , 0.278181 , 0.000054 ,  37
   3.4577 , 0.278175 , 0.000054 ,  38
   3.4577 , 0.278160 , 0.000054 ,  39
   3.4577 , 0.278172 , 0.000054 ,  40
   3.4577 , 0.278180 , 0.000054 ,  41
   3.4577 , 0.278172 , 0.000054 ,  42
   3.4577 , 0.278176 , 0.000054 ,  43
   3.4577 , 0.278176 , 0.000054 ,  44
   3.4577 , 0.278182 , 0.000054 ,  45
   3.4577 , 0.278180 , 0.000054 ,  46
   3.4577 , 0.278178 , 0.000054 ,  47
   3.4577 , 0.278177 , 0.000054 ,  48
   3.4577 , 0.278184 , 0.000054 ,  49
   3.4577 , 0.278179 , 0.000054 ,  50
   3.4577 , 0.278171 , 0.000054 ,  51
   3.4577 , 0.278176 , 0.000054 ,  52
   3.4577 , 0.278182 , 0.000054 ,  53
   3.4577 , 0.278180 , 0.000054 ,  54
   3.4577 , 0.278175 , 0.000054 ,  55
   3.4577 , 0.278173 , 0.000054 ,  56
   3.4577 , 0.278168 , 0.000054 ,  57
   3.4577 , 0.278174 , 0.000054 ,  58
   3.4577 , 0.278173 , 0.000054 ,  59
   3.4577 , 0.278168 , 0.000054 ,  60
   3.4577 , 0.278180 , 0.000054 ,  61
   3.4577 , 0.278172 , 0.000054 ,  62
   3.4577 , 0.278171 , 0.000054 ,  63
   3.4577 , 0.278174 , 0.000054 ,  64
   3.4577 , 0.278170 , 0.000054 ,  65
   3.4577 , 0.278178 , 0.000054 ,  66
   3.4577 , 0.278181 , 0.000054 ,  67
   3.4577 , 0.278166 , 0.000054 ,  68
   3.4577 , 0.278173 , 0.000054 ,  69
   3.4577 , 0.278166 , 0.000054 ,  70
   3.4577 , 0.278179 , 0.000054 ,  71
   3.4577 , 0.278175 , 0.000054 ,  72
   3.4577 , 0.278186 , 0.000054 ,  73
   3.4577 , 0.278171 , 0.000054 ,  74
   3.4577 , 0.278174 , 0.000054 ,  75
   3.4577 , 0.278169 , 0.000054 ,  76
   3.4577 , 0.278174 , 0.000054 ,  77
   3.4577 , 0.278182 , 0.000054 ,  78
   3.4577 , 0.278173 , 0.000054 ,  79
   3.4577 , 0.278184 , 0.000054 ,  80
   3.4577 , 0.278175 , 0.000054 ,  81
   3.4577 , 0.278175 , 0.000054 ,  82
   3.4577 , 0.278182 , 0.000054 ,  83
   3.4577 , 0.278186 , 0.000054 ,  84
   3.4577 , 0.278172 , 0.000054 ,  85
   3.4577 , 0.278172 , 0.000054 ,  86
   3.4577 , 0.278178 , 0.000054 ,  87
   3.4577 , 0.278182 , 0.000054 ,  88
   3.4577 , 0.278182 , 0.000054 ,  89
   3.4577 , 0.278174 , 0.000054 ,  90
   3.4577 , 0.278180 , 0.000054 ,  91
   3.4577 , 0.278182 , 0.000054 ,  92
   3.4577 , 0.278172 , 0.000054 ,  93
   3.4577 , 0.278188 , 0.000054 ,  94
   3.4577 , 0.278179 , 0.000054 ,  95
   3.4577 , 0.278169 , 0.000054 ,  96
   3.4577 , 0.278179 , 0.000054 ,  97
   3.4577 , 0.278179 , 0.000054 ,  98
   3.4577 , 0.278174 , 0.000054 ,  99
   3.4577 , 0.278167 , 0.000054 , 100
   3.6083 , 0.285851 , 0.000048 ,   0
   3.6083 , 0.285852 , 0.000048 ,   1
   3.6083 , 0.285852 , 0.000048 ,   2
   3.6083 , 0.285850 , 0.000048 ,   3
   3.6083 , 0.285849 , 0.000048 ,   4
   3.6083 , 0.285850 , 0.000048 ,   5
   3.6083 , 0.285853 , 0.000048 ,   6
   3.6083 , 0.285843 , 0.000048 ,   7
   3.6083 , 0.285846 , 0.000048 ,   8
   3.6083 , 0.285849 , 0.000048 ,   9
   3.6083 , 0.285848 , 0.000048 ,  10
   3.6083 , 0.285845 , 0.000048 ,  11
   3.6083 , 0.285845 , 0.000048 ,  12
   3.6083 , 0.285843 , 0.000048 ,  13
   3.6083 , 0.285856 , 0.000048 ,  14
   3.6083 , 0.285847 , 0.000048 ,  15
   3.6083 , 0.285848 , 0.000048 ,  16
   3.6083 , 0.285855 , 0.000048 ,  17
   3.6083 , 0.285856 , 0.000048 ,  18
   3.6083 , 0.285850 , 0.000048 ,  19
   3.6083 , 0.285842 , 0.000048 ,  20
   3.6083 , 0.285855 , 0.000048 ,  21
   3.6083 , 0.285859 , 0.000048 ,  22
   3.6083 , 0.285850 , 0.000048 ,  23
   3.6083 , 0.285850 , 0.000048 ,  24
   3.6083 , 0.285852 , 0.000048 ,  25
   3.6083 , 0.285840 , 0.000048 ,  26
   3.6083 , 0.285850 , 0.000048 ,  27
   3.6083 , 0.285850 , 0.000048 ,  28
   3.6083 , 0.285850 , 0.000048 ,  29
   3.6083 , 0.285849 , 0.000048 ,  30
   3.6083 , 0.285848 , 0.000048 ,  31
   3.6083 , 0.285847 , 0.000048 ,  32
   3.6083 , 0.285841 , 0.000048 ,  33
   3.6083 , 0.285851 , 0.000048 ,  34
   3.6083 , 0.285846 , 0.000048 ,  35
   3.6083 , 0.285861 , 0.000048 ,  36
   3.6083 , 0.285853 , 0.000048 ,  37
   3.6083 , 0.285850 , 0.000048 ,  38
   3.6083 , 0.285846 , 0.000048 ,  39
   3.6083 , 0.285847 , 0.000048 ,  40
   3.6083 , 0.285853 , 0.000048 ,  41
   3.6083 , 0.285848 , 0.000048 ,  42
   3.6083 , 0.285850 , 0.000048 ,  43
   3.6083 , 0.285854 , 0.000048 ,  44
   3.6083 , 0.285852 , 0.000048 ,  45
   3.6083 , 0.285854 , 0.000048 ,  46
   3.6083 , 0.285852 , 0.000048 ,  47
   3.6083 , 0.285855 , 0.000048 ,  48
   3.6083 , 0.285856 , 0.000048 ,  49
   3.6083 , 0.285853 , 0.000048 ,  50
   3.6083 , 0.285846 , 0.000048 ,  51
   3.6083 , 0.285849 , 0.000048 ,  52
   3.6083 , 0.285859 , 0.000048 ,  53
   3.6083 , 0.285856 , 0.000048 ,  54
   3.6083 , 0.285851 , 0.000048 ,  55
   3.6083 , 0.285843 , 0.000048 ,  56
   3.6083 , 0.285846 , 0.000048 ,  57
   3.6083 , 0.285846 , 0.000048 ,  58
   3.6083 , 0.285845 , 0.000048 ,  59
   3.6083 , 0.285842 , 0.000048 ,  60
   3.6083 , 0.285853 , 0.000048 ,  61
   3.6083 , 0.285851 , 0.000048 ,  62
   3.6083 , 0.285848 , 0.000048 ,  63
   3.6083 , 0.285850 , 0.000048 ,  64
   3.6083 , 0.285847 , 0.000048 ,  65
   3.6083 , 0.285857 , 0.000048 ,  66
   3.6083 , 0.285855 , 0.000048 ,  67
   3.6083 , 0.285845 , 0.000048 ,  68
   3.6083 , 0.285850 , 0.000048 ,  69
   3.6083 , 0.285850 , 0.000048 ,  70
   3.6083 , 0.285851 , 0.000048 ,  71
   3.6083 , 0.285849 , 0.000048 ,  72
   3.6083 , 0.285858 , 0.000048 ,  73
   3.6083 , 0.285845 , 0.000048 ,  74
   3.6083 , 0.285848 , 0.000048 ,  75
   3.6083 , 0.285845 , 0.000048 ,  76
   3.6083 , 0.285850 , 0.000048 ,  77
   3.6083 , 0.285857 , 0.000048 ,  78
   3.6083 , 0.285850 , 0.000048 ,  79
   3.6083 , 0.285857 , 0.000048 ,  80
   3.6083 , 0.285850 , 0.000048 ,  81
   3.6083 , 0.285854 , 0.000048 ,  82
   3.6083 , 0.285858 , 0.000048 ,  83
   3.6083 , 0.285859 , 0.000048 ,  84
   3.6083 , 0.285848 , 0.000048 ,  85
   3.6083 , 0.285848 , 0.000048 ,  86
   3.6083 , 0.285848 , 0.000048 ,  87
   3.6083 , 0.285858 , 0.000048 ,  88
   3.6083 , 0.285851 , 0.000048 ,  89
   3.6083 , 0.285849 , 0.000048 ,  90
   3.6083 , 0.285859 , 0.000048 ,  91
   3.6083 , 0.285861 , 0.000048 ,  92
   3.6083 , 0.285853 , 0.000048 ,  93
   3.6083 , 0.285863 , 0.000048 ,  94
   3.6083 , 0.285860 , 0.000048 ,  95
   3.6083 , 0.285848 , 0.000048 ,  96
   3.6083 , 0.285853 , 0.000048 ,  97
   3.6083 , 0.285855 , 0.000048 ,  98
   3.6083 , 0.285845 , 0.000048 ,  99
   3.6083 , 0.285846 , 0.000048 , 100
   3.7428 , 0.292846 , 0.000060 ,   0
   3.7428 , 0.292848 , 0.000060 ,   1
   3.7428 , 0.292847 , 0.000060 ,   2
   3.7428 , 0.292847 , 0.000060 ,   3
   3.7428 , 0.292843 , 0.000060 ,   4
   3.7428 , 0.292841 , 0.000060 ,   5
   3.7428 , 0.292843 , 0.000060 ,   6
   3.7428 , 0.292836 , 0.000060 ,   7
   3.7428 , 0.292835 , 0.000060 ,   8
   3.7428 , 0.292844 , 0.000060 ,   9
   3.7428 , 0.292845 , 0.000060 ,  10
   3.7428 , 0.292837 , 0.000060 ,  11
   3.7428 , 0.292840 , 0.000060 ,  12
   3.7428 , 0.292837 , 0.000060 ,  13
   3.7428 , 0.292855 , 0.000060 ,  14
   3.7428 , 0.292844 , 0.000060 ,  15
   3.7428 , 0.292847 , 0.000060 ,  16
   3.7428 , 0.292845 , 0.000060 ,  17
   3.7428 , 0.292854 , 0.000060 ,  18
   3.7428 , 0.292844 , 0.000060 ,  19
   3.7428 , 0.292839 , 0.000060 ,  20
   3.7428 , 0.292854 , 0.000060 ,  21
   3.7428 , 0.292855 , 0.000060 ,  22
   3.7428 , 0.292845 , 0.000060 ,  23
   3.7428 , 0.292845 , 0.000060 ,  24
   3.7428 , 0.292848 , 0.000060 ,  25
   3.7428 , 0.292835 , 0.000060 ,  26
   3.7428 , 0.292843 , 0.000060 ,  27
   3.7428 , 0.292846 , 0.000060 ,  28
   3.7428 , 0.292848 , 0.000060 ,  29
   3.7428 , 0.292845 , 0.000060 ,  30
   3.7428 , 0.292845 , 0.000060 ,  31
   3.7428 , 0.292841 , 0.000060 ,  32
   3.7428 , 0.292834 , 0.000060 ,  33
   3.7428 , 0.292845 , 0.000060 ,  34
   3.7428 , 0.292840 , 0.000060 ,  35
   3.7428 , 0.292859 , 0.000060 ,  36
   3.7428 , 0.292850 , 0.000060 ,  37
   3.7428 , 0.292847 , 0.000060 ,  38
   3.7428 , 0.292834 , 0.000060 ,  39
   3.7428 , 0.292842 , 0.000060 ,  40
   3.7428 , 0.292849 , 0.000060 ,  41
   3.7428 , 0.292842 , 0.000060 ,  42
   3.7428 , 0.292846 , 0.000060 ,  43
   3.7428 , 0.292849 , 0.000060 ,  44
   3.7428 , 0.292851 , 0.000060 ,  45
   3.7428 , 0.292847 , 0.000060 ,  46
   3.7428 , 0.292849 , 0.000060 ,  47
   3.7428 , 0.292849 , 0.000060 ,  48
   3.7428 , 0.292854 , 0.000060 ,  49
   3.7428 , 0.292847 , 0.000060 ,  50
   3.7428 , 0.292840 , 0.000060 ,  51
   3.7428 , 0.292846 , 0.000060 ,  52
   3.7428 , 0.292855 , 0.000060 ,  53
   3.7428 , 0.292853 , 0.000060 ,  54
   3.7428 , 0.292847 , 0.000060 ,  55
   3.7428 , 0.292841 , 0.000060 ,  56
   3.7428 , 0.292839 , 0.000060 ,  57
   3.7428 , 0.292840 , 0.000060 ,  58
   3.7428 , 0.292840 , 0.000060 ,  59
   3.7428 , 0.292836 , 0.000060 ,  60
   3.7428 , 0.292850 , 0.000060 ,  61
   3.7428 , 0.292842 , 0.000060 ,  62
   3.7428 , 0.292841 , 0.000060 ,  63
   3.7428 , 0.292843 , 0.000060 ,  64
   3.7428 , 0.292841 , 0.000060 ,  65
   3.7428 , 0.292850 , 0.000060 ,  66
   3.7428 , 0.292850 , 0.000060 ,  67
   3.7428 , 0.292836 , 0.000060 ,  68
   3.7428 , 0.292843 , 0.000060 ,  69
   3.7428 , 0.292841 , 0.000060 ,  70
   3.7428 , 0.292851 , 0.000060 ,  71
   3.7428 , 0.292842 , 0.000060 ,  72
   3.7428 , 0.292856 , 0.000060 ,  73
   3.7428 , 0.292840 , 0.000060 ,  74
   3.7428 , 0.292844 , 0.000060 ,  75
   3.7428 , 0.292837 , 0.000060 ,  76
   3.7428 , 0.292844 , 0.000060 ,  77
   3.7428 , 0.292853 , 0.000060 ,  78
   3.7428 , 0.292846 , 0.000060 ,  79
   3.7428 , 0.292855 , 0.000060 ,  80
   3.7428 , 0.292845 , 0.000060 ,  81
   3.7428 , 0.292848 , 0.000060 ,  82
   3.7428 , 0.292854 , 0.000060 ,  83
   3.7428 , 0.292858 , 0.000060 ,  84
   3.7428 , 0.292841 , 0.000060 ,  85
   3.7428 , 0.292843 , 0.000060 ,  86
   3.7428 , 0.292847 , 0.000060 ,  87
   3.7428 , 0.292854 , 0.000060 ,  88
   3.7428 , 0.292849 , 0.000060 ,  89
   3.7428 , 0.292843 , 0.000060 ,  90
   3.7428 , 0.292853 , 0.000060 ,  91
   3.7428 , 0.292856 , 0.000060 ,  92
   3.7428 , 0.292844 , 0.000060 ,  93
   3.7428 , 0.292861 , 0.000060 ,  94
   3.7428 , 0.292854 , 0.000060 ,  95
   3.7428 , 0.292840 , 0.000060 ,  96
   3.7428 , 0.292849 , 0.000060 ,  97
   3.7428 , 0.292851 , 0.000060 ,  98
   3.7428 , 0.292841 , 0.000060 ,  99
   3.7428 , 0.292840 , 0.000060 , 100
   4.0093 , 0.305547 , 0.000059 ,   0
   4.0093 , 0.305546 , 0.000059 ,   1
   4.0093 , 0.305556 , 0.000059 ,   2
   4.0093 , 0.305543 , 0.000059 ,   3
   4.0093 , 0.305548 , 0.000059 ,   4
   4.0093 , 0.305546 , 0.000059 ,   5
   4.0093 , 0.305552 , 0.000059 ,   6
   4.0093 , 0.305534 , 0.000059 ,   7
   4.0093 , 0.305547 , 0.000059 ,   8
   4.0093 , 0.305538 , 0.000059 ,   9
   4.0093 , 0.305537 , 0.000059 ,  10
   4.0093 , 0.305539 , 0.000059 ,  11
   4.0093 , 0.305540 , 0.000059 ,  12
   4.0093 , 0.305541 , 0.000059 ,  13
   4.0093 , 0.305548 , 0.000059 ,  14
   4.0093 , 0.305542 , 0.000059 ,  15
   4.0093 , 0.305541 , 0.000059 ,  16
   4.0093 , 0.305546 , 0.000059 ,  17
   4.0093 , 0.305551 , 0.000059 ,  18
   4.0093 , 0.305550 , 0.000059 ,  19
   4.0093 , 0.305541 , 0.000059 ,  20
   4.0093 , 0.305536 , 0.000059 ,  21
   4.0093 , 0.305560 , 0.000059 ,  22
   4.0093 , 0.305540 , 0.000059 ,  23
   4.0093 , 0.305545 , 0.000059 ,  24
   4.0093 , 0.305546 , 0.000059 ,  25
   4.0093 , 0.305535 , 0.000059 ,  26
   4.0093 , 0.305545 , 0.000059 ,  27
   4.0093 , 0.305549 , 0.000059 ,  28
   4.0093 , 0.305548 , 0.000059 ,  29
   4.0093 , 0.305545 , 0.000059 ,  30
   4.0093 , 0.305545 , 0.000059 ,  31
   4.0093 , 0.305548 , 0.000059 ,  32
   4.0093 , 0.305541 , 0.000059 ,  33
   4.0093 , 0.305549 , 0.000059 ,  34
   4.0093 , 0.305545 , 0.000059 ,  35
   4.0093 , 0.305558 , 0.000059 ,  36
   4.0093 , 0.305552 , 0.000059 ,  37
   4.0093 , 0.305543 , 0.000059 ,  38
   4.0093 , 0.305544 , 0.000059 ,  39
   4.0093 , 0.305543 , 0.000059 ,  40
   4.0093 , 0.305548 , 0.000059 ,  41
   4.0093 , 0.305543 , 0.000059 ,  42
   4.0093 , 0.305544 , 0.000059 ,  43
   4.0093 , 0.305549 , 0.000059 ,  44
   4.0093 , 0.305552 , 0.000059 ,  45
   4.0093 , 0.305549 , 0.000059 ,  46
   4.0093 , 0.305545 , 0.000059 ,  47
   4.0093 , 0.305547 , 0.000059 ,  48
   4.0093 , 0.305558 , 0.000059 ,  49
   4.0093 , 0.305553 , 0.000059 ,  50
   4.0093 , 0.305550 , 0.000059 ,  51
   4.0093 , 0.305549 , 0.000059 ,  52
   4.0093 , 0.305557 , 0.000059 ,  53
   4.0093 , 0.305552 , 0.000059 ,  54
   4.0093 , 0.305545 , 0.000059 ,  55
   4.0093 , 0.305538 , 0.000059 ,  56
   4.0093 , 0.305544 , 0.000059 ,  57
   4.0093 , 0.305542 , 0.000059 ,  58
   4.0093 , 0.305544 , 0.000059 ,  59
   4.0093 , 0.305535 , 0.000059 ,  60
   4.0093 , 0.305551 , 0.000059 ,  61
   4.0093 , 0.305549 , 0.000059 ,  62
   4.0093 , 0.305549 , 0.000059 ,  63
   4.0093 , 0.305551 , 0.000059 ,  64
   4.0093 , 0.305544 , 0.000059 ,  65
   4.0093 , 0.305552 , 0.000059 ,  66
   4.0093 , 0.305548 , 0.000059 ,  67
   4.0093 , 0.305543 , 0.000059 ,  68
   4.0093 , 0.305552 , 0.000059 ,  69
   4.0093 , 0.305552 , 0.000059 ,  70
   4.0093 , 0.305540 , 0.000059 ,  71
   4.0093 , 0.305548 , 0.000059 ,  72
   4.0093 , 0.305550 , 0.000059 ,  73
   4.0093 , 0.305538 , 0.000059 ,  74
   4.0093 , 0.305544 , 0.000059 ,  75
   4.0093 , 0.305541 , 0.000059 ,  76
   4.0093 , 0.305548 , 0.000059 ,  77
   4.0093 , 0.305548 , 0.000059 ,  78
   4.0093 , 0.305542 , 0.000059 ,  79
   4.0093 , 0.305555 , 0.000059 ,  80
   4.0093 , 0.305549 , 0.000059 ,  81
   4.0093 , 0.305554 , 0.000059 ,  82
   4.0093 , 0.305561 , 0.000059 ,  83
   4.0093 , 0.305546 , 0.000059 ,  84
   4.0093 , 0.305550 , 0.000059 ,  85
   4.0093 , 0.305542 , 0.000059 ,  86
   4.0093 , 0.305546 , 0.000059 ,  87
   4.0093 , 0.305546 , 0.000059 ,  88
   4.0093 , 0.305544 , 0.000059 ,  89
   4.0093 , 0.305546 , 0.000059 ,  90
   4.0093 , 0.305550 , 0.000059 ,  91
   4.0093 , 0.305559 , 0.000059 ,  92
   4.0093 , 0.305559 , 0.000059 ,  93
   4.0093 , 0.305557 , 0.000059 ,  94
   4.0093 , 0.305558 , 0.000059 ,  95
   4.0093 , 0.305552 , 0.000059 ,  96
   4.0093 , 0.305552 , 0.000059 ,  97
   4.0093 , 0.305553 , 0.000059 ,  98
   4.0093 , 0.305537 , 0.000059 ,  99
   4.0093 , 0.305543 , 0.000059 , 100
   4.1239 , 0.311039 , 0.000086 ,   0
   4.1239 , 0.311038 , 0.000086 ,   1
   4.1239 , 0.311041 , 0.000086 ,   2
   4.1239 , 0.311042 , 0.000086 ,   3
   4.1239 , 0.311039 , 0.000086 ,   4
   4.1239 , 0.311034 , 0.000086 ,   5
   4.1239 , 0.311035 , 0.000086 ,   6
   4.1239 , 0.311024 , 0.000086 ,   7
   4.1239 , 0.311022 , 0.000086 ,   8
   4.1239 , 0.311036 , 0.000086 ,   9
   4.1239 , 0.311038 , 0.000086 ,  10
   4.1239 , 0.311023 , 0.000086 ,  11
   4.1239 , 0.311035 , 0.000086 ,  12
   4.1239 , 0.311026 , 0.000086 ,  13
   4.1239 , 0.311054 , 0.000086 ,  14
   4.1239 , 0.311036 , 0.000086 ,  15
   4.1239 , 0.311046 , 0.000086 ,  16
   4.1239 , 0.311032 , 0.000086 ,  17
   4.1239 , 0.311053 , 0.000086 ,  18
   4.1239 , 0.311032 , 0.000086 ,  19
   4.1239 , 0.311032 , 0.000086 ,  20
   4.1239 , 0.311054 , 0.000086 ,  21
   4.1239 , 0.311052 , 0.000086 ,  22
   4.1239 , 0.311036 , 0.000086 ,  23
   4.1239 , 0.311042 , 0.000086 ,  24
   4.1239 , 0.311045 , 0.000086 ,  25
   4.1239 , 0.311026 , 0.000086 ,  26
   4.1239 , 0.311033 , 0.000086 ,  27
   4.1239 , 0.311040 , 0.000086 ,  28
   4.1239 , 0.311047 , 0.000086 ,  29
   4.1239 , 0.311039 , 0.000086 ,  30
   4.1239 , 0.311036 , 0.000086 ,  31
   4.1239 , 0.311031 , 0.000086 ,  32
   4.1239 , 0.311028 , 0.000086 ,  33
   4.1239 , 0.311036 , 0.000086 ,  34
   4.1239 , 0.311031 , 0.000086 ,  35
   4.1239 , 0.311052 , 0.000086 ,  36
   4.1239 , 0.311050 , 0.000086 ,  37
   4.1239 , 0.311042 , 0.000086 ,  38
   4.1239 , 0.311017 , 0.000086 ,  39
   4.1239 , 0.311034 , 0.000086 ,  40
   4.1239 , 0.311041 , 0.000086 ,  41
   4.1239 , 0.311031 , 0.000086 ,  42
   4.1239 , 0.311043 , 0.000086 ,  43
   4.1239 , 0.311043 , 0.000086 ,  44
   4.1239 , 0.311049 , 0.000086 ,  45
   4.1239 , 0.311039 , 0.000086 ,  46
   4.1239 , 0.311041 , 0.000086 ,  47
   4.1239 , 0.311042 , 0.000086 ,  48
   4.1239 , 0.311049 , 0.000086 ,  49
   4.1239 , 0.311038 , 0.000086 ,  50
   4.1239 , 0.311033 , 0.000086 ,  51
   4.1239 , 0.311039 , 0.000086 ,  52
   4.1239 , 0.311049 , 0.000086 ,  53
   4.1239 , 0.311046 , 0.000086 ,  54
   4.1239 , 0.311041 , 0.000086 ,  55
   4.1239 , 0.311039 , 0.000086 ,  56
   4.1239 , 0.311029 , 0.000086 ,  57
   4.1239 , 0.311034 , 0.000086 ,  58
   4.1239 , 0.311032 , 0.000086 ,  59
   4.1239 , 0.311025 , 0.000086 ,  60
   4.1239 , 0.311045 , 0.000086 ,  61
   4.1239 , 0.311032 , 0.000086 ,  62
   4.1239 , 0.311032 , 0.000086 ,  63
   4.1239 , 0.311030 , 0.000086 ,  64
   4.1239 , 0.311030 , 0.000086 ,  65
   4.1239 , 0.311043 , 0.000086 ,  66
   4.1239 , 0.311040 , 0.000086 ,  67
   4.1239 , 0.311026 , 0.000086 ,  68
   4.1239 , 0.311035 , 0.000086 ,  69
   4.1239 , 0.311024 , 0.000086 ,  70
   4.1239 , 0.311045 , 0.000086 ,  71
   4.1239 , 0.311038 , 0.000086 ,  72
   4.1239 , 0.311055 , 0.000086 ,  73
   4.1239 , 0.311034 , 0.000086 ,  74
   4.1239 , 0.311035 , 0.000086 ,  75
   4.1239 , 0.311029 , 0.000086 ,  76
   4.1239 , 0.311036 , 0.000086 ,  77
   4.1239 , 0.311051 , 0.000086 ,  78
   4.1239 , 0.311037 , 0.000086 ,  79
   4.1239 , 0.311052 , 0.000086 ,  80
   4.1239 , 0.311040 , 0.000086 ,  81
   4.1239 , 0.311039 , 0.000086 ,  82
   4.1239 , 0.311047 , 0.000086 ,  83
   4.1239 , 0.311057 , 0.000086 ,  84
   4.1239 , 0.311033 , 0.000086 ,  85
   4.1239 , 0.311035 , 0.000086 ,  86
   4.1239 , 0.311046 , 0.000086 ,  87
   4.1239 , 0.311052 , 0.000086 ,  88
   4.1239 , 0.311048 , 0.000086 ,  89
   4.1239 , 0.311033 , 0.000086 ,  90
   4.1239 , 0.311044 , 0.000086 ,  91
   4.1239 , 0.311052 , 0.000086 ,  92
   4.1239 , 0.311036 , 0.000086 ,  93
   4.1239 , 0.311058 , 0.000086 ,  94
   4.1239 , 0.311045 , 0.000086 ,  95
   4.1239 , 0.311029 , 0.000086 ,  96
   4.1239 , 0.311045 , 0.000086 ,  97
   4.1239 , 0.311047 , 0.000086 ,  98
   4.1239 , 0.311034 , 0.000086 ,  99
   4.1239 , 0.311033 , 0.000086 , 100
   4.1306 , 0.311202 , 0.000064 ,   0
   4.1306 , 0.311201 , 0.000064 ,   1
   4.1306 , 0.311208 , 0.000064 ,   2
   4.1306 , 0.311198 , 0.000064 ,   3
   4.1306 , 0.311202 , 0.000064 ,   4
   4.1306 , 0.311202 , 0.000064 ,   5
   4.1306 , 0.311206 , 0.000064 ,   6
   4.1306 , 0.311189 , 0.000064 ,   7
   4.1306 , 0.311198 , 0.000064 ,   8
   4.1306 , 0.311196 , 0.000064 ,   9
   4.1306 , 0.311189 , 0.000064 ,  10
   4.1306 , 0.311195 , 0.000064 ,  11
   4.1306 , 0.311195 , 0.000064 ,  12
   4.1306 , 0.311193 , 0.000064 ,  13
   4.1306 , 0.311207 , 0.000064 ,  14
   4.1306 , 0.311197 , 0.000064 ,  15
   4.1306 , 0.311198 , 0.000064 ,  16
   4.1306 , 0.311204 , 0.000064 ,  17
   4.1306 , 0.311208 , 0.000064 ,  18
   4.1306 , 0.311206 , 0.000064 ,  19
   4.1306 , 0.311193 , 0.000064 ,  20
   4.1306 , 0.311197 , 0.000064 ,  21
   4.1306 , 0.311216 , 0.000064 ,  22
   4.1306 , 0.311196 , 0.000064 ,  23
   4.1306 , 0.311201 , 0.000064 ,  24
   4.1306 , 0.311200 , 0.000064 ,  25
   4.1306 , 0.311188 , 0.000064 ,  26
   4.1306 , 0.311198 , 0.000064 ,  27
   4.1306 , 0.311202 , 0.000064 ,  28
   4.1306 , 0.311203 , 0.000064 ,  29
   4.1306 , 0.311200 , 0.000064 ,  30
   4.1306 , 0.311202 , 0.000064 ,  31
   4.1306 , 0.311202 , 0.000064 ,  32
   4.1306 , 0.311192 , 0.000064 ,  33
   4.1306 , 0.311202 , 0.000064 ,  34
   4.1306 , 0.311196 , 0.000064 ,  35
   4.1306 , 0.311213 , 0.000064 ,  36
   4.1306 , 0.311207 , 0.000064 ,  37
   4.1306 , 0.311201 , 0.000064 ,  38
   4.1306 , 0.311196 , 0.000064 ,  39
   4.1306 , 0.311198 , 0.000064 ,  40
   4.1306 , 0.311204 , 0.000064 ,  41
   4.1306 , 0.311196 , 0.000064 ,  42
   4.1306 , 0.311202 , 0.000064 ,  43
   4.1306 , 0.311204 , 0.000064 ,  44
   4.1306 , 0.311206 , 0.000064 ,  45
   4.1306 , 0.311203 , 0.000064 ,  46
   4.1306 , 0.311199 , 0.000064 ,  47
   4.1306 , 0.311205 , 0.000064 ,  48
   4.1306 , 0.311212 , 0.000064 ,  49
   4.1306 , 0.311205 , 0.000064 ,  50
   4.1306 , 0.311199 , 0.000064 ,  51
   4.1306 , 0.311204 , 0.000064 ,  52
   4.1306 , 0.311212 , 0.000064 ,  53
   4.1306 , 0.311207 , 0.000064 ,  54
   4.1306 , 0.311202 , 0.000064 ,  55
   4.1306 , 0.311194 , 0.000064 ,  56
   4.1306 , 0.311196 , 0.000064 ,  57
   4.1306 , 0.311197 , 0.000064 ,  58
   4.1306 , 0.311196 , 0.000064 ,  59
   4.1306 , 0.311186 , 0.000064 ,  60
   4.1306 , 0.311207 , 0.000064 ,  61
   4.1306 , 0.311206 , 0.000064 ,  62
   4.1306 , 0.311201 , 0.000064 ,  63
   4.1306 , 0.311201 , 0.000064 ,  64
   4.1306 , 0.311197 , 0.000064 ,  65
   4.1306 , 0.311207 , 0.000064 ,  66
   4.1306 , 0.311206 , 0.000064 ,  67
   4.1306 , 0.311197 , 0.000064 ,  68
   4.1306 , 0.311204 , 0.000064 ,  69
   4.1306 , 0.311206 , 0.000064 ,  70
   4.1306 , 0.311197 , 0.000064 ,  71
   4.1306 , 0.311201 , 0.000064 ,  72
   4.1306 , 0.311208 , 0.000064 ,  73
   4.1306 , 0.311195 , 0.000064 ,  74
   4.1306 , 0.311199 , 0.000064 ,  75
   4.1306 , 0.311193 , 0.000064 ,  76
   4.1306 , 0.311201 , 0.000064 ,  77
   4.1306 , 0.311207 , 0.000064 ,  78
   4.1306 , 0.311198 , 0.000064 ,  79
   4.1306 , 0.311210 , 0.000064 ,  80
   4.1306 , 0.311203 , 0.000064 ,  81
   4.1306 , 0.311209 , 0.000064 ,  82
   4.1306 , 0.311217 , 0.000064 ,  83
   4.1306 , 0.311205 , 0.000064 ,  84
   4.1306 , 0.311201 , 0.000064 ,  85
   4.1306 , 0.311198 , 0.000064 ,  86
   4.1306 , 0.311201 , 0.000064 ,  87
   4.1306 , 0.311204 , 0.000064 ,  88
   4.1306 , 0.311198 , 0.000064 ,  89
   4.1306 , 0.311201 , 0.000064 ,  90
   4.1306 , 0.311209 , 0.000064 ,  91
   4.1306 , 0.311219 , 0.000064 ,  92
   4.1306 , 0.311212 , 0.000064 ,  93
   4.1306 , 0.311215 , 0.000064 ,  94
   4.1306 , 0.311215 , 0.000064 ,  95
   4.1306 , 0.311204 , 0.000064 ,  96
   4.1306 , 0.311208 , 0.000064 ,  97
   4.1306 , 0.311209 , 0.000064 ,  98
   4.1306 , 0.311192 , 0.000064 ,  99
   4.1306 , 0.311200 , 0.000064 , 100
   4.2454 , 0.316433 , 0.000072 ,   0
   4.2454 , 0.316439 , 0.000072 ,   1
   4.2454 , 0.316433 , 0.000072 ,   2
   4.2454 , 0.316432 , 0.000072 ,   3
   4.2454 , 0.316431 , 0.000072 ,   4
   4.2454 , 0.316431 , 0.000072 ,   5
   4.2454 , 0.316436 , 0.000072 ,   6
   4.2454 , 0.316422 , 0.000072 ,   7
   4.2454 , 0.316426 , 0.000072 ,   8
   4.2454 , 0.316432 , 0.000072 ,   9
   4.2454 , 0.316432 , 0.000072 ,  10
   4.2454 , 0.316426 , 0.000072 ,  11
   4.2454 , 0.316422 , 0.000072 ,  12
   4.2454 , 0.316414 , 0.000072 ,  13
   4.2454 , 0.316438 , 0.000072 ,  14
   4.2454 , 0.316426 , 0.000072 ,  15
   4.2454 , 0.316432 , 0.000072 ,  16
   4.2454 , 0.316438 , 0.000072 ,  17
   4.2454 , 0.316441 , 0.000072 ,  18
   4.2454 , 0.316431 , 0.000072 ,  19
   4.2454 , 0.316419 , 0.000072 ,  20
   4.2454 , 0.316443 , 0.000072 ,  21
   4.2454 , 0.316444 , 0.000072 ,  22
   4.2454 , 0.316435 , 0.000072 ,  23
   4.2454 , 0.316435 , 0.000072 ,  24
   4.2454 , 0.316434 , 0.000072 ,  25
   4.2454 , 0.316416 , 0.000072 ,  26
   4.2454 , 0.316434 , 0.000072 ,  27
   4.2454 , 0.316432 , 0.000072 ,  28
   4.2454 , 0.316434 , 0.000072 ,  29
   4.2454 , 0.316428 , 0.000072 ,  30
   4.2454 , 0.316428 , 0.000072 ,  31
   4.2454 , 0.316428 , 0.000072 ,  32
   4.2454 , 0.316421 , 0.000072 ,  33
   4.2454 , 0.316434 , 0.000072 ,  34
   4.2454 , 0.316423 , 0.000072 ,  35
   4.2454 , 0.316444 , 0.000072 ,  36
   4.2454 , 0.316439 , 0.000072 ,  37
   4.2454 , 0.316431 , 0.000072 ,  38
   4.2454 , 0.316424 , 0.000072 ,  39
   4.2454 , 0.316428 , 0.000072 ,  40
   4.2454 , 0.316434 , 0.000072 ,  41
   4.2454 , 0.316427 , 0.000072 ,  42
   4.2454 , 0.316434 , 0.000072 ,  43
   4.2454 , 0.316442 , 0.000072 ,  44
   4.2454 , 0.316441 , 0.000072 ,  45
   4.2454 , 0.316437 , 0.000072 ,  46
   4.2454 , 0.316430 , 0.000072 ,  47
   4.2454 , 0.316439 , 0.000072 ,  48
   4.2454 , 0.316439 , 0.000072 ,  49
   4.2454 , 0.316434 , 0.000072 ,  50
   4.2454 , 0.316423 , 0.000072 ,  51
   4.2454 , 0.316430 , 0.000072 ,  52
   4.2454 , 0.316446 , 0.000072 ,  53
   4.2454 , 0.316438 , 0.000072 ,  54
   4.2454 , 0.316434 , 0.000072 ,  55
   4.2454 , 0.316427 , 0.000072 ,  56
   4.2454 , 0.316428 , 0.000072 ,  57
   4.2454 , 0.316428 , 0.000072 ,  58
   4.2454 , 0.316420 , 0.000072 ,  59
   4.2454 , 0.316421 , 0.000072 ,  60
   4.2454 , 0.316437 , 0.000072 ,  61
   4.2454 , 0.316431 , 0.000072 ,  62
   4.2454 , 0.316430 , 0.000072 ,  63
   4.2454 , 0.316428 , 0.000072 ,  64
   4.2454 , 0.316430 , 0.000072 ,  65
   4.2454 , 0.316442 , 0.000072 ,  66
   4.2454 , 0.316434 , 0.000072 ,  67
   4.2454 , 0.316426 , 0.000072 ,  68
   4.2454 , 0.316428 , 0.000072 ,  69
   4.2454 , 0.316429 , 0.000072 ,  70
   4.2454 , 0.316436 , 0.000072 ,  71
   4.2454 , 0.316429 , 0.000072 ,  72
   4.2454 , 0.316445 , 0.000072 ,  73
   4.2454 , 0.316428 , 0.000072 ,  74
   4.2454 , 0.316428 , 0.000072 ,  75
   4.2454 , 0.316429 , 0.000072 ,  76
   4.2454 , 0.316433 , 0.000072 ,  77
   4.2454 , 0.316441 , 0.000072 ,  78
   4.2454 , 0.316432 , 0.000072 ,  79
   4.2454 , 0.316441 , 0.000072 ,  80
   4.2454 , 0.316430 , 0.000072 ,  81
   4.2454 , 0.316437 , 0.000072 ,  82
   4.2454 , 0.316442 , 0.000072 ,  83
   4.2454 , 0.316444 , 0.000072 ,  84
   4.2454 , 0.316428 , 0.000072 ,  85
   4.2454 , 0.316432 , 0.000072 ,  86
   4.2454 , 0.316430 , 0.000072 ,  87
   4.2454 , 0.316444 , 0.000072 ,  88
   4.2454 , 0.316435 , 0.000072 ,  89
   4.2454 , 0.316431 , 0.000072 ,  90
   4.2454 , 0.316442 , 0.000072 ,  91
   4.2454 , 0.316447 , 0.000072 ,  92
   4.2454 , 0.316438 , 0.000072 ,  93
   4.2454 , 0.316450 , 0.000072 ,  94
   4.2454 , 0.316444 , 0.000072 ,  95
   4.2454 , 0.316427 , 0.000072 ,  96
   4.2454 , 0.316437 , 0.000072 ,  97
   4.2454 , 0.316441 , 0.000072 ,  98
   4.2454 , 0.316424 , 0.000072 ,  99
   4.2454 , 0.316424 , 0.000072 , 100
   4.2490 , 0.316508 , 0.000077 ,   0
   4.2490 , 0.316509 , 0.000077 ,   1
   4.2490 , 0.316512 , 0.000077 ,   2
   4.2490 , 0.316505 , 0.000077 ,   3
   4.2490 , 0.316508 , 0.000077 ,   4
   4.2490 , 0.316505 , 0.000077 ,   5
   4.2490 , 0.316506 , 0.000077 ,   6
   4.2490 , 0.316494 , 0.000077 ,   7
   4.2490 , 0.316495 , 0.000077 ,   8
   4.2490 , 0.316504 , 0.000077 ,   9
   4.2490 , 0.316495 , 0.000077 ,  10
   4.2490 , 0.316500 , 0.000077 ,  11
   4.2490 , 0.316499 , 0.000077 ,  12
   4.2490 , 0.316495 , 0.000077 ,  13
   4.2490 , 0.316518 , 0.000077 ,  14
   4.2490 , 0.316503 , 0.000077 ,  15
   4.2490 , 0.316507 , 0.000077 ,  16
   4.2490 , 0.316509 , 0.000077 ,  17
   4.2490 , 0.316520 , 0.000077 ,  18
   4.2490 , 0.316511 , 0.000077 ,  19
   4.2490 , 0.316501 , 0.000077 ,  20
   4.2490 , 0.316509 , 0.000077 ,  21
   4.2490 , 0.316523 , 0.000077 ,  22
   4.2490 , 0.316503 , 0.000077 ,  23
   4.2490 , 0.316507 , 0.000077 ,  24
   4.2490 , 0.316506 , 0.000077 ,  25
   4.2490 , 0.316492 , 0.000077 ,  26
   4.2490 , 0.316501 , 0.000077 ,  27
   4.2490 , 0.316508 , 0.000077 ,  28
   4.2490 , 0.316512 , 0.000077 ,  29
   4.2490 , 0.316506 , 0.000077 ,  30
   4.2490 , 0.316507 , 0.000077 ,  31
   4.2490 , 0.316506 , 0.000077 ,  32
   4.2490 , 0.316493 , 0.000077 ,  33
   4.2490 , 0.316507 , 0.000077 ,  34
   4.2490 , 0.316497 , 0.000077 ,  35
   4.2490 , 0.316519 , 0.000077 ,  36
   4.2490 , 0.316513 , 0.000077 ,  37
   4.2490 , 0.316508 , 0.000077 ,  38
   4.2490 , 0.316498 , 0.000077 ,  39
   4.2490 , 0.316506 , 0.000077 ,  40
   4.2490 , 0.316510 , 0.000077 ,  41
   4.2490 , 0.316498 , 0.000077 ,  42
   4.2490 , 0.316510 , 0.000077 ,  43
   4.2490 , 0.316512 , 0.000077 ,  44
   4.2490 , 0.316514 , 0.000077 ,  45
   4.2490 , 0.316505 , 0.000077 ,  46
   4.2490 , 0.316508 , 0.000077 ,  47
   4.2490 , 0.316512 , 0.000077 ,  48
   4.2490 , 0.316518 , 0.000077 ,  49
   4.2490 , 0.316507 , 0.000077 ,  50
   4.2490 , 0.316500 , 0.000077 ,  51
   4.2490 , 0.316510 , 0.000077 ,  52
   4.2490 , 0.316521 , 0.000077 ,  53
   4.2490 , 0.316515 , 0.000077 ,  54
   4.2490 , 0.316510 , 0.000077 ,  55
   4.2490 , 0.316504 , 0.000077 ,  56
   4.2490 , 0.316500 , 0.000077 ,  57
   4.2490 , 0.316502 , 0.000077 ,  58
   4.2490 , 0.316496 , 0.000077 ,  59
   4.2490 , 0.316489 , 0.000077 ,  60
   4.2490 , 0.316514 , 0.000077 ,  61
   4.2490 , 0.316507 , 0.000077 ,  62
   4.2490 , 0.316505 , 0.000077 ,  63
   4.2490 , 0.316502 , 0.000077 ,  64
   4.2490 , 0.316504 , 0.000077 ,  65
   4.2490 , 0.316512 , 0.000077 ,  66
   4.2490 , 0.316514 , 0.000077 ,  67
   4.2490 , 0.316499 , 0.000077 ,  68
   4.2490 , 0.316506 , 0.000077 ,  69
   4.2490 , 0.316508 , 0.000077 ,  70
   4.2490 , 0.316508 , 0.000077 ,  71
   4.2490 , 0.316505 , 0.000077 ,  72
   4.2490 , 0.316516 , 0.000077 ,  73
   4.2490 , 0.316502 , 0.000077 ,  74
   4.2490 , 0.316507 , 0.000077 ,  75
   4.2490 , 0.316496 , 0.000077 ,  76
   4.2490 , 0.316507 , 0.000077 ,  77
   4.2490 , 0.316516 , 0.000077 ,  78
   4.2490 , 0.316507 , 0.000077 ,  79
   4.2490 , 0.316517 , 0.000077 ,  80
   4.2490 , 0.316509 , 0.000077 ,  81
   4.2490 , 0.316513 , 0.000077 ,  82
   4.2490 , 0.316524 , 0.000077 ,  83
   4.2490 , 0.316517 , 0.000077 ,  84
   4.2490 , 0.316503 , 0.000077 ,  85
   4.2490 , 0.316505 , 0.000077 ,  86
   4.2490 , 0.316508 , 0.000077 ,  87
   4.2490 , 0.316514 , 0.000077 ,  88
   4.2490 , 0.316505 , 0.000077 ,  89
   4.2490 , 0.316505 , 0.000077 ,  90
   4.2490 , 0.316517 , 0.000077 ,  91
   4.2490 , 0.316529 , 0.000077 ,  92
   4.2490 , 0.316513 , 0.000077 ,  93
   4.2490 , 0.316525 , 0.000077 ,  94
   4.2490 , 0.316522 , 0.000077 ,  95
   4.2490 , 0.316508 , 0.000077 ,  96
   4.2490 , 0.316514 , 0.000077 ,  97
   4.2490 , 0.316517 , 0.000077 ,  98
   4.2490 , 0.316499 , 0.000077 ,  99
   4.2490 , 0.316507 , 0.000077 , 100
   4.3617 , 0.321423 , 0.000092 ,   0
   4.3617 , 0.321425 , 0.000092 ,   1
   4.3617 , 0.321426 , 0.000092 ,   2
   4.3617 , 0.321425 , 0.000092 ,   3
   4.3617 , 0.321422 , 0.000092 ,   4
   4.3617 , 0.321418 , 0.000092 ,   5
   4.3617 , 0.321421 , 0.000092 ,   6
   4.3617 , 0.321408 , 0.000092 ,   7
   4.3617 , 0.321408 , 0.000092 ,   8
   4.3617 , 0.321422 , 0.000092 ,   9
   4.3617 , 0.321423 , 0.000092 ,  10
   4.3617 , 0.321406 , 0.000092 ,  11
   4.3617 , 0.321413 , 0.000092 ,  12
   4.3617 , 0.321403 , 0.000092 ,  13
   4.3617 , 0.321438 , 0.000092 ,  14
   4.3617 , 0.321418 , 0.000092 ,  15
   4.3617 , 0.321426 , 0.000092 ,  16
   4.3617 , 0.321420 , 0.000092 ,  17
   4.3617 , 0.321434 , 0.000092 ,  18
   4.3617 , 0.321416 , 0.000092 ,  19
   4.3617 , 0.321412 , 0.000092 ,  20
   4.3617 , 0.321438 , 0.000092 ,  21
   4.3617 , 0.321437 , 0.000092 ,  22
   4.3617 , 0.321422 , 0.000092 ,  23
   4.3617 , 0.321423 , 0.000092 ,  24
   4.3617 , 0.321429 , 0.000092 ,  25
   4.3617 , 0.321405 , 0.000092 ,  26
   4.3617 , 0.321419 , 0.000092 ,  27
   4.3617 , 0.321425 , 0.000092 ,  28
   4.3617 , 0.321429 , 0.000092 ,  29
   4.3617 , 0.321419 , 0.000092 ,  30
   4.3617 , 0.321416 , 0.000092 ,  31
   4.3617 , 0.321414 , 0.000092 ,  32
   4.3617 , 0.321409 , 0.000092 ,  33
   4.3617 , 0.321423 , 0.000092 ,  34
   4.3617 , 0.321412 , 0.000092 ,  35
   4.3617 , 0.321438 , 0.000092 ,  36
   4.3617 , 0.321433 , 0.000092 ,  37
   4.3617 , 0.321426 , 0.000092 ,  38
   4.3617 , 0.321404 , 0.000092 ,  39
   4.3617 , 0.321419 , 0.000092 ,  40
   4.3617 , 0.321426 , 0.000092 ,  41
   4.3617 , 0.321415 , 0.000092 ,  42
   4.3617 , 0.321429 , 0.000092 ,  43
   4.3617 , 0.321434 , 0.000092 ,  44
   4.3617 , 0.321432 , 0.000092 ,  45
   4.3617 , 0.321421 , 0.000092 ,  46
   4.3617 , 0.321423 , 0.000092 ,  47
   4.3617 , 0.321429 , 0.000092 ,  48
   4.3617 , 0.321432 , 0.000092 ,  49
   4.3617 , 0.321421 , 0.000092 ,  50
   4.3617 , 0.321412 , 0.000092 ,  51
   4.3617 , 0.321423 , 0.000092 ,  52
   4.3617 , 0.321438 , 0.000092 ,  53
   4.3617 , 0.321432 , 0.000092 ,  54
   4.3617 , 0.321425 , 0.000092 ,  55
   4.3617 , 0.321421 , 0.000092 ,  56
   4.3617 , 0.321414 , 0.000092 ,  57
   4.3617 , 0.321416 , 0.000092 ,  58
   4.3617 , 0.321411 , 0.000092 ,  59
   4.3617 , 0.321410 , 0.000092 ,  60
   4.3617 , 0.321430 , 0.000092 ,  61
   4.3617 , 0.321416 , 0.000092 ,  62
   4.3617 , 0.321415 , 0.000092 ,  63
   4.3617 , 0.321413 , 0.000092 ,  64
   4.3617 , 0.321418 , 0.000092 ,  65
   4.3617 , 0.321429 , 0.000092 ,  66
   4.3617 , 0.321424 , 0.000092 ,  67
   4.3617 , 0.321409 , 0.000092 ,  68
   4.3617 , 0.321414 , 0.000092 ,  69
   4.3617 , 0.321415 , 0.000092 ,  70
   4.3617 , 0.321432 , 0.000092 ,  71
   4.3617 , 0.321418 , 0.000092 ,  72
   4.3617 , 0.321439 , 0.000092 ,  73
   4.3617 , 0.321420 , 0.000092 ,  74
   4.3617 , 0.321418 , 0.000092 ,  75
   4.3617 , 0.321413 , 0.000092 ,  76
   4.3617 , 0.321419 , 0.000092 ,  77
   4.3617 , 0.321434 , 0.000092 ,  78
   4.3617 , 0.321425 , 0.000092 ,  79
   4.3617 , 0.321436 , 0.000092 ,  80
   4.3617 , 0.321421 , 0.000092 ,  81
   4.3617 , 0.321425 , 0.000092 ,  82
   4.3617 , 0.321429 , 0.000092 ,  83
   4.3617 , 0.321438 , 0.000092 ,  84
   4.3617 , 0.321415 , 0.000092 ,  85
   4.3617 , 0.321422 , 0.000092 ,  86
   4.3617 , 0.321425 , 0.000092 ,  87
   4.3617 , 0.321437 , 0.000092 ,  88
   4.3617 , 0.321427 , 0.000092 ,  89
   4.3617 , 0.321416 , 0.000092 ,  90
   4.3617 , 0.321430 , 0.000092 ,  91
   4.3617 , 0.321439 , 0.000092 ,  92
   4.3617 , 0.321425 , 0.000092 ,  93
   4.3617 , 0.321443 , 0.000092 ,  94
   4.3617 , 0.321433 , 0.000092 ,  95
   4.3617 , 0.321412 , 0.000092 ,  96
   4.3617 , 0.321428 , 0.000092 ,  97
   4.3617 , 0.321433 , 0.000092 ,  98
   4.3617 , 0.321413 , 0.000092 ,  99
   4.3617 , 0.321418 , 0.000092 , 100
   4.4775 , 0.326324 , 0.000080 ,   0
   4.4775 , 0.326326 , 0.000080 ,   1
   4.4775 , 0.326327 , 0.000080 ,   2
   4.4775 , 0.326321 , 0.000080 ,   3
   4.4775 , 0.326322 , 0.000080 ,   4
   4.4775 , 0.326323 , 0.000080 ,   5
   4.4775 , 0.326329 , 0.000080 ,   6
   4.4775 , 0.326312 , 0.000080 ,   7
   4.4775 , 0.326318 , 0.000080 ,   8
   4.4775 , 0.326322 , 0.000080 ,   9
   4.4775 , 0.326315 , 0.000080 ,  10
   4.4775 , 0.326315 , 0.000080 ,  11
   4.4775 , 0.326314 , 0.000080 ,  12
   4.4775 , 0.326307 , 0.000080 ,  13
   4.4775 , 0.326331 , 0.000080 ,  14
   4.4775 , 0.326317 , 0.000080 ,  15
   4.4775 , 0.326323 , 0.000080 ,  16
   4.4775 , 0.326329 , 0.000080 ,  17
   4.4775 , 0.326333 , 0.000080 ,  18
   4.4775 , 0.326327 , 0.000080 ,  19
   4.4775 , 0.326312 , 0.000080 ,  20
   4.4775 , 0.326328 , 0.000080 ,  21
   4.4775 , 0.326341 , 0.000080 ,  22
   4.4775 , 0.326324 , 0.000080 ,  23
   4.4775 , 0.326326 , 0.000080 ,  24
   4.4775 , 0.326326 , 0.000080 ,  25
   4.4775 , 0.326306 , 0.000080 ,  26
   4.4775 , 0.326322 , 0.000080 ,  27
   4.4775 , 0.326322 , 0.000080 ,  28
   4.4775 , 0.326326 , 0.000080 ,  29
   4.4775 , 0.326320 , 0.000080 ,  30
   4.4775 , 0.326322 , 0.000080 ,  31
   4.4775 , 0.326320 , 0.000080 ,  32
   4.4775 , 0.326312 , 0.000080 ,  33
   4.4775 , 0.326325 , 0.000080 ,  34
   4.4775 , 0.326314 , 0.000080 ,  35
   4.4775 , 0.326334 , 0.000080 ,  36
   4.4775 , 0.326329 , 0.000080 ,  37
   4.4775 , 0.326323 , 0.000080 ,  38
   4.4775 , 0.326311 , 0.000080 ,  39
   4.4775 , 0.326321 , 0.000080 ,  40
   4.4775 , 0.326328 , 0.000080 ,  41
   4.4775 , 0.326317 , 0.000080 ,  42
   4.4775 , 0.326327 , 0.000080 ,  43
   4.4775 , 0.326330 , 0.000080 ,  44
   4.4775 , 0.326330 , 0.000080 ,  45
   4.4775 , 0.326325 , 0.000080 ,  46
   4.4775 , 0.326320 , 0.000080 ,  47
   4.4775 , 0.326331 , 0.000080 ,  48
   4.4775 , 0.326335 , 0.000080 ,  49
   4.4775 , 0.326324 , 0.000080 ,  50
   4.4775 , 0.326316 , 0.000080 ,  51
   4.4775 , 0.326325 , 0.000080 ,  52
   4.4775 , 0.326340 , 0.000080 ,  53
   4.4775 , 0.326330 , 0.000080 ,  54
   4.4775 , 0.326327 , 0.000080 ,  55
   4.4775 , 0.326317 , 0.000080 ,  56
   4.4775 , 0.326315 , 0.000080 ,  57
   4.4775 , 0.326321 , 0.000080 ,  58
   4.4775 , 0.326315 , 0.000080 ,  59
   4.4775 , 0.326307 , 0.000080 ,  60
   4.4775 , 0.326331 , 0.000080 ,  61
   4.4775 , 0.326328 , 0.000080 ,  62
   4.4775 , 0.326320 , 0.000080 ,  63
   4.4775 , 0.326318 , 0.000080 ,  64
   4.4775 , 0.326318 , 0.000080 ,  65
   4.4775 , 0.326331 , 0.000080 ,  66
   4.4775 , 0.326329 , 0.000080 ,  67
   4.4775 , 0.326316 , 0.000080 ,  68
   4.4775 , 0.326323 , 0.000080 ,  69
   4.4775 , 0.326324 , 0.000080 ,  70
   4.4775 , 0.326323 , 0.000080 ,  71
   4.4775 , 0.326319 , 0.000080 ,  72
   4.4775 , 0.326337 , 0.000080 ,  73
   4.4775 , 0.326318 , 0.000080 ,  74
   4.4775 , 0.326321 , 0.000080 ,  75
   4.4775 , 0.326318 , 0.000080 ,  76
   4.4775 , 0.326321 , 0.000080 ,  77
   4.4775 , 0.326335 , 0.000080 ,  78
   4.4775 , 0.326324 , 0.000080 ,  79
   4.4775 , 0.326333 , 0.000080 ,  80
   4.4775 , 0.326323 , 0.000080 ,  81
   4.4775 , 0.326328 , 0.000080 ,  82
   4.4775 , 0.326338 , 0.000080 ,  83
   4.4775 , 0.326331 , 0.000080 ,  84
   4.4775 , 0.326319 , 0.000080 ,  85
   4.4775 , 0.326324 , 0.000080 ,  86
   4.4775 , 0.326323 , 0.000080 ,  87
   4.4775 , 0.326332 , 0.000080 ,  88
   4.4775 , 0.326324 , 0.000080 ,  89
   4.4775 , 0.326323 , 0.000080 ,  90
   4.4775 , 0.326337 , 0.000080 ,  91
   4.4775 , 0.326346 , 0.000080 ,  92
   4.4775 , 0.326332 , 0.000080 ,  93
   4.4775 , 0.326344 , 0.000080 ,  94
   4.4775 , 0.326340 , 0.000080 ,  95
   4.4775 , 0.326325 , 0.000080 ,  96
   4.4775 , 0.326332 , 0.000080 ,  97
   4.4775 , 0.326333 , 0.000080 ,  98
   4.4775 , 0.326311 , 0.000080 ,  99
   4.4775 , 0.326320 , 0.000080 , 100
   4.5878 , 0.330799 , 0.000100 ,   0
   4.5878 , 0.330802 , 0.000100 ,   1
   4.5878 , 0.330803 , 0.000100 ,   2
   4.5878 , 0.330798 , 0.000100 ,   3
   4.5878 , 0.330800 , 0.000100 ,   4
   4.5878 , 0.330794 , 0.000100 ,   5
   4.5878 , 0.330795 , 0.000100 ,   6
   4.5878 , 0.330782 , 0.000100 ,   7
   4.5878 , 0.330781 , 0.000100 ,   8
   4.5878 , 0.330797 , 0.000100 ,   9
   4.5878 , 0.330790 , 0.000100 ,  10
   4.5878 , 0.330785 , 0.000100 ,  11
   4.5878 , 0.330786 , 0.000100 ,  12
   4.5878 , 0.330776 , 0.000100 ,  13
   4.5878 , 0.330816 , 0.000100 ,  14
   4.5878 , 0.330793 , 0.000100 ,  15
   4.5878 , 0.330799 , 0.000100 ,  16
   4.5878 , 0.330799 , 0.000100 ,  17
   4.5878 , 0.330813 , 0.000100 ,  18
   4.5878 , 0.330799 , 0.000100 ,  19
   4.5878 , 0.330789 , 0.000100 ,  20
   4.5878 , 0.330811 , 0.000100 ,  21
   4.5878 , 0.330815 , 0.000100 ,  22
   4.5878 , 0.330797 , 0.000100 ,  23
   4.5878 , 0.330802 , 0.000100 ,  24
   4.5878 , 0.330804 , 0.000100 ,  25
   4.5878 , 0.330780 , 0.000100 ,  26
   4.5878 , 0.330791 , 0.000100 ,  27
   4.5878 , 0.330798 , 0.000100 ,  28
   4.5878 , 0.330808 , 0.000100 ,  29
   4.5878 , 0.330795 , 0.000100 ,  30
   4.5878 , 0.330796 , 0.000100 ,  31
   4.5878 , 0.330791 , 0.000100 ,  32
   4.5878 , 0.330783 , 0.000100 ,  33
   4.5878 , 0.330797 , 0.000100 ,  34
   4.5878 , 0.330787 , 0.000100 ,  35
   4.5878 , 0.330810 , 0.000100 ,  36
   4.5878 , 0.330805 , 0.000100 ,  37
   4.5878 , 0.330800 , 0.000100 ,  38
   4.5878 , 0.330782 , 0.000100 ,  39
   4.5878 , 0.330800 , 0.000100 ,  40
   4.5878 , 0.330803 , 0.000100 ,  41
   4.5878 , 0.330786 , 0.000100 ,  42
   4.5878 , 0.330805 , 0.000100 ,  43
   4.5878 , 0.330807 , 0.000100 ,  44
   4.5878 , 0.330808 , 0.000100 ,  45
   4.5878 , 0.330792 , 0.000100 ,  46
   4.5878 , 0.330799 , 0.000100 ,  47
   4.5878 , 0.330806 , 0.000100 ,  48
   4.5878 , 0.330811 , 0.000100 ,  49
   4.5878 , 0.330794 , 0.000100 ,  50
   4.5878 , 0.330788 , 0.000100 ,  51
   4.5878 , 0.330800 , 0.000100 ,  52
   4.5878 , 0.330816 , 0.000100 ,  53
   4.5878 , 0.330807 , 0.000100 ,  54
   4.5878 , 0.330803 , 0.000100 ,  55
   4.5878 , 0.330800 , 0.000100 ,  56
   4.5878 , 0.330790 , 0.000100 ,  57
   4.5878 , 0.330793 , 0.000100 ,  58
   4.5878 , 0.330788 , 0.000100 ,  59
   4.5878 , 0.330777 , 0.000100 ,  60
   4.5878 , 0.330807 , 0.000100 ,  61
   4.5878 , 0.330796 , 0.000100 ,  62
   4.5878 , 0.330793 , 0.000100 ,  63
   4.5878 , 0.330788 , 0.000100 ,  64
   4.5878 , 0.330794 , 0.000100 ,  65
   4.5878 , 0.330806 , 0.000100 ,  66
   4.5878 , 0.330803 , 0.000100 ,  67
   4.5878 , 0.330786 , 0.000100 ,  68
   4.5878 , 0.330792 , 0.000100 ,  69
   4.5878 , 0.330794 , 0.000100 ,  70
   4.5878 , 0.330806 , 0.000100 ,  71
   4.5878 , 0.330792 , 0.000100 ,  72
   4.5878 , 0.330814 , 0.000100 ,  73
   4.5878 , 0.330792 , 0.000100 ,  74
   4.5878 , 0.330796 , 0.000100 ,  75
   4.5878 , 0.330787 , 0.000100 ,  76
   4.5878 , 0.330794 , 0.000100 ,  77
   4.5878 , 0.330814 , 0.000100 ,  78
   4.5878 , 0.330804 , 0.000100 ,  79
   4.5878 , 0.330811 , 0.000100 ,  80
   4.5878 , 0.330799 , 0.000100 ,  81
   4.5878 , 0.330800 , 0.000100 ,  82
   4.5878 , 0.330811 , 0.000100 ,  83
   4.5878 , 0.330810 , 0.000100 ,  84
   4.5878 , 0.330789 , 0.000100 ,  85
   4.5878 , 0.330798 , 0.000100 ,  86
   4.5878 , 0.330800 , 0.000100 ,  87
   4.5878 , 0.330810 , 0.000100 ,  88
   4.5878 , 0.330800 , 0.000100 ,  89
   4.5878 , 0.330791 , 0.000100 ,  90
   4.5878 , 0.330812 , 0.000100 ,  91
   4.5878 , 0.330824 , 0.000100 ,  92
   4.5878 , 0.330803 , 0.000100 ,  93
   4.5878 , 0.330823 , 0.000100 ,  94
   4.5878 , 0.330813 , 0.000100 ,  95
   4.5878 , 0.330796 , 0.000100 ,  96
   4.5878 , 0.330805 , 0.000100 ,  97
   4.5878 , 0.330810 , 0.000100 ,  98
   4.5878 , 0.330788 , 0.000100 ,  99
   4.5878 , 0.330798 , 0.000100 , 100
   4.6944 , 0.335003 , 0.000127 ,   0
   4.6944 , 0.334998 , 0.000127 ,   1
   4.6944 , 0.335009 , 0.000127 ,   2
   4.6944 , 0.335010 , 0.000127 ,   3
   4.6944 , 0.335008 , 0.000127 ,   4
   4.6944 , 0.334997 , 0.000127 ,   5
   4.6944 , 0.334999 , 0.000127 ,   6
   4.6944 , 0.334981 , 0.000127 ,   7
   4.6944 , 0.334979 , 0.000127 ,   8
   4.6944 , 0.335002 , 0.000127 ,   9
   4.6944 , 0.335002 , 0.000127 ,  10
   4.6944 , 0.334978 , 0.000127 ,  11
   4.6944 , 0.334996 , 0.000127 ,  12
   4.6944 , 0.334983 , 0.000127 ,  13
   4.6944 , 0.335029 , 0.000127 ,  14
   4.6944 , 0.334998 , 0.000127 ,  15
   4.6944 , 0.335015 , 0.000127 ,  16
   4.6944 , 0.334992 , 0.000127 ,  17
   4.6944 , 0.335025 , 0.000127 ,  18
   4.6944 , 0.334989 , 0.000127 ,  19
   4.6944 , 0.334996 , 0.000127 ,  20
   4.6944 , 0.335027 , 0.000127 ,  21
   4.6944 , 0.335018 , 0.000127 ,  22
   4.6944 , 0.334998 , 0.000127 ,  23
   4.6944 , 0.335010 , 0.000127 ,  24
   4.6944 , 0.335019 , 0.000127 ,  25
   4.6944 , 0.334982 , 0.000127 ,  26
   4.6944 , 0.334993 , 0.000127 ,  27
   4.6944 , 0.335002 , 0.000127 ,  28
   4.6944 , 0.335021 , 0.000127 ,  29
   4.6944 , 0.335005 , 0.000127 ,  30
   4.6944 , 0.334997 , 0.000127 ,  31
   4.6944 , 0.334991 , 0.000127 ,  32
   4.6944 , 0.334995 , 0.000127 ,  33
   4.6944 , 0.334998 , 0.000127 ,  34
   4.6944 , 0.334990 , 0.000127 ,  35
   4.6944 , 0.335014 , 0.000127 ,  36
   4.6944 , 0.335026 , 0.000127 ,  37
   4.6944 , 0.335012 , 0.000127 ,  38
   4.6944 , 0.334976 , 0.000127 ,  39
   4.6944 , 0.334998 , 0.000127 ,  40
   4.6944 , 0.335004 , 0.000127 ,  41
   4.6944 , 0.334988 , 0.000127 ,  42
   4.6944 , 0.335016 , 0.000127 ,  43
   4.6944 , 0.335012 , 0.000127 ,  44
   4.6944 , 0.335017 , 0.000127 ,  45
   4.6944 , 0.334999 , 0.000127 ,  46
   4.6944 , 0.335002 , 0.000127 ,  47
   4.6944 , 0.335012 , 0.000127 ,  48
   4.6944 , 0.335012 , 0.000127 ,  49
   4.6944 , 0.334999 , 0.000127 ,  50
   4.6944 , 0.334998 , 0.000127 ,  51
   4.6944 , 0.335003 , 0.000127 ,  52
   4.6944 , 0.335020 , 0.000127 ,  53
   4.6944 , 0.335011 , 0.000127 ,  54
   4.6944 , 0.335009 , 0.000127 ,  55
   4.6944 , 0.335007 , 0.000127 ,  56
   4.6944 , 0.334992 , 0.000127 ,  57
   4.6944 , 0.334995 , 0.000127 ,  58
   4.6944 , 0.334990 , 0.000127 ,  59
   4.6944 , 0.334985 , 0.000127 ,  60
   4.6944 , 0.335010 , 0.000127 ,  61
   4.6944 , 0.334990 , 0.000127 ,  62
   4.6944 , 0.334992 , 0.000127 ,  63
   4.6944 , 0.334984 , 0.000127 ,  64
   4.6944 , 0.334993 , 0.000127 ,  65
   4.6944 , 0.335009 , 0.000127 ,  66
   4.6944 , 0.335000 , 0.000127 ,  67
   4.6944 , 0.334984 , 0.000127 ,  68
   4.6944 , 0.334992 , 0.000127 ,  69
   4.6944 , 0.334981 , 0.000127 ,  70
   4.6944 , 0.335010 , 0.000127 ,  71
   4.6944 , 0.335007 , 0.000127 ,  72
   4.6944 , 0.335027 , 0.000127 ,  73
   4.6944 , 0.335002 , 0.000127 ,  74
   4.6944 , 0.334996 , 0.000127 ,  75
   4.6944 , 0.334992 , 0.000127 ,  76
   4.6944 , 0.335000 , 0.000127 ,  77
   4.6944 , 0.335020 , 0.000127 ,  78
   4.6944 , 0.335006 , 0.000127 ,  79
   4.6944 , 0.335019 , 0.000127 ,  80
   4.6944 , 0.335006 , 0.000127 ,  81
   4.6944 , 0.335004 , 0.000127 ,  82
   4.6944 , 0.335011 , 0.000127 ,  83
   4.6944 , 0.335025 , 0.000127 ,  84
   4.6944 , 0.334994 , 0.000127 ,  85
   4.6944 , 0.334997 , 0.000127 ,  86
   4.6944 , 0.335016 , 0.000127 ,  87
   4.6944 , 0.335023 , 0.000127 ,  88
   4.6944 , 0.335016 , 0.000127 ,  89
   4.6944 , 0.334995 , 0.000127 ,  90
   4.6944 , 0.335003 , 0.000127 ,  91
   4.6944 , 0.335023 , 0.000127 ,  92
   4.6944 , 0.335007 , 0.000127 ,  93
   4.6944 , 0.335027 , 0.000127 ,  94
   4.6944 , 0.335008 , 0.000127 ,  95
   4.6944 , 0.334989 , 0.000127 ,  96
   4.6944 , 0.335012 , 0.000127 ,  97
   4.6944 , 0.335016 , 0.000127 ,  98
   4.6944 , 0.334993 , 0.000127 ,  99
   4.6944 , 0.334999 , 0.000127 , 100
   4.9049 , 0.343113 , 0.000134 ,   0
   4.9049 , 0.343115 , 0.000134 ,   1
   4.9049 , 0.343120 , 0.000134 ,   2
   4.9049 , 0.343115 , 0.000134 ,   3
   4.9049 , 0.343120 , 0.000134 ,   4
   4.9049 , 0.343105 , 0.000134 ,   5
   4.9049 , 0.343106 , 0.000134 ,   6
   4.9049 , 0.343089 , 0.000134 ,   7
   4.9049 , 0.343084 , 0.000134 ,   8
   4.9049 , 0.343109 , 0.000134 ,   9
   4.9049 , 0.343107 , 0.000134 ,  10
   4.9049 , 0.343091 , 0.000134 ,  11
   4.9049 , 0.343100 , 0.000134 ,  12
   4.9049 , 0.343085 , 0.000134 ,  13
   4.9049 , 0.343142 , 0.000134 ,  14
   4.9049 , 0.343106 , 0.000134 ,  15
   4.9049 , 0.343118 , 0.000134 ,  16
   4.9049 , 0.343108 , 0.000134 ,  17
   4.9049 , 0.343134 , 0.000134 ,  18
   4.9049 , 0.343106 , 0.000134 ,  19
   4.9049 , 0.343104 , 0.000134 ,  20
   4.9049 , 0.343139 , 0.000134 ,  21
   4.9049 , 0.343127 , 0.000134 ,  22
   4.9049 , 0.343109 , 0.000134 ,  23
   4.9049 , 0.343122 , 0.000134 ,  24
   4.9049 , 0.343128 , 0.000134 ,  25
   4.9049 , 0.343092 , 0.000134 ,  26
   4.9049 , 0.343099 , 0.000134 ,  27
   4.9049 , 0.343111 , 0.000134 ,  28
   4.9049 , 0.343132 , 0.000134 ,  29
   4.9049 , 0.343113 , 0.000134 ,  30
   4.9049 , 0.343106 , 0.000134 ,  31
   4.9049 , 0.343100 , 0.000134 ,  32
   4.9049 , 0.343101 , 0.000134 ,  33
   4.9049 , 0.343107 , 0.000134 ,  34
   4.9049 , 0.343096 , 0.000134 ,  35
   4.9049 , 0.343122 , 0.000134 ,  36
   4.9049 , 0.343127 , 0.000134 ,  37
   4.9049 , 0.343119 , 0.000134 ,  38
   4.9049 , 0.343087 , 0.000134 ,  39
   4.9049 , 0.343118 , 0.000134 ,  40
   4.9049 , 0.343115 , 0.000134 ,  41
   4.9049 , 0.343093 , 0.000134 ,  42
   4.9049 , 0.343124 , 0.000134 ,  43
   4.9049 , 0.343118 , 0.000134 ,  44
   4.9049 , 0.343126 , 0.000134 ,  45
   4.9049 , 0.343099 , 0.000134 ,  46
   4.9049 , 0.343112 , 0.000134 ,  47
   4.9049 , 0.343124 , 0.000134 ,  48
   4.9049 , 0.343124 , 0.000134 ,  49
   4.9049 , 0.343104 , 0.000134 ,  50
   4.9049 , 0.343104 , 0.000134 ,  51
   4.9049 , 0.343113 , 0.000134 ,  52
   4.9049 , 0.343130 , 0.000134 ,  53
   4.9049 , 0.343124 , 0.000134 ,  54
   4.9049 , 0.343117 , 0.000134 ,  55
   4.9049 , 0.343123 , 0.000134 ,  56
   4.9049 , 0.343104 , 0.000134 ,  57
   4.9049 , 0.343103 , 0.000134 ,  58
   4.9049 , 0.343102 , 0.000134 ,  59
   4.9049 , 0.343087 , 0.000134 ,  60
   4.9049 , 0.343120 , 0.000134 ,  61
   4.9049 , 0.343106 , 0.000134 ,  62
   4.9049 , 0.343104 , 0.000134 ,  63
   4.9049 , 0.343093 , 0.000134 ,  64
   4.9049 , 0.343107 , 0.000134 ,  65
   4.9049 , 0.343122 , 0.000134 ,  66
   4.9049 , 0.343113 , 0.000134 ,  67
   4.9049 , 0.343095 , 0.000134 ,  68
   4.9049 , 0.343104 , 0.000134 ,  69
   4.9049 , 0.343097 , 0.000134 ,  70
   4.9049 , 0.343124 , 0.000134 ,  71
   4.9049 , 0.343110 , 0.000134 ,  72
   4.9049 , 0.343136 , 0.000134 ,  73
   4.9049 , 0.343108 , 0.000134 ,  74
   4.9049 , 0.343105 , 0.000134 ,  75
   4.9049 , 0.343098 , 0.000134 ,  76
   4.9049 , 0.343107 , 0.000134 ,  77
   4.9049 , 0.343136 , 0.000134 ,  78
   4.9049 , 0.343123 , 0.000134 ,  79
   4.9049 , 0.343128 , 0.000134 ,  80
   4.9049 , 0.343115 , 0.000134 ,  81
   4.9049 , 0.343111 , 0.000134 ,  82
   4.9049 , 0.343122 , 0.000134 ,  83
   4.9049 , 0.343129 , 0.000134 ,  84
   4.9049 , 0.343100 , 0.000134 ,  85
   4.9049 , 0.343110 , 0.000134 ,  86
   4.9049 , 0.343122 , 0.000134 ,  87
   4.9049 , 0.343132 , 0.000134 ,  88
   4.9049 , 0.343120 , 0.000134 ,  89
   4.9049 , 0.343100 , 0.000134 ,  90
   4.9049 , 0.343124 , 0.000134 ,  91
   4.9049 , 0.343141 , 0.000134 ,  92
   4.9049 , 0.343116 , 0.000134 ,  93
   4.9049 , 0.343140 , 0.000134 ,  94
   4.9049 , 0.343121 , 0.000134 ,  95
   4.9049 , 0.343103 , 0.000134 ,  96
   4.9049 , 0.343120 , 0.000134 ,  97
   4.9049 , 0.343126 , 0.000134 ,  98
   4.9049 , 0.343101 , 0.000134 ,  99
   4.9049 , 0.343116 , 0.000134 , 100
   5.0063 , 0.347054 , 0.000107 ,   0
   5.0063 , 0.347061 , 0.000107 ,   1
   5.0063 , 0.347053 , 0.000107 ,   2
   5.0063 , 0.347049 , 0.000107 ,   3
   5.0063 , 0.347049 , 0.000107 ,   4
   5.0063 , 0.347050 , 0.000107 ,   5
   5.0063 , 0.347061 , 0.000107 ,   6
   5.0063 , 0.347038 , 0.000107 ,   7
   5.0063 , 0.347047 , 0.000107 ,   8
   5.0063 , 0.347055 , 0.000107 ,   9
   5.0063 , 0.347051 , 0.000107 ,  10
   5.0063 , 0.347048 , 0.000107 ,  11
   5.0063 , 0.347030 , 0.000107 ,  12
   5.0063 , 0.347024 , 0.000107 ,  13
   5.0063 , 0.347055 , 0.000107 ,  14
   5.0063 , 0.347041 , 0.000107 ,  15
   5.0063 , 0.347054 , 0.000107 ,  16
   5.0063 , 0.347058 , 0.000107 ,  17
   5.0063 , 0.347066 , 0.000107 ,  18
   5.0063 , 0.347057 , 0.000107 ,  19
   5.0063 , 0.347038 , 0.000107 ,  20
   5.0063 , 0.347068 , 0.000107 ,  21
   5.0063 , 0.347071 , 0.000107 ,  22
   5.0063 , 0.347057 , 0.000107 ,  23
   5.0063 , 0.347057 , 0.000107 ,  24
   5.0063 , 0.347058 , 0.000107 ,  25
   5.0063 , 0.347028 , 0.000107 ,  26
   5.0063 , 0.347056 , 0.000107 ,  27
   5.0063 , 0.347050 , 0.000107 ,  28
   5.0063 , 0.347057 , 0.000107 ,  29
   5.0063 , 0.347047 , 0.000107 ,  30
   5.0063 , 0.347048 , 0.000107 ,  31
   5.0063 , 0.347045 , 0.000107 ,  32
   5.0063 , 0.347042 , 0.000107 ,  33
   5.0063 , 0.347053 , 0.000107 ,  34
   5.0063 , 0.347039 , 0.000107 ,  35
   5.0063 , 0.347062 , 0.000107 ,  36
   5.0063 , 0.347063 , 0.000107 ,  37
   5.0063 , 0.347050 , 0.000107 ,  38
   5.0063 , 0.347036 , 0.000107 ,  39
   5.0063 , 0.347050 , 0.000107 ,  40
   5.0063 , 0.347055 , 0.000107 ,  41
   5.0063 , 0.347045 , 0.000107 ,  42
   5.0063 , 0.347061 , 0.000107 ,  43
   5.0063 , 0.347068 , 0.000107 ,  44
   5.0063 , 0.347070 , 0.000107 ,  45
   5.0063 , 0.347052 , 0.000107 ,  46
   5.0063 , 0.347046 , 0.000107 ,  47
   5.0063 , 0.347065 , 0.000107 ,  48
   5.0063 , 0.347062 , 0.000107 ,  49
   5.0063 , 0.347052 , 0.000107 ,  50
   5.0063 , 0.347040 , 0.000107 ,  51
   5.0063 , 0.347055 , 0.000107 ,  52
   5.0063 , 0.347073 , 0.000107 ,  53
   5.0063 , 0.347059 , 0.000107 ,  54
   5.0063 , 0.347057 , 0.000107 ,  55
   5.0063 , 0.347053 , 0.000107 ,  56
   5.0063 , 0.347047 , 0.000107 ,  57
   5.0063 , 0.347051 , 0.000107 ,  58
   5.0063 , 0.347035 , 0.000107 ,  59
   5.0063 , 0.347034 , 0.000107 ,  60
   5.0063 , 0.347062 , 0.000107 ,  61
   5.0063 , 0.347055 , 0.000107 ,  62
   5.0063 , 0.347046 , 0.000107 ,  63
   5.0063 , 0.347043 , 0.000107 ,  64
   5.0063 , 0.347050 , 0.000107 ,  65
   5.0063 , 0.347062 , 0.000107 ,  66
   5.0063 , 0.347054 , 0.000107 ,  67
   5.0063 , 0.347042 , 0.000107 ,  68
   5.0063 , 0.347048 , 0.000107 ,  69
   5.0063 , 0.347045 , 0.000107 ,  70
   5.0063 , 0.347056 , 0.000107 ,  71
   5.0063 , 0.347046 , 0.000107 ,  72
   5.0063 , 0.347073 , 0.000107 ,  73
   5.0063 , 0.347050 , 0.000107 ,  74
   5.0063 , 0.347049 , 0.000107 ,  75
   5.0063 , 0.347053 , 0.000107 ,  76
   5.0063 , 0.347049 , 0.000107 ,  77
   5.0063 , 0.347068 , 0.000107 ,  78
   5.0063 , 0.347055 , 0.000107 ,  79
   5.0063 , 0.347065 , 0.000107 ,  80
   5.0063 , 0.347050 , 0.000107 ,  81
   5.0063 , 0.347057 , 0.000107 ,  82
   5.0063 , 0.347069 , 0.000107 ,  83
   5.0063 , 0.347061 , 0.000107 ,  84
   5.0063 , 0.347045 , 0.000107 ,  85
   5.0063 , 0.347056 , 0.000107 ,  86
   5.0063 , 0.347054 , 0.000107 ,  87
   5.0063 , 0.347069 , 0.000107 ,  88
   5.0063 , 0.347057 , 0.000107 ,  89
   5.0063 , 0.347053 , 0.000107 ,  90
   5.0063 , 0.347066 , 0.000107 ,  91
   5.0063 , 0.347079 , 0.000107 ,  92
   5.0063 , 0.347064 , 0.000107 ,  93
   5.0063 , 0.347079 , 0.000107 ,  94
   5.0063 , 0.347068 , 0.000107 ,  95
   5.0063 , 0.347052 , 0.000107 ,  96
   5.0063 , 0.347063 , 0.000107 ,  97
   5.0063 , 0.347066 , 0.000107 ,  98
   5.0063 , 0.347038 , 0.000107 ,  99
   5.0063 , 0.347045 , 0.000107 , 100
   5.0106 , 0.347273 , 0.000105 ,   0
   5.0106 , 0.347278 , 0.000105 ,   1
   5.0106 , 0.347295 , 0.000105 ,   2
   5.0106 , 0.347264 , 0.000105 ,   3
   5.0106 , 0.347273 , 0.000105 ,   4
   5.0106 , 0.347273 , 0.000105 ,   5
   5.0106 , 0.347283 , 0.000105 ,   6
   5.0106 , 0.347257 , 0.000105 ,   7
   5.0106 , 0.347266 , 0.000105 ,   8
   5.0106 , 0.347265 , 0.000105 ,   9
   5.0106 , 0.347246 , 0.000105 ,  10
   5.0106 , 0.347260 , 0.000105 ,  11
   5.0106 , 0.347266 , 0.000105 ,  12
   5.0106 , 0.347261 , 0.000105 ,  13
   5.0106 , 0.347266 , 0.000105 ,  14
   5.0106 , 0.347263 , 0.000105 ,  15
   5.0106 , 0.347268 , 0.000105 ,  16
   5.0106 , 0.347271 , 0.000105 ,  17
   5.0106 , 0.347284 , 0.000105 ,  18
   5.0106 , 0.347281 , 0.000105 ,  19
   5.0106 , 0.347260 , 0.000105 ,  20
   5.0106 , 0.347255 , 0.000105 ,  21
   5.0106 , 0.347295 , 0.000105 ,  22
   5.0106 , 0.347262 , 0.000105 ,  23
   5.0106 , 0.347277 , 0.000105 ,  24
   5.0106 , 0.347266 , 0.000105 ,  25
   5.0106 , 0.347260 , 0.000105 ,  26
   5.0106 , 0.347274 , 0.000105 ,  27
   5.0106 , 0.347279 , 0.000105 ,  28
   5.0106 , 0.347274 , 0.000105 ,  29
   5.0106 , 0.347273 , 0.000105 ,  30
   5.0106 , 0.347267 , 0.000105 ,  31
   5.0106 , 0.347277 , 0.000105 ,  32
   5.0106 , 0.347256 , 0.000105 ,  33
   5.0106 , 0.347280 , 0.000105 ,  34
   5.0106 , 0.347264 , 0.000105 ,  35
   5.0106 , 0.347287 , 0.000105 ,  36
   5.0106 , 0.347280 , 0.000105 ,  37
   5.0106 , 0.347270 , 0.000105 ,  38
   5.0106 , 0.347269 , 0.000105 ,  39
   5.0106 , 0.347269 , 0.000105 ,  40
   5.0106 , 0.347275 , 0.000105 ,  41
   5.0106 , 0.347257 , 0.000105 ,  42
   5.0106 , 0.347273 , 0.000105 ,  43
   5.0106 , 0.347267 , 0.000105 ,  44
   5.0106 , 0.347286 , 0.000105 ,  45
   5.0106 , 0.347264 , 0.000105 ,  46
   5.0106 , 0.347264 , 0.000105 ,  47
   5.0106 , 0.347272 , 0.000105 ,  48
   5.0106 , 0.347285 , 0.000105 ,  49
   5.0106 , 0.347272 , 0.000105 ,  50
   5.0106 , 0.347277 , 0.000105 ,  51
   5.0106 , 0.347275 , 0.000105 ,  52
   5.0106 , 0.347290 , 0.000105 ,  53
   5.0106 , 0.347285 , 0.000105 ,  54
   5.0106 , 0.347278 , 0.000105 ,  55
   5.0106 , 0.347263 , 0.000105 ,  56
   5.0106 , 0.347275 , 0.000105 ,  57
   5.0106 , 0.347270 , 0.000105 ,  58
   5.0106 , 0.347270 , 0.000105 ,  59
   5.0106 , 0.347248 , 0.000105 ,  60
   5.0106 , 0.347280 , 0.000105 ,  61
   5.0106 , 0.347279 , 0.000105 ,  62
   5.0106 , 0.347279 , 0.000105 ,  63
   5.0106 , 0.347283 , 0.000105 ,  64
   5.0106 , 0.347272 , 0.000105 ,  65
   5.0106 , 0.347283 , 0.000105 ,  66
   5.0106 , 0.347274 , 0.000105 ,  67
   5.0106 , 0.347267 , 0.000105 ,  68
   5.0106 , 0.347281 , 0.000105 ,  69
   5.0106 , 0.347282 , 0.000105 ,  70
   5.0106 , 0.347262 , 0.000105 ,  71
   5.0106 , 0.347273 , 0.000105 ,  72
   5.0106 , 0.347280 , 0.000105 ,  73
   5.0106 , 0.347257 , 0.000105 ,  74
   5.0106 , 0.347268 , 0.000105 ,  75
   5.0106 , 0.347266 , 0.000105 ,  76
   5.0106 , 0.347264 , 0.000105 ,  77
   5.0106 , 0.347289 , 0.000105 ,  78
   5.0106 , 0.347265 , 0.000105 ,  79
   5.0106 , 0.347290 , 0.000105 ,  80
   5.0106 , 0.347280 , 0.000105 ,  81
   5.0106 , 0.347285 , 0.000105 ,  82
   5.0106 , 0.347291 , 0.000105 ,  83
   5.0106 , 0.347267 , 0.000105 ,  84
   5.0106 , 0.347279 , 0.000105 ,  85
   5.0106 , 0.347267 , 0.000105 ,  86
   5.0106 , 0.347275 , 0.000105 ,  87
   5.0106 , 0.347263 , 0.000105 ,  88
   5.0106 , 0.347270 , 0.000105 ,  89
   5.0106 , 0.347268 , 0.000105 ,  90
   5.0106 , 0.347277 , 0.000105 ,  91
   5.0106 , 0.347297 , 0.000105 ,  92
   5.0106 , 0.347292 , 0.000105 ,  93
   5.0106 , 0.347286 , 0.000105 ,  94
   5.0106 , 0.347292 , 0.000105 ,  95
   5.0106 , 0.347279 , 0.000105 ,  96
   5.0106 , 0.347283 , 0.000105 ,  97
   5.0106 , 0.347282 , 0.000105 ,  98
   5.0106 , 0.347256 , 0.000105 ,  99
   5.0106 , 0.347270 , 0.000105 , 100
   5.1058 , 0.350614 , 0.000135 ,   0
   5.1058 , 0.350616 , 0.000135 ,   1
   5.1058 , 0.350617 , 0.000135 ,   2
   5.1058 , 0.350612 , 0.000135 ,   3
   5.1058 , 0.350616 , 0.000135 ,   4
   5.1058 , 0.350608 , 0.000135 ,   5
   5.1058 , 0.350615 , 0.000135 ,   6
   5.1058 , 0.350594 , 0.000135 ,   7
   5.1058 , 0.350593 , 0.000135 ,   8
   5.1058 , 0.350615 , 0.000135 ,   9
   5.1058 , 0.350614 , 0.000135 ,  10
   5.1058 , 0.350594 , 0.000135 ,  11
   5.1058 , 0.350593 , 0.000135 ,  12
   5.1058 , 0.350578 , 0.000135 ,  13
   5.1058 , 0.350636 , 0.000135 ,  14
   5.1058 , 0.350605 , 0.000135 ,  15
   5.1058 , 0.350616 , 0.000135 ,  16
   5.1058 , 0.350610 , 0.000135 ,  17
   5.1058 , 0.350629 , 0.000135 ,  18
   5.1058 , 0.350609 , 0.000135 ,  19
   5.1058 , 0.350602 , 0.000135 ,  20
   5.1058 , 0.350638 , 0.000135 ,  21
   5.1058 , 0.350632 , 0.000135 ,  22
   5.1058 , 0.350612 , 0.000135 ,  23
   5.1058 , 0.350618 , 0.000135 ,  24
   5.1058 , 0.350627 , 0.000135 ,  25
   5.1058 , 0.350587 , 0.000135 ,  26
   5.1058 , 0.350610 , 0.000135 ,  27
   5.1058 , 0.350611 , 0.000135 ,  28
   5.1058 , 0.350627 , 0.000135 ,  29
   5.1058 , 0.350611 , 0.000135 ,  30
   5.1058 , 0.350603 , 0.000135 ,  31
   5.1058 , 0.350600 , 0.000135 ,  32
   5.1058 , 0.350600 , 0.000135 ,  33
   5.1058 , 0.350613 , 0.000135 ,  34
   5.1058 , 0.350596 , 0.000135 ,  35
   5.1058 , 0.350625 , 0.000135 ,  36
   5.1058 , 0.350627 , 0.000135 ,  37
   5.1058 , 0.350616 , 0.000135 ,  38
   5.1058 , 0.350589 , 0.000135 ,  39
   5.1058 , 0.350619 , 0.000135 ,  40
   5.1058 , 0.350617 , 0.000135 ,  41
   5.1058 , 0.350599 , 0.000135 ,  42
   5.1058 , 0.350629 , 0.000135 ,  43
   5.1058 , 0.350631 , 0.000135 ,  44
   5.1058 , 0.350627 , 0.000135 ,  45
   5.1058 , 0.350601 , 0.000135 ,  46
   5.1058 , 0.350608 , 0.000135 ,  47
   5.1058 , 0.350629 , 0.000135 ,  48
   5.1058 , 0.350623 , 0.000135 ,  49
   5.1058 , 0.350608 , 0.000135 ,  50
   5.1058 , 0.350601 , 0.000135 ,  51
   5.1058 , 0.350617 , 0.000135 ,  52
   5.1058 , 0.350638 , 0.000135 ,  53
   5.1058 , 0.350626 , 0.000135 ,  54
   5.1058 , 0.350619 , 0.000135 ,  55
   5.1058 , 0.350622 , 0.000135 ,  56
   5.1058 , 0.350605 , 0.000135 ,  57
   5.1058 , 0.350606 , 0.000135 ,  58
   5.1058 , 0.350596 , 0.000135 ,  59
   5.1058 , 0.350591 , 0.000135 ,  60
   5.1058 , 0.350625 , 0.000135 ,  61
   5.1058 , 0.350608 , 0.000135 ,  62
   5.1058 , 0.350601 , 0.000135 ,  63
   5.1058 , 0.350596 , 0.000135 ,  64
   5.1058 , 0.350611 , 0.000135 ,  65
   5.1058 , 0.350625 , 0.000135 ,  66
   5.1058 , 0.350614 , 0.000135 ,  67
   5.1058 , 0.350595 , 0.000135 ,  68
   5.1058 , 0.350602 , 0.000135 ,  69
   5.1058 , 0.350603 , 0.000135 ,  70
   5.1058 , 0.350624 , 0.000135 ,  71
   5.1058 , 0.350611 , 0.000135 ,  72
   5.1058 , 0.350639 , 0.000135 ,  73
   5.1058 , 0.350616 , 0.000135 ,  74
   5.1058 , 0.350607 , 0.000135 ,  75
   5.1058 , 0.350604 , 0.000135 ,  76
   5.1058 , 0.350607 , 0.000135 ,  77
   5.1058 , 0.350634 , 0.000135 ,  78
   5.1058 , 0.350623 , 0.000135 ,  79
   5.1058 , 0.350628 , 0.000135 ,  80
   5.1058 , 0.350610 , 0.000135 ,  81
   5.1058 , 0.350613 , 0.000135 ,  82
   5.1058 , 0.350624 , 0.000135 ,  83
   5.1058 , 0.350625 , 0.000135 ,  84
   5.1058 , 0.350601 , 0.000135 ,  85
   5.1058 , 0.350615 , 0.000135 ,  86
   5.1058 , 0.350619 , 0.000135 ,  87
   5.1058 , 0.350635 , 0.000135 ,  88
   5.1058 , 0.350618 , 0.000135 ,  89
   5.1058 , 0.350605 , 0.000135 ,  90
   5.1058 , 0.350626 , 0.000135 ,  91
   5.1058 , 0.350645 , 0.000135 ,  92
   5.1058 , 0.350624 , 0.000135 ,  93
   5.1058 , 0.350644 , 0.000135 ,  94
   5.1058 , 0.350625 , 0.000135 ,  95
   5.1058 , 0.350608 , 0.000135 ,  96
   5.1058 , 0.350623 , 0.000135 ,  97
   5.1058 , 0.350630 , 0.000135 ,  98
   5.1058 , 0.350595 , 0.000135 ,  99
   5.1058 , 0.350613 , 0.000135 , 100
   5.1093 , 0.350876 , 0.000113 ,   0
   5.1093 , 0.350881 , 0.000113 ,   1
   5.1093 , 0.350893 , 0.000113 ,   2
   5.1093 , 0.350868 , 0.000113 ,   3
   5.1093 , 0.350873 , 0.000113 ,   4
   5.1093 , 0.350875 , 0.000113 ,   5
   5.1093 , 0.350882 , 0.000113 ,   6
   5.1093 , 0.350859 , 0.000113 ,   7
   5.1093 , 0.350864 , 0.000113 ,   8
   5.1093 , 0.350871 , 0.000113 ,   9
   5.1093 , 0.350847 , 0.000113 ,  10
   5.1093 , 0.350867 , 0.000113 ,  11
   5.1093 , 0.350868 , 0.000113 ,  12
   5.1093 , 0.350856 , 0.000113 ,  13
   5.1093 , 0.350869 , 0.000113 ,  14
   5.1093 , 0.350863 , 0.000113 ,  15
   5.1093 , 0.350873 , 0.000113 ,  16
   5.1093 , 0.350874 , 0.000113 ,  17
   5.1093 , 0.350889 , 0.000113 ,  18
   5.1093 , 0.350885 , 0.000113 ,  19
   5.1093 , 0.350863 , 0.000113 ,  20
   5.1093 , 0.350866 , 0.000113 ,  21
   5.1093 , 0.350901 , 0.000113 ,  22
   5.1093 , 0.350866 , 0.000113 ,  23
   5.1093 , 0.350885 , 0.000113 ,  24
   5.1093 , 0.350870 , 0.000113 ,  25
   5.1093 , 0.350858 , 0.000113 ,  26
   5.1093 , 0.350876 , 0.000113 ,  27
   5.1093 , 0.350877 , 0.000113 ,  28
   5.1093 , 0.350877 , 0.000113 ,  29
   5.1093 , 0.350874 , 0.000113 ,  30
   5.1093 , 0.350872 , 0.000113 ,  31
   5.1093 , 0.350876 , 0.000113 ,  32
   5.1093 , 0.350859 , 0.000113 ,  33
   5.1093 , 0.350878 , 0.000113 ,  34
   5.1093 , 0.350863 , 0.000113 ,  35
   5.1093 , 0.350889 , 0.000113 ,  36
   5.1093 , 0.350887 , 0.000113 ,  37
   5.1093 , 0.350876 , 0.000113 ,  38
   5.1093 , 0.350866 , 0.000113 ,  39
   5.1093 , 0.350875 , 0.000113 ,  40
   5.1093 , 0.350879 , 0.000113 ,  41
   5.1093 , 0.350858 , 0.000113 ,  42
   5.1093 , 0.350878 , 0.000113 ,  43
   5.1093 , 0.350874 , 0.000113 ,  44
   5.1093 , 0.350884 , 0.000113 ,  45
   5.1093 , 0.350864 , 0.000113 ,  46
   5.1093 , 0.350870 , 0.000113 ,  47
   5.1093 , 0.350879 , 0.000113 ,  48
   5.1093 , 0.350887 , 0.000113 ,  49
   5.1093 , 0.350869 , 0.000113 ,  50
   5.1093 , 0.350871 , 0.000113 ,  51
   5.1093 , 0.350879 , 0.000113 ,  52
   5.1093 , 0.350894 , 0.000113 ,  53
   5.1093 , 0.350885 , 0.000113 ,  54
   5.1093 , 0.350880 , 0.000113 ,  55
   5.1093 , 0.350867 , 0.000113 ,  56
   5.1093 , 0.350871 , 0.000113 ,  57
   5.1093 , 0.350874 , 0.000113 ,  58
   5.1093 , 0.350866 , 0.000113 ,  59
   5.1093 , 0.350842 , 0.000113 ,  60
   5.1093 , 0.350884 , 0.000113 ,  61
   5.1093 , 0.350886 , 0.000113 ,  62
   5.1093 , 0.350876 , 0.000113 ,  63
   5.1093 , 0.350876 , 0.000113 ,  64
   5.1093 , 0.350870 , 0.000113 ,  65
   5.1093 , 0.350884 , 0.000113 ,  66
   5.1093 , 0.350879 , 0.000113 ,  67
   5.1093 , 0.350868 , 0.000113 ,  68
   5.1093 , 0.350880 , 0.000113 ,  69
   5.1093 , 0.350887 , 0.000113 ,  70
   5.1093 , 0.350865 , 0.000113 ,  71
   5.1093 , 0.350874 , 0.000113 ,  72
   5.1093 , 0.350892 , 0.000113 ,  73
   5.1093 , 0.350863 , 0.000113 ,  74
   5.1093 , 0.350869 , 0.000113 ,  75
   5.1093 , 0.350869 , 0.000113 ,  76
   5.1093 , 0.350865 , 0.000113 ,  77
   5.1093 , 0.350894 , 0.000113 ,  78
   5.1093 , 0.350868 , 0.000113 ,  79
   5.1093 , 0.350894 , 0.000113 ,  80
   5.1093 , 0.350883 , 0.000113 ,  81
   5.1093 , 0.350888 , 0.000113 ,  82
   5.1093 , 0.350897 , 0.000113 ,  83
   5.1093 , 0.350874 , 0.000113 ,  84
   5.1093 , 0.350874 , 0.000113 ,  85
   5.1093 , 0.350874 , 0.000113 ,  86
   5.1093 , 0.350879 , 0.000113 ,  87
   5.1093 , 0.350871 , 0.000113 ,  88
   5.1093 , 0.350873 , 0.000113 ,  89
   5.1093 , 0.350871 , 0.000113 ,  90
   5.1093 , 0.350887 , 0.000113 ,  91
   5.1093 , 0.350909 , 0.000113 ,  92
   5.1093 , 0.350894 , 0.000113 ,  93
   5.1093 , 0.350893 , 0.000113 ,  94
   5.1093 , 0.350894 , 0.000113 ,  95
   5.1093 , 0.350880 , 0.000113 ,  96
   5.1093 , 0.350885 , 0.000113 ,  97
   5.1093 , 0.350886 , 0.000113 ,  98
   5.1093 , 0.350860 , 0.000113 ,  99
   5.1093 , 0.350876 , 0.000113 , 100
   5.2033 , 0.354008 , 0.000178 ,   0
   5.2033 , 0.353990 , 0.000178 ,   1
   5.2033 , 0.354016 , 0.000178 ,   2
   5.2033 , 0.354024 , 0.000178 ,   3
   5.2033 , 0.354019 , 0.000178 ,   4
   5.2033 , 0.354005 , 0.000178 ,   5
   5.2033 , 0.353997 , 0.000178 ,   6
   5.2033 , 0.353971 , 0.000178 ,   7
   5.2033 , 0.353976 , 0.000178 ,   8
   5.2033 , 0.354006 , 0.000178 ,   9
   5.2033 , 0.354011 , 0.000178 ,  10
   5.2033 , 0.353973 , 0.000178 ,  11
   5.2033 , 0.353992 , 0.000178 ,  12
   5.2033 , 0.353988 , 0.000178 ,  13
   5.2033 , 0.354044 , 0.000178 ,  14
   5.2033 , 0.353996 , 0.000178 ,  15
   5.2033 , 0.354026 , 0.000178 ,  16
   5.2033 , 0.353991 , 0.000178 ,  17
   5.2033 , 0.354039 , 0.000178 ,  18
   5.2033 , 0.353987 , 0.000178 ,  19
   5.2033 , 0.354001 , 0.000178 ,  20
   5.2033 , 0.354039 , 0.000178 ,  21
   5.2033 , 0.354011 , 0.000178 ,  22
   5.2033 , 0.354003 , 0.000178 ,  23
   5.2033 , 0.354023 , 0.000178 ,  24
   5.2033 , 0.354033 , 0.000178 ,  25
   5.2033 , 0.353977 , 0.000178 ,  26
   5.2033 , 0.353987 , 0.000178 ,  27
   5.2033 , 0.353996 , 0.000178 ,  28
   5.2033 , 0.354037 , 0.000178 ,  29
   5.2033 , 0.354016 , 0.000178 ,  30
   5.2033 , 0.353999 , 0.000178 ,  31
   5.2033 , 0.353992 , 0.000178 ,  32
   5.2033 , 0.354004 , 0.000178 ,  33
   5.2033 , 0.353995 , 0.000178 ,  34
   5.2033 , 0.353991 , 0.000178 ,  35
   5.2033 , 0.354012 , 0.000178 ,  36
   5.2033 , 0.354047 , 0.000178 ,  37
   5.2033 , 0.354019 , 0.000178 ,  38
   5.2033 , 0.353977 , 0.000178 ,  39
   5.2033 , 0.353998 , 0.000178 ,  40
   5.2033 , 0.354013 , 0.000178 ,  41
   5.2033 , 0.353983 , 0.000178 ,  42
   5.2033 , 0.354027 , 0.000178 ,  43
   5.2033 , 0.354014 , 0.000178 ,  44
   5.2033 , 0.354028 , 0.000178 ,  45
   5.2033 , 0.353996 , 0.000178 ,  46
   5.2033 , 0.354005 , 0.000178 ,  47
   5.2033 , 0.354026 , 0.000178 ,  48
   5.2033 , 0.354009 , 0.000178 ,  49
   5.2033 , 0.354008 , 0.000178 ,  50
   5.2033 , 0.354009 , 0.000178 ,  51
   5.2033 , 0.354005 , 0.000178 ,  52
   5.2033 , 0.354027 , 0.000178 ,  53
   5.2033 , 0.354013 , 0.000178 ,  54
   5.2033 , 0.354015 , 0.000178 ,  55
   5.2033 , 0.354012 , 0.000178 ,  56
   5.2033 , 0.353998 , 0.000178 ,  57
   5.2033 , 0.353994 , 0.000178 ,  58
   5.2033 , 0.353990 , 0.000178 ,  59
   5.2033 , 0.353985 , 0.000178 ,  60
   5.2033 , 0.354017 , 0.000178 ,  61
   5.2033 , 0.353983 , 0.000178 ,  62
   5.2033 , 0.353995 , 0.000178 ,  63
   5.2033 , 0.353977 , 0.000178 ,  64
   5.2033 , 0.353998 , 0.000178 ,  65
   5.2033 , 0.354010 , 0.000178 ,  66
   5.2033 , 0.353997 , 0.000178 ,  67
   5.2033 , 0.353982 , 0.000178 ,  68
   5.2033 , 0.353991 , 0.000178 ,  69
   5.2033 , 0.353977 , 0.000178 ,  70
   5.2033 , 0.354010 , 0.000178 ,  71
   5.2033 , 0.354023 , 0.000178 ,  72
   5.2033 , 0.354036 , 0.000178 ,  73
   5.2033 , 0.354015 , 0.000178 ,  74
   5.2033 , 0.353997 , 0.000178 ,  75
   5.2033 , 0.353994 , 0.000178 ,  76
   5.2033 , 0.354004 , 0.000178 ,  77
   5.2033 , 0.354031 , 0.000178 ,  78
   5.2033 , 0.354021 , 0.000178 ,  79
   5.2033 , 0.354026 , 0.000178 ,  80
   5.2033 , 0.354009 , 0.000178 ,  81
   5.2033 , 0.354009 , 0.000178 ,  82
   5.2033 , 0.354016 , 0.000178 ,  83
   5.2033 , 0.354034 , 0.000178 ,  84
   5.2033 , 0.354001 , 0.000178 ,  85
   5.2033 , 0.353995 , 0.000178 ,  86
   5.2033 , 0.354030 , 0.000178 ,  87
   5.2033 , 0.354035 , 0.000178 ,  88
   5.2033 , 0.354033 , 0.000178 ,  89
   5.2033 , 0.353999 , 0.000178 ,  90
   5.2033 , 0.354002 , 0.000178 ,  91
   5.2033 , 0.354034 , 0.000178 ,  92
   5.2033 , 0.354025 , 0.000178 ,  93
   5.2033 , 0.354036 , 0.000178 ,  94
   5.2033 , 0.354006 , 0.000178 ,  95
   5.2033 , 0.353991 , 0.000178 ,  96
   5.2033 , 0.354020 , 0.000178 ,  97
   5.2033 , 0.354023 , 0.000178 ,  98
   5.2033 , 0.353993 , 0.000178 ,  99
   5.2033 , 0.354001 , 0.000178 , 100
   5.2064 , 0.354325 , 0.000130 ,   0
   5.2064 , 0.354334 , 0.000130 ,   1
   5.2064 , 0.354337 , 0.000130 ,   2
   5.2064 , 0.354321 , 0.000130 ,   3
   5.2064 , 0.354326 , 0.000130 ,   4
   5.2064 , 0.354320 , 0.000130 ,   5
   5.2064 , 0.354326 , 0.000130 ,   6
   5.2064 , 0.354302 , 0.000130 ,   7
   5.2064 , 0.354301 , 0.000130 ,   8
   5.2064 , 0.354319 , 0.000130 ,   9
   5.2064 , 0.354295 , 0.000130 ,  10
   5.2064 , 0.354316 , 0.000130 ,  11
   5.2064 , 0.354313 , 0.000130 ,  12
   5.2064 , 0.354301 , 0.000130 ,  13
   5.2064 , 0.354327 , 0.000130 ,  14
   5.2064 , 0.354310 , 0.000130 ,  15
   5.2064 , 0.354323 , 0.000130 ,  16
   5.2064 , 0.354322 , 0.000130 ,  17
   5.2064 , 0.354347 , 0.000130 ,  18
   5.2064 , 0.354336 , 0.000130 ,  19
   5.2064 , 0.354317 , 0.000130 ,  20
   5.2064 , 0.354325 , 0.000130 ,  21
   5.2064 , 0.354351 , 0.000130 ,  22
   5.2064 , 0.354317 , 0.000130 ,  23
   5.2064 , 0.354337 , 0.000130 ,  24
   5.2064 , 0.354322 , 0.000130 ,  25
   5.2064 , 0.354303 , 0.000130 ,  26
   5.2064 , 0.354322 , 0.000130 ,  27
   5.2064 , 0.354325 , 0.000130 ,  28
   5.2064 , 0.354331 , 0.000130 ,  29
   5.2064 , 0.354324 , 0.000130 ,  30
   5.2064 , 0.354319 , 0.000130 ,  31
   5.2064 , 0.354323 , 0.000130 ,  32
   5.2064 , 0.354309 , 0.000130 ,  33
   5.2064 , 0.354322 , 0.000130 ,  34
   5.2064 , 0.354307 , 0.000130 ,  35
   5.2064 , 0.354337 , 0.000130 ,  36
   5.2064 , 0.354338 , 0.000130 ,  37
   5.2064 , 0.354327 , 0.000130 ,  38
   5.2064 , 0.354311 , 0.000130 ,  39
   5.2064 , 0.354324 , 0.000130 ,  40
   5.2064 , 0.354330 , 0.000130 ,  41
   5.2064 , 0.354303 , 0.000130 ,  42
   5.2064 , 0.354329 , 0.000130 ,  43
   5.2064 , 0.354326 , 0.000130 ,  44
   5.2064 , 0.354330 , 0.000130 ,  45
   5.2064 , 0.354306 , 0.000130 ,  46
   5.2064 , 0.354324 , 0.000130 ,  47
   5.2064 , 0.354330 , 0.000130 ,  48
   5.2064 , 0.354336 , 0.000130 ,  49
   5.2064 , 0.354316 , 0.000130 ,  50
   5.2064 , 0.354315 , 0.000130 ,  51
   5.2064 , 0.354329 , 0.000130 ,  52
   5.2064 , 0.354348 , 0.000130 ,  53
   5.2064 , 0.354333 , 0.000130 ,  54
   5.2064 , 0.354332 , 0.000130 ,  55
   5.2064 , 0.354323 , 0.000130 ,  56
   5.2064 , 0.354314 , 0.000130 ,  57
   5.2064 , 0.354323 , 0.000130 ,  58
   5.2064 , 0.354306 , 0.000130 ,  59
   5.2064 , 0.354286 , 0.000130 ,  60
   5.2064 , 0.354336 , 0.000130 ,  61
   5.2064 , 0.354332 , 0.000130 ,  62
   5.2064 , 0.354322 , 0.000130 ,  63
   5.2064 , 0.354316 , 0.000130 ,  64
   5.2064 , 0.354318 , 0.000130 ,  65
   5.2064 , 0.354332 , 0.000130 ,  66
   5.2064 , 0.354331 , 0.000130 ,  67
   5.2064 , 0.354316 , 0.000130 ,  68
   5.2064 , 0.354323 , 0.000130 ,  69
   5.2064 , 0.354333 , 0.000130 ,  70
   5.2064 , 0.354320 , 0.000130 ,  71
   5.2064 , 0.354323 , 0.000130 ,  72
   5.2064 , 0.354344 , 0.000130 ,  73
   5.2064 , 0.354315 , 0.000130 ,  74
   5.2064 , 0.354319 , 0.000130 ,  75
   5.2064 , 0.354314 , 0.000130 ,  76
   5.2064 , 0.354316 , 0.000130 ,  77
   5.2064 , 0.354348 , 0.000130 ,  78
   5.2064 , 0.354322 , 0.000130 ,  79
   5.2064 , 0.354347 , 0.000130 ,  80
   5.2064 , 0.354331 , 0.000130 ,  81
   5.2064 , 0.354335 , 0.000130 ,  82
   5.2064 , 0.354344 , 0.000130 ,  83
   5.2064 , 0.354330 , 0.000130 ,  84
   5.2064 , 0.354311 , 0.000130 ,  85
   5.2064 , 0.354330 , 0.000130 ,  86
   5.2064 , 0.354329 , 0.000130 ,  87
   5.2064 , 0.354330 , 0.000130 ,  88
   5.2064 , 0.354324 , 0.000130 ,  89
   5.2064 , 0.354319 , 0.000130 ,  90
   5.2064 , 0.354340 , 0.000130 ,  91
   5.2064 , 0.354362 , 0.000130 ,  92
   5.2064 , 0.354338 , 0.000130 ,  93
   5.2064 , 0.354353 , 0.000130 ,  94
   5.2064 , 0.354344 , 0.000130 ,  95
   5.2064 , 0.354327 , 0.000130 ,  96
   5.2064 , 0.354331 , 0.000130 ,  97
   5.2064 , 0.354341 , 0.000130 ,  98
   5.2064 , 0.354313 , 0.000130 ,  99
   5.2064 , 0.354327 , 0.000130 , 100
   5.3938 , 0.360702 , 0.000176 ,   0
   5.3938 , 0.360694 , 0.000176 ,   1
   5.3938 , 0.360709 , 0.000176 ,   2
   5.3938 , 0.360710 , 0.000176 ,   3
   5.3938 , 0.360711 , 0.000176 ,   4
   5.3938 , 0.360694 , 0.000176 ,   5
   5.3938 , 0.360694 , 0.000176 ,   6
   5.3938 , 0.360672 , 0.000176 ,   7
   5.3938 , 0.360662 , 0.000176 ,   8
   5.3938 , 0.360698 , 0.000176 ,   9
   5.3938 , 0.360703 , 0.000176 ,  10
   5.3938 , 0.360672 , 0.000176 ,  11
   5.3938 , 0.360680 , 0.000176 ,  12
   5.3938 , 0.360672 , 0.000176 ,  13
   5.3938 , 0.360741 , 0.000176 ,  14
   5.3938 , 0.360690 , 0.000176 ,  15
   5.3938 , 0.360717 , 0.000176 ,  16
   5.3938 , 0.360689 , 0.000176 ,  17
   5.3938 , 0.360727 , 0.000176 ,  18
   5.3938 , 0.360687 , 0.000176 ,  19
   5.3938 , 0.360692 , 0.000176 ,  20
   5.3938 , 0.360736 , 0.000176 ,  21
   5.3938 , 0.360712 , 0.000176 ,  22
   5.3938 , 0.360696 , 0.000176 ,  23
   5.3938 , 0.360716 , 0.000176 ,  24
   5.3938 , 0.360729 , 0.000176 ,  25
   5.3938 , 0.360671 , 0.000176 ,  26
   5.3938 , 0.360685 , 0.000176 ,  27
   5.3938 , 0.360693 , 0.000176 ,  28
   5.3938 , 0.360728 , 0.000176 ,  29
   5.3938 , 0.360708 , 0.000176 ,  30
   5.3938 , 0.360690 , 0.000176 ,  31
   5.3938 , 0.360683 , 0.000176 ,  32
   5.3938 , 0.360695 , 0.000176 ,  33
   5.3938 , 0.360694 , 0.000176 ,  34
   5.3938 , 0.360679 , 0.000176 ,  35
   5.3938 , 0.360708 , 0.000176 ,  36
   5.3938 , 0.360728 , 0.000176 ,  37
   5.3938 , 0.360712 , 0.000176 ,  38
   5.3938 , 0.360672 , 0.000176 ,  39
   5.3938 , 0.360706 , 0.000176 ,  40
   5.3938 , 0.360705 , 0.000176 ,  41
   5.3938 , 0.360679 , 0.000176 ,  42
   5.3938 , 0.360724 , 0.000176 ,  43
   5.3938 , 0.360709 , 0.000176 ,  44
   5.3938 , 0.360716 , 0.000176 ,  45
   5.3938 , 0.360682 , 0.000176 ,  46
   5.3938 , 0.360698 , 0.000176 ,  47
   5.3938 , 0.360721 , 0.000176 ,  48
   5.3938 , 0.360705 , 0.000176 ,  49
   5.3938 , 0.360692 , 0.000176 ,  50
   5.3938 , 0.360698 , 0.000176 ,  51
   5.3938 , 0.360703 , 0.000176 ,  52
   5.3938 , 0.360724 , 0.000176 ,  53
   5.3938 , 0.360716 , 0.000176 ,  54
   5.3938 , 0.360706 , 0.000176 ,  55
   5.3938 , 0.360716 , 0.000176 ,  56
   5.3938 , 0.360695 , 0.000176 ,  57
   5.3938 , 0.360686 , 0.000176 ,  58
   5.3938 , 0.360688 , 0.000176 ,  59
   5.3938 , 0.360671 , 0.000176 ,  60
   5.3938 , 0.360709 , 0.000176 ,  61
   5.3938 , 0.360686 , 0.000176 ,  62
   5.3938 , 0.360689 , 0.000176 ,  63
   5.3938 , 0.360669 , 0.000176 ,  64
   5.3938 , 0.360694 , 0.000176 ,  65
   5.3938 , 0.360712 , 0.000176 ,  66
   5.3938 , 0.360696 , 0.000176 ,  67
   5.3938 , 0.360677 , 0.000176 ,  68
   5.3938 , 0.360686 , 0.000176 ,  69
   5.3938 , 0.360680 , 0.000176 ,  70
   5.3938 , 0.360711 , 0.000176 ,  71
   5.3938 , 0.360711 , 0.000176 ,  72
   5.3938 , 0.360732 , 0.000176 ,  73
   5.3938 , 0.360706 , 0.000176 ,  74
   5.3938 , 0.360688 , 0.000176 ,  75
   5.3938 , 0.360687 , 0.000176 ,  76
   5.3938 , 0.360696 , 0.000176 ,  77
   5.3938 , 0.360729 , 0.000176 ,  78
   5.3938 , 0.360717 , 0.000176 ,  79
   5.3938 , 0.360720 , 0.000176 ,  80
   5.3938 , 0.360702 , 0.000176 ,  81
   5.3938 , 0.360699 , 0.000176 ,  82
   5.3938 , 0.360707 , 0.000176 ,  83
   5.3938 , 0.360720 , 0.000176 ,  84
   5.3938 , 0.360687 , 0.000176 ,  85
   5.3938 , 0.360697 , 0.000176 ,  86
   5.3938 , 0.360717 , 0.000176 ,  87
   5.3938 , 0.360731 , 0.000176 ,  88
   5.3938 , 0.360714 , 0.000176 ,  89
   5.3938 , 0.360690 , 0.000176 ,  90
   5.3938 , 0.360704 , 0.000176 ,  91
   5.3938 , 0.360735 , 0.000176 ,  92
   5.3938 , 0.360716 , 0.000176 ,  93
   5.3938 , 0.360735 , 0.000176 ,  94
   5.3938 , 0.360702 , 0.000176 ,  95
   5.3938 , 0.360688 , 0.000176 ,  96
   5.3938 , 0.360709 , 0.000176 ,  97
   5.3938 , 0.360721 , 0.000176 ,  98
   5.3938 , 0.360682 , 0.000176 ,  99
   5.3938 , 0.360707 , 0.000176 , 100
   5.3956 , 0.360969 , 0.000133 ,   0
   5.3956 , 0.360976 , 0.000133 ,   1
   5.3956 , 0.360979 , 0.000133 ,   2
   5.3956 , 0.360961 , 0.000133 ,   3
   5.3956 , 0.360964 , 0.000133 ,   4
   5.3956 , 0.360968 , 0.000133 ,   5
   5.3956 , 0.360976 , 0.000133 ,   6
   5.3956 , 0.360949 , 0.000133 ,   7
   5.3956 , 0.360955 , 0.000133 ,   8
   5.3956 , 0.360967 , 0.000133 ,   9
   5.3956 , 0.360942 , 0.000133 ,  10
   5.3956 , 0.360962 , 0.000133 ,  11
   5.3956 , 0.360951 , 0.000133 ,  12
   5.3956 , 0.360940 , 0.000133 ,  13
   5.3956 , 0.360962 , 0.000133 ,  14
   5.3956 , 0.360950 , 0.000133 ,  15
   5.3956 , 0.360966 , 0.000133 ,  16
   5.3956 , 0.360970 , 0.000133 ,  17
   5.3956 , 0.360983 , 0.000133 ,  18
   5.3956 , 0.360976 , 0.000133 ,  19
   5.3956 , 0.360948 , 0.000133 ,  20
   5.3956 , 0.360970 , 0.000133 ,  21
   5.3956 , 0.360995 , 0.000133 ,  22
   5.3956 , 0.360969 , 0.000133 ,  23
   5.3956 , 0.360981 , 0.000133 ,  24
   5.3956 , 0.360974 , 0.000133 ,  25
   5.3956 , 0.360942 , 0.000133 ,  26
   5.3956 , 0.360970 , 0.000133 ,  27
   5.3956 , 0.360964 , 0.000133 ,  28
   5.3956 , 0.360972 , 0.000133 ,  29
   5.3956 , 0.360963 , 0.000133 ,  30
   5.3956 , 0.360964 , 0.000133 ,  31
   5.3956 , 0.360964 , 0.000133 ,  32
   5.3956 , 0.360956 , 0.000133 ,  33
   5.3956 , 0.360969 , 0.000133 ,  34
   5.3956 , 0.360953 , 0.000133 ,  35
   5.3956 , 0.360976 , 0.000133 ,  36
   5.3956 , 0.360976 , 0.000133 ,  37
   5.3956 , 0.360975 , 0.000133 ,  38
   5.3956 , 0.360948 , 0.000133 ,  39
   5.3956 , 0.360967 , 0.000133 ,  40
   5.3956 , 0.360979 , 0.000133 ,  41
   5.3956 , 0.360956 , 0.000133 ,  42
   5.3956 , 0.360974 , 0.000133 ,  43
   5.3956 , 0.360971 , 0.000133 ,  44
   5.3956 , 0.360978 , 0.000133 ,  45
   5.3956 , 0.360954 , 0.000133 ,  46
   5.3956 , 0.360963 , 0.000133 ,  47
   5.3956 , 0.360977 , 0.000133 ,  48
   5.3956 , 0.360984 , 0.000133 ,  49
   5.3956 , 0.360958 , 0.000133 ,  50
   5.3956 , 0.360960 , 0.000133 ,  51
   5.3956 , 0.360972 , 0.000133 ,  52
   5.3956 , 0.360995 , 0.000133 ,  53
   5.3956 , 0.360971 , 0.000133 ,  54
   5.3956 , 0.360975 , 0.000133 ,  55
   5.3956 , 0.360964 , 0.000133 ,  56
   5.3956 , 0.360959 , 0.000133 ,  57
   5.3956 , 0.360971 , 0.000133 ,  58
   5.3956 , 0.360954 , 0.000133 ,  59
   5.3956 , 0.360931 , 0.000133 ,  60
   5.3956 , 0.360980 , 0.000133 ,  61
   5.3956 , 0.360978 , 0.000133 ,  62
   5.3956 , 0.360963 , 0.000133 ,  63
   5.3956 , 0.360958 , 0.000133 ,  64
   5.3956 , 0.360959 , 0.000133 ,  65
   5.3956 , 0.360979 , 0.000133 ,  66
   5.3956 , 0.360971 , 0.000133 ,  67
   5.3956 , 0.360954 , 0.000133 ,  68
   5.3956 , 0.360972 , 0.000133 ,  69
   5.3956 , 0.360973 , 0.000133 ,  70
   5.3956 , 0.360963 , 0.000133 ,  71
   5.3956 , 0.360963 , 0.000133 ,  72
   5.3956 , 0.360994 , 0.000133 ,  73
   5.3956 , 0.360961 , 0.000133 ,  74
   5.3956 , 0.360961 , 0.000133 ,  75
   5.3956 , 0.360964 , 0.000133 ,  76
   5.3956 , 0.360951 , 0.000133 ,  77
   5.3956 , 0.360993 , 0.000133 ,  78
   5.3956 , 0.360968 , 0.000133 ,  79
   5.3956 , 0.360984 , 0.000133 ,  80
   5.3956 , 0.360973 , 0.000133 ,  81
   5.3956 , 0.360978 , 0.000133 ,  82
   5.3956 , 0.360993 , 0.000133 ,  83
   5.3956 , 0.360971 , 0.000133 ,  84
   5.3956 , 0.360959 , 0.000133 ,  85
   5.3956 , 0.360974 , 0.000133 ,  86
   5.3956 , 0.360971 , 0.000133 ,  87
   5.3956 , 0.360968 , 0.000133 ,  88
   5.3956 , 0.360974 , 0.000133 ,  89
   5.3956 , 0.360965 , 0.000133 ,  90
   5.3956 , 0.360989 , 0.000133 ,  91
   5.3956 , 0.361005 , 0.000133 ,  92
   5.3956 , 0.360985 , 0.000133 ,  93
   5.3956 , 0.360993 , 0.000133 ,  94
   5.3956 , 0.360990 , 0.000133 ,  95
   5.3956 , 0.360973 , 0.000133 ,  96
   5.3956 , 0.360980 , 0.000133 ,  97
   5.3956 , 0.360980 , 0.000133 ,  98
   5.3956 , 0.360948 , 0.000133 ,  99
   5.3956 , 0.360969 , 0.000133 , 100
   5.4880 , 0.364082 , 0.000157 ,   0
   5.4880 , 0.364091 , 0.000157 ,   1
   5.4880 , 0.364089 , 0.000157 ,   2
   5.4880 , 0.364079 , 0.000157 ,   3
   5.4880 , 0.364087 , 0.000157 ,   4
   5.4880 , 0.364074 , 0.000157 ,   5
   5.4880 , 0.364082 , 0.000157 ,   6
   5.4880 , 0.364052 , 0.000157 ,   7
   5.4880 , 0.364048 , 0.000157 ,   8
   5.4880 , 0.364077 , 0.000157 ,   9
   5.4880 , 0.364058 , 0.000157 ,  10
   5.4880 , 0.364067 , 0.000157 ,  11
   5.4880 , 0.364061 , 0.000157 ,  12
   5.4880 , 0.364049 , 0.000157 ,  13
   5.4880 , 0.364094 , 0.000157 ,  14
   5.4880 , 0.364065 , 0.000157 ,  15
   5.4880 , 0.364079 , 0.000157 ,  16
   5.4880 , 0.364078 , 0.000157 ,  17
   5.4880 , 0.364107 , 0.000157 ,  18
   5.4880 , 0.364089 , 0.000157 ,  19
   5.4880 , 0.364068 , 0.000157 ,  20
   5.4880 , 0.364098 , 0.000157 ,  21
   5.4880 , 0.364105 , 0.000157 ,  22
   5.4880 , 0.364079 , 0.000157 ,  23
   5.4880 , 0.364099 , 0.000157 ,  24
   5.4880 , 0.364094 , 0.000157 ,  25
   5.4880 , 0.364050 , 0.000157 ,  26
   5.4880 , 0.364077 , 0.000157 ,  27
   5.4880 , 0.364077 , 0.000157 ,  28
   5.4880 , 0.364095 , 0.000157 ,  29
   5.4880 , 0.364079 , 0.000157 ,  30
   5.4880 , 0.364076 , 0.000157 ,  31
   5.4880 , 0.364075 , 0.000157 ,  32
   5.4880 , 0.364070 , 0.000157 ,  33
   5.4880 , 0.364076 , 0.000157 ,  34
   5.4880 , 0.364065 , 0.000157 ,  35
   5.4880 , 0.364087 , 0.000157 ,  36
   5.4880 , 0.364090 , 0.000157 ,  37
   5.4880 , 0.364088 , 0.000157 ,  38
   5.4880 , 0.364062 , 0.000157 ,  39
   5.4880 , 0.364085 , 0.000157 ,  40
   5.4880 , 0.364093 , 0.000157 ,  41
   5.4880 , 0.364060 , 0.000157 ,  42
   5.4880 , 0.364090 , 0.000157 ,  43
   5.4880 , 0.364086 , 0.000157 ,  44
   5.4880 , 0.364090 , 0.000157 ,  45
   5.4880 , 0.364058 , 0.000157 ,  46
   5.4880 , 0.364079 , 0.000157 ,  47
   5.4880 , 0.364090 , 0.000157 ,  48
   5.4880 , 0.364097 , 0.000157 ,  49
   5.4880 , 0.364070 , 0.000157 ,  50
   5.4880 , 0.364075 , 0.000157 ,  51
   5.4880 , 0.364086 , 0.000157 ,  52
   5.4880 , 0.364111 , 0.000157 ,  53
   5.4880 , 0.364088 , 0.000157 ,  54
   5.4880 , 0.364088 , 0.000157 ,  55
   5.4880 , 0.364093 , 0.000157 ,  56
   5.4880 , 0.364068 , 0.000157 ,  57
   5.4880 , 0.364080 , 0.000157 ,  58
   5.4880 , 0.364064 , 0.000157 ,  59
   5.4880 , 0.364040 , 0.000157 ,  60
   5.4880 , 0.364096 , 0.000157 ,  61
   5.4880 , 0.364089 , 0.000157 ,  62
   5.4880 , 0.364076 , 0.000157 ,  63
   5.4880 , 0.364065 , 0.000157 ,  64
   5.4880 , 0.364076 , 0.000157 ,  65
   5.4880 , 0.364091 , 0.000157 ,  66
   5.4880 , 0.364084 , 0.000157 ,  67
   5.4880 , 0.364062 , 0.000157 ,  68
   5.4880 , 0.364081 , 0.000157 ,  69
   5.4880 , 0.364081 , 0.000157 ,  70
   5.4880 , 0.364088 , 0.000157 ,  71
   5.4880 , 0.364079 , 0.000157 ,  72
   5.4880 , 0.364110 , 0.000157 ,  73
   5.4880 , 0.364075 , 0.000157 ,  74
   5.4880 , 0.364073 , 0.000157 ,  75
   5.4880 , 0.364071 , 0.000157 ,  76
   5.4880 , 0.364066 , 0.000157 ,  77
   5.4880 , 0.364115 , 0.000157 ,  78
   5.4880 , 0.364092 , 0.000157 ,  79
   5.4880 , 0.364103 , 0.000157 ,  80
   5.4880 , 0.364087 , 0.000157 ,  81
   5.4880 , 0.364084 , 0.000157 ,  82
   5.4880 , 0.364100 , 0.000157 ,  83
   5.4880 , 0.364092 , 0.000157 ,  84
   5.4880 , 0.364062 , 0.000157 ,  85
   5.4880 , 0.364089 , 0.000157 ,  86
   5.4880 , 0.364087 , 0.000157 ,  87
   5.4880 , 0.364092 , 0.000157 ,  88
   5.4880 , 0.364085 , 0.000157 ,  89
   5.4880 , 0.364074 , 0.000157 ,  90
   5.4880 , 0.364103 , 0.000157 ,  91
   5.4880 , 0.364125 , 0.000157 ,  92
   5.4880 , 0.364094 , 0.000157 ,  93
   5.4880 , 0.364119 , 0.000157 ,  94
   5.4880 , 0.364099 , 0.000157 ,  95
   5.4880 , 0.364086 , 0.000157 ,  96
   5.4880 , 0.364090 , 0.000157 ,  97
   5.4880 , 0.364103 , 0.000157 ,  98
   5.4880 , 0.364067 , 0.000157 ,  99
   5.4880 , 0.364086 , 0.000157 , 100
   5.6673 , 0.370100 , 0.000158 ,   0
   5.6673 , 0.370107 , 0.000158 ,   1
   5.6673 , 0.370100 , 0.000158 ,   2
   5.6673 , 0.370092 , 0.000158 ,   3
   5.6673 , 0.370095 , 0.000158 ,   4
   5.6673 , 0.370093 , 0.000158 ,   5
   5.6673 , 0.370114 , 0.000158 ,   6
   5.6673 , 0.370078 , 0.000158 ,   7
   5.6673 , 0.370092 , 0.000158 ,   8
   5.6673 , 0.370102 , 0.000158 ,   9
   5.6673 , 0.370096 , 0.000158 ,  10
   5.6673 , 0.370105 , 0.000158 ,  11
   5.6673 , 0.370056 , 0.000158 ,  12
   5.6673 , 0.370059 , 0.000158 ,  13
   5.6673 , 0.370091 , 0.000158 ,  14
   5.6673 , 0.370081 , 0.000158 ,  15
   5.6673 , 0.370103 , 0.000158 ,  16
   5.6673 , 0.370104 , 0.000158 ,  17
   5.6673 , 0.370126 , 0.000158 ,  18
   5.6673 , 0.370112 , 0.000158 ,  19
   5.6673 , 0.370085 , 0.000158 ,  20
   5.6673 , 0.370127 , 0.000158 ,  21
   5.6673 , 0.370122 , 0.000158 ,  22
   5.6673 , 0.370102 , 0.000158 ,  23
   5.6673 , 0.370106 , 0.000158 ,  24
   5.6673 , 0.370105 , 0.000158 ,  25
   5.6673 , 0.370068 , 0.000158 ,  26
   5.6673 , 0.370102 , 0.000158 ,  27
   5.6673 , 0.370093 , 0.000158 ,  28
   5.6673 , 0.370112 , 0.000158 ,  29
   5.6673 , 0.370094 , 0.000158 ,  30
   5.6673 , 0.370090 , 0.000158 ,  31
   5.6673 , 0.370086 , 0.000158 ,  32
   5.6673 , 0.370089 , 0.000158 ,  33
   5.6673 , 0.370092 , 0.000158 ,  34
   5.6673 , 0.370082 , 0.000158 ,  35
   5.6673 , 0.370106 , 0.000158 ,  36
   5.6673 , 0.370116 , 0.000158 ,  37
   5.6673 , 0.370095 , 0.000158 ,  38
   5.6673 , 0.370074 , 0.000158 ,  39
   5.6673 , 0.370095 , 0.000158 ,  40
   5.6673 , 0.370094 , 0.000158 ,  41
   5.6673 , 0.370093 , 0.000158 ,  42
   5.6673 , 0.370111 , 0.000158 ,  43
   5.6673 , 0.370117 , 0.000158 ,  44
   5.6673 , 0.370127 , 0.000158 ,  45
   5.6673 , 0.370086 , 0.000158 ,  46
   5.6673 , 0.370080 , 0.000158 ,  47
   5.6673 , 0.370122 , 0.000158 ,  48
   5.6673 , 0.370111 , 0.000158 ,  49
   5.6673 , 0.370096 , 0.000158 ,  50
   5.6673 , 0.370079 , 0.000158 ,  51
   5.6673 , 0.370105 , 0.000158 ,  52
   5.6673 , 0.370123 , 0.000158 ,  53
   5.6673 , 0.370109 , 0.000158 ,  54
   5.6673 , 0.370101 , 0.000158 ,  55
   5.6673 , 0.370112 , 0.000158 ,  56
   5.6673 , 0.370092 , 0.000158 ,  57
   5.6673 , 0.370094 , 0.000158 ,  58
   5.6673 , 0.370077 , 0.000158 ,  59
   5.6673 , 0.370071 , 0.000158 ,  60
   5.6673 , 0.370109 , 0.000158 ,  61
   5.6673 , 0.370103 , 0.000158 ,  62
   5.6673 , 0.370087 , 0.000158 ,  63
   5.6673 , 0.370081 , 0.000158 ,  64
   5.6673 , 0.370097 , 0.000158 ,  65
   5.6673 , 0.370110 , 0.000158 ,  66
   5.6673 , 0.370094 , 0.000158 ,  67
   5.6673 , 0.370078 , 0.000158 ,  68
   5.6673 , 0.370094 , 0.000158 ,  69
   5.6673 , 0.370089 , 0.000158 ,  70
   5.6673 , 0.370101 , 0.000158 ,  71
   5.6673 , 0.370087 , 0.000158 ,  72
   5.6673 , 0.370130 , 0.000158 ,  73
   5.6673 , 0.370105 , 0.000158 ,  74
   5.6673 , 0.370096 , 0.000158 ,  75
   5.6673 , 0.370110 , 0.000158 ,  76
   5.6673 , 0.370091 , 0.000158 ,  77
   5.6673 , 0.370121 , 0.000158 ,  78
   5.6673 , 0.370101 , 0.000158 ,  79
   5.6673 , 0.370122 , 0.000158 ,  80
   5.6673 , 0.370096 , 0.000158 ,  81
   5.6673 , 0.370099 , 0.000158 ,  82
   5.6673 , 0.370121 , 0.000158 ,  83
   5.6673 , 0.370104 , 0.000158 ,  84
   5.6673 , 0.370091 , 0.000158 ,  85
   5.6673 , 0.370103 , 0.000158 ,  86
   5.6673 , 0.370110 , 0.000158 ,  87
   5.6673 , 0.370119 , 0.000158 ,  88
   5.6673 , 0.370104 , 0.000158 ,  89
   5.6673 , 0.370099 , 0.000158 ,  90
   5.6673 , 0.370120 , 0.000158 ,  91
   5.6673 , 0.370140 , 0.000158 ,  92
   5.6673 , 0.370114 , 0.000158 ,  93
   5.6673 , 0.370136 , 0.000158 ,  94
   5.6673 , 0.370115 , 0.000158 ,  95
   5.6673 , 0.370101 , 0.000158 ,  96
   5.6673 , 0.370115 , 0.000158 ,  97
   5.6673 , 0.370115 , 0.000158 ,  98
   5.6673 , 0.370080 , 0.000158 ,  99
   5.6673 , 0.370089 , 0.000158 , 100
   5.7557 , 0.372886 , 0.000186 ,   0
   5.7557 , 0.372881 , 0.000186 ,   1
   5.7557 , 0.372885 , 0.000186 ,   2
   5.7557 , 0.372883 , 0.000186 ,   3
   5.7557 , 0.372891 , 0.000186 ,   4
   5.7557 , 0.372880 , 0.000186 ,   5
   5.7557 , 0.372893 , 0.000186 ,   6
   5.7557 , 0.372862 , 0.000186 ,   7
   5.7557 , 0.372858 , 0.000186 ,   8
   5.7557 , 0.372890 , 0.000186 ,   9
   5.7557 , 0.372894 , 0.000186 ,  10
   5.7557 , 0.372867 , 0.000186 ,  11
   5.7557 , 0.372851 , 0.000186 ,  12
   5.7557 , 0.372842 , 0.000186 ,  13
   5.7557 , 0.372907 , 0.000186 ,  14
   5.7557 , 0.372870 , 0.000186 ,  15
   5.7557 , 0.372893 , 0.000186 ,  16
   5.7557 , 0.372876 , 0.000186 ,  17
   5.7557 , 0.372912 , 0.000186 ,  18
   5.7557 , 0.372881 , 0.000186 ,  19
   5.7557 , 0.372873 , 0.000186 ,  20
   5.7557 , 0.372920 , 0.000186 ,  21
   5.7557 , 0.372903 , 0.000186 ,  22
   5.7557 , 0.372884 , 0.000186 ,  23
   5.7557 , 0.372895 , 0.000186 ,  24
   5.7557 , 0.372903 , 0.000186 ,  25
   5.7557 , 0.372849 , 0.000186 ,  26
   5.7557 , 0.372881 , 0.000186 ,  27
   5.7557 , 0.372875 , 0.000186 ,  28
   5.7557 , 0.372908 , 0.000186 ,  29
   5.7557 , 0.372889 , 0.000186 ,  30
   5.7557 , 0.372867 , 0.000186 ,  31
   5.7557 , 0.372864 , 0.000186 ,  32
   5.7557 , 0.372873 , 0.000186 ,  33
   5.7557 , 0.372887 , 0.000186 ,  34
   5.7557 , 0.372860 , 0.000186 ,  35
   5.7557 , 0.372892 , 0.000186 ,  36
   5.7557 , 0.372903 , 0.000186 ,  37
   5.7557 , 0.372887 , 0.000186 ,  38
   5.7557 , 0.372854 , 0.000186 ,  39
   5.7557 , 0.372894 , 0.000186 ,  40
   5.7557 , 0.372883 , 0.000186 ,  41
   5.7557 , 0.372871 , 0.000186 ,  42
   5.7557 , 0.372907 , 0.000186 ,  43
   5.7557 , 0.372904 , 0.000186 ,  44
   5.7557 , 0.372903 , 0.000186 ,  45
   5.7557 , 0.372860 , 0.000186 ,  46
   5.7557 , 0.372869 , 0.000186 ,  47
   5.7557 , 0.372914 , 0.000186 ,  48
   5.7557 , 0.372888 , 0.000186 ,  49
   5.7557 , 0.372874 , 0.000186 ,  50
   5.7557 , 0.372872 , 0.000186 ,  51
   5.7557 , 0.372894 , 0.000186 ,  52
   5.7557 , 0.372916 , 0.000186 ,  53
   5.7557 , 0.372905 , 0.000186 ,  54
   5.7557 , 0.372886 , 0.000186 ,  55
   5.7557 , 0.372902 , 0.000186 ,  56
   5.7557 , 0.372876 , 0.000186 ,  57
   5.7557 , 0.372870 , 0.000186 ,  58
   5.7557 , 0.372862 , 0.000186 ,  59
   5.7557 , 0.372853 , 0.000186 ,  60
   5.7557 , 0.372899 , 0.000186 ,  61
   5.7557 , 0.372879 , 0.000186 ,  62
   5.7557 , 0.372869 , 0.000186 ,  63
   5.7557 , 0.372861 , 0.000186 ,  64
   5.7557 , 0.372883 , 0.000186 ,  65
   5.7557 , 0.372899 , 0.000186 ,  66
   5.7557 , 0.372874 , 0.000186 ,  67
   5.7557 , 0.372852 , 0.000186 ,  68
   5.7557 , 0.372873 , 0.000186 ,  69
   5.7557 , 0.372873 , 0.000186 ,  70
   5.7557 , 0.372893 , 0.000186 ,  71
   5.7557 , 0.372887 , 0.000186 ,  72
   5.7557 , 0.372920 , 0.000186 ,  73
   5.7557 , 0.372904 , 0.000186 ,  74
   5.7557 , 0.372873 , 0.000186 ,  75
   5.7557 , 0.372886 , 0.000186 ,  76
   5.7557 , 0.372876 , 0.000186 ,  77
   5.7557 , 0.372915 , 0.000186 ,  78
   5.7557 , 0.372894 , 0.000186 ,  79
   5.7557 , 0.372906 , 0.000186 ,  80
   5.7557 , 0.372881 , 0.000186 ,  81
   5.7557 , 0.372883 , 0.000186 ,  82
   5.7557 , 0.372897 , 0.000186 ,  83
   5.7557 , 0.372897 , 0.000186 ,  84
   5.7557 , 0.372868 , 0.000186 ,  85
   5.7557 , 0.372888 , 0.000186 ,  86
   5.7557 , 0.372897 , 0.000186 ,  87
   5.7557 , 0.372918 , 0.000186 ,  88
   5.7557 , 0.372888 , 0.000186 ,  89
   5.7557 , 0.372875 , 0.000186 ,  90
   5.7557 , 0.372906 , 0.000186 ,  91
   5.7557 , 0.372930 , 0.000186 ,  92
   5.7557 , 0.372904 , 0.000186 ,  93
   5.7557 , 0.372931 , 0.000186 ,  94
   5.7557 , 0.372897 , 0.000186 ,  95
   5.7557 , 0.372880 , 0.000186 ,  96
   5.7557 , 0.372896 , 0.000186 ,  97
   5.7557 , 0.372909 , 0.000186 ,  98
   5.7557 , 0.372859 , 0.000186 ,  99
   5.7557 , 0.372880 , 0.000186 , 100
   5.7568 , 0.372898 , 0.000196 ,   0
   5.7568 , 0.372900 , 0.000196 ,   1
   5.7568 , 0.372904 , 0.000196 ,   2
   5.7568 , 0.372900 , 0.000196 ,   3
   5.7568 , 0.372906 , 0.000196 ,   4
   5.7568 , 0.372885 , 0.000196 ,   5
   5.7568 , 0.372892 , 0.000196 ,   6
   5.7568 , 0.372861 , 0.000196 ,   7
   5.7568 , 0.372842 , 0.000196 ,   8
   5.7568 , 0.372887 , 0.000196 ,   9
   5.7568 , 0.372882 , 0.000196 ,  10
   5.7568 , 0.372870 , 0.000196 ,  11
   5.7568 , 0.372874 , 0.000196 ,  12
   5.7568 , 0.372861 , 0.000196 ,  13
   5.7568 , 0.372927 , 0.000196 ,  14
   5.7568 , 0.372878 , 0.000196 ,  15
   5.7568 , 0.372898 , 0.000196 ,  16
   5.7568 , 0.372889 , 0.000196 ,  17
   5.7568 , 0.372930 , 0.000196 ,  18
   5.7568 , 0.372901 , 0.000196 ,  19
   5.7568 , 0.372885 , 0.000196 ,  20
   5.7568 , 0.372931 , 0.000196 ,  21
   5.7568 , 0.372914 , 0.000196 ,  22
   5.7568 , 0.372889 , 0.000196 ,  23
   5.7568 , 0.372920 , 0.000196 ,  24
   5.7568 , 0.372924 , 0.000196 ,  25
   5.7568 , 0.372863 , 0.000196 ,  26
   5.7568 , 0.372879 , 0.000196 ,  27
   5.7568 , 0.372884 , 0.000196 ,  28
   5.7568 , 0.372921 , 0.000196 ,  29
   5.7568 , 0.372900 , 0.000196 ,  30
   5.7568 , 0.372886 , 0.000196 ,  31
   5.7568 , 0.372887 , 0.000196 ,  32
   5.7568 , 0.372894 , 0.000196 ,  33
   5.7568 , 0.372883 , 0.000196 ,  34
   5.7568 , 0.372878 , 0.000196 ,  35
   5.7568 , 0.372895 , 0.000196 ,  36
   5.7568 , 0.372909 , 0.000196 ,  37
   5.7568 , 0.372909 , 0.000196 ,  38
   5.7568 , 0.372875 , 0.000196 ,  39
   5.7568 , 0.372904 , 0.000196 ,  40
   5.7568 , 0.372911 , 0.000196 ,  41
   5.7568 , 0.372870 , 0.000196 ,  42
   5.7568 , 0.372916 , 0.000196 ,  43
   5.7568 , 0.372898 , 0.000196 ,  44
   5.7568 , 0.372909 , 0.000196 ,  45
   5.7568 , 0.372867 , 0.000196 ,  46
   5.7568 , 0.372889 , 0.000196 ,  47
   5.7568 , 0.372906 , 0.000196 ,  48
   5.7568 , 0.372908 , 0.000196 ,  49
   5.7568 , 0.372881 , 0.000196 ,  50
   5.7568 , 0.372898 , 0.000196 ,  51
   5.7568 , 0.372901 , 0.000196 ,  52
   5.7568 , 0.372924 , 0.000196 ,  53
   5.7568 , 0.372904 , 0.000196 ,  54
   5.7568 , 0.372893 , 0.000196 ,  55
   5.7568 , 0.372919 , 0.000196 ,  56
   5.7568 , 0.372884 , 0.000196 ,  57
   5.7568 , 0.372887 , 0.000196 ,  58
   5.7568 , 0.372883 , 0.000196 ,  59
   5.7568 , 0.372854 , 0.000196 ,  60
   5.7568 , 0.372910 , 0.000196 ,  61
   5.7568 , 0.372905 , 0.000196 ,  62
   5.7568 , 0.372892 , 0.000196 ,  63
   5.7568 , 0.372872 , 0.000196 ,  64
   5.7568 , 0.372889 , 0.000196 ,  65
   5.7568 , 0.372904 , 0.000196 ,  66
   5.7568 , 0.372894 , 0.000196 ,  67
   5.7568 , 0.372868 , 0.000196 ,  68
   5.7568 , 0.372897 , 0.000196 ,  69
   5.7568 , 0.372891 , 0.000196 ,  70
   5.7568 , 0.372916 , 0.000196 ,  71
   5.7568 , 0.372899 , 0.000196 ,  72
   5.7568 , 0.372932 , 0.000196 ,  73
   5.7568 , 0.372891 , 0.000196 ,  74
   5.7568 , 0.372882 , 0.000196 ,  75
   5.7568 , 0.372882 , 0.000196 ,  76
   5.7568 , 0.372885 , 0.000196 ,  77
   5.7568 , 0.372945 , 0.000196 ,  78
   5.7568 , 0.372919 , 0.000196 ,  79
   5.7568 , 0.372923 , 0.000196 ,  80
   5.7568 , 0.372903 , 0.000196 ,  81
   5.7568 , 0.372891 , 0.000196 ,  82
   5.7568 , 0.372909 , 0.000196 ,  83
   5.7568 , 0.372915 , 0.000196 ,  84
   5.7568 , 0.372874 , 0.000196 ,  85
   5.7568 , 0.372901 , 0.000196 ,  86
   5.7568 , 0.372910 , 0.000196 ,  87
   5.7568 , 0.372916 , 0.000196 ,  88
   5.7568 , 0.372903 , 0.000196 ,  89
   5.7568 , 0.372884 , 0.000196 ,  90
   5.7568 , 0.372916 , 0.000196 ,  91
   5.7568 , 0.372946 , 0.000196 ,  92
   5.7568 , 0.372909 , 0.000196 ,  93
   5.7568 , 0.372939 , 0.000196 ,  94
   5.7568 , 0.372901 , 0.000196 ,  95
   5.7568 , 0.372900 , 0.000196 ,  96
   5.7568 , 0.372904 , 0.000196 ,  97
   5.7568 , 0.372925 , 0.000196 ,  98
   5.7568 , 0.372880 , 0.000196 ,  99
   5.7568 , 0.372909 , 0.000196 , 100
   5.8430 , 0.375559 , 0.000237 ,   0
   5.8430 , 0.375529 , 0.000237 ,   1
   5.8430 , 0.375568 , 0.000237 ,   2
   5.8430 , 0.375584 , 0.000237 ,   3
   5.8430 , 0.375570 , 0.000237 ,   4
   5.8430 , 0.375558 , 0.000237 ,   5
   5.8430 , 0.375544 , 0.000237 ,   6
   5.8430 , 0.375515 , 0.000237 ,   7
   5.8430 , 0.375506 , 0.000237 ,   8
   5.8430 , 0.375550 , 0.000237 ,   9
   5.8430 , 0.375572 , 0.000237 ,  10
   5.8430 , 0.375523 , 0.000237 ,  11
   5.8430 , 0.375522 , 0.000237 ,  12
   5.8430 , 0.375536 , 0.000237 ,  13
   5.8430 , 0.375605 , 0.000237 ,  14
   5.8430 , 0.375540 , 0.000237 ,  15
   5.8430 , 0.375584 , 0.000237 ,  16
   5.8430 , 0.375539 , 0.000237 ,  17
   5.8430 , 0.375588 , 0.000237 ,  18
   5.8430 , 0.375538 , 0.000237 ,  19
   5.8430 , 0.375550 , 0.000237 ,  20
   5.8430 , 0.375595 , 0.000237 ,  21
   5.8430 , 0.375552 , 0.000237 ,  22
   5.8430 , 0.375556 , 0.000237 ,  23
   5.8430 , 0.375588 , 0.000237 ,  24
   5.8430 , 0.375593 , 0.000237 ,  25
   5.8430 , 0.375514 , 0.000237 ,  26
   5.8430 , 0.375531 , 0.000237 ,  27
   5.8430 , 0.375539 , 0.000237 ,  28
   5.8430 , 0.375591 , 0.000237 ,  29
   5.8430 , 0.375575 , 0.000237 ,  30
   5.8430 , 0.375545 , 0.000237 ,  31
   5.8430 , 0.375537 , 0.000237 ,  32
   5.8430 , 0.375558 , 0.000237 ,  33
   5.8430 , 0.375544 , 0.000237 ,  34
   5.8430 , 0.375528 , 0.000237 ,  35
   5.8430 , 0.375557 , 0.000237 ,  36
   5.8430 , 0.375609 , 0.000237 ,  37
   5.8430 , 0.375572 , 0.000237 ,  38
   5.8430 , 0.375532 , 0.000237 ,  39
   5.8430 , 0.375555 , 0.000237 ,  40
   5.8430 , 0.375568 , 0.000237 ,  41
   5.8430 , 0.375529 , 0.000237 ,  42
   5.8430 , 0.375594 , 0.000237 ,  43
   5.8430 , 0.375561 , 0.000237 ,  44
   5.8430 , 0.375583 , 0.000237 ,  45
   5.8430 , 0.375531 , 0.000237 ,  46
   5.8430 , 0.375558 , 0.000237 ,  47
   5.8430 , 0.375586 , 0.000237 ,  48
   5.8430 , 0.375551 , 0.000237 ,  49
   5.8430 , 0.375557 , 0.000237 ,  50
   5.8430 , 0.375567 , 0.000237 ,  51
   5.8430 , 0.375558 , 0.000237 ,  52
   5.8430 , 0.375579 , 0.000237 ,  53
   5.8430 , 0.375573 , 0.000237 ,  54
   5.8430 , 0.375558 , 0.000237 ,  55
   5.8430 , 0.375570 , 0.000237 ,  56
   5.8430 , 0.375557 , 0.000237 ,  57
   5.8430 , 0.375537 , 0.000237 ,  58
   5.8430 , 0.375544 , 0.000237 ,  59
   5.8430 , 0.375527 , 0.000237 ,  60
   5.8430 , 0.375569 , 0.000237 ,  61
   5.8430 , 0.375526 , 0.000237 ,  62
   5.8430 , 0.375551 , 0.000237 ,  63
   5.8430 , 0.375515 , 0.000237 ,  64
   5.8430 , 0.375555 , 0.000237 ,  65
   5.8430 , 0.375561 , 0.000237 ,  66
   5.8430 , 0.375543 , 0.000237 ,  67
   5.8430 , 0.375523 , 0.000237 ,  68
   5.8430 , 0.375538 , 0.000237 ,  69
   5.8430 , 0.375534 , 0.000237 ,  70
   5.8430 , 0.375565 , 0.000237 ,  71
   5.8430 , 0.375587 , 0.000237 ,  72
   5.8430 , 0.375596 , 0.000237 ,  73
   5.8430 , 0.375572 , 0.000237 ,  74
   5.8430 , 0.375539 , 0.000237 ,  75
   5.8430 , 0.375542 , 0.000237 ,  76
   5.8430 , 0.375558 , 0.000237 ,  77
   5.8430 , 0.375593 , 0.000237 ,  78
   5.8430 , 0.375585 , 0.000237 ,  79
   5.8430 , 0.375583 , 0.000237 ,  80
   5.8430 , 0.375558 , 0.000237 ,  81
   5.8430 , 0.375557 , 0.000237 ,  82
   5.8430 , 0.375561 , 0.000237 ,  83
   5.8430 , 0.375583 , 0.000237 ,  84
   5.8430 , 0.375556 , 0.000237 ,  85
   5.8430 , 0.375546 , 0.000237 ,  86
   5.8430 , 0.375587 , 0.000237 ,  87
   5.8430 , 0.375600 , 0.000237 ,  88
   5.8430 , 0.375588 , 0.000237 ,  89
   5.8430 , 0.375549 , 0.000237 ,  90
   5.8430 , 0.375555 , 0.000237 ,  91
   5.8430 , 0.375592 , 0.000237 ,  92
   5.8430 , 0.375588 , 0.000237 ,  93
   5.8430 , 0.375603 , 0.000237 ,  94
   5.8430 , 0.375546 , 0.000237 ,  95
   5.8430 , 0.375542 , 0.000237 ,  96
   5.8430 , 0.375567 , 0.000237 ,  97
   5.8430 , 0.375583 , 0.000237 ,  98
   5.8430 , 0.375537 , 0.000237 ,  99
   5.8430 , 0.375561 , 0.000237 , 100
   5.8436 , 0.375845 , 0.000165 ,   0
   5.8436 , 0.375854 , 0.000165 ,   1
   5.8436 , 0.375846 , 0.000165 ,   2
   5.8436 , 0.375839 , 0.000165 ,   3
   5.8436 , 0.375835 , 0.000165 ,   4
   5.8436 , 0.375840 , 0.000165 ,   5
   5.8436 , 0.375858 , 0.000165 ,   6
   5.8436 , 0.375817 , 0.000165 ,   7
   5.8436 , 0.375830 , 0.000165 ,   8
   5.8436 , 0.375849 , 0.000165 ,   9
   5.8436 , 0.375825 , 0.000165 ,  10
   5.8436 , 0.375843 , 0.000165 ,  11
   5.8436 , 0.375812 , 0.000165 ,  12
   5.8436 , 0.375806 , 0.000165 ,  13
   5.8436 , 0.375831 , 0.000165 ,  14
   5.8436 , 0.375822 , 0.000165 ,  15
   5.8436 , 0.375836 , 0.000165 ,  16
   5.8436 , 0.375845 , 0.000165 ,  17
   5.8436 , 0.375864 , 0.000165 ,  18
   5.8436 , 0.375850 , 0.000165 ,  19
   5.8436 , 0.375820 , 0.000165 ,  20
   5.8436 , 0.375863 , 0.000165 ,  21
   5.8436 , 0.375868 , 0.000165 ,  22
   5.8436 , 0.375848 , 0.000165 ,  23
   5.8436 , 0.375855 , 0.000165 ,  24
   5.8436 , 0.375858 , 0.000165 ,  25
   5.8436 , 0.375813 , 0.000165 ,  26
   5.8436 , 0.375845 , 0.000165 ,  27
   5.8436 , 0.375836 , 0.000165 ,  28
   5.8436 , 0.375850 , 0.000165 ,  29
   5.8436 , 0.375838 , 0.000165 ,  30
   5.8436 , 0.375839 , 0.000165 ,  31
   5.8436 , 0.375828 , 0.000165 ,  32
   5.8436 , 0.375836 , 0.000165 ,  33
   5.8436 , 0.375845 , 0.000165 ,  34
   5.8436 , 0.375828 , 0.000165 ,  35
   5.8436 , 0.375851 , 0.000165 ,  36
   5.8436 , 0.375854 , 0.000165 ,  37
   5.8436 , 0.375852 , 0.000165 ,  38
   5.8436 , 0.375821 , 0.000165 ,  39
   5.8436 , 0.375840 , 0.000165 ,  40
   5.8436 , 0.375857 , 0.000165 ,  41
   5.8436 , 0.375836 , 0.000165 ,  42
   5.8436 , 0.375859 , 0.000165 ,  43
   5.8436 , 0.375851 , 0.000165 ,  44
   5.8436 , 0.375870 , 0.000165 ,  45
   5.8436 , 0.375820 , 0.000165 ,  46
   5.8436 , 0.375834 , 0.000165 ,  47
   5.8436 , 0.375860 , 0.000165 ,  48
   5.8436 , 0.375858 , 0.000165 ,  49
   5.8436 , 0.375831 , 0.000165 ,  50
   5.8436 , 0.375836 , 0.000165 ,  51
   5.8436 , 0.375850 , 0.000165 ,  52
   5.8436 , 0.375879 , 0.000165 ,  53
   5.8436 , 0.375845 , 0.000165 ,  54
   5.8436 , 0.375850 , 0.000165 ,  55
   5.8436 , 0.375849 , 0.000165 ,  56
   5.8436 , 0.375840 , 0.000165 ,  57
   5.8436 , 0.375845 , 0.000165 ,  58
   5.8436 , 0.375822 , 0.000165 ,  59
   5.8436 , 0.375805 , 0.000165 ,  60
   5.8436 , 0.375862 , 0.000165 ,  61
   5.8436 , 0.375854 , 0.000165 ,  62
   5.8436 , 0.375834 , 0.000165 ,  63
   5.8436 , 0.375829 , 0.000165 ,  64
   5.8436 , 0.375838 , 0.000165 ,  65
   5.8436 , 0.375854 , 0.000165 ,  66
   5.8436 , 0.375839 , 0.000165 ,  67
   5.8436 , 0.375818 , 0.000165 ,  68
   5.8436 , 0.375845 , 0.000165 ,  69
   5.8436 , 0.375840 , 0.000165 ,  70
   5.8436 , 0.375848 , 0.000165 ,  71
   5.8436 , 0.375835 , 0.000165 ,  72
   5.8436 , 0.375879 , 0.000165 ,  73
   5.8436 , 0.375844 , 0.000165 ,  74
   5.8436 , 0.375842 , 0.000165 ,  75
   5.8436 , 0.375845 , 0.000165 ,  76
   5.8436 , 0.375821 , 0.000165 ,  77
   5.8436 , 0.375876 , 0.000165 ,  78
   5.8436 , 0.375849 , 0.000165 ,  79
   5.8436 , 0.375861 , 0.000165 ,  80
   5.8436 , 0.375848 , 0.000165 ,  81
   5.8436 , 0.375847 , 0.000165 ,  82
   5.8436 , 0.375870 , 0.000165 ,  83
   5.8436 , 0.375842 , 0.000165 ,  84
   5.8436 , 0.375830 , 0.000165 ,  85
   5.8436 , 0.375850 , 0.000165 ,  86
   5.8436 , 0.375851 , 0.000165 ,  87
   5.8436 , 0.375858 , 0.000165 ,  88
   5.8436 , 0.375855 , 0.000165 ,  89
   5.8436 , 0.375846 , 0.000165 ,  90
   5.8436 , 0.375867 , 0.000165 ,  91
   5.8436 , 0.375887 , 0.000165 ,  92
   5.8436 , 0.375860 , 0.000165 ,  93
   5.8436 , 0.375880 , 0.000165 ,  94
   5.8436 , 0.375863 , 0.000165 ,  95
   5.8436 , 0.375848 , 0.000165 ,  96
   5.8436 , 0.375861 , 0.000165 ,  97
   5.8436 , 0.375862 , 0.000165 ,  98
   5.8436 , 0.375820 , 0.000165 ,  99
   5.8436 , 0.375842 , 0.000165 , 100
   5.9294 , 0.378466 , 0.000196 ,   0
   5.9294 , 0.378465 , 0.000196 ,   1
   5.9294 , 0.378467 , 0.000196 ,   2
   5.9294 , 0.378464 , 0.000196 ,   3
   5.9294 , 0.378468 , 0.000196 ,   4
   5.9294 , 0.378456 , 0.000196 ,   5
   5.9294 , 0.378469 , 0.000196 ,   6
   5.9294 , 0.378429 , 0.000196 ,   7
   5.9294 , 0.378424 , 0.000196 ,   8
   5.9294 , 0.378464 , 0.000196 ,   9
   5.9294 , 0.378457 , 0.000196 ,  10
   5.9294 , 0.378443 , 0.000196 ,  11
   5.9294 , 0.378437 , 0.000196 ,  12
   5.9294 , 0.378422 , 0.000196 ,  13
   5.9294 , 0.378481 , 0.000196 ,  14
   5.9294 , 0.378442 , 0.000196 ,  15
   5.9294 , 0.378461 , 0.000196 ,  16
   5.9294 , 0.378455 , 0.000196 ,  17
   5.9294 , 0.378493 , 0.000196 ,  18
   5.9294 , 0.378466 , 0.000196 ,  19
   5.9294 , 0.378445 , 0.000196 ,  20
   5.9294 , 0.378493 , 0.000196 ,  21
   5.9294 , 0.378485 , 0.000196 ,  22
   5.9294 , 0.378463 , 0.000196 ,  23
   5.9294 , 0.378482 , 0.000196 ,  24
   5.9294 , 0.378489 , 0.000196 ,  25
   5.9294 , 0.378429 , 0.000196 ,  26
   5.9294 , 0.378460 , 0.000196 ,  27
   5.9294 , 0.378450 , 0.000196 ,  28
   5.9294 , 0.378482 , 0.000196 ,  29
   5.9294 , 0.378465 , 0.000196 ,  30
   5.9294 , 0.378455 , 0.000196 ,  31
   5.9294 , 0.378445 , 0.000196 ,  32
   5.9294 , 0.378458 , 0.000196 ,  33
   5.9294 , 0.378465 , 0.000196 ,  34
   5.9294 , 0.378444 , 0.000196 ,  35
   5.9294 , 0.378467 , 0.000196 ,  36
   5.9294 , 0.378474 , 0.000196 ,  37
   5.9294 , 0.378475 , 0.000196 ,  38
   5.9294 , 0.378442 , 0.000196 ,  39
   5.9294 , 0.378473 , 0.000196 ,  40
   5.9294 , 0.378477 , 0.000196 ,  41
   5.9294 , 0.378446 , 0.000196 ,  42
   5.9294 , 0.378485 , 0.000196 ,  43
   5.9294 , 0.378473 , 0.000196 ,  44
   5.9294 , 0.378480 , 0.000196 ,  45
   5.9294 , 0.378433 , 0.000196 ,  46
   5.9294 , 0.378453 , 0.000196 ,  47
   5.9294 , 0.378483 , 0.000196 ,  48
   5.9294 , 0.378475 , 0.000196 ,  49
   5.9294 , 0.378447 , 0.000196 ,  50
   5.9294 , 0.378465 , 0.000196 ,  51
   5.9294 , 0.378475 , 0.000196 ,  52
   5.9294 , 0.378499 , 0.000196 ,  53
   5.9294 , 0.378476 , 0.000196 ,  54
   5.9294 , 0.378468 , 0.000196 ,  55
   5.9294 , 0.378482 , 0.000196 ,  56
   5.9294 , 0.378453 , 0.000196 ,  57
   5.9294 , 0.378457 , 0.000196 ,  58
   5.9294 , 0.378441 , 0.000196 ,  59
   5.9294 , 0.378421 , 0.000196 ,  60
   5.9294 , 0.378485 , 0.000196 ,  61
   5.9294 , 0.378469 , 0.000196 ,  62
   5.9294 , 0.378452 , 0.000196 ,  63
   5.9294 , 0.378441 , 0.000196 ,  64
   5.9294 , 0.378461 , 0.000196 ,  65
   5.9294 , 0.378477 , 0.000196 ,  66
   5.9294 , 0.378460 , 0.000196 ,  67
   5.9294 , 0.378425 , 0.000196 ,  68
   5.9294 , 0.378466 , 0.000196 ,  69
   5.9294 , 0.378459 , 0.000196 ,  70
   5.9294 , 0.378477 , 0.000196 ,  71
   5.9294 , 0.378466 , 0.000196 ,  72
   5.9294 , 0.378509 , 0.000196 ,  73
   5.9294 , 0.378471 , 0.000196 ,  74
   5.9294 , 0.378455 , 0.000196 ,  75
   5.9294 , 0.378459 , 0.000196 ,  76
   5.9294 , 0.378441 , 0.000196 ,  77
   5.9294 , 0.378506 , 0.000196 ,  78
   5.9294 , 0.378481 , 0.000196 ,  79
   5.9294 , 0.378485 , 0.000196 ,  80
   5.9294 , 0.378464 , 0.000196 ,  81
   5.9294 , 0.378462 , 0.000196 ,  82
   5.9294 , 0.378483 , 0.000196 ,  83
   5.9294 , 0.378471 , 0.000196 ,  84
   5.9294 , 0.378442 , 0.000196 ,  85
   5.9294 , 0.378473 , 0.000196 ,  86
   5.9294 , 0.378475 , 0.000196 ,  87
   5.9294 , 0.378486 , 0.000196 ,  88
   5.9294 , 0.378471 , 0.000196 ,  89
   5.9294 , 0.378457 , 0.000196 ,  90
   5.9294 , 0.378487 , 0.000196 ,  91
   5.9294 , 0.378515 , 0.000196 ,  92
   5.9294 , 0.378482 , 0.000196 ,  93
   5.9294 , 0.378512 , 0.000196 ,  94
   5.9294 , 0.378476 , 0.000196 ,  95
   5.9294 , 0.378467 , 0.000196 ,  96
   5.9294 , 0.378479 , 0.000196 ,  97
   5.9294 , 0.378493 , 0.000196 ,  98
   5.9294 , 0.378438 , 0.000196 ,  99
   5.9294 , 0.378468 , 0.000196 , 100
   6.0134 , 0.381014 , 0.000227 ,   0
   6.0134 , 0.380990 , 0.000227 ,   1
   6.0134 , 0.381020 , 0.000227 ,   2
   6.0134 , 0.381030 , 0.000227 ,   3
   6.0134 , 0.381026 , 0.000227 ,   4
   6.0134 , 0.381009 , 0.000227 ,   5
   6.0134 , 0.381009 , 0.000227 ,   6
   6.0134 , 0.380981 , 0.000227 ,   7
   6.0134 , 0.380958 , 0.000227 ,   8
   6.0134 , 0.381009 , 0.000227 ,   9
   6.0134 , 0.381028 , 0.000227 ,  10
   6.0134 , 0.380980 , 0.000227 ,  11
   6.0134 , 0.380977 , 0.000227 ,  12
   6.0134 , 0.380984 , 0.000227 ,  13
   6.0134 , 0.381056 , 0.000227 ,  14
   6.0134 , 0.380993 , 0.000227 ,  15
   6.0134 , 0.381038 , 0.000227 ,  16
   6.0134 , 0.380995 , 0.000227 ,  17
   6.0134 , 0.381042 , 0.000227 ,  18
   6.0134 , 0.380995 , 0.000227 ,  19
   6.0134 , 0.381001 , 0.000227 ,  20
   6.0134 , 0.381049 , 0.000227 ,  21
   6.0134 , 0.381018 , 0.000227 ,  22
   6.0134 , 0.381008 , 0.000227 ,  23
   6.0134 , 0.381034 , 0.000227 ,  24
   6.0134 , 0.381046 , 0.000227 ,  25
   6.0134 , 0.380972 , 0.000227 ,  26
   6.0134 , 0.380997 , 0.000227 ,  27
   6.0134 , 0.380995 , 0.000227 ,  28
   6.0134 , 0.381049 , 0.000227 ,  29
   6.0134 , 0.381028 , 0.000227 ,  30
   6.0134 , 0.380996 , 0.000227 ,  31
   6.0134 , 0.380992 , 0.000227 ,  32
   6.0134 , 0.381006 , 0.000227 ,  33
   6.0134 , 0.381009 , 0.000227 ,  34
   6.0134 , 0.380978 , 0.000227 ,  35
   6.0134 , 0.381010 , 0.000227 ,  36
   6.0134 , 0.381048 , 0.000227 ,  37
   6.0134 , 0.381021 , 0.000227 ,  38
   6.0134 , 0.380986 , 0.000227 ,  39
   6.0134 , 0.381019 , 0.000227 ,  40
   6.0134 , 0.381019 , 0.000227 ,  41
   6.0134 , 0.380990 , 0.000227 ,  42
   6.0134 , 0.381046 , 0.000227 ,  43
   6.0134 , 0.381019 , 0.000227 ,  44
   6.0134 , 0.381032 , 0.000227 ,  45
   6.0134 , 0.380986 , 0.000227 ,  46
   6.0134 , 0.381008 , 0.000227 ,  47
   6.0134 , 0.381043 , 0.000227 ,  48
   6.0134 , 0.381004 , 0.000227 ,  49
   6.0134 , 0.381000 , 0.000227 ,  50
   6.0134 , 0.381013 , 0.000227 ,  51
   6.0134 , 0.381018 , 0.000227 ,  52
   6.0134 , 0.381039 , 0.000227 ,  53
   6.0134 , 0.381034 , 0.000227 ,  54
   6.0134 , 0.381010 , 0.000227 ,  55
   6.0134 , 0.381030 , 0.000227 ,  56
   6.0134 , 0.381007 , 0.000227 ,  57
   6.0134 , 0.380991 , 0.000227 ,  58
   6.0134 , 0.381001 , 0.000227 ,  59
   6.0134 , 0.380972 , 0.000227 ,  60
   6.0134 , 0.381021 , 0.000227 ,  61
   6.0134 , 0.380987 , 0.000227 ,  62
   6.0134 , 0.381004 , 0.000227 ,  63
   6.0134 , 0.380969 , 0.000227 ,  64
   6.0134 , 0.381009 , 0.000227 ,  65
   6.0134 , 0.381026 , 0.000227 ,  66
   6.0134 , 0.381001 , 0.000227 ,  67
   6.0134 , 0.380978 , 0.000227 ,  68
   6.0134 , 0.380994 , 0.000227 ,  69
   6.0134 , 0.381000 , 0.000227 ,  70
   6.0134 , 0.381025 , 0.000227 ,  71
   6.0134 , 0.381038 , 0.000227 ,  72
   6.0134 , 0.381052 , 0.000227 ,  73
   6.0134 , 0.381031 , 0.000227 ,  74
   6.0134 , 0.380994 , 0.000227 ,  75
   6.0134 , 0.381007 , 0.000227 ,  76
   6.0134 , 0.381009 , 0.000227 ,  77
   6.0134 , 0.381046 , 0.000227 ,  78
   6.0134 , 0.381031 , 0.000227 ,  79
   6.0134 , 0.381037 , 0.000227 ,  80
   6.0134 , 0.381015 , 0.000227 ,  81
   6.0134 , 0.381013 , 0.000227 ,  82
   6.0134 , 0.381016 , 0.000227 ,  83
   6.0134 , 0.381036 , 0.000227 ,  84
   6.0134 , 0.381000 , 0.000227 ,  85
   6.0134 , 0.381010 , 0.000227 ,  86
   6.0134 , 0.381031 , 0.000227 ,  87
   6.0134 , 0.381054 , 0.000227 ,  88
   6.0134 , 0.381028 , 0.000227 ,  89
   6.0134 , 0.380998 , 0.000227 ,  90
   6.0134 , 0.381017 , 0.000227 ,  91
   6.0134 , 0.381059 , 0.000227 ,  92
   6.0134 , 0.381039 , 0.000227 ,  93
   6.0134 , 0.381064 , 0.000227 ,  94
   6.0134 , 0.381012 , 0.000227 ,  95
   6.0134 , 0.380997 , 0.000227 ,  96
   6.0134 , 0.381016 , 0.000227 ,  97
   6.0134 , 0.381042 , 0.000227 ,  98
   6.0134 , 0.380990 , 0.000227 ,  99
   6.0134 , 0.381017 , 0.000227 , 100
   6.0172 , 0.381295 , 0.000195 ,   0
   6.0172 , 0.381309 , 0.000195 ,   1
   6.0172 , 0.381340 , 0.000195 ,   2
   6.0172 , 0.381279 , 0.000195 ,   3
   6.0172 , 0.381289 , 0.000195 ,   4
   6.0172 , 0.381302 , 0.000195 ,   5
   6.0172 , 0.381307 , 0.000195 ,   6
   6.0172 , 0.381268 , 0.000195 ,   7
   6.0172 , 0.381279 , 0.000195 ,   8
   6.0172 , 0.381300 , 0.000195 ,   9
   6.0172 , 0.381245 , 0.000195 ,  10
   6.0172 , 0.381287 , 0.000195 ,  11
   6.0172 , 0.381291 , 0.000195 ,  12
   6.0172 , 0.381276 , 0.000195 ,  13
   6.0172 , 0.381260 , 0.000195 ,  14
   6.0172 , 0.381281 , 0.000195 ,  15
   6.0172 , 0.381285 , 0.000195 ,  16
   6.0172 , 0.381288 , 0.000195 ,  17
   6.0172 , 0.381313 , 0.000195 ,  18
   6.0172 , 0.381307 , 0.000195 ,  19
   6.0172 , 0.381278 , 0.000195 ,  20
   6.0172 , 0.381263 , 0.000195 ,  21
   6.0172 , 0.381324 , 0.000195 ,  22
   6.0172 , 0.381273 , 0.000195 ,  23
   6.0172 , 0.381304 , 0.000195 ,  24
   6.0172 , 0.381291 , 0.000195 ,  25
   6.0172 , 0.381285 , 0.000195 ,  26
   6.0172 , 0.381298 , 0.000195 ,  27
   6.0172 , 0.381298 , 0.000195 ,  28
   6.0172 , 0.381303 , 0.000195 ,  29
   6.0172 , 0.381286 , 0.000195 ,  30
   6.0172 , 0.381284 , 0.000195 ,  31
   6.0172 , 0.381299 , 0.000195 ,  32
   6.0172 , 0.381250 , 0.000195 ,  33
   6.0172 , 0.381298 , 0.000195 ,  34
   6.0172 , 0.381280 , 0.000195 ,  35
   6.0172 , 0.381309 , 0.000195 ,  36
   6.0172 , 0.381303 , 0.000195 ,  37
   6.0172 , 0.381302 , 0.000195 ,  38
   6.0172 , 0.381296 , 0.000195 ,  39
   6.0172 , 0.381290 , 0.000195 ,  40
   6.0172 , 0.381300 , 0.000195 ,  41
   6.0172 , 0.381254 , 0.000195 ,  42
   6.0172 , 0.381305 , 0.000195 ,  43
   6.0172 , 0.381272 , 0.000195 ,  44
   6.0172 , 0.381322 , 0.000195 ,  45
   6.0172 , 0.381257 , 0.000195 ,  46
   6.0172 , 0.381283 , 0.000195 ,  47
   6.0172 , 0.381281 , 0.000195 ,  48
   6.0172 , 0.381313 , 0.000195 ,  49
   6.0172 , 0.381280 , 0.000195 ,  50
   6.0172 , 0.381294 , 0.000195 ,  51
   6.0172 , 0.381304 , 0.000195 ,  52
   6.0172 , 0.381323 , 0.000195 ,  53
   6.0172 , 0.381304 , 0.000195 ,  54
   6.0172 , 0.381308 , 0.000195 ,  55
   6.0172 , 0.381277 , 0.000195 ,  56
   6.0172 , 0.381313 , 0.000195 ,  57
   6.0172 , 0.381295 , 0.000195 ,  58
   6.0172 , 0.381289 , 0.000195 ,  59
   6.0172 , 0.381256 , 0.000195 ,  60
   6.0172 , 0.381300 , 0.000195 ,  61
   6.0172 , 0.381303 , 0.000195 ,  62
   6.0172 , 0.381312 , 0.000195 ,  63
   6.0172 , 0.381302 , 0.000195 ,  64
   6.0172 , 0.381288 , 0.000195 ,  65
   6.0172 , 0.381309 , 0.000195 ,  66
   6.0172 , 0.381299 , 0.000195 ,  67
   6.0172 , 0.381288 , 0.000195 ,  68
   6.0172 , 0.381320 , 0.000195 ,  69
   6.0172 , 0.381320 , 0.000195 ,  70
   6.0172 , 0.381283 , 0.000195 ,  71
   6.0172 , 0.381278 , 0.000195 ,  72
   6.0172 , 0.381302 , 0.000195 ,  73
   6.0172 , 0.381273 , 0.000195 ,  74
   6.0172 , 0.381276 , 0.000195 ,  75
   6.0172 , 0.381292 , 0.000195 ,  76
   6.0172 , 0.381274 , 0.000195 ,  77
   6.0172 , 0.381331 , 0.000195 ,  78
   6.0172 , 0.381281 , 0.000195 ,  79
   6.0172 , 0.381338 , 0.000195 ,  80
   6.0172 , 0.381304 , 0.000195 ,  81
   6.0172 , 0.381310 , 0.000195 ,  82
   6.0172 , 0.381323 , 0.000195 ,  83
   6.0172 , 0.381271 , 0.000195 ,  84
   6.0172 , 0.381299 , 0.000195 ,  85
   6.0172 , 0.381290 , 0.000195 ,  86
   6.0172 , 0.381294 , 0.000195 ,  87
   6.0172 , 0.381270 , 0.000195 ,  88
   6.0172 , 0.381298 , 0.000195 ,  89
   6.0172 , 0.381278 , 0.000195 ,  90
   6.0172 , 0.381302 , 0.000195 ,  91
   6.0172 , 0.381344 , 0.000195 ,  92
   6.0172 , 0.381315 , 0.000195 ,  93
   6.0172 , 0.381315 , 0.000195 ,  94
   6.0172 , 0.381325 , 0.000195 ,  95
   6.0172 , 0.381294 , 0.000195 ,  96
   6.0172 , 0.381305 , 0.000195 ,  97
   6.0172 , 0.381306 , 0.000195 ,  98
   6.0172 , 0.381271 , 0.000195 ,  99
   6.0172 , 0.381304 , 0.000195 , 100
   6.0828 , 0.383834 , 0.000204 ,   0
   6.0828 , 0.383848 , 0.000204 ,   1
   6.0828 , 0.383870 , 0.000204 ,   2
   6.0828 , 0.383822 , 0.000204 ,   3
   6.0828 , 0.383829 , 0.000204 ,   4
   6.0828 , 0.383840 , 0.000204 ,   5
   6.0828 , 0.383842 , 0.000204 ,   6
   6.0828 , 0.383800 , 0.000204 ,   7
   6.0828 , 0.383807 , 0.000204 ,   8
   6.0828 , 0.383842 , 0.000204 ,   9
   6.0828 , 0.383783 , 0.000204 ,  10
   6.0828 , 0.383829 , 0.000204 ,  11
   6.0828 , 0.383827 , 0.000204 ,  12
   6.0828 , 0.383801 , 0.000204 ,  13
   6.0828 , 0.383800 , 0.000204 ,  14
   6.0828 , 0.383810 , 0.000204 ,  15
   6.0828 , 0.383823 , 0.000204 ,  16
   6.0828 , 0.383827 , 0.000204 ,  17
   6.0828 , 0.383856 , 0.000204 ,  18
   6.0828 , 0.383843 , 0.000204 ,  19
   6.0828 , 0.383819 , 0.000204 ,  20
   6.0828 , 0.383819 , 0.000204 ,  21
   6.0828 , 0.383862 , 0.000204 ,  22
   6.0828 , 0.383811 , 0.000204 ,  23
   6.0828 , 0.383851 , 0.000204 ,  24
   6.0828 , 0.383832 , 0.000204 ,  25
   6.0828 , 0.383818 , 0.000204 ,  26
   6.0828 , 0.383836 , 0.000204 ,  27
   6.0828 , 0.383830 , 0.000204 ,  28
   6.0828 , 0.383845 , 0.000204 ,  29
   6.0828 , 0.383824 , 0.000204 ,  30
   6.0828 , 0.383826 , 0.000204 ,  31
   6.0828 , 0.383831 , 0.000204 ,  32
   6.0828 , 0.383804 , 0.000204 ,  33
   6.0828 , 0.383831 , 0.000204 ,  34
   6.0828 , 0.383815 , 0.000204 ,  35
   6.0828 , 0.383851 , 0.000204 ,  36
   6.0828 , 0.383846 , 0.000204 ,  37
   6.0828 , 0.383852 , 0.000204 ,  38
   6.0828 , 0.383830 , 0.000204 ,  39
   6.0828 , 0.383840 , 0.000204 ,  40
   6.0828 , 0.383840 , 0.000204 ,  41
   6.0828 , 0.383792 , 0.000204 ,  42
   6.0828 , 0.383840 , 0.000204 ,  43
   6.0828 , 0.383823 , 0.000204 ,  44
   6.0828 , 0.383852 , 0.000204 ,  45
   6.0828 , 0.383791 , 0.000204 ,  46
   6.0828 , 0.383828 , 0.000204 ,  47
   6.0828 , 0.383829 , 0.000204 ,  48
   6.0828 , 0.383845 , 0.000204 ,  49
   6.0828 , 0.383815 , 0.000204 ,  50
   6.0828 , 0.383826 , 0.000204 ,  51
   6.0828 , 0.383841 , 0.000204 ,  52
   6.0828 , 0.383860 , 0.000204 ,  53
   6.0828 , 0.383839 , 0.000204 ,  54
   6.0828 , 0.383845 , 0.000204 ,  55
   6.0828 , 0.383813 , 0.000204 ,  56
   6.0828 , 0.383839 , 0.000204 ,  57
   6.0828 , 0.383836 , 0.000204 ,  58
   6.0828 , 0.383821 , 0.000204 ,  59
   6.0828 , 0.383780 , 0.000204 ,  60
   6.0828 , 0.383841 , 0.000204 ,  61
   6.0828 , 0.383847 , 0.000204 ,  62
   6.0828 , 0.383843 , 0.000204 ,  63
   6.0828 , 0.383829 , 0.000204 ,  64
   6.0828 , 0.383830 , 0.000204 ,  65
   6.0828 , 0.383850 , 0.000204 ,  66
   6.0828 , 0.383834 , 0.000204 ,  67
   6.0828 , 0.383817 , 0.000204 ,  68
   6.0828 , 0.383853 , 0.000204 ,  69
   6.0828 , 0.383861 , 0.000204 ,  70
   6.0828 , 0.383819 , 0.000204 ,  71
   6.0828 , 0.383821 , 0.000204 ,  72
   6.0828 , 0.383862 , 0.000204 ,  73
   6.0828 , 0.383822 , 0.000204 ,  74
   6.0828 , 0.383816 , 0.000204 ,  75
   6.0828 , 0.383830 , 0.000204 ,  76
   6.0828 , 0.383808 , 0.000204 ,  77
   6.0828 , 0.383874 , 0.000204 ,  78
   6.0828 , 0.383818 , 0.000204 ,  79
   6.0828 , 0.383881 , 0.000204 ,  80
   6.0828 , 0.383849 , 0.000204 ,  81
   6.0828 , 0.383858 , 0.000204 ,  82
   6.0828 , 0.383864 , 0.000204 ,  83
   6.0828 , 0.383813 , 0.000204 ,  84
   6.0828 , 0.383828 , 0.000204 ,  85
   6.0828 , 0.383833 , 0.000204 ,  86
   6.0828 , 0.383835 , 0.000204 ,  87
   6.0828 , 0.383819 , 0.000204 ,  88
   6.0828 , 0.383845 , 0.000204 ,  89
   6.0828 , 0.383824 , 0.000204 ,  90
   6.0828 , 0.383847 , 0.000204 ,  91
   6.0828 , 0.383895 , 0.000204 ,  92
   6.0828 , 0.383855 , 0.000204 ,  93
   6.0828 , 0.383859 , 0.000204 ,  94
   6.0828 , 0.383864 , 0.000204 ,  95
   6.0828 , 0.383830 , 0.000204 ,  96
   6.0828 , 0.383842 , 0.000204 ,  97
   6.0828 , 0.383846 , 0.000204 ,  98
   6.0828 , 0.383815 , 0.000204 ,  99
   6.0828 , 0.383847 , 0.000204 , 100
   6.1644 , 0.386254 , 0.000220 ,   0
   6.1644 , 0.386255 , 0.000220 ,   1
   6.1644 , 0.386272 , 0.000220 ,   2
   6.1644 , 0.386257 , 0.000220 ,   3
   6.1644 , 0.386259 , 0.000220 ,   4
   6.1644 , 0.386244 , 0.000220 ,   5
   6.1644 , 0.386252 , 0.000220 ,   6
   6.1644 , 0.386210 , 0.000220 ,   7
   6.1644 , 0.386194 , 0.000220 ,   8
   6.1644 , 0.386251 , 0.000220 ,   9
   6.1644 , 0.386231 , 0.000220 ,  10
   6.1644 , 0.386232 , 0.000220 ,  11
   6.1644 , 0.386228 , 0.000220 ,  12
   6.1644 , 0.386218 , 0.000220 ,  13
   6.1644 , 0.386265 , 0.000220 ,  14
   6.1644 , 0.386228 , 0.000220 ,  15
   6.1644 , 0.386252 , 0.000220 ,  16
   6.1644 , 0.386243 , 0.000220 ,  17
   6.1644 , 0.386288 , 0.000220 ,  18
   6.1644 , 0.386258 , 0.000220 ,  19
   6.1644 , 0.386242 , 0.000220 ,  20
   6.1644 , 0.386274 , 0.000220 ,  21
   6.1644 , 0.386271 , 0.000220 ,  22
   6.1644 , 0.386238 , 0.000220 ,  23
   6.1644 , 0.386285 , 0.000220 ,  24
   6.1644 , 0.386274 , 0.000220 ,  25
   6.1644 , 0.386222 , 0.000220 ,  26
   6.1644 , 0.386243 , 0.000220 ,  27
   6.1644 , 0.386235 , 0.000220 ,  28
   6.1644 , 0.386276 , 0.000220 ,  29
   6.1644 , 0.386258 , 0.000220 ,  30
   6.1644 , 0.386241 , 0.000220 ,  31
   6.1644 , 0.386241 , 0.000220 ,  32
   6.1644 , 0.386245 , 0.000220 ,  33
   6.1644 , 0.386246 , 0.000220 ,  34
   6.1644 , 0.386231 , 0.000220 ,  35
   6.1644 , 0.386258 , 0.000220 ,  36
   6.1644 , 0.386270 , 0.000220 ,  37
   6.1644 , 0.386276 , 0.000220 ,  38
   6.1644 , 0.386239 , 0.000220 ,  39
   6.1644 , 0.386261 , 0.000220 ,  40
   6.1644 , 0.386268 , 0.000220 ,  41
   6.1644 , 0.386216 , 0.000220 ,  42
   6.1644 , 0.386274 , 0.000220 ,  43
   6.1644 , 0.386253 , 0.000220 ,  44
   6.1644 , 0.386264 , 0.000220 ,  45
   6.1644 , 0.386211 , 0.000220 ,  46
   6.1644 , 0.386248 , 0.000220 ,  47
   6.1644 , 0.386261 , 0.000220 ,  48
   6.1644 , 0.386256 , 0.000220 ,  49
   6.1644 , 0.386229 , 0.000220 ,  50
   6.1644 , 0.386254 , 0.000220 ,  51
   6.1644 , 0.386264 , 0.000220 ,  52
   6.1644 , 0.386285 , 0.000220 ,  53
   6.1644 , 0.386265 , 0.000220 ,  54
   6.1644 , 0.386255 , 0.000220 ,  55
   6.1644 , 0.386263 , 0.000220 ,  56
   6.1644 , 0.386244 , 0.000220 ,  57
   6.1644 , 0.386247 , 0.000220 ,  58
   6.1644 , 0.386234 , 0.000220 ,  59
   6.1644 , 0.386194 , 0.000220 ,  60
   6.1644 , 0.386268 , 0.000220 ,  61
   6.1644 , 0.386259 , 0.000220 ,  62
   6.1644 , 0.386253 , 0.000220 ,  63
   6.1644 , 0.386224 , 0.000220 ,  64
   6.1644 , 0.386245 , 0.000220 ,  65
   6.1644 , 0.386265 , 0.000220 ,  66
   6.1644 , 0.386245 , 0.000220 ,  67
   6.1644 , 0.386219 , 0.000220 ,  68
   6.1644 , 0.386267 , 0.000220 ,  69
   6.1644 , 0.386264 , 0.000220 ,  70
   6.1644 , 0.386260 , 0.000220 ,  71
   6.1644 , 0.386259 , 0.000220 ,  72
   6.1644 , 0.386299 , 0.000220 ,  73
   6.1644 , 0.386254 , 0.000220 ,  74
   6.1644 , 0.386234 , 0.000220 ,  75
   6.1644 , 0.386240 , 0.000220 ,  76
   6.1644 , 0.386237 , 0.000220 ,  77
   6.1644 , 0.386305 , 0.000220 ,  78
   6.1644 , 0.386264 , 0.000220 ,  79
   6.1644 , 0.386297 , 0.000220 ,  80
   6.1644 , 0.386262 , 0.000220 ,  81
   6.1644 , 0.386261 , 0.000220 ,  82
   6.1644 , 0.386273 , 0.000220 ,  83
   6.1644 , 0.386255 , 0.000220 ,  84
   6.1644 , 0.386233 , 0.000220 ,  85
   6.1644 , 0.386259 , 0.000220 ,  86
   6.1644 , 0.386266 , 0.000220 ,  87
   6.1644 , 0.386265 , 0.000220 ,  88
   6.1644 , 0.386266 , 0.000220 ,  89
   6.1644 , 0.386241 , 0.000220 ,  90
   6.1644 , 0.386270 , 0.000220 ,  91
   6.1644 , 0.386315 , 0.000220 ,  92
   6.1644 , 0.386275 , 0.000220 ,  93
   6.1644 , 0.386306 , 0.000220 ,  94
   6.1644 , 0.386265 , 0.000220 ,  95
   6.1644 , 0.386253 , 0.000220 ,  96
   6.1644 , 0.386258 , 0.000220 ,  97
   6.1644 , 0.386281 , 0.000220 ,  98
   6.1644 , 0.386236 , 0.000220 ,  99
   6.1644 , 0.386271 , 0.000220 , 100
   6.3246 , 0.391215 , 0.000222 ,   0
   6.3246 , 0.391227 , 0.000222 ,   1
   6.3246 , 0.391244 , 0.000222 ,   2
   6.3246 , 0.391214 , 0.000222 ,   3
   6.3246 , 0.391207 , 0.000222 ,   4
   6.3246 , 0.391220 , 0.000222 ,   5
   6.3246 , 0.391228 , 0.000222 ,   6
   6.3246 , 0.391173 , 0.000222 ,   7
   6.3246 , 0.391172 , 0.000222 ,   8
   6.3246 , 0.391216 , 0.000222 ,   9
   6.3246 , 0.391170 , 0.000222 ,  10
   6.3246 , 0.391211 , 0.000222 ,  11
   6.3246 , 0.391201 , 0.000222 ,  12
   6.3246 , 0.391174 , 0.000222 ,  13
   6.3246 , 0.391186 , 0.000222 ,  14
   6.3246 , 0.391177 , 0.000222 ,  15
   6.3246 , 0.391196 , 0.000222 ,  16
   6.3246 , 0.391211 , 0.000222 ,  17
   6.3246 , 0.391240 , 0.000222 ,  18
   6.3246 , 0.391225 , 0.000222 ,  19
   6.3246 , 0.391188 , 0.000222 ,  20
   6.3246 , 0.391218 , 0.000222 ,  21
   6.3246 , 0.391238 , 0.000222 ,  22
   6.3246 , 0.391205 , 0.000222 ,  23
   6.3246 , 0.391235 , 0.000222 ,  24
   6.3246 , 0.391228 , 0.000222 ,  25
   6.3246 , 0.391179 , 0.000222 ,  26
   6.3246 , 0.391222 , 0.000222 ,  27
   6.3246 , 0.391203 , 0.000222 ,  28
   6.3246 , 0.391221 , 0.000222 ,  29
   6.3246 , 0.391204 , 0.000222 ,  30
   6.3246 , 0.391211 , 0.000222 ,  31
   6.3246 , 0.391202 , 0.000222 ,  32
   6.3246 , 0.391198 , 0.000222 ,  33
   6.3246 , 0.391211 , 0.000222 ,  34
   6.3246 , 0.391192 , 0.000222 ,  35
   6.3246 , 0.391221 , 0.000222 ,  36
   6.3246 , 0.391221 , 0.000222 ,  37
   6.3246 , 0.391247 , 0.000222 ,  38
   6.3246 , 0.391206 , 0.000222 ,  39
   6.3246 , 0.391220 , 0.000222 ,  40
   6.3246 , 0.391231 , 0.000222 ,  41
   6.3246 , 0.391191 , 0.000222 ,  42
   6.3246 , 0.391221 , 0.000222 ,  43
   6.3246 , 0.391209 , 0.000222 ,  44
   6.3246 , 0.391233 , 0.000222 ,  45
   6.3246 , 0.391177 , 0.000222 ,  46
   6.3246 , 0.391209 , 0.000222 ,  47
   6.3246 , 0.391220 , 0.000222 ,  48
   6.3246 , 0.391226 , 0.000222 ,  49
   6.3246 , 0.391184 , 0.000222 ,  50
   6.3246 , 0.391217 , 0.000222 ,  51
   6.3246 , 0.391224 , 0.000222 ,  52
   6.3246 , 0.391255 , 0.000222 ,  53
   6.3246 , 0.391210 , 0.000222 ,  54
   6.3246 , 0.391227 , 0.000222 ,  55
   6.3246 , 0.391198 , 0.000222 ,  56
   6.3246 , 0.391216 , 0.000222 ,  57
   6.3246 , 0.391216 , 0.000222 ,  58
   6.3246 , 0.391198 , 0.000222 ,  59
   6.3246 , 0.391153 , 0.000222 ,  60
   6.3246 , 0.391226 , 0.000222 ,  61
   6.3246 , 0.391225 , 0.000222 ,  62
   6.3246 , 0.391211 , 0.000222 ,  63
   6.3246 , 0.391199 , 0.000222 ,  64
   6.3246 , 0.391204 , 0.000222 ,  65
   6.3246 , 0.391229 , 0.000222 ,  66
   6.3246 , 0.391211 , 0.000222 ,  67
   6.3246 , 0.391187 , 0.000222 ,  68
   6.3246 , 0.391229 , 0.000222 ,  69
   6.3246 , 0.391235 , 0.000222 ,  70
   6.3246 , 0.391207 , 0.000222 ,  71
   6.3246 , 0.391211 , 0.000222 ,  72
   6.3246 , 0.391261 , 0.000222 ,  73
   6.3246 , 0.391214 , 0.000222 ,  74
   6.3246 , 0.391202 , 0.000222 ,  75
   6.3246 , 0.391208 , 0.000222 ,  76
   6.3246 , 0.391178 , 0.000222 ,  77
   6.3246 , 0.391262 , 0.000222 ,  78
   6.3246 , 0.391208 , 0.000222 ,  79
   6.3246 , 0.391253 , 0.000222 ,  80
   6.3246 , 0.391233 , 0.000222 ,  81
   6.3246 , 0.391239 , 0.000222 ,  82
   6.3246 , 0.391251 , 0.000222 ,  83
   6.3246 , 0.391203 , 0.000222 ,  84
   6.3246 , 0.391203 , 0.000222 ,  85
   6.3246 , 0.391225 , 0.000222 ,  86
   6.3246 , 0.391218 , 0.000222 ,  87
   6.3246 , 0.391206 , 0.000222 ,  88
   6.3246 , 0.391240 , 0.000222 ,  89
   6.3246 , 0.391215 , 0.000222 ,  90
   6.3246 , 0.391233 , 0.000222 ,  91
   6.3246 , 0.391278 , 0.000222 ,  92
   6.3246 , 0.391238 , 0.000222 ,  93
   6.3246 , 0.391246 , 0.000222 ,  94
   6.3246 , 0.391247 , 0.000222 ,  95
   6.3246 , 0.391213 , 0.000222 ,  96
   6.3246 , 0.391228 , 0.000222 ,  97
   6.3246 , 0.391234 , 0.000222 ,  98
   6.3246 , 0.391195 , 0.000222 ,  99
   6.3246 , 0.391235 , 0.000222 , 100
   6.4031 , 0.393548 , 0.000231 ,   0
   6.4031 , 0.393533 , 0.000231 ,   1
   6.4031 , 0.393558 , 0.000231 ,   2
   6.4031 , 0.393561 , 0.000231 ,   3
   6.4031 , 0.393550 , 0.000231 ,   4
   6.4031 , 0.393542 , 0.000231 ,   5
   6.4031 , 0.393552 , 0.000231 ,   6
   6.4031 , 0.393500 , 0.000231 ,   7
   6.4031 , 0.393489 , 0.000231 ,   8
   6.4031 , 0.393542 , 0.000231 ,   9
   6.4031 , 0.393538 , 0.000231 ,  10
   6.4031 , 0.393533 , 0.000231 ,  11
   6.4031 , 0.393502 , 0.000231 ,  12
   6.4031 , 0.393513 , 0.000231 ,  13
   6.4031 , 0.393552 , 0.000231 ,  14
   6.4031 , 0.393516 , 0.000231 ,  15
   6.4031 , 0.393555 , 0.000231 ,  16
   6.4031 , 0.393535 , 0.000231 ,  17
   6.4031 , 0.393582 , 0.000231 ,  18
   6.4031 , 0.393548 , 0.000231 ,  19
   6.4031 , 0.393534 , 0.000231 ,  20
   6.4031 , 0.393575 , 0.000231 ,  21
   6.4031 , 0.393549 , 0.000231 ,  22
   6.4031 , 0.393541 , 0.000231 ,  23
   6.4031 , 0.393579 , 0.000231 ,  24
   6.4031 , 0.393570 , 0.000231 ,  25
   6.4031 , 0.393503 , 0.000231 ,  26
   6.4031 , 0.393533 , 0.000231 ,  27
   6.4031 , 0.393527 , 0.000231 ,  28
   6.4031 , 0.393568 , 0.000231 ,  29
   6.4031 , 0.393554 , 0.000231 ,  30
   6.4031 , 0.393538 , 0.000231 ,  31
   6.4031 , 0.393523 , 0.000231 ,  32
   6.4031 , 0.393540 , 0.000231 ,  33
   6.4031 , 0.393539 , 0.000231 ,  34
   6.4031 , 0.393521 , 0.000231 ,  35
   6.4031 , 0.393546 , 0.000231 ,  36
   6.4031 , 0.393575 , 0.000231 ,  37
   6.4031 , 0.393571 , 0.000231 ,  38
   6.4031 , 0.393528 , 0.000231 ,  39
   6.4031 , 0.393544 , 0.000231 ,  40
   6.4031 , 0.393563 , 0.000231 ,  41
   6.4031 , 0.393522 , 0.000231 ,  42
   6.4031 , 0.393572 , 0.000231 ,  43
   6.4031 , 0.393550 , 0.000231 ,  44
   6.4031 , 0.393570 , 0.000231 ,  45
   6.4031 , 0.393503 , 0.000231 ,  46
   6.4031 , 0.393538 , 0.000231 ,  47
   6.4031 , 0.393573 , 0.000231 ,  48
   6.4031 , 0.393546 , 0.000231 ,  49
   6.4031 , 0.393526 , 0.000231 ,  50
   6.4031 , 0.393550 , 0.000231 ,  51
   6.4031 , 0.393557 , 0.000231 ,  52
   6.4031 , 0.393581 , 0.000231 ,  53
   6.4031 , 0.393558 , 0.000231 ,  54
   6.4031 , 0.393544 , 0.000231 ,  55
   6.4031 , 0.393558 , 0.000231 ,  56
   6.4031 , 0.393538 , 0.000231 ,  57
   6.4031 , 0.393537 , 0.000231 ,  58
   6.4031 , 0.393527 , 0.000231 ,  59
   6.4031 , 0.393496 , 0.000231 ,  60
   6.4031 , 0.393563 , 0.000231 ,  61
   6.4031 , 0.393536 , 0.000231 ,  62
   6.4031 , 0.393539 , 0.000231 ,  63
   6.4031 , 0.393511 , 0.000231 ,  64
   6.4031 , 0.393545 , 0.000231 ,  65
   6.4031 , 0.393554 , 0.000231 ,  66
   6.4031 , 0.393530 , 0.000231 ,  67
   6.4031 , 0.393499 , 0.000231 ,  68
   6.4031 , 0.393548 , 0.000231 ,  69
   6.4031 , 0.393547 , 0.000231 ,  70
   6.4031 , 0.393555 , 0.000231 ,  71
   6.4031 , 0.393558 , 0.000231 ,  72
   6.4031 , 0.393600 , 0.000231 ,  73
   6.4031 , 0.393563 , 0.000231 ,  74
   6.4031 , 0.393531 , 0.000231 ,  75
   6.4031 , 0.393541 , 0.000231 ,  76
   6.4031 , 0.393530 , 0.000231 ,  77
   6.4031 , 0.393591 , 0.000231 ,  78
   6.4031 , 0.393563 , 0.000231 ,  79
   6.4031 , 0.393584 , 0.000231 ,  80
   6.4031 , 0.393550 , 0.000231 ,  81
   6.4031 , 0.393548 , 0.000231 ,  82
   6.4031 , 0.393565 , 0.000231 ,  83
   6.4031 , 0.393553 , 0.000231 ,  84
   6.4031 , 0.393539 , 0.000231 ,  85
   6.4031 , 0.393552 , 0.000231 ,  86
   6.4031 , 0.393566 , 0.000231 ,  87
   6.4031 , 0.393574 , 0.000231 ,  88
   6.4031 , 0.393570 , 0.000231 ,  89
   6.4031 , 0.393543 , 0.000231 ,  90
   6.4031 , 0.393564 , 0.000231 ,  91
   6.4031 , 0.393602 , 0.000231 ,  92
   6.4031 , 0.393573 , 0.000231 ,  93
   6.4031 , 0.393608 , 0.000231 ,  94
   6.4031 , 0.393551 , 0.000231 ,  95
   6.4031 , 0.393544 , 0.000231 ,  96
   6.4031 , 0.393561 , 0.000231 ,  97
   6.4031 , 0.393579 , 0.000231 ,  98
   6.4031 , 0.393530 , 0.000231 ,  99
   6.4031 , 0.393551 , 0.000231 , 100
   6.4807 , 0.395768 , 0.000253 ,   0
   6.4807 , 0.395752 , 0.000253 ,   1
   6.4807 , 0.395766 , 0.000253 ,   2
   6.4807 , 0.395770 , 0.000253 ,   3
   6.4807 , 0.395776 , 0.000253 ,   4
   6.4807 , 0.395765 , 0.000253 ,   5
   6.4807 , 0.395777 , 0.000253 ,   6
   6.4807 , 0.395729 , 0.000253 ,   7
   6.4807 , 0.395717 , 0.000253 ,   8
   6.4807 , 0.395772 , 0.000253 ,   9
   6.4807 , 0.395765 , 0.000253 ,  10
   6.4807 , 0.395743 , 0.000253 ,  11
   6.4807 , 0.395733 , 0.000253 ,  12
   6.4807 , 0.395729 , 0.000253 ,  13
   6.4807 , 0.395772 , 0.000253 ,  14
   6.4807 , 0.395742 , 0.000253 ,  15
   6.4807 , 0.395782 , 0.000253 ,  16
   6.4807 , 0.395743 , 0.000253 ,  17
   6.4807 , 0.395809 , 0.000253 ,  18
   6.4807 , 0.395767 , 0.000253 ,  19
   6.4807 , 0.395747 , 0.000253 ,  20
   6.4807 , 0.395801 , 0.000253 ,  21
   6.4807 , 0.395782 , 0.000253 ,  22
   6.4807 , 0.395765 , 0.000253 ,  23
   6.4807 , 0.395787 , 0.000253 ,  24
   6.4807 , 0.395797 , 0.000253 ,  25
   6.4807 , 0.395724 , 0.000253 ,  26
   6.4807 , 0.395758 , 0.000253 ,  27
   6.4807 , 0.395748 , 0.000253 ,  28
   6.4807 , 0.395796 , 0.000253 ,  29
   6.4807 , 0.395778 , 0.000253 ,  30
   6.4807 , 0.395754 , 0.000253 ,  31
   6.4807 , 0.395738 , 0.000253 ,  32
   6.4807 , 0.395761 , 0.000253 ,  33
   6.4807 , 0.395770 , 0.000253 ,  34
   6.4807 , 0.395741 , 0.000253 ,  35
   6.4807 , 0.395766 , 0.000253 ,  36
   6.4807 , 0.395787 , 0.000253 ,  37
   6.4807 , 0.395775 , 0.000253 ,  38
   6.4807 , 0.395742 , 0.000253 ,  39
   6.4807 , 0.395775 , 0.000253 ,  40
   6.4807 , 0.395769 , 0.000253 ,  41
   6.4807 , 0.395745 , 0.000253 ,  42
   6.4807 , 0.395793 , 0.000253 ,  43
   6.4807 , 0.395777 , 0.000253 ,  44
   6.4807 , 0.395790 , 0.000253 ,  45
   6.4807 , 0.395719 , 0.000253 ,  46
   6.4807 , 0.395743 , 0.000253 ,  47
   6.4807 , 0.395797 , 0.000253 ,  48
   6.4807 , 0.395768 , 0.000253 ,  49
   6.4807 , 0.395737 , 0.000253 ,  50
   6.4807 , 0.395761 , 0.000253 ,  51
   6.4807 , 0.395781 , 0.000253 ,  52
   6.4807 , 0.395809 , 0.000253 ,  53
   6.4807 , 0.395792 , 0.000253 ,  54
   6.4807 , 0.395760 , 0.000253 ,  55
   6.4807 , 0.395788 , 0.000253 ,  56
   6.4807 , 0.395752 , 0.000253 ,  57
   6.4807 , 0.395748 , 0.000253 ,  58
   6.4807 , 0.395741 , 0.000253 ,  59
   6.4807 , 0.395722 , 0.000253 ,  60
   6.4807 , 0.395792 , 0.000253 ,  61
   6.4807 , 0.395768 , 0.000253 ,  62
   6.4807 , 0.395758 , 0.000253 ,  63
   6.4807 , 0.395730 , 0.000253 ,  64
   6.4807 , 0.395764 , 0.000253 ,  65
   6.4807 , 0.395781 , 0.000253 ,  66
   6.4807 , 0.395746 , 0.000253 ,  67
   6.4807 , 0.395704 , 0.000253 ,  68
   6.4807 , 0.395767 , 0.000253 ,  69
   6.4807 , 0.395768 , 0.000253 ,  70
   6.4807 , 0.395775 , 0.000253 ,  71
   6.4807 , 0.395771 , 0.000253 ,  72
   6.4807 , 0.395819 , 0.000253 ,  73
   6.4807 , 0.395801 , 0.000253 ,  74
   6.4807 , 0.395746 , 0.000253 ,  75
   6.4807 , 0.395778 , 0.000253 ,  76
   6.4807 , 0.395745 , 0.000253 ,  77
   6.4807 , 0.395811 , 0.000253 ,  78
   6.4807 , 0.395779 , 0.000253 ,  79
   6.4807 , 0.395797 , 0.000253 ,  80
   6.4807 , 0.395771 , 0.000253 ,  81
   6.4807 , 0.395759 , 0.000253 ,  82
   6.4807 , 0.395781 , 0.000253 ,  83
   6.4807 , 0.395772 , 0.000253 ,  84
   6.4807 , 0.395739 , 0.000253 ,  85
   6.4807 , 0.395771 , 0.000253 ,  86
   6.4807 , 0.395779 , 0.000253 ,  87
   6.4807 , 0.395802 , 0.000253 ,  88
   6.4807 , 0.395778 , 0.000253 ,  89
   6.4807 , 0.395759 , 0.000253 ,  90
   6.4807 , 0.395800 , 0.000253 ,  91
   6.4807 , 0.395831 , 0.000253 ,  92
   6.4807 , 0.395791 , 0.000253 ,  93
   6.4807 , 0.395837 , 0.000253 ,  94
   6.4807 , 0.395788 , 0.000253 ,  95
   6.4807 , 0.395769 , 0.000253 ,  96
   6.4807 , 0.395782 , 0.000253 ,  97
   6.4807 , 0.395800 , 0.000253 ,  98
   6.4807 , 0.395730 , 0.000253 ,  99
   6.4807 , 0.395759 , 0.000253 , 100
   6.5574 , 0.397865 , 0.000300 ,   0
   6.5574 , 0.397822 , 0.000300 ,   1
   6.5574 , 0.397873 , 0.000300 ,   2
   6.5574 , 0.397890 , 0.000300 ,   3
   6.5574 , 0.397868 , 0.000300 ,   4
   6.5574 , 0.397853 , 0.000300 ,   5
   6.5574 , 0.397845 , 0.000300 ,   6
   6.5574 , 0.397819 , 0.000300 ,   7
   6.5574 , 0.397778 , 0.000300 ,   8
   6.5574 , 0.397843 , 0.000300 ,   9
   6.5574 , 0.397874 , 0.000300 ,  10
   6.5574 , 0.397822 , 0.000300 ,  11
   6.5574 , 0.397809 , 0.000300 ,  12
   6.5574 , 0.397844 , 0.000300 ,  13
   6.5574 , 0.397914 , 0.000300 ,  14
   6.5574 , 0.397835 , 0.000300 ,  15
   6.5574 , 0.397893 , 0.000300 ,  16
   6.5574 , 0.397843 , 0.000300 ,  17
   6.5574 , 0.397894 , 0.000300 ,  18
   6.5574 , 0.397853 , 0.000300 ,  19
   6.5574 , 0.397857 , 0.000300 ,  20
   6.5574 , 0.397902 , 0.000300 ,  21
   6.5574 , 0.397861 , 0.000300 ,  22
   6.5574 , 0.397852 , 0.000300 ,  23
   6.5574 , 0.397913 , 0.000300 ,  24
   6.5574 , 0.397898 , 0.000300 ,  25
   6.5574 , 0.397816 , 0.000300 ,  26
   6.5574 , 0.397827 , 0.000300 ,  27
   6.5574 , 0.397834 , 0.000300 ,  28
   6.5574 , 0.397903 , 0.000300 ,  29
   6.5574 , 0.397894 , 0.000300 ,  30
   6.5574 , 0.397848 , 0.000300 ,  31
   6.5574 , 0.397843 , 0.000300 ,  32
   6.5574 , 0.397871 , 0.000300 ,  33
   6.5574 , 0.397849 , 0.000300 ,  34
   6.5574 , 0.397823 , 0.000300 ,  35
   6.5574 , 0.397849 , 0.000300 ,  36
   6.5574 , 0.397909 , 0.000300 ,  37
   6.5574 , 0.397875 , 0.000300 ,  38
   6.5574 , 0.397852 , 0.000300 ,  39
   6.5574 , 0.397856 , 0.000300 ,  40
   6.5574 , 0.397879 , 0.000300 ,  41
   6.5574 , 0.397837 , 0.000300 ,  42
   6.5574 , 0.397919 , 0.000300 ,  43
   6.5574 , 0.397857 , 0.000300 ,  44
   6.5574 , 0.397893 , 0.000300 ,  45
   6.5574 , 0.397830 , 0.000300 ,  46
   6.5574 , 0.397864 , 0.000300 ,  47
   6.5574 , 0.397885 , 0.000300 ,  48
   6.5574 , 0.397843 , 0.000300 ,  49
   6.5574 , 0.397837 , 0.000300 ,  50
   6.5574 , 0.397873 , 0.000300 ,  51
   6.5574 , 0.397868 , 0.000300 ,  52
   6.5574 , 0.397903 , 0.000300 ,  53
   6.5574 , 0.397893 , 0.000300 ,  54
   6.5574 , 0.397847 , 0.000300 ,  55
   6.5574 , 0.397895 , 0.000300 ,  56
   6.5574 , 0.397859 , 0.000300 ,  57
   6.5574 , 0.397839 , 0.000300 ,  58
   6.5574 , 0.397849 , 0.000300 ,  59
   6.5574 , 0.397821 , 0.000300 ,  60
   6.5574 , 0.397874 , 0.000300 ,  61
   6.5574 , 0.397834 , 0.000300 ,  62
   6.5574 , 0.397865 , 0.000300 ,  63
   6.5574 , 0.397811 , 0.000300 ,  64
   6.5574 , 0.397849 , 0.000300 ,  65
   6.5574 , 0.397872 , 0.000300 ,  66
   6.5574 , 0.397848 , 0.000300 ,  67
   6.5574 , 0.397807 , 0.000300 ,  68
   6.5574 , 0.397859 , 0.000300 ,  69
   6.5574 , 0.397859 , 0.000300 ,  70
   6.5574 , 0.397888 , 0.000300 ,  71
   6.5574 , 0.397898 , 0.000300 ,  72
   6.5574 , 0.397916 , 0.000300 ,  73
   6.5574 , 0.397876 , 0.000300 ,  74
   6.5574 , 0.397835 , 0.000300 ,  75
   6.5574 , 0.397840 , 0.000300 ,  76
   6.5574 , 0.397869 , 0.000300 ,  77
   6.5574 , 0.397915 , 0.000300 ,  78
   6.5574 , 0.397887 , 0.000300 ,  79
   6.5574 , 0.397899 , 0.000300 ,  80
   6.5574 , 0.397868 , 0.000300 ,  81
   6.5574 , 0.397854 , 0.000300 ,  82
   6.5574 , 0.397866 , 0.000300 ,  83
   6.5574 , 0.397890 , 0.000300 ,  84
   6.5574 , 0.397871 , 0.000300 ,  85
   6.5574 , 0.397857 , 0.000300 ,  86
   6.5574 , 0.397902 , 0.000300 ,  87
   6.5574 , 0.397894 , 0.000300 ,  88
   6.5574 , 0.397887 , 0.000300 ,  89
   6.5574 , 0.397849 , 0.000300 ,  90
   6.5574 , 0.397876 , 0.000300 ,  91
   6.5574 , 0.397922 , 0.000300 ,  92
   6.5574 , 0.397894 , 0.000300 ,  93
   6.5574 , 0.397937 , 0.000300 ,  94
   6.5574 , 0.397842 , 0.000300 ,  95
   6.5574 , 0.397855 , 0.000300 ,  96
   6.5574 , 0.397868 , 0.000300 ,  97
   6.5574 , 0.397900 , 0.000300 ,  98
   6.5574 , 0.397830 , 0.000300 ,  99
   6.5574 , 0.397874 , 0.000300 , 100
   6.6332 , 0.400170 , 0.000292 ,   0
   6.6332 , 0.400161 , 0.000292 ,   1
   6.6332 , 0.400197 , 0.000292 ,   2
   6.6332 , 0.400179 , 0.000292 ,   3
   6.6332 , 0.400179 , 0.000292 ,   4
   6.6332 , 0.400156 , 0.000292 ,   5
   6.6332 , 0.400171 , 0.000292 ,   6
   6.6332 , 0.400110 , 0.000292 ,   7
   6.6332 , 0.400082 , 0.000292 ,   8
   6.6332 , 0.400164 , 0.000292 ,   9
   6.6332 , 0.400146 , 0.000292 ,  10
   6.6332 , 0.400140 , 0.000292 ,  11
   6.6332 , 0.400148 , 0.000292 ,  12
   6.6332 , 0.400124 , 0.000292 ,  13
   6.6332 , 0.400173 , 0.000292 ,  14
   6.6332 , 0.400141 , 0.000292 ,  15
   6.6332 , 0.400164 , 0.000292 ,  16
   6.6332 , 0.400163 , 0.000292 ,  17
   6.6332 , 0.400226 , 0.000292 ,  18
   6.6332 , 0.400191 , 0.000292 ,  19
   6.6332 , 0.400146 , 0.000292 ,  20
   6.6332 , 0.400195 , 0.000292 ,  21
   6.6332 , 0.400196 , 0.000292 ,  22
   6.6332 , 0.400140 , 0.000292 ,  23
   6.6332 , 0.400204 , 0.000292 ,  24
   6.6332 , 0.400187 , 0.000292 ,  25
   6.6332 , 0.400118 , 0.000292 ,  26
   6.6332 , 0.400151 , 0.000292 ,  27
   6.6332 , 0.400134 , 0.000292 ,  28
   6.6332 , 0.400186 , 0.000292 ,  29
   6.6332 , 0.400169 , 0.000292 ,  30
   6.6332 , 0.400157 , 0.000292 ,  31
   6.6332 , 0.400162 , 0.000292 ,  32
   6.6332 , 0.400171 , 0.000292 ,  33
   6.6332 , 0.400147 , 0.000292 ,  34
   6.6332 , 0.400151 , 0.000292 ,  35
   6.6332 , 0.400149 , 0.000292 ,  36
   6.6332 , 0.400170 , 0.000292 ,  37
   6.6332 , 0.400195 , 0.000292 ,  38
   6.6332 , 0.400165 , 0.000292 ,  39
   6.6332 , 0.400161 , 0.000292 ,  40
   6.6332 , 0.400195 , 0.000292 ,  41
   6.6332 , 0.400140 , 0.000292 ,  42
   6.6332 , 0.400185 , 0.000292 ,  43
   6.6332 , 0.400165 , 0.000292 ,  44
   6.6332 , 0.400182 , 0.000292 ,  45
   6.6332 , 0.400118 , 0.000292 ,  46
   6.6332 , 0.400154 , 0.000292 ,  47
   6.6332 , 0.400167 , 0.000292 ,  48
   6.6332 , 0.400173 , 0.000292 ,  49
   6.6332 , 0.400133 , 0.000292 ,  50
   6.6332 , 0.400181 , 0.000292 ,  51
   6.6332 , 0.400188 , 0.000292 ,  52
   6.6332 , 0.400208 , 0.000292 ,  53
   6.6332 , 0.400170 , 0.000292 ,  54
   6.6332 , 0.400168 , 0.000292 ,  55
   6.6332 , 0.400192 , 0.000292 ,  56
   6.6332 , 0.400151 , 0.000292 ,  57
   6.6332 , 0.400157 , 0.000292 ,  58
   6.6332 , 0.400148 , 0.000292 ,  59
   6.6332 , 0.400094 , 0.000292 ,  60
   6.6332 , 0.400186 , 0.000292 ,  61
   6.6332 , 0.400178 , 0.000292 ,  62
   6.6332 , 0.400156 , 0.000292 ,  63
   6.6332 , 0.400132 , 0.000292 ,  64
   6.6332 , 0.400154 , 0.000292 ,  65
   6.6332 , 0.400170 , 0.000292 ,  66
   6.6332 , 0.400163 , 0.000292 ,  67
   6.6332 , 0.400122 , 0.000292 ,  68
   6.6332 , 0.400200 , 0.000292 ,  69
   6.6332 , 0.400177 , 0.000292 ,  70
   6.6332 , 0.400192 , 0.000292 ,  71
   6.6332 , 0.400170 , 0.000292 ,  72
   6.6332 , 0.400231 , 0.000292 ,  73
   6.6332 , 0.400173 , 0.000292 ,  74
   6.6332 , 0.400143 , 0.000292 ,  75
   6.6332 , 0.400143 , 0.000292 ,  76
   6.6332 , 0.400145 , 0.000292 ,  77
   6.6332 , 0.400236 , 0.000292 ,  78
   6.6332 , 0.400193 , 0.000292 ,  79
   6.6332 , 0.400223 , 0.000292 ,  80
   6.6332 , 0.400185 , 0.000292 ,  81
   6.6332 , 0.400160 , 0.000292 ,  82
   6.6332 , 0.400193 , 0.000292 ,  83
   6.6332 , 0.400178 , 0.000292 ,  84
   6.6332 , 0.400152 , 0.000292 ,  85
   6.6332 , 0.400186 , 0.000292 ,  86
   6.6332 , 0.400177 , 0.000292 ,  87
   6.6332 , 0.400181 , 0.000292 ,  88
   6.6332 , 0.400196 , 0.000292 ,  89
   6.6332 , 0.400156 , 0.000292 ,  90
   6.6332 , 0.400196 , 0.000292 ,  91
   6.6332 , 0.400237 , 0.000292 ,  92
   6.6332 , 0.400188 , 0.000292 ,  93
   6.6332 , 0.400245 , 0.000292 ,  94
   6.6332 , 0.400181 , 0.000292 ,  95
   6.6332 , 0.400178 , 0.000292 ,  96
   6.6332 , 0.400181 , 0.000292 ,  97
   6.6332 , 0.400224 , 0.000292 ,  98
   6.6332 , 0.400152 , 0.000292 ,  99
   6.6332 , 0.400198 , 0.000292 , 100
   6.7082 , 0.402401 , 0.000270 ,   0
   6.7082 , 0.402386 , 0.000270 ,   1
   6.7082 , 0.402416 , 0.000270 ,   2
   6.7082 , 0.402411 , 0.000270 ,   3
   6.7082 , 0.402396 , 0.000270 ,   4
   6.7082 , 0.402395 , 0.000270 ,   5
   6.7082 , 0.402411 , 0.000270 ,   6
   6.7082 , 0.402347 , 0.000270 ,   7
   6.7082 , 0.402319 , 0.000270 ,   8
   6.7082 , 0.402396 , 0.000270 ,   9
   6.7082 , 0.402390 , 0.000270 ,  10
   6.7082 , 0.402368 , 0.000270 ,  11
   6.7082 , 0.402367 , 0.000270 ,  12
   6.7082 , 0.402373 , 0.000270 ,  13
   6.7082 , 0.402405 , 0.000270 ,  14
   6.7082 , 0.402362 , 0.000270 ,  15
   6.7082 , 0.402406 , 0.000270 ,  16
   6.7082 , 0.402386 , 0.000270 ,  17
   6.7082 , 0.402435 , 0.000270 ,  18
   6.7082 , 0.402395 , 0.000270 ,  19
   6.7082 , 0.402375 , 0.000270 ,  20
   6.7082 , 0.402427 , 0.000270 ,  21
   6.7082 , 0.402407 , 0.000270 ,  22
   6.7082 , 0.402394 , 0.000270 ,  23
   6.7082 , 0.402430 , 0.000270 ,  24
   6.7082 , 0.402435 , 0.000270 ,  25
   6.7082 , 0.402353 , 0.000270 ,  26
   6.7082 , 0.402390 , 0.000270 ,  27
   6.7082 , 0.402375 , 0.000270 ,  28
   6.7082 , 0.402428 , 0.000270 ,  29
   6.7082 , 0.402410 , 0.000270 ,  30
   6.7082 , 0.402396 , 0.000270 ,  31
   6.7082 , 0.402368 , 0.000270 ,  32
   6.7082 , 0.402394 , 0.000270 ,  33
   6.7082 , 0.402401 , 0.000270 ,  34
   6.7082 , 0.402369 , 0.000270 ,  35
   6.7082 , 0.402393 , 0.000270 ,  36
   6.7082 , 0.402424 , 0.000270 ,  37
   6.7082 , 0.402428 , 0.000270 ,  38
   6.7082 , 0.402389 , 0.000270 ,  39
   6.7082 , 0.402396 , 0.000270 ,  40
   6.7082 , 0.402418 , 0.000270 ,  41
   6.7082 , 0.402374 , 0.000270 ,  42
   6.7082 , 0.402430 , 0.000270 ,  43
   6.7082 , 0.402396 , 0.000270 ,  44
   6.7082 , 0.402427 , 0.000270 ,  45
   6.7082 , 0.402354 , 0.000270 ,  46
   6.7082 , 0.402387 , 0.000270 ,  47
   6.7082 , 0.402425 , 0.000270 ,  48
   6.7082 , 0.402395 , 0.000270 ,  49
   6.7082 , 0.402356 , 0.000270 ,  50
   6.7082 , 0.402404 , 0.000270 ,  51
   6.7082 , 0.402408 , 0.000270 ,  52
   6.7082 , 0.402445 , 0.000270 ,  53
   6.7082 , 0.402419 , 0.000270 ,  54
   6.7082 , 0.402398 , 0.000270 ,  55
   6.7082 , 0.402411 , 0.000270 ,  56
   6.7082 , 0.402396 , 0.000270 ,  57
   6.7082 , 0.402381 , 0.000270 ,  58
   6.7082 , 0.402377 , 0.000270 ,  59
   6.7082 , 0.402337 , 0.000270 ,  60
   6.7082 , 0.402417 , 0.000270 ,  61
   6.7082 , 0.402395 , 0.000270 ,  62
   6.7082 , 0.402397 , 0.000270 ,  63
   6.7082 , 0.402358 , 0.000270 ,  64
   6.7082 , 0.402396 , 0.000270 ,  65
   6.7082 , 0.402411 , 0.000270 ,  66
   6.7082 , 0.402377 , 0.000270 ,  67
   6.7082 , 0.402339 , 0.000270 ,  68
   6.7082 , 0.402408 , 0.000270 ,  69
   6.7082 , 0.402413 , 0.000270 ,  70
   6.7082 , 0.402420 , 0.000270 ,  71
   6.7082 , 0.402410 , 0.000270 ,  72
   6.7082 , 0.402458 , 0.000270 ,  73
   6.7082 , 0.402423 , 0.000270 ,  74
   6.7082 , 0.402386 , 0.000270 ,  75
   6.7082 , 0.402396 , 0.000270 ,  76
   6.7082 , 0.402377 , 0.000270 ,  77
   6.7082 , 0.402453 , 0.000270 ,  78
   6.7082 , 0.402416 , 0.000270 ,  79
   6.7082 , 0.402429 , 0.000270 ,  80
   6.7082 , 0.402413 , 0.000270 ,  81
   6.7082 , 0.402401 , 0.000270 ,  82
   6.7082 , 0.402423 , 0.000270 ,  83
   6.7082 , 0.402398 , 0.000270 ,  84
   6.7082 , 0.402383 , 0.000270 ,  85
   6.7082 , 0.402407 , 0.000270 ,  86
   6.7082 , 0.402411 , 0.000270 ,  87
   6.7082 , 0.402422 , 0.000270 ,  88
   6.7082 , 0.402421 , 0.000270 ,  89
   6.7082 , 0.402394 , 0.000270 ,  90
   6.7082 , 0.402421 , 0.000270 ,  91
   6.7082 , 0.402474 , 0.000270 ,  92
   6.7082 , 0.402429 , 0.000270 ,  93
   6.7082 , 0.402462 , 0.000270 ,  94
   6.7082 , 0.402413 , 0.000270 ,  95
   6.7082 , 0.402387 , 0.000270 ,  96
   6.7082 , 0.402416 , 0.000270 ,  97
   6.7082 , 0.402433 , 0.000270 ,  98
   6.7082 , 0.402370 , 0.000270 ,  99
   6.7082 , 0.402414 , 0.000270 , 100
   6.7823 , 0.404444 , 0.000299 ,   0
   6.7823 , 0.404435 , 0.000299 ,   1
   6.7823 , 0.404459 , 0.000299 ,   2
   6.7823 , 0.404452 , 0.000299 ,   3
   6.7823 , 0.404441 , 0.000299 ,   4
   6.7823 , 0.404436 , 0.000299 ,   5
   6.7823 , 0.404458 , 0.000299 ,   6
   6.7823 , 0.404374 , 0.000299 ,   7
   6.7823 , 0.404354 , 0.000299 ,   8
   6.7823 , 0.404437 , 0.000299 ,   9
   6.7823 , 0.404422 , 0.000299 ,  10
   6.7823 , 0.404412 , 0.000299 ,  11
   6.7823 , 0.404416 , 0.000299 ,  12
   6.7823 , 0.404401 , 0.000299 ,  13
   6.7823 , 0.404437 , 0.000299 ,  14
   6.7823 , 0.404404 , 0.000299 ,  15
   6.7823 , 0.404432 , 0.000299 ,  16
   6.7823 , 0.404433 , 0.000299 ,  17
   6.7823 , 0.404488 , 0.000299 ,  18
   6.7823 , 0.404454 , 0.000299 ,  19
   6.7823 , 0.404415 , 0.000299 ,  20
   6.7823 , 0.404471 , 0.000299 ,  21
   6.7823 , 0.404465 , 0.000299 ,  22
   6.7823 , 0.404431 , 0.000299 ,  23
   6.7823 , 0.404472 , 0.000299 ,  24
   6.7823 , 0.404464 , 0.000299 ,  25
   6.7823 , 0.404390 , 0.000299 ,  26
   6.7823 , 0.404438 , 0.000299 ,  27
   6.7823 , 0.404416 , 0.000299 ,  28
   6.7823 , 0.404456 , 0.000299 ,  29
   6.7823 , 0.404449 , 0.000299 ,  30
   6.7823 , 0.404439 , 0.000299 ,  31
   6.7823 , 0.404423 , 0.000299 ,  32
   6.7823 , 0.404439 , 0.000299 ,  33
   6.7823 , 0.404439 , 0.000299 ,  34
   6.7823 , 0.404422 , 0.000299 ,  35
   6.7823 , 0.404426 , 0.000299 ,  36
   6.7823 , 0.404445 , 0.000299 ,  37
   6.7823 , 0.404479 , 0.000299 ,  38
   6.7823 , 0.404440 , 0.000299 ,  39
   6.7823 , 0.404439 , 0.000299 ,  40
   6.7823 , 0.404465 , 0.000299 ,  41
   6.7823 , 0.404423 , 0.000299 ,  42
   6.7823 , 0.404460 , 0.000299 ,  43
   6.7823 , 0.404441 , 0.000299 ,  44
   6.7823 , 0.404462 , 0.000299 ,  45
   6.7823 , 0.404390 , 0.000299 ,  46
   6.7823 , 0.404426 , 0.000299 ,  47
   6.7823 , 0.404456 , 0.000299 ,  48
   6.7823 , 0.404444 , 0.000299 ,  49
   6.7823 , 0.404394 , 0.000299 ,  50
   6.7823 , 0.404454 , 0.000299 ,  51
   6.7823 , 0.404464 , 0.000299 ,  52
   6.7823 , 0.404493 , 0.000299 ,  53
   6.7823 , 0.404450 , 0.000299 ,  54
   6.7823 , 0.404448 , 0.000299 ,  55
   6.7823 , 0.404455 , 0.000299 ,  56
   6.7823 , 0.404424 , 0.000299 ,  57
   6.7823 , 0.404432 , 0.000299 ,  58
   6.7823 , 0.404417 , 0.000299 ,  59
   6.7823 , 0.404370 , 0.000299 ,  60
   6.7823 , 0.404472 , 0.000299 ,  61
   6.7823 , 0.404450 , 0.000299 ,  62
   6.7823 , 0.404431 , 0.000299 ,  63
   6.7823 , 0.404411 , 0.000299 ,  64
   6.7823 , 0.404437 , 0.000299 ,  65
   6.7823 , 0.404445 , 0.000299 ,  66
   6.7823 , 0.404431 , 0.000299 ,  67
   6.7823 , 0.404374 , 0.000299 ,  68
   6.7823 , 0.404470 , 0.000299 ,  69
   6.7823 , 0.404453 , 0.000299 ,  70
   6.7823 , 0.404469 , 0.000299 ,  71
   6.7823 , 0.404444 , 0.000299 ,  72
   6.7823 , 0.404516 , 0.000299 ,  73
   6.7823 , 0.404464 , 0.000299 ,  74
   6.7823 , 0.404428 , 0.000299 ,  75
   6.7823 , 0.404438 , 0.000299 ,  76
   6.7823 , 0.404406 , 0.000299 ,  77
   6.7823 , 0.404503 , 0.000299 ,  78
   6.7823 , 0.404468 , 0.000299 ,  79
   6.7823 , 0.404482 , 0.000299 ,  80
   6.7823 , 0.404455 , 0.000299 ,  81
   6.7823 , 0.404443 , 0.000299 ,  82
   6.7823 , 0.404477 , 0.000299 ,  83
   6.7823 , 0.404439 , 0.000299 ,  84
   6.7823 , 0.404424 , 0.000299 ,  85
   6.7823 , 0.404468 , 0.000299 ,  86
   6.7823 , 0.404447 , 0.000299 ,  87
   6.7823 , 0.404451 , 0.000299 ,  88
   6.7823 , 0.404466 , 0.000299 ,  89
   6.7823 , 0.404439 , 0.000299 ,  90
   6.7823 , 0.404470 , 0.000299 ,  91
   6.7823 , 0.404525 , 0.000299 ,  92
   6.7823 , 0.404463 , 0.000299 ,  93
   6.7823 , 0.404508 , 0.000299 ,  94
   6.7823 , 0.404460 , 0.000299 ,  95
   6.7823 , 0.404443 , 0.000299 ,  96
   6.7823 , 0.404468 , 0.000299 ,  97
   6.7823 , 0.404491 , 0.000299 ,  98
   6.7823 , 0.404409 , 0.000299 ,  99
   6.7823 , 0.404461 , 0.000299 , 100
   6.9282 , 0.408470 , 0.000360 ,   0
   6.9282 , 0.408389 , 0.000360 ,   1
   6.9282 , 0.408461 , 0.000360 ,   2
   6.9282 , 0.408524 , 0.000360 ,   3
   6.9282 , 0.408461 , 0.000360 ,   4
   6.9282 , 0.408476 , 0.000360 ,   5
   6.9282 , 0.408452 , 0.000360 ,   6
   6.9282 , 0.408425 , 0.000360 ,   7
   6.9282 , 0.408365 , 0.000360 ,   8
   6.9282 , 0.408435 , 0.000360 ,   9
   6.9282 , 0.408486 , 0.000360 ,  10
   6.9282 , 0.408446 , 0.000360 ,  11
   6.9282 , 0.408399 , 0.000360 ,  12
   6.9282 , 0.408450 , 0.000360 ,  13
   6.9282 , 0.408513 , 0.000360 ,  14
   6.9282 , 0.408439 , 0.000360 ,  15
   6.9282 , 0.408512 , 0.000360 ,  16
   6.9282 , 0.408450 , 0.000360 ,  17
   6.9282 , 0.408480 , 0.000360 ,  18
   6.9282 , 0.408419 , 0.000360 ,  19
   6.9282 , 0.408482 , 0.000360 ,  20
   6.9282 , 0.408495 , 0.000360 ,  21
   6.9282 , 0.408433 , 0.000360 ,  22
   6.9282 , 0.408470 , 0.000360 ,  23
   6.9282 , 0.408526 , 0.000360 ,  24
   6.9282 , 0.408490 , 0.000360 ,  25
   6.9282 , 0.408388 , 0.000360 ,  26
   6.9282 , 0.408436 , 0.000360 ,  27
   6.9282 , 0.408431 , 0.000360 ,  28
   6.9282 , 0.408482 , 0.000360 ,  29
   6.9282 , 0.408509 , 0.000360 ,  30
   6.9282 , 0.408463 , 0.000360 ,  31
   6.9282 , 0.408443 , 0.000360 ,  32
   6.9282 , 0.408481 , 0.000360 ,  33
   6.9282 , 0.408469 , 0.000360 ,  34
   6.9282 , 0.408417 , 0.000360 ,  35
   6.9282 , 0.408432 , 0.000360 ,  36
   6.9282 , 0.408554 , 0.000360 ,  37
   6.9282 , 0.408500 , 0.000360 ,  38
   6.9282 , 0.408458 , 0.000360 ,  39
   6.9282 , 0.408459 , 0.000360 ,  40
   6.9282 , 0.408507 , 0.000360 ,  41
   6.9282 , 0.408439 , 0.000360 ,  42
   6.9282 , 0.408524 , 0.000360 ,  43
   6.9282 , 0.408476 , 0.000360 ,  44
   6.9282 , 0.408515 , 0.000360 ,  45
   6.9282 , 0.408430 , 0.000360 ,  46
   6.9282 , 0.408457 , 0.000360 ,  47
   6.9282 , 0.408511 , 0.000360 ,  48
   6.9282 , 0.408431 , 0.000360 ,  49
   6.9282 , 0.408456 , 0.000360 ,  50
   6.9282 , 0.408497 , 0.000360 ,  51
   6.9282 , 0.408483 , 0.000360 ,  52
   6.9282 , 0.408497 , 0.000360 ,  53
   6.9282 , 0.408485 , 0.000360 ,  54
   6.9282 , 0.408448 , 0.000360 ,  55
   6.9282 , 0.408496 , 0.000360 ,  56
   6.9282 , 0.408457 , 0.000360 ,  57
   6.9282 , 0.408451 , 0.000360 ,  58
   6.9282 , 0.408443 , 0.000360 ,  59
   6.9282 , 0.408446 , 0.000360 ,  60
   6.9282 , 0.408473 , 0.000360 ,  61
   6.9282 , 0.408403 , 0.000360 ,  62
   6.9282 , 0.408471 , 0.000360 ,  63
   6.9282 , 0.408405 , 0.000360 ,  64
   6.9282 , 0.408481 , 0.000360 ,  65
   6.9282 , 0.408467 , 0.000360 ,  66
   6.9282 , 0.408450 , 0.000360 ,  67
   6.9282 , 0.408420 , 0.000360 ,  68
   6.9282 , 0.408463 , 0.000360 ,  69
   6.9282 , 0.408452 , 0.000360 ,  70
   6.9282 , 0.408495 , 0.000360 ,  71
   6.9282 , 0.408525 , 0.000360 ,  72
   6.9282 , 0.408540 , 0.000360 ,  73
   6.9282 , 0.408494 , 0.000360 ,  74
   6.9282 , 0.408436 , 0.000360 ,  75
   6.9282 , 0.408453 , 0.000360 ,  76
   6.9282 , 0.408494 , 0.000360 ,  77
   6.9282 , 0.408503 , 0.000360 ,  78
   6.9282 , 0.408506 , 0.000360 ,  79
   6.9282 , 0.408508 , 0.000360 ,  80
   6.9282 , 0.408477 , 0.000360 ,  81
   6.9282 , 0.408457 , 0.000360 ,  82
   6.9282 , 0.408456 , 0.000360 ,  83
   6.9282 , 0.408513 , 0.000360 ,  84
   6.9282 , 0.408502 , 0.000360 ,  85
   6.9282 , 0.408470 , 0.000360 ,  86
   6.9282 , 0.408506 , 0.000360 ,  87
   6.9282 , 0.408499 , 0.000360 ,  88
   6.9282 , 0.408506 , 0.000360 ,  89
   6.9282 , 0.408470 , 0.000360 ,  90
   6.9282 , 0.408471 , 0.000360 ,  91
   6.9282 , 0.408497 , 0.000360 ,  92
   6.9282 , 0.408505 , 0.000360 ,  93
   6.9282 , 0.408538 , 0.000360 ,  94
   6.9282 , 0.408434 , 0.000360 ,  95
   6.9282 , 0.408438 , 0.000360 ,  96
   6.9282 , 0.408485 , 0.000360 ,  97
   6.9282 , 0.408498 , 0.000360 ,  98
   6.9282 , 0.408459 , 0.000360 ,  99
   6.9282 , 0.408458 , 0.000360 , 100
   7.0000 , 0.410674 , 0.000293 ,   0
   7.0000 , 0.410667 , 0.000293 ,   1
   7.0000 , 0.410714 , 0.000293 ,   2
   7.0000 , 0.410665 , 0.000293 ,   3
   7.0000 , 0.410671 , 0.000293 ,   4
   7.0000 , 0.410675 , 0.000293 ,   5
   7.0000 , 0.410679 , 0.000293 ,   6
   7.0000 , 0.410616 , 0.000293 ,   7
   7.0000 , 0.410598 , 0.000293 ,   8
   7.0000 , 0.410686 , 0.000293 ,   9
   7.0000 , 0.410625 , 0.000293 ,  10
   7.0000 , 0.410654 , 0.000293 ,  11
   7.0000 , 0.410665 , 0.000293 ,  12
   7.0000 , 0.410631 , 0.000293 ,  13
   7.0000 , 0.410663 , 0.000293 ,  14
   7.0000 , 0.410649 , 0.000293 ,  15
   7.0000 , 0.410669 , 0.000293 ,  16
   7.0000 , 0.410664 , 0.000293 ,  17
   7.0000 , 0.410714 , 0.000293 ,  18
   7.0000 , 0.410689 , 0.000293 ,  19
   7.0000 , 0.410656 , 0.000293 ,  20
   7.0000 , 0.410664 , 0.000293 ,  21
   7.0000 , 0.410698 , 0.000293 ,  22
   7.0000 , 0.410634 , 0.000293 ,  23
   7.0000 , 0.410716 , 0.000293 ,  24
   7.0000 , 0.410693 , 0.000293 ,  25
   7.0000 , 0.410647 , 0.000293 ,  26
   7.0000 , 0.410658 , 0.000293 ,  27
   7.0000 , 0.410648 , 0.000293 ,  28
   7.0000 , 0.410696 , 0.000293 ,  29
   7.0000 , 0.410667 , 0.000293 ,  30
   7.0000 , 0.410675 , 0.000293 ,  31
   7.0000 , 0.410664 , 0.000293 ,  32
   7.0000 , 0.410643 , 0.000293 ,  33
   7.0000 , 0.410662 , 0.000293 ,  34
   7.0000 , 0.410636 , 0.000293 ,  35
   7.0000 , 0.410657 , 0.000293 ,  36
   7.0000 , 0.410677 , 0.000293 ,  37
   7.0000 , 0.410697 , 0.000293 ,  38
   7.0000 , 0.410694 , 0.000293 ,  39
   7.0000 , 0.410658 , 0.000293 ,  40
   7.0000 , 0.410706 , 0.000293 ,  41
   7.0000 , 0.410617 , 0.000293 ,  42
   7.0000 , 0.410696 , 0.000293 ,  43
   7.0000 , 0.410649 , 0.000293 ,  44
   7.0000 , 0.410693 , 0.000293 ,  45
   7.0000 , 0.410608 , 0.000293 ,  46
   7.0000 , 0.410654 , 0.000293 ,  47
   7.0000 , 0.410670 , 0.000293 ,  48
   7.0000 , 0.410685 , 0.000293 ,  49
   7.0000 , 0.410631 , 0.000293 ,  50
   7.0000 , 0.410674 , 0.000293 ,  51
   7.0000 , 0.410683 , 0.000293 ,  52
   7.0000 , 0.410719 , 0.000293 ,  53
   7.0000 , 0.410692 , 0.000293 ,  54
   7.0000 , 0.410684 , 0.000293 ,  55
   7.0000 , 0.410680 , 0.000293 ,  56
   7.0000 , 0.410682 , 0.000293 ,  57
   7.0000 , 0.410664 , 0.000293 ,  58
   7.0000 , 0.410657 , 0.000293 ,  59
   7.0000 , 0.410612 , 0.000293 ,  60
   7.0000 , 0.410691 , 0.000293 ,  61
   7.0000 , 0.410683 , 0.000293 ,  62
   7.0000 , 0.410696 , 0.000293 ,  63
   7.0000 , 0.410649 , 0.000293 ,  64
   7.0000 , 0.410654 , 0.000293 ,  65
   7.0000 , 0.410678 , 0.000293 ,  66
   7.0000 , 0.410656 , 0.000293 ,  67
   7.0000 , 0.410628 , 0.000293 ,  68
   7.0000 , 0.410710 , 0.000293 ,  69
   7.0000 , 0.410706 , 0.000293 ,  70
   7.0000 , 0.410699 , 0.000293 ,  71
   7.0000 , 0.410655 , 0.000293 ,  72
   7.0000 , 0.410724 , 0.000293 ,  73
   7.0000 , 0.410682 , 0.000293 ,  74
   7.0000 , 0.410642 , 0.000293 ,  75
   7.0000 , 0.410672 , 0.000293 ,  76
   7.0000 , 0.410655 , 0.000293 ,  77
   7.0000 , 0.410739 , 0.000293 ,  78
   7.0000 , 0.410678 , 0.000293 ,  79
   7.0000 , 0.410740 , 0.000293 ,  80
   7.0000 , 0.410694 , 0.000293 ,  81
   7.0000 , 0.410682 , 0.000293 ,  82
   7.0000 , 0.410707 , 0.000293 ,  83
   7.0000 , 0.410660 , 0.000293 ,  84
   7.0000 , 0.410676 , 0.000293 ,  85
   7.0000 , 0.410674 , 0.000293 ,  86
   7.0000 , 0.410681 , 0.000293 ,  87
   7.0000 , 0.410662 , 0.000293 ,  88
   7.0000 , 0.410688 , 0.000293 ,  89
   7.0000 , 0.410651 , 0.000293 ,  90
   7.0000 , 0.410700 , 0.000293 ,  91
   7.0000 , 0.410754 , 0.000293 ,  92
   7.0000 , 0.410689 , 0.000293 ,  93
   7.0000 , 0.410730 , 0.000293 ,  94
   7.0000 , 0.410698 , 0.000293 ,  95
   7.0000 , 0.410667 , 0.000293 ,  96
   7.0000 , 0.410691 , 0.000293 ,  97
   7.0000 , 0.410709 , 0.000293 ,  98
   7.0000 , 0.410646 , 0.000293 ,  99
   7.0000 , 0.410696 , 0.000293 , 100
   7.0711 , 0.412750 , 0.000284 ,   0
   7.0711 , 0.412735 , 0.000284 ,   1
   7.0711 , 0.412768 , 0.000284 ,   2
   7.0711 , 0.412757 , 0.000284 ,   3
   7.0711 , 0.412754 , 0.000284 ,   4
   7.0711 , 0.412745 , 0.000284 ,   5
   7.0711 , 0.412759 , 0.000284 ,   6
   7.0711 , 0.412700 , 0.000284 ,   7
   7.0711 , 0.412668 , 0.000284 ,   8
   7.0711 , 0.412751 , 0.000284 ,   9
   7.0711 , 0.412720 , 0.000284 ,  10
   7.0711 , 0.412735 , 0.000284 ,  11
   7.0711 , 0.412704 , 0.000284 ,  12
   7.0711 , 0.412720 , 0.000284 ,  13
   7.0711 , 0.412737 , 0.000284 ,  14
   7.0711 , 0.412719 , 0.000284 ,  15
   7.0711 , 0.412762 , 0.000284 ,  16
   7.0711 , 0.412726 , 0.000284 ,  17
   7.0711 , 0.412783 , 0.000284 ,  18
   7.0711 , 0.412750 , 0.000284 ,  19
   7.0711 , 0.412739 , 0.000284 ,  20
   7.0711 , 0.412763 , 0.000284 ,  21
   7.0711 , 0.412747 , 0.000284 ,  22
   7.0711 , 0.412729 , 0.000284 ,  23
   7.0711 , 0.412798 , 0.000284 ,  24
   7.0711 , 0.412772 , 0.000284 ,  25
   7.0711 , 0.412709 , 0.000284 ,  26
   7.0711 , 0.412726 , 0.000284 ,  27
   7.0711 , 0.412737 , 0.000284 ,  28
   7.0711 , 0.412784 , 0.000284 ,  29
   7.0711 , 0.412757 , 0.000284 ,  30
   7.0711 , 0.412757 , 0.000284 ,  31
   7.0711 , 0.412719 , 0.000284 ,  32
   7.0711 , 0.412737 , 0.000284 ,  33
   7.0711 , 0.412747 , 0.000284 ,  34
   7.0711 , 0.412715 , 0.000284 ,  35
   7.0711 , 0.412753 , 0.000284 ,  36
   7.0711 , 0.412772 , 0.000284 ,  37
   7.0711 , 0.412779 , 0.000284 ,  38
   7.0711 , 0.412751 , 0.000284 ,  39
   7.0711 , 0.412732 , 0.000284 ,  40
   7.0711 , 0.412774 , 0.000284 ,  41
   7.0711 , 0.412707 , 0.000284 ,  42
   7.0711 , 0.412779 , 0.000284 ,  43
   7.0711 , 0.412751 , 0.000284 ,  44
   7.0711 , 0.412777 , 0.000284 ,  45
   7.0711 , 0.412683 , 0.000284 ,  46
   7.0711 , 0.412734 , 0.000284 ,  47
   7.0711 , 0.412774 , 0.000284 ,  48
   7.0711 , 0.412748 , 0.000284 ,  49
   7.0711 , 0.412705 , 0.000284 ,  50
   7.0711 , 0.412743 , 0.000284 ,  51
   7.0711 , 0.412761 , 0.000284 ,  52
   7.0711 , 0.412789 , 0.000284 ,  53
   7.0711 , 0.412772 , 0.000284 ,  54
   7.0711 , 0.412741 , 0.000284 ,  55
   7.0711 , 0.412760 , 0.000284 ,  56
   7.0711 , 0.412746 , 0.000284 ,  57
   7.0711 , 0.412735 , 0.000284 ,  58
   7.0711 , 0.412732 , 0.000284 ,  59
   7.0711 , 0.412694 , 0.000284 ,  60
   7.0711 , 0.412767 , 0.000284 ,  61
   7.0711 , 0.412741 , 0.000284 ,  62
   7.0711 , 0.412761 , 0.000284 ,  63
   7.0711 , 0.412707 , 0.000284 ,  64
   7.0711 , 0.412746 , 0.000284 ,  65
   7.0711 , 0.412763 , 0.000284 ,  66
   7.0711 , 0.412721 , 0.000284 ,  67
   7.0711 , 0.412691 , 0.000284 ,  68
   7.0711 , 0.412769 , 0.000284 ,  69
   7.0711 , 0.412768 , 0.000284 ,  70
   7.0711 , 0.412763 , 0.000284 ,  71
   7.0711 , 0.412750 , 0.000284 ,  72
   7.0711 , 0.412810 , 0.000284 ,  73
   7.0711 , 0.412772 , 0.000284 ,  74
   7.0711 , 0.412721 , 0.000284 ,  75
   7.0711 , 0.412745 , 0.000284 ,  76
   7.0711 , 0.412731 , 0.000284 ,  77
   7.0711 , 0.412798 , 0.000284 ,  78
   7.0711 , 0.412759 , 0.000284 ,  79
   7.0711 , 0.412805 , 0.000284 ,  80
   7.0711 , 0.412772 , 0.000284 ,  81
   7.0711 , 0.412754 , 0.000284 ,  82
   7.0711 , 0.412771 , 0.000284 ,  83
   7.0711 , 0.412739 , 0.000284 ,  84
   7.0711 , 0.412743 , 0.000284 ,  85
   7.0711 , 0.412747 , 0.000284 ,  86
   7.0711 , 0.412770 , 0.000284 ,  87
   7.0711 , 0.412762 , 0.000284 ,  88
   7.0711 , 0.412774 , 0.000284 ,  89
   7.0711 , 0.412740 , 0.000284 ,  90
   7.0711 , 0.412776 , 0.000284 ,  91
   7.0711 , 0.412828 , 0.000284 ,  92
   7.0711 , 0.412774 , 0.000284 ,  93
   7.0711 , 0.412818 , 0.000284 ,  94
   7.0711 , 0.412765 , 0.000284 ,  95
   7.0711 , 0.412729 , 0.000284 ,  96
   7.0711 , 0.412765 , 0.000284 ,  97
   7.0711 , 0.412776 , 0.000284 ,  98
   7.0711 , 0.412729 , 0.000284 ,  99
   7.0711 , 0.412750 , 0.000284 , 100
   7.1414 , 0.414542 , 0.000322 ,   0
   7.1414 , 0.414537 , 0.000322 ,   1
   7.1414 , 0.414570 , 0.000322 ,   2
   7.1414 , 0.414543 , 0.000322 ,   3
   7.1414 , 0.414555 , 0.000322 ,   4
   7.1414 , 0.414543 , 0.000322 ,   5
   7.1414 , 0.414557 , 0.000322 ,   6
   7.1414 , 0.414479 , 0.000322 ,   7
   7.1414 , 0.414453 , 0.000322 ,   8
   7.1414 , 0.414564 , 0.000322 ,   9
   7.1414 , 0.414497 , 0.000322 ,  10
   7.1414 , 0.414528 , 0.000322 ,  11
   7.1414 , 0.414513 , 0.000322 ,  12
   7.1414 , 0.414505 , 0.000322 ,  13
   7.1414 , 0.414529 , 0.000322 ,  14
   7.1414 , 0.414506 , 0.000322 ,  15
   7.1414 , 0.414540 , 0.000322 ,  16
   7.1414 , 0.414511 , 0.000322 ,  17
   7.1414 , 0.414588 , 0.000322 ,  18
   7.1414 , 0.414553 , 0.000322 ,  19
   7.1414 , 0.414519 , 0.000322 ,  20
   7.1414 , 0.414552 , 0.000322 ,  21
   7.1414 , 0.414553 , 0.000322 ,  22
   7.1414 , 0.414514 , 0.000322 ,  23
   7.1414 , 0.414582 , 0.000322 ,  24
   7.1414 , 0.414570 , 0.000322 ,  25
   7.1414 , 0.414500 , 0.000322 ,  26
   7.1414 , 0.414531 , 0.000322 ,  27
   7.1414 , 0.414529 , 0.000322 ,  28
   7.1414 , 0.414572 , 0.000322 ,  29
   7.1414 , 0.414540 , 0.000322 ,  30
   7.1414 , 0.414550 , 0.000322 ,  31
   7.1414 , 0.414518 , 0.000322 ,  32
   7.1414 , 0.414532 , 0.000322 ,  33
   7.1414 , 0.414542 , 0.000322 ,  34
   7.1414 , 0.414516 , 0.000322 ,  35
   7.1414 , 0.414546 , 0.000322 ,  36
   7.1414 , 0.414545 , 0.000322 ,  37
   7.1414 , 0.414578 , 0.000322 ,  38
   7.1414 , 0.414546 , 0.000322 ,  39
   7.1414 , 0.414538 , 0.000322 ,  40
   7.1414 , 0.414559 , 0.000322 ,  41
   7.1414 , 0.414484 , 0.000322 ,  42
   7.1414 , 0.414554 , 0.000322 ,  43
   7.1414 , 0.414551 , 0.000322 ,  44
   7.1414 , 0.414552 , 0.000322 ,  45
   7.1414 , 0.414458 , 0.000322 ,  46
   7.1414 , 0.414517 , 0.000322 ,  47
   7.1414 , 0.414547 , 0.000322 ,  48
   7.1414 , 0.414544 , 0.000322 ,  49
   7.1414 , 0.414484 , 0.000322 ,  50
   7.1414 , 0.414535 , 0.000322 ,  51
   7.1414 , 0.414562 , 0.000322 ,  52
   7.1414 , 0.414577 , 0.000322 ,  53
   7.1414 , 0.414549 , 0.000322 ,  54
   7.1414 , 0.414543 , 0.000322 ,  55
   7.1414 , 0.414543 , 0.000322 ,  56
   7.1414 , 0.414528 , 0.000322 ,  57
   7.1414 , 0.414520 , 0.000322 ,  58
   7.1414 , 0.414537 , 0.000322 ,  59
   7.1414 , 0.414473 , 0.000322 ,  60
   7.1414 , 0.414572 , 0.000322 ,  61
   7.1414 , 0.414550 , 0.000322 ,  62
   7.1414 , 0.414547 , 0.000322 ,  63
   7.1414 , 0.414499 , 0.000322 ,  64
   7.1414 , 0.414533 , 0.000322 ,  65
   7.1414 , 0.414555 , 0.000322 ,  66
   7.1414 , 0.414501 , 0.000322 ,  67
   7.1414 , 0.414479 , 0.000322 ,  68
   7.1414 , 0.414575 , 0.000322 ,  69
   7.1414 , 0.414572 , 0.000322 ,  70
   7.1414 , 0.414550 , 0.000322 ,  71
   7.1414 , 0.414537 , 0.000322 ,  72
   7.1414 , 0.414605 , 0.000322 ,  73
   7.1414 , 0.414569 , 0.000322 ,  74
   7.1414 , 0.414514 , 0.000322 ,  75
   7.1414 , 0.414540 , 0.000322 ,  76
   7.1414 , 0.414510 , 0.000322 ,  77
   7.1414 , 0.414597 , 0.000322 ,  78
   7.1414 , 0.414550 , 0.000322 ,  79
   7.1414 , 0.414613 , 0.000322 ,  80
   7.1414 , 0.414567 , 0.000322 ,  81
   7.1414 , 0.414549 , 0.000322 ,  82
   7.1414 , 0.414573 , 0.000322 ,  83
   7.1414 , 0.414512 , 0.000322 ,  84
   7.1414 , 0.414512 , 0.000322 ,  85
   7.1414 , 0.414547 , 0.000322 ,  86
   7.1414 , 0.414543 , 0.000322 ,  87
   7.1414 , 0.414554 , 0.000322 ,  88
   7.1414 , 0.414573 , 0.000322 ,  89
   7.1414 , 0.414531 , 0.000322 ,  90
   7.1414 , 0.414580 , 0.000322 ,  91
   7.1414 , 0.414630 , 0.000322 ,  92
   7.1414 , 0.414561 , 0.000322 ,  93
   7.1414 , 0.414620 , 0.000322 ,  94
   7.1414 , 0.414584 , 0.000322 ,  95
   7.1414 , 0.414525 , 0.000322 ,  96
   7.1414 , 0.414556 , 0.000322 ,  97
   7.1414 , 0.414568 , 0.000322 ,  98
   7.1414 , 0.414526 , 0.000322 ,  99
   7.1414 , 0.414555 , 0.000322 , 100
   7.2111 , 0.416616 , 0.000316 ,   0
   7.2111 , 0.416632 , 0.000316 ,   1
   7.2111 , 0.416635 , 0.000316 ,   2
   7.2111 , 0.416615 , 0.000316 ,   3
   7.2111 , 0.416607 , 0.000316 ,   4
   7.2111 , 0.416618 , 0.000316 ,   5
   7.2111 , 0.416645 , 0.000316 ,   6
   7.2111 , 0.416554 , 0.000316 ,   7
   7.2111 , 0.416533 , 0.000316 ,   8
   7.2111 , 0.416616 , 0.000316 ,   9
   7.2111 , 0.416592 , 0.000316 ,  10
   7.2111 , 0.416595 , 0.000316 ,  11
   7.2111 , 0.416576 , 0.000316 ,  12
   7.2111 , 0.416601 , 0.000316 ,  13
   7.2111 , 0.416578 , 0.000316 ,  14
   7.2111 , 0.416579 , 0.000316 ,  15
   7.2111 , 0.416608 , 0.000316 ,  16
   7.2111 , 0.416603 , 0.000316 ,  17
   7.2111 , 0.416662 , 0.000316 ,  18
   7.2111 , 0.416628 , 0.000316 ,  19
   7.2111 , 0.416596 , 0.000316 ,  20
   7.2111 , 0.416654 , 0.000316 ,  21
   7.2111 , 0.416632 , 0.000316 ,  22
   7.2111 , 0.416613 , 0.000316 ,  23
   7.2111 , 0.416631 , 0.000316 ,  24
   7.2111 , 0.416632 , 0.000316 ,  25
   7.2111 , 0.416556 , 0.000316 ,  26
   7.2111 , 0.416599 , 0.000316 ,  27
   7.2111 , 0.416601 , 0.000316 ,  28
   7.2111 , 0.416635 , 0.000316 ,  29
   7.2111 , 0.416622 , 0.000316 ,  30
   7.2111 , 0.416621 , 0.000316 ,  31
   7.2111 , 0.416570 , 0.000316 ,  32
   7.2111 , 0.416607 , 0.000316 ,  33
   7.2111 , 0.416610 , 0.000316 ,  34
   7.2111 , 0.416606 , 0.000316 ,  35
   7.2111 , 0.416628 , 0.000316 ,  36
   7.2111 , 0.416632 , 0.000316 ,  37
   7.2111 , 0.416651 , 0.000316 ,  38
   7.2111 , 0.416598 , 0.000316 ,  39
   7.2111 , 0.416589 , 0.000316 ,  40
   7.2111 , 0.416640 , 0.000316 ,  41
   7.2111 , 0.416593 , 0.000316 ,  42
   7.2111 , 0.416644 , 0.000316 ,  43
   7.2111 , 0.416619 , 0.000316 ,  44
   7.2111 , 0.416651 , 0.000316 ,  45
   7.2111 , 0.416535 , 0.000316 ,  46
   7.2111 , 0.416601 , 0.000316 ,  47
   7.2111 , 0.416637 , 0.000316 ,  48
   7.2111 , 0.416621 , 0.000316 ,  49
   7.2111 , 0.416556 , 0.000316 ,  50
   7.2111 , 0.416607 , 0.000316 ,  51
   7.2111 , 0.416630 , 0.000316 ,  52
   7.2111 , 0.416674 , 0.000316 ,  53
   7.2111 , 0.416632 , 0.000316 ,  54
   7.2111 , 0.416603 , 0.000316 ,  55
   7.2111 , 0.416619 , 0.000316 ,  56
   7.2111 , 0.416612 , 0.000316 ,  57
   7.2111 , 0.416607 , 0.000316 ,  58
   7.2111 , 0.416579 , 0.000316 ,  59
   7.2111 , 0.416568 , 0.000316 ,  60
   7.2111 , 0.416651 , 0.000316 ,  61
   7.2111 , 0.416633 , 0.000316 ,  62
   7.2111 , 0.416610 , 0.000316 ,  63
   7.2111 , 0.416586 , 0.000316 ,  64
   7.2111 , 0.416621 , 0.000316 ,  65
   7.2111 , 0.416616 , 0.000316 ,  66
   7.2111 , 0.416598 , 0.000316 ,  67
   7.2111 , 0.416524 , 0.000316 ,  68
   7.2111 , 0.416616 , 0.000316 ,  69
   7.2111 , 0.416643 , 0.000316 ,  70
   7.2111 , 0.416637 , 0.000316 ,  71
   7.2111 , 0.416597 , 0.000316 ,  72
   7.2111 , 0.416674 , 0.000316 ,  73
   7.2111 , 0.416640 , 0.000316 ,  74
   7.2111 , 0.416598 , 0.000316 ,  75
   7.2111 , 0.416622 , 0.000316 ,  76
   7.2111 , 0.416574 , 0.000316 ,  77
   7.2111 , 0.416659 , 0.000316 ,  78
   7.2111 , 0.416636 , 0.000316 ,  79
   7.2111 , 0.416659 , 0.000316 ,  80
   7.2111 , 0.416634 , 0.000316 ,  81
   7.2111 , 0.416612 , 0.000316 ,  82
   7.2111 , 0.416658 , 0.000316 ,  83
   7.2111 , 0.416588 , 0.000316 ,  84
   7.2111 , 0.416586 , 0.000316 ,  85
   7.2111 , 0.416625 , 0.000316 ,  86
   7.2111 , 0.416618 , 0.000316 ,  87
   7.2111 , 0.416625 , 0.000316 ,  88
   7.2111 , 0.416634 , 0.000316 ,  89
   7.2111 , 0.416623 , 0.000316 ,  90
   7.2111 , 0.416640 , 0.000316 ,  91
   7.2111 , 0.416716 , 0.000316 ,  92
   7.2111 , 0.416636 , 0.000316 ,  93
   7.2111 , 0.416674 , 0.000316 ,  94
   7.2111 , 0.416646 , 0.000316 ,  95
   7.2111 , 0.416617 , 0.000316 ,  96
   7.2111 , 0.416639 , 0.000316 ,  97
   7.2111 , 0.416645 , 0.000316 ,  98
   7.2111 , 0.416584 , 0.000316 ,  99
   7.2111 , 0.416610 , 0.000316 , 100
   7.2801 , 0.418243 , 0.000341 ,   0
   7.2801 , 0.418242 , 0.000341 ,   1
   7.2801 , 0.418279 , 0.000341 ,   2
   7.2801 , 0.418256 , 0.000341 ,   3
   7.2801 , 0.418238 , 0.000341 ,   4
   7.2801 , 0.418251 , 0.000341 ,   5
   7.2801 , 0.418263 , 0.000341 ,   6
   7.2801 , 0.418163 , 0.000341 ,   7
   7.2801 , 0.418139 , 0.000341 ,   8
   7.2801 , 0.418247 , 0.000341 ,   9
   7.2801 , 0.418201 , 0.000341 ,  10
   7.2801 , 0.418212 , 0.000341 ,  11
   7.2801 , 0.418227 , 0.000341 ,  12
   7.2801 , 0.418208 , 0.000341 ,  13
   7.2801 , 0.418226 , 0.000341 ,  14
   7.2801 , 0.418195 , 0.000341 ,  15
   7.2801 , 0.418233 , 0.000341 ,  16
   7.2801 , 0.418221 , 0.000341 ,  17
   7.2801 , 0.418289 , 0.000341 ,  18
   7.2801 , 0.418246 , 0.000341 ,  19
   7.2801 , 0.418206 , 0.000341 ,  20
   7.2801 , 0.418260 , 0.000341 ,  21
   7.2801 , 0.418255 , 0.000341 ,  22
   7.2801 , 0.418221 , 0.000341 ,  23
   7.2801 , 0.418273 , 0.000341 ,  24
   7.2801 , 0.418262 , 0.000341 ,  25
   7.2801 , 0.418185 , 0.000341 ,  26
   7.2801 , 0.418240 , 0.000341 ,  27
   7.2801 , 0.418221 , 0.000341 ,  28
   7.2801 , 0.418257 , 0.000341 ,  29
   7.2801 , 0.418242 , 0.000341 ,  30
   7.2801 , 0.418252 , 0.000341 ,  31
   7.2801 , 0.418210 , 0.000341 ,  32
   7.2801 , 0.418231 , 0.000341 ,  33
   7.2801 , 0.418239 , 0.000341 ,  34
   7.2801 , 0.418213 , 0.000341 ,  35
   7.2801 , 0.418238 , 0.000341 ,  36
   7.2801 , 0.418240 , 0.000341 ,  37
   7.2801 , 0.418293 , 0.000341 ,  38
   7.2801 , 0.418260 , 0.000341 ,  39
   7.2801 , 0.418234 , 0.000341 ,  40
   7.2801 , 0.418268 , 0.000341 ,  41
   7.2801 , 0.418206 , 0.000341 ,  42
   7.2801 , 0.418259 , 0.000341 ,  43
   7.2801 , 0.418248 , 0.000341 ,  44
   7.2801 , 0.418259 , 0.000341 ,  45
   7.2801 , 0.418171 , 0.000341 ,  46
   7.2801 , 0.418220 , 0.000341 ,  47
   7.2801 , 0.418253 , 0.000341 ,  48
   7.2801 , 0.418241 , 0.000341 ,  49
   7.2801 , 0.418175 , 0.000341 ,  50
   7.2801 , 0.418248 , 0.000341 ,  51
   7.2801 , 0.418261 , 0.000341 ,  52
   7.2801 , 0.418291 , 0.000341 ,  53
   7.2801 , 0.418253 , 0.000341 ,  54
   7.2801 , 0.418254 , 0.000341 ,  55
   7.2801 , 0.418231 , 0.000341 ,  56
   7.2801 , 0.418232 , 0.000341 ,  57
   7.2801 , 0.418222 , 0.000341 ,  58
   7.2801 , 0.418227 , 0.000341 ,  59
   7.2801 , 0.418163 , 0.000341 ,  60
   7.2801 , 0.418275 , 0.000341 ,  61
   7.2801 , 0.418250 , 0.000341 ,  62
   7.2801 , 0.418243 , 0.000341 ,  63
   7.2801 , 0.418202 , 0.000341 ,  64
   7.2801 , 0.418238 , 0.000341 ,  65
   7.2801 , 0.418242 , 0.000341 ,  66
   7.2801 , 0.418208 , 0.000341 ,  67
   7.2801 , 0.418169 , 0.000341 ,  68
   7.2801 , 0.418265 , 0.000341 ,  69
   7.2801 , 0.418273 , 0.000341 ,  70
   7.2801 , 0.418263 , 0.000341 ,  71
   7.2801 , 0.418237 , 0.000341 ,  72
   7.2801 , 0.418318 , 0.000341 ,  73
   7.2801 , 0.418276 , 0.000341 ,  74
   7.2801 , 0.418221 , 0.000341 ,  75
   7.2801 , 0.418237 , 0.000341 ,  76
   7.2801 , 0.418206 , 0.000341 ,  77
   7.2801 , 0.418306 , 0.000341 ,  78
   7.2801 , 0.418252 , 0.000341 ,  79
   7.2801 , 0.418304 , 0.000341 ,  80
   7.2801 , 0.418268 , 0.000341 ,  81
   7.2801 , 0.418259 , 0.000341 ,  82
   7.2801 , 0.418280 , 0.000341 ,  83
   7.2801 , 0.418216 , 0.000341 ,  84
   7.2801 , 0.418221 , 0.000341 ,  85
   7.2801 , 0.418250 , 0.000341 ,  86
   7.2801 , 0.418245 , 0.000341 ,  87
   7.2801 , 0.418247 , 0.000341 ,  88
   7.2801 , 0.418280 , 0.000341 ,  89
   7.2801 , 0.418242 , 0.000341 ,  90
   7.2801 , 0.418266 , 0.000341 ,  91
   7.2801 , 0.418340 , 0.000341 ,  92
   7.2801 , 0.418266 , 0.000341 ,  93
   7.2801 , 0.418308 , 0.000341 ,  94
   7.2801 , 0.418271 , 0.000341 ,  95
   7.2801 , 0.418224 , 0.000341 ,  96
   7.2801 , 0.418268 , 0.000341 ,  97
   7.2801 , 0.418282 , 0.000341 ,  98
   7.2801 , 0.418216 , 0.000341 ,  99
   7.2801 , 0.418266 , 0.000341 , 100
   7.3485 , 0.420082 , 0.000362 ,   0
   7.3485 , 0.420051 , 0.000362 ,   1
   7.3485 , 0.420114 , 0.000362 ,   2
   7.3485 , 0.420101 , 0.000362 ,   3
   7.3485 , 0.420083 , 0.000362 ,   4
   7.3485 , 0.420072 , 0.000362 ,   5
   7.3485 , 0.420083 , 0.000362 ,   6
   7.3485 , 0.420016 , 0.000362 ,   7
   7.3485 , 0.419956 , 0.000362 ,   8
   7.3485 , 0.420079 , 0.000362 ,   9
   7.3485 , 0.420061 , 0.000362 ,  10
   7.3485 , 0.420033 , 0.000362 ,  11
   7.3485 , 0.420045 , 0.000362 ,  12
   7.3485 , 0.420058 , 0.000362 ,  13
   7.3485 , 0.420100 , 0.000362 ,  14
   7.3485 , 0.420039 , 0.000362 ,  15
   7.3485 , 0.420092 , 0.000362 ,  16
   7.3485 , 0.420057 , 0.000362 ,  17
   7.3485 , 0.420119 , 0.000362 ,  18
   7.3485 , 0.420080 , 0.000362 ,  19
   7.3485 , 0.420063 , 0.000362 ,  20
   7.3485 , 0.420103 , 0.000362 ,  21
   7.3485 , 0.420089 , 0.000362 ,  22
   7.3485 , 0.420060 , 0.000362 ,  23
   7.3485 , 0.420139 , 0.000362 ,  24
   7.3485 , 0.420106 , 0.000362 ,  25
   7.3485 , 0.420022 , 0.000362 ,  26
   7.3485 , 0.420055 , 0.000362 ,  27
   7.3485 , 0.420047 , 0.000362 ,  28
   7.3485 , 0.420111 , 0.000362 ,  29
   7.3485 , 0.420092 , 0.000362 ,  30
   7.3485 , 0.420091 , 0.000362 ,  31
   7.3485 , 0.420065 , 0.000362 ,  32
   7.3485 , 0.420084 , 0.000362 ,  33
   7.3485 , 0.420071 , 0.000362 ,  34
   7.3485 , 0.420040 , 0.000362 ,  35
   7.3485 , 0.420058 , 0.000362 ,  36
   7.3485 , 0.420100 , 0.000362 ,  37
   7.3485 , 0.420119 , 0.000362 ,  38
   7.3485 , 0.420101 , 0.000362 ,  39
   7.3485 , 0.420065 , 0.000362 ,  40
   7.3485 , 0.420108 , 0.000362 ,  41
   7.3485 , 0.420038 , 0.000362 ,  42
   7.3485 , 0.420112 , 0.000362 ,  43
   7.3485 , 0.420080 , 0.000362 ,  44
   7.3485 , 0.420105 , 0.000362 ,  45
   7.3485 , 0.420020 , 0.000362 ,  46
   7.3485 , 0.420063 , 0.000362 ,  47
   7.3485 , 0.420100 , 0.000362 ,  48
   7.3485 , 0.420064 , 0.000362 ,  49
   7.3485 , 0.420016 , 0.000362 ,  50
   7.3485 , 0.420086 , 0.000362 ,  51
   7.3485 , 0.420094 , 0.000362 ,  52
   7.3485 , 0.420129 , 0.000362 ,  53
   7.3485 , 0.420103 , 0.000362 ,  54
   7.3485 , 0.420080 , 0.000362 ,  55
   7.3485 , 0.420106 , 0.000362 ,  56
   7.3485 , 0.420065 , 0.000362 ,  57
   7.3485 , 0.420040 , 0.000362 ,  58
   7.3485 , 0.420068 , 0.000362 ,  59
   7.3485 , 0.419997 , 0.000362 ,  60
   7.3485 , 0.420101 , 0.000362 ,  61
   7.3485 , 0.420061 , 0.000362 ,  62
   7.3485 , 0.420079 , 0.000362 ,  63
   7.3485 , 0.420020 , 0.000362 ,  64
   7.3485 , 0.420068 , 0.000362 ,  65
   7.3485 , 0.420090 , 0.000362 ,  66
   7.3485 , 0.420051 , 0.000362 ,  67
   7.3485 , 0.420010 , 0.000362 ,  68
   7.3485 , 0.420117 , 0.000362 ,  69
   7.3485 , 0.420109 , 0.000362 ,  70
   7.3485 , 0.420111 , 0.000362 ,  71
   7.3485 , 0.420097 , 0.000362 ,  72
   7.3485 , 0.420162 , 0.000362 ,  73
   7.3485 , 0.420114 , 0.000362 ,  74
   7.3485 , 0.420056 , 0.000362 ,  75
   7.3485 , 0.420061 , 0.000362 ,  76
   7.3485 , 0.420076 , 0.000362 ,  77
   7.3485 , 0.420139 , 0.000362 ,  78
   7.3485 , 0.420102 , 0.000362 ,  79
   7.3485 , 0.420132 , 0.000362 ,  80
   7.3485 , 0.420110 , 0.000362 ,  81
   7.3485 , 0.420073 , 0.000362 ,  82
   7.3485 , 0.420092 , 0.000362 ,  83
   7.3485 , 0.420080 , 0.000362 ,  84
   7.3485 , 0.420078 , 0.000362 ,  85
   7.3485 , 0.420095 , 0.000362 ,  86
   7.3485 , 0.420098 , 0.000362 ,  87
   7.3485 , 0.420096 , 0.000362 ,  88
   7.3485 , 0.420117 , 0.000362 ,  89
   7.3485 , 0.420072 , 0.000362 ,  90
   7.3485 , 0.420114 , 0.000362 ,  91
   7.3485 , 0.420171 , 0.000362 ,  92
   7.3485 , 0.420113 , 0.000362 ,  93
   7.3485 , 0.420181 , 0.000362 ,  94
   7.3485 , 0.420088 , 0.000362 ,  95
   7.3485 , 0.420060 , 0.000362 ,  96
   7.3485 , 0.420103 , 0.000362 ,  97
   7.3485 , 0.420128 , 0.000362 ,  98
   7.3485 , 0.420057 , 0.000362 ,  99
   7.3485 , 0.420110 , 0.000362 , 100
   7.4833 , 0.423625 , 0.000390 ,   0
   7.4833 , 0.423592 , 0.000390 ,   1
   7.4833 , 0.423651 , 0.000390 ,   2
   7.4833 , 0.423646 , 0.000390 ,   3
   7.4833 , 0.423609 , 0.000390 ,   4
   7.4833 , 0.423619 , 0.000390 ,   5
   7.4833 , 0.423638 , 0.000390 ,   6
   7.4833 , 0.423560 , 0.000390 ,   7
   7.4833 , 0.423485 , 0.000390 ,   8
   7.4833 , 0.423610 , 0.000390 ,   9
   7.4833 , 0.423621 , 0.000390 ,  10
   7.4833 , 0.423555 , 0.000390 ,  11
   7.4833 , 0.423598 , 0.000390 ,  12
   7.4833 , 0.423607 , 0.000390 ,  13
   7.4833 , 0.423637 , 0.000390 ,  14
   7.4833 , 0.423583 , 0.000390 ,  15
   7.4833 , 0.423659 , 0.000390 ,  16
   7.4833 , 0.423603 , 0.000390 ,  17
   7.4833 , 0.423665 , 0.000390 ,  18
   7.4833 , 0.423613 , 0.000390 ,  19
   7.4833 , 0.423610 , 0.000390 ,  20
   7.4833 , 0.423655 , 0.000390 ,  21
   7.4833 , 0.423633 , 0.000390 ,  22
   7.4833 , 0.423601 , 0.000390 ,  23
   7.4833 , 0.423686 , 0.000390 ,  24
   7.4833 , 0.423658 , 0.000390 ,  25
   7.4833 , 0.423556 , 0.000390 ,  26
   7.4833 , 0.423596 , 0.000390 ,  27
   7.4833 , 0.423577 , 0.000390 ,  28
   7.4833 , 0.423659 , 0.000390 ,  29
   7.4833 , 0.423641 , 0.000390 ,  30
   7.4833 , 0.423632 , 0.000390 ,  31
   7.4833 , 0.423612 , 0.000390 ,  32
   7.4833 , 0.423631 , 0.000390 ,  33
   7.4833 , 0.423616 , 0.000390 ,  34
   7.4833 , 0.423585 , 0.000390 ,  35
   7.4833 , 0.423594 , 0.000390 ,  36
   7.4833 , 0.423662 , 0.000390 ,  37
   7.4833 , 0.423641 , 0.000390 ,  38
   7.4833 , 0.423648 , 0.000390 ,  39
   7.4833 , 0.423597 , 0.000390 ,  40
   7.4833 , 0.423639 , 0.000390 ,  41
   7.4833 , 0.423589 , 0.000390 ,  42
   7.4833 , 0.423665 , 0.000390 ,  43
   7.4833 , 0.423620 , 0.000390 ,  44
   7.4833 , 0.423643 , 0.000390 ,  45
   7.4833 , 0.423570 , 0.000390 ,  46
   7.4833 , 0.423603 , 0.000390 ,  47
   7.4833 , 0.423652 , 0.000390 ,  48
   7.4833 , 0.423598 , 0.000390 ,  49
   7.4833 , 0.423551 , 0.000390 ,  50
   7.4833 , 0.423614 , 0.000390 ,  51
   7.4833 , 0.423625 , 0.000390 ,  52
   7.4833 , 0.423675 , 0.000390 ,  53
   7.4833 , 0.423670 , 0.000390 ,  54
   7.4833 , 0.423617 , 0.000390 ,  55
   7.4833 , 0.423663 , 0.000390 ,  56
   7.4833 , 0.423606 , 0.000390 ,  57
   7.4833 , 0.423583 , 0.000390 ,  58
   7.4833 , 0.423598 , 0.000390 ,  59
   7.4833 , 0.423557 , 0.000390 ,  60
   7.4833 , 0.423648 , 0.000390 ,  61
   7.4833 , 0.423598 , 0.000390 ,  62
   7.4833 , 0.423629 , 0.000390 ,  63
   7.4833 , 0.423555 , 0.000390 ,  64
   7.4833 , 0.423613 , 0.000390 ,  65
   7.4833 , 0.423627 , 0.000390 ,  66
   7.4833 , 0.423598 , 0.000390 ,  67
   7.4833 , 0.423540 , 0.000390 ,  68
   7.4833 , 0.423660 , 0.000390 ,  69
   7.4833 , 0.423656 , 0.000390 ,  70
   7.4833 , 0.423670 , 0.000390 ,  71
   7.4833 , 0.423632 , 0.000390 ,  72
   7.4833 , 0.423717 , 0.000390 ,  73
   7.4833 , 0.423663 , 0.000390 ,  74
   7.4833 , 0.423593 , 0.000390 ,  75
   7.4833 , 0.423613 , 0.000390 ,  76
   7.4833 , 0.423624 , 0.000390 ,  77
   7.4833 , 0.423676 , 0.000390 ,  78
   7.4833 , 0.423651 , 0.000390 ,  79
   7.4833 , 0.423654 , 0.000390 ,  80
   7.4833 , 0.423651 , 0.000390 ,  81
   7.4833 , 0.423601 , 0.000390 ,  82
   7.4833 , 0.423632 , 0.000390 ,  83
   7.4833 , 0.423633 , 0.000390 ,  84
   7.4833 , 0.423618 , 0.000390 ,  85
   7.4833 , 0.423626 , 0.000390 ,  86
   7.4833 , 0.423637 , 0.000390 ,  87
   7.4833 , 0.423644 , 0.000390 ,  88
   7.4833 , 0.423657 , 0.000390 ,  89
   7.4833 , 0.423613 , 0.000390 ,  90
   7.4833 , 0.423653 , 0.000390 ,  91
   7.4833 , 0.423718 , 0.000390 ,  92
   7.4833 , 0.423656 , 0.000390 ,  93
   7.4833 , 0.423731 , 0.000390 ,  94
   7.4833 , 0.423633 , 0.000390 ,  95
   7.4833 , 0.423613 , 0.000390 ,  96
   7.4833 , 0.423658 , 0.000390 ,  97
   7.4833 , 0.423672 , 0.000390 ,  98
   7.4833 , 0.423570 , 0.000390 ,  99
   7.4833 , 0.423646 , 0.000390 , 100
   7.5498 , 0.425282 , 0.000419 ,   0
   7.5498 , 0.425228 , 0.000419 ,   1
   7.5498 , 0.425311 , 0.000419 ,   2
   7.5498 , 0.425314 , 0.000419 ,   3
   7.5498 , 0.425286 , 0.000419 ,   4
   7.5498 , 0.425266 , 0.000419 ,   5
   7.5498 , 0.425276 , 0.000419 ,   6
   7.5498 , 0.425220 , 0.000419 ,   7
   7.5498 , 0.425133 , 0.000419 ,   8
   7.5498 , 0.425266 , 0.000419 ,   9
   7.5498 , 0.425256 , 0.000419 ,  10
   7.5498 , 0.425233 , 0.000419 ,  11
   7.5498 , 0.425218 , 0.000419 ,  12
   7.5498 , 0.425247 , 0.000419 ,  13
   7.5498 , 0.425300 , 0.000419 ,  14
   7.5498 , 0.425239 , 0.000419 ,  15
   7.5498 , 0.425299 , 0.000419 ,  16
   7.5498 , 0.425258 , 0.000419 ,  17
   7.5498 , 0.425311 , 0.000419 ,  18
   7.5498 , 0.425266 , 0.000419 ,  19
   7.5498 , 0.425283 , 0.000419 ,  20
   7.5498 , 0.425288 , 0.000419 ,  21
   7.5498 , 0.425273 , 0.000419 ,  22
   7.5498 , 0.425263 , 0.000419 ,  23
   7.5498 , 0.425362 , 0.000419 ,  24
   7.5498 , 0.425276 , 0.000419 ,  25
   7.5498 , 0.425202 , 0.000419 ,  26
   7.5498 , 0.425250 , 0.000419 ,  27
   7.5498 , 0.425238 , 0.000419 ,  28
   7.5498 , 0.425294 , 0.000419 ,  29
   7.5498 , 0.425303 , 0.000419 ,  30
   7.5498 , 0.425288 , 0.000419 ,  31
   7.5498 , 0.425264 , 0.000419 ,  32
   7.5498 , 0.425307 , 0.000419 ,  33
   7.5498 , 0.425283 , 0.000419 ,  34
   7.5498 , 0.425245 , 0.000419 ,  35
   7.5498 , 0.425237 , 0.000419 ,  36
   7.5498 , 0.425319 , 0.000419 ,  37
   7.5498 , 0.425333 , 0.000419 ,  38
   7.5498 , 0.425310 , 0.000419 ,  39
   7.5498 , 0.425241 , 0.000419 ,  40
   7.5498 , 0.425334 , 0.000419 ,  41
   7.5498 , 0.425234 , 0.000419 ,  42
   7.5498 , 0.425310 , 0.000419 ,  43
   7.5498 , 0.425293 , 0.000419 ,  44
   7.5498 , 0.425319 , 0.000419 ,  45
   7.5498 , 0.425207 , 0.000419 ,  46
   7.5498 , 0.425262 , 0.000419 ,  47
   7.5498 , 0.425311 , 0.000419 ,  48
   7.5498 , 0.425261 , 0.000419 ,  49
   7.5498 , 0.425216 , 0.000419 ,  50
   7.5498 , 0.425301 , 0.000419 ,  51
   7.5498 , 0.425309 , 0.000419 ,  52
   7.5498 , 0.425331 , 0.000419 ,  53
   7.5498 , 0.425310 , 0.000419 ,  54
   7.5498 , 0.425278 , 0.000419 ,  55
   7.5498 , 0.425319 , 0.000419 ,  56
   7.5498 , 0.425258 , 0.000419 ,  57
   7.5498 , 0.425249 , 0.000419 ,  58
   7.5498 , 0.425260 , 0.000419 ,  59
   7.5498 , 0.425183 , 0.000419 ,  60
   7.5498 , 0.425293 , 0.000419 ,  61
   7.5498 , 0.425224 , 0.000419 ,  62
   7.5498 , 0.425268 , 0.000419 ,  63
   7.5498 , 0.425209 , 0.000419 ,  64
   7.5498 , 0.425281 , 0.000419 ,  65
   7.5498 , 0.425286 , 0.000419 ,  66
   7.5498 , 0.425275 , 0.000419 ,  67
   7.5498 , 0.425219 , 0.000419 ,  68
   7.5498 , 0.425333 , 0.000419 ,  69
   7.5498 , 0.425290 , 0.000419 ,  70
   7.5498 , 0.425316 , 0.000419 ,  71
   7.5498 , 0.425316 , 0.000419 ,  72
   7.5498 , 0.425369 , 0.000419 ,  73
   7.5498 , 0.425302 , 0.000419 ,  74
   7.5498 , 0.425253 , 0.000419 ,  75
   7.5498 , 0.425237 , 0.000419 ,  76
   7.5498 , 0.425288 , 0.000419 ,  77
   7.5498 , 0.425336 , 0.000419 ,  78
   7.5498 , 0.425310 , 0.000419 ,  79
   7.5498 , 0.425332 , 0.000419 ,  80
   7.5498 , 0.425330 , 0.000419 ,  81
   7.5498 , 0.425269 , 0.000419 ,  82
   7.5498 , 0.425282 , 0.000419 ,  83
   7.5498 , 0.425290 , 0.000419 ,  84
   7.5498 , 0.425301 , 0.000419 ,  85
   7.5498 , 0.425297 , 0.000419 ,  86
   7.5498 , 0.425302 , 0.000419 ,  87
   7.5498 , 0.425291 , 0.000419 ,  88
   7.5498 , 0.425327 , 0.000419 ,  89
   7.5498 , 0.425287 , 0.000419 ,  90
   7.5498 , 0.425304 , 0.000419 ,  91
   7.5498 , 0.425371 , 0.000419 ,  92
   7.5498 , 0.425307 , 0.000419 ,  93
   7.5498 , 0.425383 , 0.000419 ,  94
   7.5498 , 0.425266 , 0.000419 ,  95
   7.5498 , 0.425244 , 0.000419 ,  96
   7.5498 , 0.425301 , 0.000419 ,  97
   7.5498 , 0.425348 , 0.000419 ,  98
   7.5498 , 0.425281 , 0.000419 ,  99
   7.5498 , 0.425308 , 0.000419 , 100
   7.6158 , 0.427089 , 0.000397 ,   0
   7.6158 , 0.427106 , 0.000397 ,   1
   7.6158 , 0.427143 , 0.000397 ,   2
   7.6158 , 0.427108 , 0.000397 ,   3
   7.6158 , 0.427075 , 0.000397 ,   4
   7.6158 , 0.427086 , 0.000397 ,   5
   7.6158 , 0.427113 , 0.000397 ,   6
   7.6158 , 0.426990 , 0.000397 ,   7
   7.6158 , 0.426957 , 0.000397 ,   8
   7.6158 , 0.427082 , 0.000397 ,   9
   7.6158 , 0.427048 , 0.000397 ,  10
   7.6158 , 0.427055 , 0.000397 ,  11
   7.6158 , 0.427078 , 0.000397 ,  12
   7.6158 , 0.427077 , 0.000397 ,  13
   7.6158 , 0.427069 , 0.000397 ,  14
   7.6158 , 0.427024 , 0.000397 ,  15
   7.6158 , 0.427036 , 0.000397 ,  16
   7.6158 , 0.427074 , 0.000397 ,  17
   7.6158 , 0.427149 , 0.000397 ,  18
   7.6158 , 0.427095 , 0.000397 ,  19
   7.6158 , 0.427070 , 0.000397 ,  20
   7.6158 , 0.427117 , 0.000397 ,  21
   7.6158 , 0.427107 , 0.000397 ,  22
   7.6158 , 0.427067 , 0.000397 ,  23
   7.6158 , 0.427109 , 0.000397 ,  24
   7.6158 , 0.427092 , 0.000397 ,  25
   7.6158 , 0.427011 , 0.000397 ,  26
   7.6158 , 0.427092 , 0.000397 ,  27
   7.6158 , 0.427079 , 0.000397 ,  28
   7.6158 , 0.427100 , 0.000397 ,  29
   7.6158 , 0.427090 , 0.000397 ,  30
   7.6158 , 0.427110 , 0.000397 ,  31
   7.6158 , 0.427035 , 0.000397 ,  32
   7.6158 , 0.427086 , 0.000397 ,  33
   7.6158 , 0.427085 , 0.000397 ,  34
   7.6158 , 0.427070 , 0.000397 ,  35
   7.6158 , 0.427087 , 0.000397 ,  36
   7.6158 , 0.427092 , 0.000397 ,  37
   7.6158 , 0.427165 , 0.000397 ,  38
   7.6158 , 0.427117 , 0.000397 ,  39
   7.6158 , 0.427063 , 0.000397 ,  40
   7.6158 , 0.427114 , 0.000397 ,  41
   7.6158 , 0.427065 , 0.000397 ,  42
   7.6158 , 0.427111 , 0.000397 ,  43
   7.6158 , 0.427095 , 0.000397 ,  44
   7.6158 , 0.427115 , 0.000397 ,  45
   7.6158 , 0.427023 , 0.000397 ,  46
   7.6158 , 0.427066 , 0.000397 ,  47
   7.6158 , 0.427079 , 0.000397 ,  48
   7.6158 , 0.427087 , 0.000397 ,  49
   7.6158 , 0.426995 , 0.000397 ,  50
   7.6158 , 0.427092 , 0.000397 ,  51
   7.6158 , 0.427120 , 0.000397 ,  52
   7.6158 , 0.427141 , 0.000397 ,  53
   7.6158 , 0.427091 , 0.000397 ,  54
   7.6158 , 0.427095 , 0.000397 ,  55
   7.6158 , 0.427059 , 0.000397 ,  56
   7.6158 , 0.427103 , 0.000397 ,  57
   7.6158 , 0.427063 , 0.000397 ,  58
   7.6158 , 0.427069 , 0.000397 ,  59
   7.6158 , 0.427000 , 0.000397 ,  60
   7.6158 , 0.427119 , 0.000397 ,  61
   7.6158 , 0.427093 , 0.000397 ,  62
   7.6158 , 0.427080 , 0.000397 ,  63
   7.6158 , 0.427065 , 0.000397 ,  64
   7.6158 , 0.427092 , 0.000397 ,  65
   7.6158 , 0.427084 , 0.000397 ,  66
   7.6158 , 0.427039 , 0.000397 ,  67
   7.6158 , 0.426998 , 0.000397 ,  68
   7.6158 , 0.427094 , 0.000397 ,  69
   7.6158 , 0.427132 , 0.000397 ,  70
   7.6158 , 0.427127 , 0.000397 ,  71
   7.6158 , 0.427091 , 0.000397 ,  72
   7.6158 , 0.427160 , 0.000397 ,  73
   7.6158 , 0.427131 , 0.000397 ,  74
   7.6158 , 0.427074 , 0.000397 ,  75
   7.6158 , 0.427069 , 0.000397 ,  76
   7.6158 , 0.427047 , 0.000397 ,  77
   7.6158 , 0.427167 , 0.000397 ,  78
   7.6158 , 0.427102 , 0.000397 ,  79
   7.6158 , 0.427152 , 0.000397 ,  80
   7.6158 , 0.427116 , 0.000397 ,  81
   7.6158 , 0.427109 , 0.000397 ,  82
   7.6158 , 0.427142 , 0.000397 ,  83
   7.6158 , 0.427047 , 0.000397 ,  84
   7.6158 , 0.427072 , 0.000397 ,  85
   7.6158 , 0.427101 , 0.000397 ,  86
   7.6158 , 0.427080 , 0.000397 ,  87
   7.6158 , 0.427086 , 0.000397 ,  88
   7.6158 , 0.427123 , 0.000397 ,  89
   7.6158 , 0.427091 , 0.000397 ,  90
   7.6158 , 0.427098 , 0.000397 ,  91
   7.6158 , 0.427197 , 0.000397 ,  92
   7.6158 , 0.427110 , 0.000397 ,  93
   7.6158 , 0.427130 , 0.000397 ,  94
   7.6158 , 0.427111 , 0.000397 ,  95
   7.6158 , 0.427059 , 0.000397 ,  96
   7.6158 , 0.427125 , 0.000397 ,  97
   7.6158 , 0.427135 , 0.000397 ,  98
   7.6158 , 0.427080 , 0.000397 ,  99
   7.6158 , 0.427121 , 0.000397 , 100
   7.6811 , 0.428722 , 0.000426 ,   0
   7.6811 , 0.428683 , 0.000426 ,   1
   7.6811 , 0.428758 , 0.000426 ,   2
   7.6811 , 0.428752 , 0.000426 ,   3
   7.6811 , 0.428711 , 0.000426 ,   4
   7.6811 , 0.428707 , 0.000426 ,   5
   7.6811 , 0.428728 , 0.000426 ,   6
   7.6811 , 0.428648 , 0.000426 ,   7
   7.6811 , 0.428563 , 0.000426 ,   8
   7.6811 , 0.428711 , 0.000426 ,   9
   7.6811 , 0.428705 , 0.000426 ,  10
   7.6811 , 0.428652 , 0.000426 ,  11
   7.6811 , 0.428673 , 0.000426 ,  12
   7.6811 , 0.428702 , 0.000426 ,  13
   7.6811 , 0.428738 , 0.000426 ,  14
   7.6811 , 0.428658 , 0.000426 ,  15
   7.6811 , 0.428738 , 0.000426 ,  16
   7.6811 , 0.428698 , 0.000426 ,  17
   7.6811 , 0.428751 , 0.000426 ,  18
   7.6811 , 0.428698 , 0.000426 ,  19
   7.6811 , 0.428719 , 0.000426 ,  20
   7.6811 , 0.428738 , 0.000426 ,  21
   7.6811 , 0.428715 , 0.000426 ,  22
   7.6811 , 0.428704 , 0.000426 ,  23
   7.6811 , 0.428802 , 0.000426 ,  24
   7.6811 , 0.428727 , 0.000426 ,  25
   7.6811 , 0.428640 , 0.000426 ,  26
   7.6811 , 0.428689 , 0.000426 ,  27
   7.6811 , 0.428685 , 0.000426 ,  28
   7.6811 , 0.428745 , 0.000426 ,  29
   7.6811 , 0.428738 , 0.000426 ,  30
   7.6811 , 0.428748 , 0.000426 ,  31
   7.6811 , 0.428702 , 0.000426 ,  32
   7.6811 , 0.428736 , 0.000426 ,  33
   7.6811 , 0.428715 , 0.000426 ,  34
   7.6811 , 0.428687 , 0.000426 ,  35
   7.6811 , 0.428693 , 0.000426 ,  36
   7.6811 , 0.428759 , 0.000426 ,  37
   7.6811 , 0.428760 , 0.000426 ,  38
   7.6811 , 0.428751 , 0.000426 ,  39
   7.6811 , 0.428689 , 0.000426 ,  40
   7.6811 , 0.428753 , 0.000426 ,  41
   7.6811 , 0.428677 , 0.000426 ,  42
   7.6811 , 0.428750 , 0.000426 ,  43
   7.6811 , 0.428726 , 0.000426 ,  44
   7.6811 , 0.428761 , 0.000426 ,  45
   7.6811 , 0.428642 , 0.000426 ,  46
   7.6811 , 0.428696 , 0.000426 ,  47
   7.6811 , 0.428757 , 0.000426 ,  48
   7.6811 , 0.428706 , 0.000426 ,  49
   7.6811 , 0.428642 , 0.000426 ,  50
   7.6811 , 0.428715 , 0.000426 ,  51
   7.6811 , 0.428739 , 0.000426 ,  52
   7.6811 , 0.428776 , 0.000426 ,  53
   7.6811 , 0.428757 , 0.000426 ,  54
   7.6811 , 0.428714 , 0.000426 ,  55
   7.6811 , 0.428743 , 0.000426 ,  56
   7.6811 , 0.428699 , 0.000426 ,  57
   7.6811 , 0.428673 , 0.000426 ,  58
   7.6811 , 0.428704 , 0.000426 ,  59
   7.6811 , 0.428623 , 0.000426 ,  60
   7.6811 , 0.428745 , 0.000426 ,  61
   7.6811 , 0.428676 , 0.000426 ,  62
   7.6811 , 0.428717 , 0.000426 ,  63
   7.6811 , 0.428655 , 0.000426 ,  64
   7.6811 , 0.428725 , 0.000426 ,  65
   7.6811 , 0.428731 , 0.000426 ,  66
   7.6811 , 0.428695 , 0.000426 ,  67
   7.6811 , 0.428648 , 0.000426 ,  68
   7.6811 , 0.428755 , 0.000426 ,  69
   7.6811 , 0.428740 , 0.000426 ,  70
   7.6811 , 0.428763 , 0.000426 ,  71
   7.6811 , 0.428751 , 0.000426 ,  72
   7.6811 , 0.428813 , 0.000426 ,  73
   7.6811 , 0.428756 , 0.000426 ,  74
   7.6811 , 0.428698 , 0.000426 ,  75
   7.6811 , 0.428701 , 0.000426 ,  76
   7.6811 , 0.428723 , 0.000426 ,  77
   7.6811 , 0.428777 , 0.000426 ,  78
   7.6811 , 0.428759 , 0.000426 ,  79
   7.6811 , 0.428763 , 0.000426 ,  80
   7.6811 , 0.428772 , 0.000426 ,  81
   7.6811 , 0.428709 , 0.000426 ,  82
   7.6811 , 0.428725 , 0.000426 ,  83
   7.6811 , 0.428719 , 0.000426 ,  84
   7.6811 , 0.428728 , 0.000426 ,  85
   7.6811 , 0.428748 , 0.000426 ,  86
   7.6811 , 0.428727 , 0.000426 ,  87
   7.6811 , 0.428729 , 0.000426 ,  88
   7.6811 , 0.428752 , 0.000426 ,  89
   7.6811 , 0.428725 , 0.000426 ,  90
   7.6811 , 0.428747 , 0.000426 ,  91
   7.6811 , 0.428826 , 0.000426 ,  92
   7.6811 , 0.428760 , 0.000426 ,  93
   7.6811 , 0.428822 , 0.000426 ,  94
   7.6811 , 0.428715 , 0.000426 ,  95
   7.6811 , 0.428679 , 0.000426 ,  96
   7.6811 , 0.428750 , 0.000426 ,  97
   7.6811 , 0.428778 , 0.000426 ,  98
   7.6811 , 0.428700 , 0.000426 ,  99
   7.6811 , 0.428752 , 0.000426 , 100
   7.8102 , 0.432444 , 0.000394 ,   0
   7.8102 , 0.432426 , 0.000394 ,   1
   7.8102 , 0.432462 , 0.000394 ,   2
   7.8102 , 0.432447 , 0.000394 ,   3
   7.8102 , 0.432438 , 0.000394 ,   4
   7.8102 , 0.432437 , 0.000394 ,   5
   7.8102 , 0.432459 , 0.000394 ,   6
   7.8102 , 0.432391 , 0.000394 ,   7
   7.8102 , 0.432300 , 0.000394 ,   8
   7.8102 , 0.432428 , 0.000394 ,   9
   7.8102 , 0.432425 , 0.000394 ,  10
   7.8102 , 0.432390 , 0.000394 ,  11
   7.8102 , 0.432399 , 0.000394 ,  12
   7.8102 , 0.432441 , 0.000394 ,  13
   7.8102 , 0.432425 , 0.000394 ,  14
   7.8102 , 0.432406 , 0.000394 ,  15
   7.8102 , 0.432462 , 0.000394 ,  16
   7.8102 , 0.432420 , 0.000394 ,  17
   7.8102 , 0.432464 , 0.000394 ,  18
   7.8102 , 0.432439 , 0.000394 ,  19
   7.8102 , 0.432443 , 0.000394 ,  20
   7.8102 , 0.432484 , 0.000394 ,  21
   7.8102 , 0.432445 , 0.000394 ,  22
   7.8102 , 0.432422 , 0.000394 ,  23
   7.8102 , 0.432515 , 0.000394 ,  24
   7.8102 , 0.432470 , 0.000394 ,  25
   7.8102 , 0.432366 , 0.000394 ,  26
   7.8102 , 0.432401 , 0.000394 ,  27
   7.8102 , 0.432423 , 0.000394 ,  28
   7.8102 , 0.432479 , 0.000394 ,  29
   7.8102 , 0.432469 , 0.000394 ,  30
   7.8102 , 0.432470 , 0.000394 ,  31
   7.8102 , 0.432405 , 0.000394 ,  32
   7.8102 , 0.432456 , 0.000394 ,  33
   7.8102 , 0.432435 , 0.000394 ,  34
   7.8102 , 0.432414 , 0.000394 ,  35
   7.8102 , 0.432438 , 0.000394 ,  36
   7.8102 , 0.432477 , 0.000394 ,  37
   7.8102 , 0.432467 , 0.000394 ,  38
   7.8102 , 0.432462 , 0.000394 ,  39
   7.8102 , 0.432395 , 0.000394 ,  40
   7.8102 , 0.432471 , 0.000394 ,  41
   7.8102 , 0.432408 , 0.000394 ,  42
   7.8102 , 0.432492 , 0.000394 ,  43
   7.8102 , 0.432454 , 0.000394 ,  44
   7.8102 , 0.432484 , 0.000394 ,  45
   7.8102 , 0.432370 , 0.000394 ,  46
   7.8102 , 0.432424 , 0.000394 ,  47
   7.8102 , 0.432478 , 0.000394 ,  48
   7.8102 , 0.432425 , 0.000394 ,  49
   7.8102 , 0.432367 , 0.000394 ,  50
   7.8102 , 0.432430 , 0.000394 ,  51
   7.8102 , 0.432460 , 0.000394 ,  52
   7.8102 , 0.432501 , 0.000394 ,  53
   7.8102 , 0.432492 , 0.000394 ,  54
   7.8102 , 0.432419 , 0.000394 ,  55
   7.8102 , 0.432480 , 0.000394 ,  56
   7.8102 , 0.432437 , 0.000394 ,  57
   7.8102 , 0.432410 , 0.000394 ,  58
   7.8102 , 0.432414 , 0.000394 ,  59
   7.8102 , 0.432394 , 0.000394 ,  60
   7.8102 , 0.432480 , 0.000394 ,  61
   7.8102 , 0.432404 , 0.000394 ,  62
   7.8102 , 0.432449 , 0.000394 ,  63
   7.8102 , 0.432382 , 0.000394 ,  64
   7.8102 , 0.432437 , 0.000394 ,  65
   7.8102 , 0.432455 , 0.000394 ,  66
   7.8102 , 0.432417 , 0.000394 ,  67
   7.8102 , 0.432353 , 0.000394 ,  68
   7.8102 , 0.432470 , 0.000394 ,  69
   7.8102 , 0.432480 , 0.000394 ,  70
   7.8102 , 0.432471 , 0.000394 ,  71
   7.8102 , 0.432452 , 0.000394 ,  72
   7.8102 , 0.432531 , 0.000394 ,  73
   7.8102 , 0.432475 , 0.000394 ,  74
   7.8102 , 0.432402 , 0.000394 ,  75
   7.8102 , 0.432417 , 0.000394 ,  76
   7.8102 , 0.432420 , 0.000394 ,  77
   7.8102 , 0.432483 , 0.000394 ,  78
   7.8102 , 0.432475 , 0.000394 ,  79
   7.8102 , 0.432480 , 0.000394 ,  80
   7.8102 , 0.432475 , 0.000394 ,  81
   7.8102 , 0.432418 , 0.000394 ,  82
   7.8102 , 0.432457 , 0.000394 ,  83
   7.8102 , 0.432437 , 0.000394 ,  84
   7.8102 , 0.432431 , 0.000394 ,  85
   7.8102 , 0.432450 , 0.000394 ,  86
   7.8102 , 0.432460 , 0.000394 ,  87
   7.8102 , 0.432452 , 0.000394 ,  88
   7.8102 , 0.432470 , 0.000394 ,  89
   7.8102 , 0.432444 , 0.000394 ,  90
   7.8102 , 0.432476 , 0.000394 ,  91
   7.8102 , 0.432543 , 0.000394 ,  92
   7.8102 , 0.432476 , 0.000394 ,  93
   7.8102 , 0.432548 , 0.000394 ,  94
   7.8102 , 0.432444 , 0.000394 ,  95
   7.8102 , 0.432423 , 0.000394 ,  96
   7.8102 , 0.432476 , 0.000394 ,  97
   7.8102 , 0.432475 , 0.000394 ,  98
   7.8102 , 0.432396 , 0.000394 ,  99
   7.8102 , 0.432441 , 0.000394 , 100
   7.8740 , 0.433819 , 0.000437 ,   0
   7.8740 , 0.433805 , 0.000437 ,   1
   7.8740 , 0.433865 , 0.000437 ,   2
   7.8740 , 0.433823 , 0.000437 ,   3
   7.8740 , 0.433809 , 0.000437 ,   4
   7.8740 , 0.433832 , 0.000437 ,   5
   7.8740 , 0.433838 , 0.000437 ,   6
   7.8740 , 0.433734 , 0.000437 ,   7
   7.8740 , 0.433672 , 0.000437 ,   8
   7.8740 , 0.433821 , 0.000437 ,   9
   7.8740 , 0.433788 , 0.000437 ,  10
   7.8740 , 0.433742 , 0.000437 ,  11
   7.8740 , 0.433805 , 0.000437 ,  12
   7.8740 , 0.433796 , 0.000437 ,  13
   7.8740 , 0.433814 , 0.000437 ,  14
   7.8740 , 0.433763 , 0.000437 ,  15
   7.8740 , 0.433835 , 0.000437 ,  16
   7.8740 , 0.433803 , 0.000437 ,  17
   7.8740 , 0.433865 , 0.000437 ,  18
   7.8740 , 0.433833 , 0.000437 ,  19
   7.8740 , 0.433800 , 0.000437 ,  20
   7.8740 , 0.433860 , 0.000437 ,  21
   7.8740 , 0.433841 , 0.000437 ,  22
   7.8740 , 0.433787 , 0.000437 ,  23
   7.8740 , 0.433872 , 0.000437 ,  24
   7.8740 , 0.433839 , 0.000437 ,  25
   7.8740 , 0.433750 , 0.000437 ,  26
   7.8740 , 0.433794 , 0.000437 ,  27
   7.8740 , 0.433776 , 0.000437 ,  28
   7.8740 , 0.433836 , 0.000437 ,  29
   7.8740 , 0.433828 , 0.000437 ,  30
   7.8740 , 0.433842 , 0.000437 ,  31
   7.8740 , 0.433798 , 0.000437 ,  32
   7.8740 , 0.433819 , 0.000437 ,  33
   7.8740 , 0.433790 , 0.000437 ,  34
   7.8740 , 0.433791 , 0.000437 ,  35
   7.8740 , 0.433785 , 0.000437 ,  36
   7.8740 , 0.433818 , 0.000437 ,  37
   7.8740 , 0.433852 , 0.000437 ,  38
   7.8740 , 0.433846 , 0.000437 ,  39
   7.8740 , 0.433779 , 0.000437 ,  40
   7.8740 , 0.433849 , 0.000437 ,  41
   7.8740 , 0.433779 , 0.000437 ,  42
   7.8740 , 0.433839 , 0.000437 ,  43
   7.8740 , 0.433831 , 0.000437 ,  44
   7.8740 , 0.433846 , 0.000437 ,  45
   7.8740 , 0.433732 , 0.000437 ,  46
   7.8740 , 0.433794 , 0.000437 ,  47
   7.8740 , 0.433843 , 0.000437 ,  48
   7.8740 , 0.433811 , 0.000437 ,  49
   7.8740 , 0.433726 , 0.000437 ,  50
   7.8740 , 0.433819 , 0.000437 ,  51
   7.8740 , 0.433831 , 0.000437 ,  52
   7.8740 , 0.433883 , 0.000437 ,  53
   7.8740 , 0.433855 , 0.000437 ,  54
   7.8740 , 0.433811 , 0.000437 ,  55
   7.8740 , 0.433842 , 0.000437 ,  56
   7.8740 , 0.433787 , 0.000437 ,  57
   7.8740 , 0.433774 , 0.000437 ,  58
   7.8740 , 0.433810 , 0.000437 ,  59
   7.8740 , 0.433736 , 0.000437 ,  60
   7.8740 , 0.433864 , 0.000437 ,  61
   7.8740 , 0.433804 , 0.000437 ,  62
   7.8740 , 0.433803 , 0.000437 ,  63
   7.8740 , 0.433759 , 0.000437 ,  64
   7.8740 , 0.433804 , 0.000437 ,  65
   7.8740 , 0.433809 , 0.000437 ,  66
   7.8740 , 0.433789 , 0.000437 ,  67
   7.8740 , 0.433714 , 0.000437 ,  68
   7.8740 , 0.433867 , 0.000437 ,  69
   7.8740 , 0.433873 , 0.000437 ,  70
   7.8740 , 0.433857 , 0.000437 ,  71
   7.8740 , 0.433822 , 0.000437 ,  72
   7.8740 , 0.433920 , 0.000437 ,  73
   7.8740 , 0.433863 , 0.000437 ,  74
   7.8740 , 0.433786 , 0.000437 ,  75
   7.8740 , 0.433802 , 0.000437 ,  76
   7.8740 , 0.433790 , 0.000437 ,  77
   7.8740 , 0.433883 , 0.000437 ,  78
   7.8740 , 0.433847 , 0.000437 ,  79
   7.8740 , 0.433857 , 0.000437 ,  80
   7.8740 , 0.433853 , 0.000437 ,  81
   7.8740 , 0.433795 , 0.000437 ,  82
   7.8740 , 0.433857 , 0.000437 ,  83
   7.8740 , 0.433789 , 0.000437 ,  84
   7.8740 , 0.433794 , 0.000437 ,  85
   7.8740 , 0.433835 , 0.000437 ,  86
   7.8740 , 0.433811 , 0.000437 ,  87
   7.8740 , 0.433822 , 0.000437 ,  88
   7.8740 , 0.433859 , 0.000437 ,  89
   7.8740 , 0.433820 , 0.000437 ,  90
   7.8740 , 0.433854 , 0.000437 ,  91
   7.8740 , 0.433922 , 0.000437 ,  92
   7.8740 , 0.433843 , 0.000437 ,  93
   7.8740 , 0.433933 , 0.000437 ,  94
   7.8740 , 0.433828 , 0.000437 ,  95
   7.8740 , 0.433801 , 0.000437 ,  96
   7.8740 , 0.433863 , 0.000437 ,  97
   7.8740 , 0.433879 , 0.000437 ,  98
   7.8740 , 0.433773 , 0.000437 ,  99
   7.8740 , 0.433842 , 0.000437 , 100
   8.0000 , 0.437137 , 0.000469 ,   0
   8.0000 , 0.437147 , 0.000469 ,   1
   8.0000 , 0.437191 , 0.000469 ,   2
   8.0000 , 0.437129 , 0.000469 ,   3
   8.0000 , 0.437099 , 0.000469 ,   4
   8.0000 , 0.437147 , 0.000469 ,   5
   8.0000 , 0.437168 , 0.000469 ,   6
   8.0000 , 0.437086 , 0.000469 ,   7
   8.0000 , 0.437080 , 0.000469 ,   8
   8.0000 , 0.437184 , 0.000469 ,   9
   8.0000 , 0.437015 , 0.000469 ,  10
   8.0000 , 0.437161 , 0.000469 ,  11
   8.0000 , 0.437161 , 0.000469 ,  12
   8.0000 , 0.437057 , 0.000469 ,  13
   8.0000 , 0.437128 , 0.000469 ,  14
   8.0000 , 0.437134 , 0.000469 ,  15
   8.0000 , 0.437090 , 0.000469 ,  16
   8.0000 , 0.437084 , 0.000469 ,  17
   8.0000 , 0.437172 , 0.000469 ,  18
   8.0000 , 0.437116 , 0.000469 ,  19
   8.0000 , 0.437118 , 0.000469 ,  20
   8.0000 , 0.437052 , 0.000469 ,  21
   8.0000 , 0.437158 , 0.000469 ,  22
   8.0000 , 0.437082 , 0.000469 ,  23
   8.0000 , 0.437212 , 0.000469 ,  24
   8.0000 , 0.437150 , 0.000469 ,  25
   8.0000 , 0.437114 , 0.000469 ,  26
   8.0000 , 0.437093 , 0.000469 ,  27
   8.0000 , 0.437141 , 0.000469 ,  28
   8.0000 , 0.437168 , 0.000469 ,  29
   8.0000 , 0.437091 , 0.000469 ,  30
   8.0000 , 0.437187 , 0.000469 ,  31
   8.0000 , 0.437132 , 0.000469 ,  32
   8.0000 , 0.437052 , 0.000469 ,  33
   8.0000 , 0.437128 , 0.000469 ,  34
   8.0000 , 0.437063 , 0.000469 ,  35
   8.0000 , 0.437136 , 0.000469 ,  36
   8.0000 , 0.437134 , 0.000469 ,  37
   8.0000 , 0.437186 , 0.000469 ,  38
   8.0000 , 0.437224 , 0.000469 ,  39
   8.0000 , 0.437103 , 0.000469 ,  40
   8.0000 , 0.437190 , 0.000469 ,  41
   8.0000 , 0.437049 , 0.000469 ,  42
   8.0000 , 0.437118 , 0.000469 ,  43
   8.0000 , 0.437097 , 0.000469 ,  44
   8.0000 , 0.437161 , 0.000469 ,  45
   8.0000 , 0.437038 , 0.000469 ,  46
   8.0000 , 0.437093 , 0.000469 ,  47
   8.0000 , 0.437142 , 0.000469 ,  48
   8.0000 , 0.437196 , 0.000469 ,  49
   8.0000 , 0.437130 , 0.000469 ,  50
   8.0000 , 0.437129 , 0.000469 ,  51
   8.0000 , 0.437127 , 0.000469 ,  52
   8.0000 , 0.437168 , 0.000469 ,  53
   8.0000 , 0.437188 , 0.000469 ,  54
   8.0000 , 0.437189 , 0.000469 ,  55
   8.0000 , 0.437100 , 0.000469 ,  56
   8.0000 , 0.437136 , 0.000469 ,  57
   8.0000 , 0.437132 , 0.000469 ,  58
   8.0000 , 0.437163 , 0.000469 ,  59
   8.0000 , 0.437103 , 0.000469 ,  60
   8.0000 , 0.437194 , 0.000469 ,  61
   8.0000 , 0.437145 , 0.000469 ,  62
   8.0000 , 0.437212 , 0.000469 ,  63
   8.0000 , 0.437152 , 0.000469 ,  64
   8.0000 , 0.437090 , 0.000469 ,  65
   8.0000 , 0.437149 , 0.000469 ,  66
   8.0000 , 0.437078 , 0.000469 ,  67
   8.0000 , 0.437143 , 0.000469 ,  68
   8.0000 , 0.437167 , 0.000469 ,  69
   8.0000 , 0.437172 , 0.000469 ,  70
   8.0000 , 0.437193 , 0.000469 ,  71
   8.0000 , 0.437097 , 0.000469 ,  72
   8.0000 , 0.437154 , 0.000469 ,  73
   8.0000 , 0.437149 , 0.000469 ,  74
   8.0000 , 0.437075 , 0.000469 ,  75
   8.0000 , 0.437148 , 0.000469 ,  76
   8.0000 , 0.437139 , 0.000469 ,  77
   8.0000 , 0.437219 , 0.000469 ,  78
   8.0000 , 0.437128 , 0.000469 ,  79
   8.0000 , 0.437235 , 0.000469 ,  80
   8.0000 , 0.437181 , 0.000469 ,  81
   8.0000 , 0.437159 , 0.000469 ,  82
   8.0000 , 0.437209 , 0.000469 ,  83
   8.0000 , 0.437087 , 0.000469 ,  84
   8.0000 , 0.437150 , 0.000469 ,  85
   8.0000 , 0.437105 , 0.000469 ,  86
   8.0000 , 0.437135 , 0.000469 ,  87
   8.0000 , 0.437091 , 0.000469 ,  88
   8.0000 , 0.437114 , 0.000469 ,  89
   8.0000 , 0.437090 , 0.000469 ,  90
   8.0000 , 0.437216 , 0.000469 ,  91
   8.0000 , 0.437249 , 0.000469 ,  92
   8.0000 , 0.437103 , 0.000469 ,  93
   8.0000 , 0.437180 , 0.000469 ,  94
   8.0000 , 0.437230 , 0.000469 ,  95
   8.0000 , 0.437122 , 0.000469 ,  96
   8.0000 , 0.437134 , 0.000469 ,  97
   8.0000 , 0.437137 , 0.000469 ,  98
   8.0000 , 0.437113 , 0.000469 ,  99
   8.0000 , 0.437142 , 0.000469 , 100
   8.0623 , 0.438759 , 0.000420 ,   0
   8.0623 , 0.438762 , 0.000420 ,   1
   8.0623 , 0.438813 , 0.000420 ,   2
   8.0623 , 0.438778 , 0.000420 ,   3
   8.0623 , 0.438723 , 0.000420 ,   4
   8.0623 , 0.438766 , 0.000420 ,   5
   8.0623 , 0.438784 , 0.000420 ,   6
   8.0623 , 0.438670 , 0.000420 ,   7
   8.0623 , 0.438618 , 0.000420 ,   8
   8.0623 , 0.438762 , 0.000420 ,   9
   8.0623 , 0.438703 , 0.000420 ,  10
   8.0623 , 0.438702 , 0.000420 ,  11
   8.0623 , 0.438749 , 0.000420 ,  12
   8.0623 , 0.438733 , 0.000420 ,  13
   8.0623 , 0.438752 , 0.000420 ,  14
   8.0623 , 0.438703 , 0.000420 ,  15
   8.0623 , 0.438746 , 0.000420 ,  16
   8.0623 , 0.438734 , 0.000420 ,  17
   8.0623 , 0.438796 , 0.000420 ,  18
   8.0623 , 0.438745 , 0.000420 ,  19
   8.0623 , 0.438735 , 0.000420 ,  20
   8.0623 , 0.438773 , 0.000420 ,  21
   8.0623 , 0.438770 , 0.000420 ,  22
   8.0623 , 0.438732 , 0.000420 ,  23
   8.0623 , 0.438826 , 0.000420 ,  24
   8.0623 , 0.438784 , 0.000420 ,  25
   8.0623 , 0.438692 , 0.000420 ,  26
   8.0623 , 0.438728 , 0.000420 ,  27
   8.0623 , 0.438736 , 0.000420 ,  28
   8.0623 , 0.438790 , 0.000420 ,  29
   8.0623 , 0.438751 , 0.000420 ,  30
   8.0623 , 0.438808 , 0.000420 ,  31
   8.0623 , 0.438724 , 0.000420 ,  32
   8.0623 , 0.438749 , 0.000420 ,  33
   8.0623 , 0.438756 , 0.000420 ,  34
   8.0623 , 0.438712 , 0.000420 ,  35
   8.0623 , 0.438752 , 0.000420 ,  36
   8.0623 , 0.438778 , 0.000420 ,  37
   8.0623 , 0.438810 , 0.000420 ,  38
   8.0623 , 0.438808 , 0.000420 ,  39
   8.0623 , 0.438719 , 0.000420 ,  40
   8.0623 , 0.438791 , 0.000420 ,  41
   8.0623 , 0.438703 , 0.000420 ,  42
   8.0623 , 0.438780 , 0.000420 ,  43
   8.0623 , 0.438766 , 0.000420 ,  44
   8.0623 , 0.438772 , 0.000420 ,  45
   8.0623 , 0.438660 , 0.000420 ,  46
   8.0623 , 0.438735 , 0.000420 ,  47
   8.0623 , 0.438775 , 0.000420 ,  48
   8.0623 , 0.438767 , 0.000420 ,  49
   8.0623 , 0.438681 , 0.000420 ,  50
   8.0623 , 0.438740 , 0.000420 ,  51
   8.0623 , 0.438768 , 0.000420 ,  52
   8.0623 , 0.438807 , 0.000420 ,  53
   8.0623 , 0.438790 , 0.000420 ,  54
   8.0623 , 0.438773 , 0.000420 ,  55
   8.0623 , 0.438758 , 0.000420 ,  56
   8.0623 , 0.438750 , 0.000420 ,  57
   8.0623 , 0.438716 , 0.000420 ,  58
   8.0623 , 0.438758 , 0.000420 ,  59
   8.0623 , 0.438696 , 0.000420 ,  60
   8.0623 , 0.438807 , 0.000420 ,  61
   8.0623 , 0.438748 , 0.000420 ,  62
   8.0623 , 0.438781 , 0.000420 ,  63
   8.0623 , 0.438725 , 0.000420 ,  64
   8.0623 , 0.438757 , 0.000420 ,  65
   8.0623 , 0.438767 , 0.000420 ,  66
   8.0623 , 0.438708 , 0.000420 ,  67
   8.0623 , 0.438676 , 0.000420 ,  68
   8.0623 , 0.438792 , 0.000420 ,  69
   8.0623 , 0.438816 , 0.000420 ,  70
   8.0623 , 0.438806 , 0.000420 ,  71
   8.0623 , 0.438756 , 0.000420 ,  72
   8.0623 , 0.438847 , 0.000420 ,  73
   8.0623 , 0.438791 , 0.000420 ,  74
   8.0623 , 0.438726 , 0.000420 ,  75
   8.0623 , 0.438757 , 0.000420 ,  76
   8.0623 , 0.438740 , 0.000420 ,  77
   8.0623 , 0.438820 , 0.000420 ,  78
   8.0623 , 0.438784 , 0.000420 ,  79
   8.0623 , 0.438817 , 0.000420 ,  80
   8.0623 , 0.438794 , 0.000420 ,  81
   8.0623 , 0.438752 , 0.000420 ,  82
   8.0623 , 0.438802 , 0.000420 ,  83
   8.0623 , 0.438715 , 0.000420 ,  84
   8.0623 , 0.438740 , 0.000420 ,  85
   8.0623 , 0.438767 , 0.000420 ,  86
   8.0623 , 0.438758 , 0.000420 ,  87
   8.0623 , 0.438748 , 0.000420 ,  88
   8.0623 , 0.438782 , 0.000420 ,  89
   8.0623 , 0.438747 , 0.000420 ,  90
   8.0623 , 0.438796 , 0.000420 ,  91
   8.0623 , 0.438884 , 0.000420 ,  92
   8.0623 , 0.438778 , 0.000420 ,  93
   8.0623 , 0.438837 , 0.000420 ,  94
   8.0623 , 0.438793 , 0.000420 ,  95
   8.0623 , 0.438734 , 0.000420 ,  96
   8.0623 , 0.438791 , 0.000420 ,  97
   8.0623 , 0.438793 , 0.000420 ,  98
   8.0623 , 0.438729 , 0.000420 ,  99
   8.0623 , 0.438779 , 0.000420 , 100
   8.1240 , 0.440101 , 0.000466 ,   0
   8.1240 , 0.440062 , 0.000466 ,   1
   8.1240 , 0.440134 , 0.000466 ,   2
   8.1240 , 0.440134 , 0.000466 ,   3
   8.1240 , 0.440081 , 0.000466 ,   4
   8.1240 , 0.440104 , 0.000466 ,   5
   8.1240 , 0.440118 , 0.000466 ,   6
   8.1240 , 0.440022 , 0.000466 ,   7
   8.1240 , 0.439921 , 0.000466 ,   8
   8.1240 , 0.440093 , 0.000466 ,   9
   8.1240 , 0.440043 , 0.000466 ,  10
   8.1240 , 0.440031 , 0.000466 ,  11
   8.1240 , 0.440051 , 0.000466 ,  12
   8.1240 , 0.440067 , 0.000466 ,  13
   8.1240 , 0.440115 , 0.000466 ,  14
   8.1240 , 0.440045 , 0.000466 ,  15
   8.1240 , 0.440095 , 0.000466 ,  16
   8.1240 , 0.440058 , 0.000466 ,  17
   8.1240 , 0.440121 , 0.000466 ,  18
   8.1240 , 0.440062 , 0.000466 ,  19
   8.1240 , 0.440093 , 0.000466 ,  20
   8.1240 , 0.440105 , 0.000466 ,  21
   8.1240 , 0.440091 , 0.000466 ,  22
   8.1240 , 0.440073 , 0.000466 ,  23
   8.1240 , 0.440190 , 0.000466 ,  24
   8.1240 , 0.440098 , 0.000466 ,  25
   8.1240 , 0.440017 , 0.000466 ,  26
   8.1240 , 0.440067 , 0.000466 ,  27
   8.1240 , 0.440080 , 0.000466 ,  28
   8.1240 , 0.440118 , 0.000466 ,  29
   8.1240 , 0.440103 , 0.000466 ,  30
   8.1240 , 0.440145 , 0.000466 ,  31
   8.1240 , 0.440075 , 0.000466 ,  32
   8.1240 , 0.440124 , 0.000466 ,  33
   8.1240 , 0.440110 , 0.000466 ,  34
   8.1240 , 0.440057 , 0.000466 ,  35
   8.1240 , 0.440069 , 0.000466 ,  36
   8.1240 , 0.440133 , 0.000466 ,  37
   8.1240 , 0.440153 , 0.000466 ,  38
   8.1240 , 0.440163 , 0.000466 ,  39
   8.1240 , 0.440046 , 0.000466 ,  40
   8.1240 , 0.440151 , 0.000466 ,  41
   8.1240 , 0.440045 , 0.000466 ,  42
   8.1240 , 0.440112 , 0.000466 ,  43
   8.1240 , 0.440133 , 0.000466 ,  44
   8.1240 , 0.440129 , 0.000466 ,  45
   8.1240 , 0.439995 , 0.000466 ,  46
   8.1240 , 0.440076 , 0.000466 ,  47
   8.1240 , 0.440127 , 0.000466 ,  48
   8.1240 , 0.440097 , 0.000466 ,  49
   8.1240 , 0.440013 , 0.000466 ,  50
   8.1240 , 0.440088 , 0.000466 ,  51
   8.1240 , 0.440125 , 0.000466 ,  52
   8.1240 , 0.440150 , 0.000466 ,  53
   8.1240 , 0.440141 , 0.000466 ,  54
   8.1240 , 0.440114 , 0.000466 ,  55
   8.1240 , 0.440123 , 0.000466 ,  56
   8.1240 , 0.440085 , 0.000466 ,  57
   8.1240 , 0.440058 , 0.000466 ,  58
   8.1240 , 0.440096 , 0.000466 ,  59
   8.1240 , 0.440021 , 0.000466 ,  60
   8.1240 , 0.440143 , 0.000466 ,  61
   8.1240 , 0.440042 , 0.000466 ,  62
   8.1240 , 0.440112 , 0.000466 ,  63
   8.1240 , 0.440036 , 0.000466 ,  64
   8.1240 , 0.440105 , 0.000466 ,  65
   8.1240 , 0.440107 , 0.000466 ,  66
   8.1240 , 0.440085 , 0.000466 ,  67
   8.1240 , 0.440043 , 0.000466 ,  68
   8.1240 , 0.440148 , 0.000466 ,  69
   8.1240 , 0.440133 , 0.000466 ,  70
   8.1240 , 0.440141 , 0.000466 ,  71
   8.1240 , 0.440132 , 0.000466 ,  72
   8.1240 , 0.440189 , 0.000466 ,  73
   8.1240 , 0.440122 , 0.000466 ,  74
   8.1240 , 0.440074 , 0.000466 ,  75
   8.1240 , 0.440074 , 0.000466 ,  76
   8.1240 , 0.440110 , 0.000466 ,  77
   8.1240 , 0.440162 , 0.000466 ,  78
   8.1240 , 0.440141 , 0.000466 ,  79
   8.1240 , 0.440159 , 0.000466 ,  80
   8.1240 , 0.440168 , 0.000466 ,  81
   8.1240 , 0.440097 , 0.000466 ,  82
   8.1240 , 0.440113 , 0.000466 ,  83
   8.1240 , 0.440099 , 0.000466 ,  84
   8.1240 , 0.440113 , 0.000466 ,  85
   8.1240 , 0.440117 , 0.000466 ,  86
   8.1240 , 0.440105 , 0.000466 ,  87
   8.1240 , 0.440102 , 0.000466 ,  88
   8.1240 , 0.440138 , 0.000466 ,  89
   8.1240 , 0.440111 , 0.000466 ,  90
   8.1240 , 0.440139 , 0.000466 ,  91
   8.1240 , 0.440231 , 0.000466 ,  92
   8.1240 , 0.440124 , 0.000466 ,  93
   8.1240 , 0.440197 , 0.000466 ,  94
   8.1240 , 0.440109 , 0.000466 ,  95
   8.1240 , 0.440050 , 0.000466 ,  96
   8.1240 , 0.440129 , 0.000466 ,  97
   8.1240 , 0.440149 , 0.000466 ,  98
   8.1240 , 0.440095 , 0.000466 ,  99
   8.1240 , 0.440121 , 0.000466 , 100
   8.1854 , 0.441550 , 0.000513 ,   0
   8.1854 , 0.441519 , 0.000513 ,   1
   8.1854 , 0.441582 , 0.000513 ,   2
   8.1854 , 0.441571 , 0.000513 ,   3
   8.1854 , 0.441523 , 0.000513 ,   4
   8.1854 , 0.441563 , 0.000513 ,   5
   8.1854 , 0.441544 , 0.000513 ,   6
   8.1854 , 0.441478 , 0.000513 ,   7
   8.1854 , 0.441369 , 0.000513 ,   8
   8.1854 , 0.441535 , 0.000513 ,   9
   8.1854 , 0.441509 , 0.000513 ,  10
   8.1854 , 0.441433 , 0.000513 ,  11
   8.1854 , 0.441554 , 0.000513 ,  12
   8.1854 , 0.441531 , 0.000513 ,  13
   8.1854 , 0.441563 , 0.000513 ,  14
   8.1854 , 0.441509 , 0.000513 ,  15
   8.1854 , 0.441553 , 0.000513 ,  16
   8.1854 , 0.441535 , 0.000513 ,  17
   8.1854 , 0.441577 , 0.000513 ,  18
   8.1854 , 0.441548 , 0.000513 ,  19
   8.1854 , 0.441548 , 0.000513 ,  20
   8.1854 , 0.441589 , 0.000513 ,  21
   8.1854 , 0.441567 , 0.000513 ,  22
   8.1854 , 0.441503 , 0.000513 ,  23
   8.1854 , 0.441596 , 0.000513 ,  24
   8.1854 , 0.441559 , 0.000513 ,  25
   8.1854 , 0.441474 , 0.000513 ,  26
   8.1854 , 0.441532 , 0.000513 ,  27
   8.1854 , 0.441497 , 0.000513 ,  28
   8.1854 , 0.441582 , 0.000513 ,  29
   8.1854 , 0.441568 , 0.000513 ,  30
   8.1854 , 0.441582 , 0.000513 ,  31
   8.1854 , 0.441561 , 0.000513 ,  32
   8.1854 , 0.441547 , 0.000513 ,  33
   8.1854 , 0.441483 , 0.000513 ,  34
   8.1854 , 0.441525 , 0.000513 ,  35
   8.1854 , 0.441483 , 0.000513 ,  36
   8.1854 , 0.441555 , 0.000513 ,  37
   8.1854 , 0.441597 , 0.000513 ,  38
   8.1854 , 0.441618 , 0.000513 ,  39
   8.1854 , 0.441509 , 0.000513 ,  40
   8.1854 , 0.441585 , 0.000513 ,  41
   8.1854 , 0.441522 , 0.000513 ,  42
   8.1854 , 0.441568 , 0.000513 ,  43
   8.1854 , 0.441551 , 0.000513 ,  44
   8.1854 , 0.441592 , 0.000513 ,  45
   8.1854 , 0.441498 , 0.000513 ,  46
   8.1854 , 0.441523 , 0.000513 ,  47
   8.1854 , 0.441578 , 0.000513 ,  48
   8.1854 , 0.441523 , 0.000513 ,  49
   8.1854 , 0.441439 , 0.000513 ,  50
   8.1854 , 0.441547 , 0.000513 ,  51
   8.1854 , 0.441561 , 0.000513 ,  52
   8.1854 , 0.441636 , 0.000513 ,  53
   8.1854 , 0.441600 , 0.000513 ,  54
   8.1854 , 0.441532 , 0.000513 ,  55
   8.1854 , 0.441592 , 0.000513 ,  56
   8.1854 , 0.441546 , 0.000513 ,  57
   8.1854 , 0.441488 , 0.000513 ,  58
   8.1854 , 0.441532 , 0.000513 ,  59
   8.1854 , 0.441435 , 0.000513 ,  60
   8.1854 , 0.441568 , 0.000513 ,  61
   8.1854 , 0.441507 , 0.000513 ,  62
   8.1854 , 0.441526 , 0.000513 ,  63
   8.1854 , 0.441473 , 0.000513 ,  64
   8.1854 , 0.441512 , 0.000513 ,  65
   8.1854 , 0.441542 , 0.000513 ,  66
   8.1854 , 0.441552 , 0.000513 ,  67
   8.1854 , 0.441474 , 0.000513 ,  68
   8.1854 , 0.441631 , 0.000513 ,  69
   8.1854 , 0.441613 , 0.000513 ,  70
   8.1854 , 0.441619 , 0.000513 ,  71
   8.1854 , 0.441570 , 0.000513 ,  72
   8.1854 , 0.441655 , 0.000513 ,  73
   8.1854 , 0.441590 , 0.000513 ,  74
   8.1854 , 0.441516 , 0.000513 ,  75
   8.1854 , 0.441476 , 0.000513 ,  76
   8.1854 , 0.441558 , 0.000513 ,  77
   8.1854 , 0.441625 , 0.000513 ,  78
   8.1854 , 0.441563 , 0.000513 ,  79
   8.1854 , 0.441580 , 0.000513 ,  80
   8.1854 , 0.441613 , 0.000513 ,  81
   8.1854 , 0.441514 , 0.000513 ,  82
   8.1854 , 0.441562 , 0.000513 ,  83
   8.1854 , 0.441552 , 0.000513 ,  84
   8.1854 , 0.441555 , 0.000513 ,  85
   8.1854 , 0.441543 , 0.000513 ,  86
   8.1854 , 0.441552 , 0.000513 ,  87
   8.1854 , 0.441567 , 0.000513 ,  88
   8.1854 , 0.441605 , 0.000513 ,  89
   8.1854 , 0.441547 , 0.000513 ,  90
   8.1854 , 0.441584 , 0.000513 ,  91
   8.1854 , 0.441633 , 0.000513 ,  92
   8.1854 , 0.441561 , 0.000513 ,  93
   8.1854 , 0.441698 , 0.000513 ,  94
   8.1854 , 0.441524 , 0.000513 ,  95
   8.1854 , 0.441495 , 0.000513 ,  96
   8.1854 , 0.441617 , 0.000513 ,  97
   8.1854 , 0.441615 , 0.000513 ,  98
   8.1854 , 0.441494 , 0.000513 ,  99
   8.1854 , 0.441609 , 0.000513 , 100
   8.2462 , 0.443084 , 0.000486 ,   0
   8.2462 , 0.443051 , 0.000486 ,   1
   8.2462 , 0.443124 , 0.000486 ,   2
   8.2462 , 0.443108 , 0.000486 ,   3
   8.2462 , 0.443076 , 0.000486 ,   4
   8.2462 , 0.443080 , 0.000486 ,   5
   8.2462 , 0.443083 , 0.000486 ,   6
   8.2462 , 0.443023 , 0.000486 ,   7
   8.2462 , 0.442896 , 0.000486 ,   8
   8.2462 , 0.443078 , 0.000486 ,   9
   8.2462 , 0.443010 , 0.000486 ,  10
   8.2462 , 0.443008 , 0.000486 ,  11
   8.2462 , 0.443052 , 0.000486 ,  12
   8.2462 , 0.443067 , 0.000486 ,  13
   8.2462 , 0.443078 , 0.000486 ,  14
   8.2462 , 0.443034 , 0.000486 ,  15
   8.2462 , 0.443073 , 0.000486 ,  16
   8.2462 , 0.443037 , 0.000486 ,  17
   8.2462 , 0.443087 , 0.000486 ,  18
   8.2462 , 0.443036 , 0.000486 ,  19
   8.2462 , 0.443059 , 0.000486 ,  20
   8.2462 , 0.443089 , 0.000486 ,  21
   8.2462 , 0.443069 , 0.000486 ,  22
   8.2462 , 0.443045 , 0.000486 ,  23
   8.2462 , 0.443188 , 0.000486 ,  24
   8.2462 , 0.443074 , 0.000486 ,  25
   8.2462 , 0.443001 , 0.000486 ,  26
   8.2462 , 0.443052 , 0.000486 ,  27
   8.2462 , 0.443075 , 0.000486 ,  28
   8.2462 , 0.443118 , 0.000486 ,  29
   8.2462 , 0.443097 , 0.000486 ,  30
   8.2462 , 0.443146 , 0.000486 ,  31
   8.2462 , 0.443045 , 0.000486 ,  32
   8.2462 , 0.443106 , 0.000486 ,  33
   8.2462 , 0.443091 , 0.000486 ,  34
   8.2462 , 0.443044 , 0.000486 ,  35
   8.2462 , 0.443059 , 0.000486 ,  36
   8.2462 , 0.443131 , 0.000486 ,  37
   8.2462 , 0.443148 , 0.000486 ,  38
   8.2462 , 0.443164 , 0.000486 ,  39
   8.2462 , 0.443026 , 0.000486 ,  40
   8.2462 , 0.443125 , 0.000486 ,  41
   8.2462 , 0.443034 , 0.000486 ,  42
   8.2462 , 0.443108 , 0.000486 ,  43
   8.2462 , 0.443104 , 0.000486 ,  44
   8.2462 , 0.443109 , 0.000486 ,  45
   8.2462 , 0.442987 , 0.000486 ,  46
   8.2462 , 0.443045 , 0.000486 ,  47
   8.2462 , 0.443116 , 0.000486 ,  48
   8.2462 , 0.443073 , 0.000486 ,  49
   8.2462 , 0.442995 , 0.000486 ,  50
   8.2462 , 0.443070 , 0.000486 ,  51
   8.2462 , 0.443116 , 0.000486 ,  52
   8.2462 , 0.443135 , 0.000486 ,  53
   8.2462 , 0.443125 , 0.000486 ,  54
   8.2462 , 0.443087 , 0.000486 ,  55
   8.2462 , 0.443092 , 0.000486 ,  56
   8.2462 , 0.443086 , 0.000486 ,  57
   8.2462 , 0.443041 , 0.000486 ,  58
   8.2462 , 0.443077 , 0.000486 ,  59
   8.2462 , 0.442997 , 0.000486 ,  60
   8.2462 , 0.443137 , 0.000486 ,  61
   8.2462 , 0.443004 , 0.000486 ,  62
   8.2462 , 0.443099 , 0.000486 ,  63
   8.2462 , 0.443012 , 0.000486 ,  64
   8.2462 , 0.443080 , 0.000486 ,  65
   8.2462 , 0.443106 , 0.000486 ,  66
   8.2462 , 0.443072 , 0.000486 ,  67
   8.2462 , 0.443048 , 0.000486 ,  68
   8.2462 , 0.443137 , 0.000486 ,  69
   8.2462 , 0.443119 , 0.000486 ,  70
   8.2462 , 0.443123 , 0.000486 ,  71
   8.2462 , 0.443115 , 0.000486 ,  72
   8.2462 , 0.443177 , 0.000486 ,  73
   8.2462 , 0.443090 , 0.000486 ,  74
   8.2462 , 0.443048 , 0.000486 ,  75
   8.2462 , 0.443024 , 0.000486 ,  76
   8.2462 , 0.443092 , 0.000486 ,  77
   8.2462 , 0.443142 , 0.000486 ,  78
   8.2462 , 0.443109 , 0.000486 ,  79
   8.2462 , 0.443151 , 0.000486 ,  80
   8.2462 , 0.443150 , 0.000486 ,  81
   8.2462 , 0.443072 , 0.000486 ,  82
   8.2462 , 0.443074 , 0.000486 ,  83
   8.2462 , 0.443086 , 0.000486 ,  84
   8.2462 , 0.443092 , 0.000486 ,  85
   8.2462 , 0.443087 , 0.000486 ,  86
   8.2462 , 0.443098 , 0.000486 ,  87
   8.2462 , 0.443084 , 0.000486 ,  88
   8.2462 , 0.443109 , 0.000486 ,  89
   8.2462 , 0.443085 , 0.000486 ,  90
   8.2462 , 0.443125 , 0.000486 ,  91
   8.2462 , 0.443207 , 0.000486 ,  92
   8.2462 , 0.443099 , 0.000486 ,  93
   8.2462 , 0.443183 , 0.000486 ,  94
   8.2462 , 0.443087 , 0.000486 ,  95
   8.2462 , 0.443016 , 0.000486 ,  96
   8.2462 , 0.443123 , 0.000486 ,  97
   8.2462 , 0.443119 , 0.000486 ,  98
   8.2462 , 0.443079 , 0.000486 ,  99
   8.2462 , 0.443112 , 0.000486 , 100
   8.3066 , 0.444509 , 0.000514 ,   0
   8.3066 , 0.444513 , 0.000514 ,   1
   8.3066 , 0.444573 , 0.000514 ,   2
   8.3066 , 0.444532 , 0.000514 ,   3
   8.3066 , 0.444461 , 0.000514 ,   4
   8.3066 , 0.444508 , 0.000514 ,   5
   8.3066 , 0.444538 , 0.000514 ,   6
   8.3066 , 0.444408 , 0.000514 ,   7
   8.3066 , 0.444333 , 0.000514 ,   8
   8.3066 , 0.444507 , 0.000514 ,   9
   8.3066 , 0.444455 , 0.000514 ,  10
   8.3066 , 0.444409 , 0.000514 ,  11
   8.3066 , 0.444497 , 0.000514 ,  12
   8.3066 , 0.444468 , 0.000514 ,  13
   8.3066 , 0.444505 , 0.000514 ,  14
   8.3066 , 0.444459 , 0.000514 ,  15
   8.3066 , 0.444464 , 0.000514 ,  16
   8.3066 , 0.444480 , 0.000514 ,  17
   8.3066 , 0.444543 , 0.000514 ,  18
   8.3066 , 0.444490 , 0.000514 ,  19
   8.3066 , 0.444482 , 0.000514 ,  20
   8.3066 , 0.444538 , 0.000514 ,  21
   8.3066 , 0.444536 , 0.000514 ,  22
   8.3066 , 0.444465 , 0.000514 ,  23
   8.3066 , 0.444584 , 0.000514 ,  24
   8.3066 , 0.444503 , 0.000514 ,  25
   8.3066 , 0.444431 , 0.000514 ,  26
   8.3066 , 0.444485 , 0.000514 ,  27
   8.3066 , 0.444479 , 0.000514 ,  28
   8.3066 , 0.444526 , 0.000514 ,  29
   8.3066 , 0.444490 , 0.000514 ,  30
   8.3066 , 0.444554 , 0.000514 ,  31
   8.3066 , 0.444500 , 0.000514 ,  32
   8.3066 , 0.444502 , 0.000514 ,  33
   8.3066 , 0.444479 , 0.000514 ,  34
   8.3066 , 0.444467 , 0.000514 ,  35
   8.3066 , 0.444492 , 0.000514 ,  36
   8.3066 , 0.444508 , 0.000514 ,  37
   8.3066 , 0.444583 , 0.000514 ,  38
   8.3066 , 0.444576 , 0.000514 ,  39
   8.3066 , 0.444461 , 0.000514 ,  40
   8.3066 , 0.444551 , 0.000514 ,  41
   8.3066 , 0.444458 , 0.000514 ,  42
   8.3066 , 0.444498 , 0.000514 ,  43
   8.3066 , 0.444552 , 0.000514 ,  44
   8.3066 , 0.444511 , 0.000514 ,  45
   8.3066 , 0.444413 , 0.000514 ,  46
   8.3066 , 0.444467 , 0.000514 ,  47
   8.3066 , 0.444509 , 0.000514 ,  48
   8.3066 , 0.444506 , 0.000514 ,  49
   8.3066 , 0.444394 , 0.000514 ,  50
   8.3066 , 0.444503 , 0.000514 ,  51
   8.3066 , 0.444510 , 0.000514 ,  52
   8.3066 , 0.444580 , 0.000514 ,  53
   8.3066 , 0.444533 , 0.000514 ,  54
   8.3066 , 0.444518 , 0.000514 ,  55
   8.3066 , 0.444518 , 0.000514 ,  56
   8.3066 , 0.444493 , 0.000514 ,  57
   8.3066 , 0.444453 , 0.000514 ,  58
   8.3066 , 0.444517 , 0.000514 ,  59
   8.3066 , 0.444396 , 0.000514 ,  60
   8.3066 , 0.444563 , 0.000514 ,  61
   8.3066 , 0.444494 , 0.000514 ,  62
   8.3066 , 0.444501 , 0.000514 ,  63
   8.3066 , 0.444459 , 0.000514 ,  64
   8.3066 , 0.444487 , 0.000514 ,  65
   8.3066 , 0.444486 , 0.000514 ,  66
   8.3066 , 0.444472 , 0.000514 ,  67
   8.3066 , 0.444429 , 0.000514 ,  68
   8.3066 , 0.444565 , 0.000514 ,  69
   8.3066 , 0.444564 , 0.000514 ,  70
   8.3066 , 0.444557 , 0.000514 ,  71
   8.3066 , 0.444538 , 0.000514 ,  72
   8.3066 , 0.444621 , 0.000514 ,  73
   8.3066 , 0.444547 , 0.000514 ,  74
   8.3066 , 0.444489 , 0.000514 ,  75
   8.3066 , 0.444453 , 0.000514 ,  76
   8.3066 , 0.444496 , 0.000514 ,  77
   8.3066 , 0.444591 , 0.000514 ,  78
   8.3066 , 0.444535 , 0.000514 ,  79
   8.3066 , 0.444562 , 0.000514 ,  80
   8.3066 , 0.444563 , 0.000514 ,  81
   8.3066 , 0.444504 , 0.000514 ,  82
   8.3066 , 0.444545 , 0.000514 ,  83
   8.3066 , 0.444472 , 0.000514 ,  84
   8.3066 , 0.444500 , 0.000514 ,  85
   8.3066 , 0.444528 , 0.000514 ,  86
   8.3066 , 0.444499 , 0.000514 ,  87
   8.3066 , 0.444511 , 0.000514 ,  88
   8.3066 , 0.444568 , 0.000514 ,  89
   8.3066 , 0.444516 , 0.000514 ,  90
   8.3066 , 0.444552 , 0.000514 ,  91
   8.3066 , 0.444636 , 0.000514 ,  92
   8.3066 , 0.444511 , 0.000514 ,  93
   8.3066 , 0.444609 , 0.000514 ,  94
   8.3066 , 0.444537 , 0.000514 ,  95
   8.3066 , 0.444457 , 0.000514 ,  96
   8.3066 , 0.444562 , 0.000514 ,  97
   8.3066 , 0.444583 , 0.000514 ,  98
   8.3066 , 0.444501 , 0.000514 ,  99
   8.3066 , 0.444579 , 0.000514 , 100
   8.3666 , 0.445829 , 0.000576 ,   0
   8.3666 , 0.445772 , 0.000576 ,   1
   8.3666 , 0.445863 , 0.000576 ,   2
   8.3666 , 0.445867 , 0.000576 ,   3
   8.3666 , 0.445807 , 0.000576 ,   4
   8.3666 , 0.445808 , 0.000576 ,   5
   8.3666 , 0.445835 , 0.000576 ,   6
   8.3666 , 0.445767 , 0.000576 ,   7
   8.3666 , 0.445616 , 0.000576 ,   8
   8.3666 , 0.445824 , 0.000576 ,   9
   8.3666 , 0.445819 , 0.000576 ,  10
   8.3666 , 0.445721 , 0.000576 ,  11
   8.3666 , 0.445790 , 0.000576 ,  12
   8.3666 , 0.445807 , 0.000576 ,  13
   8.3666 , 0.445837 , 0.000576 ,  14
   8.3666 , 0.445753 , 0.000576 ,  15
   8.3666 , 0.445879 , 0.000576 ,  16
   8.3666 , 0.445804 , 0.000576 ,  17
   8.3666 , 0.445802 , 0.000576 ,  18
   8.3666 , 0.445777 , 0.000576 ,  19
   8.3666 , 0.445842 , 0.000576 ,  20
   8.3666 , 0.445857 , 0.000576 ,  21
   8.3666 , 0.445809 , 0.000576 ,  22
   8.3666 , 0.445791 , 0.000576 ,  23
   8.3666 , 0.445962 , 0.000576 ,  24
   8.3666 , 0.445852 , 0.000576 ,  25
   8.3666 , 0.445715 , 0.000576 ,  26
   8.3666 , 0.445762 , 0.000576 ,  27
   8.3666 , 0.445792 , 0.000576 ,  28
   8.3666 , 0.445875 , 0.000576 ,  29
   8.3666 , 0.445858 , 0.000576 ,  30
   8.3666 , 0.445910 , 0.000576 ,  31
   8.3666 , 0.445837 , 0.000576 ,  32
   8.3666 , 0.445890 , 0.000576 ,  33
   8.3666 , 0.445807 , 0.000576 ,  34
   8.3666 , 0.445798 , 0.000576 ,  35
   8.3666 , 0.445802 , 0.000576 ,  36
   8.3666 , 0.445935 , 0.000576 ,  37
   8.3666 , 0.445827 , 0.000576 ,  38
   8.3666 , 0.445905 , 0.000576 ,  39
   8.3666 , 0.445769 , 0.000576 ,  40
   8.3666 , 0.445838 , 0.000576 ,  41
   8.3666 , 0.445769 , 0.000576 ,  42
   8.3666 , 0.445881 , 0.000576 ,  43
   8.3666 , 0.445825 , 0.000576 ,  44
   8.3666 , 0.445872 , 0.000576 ,  45
   8.3666 , 0.445739 , 0.000576 ,  46
   8.3666 , 0.445797 , 0.000576 ,  47
   8.3666 , 0.445872 , 0.000576 ,  48
   8.3666 , 0.445804 , 0.000576 ,  49
   8.3666 , 0.445735 , 0.000576 ,  50
   8.3666 , 0.445776 , 0.000576 ,  51
   8.3666 , 0.445846 , 0.000576 ,  52
   8.3666 , 0.445889 , 0.000576 ,  53
   8.3666 , 0.445881 , 0.000576 ,  54
   8.3666 , 0.445820 , 0.000576 ,  55
   8.3666 , 0.445887 , 0.000576 ,  56
   8.3666 , 0.445819 , 0.000576 ,  57
   8.3666 , 0.445749 , 0.000576 ,  58
   8.3666 , 0.445818 , 0.000576 ,  59
   8.3666 , 0.445744 , 0.000576 ,  60
   8.3666 , 0.445882 , 0.000576 ,  61
   8.3666 , 0.445707 , 0.000576 ,  62
   8.3666 , 0.445842 , 0.000576 ,  63
   8.3666 , 0.445725 , 0.000576 ,  64
   8.3666 , 0.445837 , 0.000576 ,  65
   8.3666 , 0.445864 , 0.000576 ,  66
   8.3666 , 0.445827 , 0.000576 ,  67
   8.3666 , 0.445782 , 0.000576 ,  68
   8.3666 , 0.445884 , 0.000576 ,  69
   8.3666 , 0.445872 , 0.000576 ,  70
   8.3666 , 0.445873 , 0.000576 ,  71
   8.3666 , 0.445872 , 0.000576 ,  72
   8.3666 , 0.445937 , 0.000576 ,  73
   8.3666 , 0.445825 , 0.000576 ,  74
   8.3666 , 0.445800 , 0.000576 ,  75
   8.3666 , 0.445799 , 0.000576 ,  76
   8.3666 , 0.445853 , 0.000576 ,  77
   8.3666 , 0.445865 , 0.000576 ,  78
   8.3666 , 0.445898 , 0.000576 ,  79
   8.3666 , 0.445826 , 0.000576 ,  80
   8.3666 , 0.445913 , 0.000576 ,  81
   8.3666 , 0.445790 , 0.000576 ,  82
   8.3666 , 0.445809 , 0.000576 ,  83
   8.3666 , 0.445843 , 0.000576 ,  84
   8.3666 , 0.445839 , 0.000576 ,  85
   8.3666 , 0.445852 , 0.000576 ,  86
   8.3666 , 0.445820 , 0.000576 ,  87
   8.3666 , 0.445822 , 0.000576 ,  88
   8.3666 , 0.445831 , 0.000576 ,  89
   8.3666 , 0.445842 , 0.000576 ,  90
   8.3666 , 0.445872 , 0.000576 ,  91
   8.3666 , 0.445943 , 0.000576 ,  92
   8.3666 , 0.445903 , 0.000576 ,  93
   8.3666 , 0.445967 , 0.000576 ,  94
   8.3666 , 0.445798 , 0.000576 ,  95
   8.3666 , 0.445776 , 0.000576 ,  96
   8.3666 , 0.445865 , 0.000576 ,  97
   8.3666 , 0.445860 , 0.000576 ,  98
   8.3666 , 0.445784 , 0.000576 ,  99
   8.3666 , 0.445841 , 0.000576 , 100
   8.4853 , 0.449078 , 0.000528 ,   0
   8.4853 , 0.449112 , 0.000528 ,   1
   8.4853 , 0.449141 , 0.000528 ,   2
   8.4853 , 0.449087 , 0.000528 ,   3
   8.4853 , 0.449037 , 0.000528 ,   4
   8.4853 , 0.449069 , 0.000528 ,   5
   8.4853 , 0.449115 , 0.000528 ,   6
   8.4853 , 0.448991 , 0.000528 ,   7
   8.4853 , 0.448919 , 0.000528 ,   8
   8.4853 , 0.449073 , 0.000528 ,   9
   8.4853 , 0.449041 , 0.000528 ,  10
   8.4853 , 0.449019 , 0.000528 ,  11
   8.4853 , 0.449025 , 0.000528 ,  12
   8.4853 , 0.449075 , 0.000528 ,  13
   8.4853 , 0.449022 , 0.000528 ,  14
   8.4853 , 0.449050 , 0.000528 ,  15
   8.4853 , 0.449030 , 0.000528 ,  16
   8.4853 , 0.449038 , 0.000528 ,  17
   8.4853 , 0.449134 , 0.000528 ,  18
   8.4853 , 0.449101 , 0.000528 ,  19
   8.4853 , 0.449057 , 0.000528 ,  20
   8.4853 , 0.449130 , 0.000528 ,  21
   8.4853 , 0.449118 , 0.000528 ,  22
   8.4853 , 0.449031 , 0.000528 ,  23
   8.4853 , 0.449157 , 0.000528 ,  24
   8.4853 , 0.449093 , 0.000528 ,  25
   8.4853 , 0.448982 , 0.000528 ,  26
   8.4853 , 0.449028 , 0.000528 ,  27
   8.4853 , 0.449068 , 0.000528 ,  28
   8.4853 , 0.449113 , 0.000528 ,  29
   8.4853 , 0.449083 , 0.000528 ,  30
   8.4853 , 0.449123 , 0.000528 ,  31
   8.4853 , 0.449046 , 0.000528 ,  32
   8.4853 , 0.449112 , 0.000528 ,  33
   8.4853 , 0.449049 , 0.000528 ,  34
   8.4853 , 0.449041 , 0.000528 ,  35
   8.4853 , 0.449089 , 0.000528 ,  36
   8.4853 , 0.449059 , 0.000528 ,  37
   8.4853 , 0.449122 , 0.000528 ,  38
   8.4853 , 0.449111 , 0.000528 ,  39
   8.4853 , 0.448982 , 0.000528 ,  40
   8.4853 , 0.449139 , 0.000528 ,  41
   8.4853 , 0.449028 , 0.000528 ,  42
   8.4853 , 0.449099 , 0.000528 ,  43
   8.4853 , 0.449132 , 0.000528 ,  44
   8.4853 , 0.449103 , 0.000528 ,  45
   8.4853 , 0.448959 , 0.000528 ,  46
   8.4853 , 0.449048 , 0.000528 ,  47
   8.4853 , 0.449084 , 0.000528 ,  48
   8.4853 , 0.449091 , 0.000528 ,  49
   8.4853 , 0.448958 , 0.000528 ,  50
   8.4853 , 0.449086 , 0.000528 ,  51
   8.4853 , 0.449091 , 0.000528 ,  52
   8.4853 , 0.449154 , 0.000528 ,  53
   8.4853 , 0.449106 , 0.000528 ,  54
   8.4853 , 0.449068 , 0.000528 ,  55
   8.4853 , 0.449086 , 0.000528 ,  56
   8.4853 , 0.449059 , 0.000528 ,  57
   8.4853 , 0.449036 , 0.000528 ,  58
   8.4853 , 0.449081 , 0.000528 ,  59
   8.4853 , 0.448998 , 0.000528 ,  60
   8.4853 , 0.449134 , 0.000528 ,  61
   8.4853 , 0.449061 , 0.000528 ,  62
   8.4853 , 0.449064 , 0.000528 ,  63
   8.4853 , 0.449034 , 0.000528 ,  64
   8.4853 , 0.449046 , 0.000528 ,  65
   8.4853 , 0.449056 , 0.000528 ,  66
   8.4853 , 0.449033 , 0.000528 ,  67
   8.4853 , 0.448969 , 0.000528 ,  68
   8.4853 , 0.449136 , 0.000528 ,  69
   8.4853 , 0.449145 , 0.000528 ,  70
   8.4853 , 0.449089 , 0.000528 ,  71
   8.4853 , 0.449122 , 0.000528 ,  72
   8.4853 , 0.449198 , 0.000528 ,  73
   8.4853 , 0.449100 , 0.000528 ,  74
   8.4853 , 0.449033 , 0.000528 ,  75
   8.4853 , 0.449010 , 0.000528 ,  76
   8.4853 , 0.449012 , 0.000528 ,  77
   8.4853 , 0.449149 , 0.000528 ,  78
   8.4853 , 0.449101 , 0.000528 ,  79
   8.4853 , 0.449131 , 0.000528 ,  80
   8.4853 , 0.449119 , 0.000528 ,  81
   8.4853 , 0.449078 , 0.000528 ,  82
   8.4853 , 0.449141 , 0.000528 ,  83
   8.4853 , 0.449020 , 0.000528 ,  84
   8.4853 , 0.449028 , 0.000528 ,  85
   8.4853 , 0.449108 , 0.000528 ,  86
   8.4853 , 0.449071 , 0.000528 ,  87
   8.4853 , 0.449065 , 0.000528 ,  88
   8.4853 , 0.449143 , 0.000528 ,  89
   8.4853 , 0.449101 , 0.000528 ,  90
   8.4853 , 0.449122 , 0.000528 ,  91
   8.4853 , 0.449199 , 0.000528 ,  92
   8.4853 , 0.449094 , 0.000528 ,  93
   8.4853 , 0.449175 , 0.000528 ,  94
   8.4853 , 0.449113 , 0.000528 ,  95
   8.4853 , 0.449044 , 0.000528 ,  96
   8.4853 , 0.449114 , 0.000528 ,  97
   8.4853 , 0.449141 , 0.000528 ,  98
   8.4853 , 0.449063 , 0.000528 ,  99
   8.4853 , 0.449096 , 0.000528 , 100
   8.5440 , 0.450547 , 0.000518 ,   0
   8.5440 , 0.450576 , 0.000518 ,   1
   8.5440 , 0.450605 , 0.000518 ,   2
   8.5440 , 0.450568 , 0.000518 ,   3
   8.5440 , 0.450503 , 0.000518 ,   4
   8.5440 , 0.450573 , 0.000518 ,   5
   8.5440 , 0.450574 , 0.000518 ,   6
   8.5440 , 0.450438 , 0.000518 ,   7
   8.5440 , 0.450373 , 0.000518 ,   8
   8.5440 , 0.450545 , 0.000518 ,   9
   8.5440 , 0.450499 , 0.000518 ,  10
   8.5440 , 0.450466 , 0.000518 ,  11
   8.5440 , 0.450541 , 0.000518 ,  12
   8.5440 , 0.450554 , 0.000518 ,  13
   8.5440 , 0.450525 , 0.000518 ,  14
   8.5440 , 0.450483 , 0.000518 ,  15
   8.5440 , 0.450507 , 0.000518 ,  16
   8.5440 , 0.450522 , 0.000518 ,  17
   8.5440 , 0.450588 , 0.000518 ,  18
   8.5440 , 0.450545 , 0.000518 ,  19
   8.5440 , 0.450508 , 0.000518 ,  20
   8.5440 , 0.450616 , 0.000518 ,  21
   8.5440 , 0.450563 , 0.000518 ,  22
   8.5440 , 0.450488 , 0.000518 ,  23
   8.5440 , 0.450624 , 0.000518 ,  24
   8.5440 , 0.450567 , 0.000518 ,  25
   8.5440 , 0.450472 , 0.000518 ,  26
   8.5440 , 0.450511 , 0.000518 ,  27
   8.5440 , 0.450529 , 0.000518 ,  28
   8.5440 , 0.450571 , 0.000518 ,  29
   8.5440 , 0.450550 , 0.000518 ,  30
   8.5440 , 0.450622 , 0.000518 ,  31
   8.5440 , 0.450488 , 0.000518 ,  32
   8.5440 , 0.450571 , 0.000518 ,  33
   8.5440 , 0.450532 , 0.000518 ,  34
   8.5440 , 0.450513 , 0.000518 ,  35
   8.5440 , 0.450544 , 0.000518 ,  36
   8.5440 , 0.450550 , 0.000518 ,  37
   8.5440 , 0.450593 , 0.000518 ,  38
   8.5440 , 0.450588 , 0.000518 ,  39
   8.5440 , 0.450468 , 0.000518 ,  40
   8.5440 , 0.450573 , 0.000518 ,  41
   8.5440 , 0.450515 , 0.000518 ,  42
   8.5440 , 0.450593 , 0.000518 ,  43
   8.5440 , 0.450583 , 0.000518 ,  44
   8.5440 , 0.450564 , 0.000518 ,  45
   8.5440 , 0.450434 , 0.000518 ,  46
   8.5440 , 0.450541 , 0.000518 ,  47
   8.5440 , 0.450561 , 0.000518 ,  48
   8.5440 , 0.450563 , 0.000518 ,  49
   8.5440 , 0.450435 , 0.000518 ,  50
   8.5440 , 0.450536 , 0.000518 ,  51
   8.5440 , 0.450577 , 0.000518 ,  52
   8.5440 , 0.450607 , 0.000518 ,  53
   8.5440 , 0.450573 , 0.000518 ,  54
   8.5440 , 0.450546 , 0.000518 ,  55
   8.5440 , 0.450533 , 0.000518 ,  56
   8.5440 , 0.450534 , 0.000518 ,  57
   8.5440 , 0.450483 , 0.000518 ,  58
   8.5440 , 0.450555 , 0.000518 ,  59
   8.5440 , 0.450504 , 0.000518 ,  60
   8.5440 , 0.450626 , 0.000518 ,  61
   8.5440 , 0.450517 , 0.000518 ,  62
   8.5440 , 0.450554 , 0.000518 ,  63
   8.5440 , 0.450519 , 0.000518 ,  64
   8.5440 , 0.450542 , 0.000518 ,  65
   8.5440 , 0.450547 , 0.000518 ,  66
   8.5440 , 0.450481 , 0.000518 ,  67
   8.5440 , 0.450409 , 0.000518 ,  68
   8.5440 , 0.450584 , 0.000518 ,  69
   8.5440 , 0.450626 , 0.000518 ,  70
   8.5440 , 0.450575 , 0.000518 ,  71
   8.5440 , 0.450585 , 0.000518 ,  72
   8.5440 , 0.450654 , 0.000518 ,  73
   8.5440 , 0.450590 , 0.000518 ,  74
   8.5440 , 0.450507 , 0.000518 ,  75
   8.5440 , 0.450532 , 0.000518 ,  76
   8.5440 , 0.450498 , 0.000518 ,  77
   8.5440 , 0.450619 , 0.000518 ,  78
   8.5440 , 0.450583 , 0.000518 ,  79
   8.5440 , 0.450598 , 0.000518 ,  80
   8.5440 , 0.450592 , 0.000518 ,  81
   8.5440 , 0.450547 , 0.000518 ,  82
   8.5440 , 0.450604 , 0.000518 ,  83
   8.5440 , 0.450487 , 0.000518 ,  84
   8.5440 , 0.450501 , 0.000518 ,  85
   8.5440 , 0.450570 , 0.000518 ,  86
   8.5440 , 0.450541 , 0.000518 ,  87
   8.5440 , 0.450532 , 0.000518 ,  88
   8.5440 , 0.450571 , 0.000518 ,  89
   8.5440 , 0.450561 , 0.000518 ,  90
   8.5440 , 0.450572 , 0.000518 ,  91
   8.5440 , 0.450669 , 0.000518 ,  92
   8.5440 , 0.450572 , 0.000518 ,  93
   8.5440 , 0.450639 , 0.000518 ,  94
   8.5440 , 0.450563 , 0.000518 ,  95
   8.5440 , 0.450513 , 0.000518 ,  96
   8.5440 , 0.450603 , 0.000518 ,  97
   8.5440 , 0.450587 , 0.000518 ,  98
   8.5440 , 0.450516 , 0.000518 ,  99
   8.5440 , 0.450545 , 0.000518 , 100
   8.6023 , 0.452032 , 0.000520 ,   0
   8.6023 , 0.452042 , 0.000520 ,   1
   8.6023 , 0.452073 , 0.000520 ,   2
   8.6023 , 0.452038 , 0.000520 ,   3
   8.6023 , 0.451973 , 0.000520 ,   4
   8.6023 , 0.452036 , 0.000520 ,   5
   8.6023 , 0.452055 , 0.000520 ,   6
   8.6023 , 0.451946 , 0.000520 ,   7
   8.6023 , 0.451843 , 0.000520 ,   8
   8.6023 , 0.452008 , 0.000520 ,   9
   8.6023 , 0.451990 , 0.000520 ,  10
   8.6023 , 0.451916 , 0.000520 ,  11
   8.6023 , 0.452021 , 0.000520 ,  12
   8.6023 , 0.452019 , 0.000520 ,  13
   8.6023 , 0.452012 , 0.000520 ,  14
   8.6023 , 0.451989 , 0.000520 ,  15
   8.6023 , 0.451988 , 0.000520 ,  16
   8.6023 , 0.452019 , 0.000520 ,  17
   8.6023 , 0.452068 , 0.000520 ,  18
   8.6023 , 0.452012 , 0.000520 ,  19
   8.6023 , 0.452020 , 0.000520 ,  20
   8.6023 , 0.452098 , 0.000520 ,  21
   8.6023 , 0.452045 , 0.000520 ,  22
   8.6023 , 0.451998 , 0.000520 ,  23
   8.6023 , 0.452109 , 0.000520 ,  24
   8.6023 , 0.452040 , 0.000520 ,  25
   8.6023 , 0.451936 , 0.000520 ,  26
   8.6023 , 0.451991 , 0.000520 ,  27
   8.6023 , 0.452005 , 0.000520 ,  28
   8.6023 , 0.452056 , 0.000520 ,  29
   8.6023 , 0.452043 , 0.000520 ,  30
   8.6023 , 0.452092 , 0.000520 ,  31
   8.6023 , 0.452004 , 0.000520 ,  32
   8.6023 , 0.452044 , 0.000520 ,  33
   8.6023 , 0.451988 , 0.000520 ,  34
   8.6023 , 0.452006 , 0.000520 ,  35
   8.6023 , 0.452019 , 0.000520 ,  36
   8.6023 , 0.452047 , 0.000520 ,  37
   8.6023 , 0.452093 , 0.000520 ,  38
   8.6023 , 0.452088 , 0.000520 ,  39
   8.6023 , 0.451963 , 0.000520 ,  40
   8.6023 , 0.452063 , 0.000520 ,  41
   8.6023 , 0.451994 , 0.000520 ,  42
   8.6023 , 0.452054 , 0.000520 ,  43
   8.6023 , 0.452065 , 0.000520 ,  44
   8.6023 , 0.452070 , 0.000520 ,  45
   8.6023 , 0.451944 , 0.000520 ,  46
   8.6023 , 0.452009 , 0.000520 ,  47
   8.6023 , 0.452047 , 0.000520 ,  48
   8.6023 , 0.452027 , 0.000520 ,  49
   8.6023 , 0.451925 , 0.000520 ,  50
   8.6023 , 0.452014 , 0.000520 ,  51
   8.6023 , 0.452061 , 0.000520 ,  52
   8.6023 , 0.452113 , 0.000520 ,  53
   8.6023 , 0.452096 , 0.000520 ,  54
   8.6023 , 0.452017 , 0.000520 ,  55
   8.6023 , 0.452059 , 0.000520 ,  56
   8.6023 , 0.452036 , 0.000520 ,  57
   8.6023 , 0.451971 , 0.000520 ,  58
   8.6023 , 0.452016 , 0.000520 ,  59
   8.6023 , 0.451957 , 0.000520 ,  60
   8.6023 , 0.452087 , 0.000520 ,  61
   8.6023 , 0.451992 , 0.000520 ,  62
   8.6023 , 0.452017 , 0.000520 ,  63
   8.6023 , 0.451985 , 0.000520 ,  64
   8.6023 , 0.452020 , 0.000520 ,  65
   8.6023 , 0.452027 , 0.000520 ,  66
   8.6023 , 0.451996 , 0.000520 ,  67
   8.6023 , 0.451930 , 0.000520 ,  68
   8.6023 , 0.452076 , 0.000520 ,  69
   8.6023 , 0.452101 , 0.000520 ,  70
   8.6023 , 0.452080 , 0.000520 ,  71
   8.6023 , 0.452063 , 0.000520 ,  72
   8.6023 , 0.452142 , 0.000520 ,  73
   8.6023 , 0.452064 , 0.000520 ,  74
   8.6023 , 0.451996 , 0.000520 ,  75
   8.6023 , 0.451976 , 0.000520 ,  76
   8.6023 , 0.452002 , 0.000520 ,  77
   8.6023 , 0.452105 , 0.000520 ,  78
   8.6023 , 0.452066 , 0.000520 ,  79
   8.6023 , 0.452074 , 0.000520 ,  80
   8.6023 , 0.452088 , 0.000520 ,  81
   8.6023 , 0.452002 , 0.000520 ,  82
   8.6023 , 0.452063 , 0.000520 ,  83
   8.6023 , 0.451995 , 0.000520 ,  84
   8.6023 , 0.452011 , 0.000520 ,  85
   8.6023 , 0.452051 , 0.000520 ,  86
   8.6023 , 0.452025 , 0.000520 ,  87
   8.6023 , 0.452023 , 0.000520 ,  88
   8.6023 , 0.452073 , 0.000520 ,  89
   8.6023 , 0.452050 , 0.000520 ,  90
   8.6023 , 0.452062 , 0.000520 ,  91
   8.6023 , 0.452166 , 0.000520 ,  92
   8.6023 , 0.452053 , 0.000520 ,  93
   8.6023 , 0.452150 , 0.000520 ,  94
   8.6023 , 0.452037 , 0.000520 ,  95
   8.6023 , 0.451999 , 0.000520 ,  96
   8.6023 , 0.452087 , 0.000520 ,  97
   8.6023 , 0.452090 , 0.000520 ,  98
   8.6023 , 0.451988 , 0.000520 ,  99
   8.6023 , 0.452062 , 0.000520 , 100
   8.6603 , 0.453053 , 0.000597 ,   0
   8.6603 , 0.452968 , 0.000597 ,   1
   8.6603 , 0.453065 , 0.000597 ,   2
   8.6603 , 0.453074 , 0.000597 ,   3
   8.6603 , 0.453043 , 0.000597 ,   4
   8.6603 , 0.453068 , 0.000597 ,   5
   8.6603 , 0.453076 , 0.000597 ,   6
   8.6603 , 0.452999 , 0.000597 ,   7
   8.6603 , 0.452823 , 0.000597 ,   8
   8.6603 , 0.453027 , 0.000597 ,   9
   8.6603 , 0.453020 , 0.000597 ,  10
   8.6603 , 0.452953 , 0.000597 ,  11
   8.6603 , 0.452980 , 0.000597 ,  12
   8.6603 , 0.453050 , 0.000597 ,  13
   8.6603 , 0.453058 , 0.000597 ,  14
   8.6603 , 0.452980 , 0.000597 ,  15
   8.6603 , 0.453107 , 0.000597 ,  16
   8.6603 , 0.453022 , 0.000597 ,  17
   8.6603 , 0.453070 , 0.000597 ,  18
   8.6603 , 0.453001 , 0.000597 ,  19
   8.6603 , 0.453071 , 0.000597 ,  20
   8.6603 , 0.453104 , 0.000597 ,  21
   8.6603 , 0.453006 , 0.000597 ,  22
   8.6603 , 0.453024 , 0.000597 ,  23
   8.6603 , 0.453142 , 0.000597 ,  24
   8.6603 , 0.453049 , 0.000597 ,  25
   8.6603 , 0.452928 , 0.000597 ,  26
   8.6603 , 0.452991 , 0.000597 ,  27
   8.6603 , 0.453028 , 0.000597 ,  28
   8.6603 , 0.453060 , 0.000597 ,  29
   8.6603 , 0.453056 , 0.000597 ,  30
   8.6603 , 0.453109 , 0.000597 ,  31
   8.6603 , 0.453023 , 0.000597 ,  32
   8.6603 , 0.453130 , 0.000597 ,  33
   8.6603 , 0.453035 , 0.000597 ,  34
   8.6603 , 0.453039 , 0.000597 ,  35
   8.6603 , 0.453006 , 0.000597 ,  36
   8.6603 , 0.453127 , 0.000597 ,  37
   8.6603 , 0.453088 , 0.000597 ,  38
   8.6603 , 0.453135 , 0.000597 ,  39
   8.6603 , 0.452950 , 0.000597 ,  40
   8.6603 , 0.453097 , 0.000597 ,  41
   8.6603 , 0.452984 , 0.000597 ,  42
   8.6603 , 0.453066 , 0.000597 ,  43
   8.6603 , 0.453083 , 0.000597 ,  44
   8.6603 , 0.453131 , 0.000597 ,  45
   8.6603 , 0.452937 , 0.000597 ,  46
   8.6603 , 0.453064 , 0.000597 ,  47
   8.6603 , 0.453098 , 0.000597 ,  48
   8.6603 , 0.453053 , 0.000597 ,  49
   8.6603 , 0.452943 , 0.000597 ,  50
   8.6603 , 0.453028 , 0.000597 ,  51
   8.6603 , 0.453108 , 0.000597 ,  52
   8.6603 , 0.453112 , 0.000597 ,  53
   8.6603 , 0.453121 , 0.000597 ,  54
   8.6603 , 0.453070 , 0.000597 ,  55
   8.6603 , 0.453141 , 0.000597 ,  56
   8.6603 , 0.453030 , 0.000597 ,  57
   8.6603 , 0.453004 , 0.000597 ,  58
   8.6603 , 0.453040 , 0.000597 ,  59
   8.6603 , 0.453008 , 0.000597 ,  60
   8.6603 , 0.453107 , 0.000597 ,  61
   8.6603 , 0.452911 , 0.000597 ,  62
   8.6603 , 0.453053 , 0.000597 ,  63
   8.6603 , 0.452952 , 0.000597 ,  64
   8.6603 , 0.453079 , 0.000597 ,  65
   8.6603 , 0.453071 , 0.000597 ,  66
   8.6603 , 0.453084 , 0.000597 ,  67
   8.6603 , 0.452988 , 0.000597 ,  68
   8.6603 , 0.453104 , 0.000597 ,  69
   8.6603 , 0.453096 , 0.000597 ,  70
   8.6603 , 0.453079 , 0.000597 ,  71
   8.6603 , 0.453091 , 0.000597 ,  72
   8.6603 , 0.453141 , 0.000597 ,  73
   8.6603 , 0.453053 , 0.000597 ,  74
   8.6603 , 0.453011 , 0.000597 ,  75
   8.6603 , 0.453012 , 0.000597 ,  76
   8.6603 , 0.453082 , 0.000597 ,  77
   8.6603 , 0.453082 , 0.000597 ,  78
   8.6603 , 0.453117 , 0.000597 ,  79
   8.6603 , 0.453065 , 0.000597 ,  80
   8.6603 , 0.453154 , 0.000597 ,  81
   8.6603 , 0.453028 , 0.000597 ,  82
   8.6603 , 0.453046 , 0.000597 ,  83
   8.6603 , 0.453079 , 0.000597 ,  84
   8.6603 , 0.453072 , 0.000597 ,  85
   8.6603 , 0.453075 , 0.000597 ,  86
   8.6603 , 0.453044 , 0.000597 ,  87
   8.6603 , 0.453044 , 0.000597 ,  88
   8.6603 , 0.453057 , 0.000597 ,  89
   8.6603 , 0.453093 , 0.000597 ,  90
   8.6603 , 0.453086 , 0.000597 ,  91
   8.6603 , 0.453182 , 0.000597 ,  92
   8.6603 , 0.453095 , 0.000597 ,  93
   8.6603 , 0.453206 , 0.000597 ,  94
   8.6603 , 0.453029 , 0.000597 ,  95
   8.6603 , 0.453018 , 0.000597 ,  96
   8.6603 , 0.453066 , 0.000597 ,  97
   8.6603 , 0.453089 , 0.000597 ,  98
   8.6603 , 0.453021 , 0.000597 ,  99
   8.6603 , 0.453028 , 0.000597 , 100
   8.7178 , 0.454441 , 0.000606 ,   0
   8.7178 , 0.454440 , 0.000606 ,   1
   8.7178 , 0.454499 , 0.000606 ,   2
   8.7178 , 0.454475 , 0.000606 ,   3
   8.7178 , 0.454381 , 0.000606 ,   4
   8.7178 , 0.454478 , 0.000606 ,   5
   8.7178 , 0.454452 , 0.000606 ,   6
   8.7178 , 0.454352 , 0.000606 ,   7
   8.7178 , 0.454224 , 0.000606 ,   8
   8.7178 , 0.454420 , 0.000606 ,   9
   8.7178 , 0.454409 , 0.000606 ,  10
   8.7178 , 0.454336 , 0.000606 ,  11
   8.7178 , 0.454441 , 0.000606 ,  12
   8.7178 , 0.454406 , 0.000606 ,  13
   8.7178 , 0.454453 , 0.000606 ,  14
   8.7178 , 0.454330 , 0.000606 ,  15
   8.7178 , 0.454486 , 0.000606 ,  16
   8.7178 , 0.454434 , 0.000606 ,  17
   8.7178 , 0.454410 , 0.000606 ,  18
   8.7178 , 0.454410 , 0.000606 ,  19
   8.7178 , 0.454440 , 0.000606 ,  20
   8.7178 , 0.454498 , 0.000606 ,  21
   8.7178 , 0.454448 , 0.000606 ,  22
   8.7178 , 0.454380 , 0.000606 ,  23
   8.7178 , 0.454558 , 0.000606 ,  24
   8.7178 , 0.454480 , 0.000606 ,  25
   8.7178 , 0.454359 , 0.000606 ,  26
   8.7178 , 0.454367 , 0.000606 ,  27
   8.7178 , 0.454390 , 0.000606 ,  28
   8.7178 , 0.454473 , 0.000606 ,  29
   8.7178 , 0.454434 , 0.000606 ,  30
   8.7178 , 0.454549 , 0.000606 ,  31
   8.7178 , 0.454452 , 0.000606 ,  32
   8.7178 , 0.454511 , 0.000606 ,  33
   8.7178 , 0.454395 , 0.000606 ,  34
   8.7178 , 0.454373 , 0.000606 ,  35
   8.7178 , 0.454425 , 0.000606 ,  36
   8.7178 , 0.454485 , 0.000606 ,  37
   8.7178 , 0.454442 , 0.000606 ,  38
   8.7178 , 0.454515 , 0.000606 ,  39
   8.7178 , 0.454388 , 0.000606 ,  40
   8.7178 , 0.454435 , 0.000606 ,  41
   8.7178 , 0.454375 , 0.000606 ,  42
   8.7178 , 0.454491 , 0.000606 ,  43
   8.7178 , 0.454451 , 0.000606 ,  44
   8.7178 , 0.454453 , 0.000606 ,  45
   8.7178 , 0.454335 , 0.000606 ,  46
   8.7178 , 0.454431 , 0.000606 ,  47
   8.7178 , 0.454480 , 0.000606 ,  48
   8.7178 , 0.454439 , 0.000606 ,  49
   8.7178 , 0.454317 , 0.000606 ,  50
   8.7178 , 0.454397 , 0.000606 ,  51
   8.7178 , 0.454459 , 0.000606 ,  52
   8.7178 , 0.454497 , 0.000606 ,  53
   8.7178 , 0.454449 , 0.000606 ,  54
   8.7178 , 0.454470 , 0.000606 ,  55
   8.7178 , 0.454487 , 0.000606 ,  56
   8.7178 , 0.454385 , 0.000606 ,  57
   8.7178 , 0.454331 , 0.000606 ,  58
   8.7178 , 0.454464 , 0.000606 ,  59
   8.7178 , 0.454426 , 0.000606 ,  60
   8.7178 , 0.454519 , 0.000606 ,  61
   8.7178 , 0.454376 , 0.000606 ,  62
   8.7178 , 0.454469 , 0.000606 ,  63
   8.7178 , 0.454367 , 0.000606 ,  64
   8.7178 , 0.454425 , 0.000606 ,  65
   8.7178 , 0.454462 , 0.000606 ,  66
   8.7178 , 0.454405 , 0.000606 ,  67
   8.7178 , 0.454337 , 0.000606 ,  68
   8.7178 , 0.454508 , 0.000606 ,  69
   8.7178 , 0.454548 , 0.000606 ,  70
   8.7178 , 0.454482 , 0.000606 ,  71
   8.7178 , 0.454475 , 0.000606 ,  72
   8.7178 , 0.454582 , 0.000606 ,  73
   8.7178 , 0.454447 , 0.000606 ,  74
   8.7178 , 0.454395 , 0.000606 ,  75
   8.7178 , 0.454446 , 0.000606 ,  76
   8.7178 , 0.454434 , 0.000606 ,  77
   8.7178 , 0.454471 , 0.000606 ,  78
   8.7178 , 0.454515 , 0.000606 ,  79
   8.7178 , 0.454429 , 0.000606 ,  80
   8.7178 , 0.454506 , 0.000606 ,  81
   8.7178 , 0.454421 , 0.000606 ,  82
   8.7178 , 0.454470 , 0.000606 ,  83
   8.7178 , 0.454408 , 0.000606 ,  84
   8.7178 , 0.454410 , 0.000606 ,  85
   8.7178 , 0.454485 , 0.000606 ,  86
   8.7178 , 0.454429 , 0.000606 ,  87
   8.7178 , 0.454408 , 0.000606 ,  88
   8.7178 , 0.454455 , 0.000606 ,  89
   8.7178 , 0.454472 , 0.000606 ,  90
   8.7178 , 0.454481 , 0.000606 ,  91
   8.7178 , 0.454565 , 0.000606 ,  92
   8.7178 , 0.454503 , 0.000606 ,  93
   8.7178 , 0.454595 , 0.000606 ,  94
   8.7178 , 0.454431 , 0.000606 ,  95
   8.7178 , 0.454409 , 0.000606 ,  96
   8.7178 , 0.454483 , 0.000606 ,  97
   8.7178 , 0.454463 , 0.000606 ,  98
   8.7178 , 0.454379 , 0.000606 ,  99
   8.7178 , 0.454429 , 0.000606 , 100
   8.7750 , 0.455624 , 0.000637 ,   0
   8.7750 , 0.455577 , 0.000637 ,   1
   8.7750 , 0.455663 , 0.000637 ,   2
   8.7750 , 0.455666 , 0.000637 ,   3
   8.7750 , 0.455589 , 0.000637 ,   4
   8.7750 , 0.455617 , 0.000637 ,   5
   8.7750 , 0.455635 , 0.000637 ,   6
   8.7750 , 0.455576 , 0.000637 ,   7
   8.7750 , 0.455394 , 0.000637 ,   8
   8.7750 , 0.455614 , 0.000637 ,   9
   8.7750 , 0.455580 , 0.000637 ,  10
   8.7750 , 0.455481 , 0.000637 ,  11
   8.7750 , 0.455590 , 0.000637 ,  12
   8.7750 , 0.455610 , 0.000637 ,  13
   8.7750 , 0.455593 , 0.000637 ,  14
   8.7750 , 0.455555 , 0.000637 ,  15
   8.7750 , 0.455636 , 0.000637 ,  16
   8.7750 , 0.455601 , 0.000637 ,  17
   8.7750 , 0.455627 , 0.000637 ,  18
   8.7750 , 0.455560 , 0.000637 ,  19
   8.7750 , 0.455631 , 0.000637 ,  20
   8.7750 , 0.455669 , 0.000637 ,  21
   8.7750 , 0.455595 , 0.000637 ,  22
   8.7750 , 0.455583 , 0.000637 ,  23
   8.7750 , 0.455737 , 0.000637 ,  24
   8.7750 , 0.455603 , 0.000637 ,  25
   8.7750 , 0.455494 , 0.000637 ,  26
   8.7750 , 0.455567 , 0.000637 ,  27
   8.7750 , 0.455587 , 0.000637 ,  28
   8.7750 , 0.455657 , 0.000637 ,  29
   8.7750 , 0.455635 , 0.000637 ,  30
   8.7750 , 0.455702 , 0.000637 ,  31
   8.7750 , 0.455626 , 0.000637 ,  32
   8.7750 , 0.455685 , 0.000637 ,  33
   8.7750 , 0.455570 , 0.000637 ,  34
   8.7750 , 0.455613 , 0.000637 ,  35
   8.7750 , 0.455572 , 0.000637 ,  36
   8.7750 , 0.455674 , 0.000637 ,  37
   8.7750 , 0.455663 , 0.000637 ,  38
   8.7750 , 0.455722 , 0.000637 ,  39
   8.7750 , 0.455539 , 0.000637 ,  40
   8.7750 , 0.455672 , 0.000637 ,  41
   8.7750 , 0.455564 , 0.000637 ,  42
   8.7750 , 0.455620 , 0.000637 ,  43
   8.7750 , 0.455664 , 0.000637 ,  44
   8.7750 , 0.455680 , 0.000637 ,  45
   8.7750 , 0.455522 , 0.000637 ,  46
   8.7750 , 0.455596 , 0.000637 ,  47
   8.7750 , 0.455674 , 0.000637 ,  48
   8.7750 , 0.455621 , 0.000637 ,  49
   8.7750 , 0.455498 , 0.000637 ,  50
   8.7750 , 0.455588 , 0.000637 ,  51
   8.7750 , 0.455660 , 0.000637 ,  52
   8.7750 , 0.455704 , 0.000637 ,  53
   8.7750 , 0.455693 , 0.000637 ,  54
   8.7750 , 0.455614 , 0.000637 ,  55
   8.7750 , 0.455679 , 0.000637 ,  56
   8.7750 , 0.455623 , 0.000637 ,  57
   8.7750 , 0.455559 , 0.000637 ,  58
   8.7750 , 0.455607 , 0.000637 ,  59
   8.7750 , 0.455502 , 0.000637 ,  60
   8.7750 , 0.455685 , 0.000637 ,  61
   8.7750 , 0.455500 , 0.000637 ,  62
   8.7750 , 0.455609 , 0.000637 ,  63
   8.7750 , 0.455521 , 0.000637 ,  64
   8.7750 , 0.455614 , 0.000637 ,  65
   8.7750 , 0.455637 , 0.000637 ,  66
   8.7750 , 0.455666 , 0.000637 ,  67
   8.7750 , 0.455605 , 0.000637 ,  68
   8.7750 , 0.455705 , 0.000637 ,  69
   8.7750 , 0.455699 , 0.000637 ,  70
   8.7750 , 0.455679 , 0.000637 ,  71
   8.7750 , 0.455685 , 0.000637 ,  72
   8.7750 , 0.455724 , 0.000637 ,  73
   8.7750 , 0.455608 , 0.000637 ,  74
   8.7750 , 0.455602 , 0.000637 ,  75
   8.7750 , 0.455535 , 0.000637 ,  76
   8.7750 , 0.455650 , 0.000637 ,  77
   8.7750 , 0.455694 , 0.000637 ,  78
   8.7750 , 0.455682 , 0.000637 ,  79
   8.7750 , 0.455642 , 0.000637 ,  80
   8.7750 , 0.455735 , 0.000637 ,  81
   8.7750 , 0.455592 , 0.000637 ,  82
   8.7750 , 0.455626 , 0.000637 ,  83
   8.7750 , 0.455637 , 0.000637 ,  84
   8.7750 , 0.455629 , 0.000637 ,  85
   8.7750 , 0.455647 , 0.000637 ,  86
   8.7750 , 0.455595 , 0.000637 ,  87
   8.7750 , 0.455614 , 0.000637 ,  88
   8.7750 , 0.455644 , 0.000637 ,  89
   8.7750 , 0.455664 , 0.000637 ,  90
   8.7750 , 0.455672 , 0.000637 ,  91
   8.7750 , 0.455756 , 0.000637 ,  92
   8.7750 , 0.455653 , 0.000637 ,  93
   8.7750 , 0.455779 , 0.000637 ,  94
   8.7750 , 0.455599 , 0.000637 ,  95
   8.7750 , 0.455554 , 0.000637 ,  96
   8.7750 , 0.455671 , 0.000637 ,  97
   8.7750 , 0.455695 , 0.000637 ,  98
   8.7750 , 0.455597 , 0.000637 ,  99
   8.7750 , 0.455659 , 0.000637 , 100
   8.8318 , 0.457415 , 0.000578 ,   0
   8.8318 , 0.457420 , 0.000578 ,   1
   8.8318 , 0.457465 , 0.000578 ,   2
   8.8318 , 0.457440 , 0.000578 ,   3
   8.8318 , 0.457340 , 0.000578 ,   4
   8.8318 , 0.457439 , 0.000578 ,   5
   8.8318 , 0.457456 , 0.000578 ,   6
   8.8318 , 0.457329 , 0.000578 ,   7
   8.8318 , 0.457200 , 0.000578 ,   8
   8.8318 , 0.457392 , 0.000578 ,   9
   8.8318 , 0.457374 , 0.000578 ,  10
   8.8318 , 0.457274 , 0.000578 ,  11
   8.8318 , 0.457416 , 0.000578 ,  12
   8.8318 , 0.457368 , 0.000578 ,  13
   8.8318 , 0.457408 , 0.000578 ,  14
   8.8318 , 0.457334 , 0.000578 ,  15
   8.8318 , 0.457438 , 0.000578 ,  16
   8.8318 , 0.457410 , 0.000578 ,  17
   8.8318 , 0.457397 , 0.000578 ,  18
   8.8318 , 0.457379 , 0.000578 ,  19
   8.8318 , 0.457403 , 0.000578 ,  20
   8.8318 , 0.457463 , 0.000578 ,  21
   8.8318 , 0.457413 , 0.000578 ,  22
   8.8318 , 0.457365 , 0.000578 ,  23
   8.8318 , 0.457502 , 0.000578 ,  24
   8.8318 , 0.457443 , 0.000578 ,  25
   8.8318 , 0.457313 , 0.000578 ,  26
   8.8318 , 0.457369 , 0.000578 ,  27
   8.8318 , 0.457376 , 0.000578 ,  28
   8.8318 , 0.457456 , 0.000578 ,  29
   8.8318 , 0.457411 , 0.000578 ,  30
   8.8318 , 0.457502 , 0.000578 ,  31
   8.8318 , 0.457423 , 0.000578 ,  32
   8.8318 , 0.457460 , 0.000578 ,  33
   8.8318 , 0.457341 , 0.000578 ,  34
   8.8318 , 0.457377 , 0.000578 ,  35
   8.8318 , 0.457398 , 0.000578 ,  36
   8.8318 , 0.457456 , 0.000578 ,  37
   8.8318 , 0.457443 , 0.000578 ,  38
   8.8318 , 0.457490 , 0.000578 ,  39
   8.8318 , 0.457338 , 0.000578 ,  40
   8.8318 , 0.457420 , 0.000578 ,  41
   8.8318 , 0.457363 , 0.000578 ,  42
   8.8318 , 0.457424 , 0.000578 ,  43
   8.8318 , 0.457443 , 0.000578 ,  44
   8.8318 , 0.457451 , 0.000578 ,  45
   8.8318 , 0.457327 , 0.000578 ,  46
   8.8318 , 0.457394 , 0.000578 ,  47
   8.8318 , 0.457444 , 0.000578 ,  48
   8.8318 , 0.457411 , 0.000578 ,  49
   8.8318 , 0.457298 , 0.000578 ,  50
   8.8318 , 0.457382 , 0.000578 ,  51
   8.8318 , 0.457424 , 0.000578 ,  52
   8.8318 , 0.457487 , 0.000578 ,  53
   8.8318 , 0.457462 , 0.000578 ,  54
   8.8318 , 0.457441 , 0.000578 ,  55
   8.8318 , 0.457474 , 0.000578 ,  56
   8.8318 , 0.457393 , 0.000578 ,  57
   8.8318 , 0.457328 , 0.000578 ,  58
   8.8318 , 0.457433 , 0.000578 ,  59
   8.8318 , 0.457380 , 0.000578 ,  60
   8.8318 , 0.457466 , 0.000578 ,  61
   8.8318 , 0.457344 , 0.000578 ,  62
   8.8318 , 0.457407 , 0.000578 ,  63
   8.8318 , 0.457340 , 0.000578 ,  64
   8.8318 , 0.457410 , 0.000578 ,  65
   8.8318 , 0.457417 , 0.000578 ,  66
   8.8318 , 0.457390 , 0.000578 ,  67
   8.8318 , 0.457323 , 0.000578 ,  68
   8.8318 , 0.457470 , 0.000578 ,  69
   8.8318 , 0.457486 , 0.000578 ,  70
   8.8318 , 0.457443 , 0.000578 ,  71
   8.8318 , 0.457436 , 0.000578 ,  72
   8.8318 , 0.457552 , 0.000578 ,  73
   8.8318 , 0.457428 , 0.000578 ,  74
   8.8318 , 0.457386 , 0.000578 ,  75
   8.8318 , 0.457371 , 0.000578 ,  76
   8.8318 , 0.457409 , 0.000578 ,  77
   8.8318 , 0.457463 , 0.000578 ,  78
   8.8318 , 0.457475 , 0.000578 ,  79
   8.8318 , 0.457388 , 0.000578 ,  80
   8.8318 , 0.457477 , 0.000578 ,  81
   8.8318 , 0.457384 , 0.000578 ,  82
   8.8318 , 0.457432 , 0.000578 ,  83
   8.8318 , 0.457375 , 0.000578 ,  84
   8.8318 , 0.457398 , 0.000578 ,  85
   8.8318 , 0.457441 , 0.000578 ,  86
   8.8318 , 0.457396 , 0.000578 ,  87
   8.8318 , 0.457400 , 0.000578 ,  88
   8.8318 , 0.457432 , 0.000578 ,  89
   8.8318 , 0.457444 , 0.000578 ,  90
   8.8318 , 0.457460 , 0.000578 ,  91
   8.8318 , 0.457549 , 0.000578 ,  92
   8.8318 , 0.457466 , 0.000578 ,  93
   8.8318 , 0.457571 , 0.000578 ,  94
   8.8318 , 0.457398 , 0.000578 ,  95
   8.8318 , 0.457386 , 0.000578 ,  96
   8.8318 , 0.457477 , 0.000578 ,  97
   8.8318 , 0.457459 , 0.000578 ,  98
   8.8318 , 0.457354 , 0.000578 ,  99
   8.8318 , 0.457421 , 0.000578 , 100
   8.9443 , 0.460322 , 0.000552 ,   0
   8.9443 , 0.460347 , 0.000552 ,   1
   8.9443 , 0.460369 , 0.000552 ,   2
   8.9443 , 0.460356 , 0.000552 ,   3
   8.9443 , 0.460243 , 0.000552 ,   4
   8.9443 , 0.460341 , 0.000552 ,   5
   8.9443 , 0.460349 , 0.000552 ,   6
   8.9443 , 0.460219 , 0.000552 ,   7
   8.9443 , 0.460163 , 0.000552 ,   8
   8.9443 , 0.460306 , 0.000552 ,   9
   8.9443 , 0.460271 , 0.000552 ,  10
   8.9443 , 0.460214 , 0.000552 ,  11
   8.9443 , 0.460314 , 0.000552 ,  12
   8.9443 , 0.460331 , 0.000552 ,  13
   8.9443 , 0.460276 , 0.000552 ,  14
   8.9443 , 0.460242 , 0.000552 ,  15
   8.9443 , 0.460208 , 0.000552 ,  16
   8.9443 , 0.460330 , 0.000552 ,  17
   8.9443 , 0.460416 , 0.000552 ,  18
   8.9443 , 0.460304 , 0.000552 ,  19
   8.9443 , 0.460313 , 0.000552 ,  20
   8.9443 , 0.460388 , 0.000552 ,  21
   8.9443 , 0.460345 , 0.000552 ,  22
   8.9443 , 0.460286 , 0.000552 ,  23
   8.9443 , 0.460374 , 0.000552 ,  24
   8.9443 , 0.460333 , 0.000552 ,  25
   8.9443 , 0.460220 , 0.000552 ,  26
   8.9443 , 0.460272 , 0.000552 ,  27
   8.9443 , 0.460311 , 0.000552 ,  28
   8.9443 , 0.460338 , 0.000552 ,  29
   8.9443 , 0.460326 , 0.000552 ,  30
   8.9443 , 0.460397 , 0.000552 ,  31
   8.9443 , 0.460245 , 0.000552 ,  32
   8.9443 , 0.460333 , 0.000552 ,  33
   8.9443 , 0.460288 , 0.000552 ,  34
   8.9443 , 0.460312 , 0.000552 ,  35
   8.9443 , 0.460317 , 0.000552 ,  36
   8.9443 , 0.460328 , 0.000552 ,  37
   8.9443 , 0.460373 , 0.000552 ,  38
   8.9443 , 0.460345 , 0.000552 ,  39
   8.9443 , 0.460237 , 0.000552 ,  40
   8.9443 , 0.460326 , 0.000552 ,  41
   8.9443 , 0.460286 , 0.000552 ,  42
   8.9443 , 0.460373 , 0.000552 ,  43
   8.9443 , 0.460382 , 0.000552 ,  44
   8.9443 , 0.460366 , 0.000552 ,  45
   8.9443 , 0.460235 , 0.000552 ,  46
   8.9443 , 0.460324 , 0.000552 ,  47
   8.9443 , 0.460293 , 0.000552 ,  48
   8.9443 , 0.460326 , 0.000552 ,  49
   8.9443 , 0.460231 , 0.000552 ,  50
   8.9443 , 0.460283 , 0.000552 ,  51
   8.9443 , 0.460370 , 0.000552 ,  52
   8.9443 , 0.460381 , 0.000552 ,  53
   8.9443 , 0.460382 , 0.000552 ,  54
   8.9443 , 0.460303 , 0.000552 ,  55
   8.9443 , 0.460339 , 0.000552 ,  56
   8.9443 , 0.460363 , 0.000552 ,  57
   8.9443 , 0.460263 , 0.000552 ,  58
   8.9443 , 0.460279 , 0.000552 ,  59
   8.9443 , 0.460267 , 0.000552 ,  60
   8.9443 , 0.460384 , 0.000552 ,  61
   8.9443 , 0.460313 , 0.000552 ,  62
   8.9443 , 0.460315 , 0.000552 ,  63
   8.9443 , 0.460322 , 0.000552 ,  64
   8.9443 , 0.460334 , 0.000552 ,  65
   8.9443 , 0.460314 , 0.000552 ,  66
   8.9443 , 0.460262 , 0.000552 ,  67
   8.9443 , 0.460185 , 0.000552 ,  68
   8.9443 , 0.460313 , 0.000552 ,  69
   8.9443 , 0.460374 , 0.000552 ,  70
   8.9443 , 0.460366 , 0.000552 ,  71
   8.9443 , 0.460345 , 0.000552 ,  72
   8.9443 , 0.460402 , 0.000552 ,  73
   8.9443 , 0.460388 , 0.000552 ,  74
   8.9443 , 0.460269 , 0.000552 ,  75
   8.9443 , 0.460294 , 0.000552 ,  76
   8.9443 , 0.460261 , 0.000552 ,  77
   8.9443 , 0.460403 , 0.000552 ,  78
   8.9443 , 0.460342 , 0.000552 ,  79
   8.9443 , 0.460403 , 0.000552 ,  80
   8.9443 , 0.460369 , 0.000552 ,  81
   8.9443 , 0.460299 , 0.000552 ,  82
   8.9443 , 0.460402 , 0.000552 ,  83
   8.9443 , 0.460277 , 0.000552 ,  84
   8.9443 , 0.460283 , 0.000552 ,  85
   8.9443 , 0.460349 , 0.000552 ,  86
   8.9443 , 0.460328 , 0.000552 ,  87
   8.9443 , 0.460315 , 0.000552 ,  88
   8.9443 , 0.460351 , 0.000552 ,  89
   8.9443 , 0.460322 , 0.000552 ,  90
   8.9443 , 0.460338 , 0.000552 ,  91
   8.9443 , 0.460491 , 0.000552 ,  92
   8.9443 , 0.460316 , 0.000552 ,  93
   8.9443 , 0.460374 , 0.000552 ,  94
   8.9443 , 0.460338 , 0.000552 ,  95
   8.9443 , 0.460324 , 0.000552 ,  96
   8.9443 , 0.460393 , 0.000552 ,  97
   8.9443 , 0.460372 , 0.000552 ,  98
   8.9443 , 0.460286 , 0.000552 ,  99
   8.9443 , 0.460334 , 0.000552 , 100
   9.0000 , 0.461408 , 0.000594 ,   0
   9.0000 , 0.461406 , 0.000594 ,   1
   9.0000 , 0.461456 , 0.000594 ,   2
   9.0000 , 0.461440 , 0.000594 ,   3
   9.0000 , 0.461338 , 0.000594 ,   4
   9.0000 , 0.461420 , 0.000594 ,   5
   9.0000 , 0.461436 , 0.000594 ,   6
   9.0000 , 0.461331 , 0.000594 ,   7
   9.0000 , 0.461180 , 0.000594 ,   8
   9.0000 , 0.461414 , 0.000594 ,   9
   9.0000 , 0.461333 , 0.000594 ,  10
   9.0000 , 0.461271 , 0.000594 ,  11
   9.0000 , 0.461420 , 0.000594 ,  12
   9.0000 , 0.461353 , 0.000594 ,  13
   9.0000 , 0.461401 , 0.000594 ,  14
   9.0000 , 0.461371 , 0.000594 ,  15
   9.0000 , 0.461377 , 0.000594 ,  16
   9.0000 , 0.461388 , 0.000594 ,  17
   9.0000 , 0.461390 , 0.000594 ,  18
   9.0000 , 0.461340 , 0.000594 ,  19
   9.0000 , 0.461384 , 0.000594 ,  20
   9.0000 , 0.461429 , 0.000594 ,  21
   9.0000 , 0.461392 , 0.000594 ,  22
   9.0000 , 0.461364 , 0.000594 ,  23
   9.0000 , 0.461528 , 0.000594 ,  24
   9.0000 , 0.461408 , 0.000594 ,  25
   9.0000 , 0.461307 , 0.000594 ,  26
   9.0000 , 0.461333 , 0.000594 ,  27
   9.0000 , 0.461391 , 0.000594 ,  28
   9.0000 , 0.461444 , 0.000594 ,  29
   9.0000 , 0.461403 , 0.000594 ,  30
   9.0000 , 0.461520 , 0.000594 ,  31
   9.0000 , 0.461404 , 0.000594 ,  32
   9.0000 , 0.461430 , 0.000594 ,  33
   9.0000 , 0.461337 , 0.000594 ,  34
   9.0000 , 0.461369 , 0.000594 ,  35
   9.0000 , 0.461386 , 0.000594 ,  36
   9.0000 , 0.461454 , 0.000594 ,  37
   9.0000 , 0.461436 , 0.000594 ,  38
   9.0000 , 0.461524 , 0.000594 ,  39
   9.0000 , 0.461342 , 0.000594 ,  40
   9.0000 , 0.461448 , 0.000594 ,  41
   9.0000 , 0.461342 , 0.000594 ,  42
   9.0000 , 0.461401 , 0.000594 ,  43
   9.0000 , 0.461424 , 0.000594 ,  44
   9.0000 , 0.461440 , 0.000594 ,  45
   9.0000 , 0.461324 , 0.000594 ,  46
   9.0000 , 0.461367 , 0.000594 ,  47
   9.0000 , 0.461443 , 0.000594 ,  48
   9.0000 , 0.461415 , 0.000594 ,  49
   9.0000 , 0.461327 , 0.000594 ,  50
   9.0000 , 0.461340 , 0.000594 ,  51
   9.0000 , 0.461427 , 0.000594 ,  52
   9.0000 , 0.461493 , 0.000594 ,  53
   9.0000 , 0.461488 , 0.000594 ,  54
   9.0000 , 0.461434 , 0.000594 ,  55
   9.0000 , 0.461428 , 0.000594 ,  56
   9.0000 , 0.461411 , 0.000594 ,  57
   9.0000 , 0.461334 , 0.000594 ,  58
   9.0000 , 0.461419 , 0.000594 ,  59
   9.0000 , 0.461346 , 0.000594 ,  60
   9.0000 , 0.461497 , 0.000594 ,  61
   9.0000 , 0.461326 , 0.000594 ,  62
   9.0000 , 0.461432 , 0.000594 ,  63
   9.0000 , 0.461349 , 0.000594 ,  64
   9.0000 , 0.461397 , 0.000594 ,  65
   9.0000 , 0.461426 , 0.000594 ,  66
   9.0000 , 0.461399 , 0.000594 ,  67
   9.0000 , 0.461364 , 0.000594 ,  68
   9.0000 , 0.461456 , 0.000594 ,  69
   9.0000 , 0.461496 , 0.000594 ,  70
   9.0000 , 0.461457 , 0.000594 ,  71
   9.0000 , 0.461437 , 0.000594 ,  72
   9.0000 , 0.461508 , 0.000594 ,  73
   9.0000 , 0.461400 , 0.000594 ,  74
   9.0000 , 0.461359 , 0.000594 ,  75
   9.0000 , 0.461369 , 0.000594 ,  76
   9.0000 , 0.461427 , 0.000594 ,  77
   9.0000 , 0.461484 , 0.000594 ,  78
   9.0000 , 0.461461 , 0.000594 ,  79
   9.0000 , 0.461442 , 0.000594 ,  80
   9.0000 , 0.461489 , 0.000594 ,  81
   9.0000 , 0.461361 , 0.000594 ,  82
   9.0000 , 0.461440 , 0.000594 ,  83
   9.0000 , 0.461390 , 0.000594 ,  84
   9.0000 , 0.461407 , 0.000594 ,  85
   9.0000 , 0.461413 , 0.000594 ,  86
   9.0000 , 0.461397 , 0.000594 ,  87
   9.0000 , 0.461373 , 0.000594 ,  88
   9.0000 , 0.461409 , 0.000594 ,  89
   9.0000 , 0.461414 , 0.000594 ,  90
   9.0000 , 0.461480 , 0.000594 ,  91
   9.0000 , 0.461549 , 0.000594 ,  92
   9.0000 , 0.461444 , 0.000594 ,  93
   9.0000 , 0.461539 , 0.000594 ,  94
   9.0000 , 0.461401 , 0.000594 ,  95
   9.0000 , 0.461357 , 0.000594 ,  96
   9.0000 , 0.461454 , 0.000594 ,  97
   9.0000 , 0.461439 , 0.000594 ,  98
   9.0000 , 0.461365 , 0.000594 ,  99
   9.0000 , 0.461438 , 0.000594 , 100
   9.0554 , 0.462483 , 0.000633 ,   0
   9.0554 , 0.462501 , 0.000633 ,   1
   9.0554 , 0.462544 , 0.000633 ,   2
   9.0554 , 0.462558 , 0.000633 ,   3
   9.0554 , 0.462391 , 0.000633 ,   4
   9.0554 , 0.462511 , 0.000633 ,   5
   9.0554 , 0.462507 , 0.000633 ,   6
   9.0554 , 0.462393 , 0.000633 ,   7
   9.0554 , 0.462311 , 0.000633 ,   8
   9.0554 , 0.462498 , 0.000633 ,   9
   9.0554 , 0.462388 , 0.000633 ,  10
   9.0554 , 0.462346 , 0.000633 ,  11
   9.0554 , 0.462508 , 0.000633 ,  12
   9.0554 , 0.462423 , 0.000633 ,  13
   9.0554 , 0.462443 , 0.000633 ,  14
   9.0554 , 0.462471 , 0.000633 ,  15
   9.0554 , 0.462392 , 0.000633 ,  16
   9.0554 , 0.462420 , 0.000633 ,  17
   9.0554 , 0.462501 , 0.000633 ,  18
   9.0554 , 0.462415 , 0.000633 ,  19
   9.0554 , 0.462440 , 0.000633 ,  20
   9.0554 , 0.462488 , 0.000633 ,  21
   9.0554 , 0.462502 , 0.000633 ,  22
   9.0554 , 0.462447 , 0.000633 ,  23
   9.0554 , 0.462580 , 0.000633 ,  24
   9.0554 , 0.462465 , 0.000633 ,  25
   9.0554 , 0.462426 , 0.000633 ,  26
   9.0554 , 0.462433 , 0.000633 ,  27
   9.0554 , 0.462481 , 0.000633 ,  28
   9.0554 , 0.462569 , 0.000633 ,  29
   9.0554 , 0.462451 , 0.000633 ,  30
   9.0554 , 0.462576 , 0.000633 ,  31
   9.0554 , 0.462470 , 0.000633 ,  32
   9.0554 , 0.462437 , 0.000633 ,  33
   9.0554 , 0.462433 , 0.000633 ,  34
   9.0554 , 0.462449 , 0.000633 ,  35
   9.0554 , 0.462430 , 0.000633 ,  36
   9.0554 , 0.462461 , 0.000633 ,  37
   9.0554 , 0.462570 , 0.000633 ,  38
   9.0554 , 0.462621 , 0.000633 ,  39
   9.0554 , 0.462422 , 0.000633 ,  40
   9.0554 , 0.462567 , 0.000633 ,  41
   9.0554 , 0.462444 , 0.000633 ,  42
   9.0554 , 0.462410 , 0.000633 ,  43
   9.0554 , 0.462535 , 0.000633 ,  44
   9.0554 , 0.462476 , 0.000633 ,  45
   9.0554 , 0.462396 , 0.000633 ,  46
   9.0554 , 0.462433 , 0.000633 ,  47
   9.0554 , 0.462503 , 0.000633 ,  48
   9.0554 , 0.462525 , 0.000633 ,  49
   9.0554 , 0.462374 , 0.000633 ,  50
   9.0554 , 0.462441 , 0.000633 ,  51
   9.0554 , 0.462461 , 0.000633 ,  52
   9.0554 , 0.462582 , 0.000633 ,  53
   9.0554 , 0.462528 , 0.000633 ,  54
   9.0554 , 0.462518 , 0.000633 ,  55
   9.0554 , 0.462464 , 0.000633 ,  56
   9.0554 , 0.462472 , 0.000633 ,  57
   9.0554 , 0.462406 , 0.000633 ,  58
   9.0554 , 0.462531 , 0.000633 ,  59
   9.0554 , 0.462376 , 0.000633 ,  60
   9.0554 , 0.462584 , 0.000633 ,  61
   9.0554 , 0.462472 , 0.000633 ,  62
   9.0554 , 0.462508 , 0.000633 ,  63
   9.0554 , 0.462459 , 0.000633 ,  64
   9.0554 , 0.462429 , 0.000633 ,  65
   9.0554 , 0.462465 , 0.000633 ,  66
   9.0554 , 0.462452 , 0.000633 ,  67
   9.0554 , 0.462470 , 0.000633 ,  68
   9.0554 , 0.462529 , 0.000633 ,  69
   9.0554 , 0.462585 , 0.000633 ,  70
   9.0554 , 0.462545 , 0.000633 ,  71
   9.0554 , 0.462532 , 0.000633 ,  72
   9.0554 , 0.462583 , 0.000633 ,  73
   9.0554 , 0.462494 , 0.000633 ,  74
   9.0554 , 0.462415 , 0.000633 ,  75
   9.0554 , 0.462424 , 0.000633 ,  76
   9.0554 , 0.462503 , 0.000633 ,  77
   9.0554 , 0.462585 , 0.000633 ,  78
   9.0554 , 0.462514 , 0.000633 ,  79
   9.0554 , 0.462529 , 0.000633 ,  80
   9.0554 , 0.462562 , 0.000633 ,  81
   9.0554 , 0.462460 , 0.000633 ,  82
   9.0554 , 0.462545 , 0.000633 ,  83
   9.0554 , 0.462405 , 0.000633 ,  84
   9.0554 , 0.462467 , 0.000633 ,  85
   9.0554 , 0.462479 , 0.000633 ,  86
   9.0554 , 0.462475 , 0.000633 ,  87
   9.0554 , 0.462466 , 0.000633 ,  88
   9.0554 , 0.462505 , 0.000633 ,  89
   9.0554 , 0.462452 , 0.000633 ,  90
   9.0554 , 0.462560 , 0.000633 ,  91
   9.0554 , 0.462596 , 0.000633 ,  92
   9.0554 , 0.462440 , 0.000633 ,  93
   9.0554 , 0.462581 , 0.000633 ,  94
   9.0554 , 0.462523 , 0.000633 ,  95
   9.0554 , 0.462409 , 0.000633 ,  96
   9.0554 , 0.462535 , 0.000633 ,  97
   9.0554 , 0.462559 , 0.000633 ,  98
   9.0554 , 0.462454 , 0.000633 ,  99
   9.0554 , 0.462576 , 0.000633 , 100
   9.1104 , 0.463708 , 0.000658 ,   0
   9.1104 , 0.463717 , 0.000658 ,   1
   9.1104 , 0.463774 , 0.000658 ,   2
   9.1104 , 0.463755 , 0.000658 ,   3
   9.1104 , 0.463614 , 0.000658 ,   4
   9.1104 , 0.463717 , 0.000658 ,   5
   9.1104 , 0.463758 , 0.000658 ,   6
   9.1104 , 0.463600 , 0.000658 ,   7
   9.1104 , 0.463479 , 0.000658 ,   8
   9.1104 , 0.463738 , 0.000658 ,   9
   9.1104 , 0.463631 , 0.000658 ,  10
   9.1104 , 0.463577 , 0.000658 ,  11
   9.1104 , 0.463723 , 0.000658 ,  12
   9.1104 , 0.463627 , 0.000658 ,  13
   9.1104 , 0.463697 , 0.000658 ,  14
   9.1104 , 0.463671 , 0.000658 ,  15
   9.1104 , 0.463654 , 0.000658 ,  16
   9.1104 , 0.463645 , 0.000658 ,  17
   9.1104 , 0.463674 , 0.000658 ,  18
   9.1104 , 0.463641 , 0.000658 ,  19
   9.1104 , 0.463660 , 0.000658 ,  20
   9.1104 , 0.463732 , 0.000658 ,  21
   9.1104 , 0.463741 , 0.000658 ,  22
   9.1104 , 0.463649 , 0.000658 ,  23
   9.1104 , 0.463846 , 0.000658 ,  24
   9.1104 , 0.463716 , 0.000658 ,  25
   9.1104 , 0.463639 , 0.000658 ,  26
   9.1104 , 0.463634 , 0.000658 ,  27
   9.1104 , 0.463709 , 0.000658 ,  28
   9.1104 , 0.463787 , 0.000658 ,  29
   9.1104 , 0.463692 , 0.000658 ,  30
   9.1104 , 0.463830 , 0.000658 ,  31
   9.1104 , 0.463717 , 0.000658 ,  32
   9.1104 , 0.463724 , 0.000658 ,  33
   9.1104 , 0.463658 , 0.000658 ,  34
   9.1104 , 0.463653 , 0.000658 ,  35
   9.1104 , 0.463689 , 0.000658 ,  36
   9.1104 , 0.463763 , 0.000658 ,  37
   9.1104 , 0.463760 , 0.000658 ,  38
   9.1104 , 0.463832 , 0.000658 ,  39
   9.1104 , 0.463614 , 0.000658 ,  40
   9.1104 , 0.463762 , 0.000658 ,  41
   9.1104 , 0.463629 , 0.000658 ,  42
   9.1104 , 0.463655 , 0.000658 ,  43
   9.1104 , 0.463760 , 0.000658 ,  44
   9.1104 , 0.463667 , 0.000658 ,  45
   9.1104 , 0.463590 , 0.000658 ,  46
   9.1104 , 0.463646 , 0.000658 ,  47
   9.1104 , 0.463717 , 0.000658 ,  48
   9.1104 , 0.463723 , 0.000658 ,  49
   9.1104 , 0.463604 , 0.000658 ,  50
   9.1104 , 0.463630 , 0.000658 ,  51
   9.1104 , 0.463705 , 0.000658 ,  52
   9.1104 , 0.463790 , 0.000658 ,  53
   9.1104 , 0.463746 , 0.000658 ,  54
   9.1104 , 0.463749 , 0.000658 ,  55
   9.1104 , 0.463717 , 0.000658 ,  56
   9.1104 , 0.463731 , 0.000658 ,  57
   9.1104 , 0.463618 , 0.000658 ,  58
   9.1104 , 0.463769 , 0.000658 ,  59
   9.1104 , 0.463624 , 0.000658 ,  60
   9.1104 , 0.463808 , 0.000658 ,  61
   9.1104 , 0.463644 , 0.000658 ,  62
   9.1104 , 0.463738 , 0.000658 ,  63
   9.1104 , 0.463653 , 0.000658 ,  64
   9.1104 , 0.463690 , 0.000658 ,  65
   9.1104 , 0.463704 , 0.000658 ,  66
   9.1104 , 0.463672 , 0.000658 ,  67
   9.1104 , 0.463688 , 0.000658 ,  68
   9.1104 , 0.463753 , 0.000658 ,  69
   9.1104 , 0.463793 , 0.000658 ,  70
   9.1104 , 0.463766 , 0.000658 ,  71
   9.1104 , 0.463753 , 0.000658 ,  72
   9.1104 , 0.463833 , 0.000658 ,  73
   9.1104 , 0.463695 , 0.000658 ,  74
   9.1104 , 0.463650 , 0.000658 ,  75
   9.1104 , 0.463654 , 0.000658 ,  76
   9.1104 , 0.463740 , 0.000658 ,  77
   9.1104 , 0.463804 , 0.000658 ,  78
   9.1104 , 0.463767 , 0.000658 ,  79
   9.1104 , 0.463710 , 0.000658 ,  80
   9.1104 , 0.463781 , 0.000658 ,  81
   9.1104 , 0.463672 , 0.000658 ,  82
   9.1104 , 0.463735 , 0.000658 ,  83
   9.1104 , 0.463663 , 0.000658 ,  84
   9.1104 , 0.463699 , 0.000658 ,  85
   9.1104 , 0.463706 , 0.000658 ,  86
   9.1104 , 0.463717 , 0.000658 ,  87
   9.1104 , 0.463681 , 0.000658 ,  88
   9.1104 , 0.463740 , 0.000658 ,  89
   9.1104 , 0.463708 , 0.000658 ,  90
   9.1104 , 0.463791 , 0.000658 ,  91
   9.1104 , 0.463850 , 0.000658 ,  92
   9.1104 , 0.463731 , 0.000658 ,  93
   9.1104 , 0.463814 , 0.000658 ,  94
   9.1104 , 0.463734 , 0.000658 ,  95
   9.1104 , 0.463650 , 0.000658 ,  96
   9.1104 , 0.463753 , 0.000658 ,  97
   9.1104 , 0.463759 , 0.000658 ,  98
   9.1104 , 0.463694 , 0.000658 ,  99
   9.1104 , 0.463750 , 0.000658 , 100
   9.1652 , 0.465238 , 0.000626 ,   0
   9.1652 , 0.465254 , 0.000626 ,   1
   9.1652 , 0.465272 , 0.000626 ,   2
   9.1652 , 0.465290 , 0.000626 ,   3
   9.1652 , 0.465146 , 0.000626 ,   4
   9.1652 , 0.465270 , 0.000626 ,   5
   9.1652 , 0.465258 , 0.000626 ,   6
   9.1652 , 0.465176 , 0.000626 ,   7
   9.1652 , 0.465042 , 0.000626 ,   8
   9.1652 , 0.465201 , 0.000626 ,   9
   9.1652 , 0.465214 , 0.000626 ,  10
   9.1652 , 0.465043 , 0.000626 ,  11
   9.1652 , 0.465245 , 0.000626 ,  12
   9.1652 , 0.465211 , 0.000626 ,  13
   9.1652 , 0.465200 , 0.000626 ,  14
   9.1652 , 0.465201 , 0.000626 ,  15
   9.1652 , 0.465186 , 0.000626 ,  16
   9.1652 , 0.465240 , 0.000626 ,  17
   9.1652 , 0.465255 , 0.000626 ,  18
   9.1652 , 0.465159 , 0.000626 ,  19
   9.1652 , 0.465233 , 0.000626 ,  20
   9.1652 , 0.465300 , 0.000626 ,  21
   9.1652 , 0.465236 , 0.000626 ,  22
   9.1652 , 0.465215 , 0.000626 ,  23
   9.1652 , 0.465309 , 0.000626 ,  24
   9.1652 , 0.465228 , 0.000626 ,  25
   9.1652 , 0.465113 , 0.000626 ,  26
   9.1652 , 0.465206 , 0.000626 ,  27
   9.1652 , 0.465206 , 0.000626 ,  28
   9.1652 , 0.465307 , 0.000626 ,  29
   9.1652 , 0.465242 , 0.000626 ,  30
   9.1652 , 0.465300 , 0.000626 ,  31
   9.1652 , 0.465238 , 0.000626 ,  32
   9.1652 , 0.465276 , 0.000626 ,  33
   9.1652 , 0.465133 , 0.000626 ,  34
   9.1652 , 0.465235 , 0.000626 ,  35
   9.1652 , 0.465200 , 0.000626 ,  36
   9.1652 , 0.465227 , 0.000626 ,  37
   9.1652 , 0.465300 , 0.000626 ,  38
   9.1652 , 0.465325 , 0.000626 ,  39
   9.1652 , 0.465158 , 0.000626 ,  40
   9.1652 , 0.465264 , 0.000626 ,  41
   9.1652 , 0.465209 , 0.000626 ,  42
   9.1652 , 0.465213 , 0.000626 ,  43
   9.1652 , 0.465328 , 0.000626 ,  44
   9.1652 , 0.465318 , 0.000626 ,  45
   9.1652 , 0.465182 , 0.000626 ,  46
   9.1652 , 0.465223 , 0.000626 ,  47
   9.1652 , 0.465249 , 0.000626 ,  48
   9.1652 , 0.465222 , 0.000626 ,  49
   9.1652 , 0.465102 , 0.000626 ,  50
   9.1652 , 0.465203 , 0.000626 ,  51
   9.1652 , 0.465244 , 0.000626 ,  52
   9.1652 , 0.465358 , 0.000626 ,  53
   9.1652 , 0.465294 , 0.000626 ,  54
   9.1652 , 0.465237 , 0.000626 ,  55
   9.1652 , 0.465273 , 0.000626 ,  56
   9.1652 , 0.465234 , 0.000626 ,  57
   9.1652 , 0.465130 , 0.000626 ,  58
   9.1652 , 0.465236 , 0.000626 ,  59
   9.1652 , 0.465145 , 0.000626 ,  60
   9.1652 , 0.465287 , 0.000626 ,  61
   9.1652 , 0.465201 , 0.000626 ,  62
   9.1652 , 0.465200 , 0.000626 ,  63
   9.1652 , 0.465189 , 0.000626 ,  64
   9.1652 , 0.465209 , 0.000626 ,  65
   9.1652 , 0.465240 , 0.000626 ,  66
   9.1652 , 0.465237 , 0.000626 ,  67
   9.1652 , 0.465177 , 0.000626 ,  68
   9.1652 , 0.465276 , 0.000626 ,  69
   9.1652 , 0.465329 , 0.000626 ,  70
   9.1652 , 0.465288 , 0.000626 ,  71
   9.1652 , 0.465278 , 0.000626 ,  72
   9.1652 , 0.465358 , 0.000626 ,  73
   9.1652 , 0.465240 , 0.000626 ,  74
   9.1652 , 0.465213 , 0.000626 ,  75
   9.1652 , 0.465152 , 0.000626 ,  76
   9.1652 , 0.465232 , 0.000626 ,  77
   9.1652 , 0.465321 , 0.000626 ,  78
   9.1652 , 0.465293 , 0.000626 ,  79
   9.1652 , 0.465228 , 0.000626 ,  80
   9.1652 , 0.465332 , 0.000626 ,  81
   9.1652 , 0.465205 , 0.000626 ,  82
   9.1652 , 0.465267 , 0.000626 ,  83
   9.1652 , 0.465185 , 0.000626 ,  84
   9.1652 , 0.465222 , 0.000626 ,  85
   9.1652 , 0.465265 , 0.000626 ,  86
   9.1652 , 0.465203 , 0.000626 ,  87
   9.1652 , 0.465222 , 0.000626 ,  88
   9.1652 , 0.465260 , 0.000626 ,  89
   9.1652 , 0.465266 , 0.000626 ,  90
   9.1652 , 0.465311 , 0.000626 ,  91
   9.1652 , 0.465361 , 0.000626 ,  92
   9.1652 , 0.465249 , 0.000626 ,  93
   9.1652 , 0.465376 , 0.000626 ,  94
   9.1652 , 0.465235 , 0.000626 ,  95
   9.1652 , 0.465171 , 0.000626 ,  96
   9.1652 , 0.465316 , 0.000626 ,  97
   9.1652 , 0.465310 , 0.000626 ,  98
   9.1652 , 0.465178 , 0.000626 ,  99
   9.1652 , 0.465276 , 0.000626 , 100
   9.2195 , 0.466767 , 0.000586 ,   0
   9.2195 , 0.466821 , 0.000586 ,   1
   9.2195 , 0.466832 , 0.000586 ,   2
   9.2195 , 0.466801 , 0.000586 ,   3
   9.2195 , 0.466690 , 0.000586 ,   4
   9.2195 , 0.466787 , 0.000586 ,   5
   9.2195 , 0.466799 , 0.000586 ,   6
   9.2195 , 0.466656 , 0.000586 ,   7
   9.2195 , 0.466606 , 0.000586 ,   8
   9.2195 , 0.466769 , 0.000586 ,   9
   9.2195 , 0.466694 , 0.000586 ,  10
   9.2195 , 0.466680 , 0.000586 ,  11
   9.2195 , 0.466726 , 0.000586 ,  12
   9.2195 , 0.466764 , 0.000586 ,  13
   9.2195 , 0.466719 , 0.000586 ,  14
   9.2195 , 0.466772 , 0.000586 ,  15
   9.2195 , 0.466678 , 0.000586 ,  16
   9.2195 , 0.466690 , 0.000586 ,  17
   9.2195 , 0.466816 , 0.000586 ,  18
   9.2195 , 0.466761 , 0.000586 ,  19
   9.2195 , 0.466717 , 0.000586 ,  20
   9.2195 , 0.466812 , 0.000586 ,  21
   9.2195 , 0.466816 , 0.000586 ,  22
   9.2195 , 0.466694 , 0.000586 ,  23
   9.2195 , 0.466874 , 0.000586 ,  24
   9.2195 , 0.466802 , 0.000586 ,  25
   9.2195 , 0.466701 , 0.000586 ,  26
   9.2195 , 0.466706 , 0.000586 ,  27
   9.2195 , 0.466784 , 0.000586 ,  28
   9.2195 , 0.466829 , 0.000586 ,  29
   9.2195 , 0.466758 , 0.000586 ,  30
   9.2195 , 0.466855 , 0.000586 ,  31
   9.2195 , 0.466719 , 0.000586 ,  32
   9.2195 , 0.466768 , 0.000586 ,  33
   9.2195 , 0.466750 , 0.000586 ,  34
   9.2195 , 0.466717 , 0.000586 ,  35
   9.2195 , 0.466781 , 0.000586 ,  36
   9.2195 , 0.466777 , 0.000586 ,  37
   9.2195 , 0.466817 , 0.000586 ,  38
   9.2195 , 0.466852 , 0.000586 ,  39
   9.2195 , 0.466633 , 0.000586 ,  40
   9.2195 , 0.466828 , 0.000586 ,  41
   9.2195 , 0.466744 , 0.000586 ,  42
   9.2195 , 0.466782 , 0.000586 ,  43
   9.2195 , 0.466819 , 0.000586 ,  44
   9.2195 , 0.466773 , 0.000586 ,  45
   9.2195 , 0.466639 , 0.000586 ,  46
   9.2195 , 0.466747 , 0.000586 ,  47
   9.2195 , 0.466776 , 0.000586 ,  48
   9.2195 , 0.466796 , 0.000586 ,  49
   9.2195 , 0.466675 , 0.000586 ,  50
   9.2195 , 0.466753 , 0.000586 ,  51
   9.2195 , 0.466787 , 0.000586 ,  52
   9.2195 , 0.466837 , 0.000586 ,  53
   9.2195 , 0.466816 , 0.000586 ,  54
   9.2195 , 0.466804 , 0.000586 ,  55
   9.2195 , 0.466738 , 0.000586 ,  56
   9.2195 , 0.466767 , 0.000586 ,  57
   9.2195 , 0.466706 , 0.000586 ,  58
   9.2195 , 0.466798 , 0.000586 ,  59
   9.2195 , 0.466744 , 0.000586 ,  60
   9.2195 , 0.466864 , 0.000586 ,  61
   9.2195 , 0.466725 , 0.000586 ,  62
   9.2195 , 0.466803 , 0.000586 ,  63
   9.2195 , 0.466763 , 0.000586 ,  64
   9.2195 , 0.466766 , 0.000586 ,  65
   9.2195 , 0.466756 , 0.000586 ,  66
   9.2195 , 0.466678 , 0.000586 ,  67
   9.2195 , 0.466650 , 0.000586 ,  68
   9.2195 , 0.466780 , 0.000586 ,  69
   9.2195 , 0.466828 , 0.000586 ,  70
   9.2195 , 0.466784 , 0.000586 ,  71
   9.2195 , 0.466831 , 0.000586 ,  72
   9.2195 , 0.466901 , 0.000586 ,  73
   9.2195 , 0.466783 , 0.000586 ,  74
   9.2195 , 0.466684 , 0.000586 ,  75
   9.2195 , 0.466721 , 0.000586 ,  76
   9.2195 , 0.466717 , 0.000586 ,  77
   9.2195 , 0.466842 , 0.000586 ,  78
   9.2195 , 0.466790 , 0.000586 ,  79
   9.2195 , 0.466823 , 0.000586 ,  80
   9.2195 , 0.466818 , 0.000586 ,  81
   9.2195 , 0.466754 , 0.000586 ,  82
   9.2195 , 0.466825 , 0.000586 ,  83
   9.2195 , 0.466705 , 0.000586 ,  84
   9.2195 , 0.466718 , 0.000586 ,  85
   9.2195 , 0.466786 , 0.000586 ,  86
   9.2195 , 0.466793 , 0.000586 ,  87
   9.2195 , 0.466729 , 0.000586 ,  88
   9.2195 , 0.466807 , 0.000586 ,  89
   9.2195 , 0.466776 , 0.000586 ,  90
   9.2195 , 0.466811 , 0.000586 ,  91
   9.2195 , 0.466901 , 0.000586 ,  92
   9.2195 , 0.466801 , 0.000586 ,  93
   9.2195 , 0.466836 , 0.000586 ,  94
   9.2195 , 0.466809 , 0.000586 ,  95
   9.2195 , 0.466742 , 0.000586 ,  96
   9.2195 , 0.466809 , 0.000586 ,  97
   9.2195 , 0.466799 , 0.000586 ,  98
   9.2195 , 0.466763 , 0.000586 ,  99
   9.2195 , 0.466769 , 0.000586 , 100
   9.2736 , 0.467485 , 0.000680 ,   0
   9.2736 , 0.467449 , 0.000680 ,   1
   9.2736 , 0.467526 , 0.000680 ,   2
   9.2736 , 0.467512 , 0.000680 ,   3
   9.2736 , 0.467415 , 0.000680 ,   4
   9.2736 , 0.467510 , 0.000680 ,   5
   9.2736 , 0.467523 , 0.000680 ,   6
   9.2736 , 0.467410 , 0.000680 ,   7
   9.2736 , 0.467229 , 0.000680 ,   8
   9.2736 , 0.467498 , 0.000680 ,   9
   9.2736 , 0.467414 , 0.000680 ,  10
   9.2736 , 0.467349 , 0.000680 ,  11
   9.2736 , 0.467461 , 0.000680 ,  12
   9.2736 , 0.467470 , 0.000680 ,  13
   9.2736 , 0.467451 , 0.000680 ,  14
   9.2736 , 0.467412 , 0.000680 ,  15
   9.2736 , 0.467481 , 0.000680 ,  16
   9.2736 , 0.467446 , 0.000680 ,  17
   9.2736 , 0.467491 , 0.000680 ,  18
   9.2736 , 0.467411 , 0.000680 ,  19
   9.2736 , 0.467447 , 0.000680 ,  20
   9.2736 , 0.467564 , 0.000680 ,  21
   9.2736 , 0.467466 , 0.000680 ,  22
   9.2736 , 0.467407 , 0.000680 ,  23
   9.2736 , 0.467608 , 0.000680 ,  24
   9.2736 , 0.467481 , 0.000680 ,  25
   9.2736 , 0.467370 , 0.000680 ,  26
   9.2736 , 0.467406 , 0.000680 ,  27
   9.2736 , 0.467475 , 0.000680 ,  28
   9.2736 , 0.467516 , 0.000680 ,  29
   9.2736 , 0.467459 , 0.000680 ,  30
   9.2736 , 0.467592 , 0.000680 ,  31
   9.2736 , 0.467473 , 0.000680 ,  32
   9.2736 , 0.467558 , 0.000680 ,  33
   9.2736 , 0.467437 , 0.000680 ,  34
   9.2736 , 0.467437 , 0.000680 ,  35
   9.2736 , 0.467464 , 0.000680 ,  36
   9.2736 , 0.467535 , 0.000680 ,  37
   9.2736 , 0.467525 , 0.000680 ,  38
   9.2736 , 0.467592 , 0.000680 ,  39
   9.2736 , 0.467337 , 0.000680 ,  40
   9.2736 , 0.467532 , 0.000680 ,  41
   9.2736 , 0.467415 , 0.000680 ,  42
   9.2736 , 0.467457 , 0.000680 ,  43
   9.2736 , 0.467545 , 0.000680 ,  44
   9.2736 , 0.467506 , 0.000680 ,  45
   9.2736 , 0.467349 , 0.000680 ,  46
   9.2736 , 0.467480 , 0.000680 ,  47
   9.2736 , 0.467525 , 0.000680 ,  48
   9.2736 , 0.467501 , 0.000680 ,  49
   9.2736 , 0.467362 , 0.000680 ,  50
   9.2736 , 0.467433 , 0.000680 ,  51
   9.2736 , 0.467524 , 0.000680 ,  52
   9.2736 , 0.467555 , 0.000680 ,  53
   9.2736 , 0.467533 , 0.000680 ,  54
   9.2736 , 0.467535 , 0.000680 ,  55
   9.2736 , 0.467544 , 0.000680 ,  56
   9.2736 , 0.467483 , 0.000680 ,  57
   9.2736 , 0.467404 , 0.000680 ,  58
   9.2736 , 0.467511 , 0.000680 ,  59
   9.2736 , 0.467424 , 0.000680 ,  60
   9.2736 , 0.467583 , 0.000680 ,  61
   9.2736 , 0.467345 , 0.000680 ,  62
   9.2736 , 0.467510 , 0.000680 ,  63
   9.2736 , 0.467413 , 0.000680 ,  64
   9.2736 , 0.467504 , 0.000680 ,  65
   9.2736 , 0.467499 , 0.000680 ,  66
   9.2736 , 0.467489 , 0.000680 ,  67
   9.2736 , 0.467421 , 0.000680 ,  68
   9.2736 , 0.467540 , 0.000680 ,  69
   9.2736 , 0.467585 , 0.000680 ,  70
   9.2736 , 0.467517 , 0.000680 ,  71
   9.2736 , 0.467553 , 0.000680 ,  72
   9.2736 , 0.467588 , 0.000680 ,  73
   9.2736 , 0.467474 , 0.000680 ,  74
   9.2736 , 0.467425 , 0.000680 ,  75
   9.2736 , 0.467401 , 0.000680 ,  76
   9.2736 , 0.467508 , 0.000680 ,  77
   9.2736 , 0.467556 , 0.000680 ,  78
   9.2736 , 0.467544 , 0.000680 ,  79
   9.2736 , 0.467502 , 0.000680 ,  80
   9.2736 , 0.467593 , 0.000680 ,  81
   9.2736 , 0.467453 , 0.000680 ,  82
   9.2736 , 0.467506 , 0.000680 ,  83
   9.2736 , 0.467478 , 0.000680 ,  84
   9.2736 , 0.467460 , 0.000680 ,  85
   9.2736 , 0.467507 , 0.000680 ,  86
   9.2736 , 0.467483 , 0.000680 ,  87
   9.2736 , 0.467452 , 0.000680 ,  88
   9.2736 , 0.467505 , 0.000680 ,  89
   9.2736 , 0.467531 , 0.000680 ,  90
   9.2736 , 0.467543 , 0.000680 ,  91
   9.2736 , 0.467620 , 0.000680 ,  92
   9.2736 , 0.467523 , 0.000680 ,  93
   9.2736 , 0.467633 , 0.000680 ,  94
   9.2736 , 0.467483 , 0.000680 ,  95
   9.2736 , 0.467429 , 0.000680 ,  96
   9.2736 , 0.467514 , 0.000680 ,  97
   9.2736 , 0.467527 , 0.000680 ,  98
   9.2736 , 0.467477 , 0.000680 ,  99
   9.2736 , 0.467481 , 0.000680 , 100
   9.3808 , 0.469418 , 0.000829 ,   0
   9.3808 , 0.469324 , 0.000829 ,   1
   9.3808 , 0.469436 , 0.000829 ,   2
   9.3808 , 0.469448 , 0.000829 ,   3
   9.3808 , 0.469392 , 0.000829 ,   4
   9.3808 , 0.469408 , 0.000829 ,   5
   9.3808 , 0.469458 , 0.000829 ,   6
   9.3808 , 0.469396 , 0.000829 ,   7
   9.3808 , 0.469117 , 0.000829 ,   8
   9.3808 , 0.469440 , 0.000829 ,   9
   9.3808 , 0.469395 , 0.000829 ,  10
   9.3808 , 0.469286 , 0.000829 ,  11
   9.3808 , 0.469392 , 0.000829 ,  12
   9.3808 , 0.469383 , 0.000829 ,  13
   9.3808 , 0.469372 , 0.000829 ,  14
   9.3808 , 0.469308 , 0.000829 ,  15
   9.3808 , 0.469503 , 0.000829 ,  16
   9.3808 , 0.469424 , 0.000829 ,  17
   9.3808 , 0.469379 , 0.000829 ,  18
   9.3808 , 0.469332 , 0.000829 ,  19
   9.3808 , 0.469459 , 0.000829 ,  20
   9.3808 , 0.469469 , 0.000829 ,  21
   9.3808 , 0.469337 , 0.000829 ,  22
   9.3808 , 0.469360 , 0.000829 ,  23
   9.3808 , 0.469542 , 0.000829 ,  24
   9.3808 , 0.469429 , 0.000829 ,  25
   9.3808 , 0.469230 , 0.000829 ,  26
   9.3808 , 0.469316 , 0.000829 ,  27
   9.3808 , 0.469395 , 0.000829 ,  28
   9.3808 , 0.469437 , 0.000829 ,  29
   9.3808 , 0.469444 , 0.000829 ,  30
   9.3808 , 0.469528 , 0.000829 ,  31
   9.3808 , 0.469461 , 0.000829 ,  32
   9.3808 , 0.469516 , 0.000829 ,  33
   9.3808 , 0.469318 , 0.000829 ,  34
   9.3808 , 0.469410 , 0.000829 ,  35
   9.3808 , 0.469401 , 0.000829 ,  36
   9.3808 , 0.469557 , 0.000829 ,  37
   9.3808 , 0.469375 , 0.000829 ,  38
   9.3808 , 0.469559 , 0.000829 ,  39
   9.3808 , 0.469353 , 0.000829 ,  40
   9.3808 , 0.469449 , 0.000829 ,  41
   9.3808 , 0.469328 , 0.000829 ,  42
   9.3808 , 0.469409 , 0.000829 ,  43
   9.3808 , 0.469417 , 0.000829 ,  44
   9.3808 , 0.469481 , 0.000829 ,  45
   9.3808 , 0.469284 , 0.000829 ,  46
   9.3808 , 0.469401 , 0.000829 ,  47
   9.3808 , 0.469476 , 0.000829 ,  48
   9.3808 , 0.469414 , 0.000829 ,  49
   9.3808 , 0.469301 , 0.000829 ,  50
   9.3808 , 0.469313 , 0.000829 ,  51
   9.3808 , 0.469521 , 0.000829 ,  52
   9.3808 , 0.469487 , 0.000829 ,  53
   9.3808 , 0.469466 , 0.000829 ,  54
   9.3808 , 0.469470 , 0.000829 ,  55
   9.3808 , 0.469541 , 0.000829 ,  56
   9.3808 , 0.469463 , 0.000829 ,  57
   9.3808 , 0.469357 , 0.000829 ,  58
   9.3808 , 0.469399 , 0.000829 ,  59
   9.3808 , 0.469335 , 0.000829 ,  60
   9.3808 , 0.469533 , 0.000829 ,  61
   9.3808 , 0.469169 , 0.000829 ,  62
   9.3808 , 0.469486 , 0.000829 ,  63
   9.3808 , 0.469284 , 0.000829 ,  64
   9.3808 , 0.469480 , 0.000829 ,  65
   9.3808 , 0.469460 , 0.000829 ,  66
   9.3808 , 0.469498 , 0.000829 ,  67
   9.3808 , 0.469400 , 0.000829 ,  68
   9.3808 , 0.469450 , 0.000829 ,  69
   9.3808 , 0.469522 , 0.000829 ,  70
   9.3808 , 0.469453 , 0.000829 ,  71
   9.3808 , 0.469464 , 0.000829 ,  72
   9.3808 , 0.469497 , 0.000829 ,  73
   9.3808 , 0.469339 , 0.000829 ,  74
   9.3808 , 0.469397 , 0.000829 ,  75
   9.3808 , 0.469346 , 0.000829 ,  76
   9.3808 , 0.469453 , 0.000829 ,  77
   9.3808 , 0.469455 , 0.000829 ,  78
   9.3808 , 0.469512 , 0.000829 ,  79
   9.3808 , 0.469397 , 0.000829 ,  80
   9.3808 , 0.469559 , 0.000829 ,  81
   9.3808 , 0.469341 , 0.000829 ,  82
   9.3808 , 0.469407 , 0.000829 ,  83
   9.3808 , 0.469510 , 0.000829 ,  84
   9.3808 , 0.469449 , 0.000829 ,  85
   9.3808 , 0.469416 , 0.000829 ,  86
   9.3808 , 0.469364 , 0.000829 ,  87
   9.3808 , 0.469371 , 0.000829 ,  88
   9.3808 , 0.469393 , 0.000829 ,  89
   9.3808 , 0.469467 , 0.000829 ,  90
   9.3808 , 0.469476 , 0.000829 ,  91
   9.3808 , 0.469489 , 0.000829 ,  92
   9.3808 , 0.469564 , 0.000829 ,  93
   9.3808 , 0.469591 , 0.000829 ,  94
   9.3808 , 0.469342 , 0.000829 ,  95
   9.3808 , 0.469375 , 0.000829 ,  96
   9.3808 , 0.469437 , 0.000829 ,  97
   9.3808 , 0.469433 , 0.000829 ,  98
   9.3808 , 0.469366 , 0.000829 ,  99
   9.3808 , 0.469408 , 0.000829 , 100
   9.4340 , 0.471407 , 0.000678 ,   0
   9.4340 , 0.471436 , 0.000678 ,   1
   9.4340 , 0.471439 , 0.000678 ,   2
   9.4340 , 0.471447 , 0.000678 ,   3
   9.4340 , 0.471284 , 0.000678 ,   4
   9.4340 , 0.471445 , 0.000678 ,   5
   9.4340 , 0.471454 , 0.000678 ,   6
   9.4340 , 0.471327 , 0.000678 ,   7
   9.4340 , 0.471193 , 0.000678 ,   8
   9.4340 , 0.471389 , 0.000678 ,   9
   9.4340 , 0.471355 , 0.000678 ,  10
   9.4340 , 0.471218 , 0.000678 ,  11
   9.4340 , 0.471419 , 0.000678 ,  12
   9.4340 , 0.471372 , 0.000678 ,  13
   9.4340 , 0.471366 , 0.000678 ,  14
   9.4340 , 0.471346 , 0.000678 ,  15
   9.4340 , 0.471334 , 0.000678 ,  16
   9.4340 , 0.471378 , 0.000678 ,  17
   9.4340 , 0.471401 , 0.000678 ,  18
   9.4340 , 0.471339 , 0.000678 ,  19
   9.4340 , 0.471372 , 0.000678 ,  20
   9.4340 , 0.471495 , 0.000678 ,  21
   9.4340 , 0.471423 , 0.000678 ,  22
   9.4340 , 0.471337 , 0.000678 ,  23
   9.4340 , 0.471520 , 0.000678 ,  24
   9.4340 , 0.471415 , 0.000678 ,  25
   9.4340 , 0.471302 , 0.000678 ,  26
   9.4340 , 0.471337 , 0.000678 ,  27
   9.4340 , 0.471390 , 0.000678 ,  28
   9.4340 , 0.471468 , 0.000678 ,  29
   9.4340 , 0.471404 , 0.000678 ,  30
   9.4340 , 0.471518 , 0.000678 ,  31
   9.4340 , 0.471400 , 0.000678 ,  32
   9.4340 , 0.471468 , 0.000678 ,  33
   9.4340 , 0.471324 , 0.000678 ,  34
   9.4340 , 0.471364 , 0.000678 ,  35
   9.4340 , 0.471393 , 0.000678 ,  36
   9.4340 , 0.471402 , 0.000678 ,  37
   9.4340 , 0.471471 , 0.000678 ,  38
   9.4340 , 0.471494 , 0.000678 ,  39
   9.4340 , 0.471300 , 0.000678 ,  40
   9.4340 , 0.471437 , 0.000678 ,  41
   9.4340 , 0.471354 , 0.000678 ,  42
   9.4340 , 0.471399 , 0.000678 ,  43
   9.4340 , 0.471488 , 0.000678 ,  44
   9.4340 , 0.471429 , 0.000678 ,  45
   9.4340 , 0.471319 , 0.000678 ,  46
   9.4340 , 0.471397 , 0.000678 ,  47
   9.4340 , 0.471421 , 0.000678 ,  48
   9.4340 , 0.471413 , 0.000678 ,  49
   9.4340 , 0.471273 , 0.000678 ,  50
   9.4340 , 0.471362 , 0.000678 ,  51
   9.4340 , 0.471422 , 0.000678 ,  52
   9.4340 , 0.471518 , 0.000678 ,  53
   9.4340 , 0.471472 , 0.000678 ,  54
   9.4340 , 0.471427 , 0.000678 ,  55
   9.4340 , 0.471461 , 0.000678 ,  56
   9.4340 , 0.471402 , 0.000678 ,  57
   9.4340 , 0.471297 , 0.000678 ,  58
   9.4340 , 0.471423 , 0.000678 ,  59
   9.4340 , 0.471353 , 0.000678 ,  60
   9.4340 , 0.471472 , 0.000678 ,  61
   9.4340 , 0.471355 , 0.000678 ,  62
   9.4340 , 0.471407 , 0.000678 ,  63
   9.4340 , 0.471365 , 0.000678 ,  64
   9.4340 , 0.471380 , 0.000678 ,  65
   9.4340 , 0.471414 , 0.000678 ,  66
   9.4340 , 0.471375 , 0.000678 ,  67
   9.4340 , 0.471346 , 0.000678 ,  68
   9.4340 , 0.471448 , 0.000678 ,  69
   9.4340 , 0.471519 , 0.000678 ,  70
   9.4340 , 0.471436 , 0.000678 ,  71
   9.4340 , 0.471473 , 0.000678 ,  72
   9.4340 , 0.471528 , 0.000678 ,  73
   9.4340 , 0.471409 , 0.000678 ,  74
   9.4340 , 0.471345 , 0.000678 ,  75
   9.4340 , 0.471325 , 0.000678 ,  76
   9.4340 , 0.471394 , 0.000678 ,  77
   9.4340 , 0.471493 , 0.000678 ,  78
   9.4340 , 0.471463 , 0.000678 ,  79
   9.4340 , 0.471405 , 0.000678 ,  80
   9.4340 , 0.471513 , 0.000678 ,  81
   9.4340 , 0.471372 , 0.000678 ,  82
   9.4340 , 0.471461 , 0.000678 ,  83
   9.4340 , 0.471354 , 0.000678 ,  84
   9.4340 , 0.471358 , 0.000678 ,  85
   9.4340 , 0.471451 , 0.000678 ,  86
   9.4340 , 0.471398 , 0.000678 ,  87
   9.4340 , 0.471369 , 0.000678 ,  88
   9.4340 , 0.471447 , 0.000678 ,  89
   9.4340 , 0.471438 , 0.000678 ,  90
   9.4340 , 0.471461 , 0.000678 ,  91
   9.4340 , 0.471557 , 0.000678 ,  92
   9.4340 , 0.471423 , 0.000678 ,  93
   9.4340 , 0.471557 , 0.000678 ,  94
   9.4340 , 0.471422 , 0.000678 ,  95
   9.4340 , 0.471363 , 0.000678 ,  96
   9.4340 , 0.471478 , 0.000678 ,  97
   9.4340 , 0.471479 , 0.000678 ,  98
   9.4340 , 0.471360 , 0.000678 ,  99
   9.4340 , 0.471416 , 0.000678 , 100
   9.4868 , 0.472778 , 0.000656 ,   0
   9.4868 , 0.472793 , 0.000656 ,   1
   9.4868 , 0.472811 , 0.000656 ,   2
   9.4868 , 0.472814 , 0.000656 ,   3
   9.4868 , 0.472685 , 0.000656 ,   4
   9.4868 , 0.472812 , 0.000656 ,   5
   9.4868 , 0.472816 , 0.000656 ,   6
   9.4868 , 0.472700 , 0.000656 ,   7
   9.4868 , 0.472536 , 0.000656 ,   8
   9.4868 , 0.472776 , 0.000656 ,   9
   9.4868 , 0.472714 , 0.000656 ,  10
   9.4868 , 0.472613 , 0.000656 ,  11
   9.4868 , 0.472786 , 0.000656 ,  12
   9.4868 , 0.472744 , 0.000656 ,  13
   9.4868 , 0.472734 , 0.000656 ,  14
   9.4868 , 0.472734 , 0.000656 ,  15
   9.4868 , 0.472726 , 0.000656 ,  16
   9.4868 , 0.472761 , 0.000656 ,  17
   9.4868 , 0.472784 , 0.000656 ,  18
   9.4868 , 0.472703 , 0.000656 ,  19
   9.4868 , 0.472739 , 0.000656 ,  20
   9.4868 , 0.472848 , 0.000656 ,  21
   9.4868 , 0.472768 , 0.000656 ,  22
   9.4868 , 0.472708 , 0.000656 ,  23
   9.4868 , 0.472894 , 0.000656 ,  24
   9.4868 , 0.472792 , 0.000656 ,  25
   9.4868 , 0.472652 , 0.000656 ,  26
   9.4868 , 0.472707 , 0.000656 ,  27
   9.4868 , 0.472761 , 0.000656 ,  28
   9.4868 , 0.472818 , 0.000656 ,  29
   9.4868 , 0.472771 , 0.000656 ,  30
   9.4868 , 0.472893 , 0.000656 ,  31
   9.4868 , 0.472749 , 0.000656 ,  32
   9.4868 , 0.472840 , 0.000656 ,  33
   9.4868 , 0.472694 , 0.000656 ,  34
   9.4868 , 0.472768 , 0.000656 ,  35
   9.4868 , 0.472772 , 0.000656 ,  36
   9.4868 , 0.472819 , 0.000656 ,  37
   9.4868 , 0.472825 , 0.000656 ,  38
   9.4868 , 0.472879 , 0.000656 ,  39
   9.4868 , 0.472663 , 0.000656 ,  40
   9.4868 , 0.472803 , 0.000656 ,  41
   9.4868 , 0.472731 , 0.000656 ,  42
   9.4868 , 0.472762 , 0.000656 ,  43
   9.4868 , 0.472846 , 0.000656 ,  44
   9.4868 , 0.472806 , 0.000656 ,  45
   9.4868 , 0.472675 , 0.000656 ,  46
   9.4868 , 0.472749 , 0.000656 ,  47
   9.4868 , 0.472804 , 0.000656 ,  48
   9.4868 , 0.472796 , 0.000656 ,  49
   9.4868 , 0.472680 , 0.000656 ,  50
   9.4868 , 0.472725 , 0.000656 ,  51
   9.4868 , 0.472843 , 0.000656 ,  52
   9.4868 , 0.472871 , 0.000656 ,  53
   9.4868 , 0.472859 , 0.000656 ,  54
   9.4868 , 0.472794 , 0.000656 ,  55
   9.4868 , 0.472808 , 0.000656 ,  56
   9.4868 , 0.472815 , 0.000656 ,  57
   9.4868 , 0.472697 , 0.000656 ,  58
   9.4868 , 0.472774 , 0.000656 ,  59
   9.4868 , 0.472724 , 0.000656 ,  60
   9.4868 , 0.472873 , 0.000656 ,  61
   9.4868 , 0.472670 , 0.000656 ,  62
   9.4868 , 0.472775 , 0.000656 ,  63
   9.4868 , 0.472728 , 0.000656 ,  64
   9.4868 , 0.472782 , 0.000656 ,  65
   9.4868 , 0.472780 , 0.000656 ,  66
   9.4868 , 0.472757 , 0.000656 ,  67
   9.4868 , 0.472719 , 0.000656 ,  68
   9.4868 , 0.472829 , 0.000656 ,  69
   9.4868 , 0.472867 , 0.000656 ,  70
   9.4868 , 0.472814 , 0.000656 ,  71
   9.4868 , 0.472842 , 0.000656 ,  72
   9.4868 , 0.472882 , 0.000656 ,  73
   9.4868 , 0.472770 , 0.000656 ,  74
   9.4868 , 0.472732 , 0.000656 ,  75
   9.4868 , 0.472720 , 0.000656 ,  76
   9.4868 , 0.472773 , 0.000656 ,  77
   9.4868 , 0.472857 , 0.000656 ,  78
   9.4868 , 0.472828 , 0.000656 ,  79
   9.4868 , 0.472788 , 0.000656 ,  80
   9.4868 , 0.472878 , 0.000656 ,  81
   9.4868 , 0.472732 , 0.000656 ,  82
   9.4868 , 0.472813 , 0.000656 ,  83
   9.4868 , 0.472760 , 0.000656 ,  84
   9.4868 , 0.472760 , 0.000656 ,  85
   9.4868 , 0.472801 , 0.000656 ,  86
   9.4868 , 0.472780 , 0.000656 ,  87
   9.4868 , 0.472738 , 0.000656 ,  88
   9.4868 , 0.472780 , 0.000656 ,  89
   9.4868 , 0.472814 , 0.000656 ,  90
   9.4868 , 0.472825 , 0.000656 ,  91
   9.4868 , 0.472934 , 0.000656 ,  92
   9.4868 , 0.472817 , 0.000656 ,  93
   9.4868 , 0.472908 , 0.000656 ,  94
   9.4868 , 0.472762 , 0.000656 ,  95
   9.4868 , 0.472739 , 0.000656 ,  96
   9.4868 , 0.472851 , 0.000656 ,  97
   9.4868 , 0.472828 , 0.000656 ,  98
   9.4868 , 0.472737 , 0.000656 ,  99
   9.4868 , 0.472774 , 0.000656 , 100
   9.5394 , 0.473186 , 0.000789 ,   0
   9.5394 , 0.473249 , 0.000789 ,   1
   9.5394 , 0.473272 , 0.000789 ,   2
   9.5394 , 0.473265 , 0.000789 ,   3
   9.5394 , 0.473021 , 0.000789 ,   4
   9.5394 , 0.473160 , 0.000789 ,   5
   9.5394 , 0.473251 , 0.000789 ,   6
   9.5394 , 0.473084 , 0.000789 ,   7
   9.5394 , 0.473007 , 0.000789 ,   8
   9.5394 , 0.473219 , 0.000789 ,   9
   9.5394 , 0.473134 , 0.000789 ,  10
   9.5394 , 0.472995 , 0.000789 ,  11
   9.5394 , 0.473224 , 0.000789 ,  12
   9.5394 , 0.473194 , 0.000789 ,  13
   9.5394 , 0.473134 , 0.000789 ,  14
   9.5394 , 0.473160 , 0.000789 ,  15
   9.5394 , 0.473037 , 0.000789 ,  16
   9.5394 , 0.473108 , 0.000789 ,  17
   9.5394 , 0.473238 , 0.000789 ,  18
   9.5394 , 0.473073 , 0.000789 ,  19
   9.5394 , 0.473117 , 0.000789 ,  20
   9.5394 , 0.473283 , 0.000789 ,  21
   9.5394 , 0.473276 , 0.000789 ,  22
   9.5394 , 0.473134 , 0.000789 ,  23
   9.5394 , 0.473310 , 0.000789 ,  24
   9.5394 , 0.473139 , 0.000789 ,  25
   9.5394 , 0.473103 , 0.000789 ,  26
   9.5394 , 0.473114 , 0.000789 ,  27
   9.5394 , 0.473195 , 0.000789 ,  28
   9.5394 , 0.473201 , 0.000789 ,  29
   9.5394 , 0.473109 , 0.000789 ,  30
   9.5394 , 0.473292 , 0.000789 ,  31
   9.5394 , 0.473133 , 0.000789 ,  32
   9.5394 , 0.473224 , 0.000789 ,  33
   9.5394 , 0.473113 , 0.000789 ,  34
   9.5394 , 0.473196 , 0.000789 ,  35
   9.5394 , 0.473174 , 0.000789 ,  36
   9.5394 , 0.473206 , 0.000789 ,  37
   9.5394 , 0.473288 , 0.000789 ,  38
   9.5394 , 0.473260 , 0.000789 ,  39
   9.5394 , 0.473056 , 0.000789 ,  40
   9.5394 , 0.473244 , 0.000789 ,  41
   9.5394 , 0.473139 , 0.000789 ,  42
   9.5394 , 0.473143 , 0.000789 ,  43
   9.5394 , 0.473345 , 0.000789 ,  44
   9.5394 , 0.473191 , 0.000789 ,  45
   9.5394 , 0.473034 , 0.000789 ,  46
   9.5394 , 0.473136 , 0.000789 ,  47
   9.5394 , 0.473173 , 0.000789 ,  48
   9.5394 , 0.473161 , 0.000789 ,  49
   9.5394 , 0.473078 , 0.000789 ,  50
   9.5394 , 0.473172 , 0.000789 ,  51
   9.5394 , 0.473180 , 0.000789 ,  52
   9.5394 , 0.473305 , 0.000789 ,  53
   9.5394 , 0.473233 , 0.000789 ,  54
   9.5394 , 0.473157 , 0.000789 ,  55
   9.5394 , 0.473154 , 0.000789 ,  56
   9.5394 , 0.473234 , 0.000789 ,  57
   9.5394 , 0.473039 , 0.000789 ,  58
   9.5394 , 0.473210 , 0.000789 ,  59
   9.5394 , 0.473067 , 0.000789 ,  60
   9.5394 , 0.473297 , 0.000789 ,  61
   9.5394 , 0.473132 , 0.000789 ,  62
   9.5394 , 0.473160 , 0.000789 ,  63
   9.5394 , 0.473175 , 0.000789 ,  64
   9.5394 , 0.473173 , 0.000789 ,  65
   9.5394 , 0.473167 , 0.000789 ,  66
   9.5394 , 0.473123 , 0.000789 ,  67
   9.5394 , 0.473173 , 0.000789 ,  68
   9.5394 , 0.473203 , 0.000789 ,  69
   9.5394 , 0.473250 , 0.000789 ,  70
   9.5394 , 0.473244 , 0.000789 ,  71
   9.5394 , 0.473288 , 0.000789 ,  72
   9.5394 , 0.473328 , 0.000789 ,  73
   9.5394 , 0.473209 , 0.000789 ,  74
   9.5394 , 0.473080 , 0.000789 ,  75
   9.5394 , 0.473130 , 0.000789 ,  76
   9.5394 , 0.473148 , 0.000789 ,  77
   9.5394 , 0.473335 , 0.000789 ,  78
   9.5394 , 0.473189 , 0.000789 ,  79
   9.5394 , 0.473222 , 0.000789 ,  80
   9.5394 , 0.473271 , 0.000789 ,  81
   9.5394 , 0.473151 , 0.000789 ,  82
   9.5394 , 0.473251 , 0.000789 ,  83
   9.5394 , 0.473111 , 0.000789 ,  84
   9.5394 , 0.473149 , 0.000789 ,  85
   9.5394 , 0.473225 , 0.000789 ,  86
   9.5394 , 0.473178 , 0.000789 ,  87
   9.5394 , 0.473150 , 0.000789 ,  88
   9.5394 , 0.473242 , 0.000789 ,  89
   9.5394 , 0.473214 , 0.000789 ,  90
   9.5394 , 0.473247 , 0.000789 ,  91
   9.5394 , 0.473344 , 0.000789 ,  92
   9.5394 , 0.473156 , 0.000789 ,  93
   9.5394 , 0.473278 , 0.000789 ,  94
   9.5394 , 0.473258 , 0.000789 ,  95
   9.5394 , 0.473124 , 0.000789 ,  96
   9.5394 , 0.473293 , 0.000789 ,  97
   9.5394 , 0.473284 , 0.000789 ,  98
   9.5394 , 0.473157 , 0.000789 ,  99
   9.5394 , 0.473253 , 0.000789 , 100
   9.6437 , 0.476399 , 0.000695 ,   0
   9.6437 , 0.476438 , 0.000695 ,   1
   9.6437 , 0.476436 , 0.000695 ,   2
   9.6437 , 0.476437 , 0.000695 ,   3
   9.6437 , 0.476316 , 0.000695 ,   4
   9.6437 , 0.476471 , 0.000695 ,   5
   9.6437 , 0.476467 , 0.000695 ,   6
   9.6437 , 0.476330 , 0.000695 ,   7
   9.6437 , 0.476166 , 0.000695 ,   8
   9.6437 , 0.476361 , 0.000695 ,   9
   9.6437 , 0.476358 , 0.000695 ,  10
   9.6437 , 0.476206 , 0.000695 ,  11
   9.6437 , 0.476403 , 0.000695 ,  12
   9.6437 , 0.476355 , 0.000695 ,  13
   9.6437 , 0.476364 , 0.000695 ,  14
   9.6437 , 0.476361 , 0.000695 ,  15
   9.6437 , 0.476369 , 0.000695 ,  16
   9.6437 , 0.476384 , 0.000695 ,  17
   9.6437 , 0.476372 , 0.000695 ,  18
   9.6437 , 0.476318 , 0.000695 ,  19
   9.6437 , 0.476366 , 0.000695 ,  20
   9.6437 , 0.476460 , 0.000695 ,  21
   9.6437 , 0.476393 , 0.000695 ,  22
   9.6437 , 0.476357 , 0.000695 ,  23
   9.6437 , 0.476472 , 0.000695 ,  24
   9.6437 , 0.476406 , 0.000695 ,  25
   9.6437 , 0.476256 , 0.000695 ,  26
   9.6437 , 0.476341 , 0.000695 ,  27
   9.6437 , 0.476360 , 0.000695 ,  28
   9.6437 , 0.476482 , 0.000695 ,  29
   9.6437 , 0.476401 , 0.000695 ,  30
   9.6437 , 0.476512 , 0.000695 ,  31
   9.6437 , 0.476398 , 0.000695 ,  32
   9.6437 , 0.476487 , 0.000695 ,  33
   9.6437 , 0.476280 , 0.000695 ,  34
   9.6437 , 0.476373 , 0.000695 ,  35
   9.6437 , 0.476381 , 0.000695 ,  36
   9.6437 , 0.476389 , 0.000695 ,  37
   9.6437 , 0.476467 , 0.000695 ,  38
   9.6437 , 0.476504 , 0.000695 ,  39
   9.6437 , 0.476288 , 0.000695 ,  40
   9.6437 , 0.476412 , 0.000695 ,  41
   9.6437 , 0.476356 , 0.000695 ,  42
   9.6437 , 0.476353 , 0.000695 ,  43
   9.6437 , 0.476479 , 0.000695 ,  44
   9.6437 , 0.476472 , 0.000695 ,  45
   9.6437 , 0.476336 , 0.000695 ,  46
   9.6437 , 0.476382 , 0.000695 ,  47
   9.6437 , 0.476416 , 0.000695 ,  48
   9.6437 , 0.476387 , 0.000695 ,  49
   9.6437 , 0.476277 , 0.000695 ,  50
   9.6437 , 0.476363 , 0.000695 ,  51
   9.6437 , 0.476417 , 0.000695 ,  52
   9.6437 , 0.476516 , 0.000695 ,  53
   9.6437 , 0.476466 , 0.000695 ,  54
   9.6437 , 0.476454 , 0.000695 ,  55
   9.6437 , 0.476467 , 0.000695 ,  56
   9.6437 , 0.476418 , 0.000695 ,  57
   9.6437 , 0.476279 , 0.000695 ,  58
   9.6437 , 0.476419 , 0.000695 ,  59
   9.6437 , 0.476363 , 0.000695 ,  60
   9.6437 , 0.476436 , 0.000695 ,  61
   9.6437 , 0.476341 , 0.000695 ,  62
   9.6437 , 0.476396 , 0.000695 ,  63
   9.6437 , 0.476363 , 0.000695 ,  64
   9.6437 , 0.476380 , 0.000695 ,  65
   9.6437 , 0.476412 , 0.000695 ,  66
   9.6437 , 0.476383 , 0.000695 ,  67
   9.6437 , 0.476345 , 0.000695 ,  68
   9.6437 , 0.476434 , 0.000695 ,  69
   9.6437 , 0.476494 , 0.000695 ,  70
   9.6437 , 0.476422 , 0.000695 ,  71
   9.6437 , 0.476442 , 0.000695 ,  72
   9.6437 , 0.476532 , 0.000695 ,  73
   9.6437 , 0.476382 , 0.000695 ,  74
   9.6437 , 0.476350 , 0.000695 ,  75
   9.6437 , 0.476323 , 0.000695 ,  76
   9.6437 , 0.476394 , 0.000695 ,  77
   9.6437 , 0.476464 , 0.000695 ,  78
   9.6437 , 0.476473 , 0.000695 ,  79
   9.6437 , 0.476349 , 0.000695 ,  80
   9.6437 , 0.476511 , 0.000695 ,  81
   9.6437 , 0.476364 , 0.000695 ,  82
   9.6437 , 0.476424 , 0.000695 ,  83
   9.6437 , 0.476331 , 0.000695 ,  84
   9.6437 , 0.476376 , 0.000695 ,  85
   9.6437 , 0.476428 , 0.000695 ,  86
   9.6437 , 0.476369 , 0.000695 ,  87
   9.6437 , 0.476366 , 0.000695 ,  88
   9.6437 , 0.476388 , 0.000695 ,  89
   9.6437 , 0.476448 , 0.000695 ,  90
   9.6437 , 0.476471 , 0.000695 ,  91
   9.6437 , 0.476540 , 0.000695 ,  92
   9.6437 , 0.476460 , 0.000695 ,  93
   9.6437 , 0.476571 , 0.000695 ,  94
   9.6437 , 0.476393 , 0.000695 ,  95
   9.6437 , 0.476332 , 0.000695 ,  96
   9.6437 , 0.476487 , 0.000695 ,  97
   9.6437 , 0.476435 , 0.000695 ,  98
   9.6437 , 0.476333 , 0.000695 ,  99
   9.6437 , 0.476384 , 0.000695 , 100
   9.6954 , 0.476739 , 0.000822 ,   0
   9.6954 , 0.476780 , 0.000822 ,   1
   9.6954 , 0.476811 , 0.000822 ,   2
   9.6954 , 0.476810 , 0.000822 ,   3
   9.6954 , 0.476580 , 0.000822 ,   4
   9.6954 , 0.476755 , 0.000822 ,   5
   9.6954 , 0.476794 , 0.000822 ,   6
   9.6954 , 0.476704 , 0.000822 ,   7
   9.6954 , 0.476478 , 0.000822 ,   8
   9.6954 , 0.476732 , 0.000822 ,   9
   9.6954 , 0.476685 , 0.000822 ,  10
   9.6954 , 0.476529 , 0.000822 ,  11
   9.6954 , 0.476769 , 0.000822 ,  12
   9.6954 , 0.476674 , 0.000822 ,  13
   9.6954 , 0.476698 , 0.000822 ,  14
   9.6954 , 0.476667 , 0.000822 ,  15
   9.6954 , 0.476697 , 0.000822 ,  16
   9.6954 , 0.476710 , 0.000822 ,  17
   9.6954 , 0.476667 , 0.000822 ,  18
   9.6954 , 0.476643 , 0.000822 ,  19
   9.6954 , 0.476723 , 0.000822 ,  20
   9.6954 , 0.476832 , 0.000822 ,  21
   9.6954 , 0.476756 , 0.000822 ,  22
   9.6954 , 0.476681 , 0.000822 ,  23
   9.6954 , 0.476890 , 0.000822 ,  24
   9.6954 , 0.476739 , 0.000822 ,  25
   9.6954 , 0.476592 , 0.000822 ,  26
   9.6954 , 0.476644 , 0.000822 ,  27
   9.6954 , 0.476713 , 0.000822 ,  28
   9.6954 , 0.476824 , 0.000822 ,  29
   9.6954 , 0.476743 , 0.000822 ,  30
   9.6954 , 0.476873 , 0.000822 ,  31
   9.6954 , 0.476772 , 0.000822 ,  32
   9.6954 , 0.476830 , 0.000822 ,  33
   9.6954 , 0.476610 , 0.000822 ,  34
   9.6954 , 0.476713 , 0.000822 ,  35
   9.6954 , 0.476707 , 0.000822 ,  36
   9.6954 , 0.476746 , 0.000822 ,  37
   9.6954 , 0.476781 , 0.000822 ,  38
   9.6954 , 0.476891 , 0.000822 ,  39
   9.6954 , 0.476640 , 0.000822 ,  40
   9.6954 , 0.476775 , 0.000822 ,  41
   9.6954 , 0.476669 , 0.000822 ,  42
   9.6954 , 0.476705 , 0.000822 ,  43
   9.6954 , 0.476825 , 0.000822 ,  44
   9.6954 , 0.476758 , 0.000822 ,  45
   9.6954 , 0.476628 , 0.000822 ,  46
   9.6954 , 0.476718 , 0.000822 ,  47
   9.6954 , 0.476758 , 0.000822 ,  48
   9.6954 , 0.476737 , 0.000822 ,  49
   9.6954 , 0.476577 , 0.000822 ,  50
   9.6954 , 0.476647 , 0.000822 ,  51
   9.6954 , 0.476761 , 0.000822 ,  52
   9.6954 , 0.476867 , 0.000822 ,  53
   9.6954 , 0.476790 , 0.000822 ,  54
   9.6954 , 0.476761 , 0.000822 ,  55
   9.6954 , 0.476795 , 0.000822 ,  56
   9.6954 , 0.476739 , 0.000822 ,  57
   9.6954 , 0.476592 , 0.000822 ,  58
   9.6954 , 0.476755 , 0.000822 ,  59
   9.6954 , 0.476671 , 0.000822 ,  60
   9.6954 , 0.476828 , 0.000822 ,  61
   9.6954 , 0.476632 , 0.000822 ,  62
   9.6954 , 0.476738 , 0.000822 ,  63
   9.6954 , 0.476657 , 0.000822 ,  64
   9.6954 , 0.476713 , 0.000822 ,  65
   9.6954 , 0.476758 , 0.000822 ,  66
   9.6954 , 0.476758 , 0.000822 ,  67
   9.6954 , 0.476743 , 0.000822 ,  68
   9.6954 , 0.476806 , 0.000822 ,  69
   9.6954 , 0.476875 , 0.000822 ,  70
   9.6954 , 0.476790 , 0.000822 ,  71
   9.6954 , 0.476808 , 0.000822 ,  72
   9.6954 , 0.476870 , 0.000822 ,  73
   9.6954 , 0.476688 , 0.000822 ,  74
   9.6954 , 0.476689 , 0.000822 ,  75
   9.6954 , 0.476652 , 0.000822 ,  76
   9.6954 , 0.476760 , 0.000822 ,  77
   9.6954 , 0.476839 , 0.000822 ,  78
   9.6954 , 0.476824 , 0.000822 ,  79
   9.6954 , 0.476680 , 0.000822 ,  80
   9.6954 , 0.476887 , 0.000822 ,  81
   9.6954 , 0.476697 , 0.000822 ,  82
   9.6954 , 0.476778 , 0.000822 ,  83
   9.6954 , 0.476720 , 0.000822 ,  84
   9.6954 , 0.476715 , 0.000822 ,  85
   9.6954 , 0.476753 , 0.000822 ,  86
   9.6954 , 0.476698 , 0.000822 ,  87
   9.6954 , 0.476674 , 0.000822 ,  88
   9.6954 , 0.476745 , 0.000822 ,  89
   9.6954 , 0.476768 , 0.000822 ,  90
   9.6954 , 0.476787 , 0.000822 ,  91
   9.6954 , 0.476884 , 0.000822 ,  92
   9.6954 , 0.476796 , 0.000822 ,  93
   9.6954 , 0.476932 , 0.000822 ,  94
   9.6954 , 0.476756 , 0.000822 ,  95
   9.6954 , 0.476690 , 0.000822 ,  96
   9.6954 , 0.476805 , 0.000822 ,  97
   9.6954 , 0.476804 , 0.000822 ,  98
   9.6954 , 0.476668 , 0.000822 ,  99
   9.6954 , 0.476767 , 0.000822 , 100
   9.7980 , 0.479593 , 0.000798 ,   0
   9.7980 , 0.479583 , 0.000798 ,   1
   9.7980 , 0.479539 , 0.000798 ,   2
   9.7980 , 0.479604 , 0.000798 ,   3
   9.7980 , 0.479524 , 0.000798 ,   4
   9.7980 , 0.479615 , 0.000798 ,   5
   9.7980 , 0.479596 , 0.000798 ,   6
   9.7980 , 0.479564 , 0.000798 ,   7
   9.7980 , 0.479314 , 0.000798 ,   8
   9.7980 , 0.479573 , 0.000798 ,   9
   9.7980 , 0.479567 , 0.000798 ,  10
   9.7980 , 0.479394 , 0.000798 ,  11
   9.7980 , 0.479616 , 0.000798 ,  12
   9.7980 , 0.479500 , 0.000798 ,  13
   9.7980 , 0.479596 , 0.000798 ,  14
   9.7980 , 0.479571 , 0.000798 ,  15
   9.7980 , 0.479591 , 0.000798 ,  16
   9.7980 , 0.479595 , 0.000798 ,  17
   9.7980 , 0.479502 , 0.000798 ,  18
   9.7980 , 0.479465 , 0.000798 ,  19
   9.7980 , 0.479549 , 0.000798 ,  20
   9.7980 , 0.479690 , 0.000798 ,  21
   9.7980 , 0.479543 , 0.000798 ,  22
   9.7980 , 0.479526 , 0.000798 ,  23
   9.7980 , 0.479724 , 0.000798 ,  24
   9.7980 , 0.479546 , 0.000798 ,  25
   9.7980 , 0.479409 , 0.000798 ,  26
   9.7980 , 0.479562 , 0.000798 ,  27
   9.7980 , 0.479557 , 0.000798 ,  28
   9.7980 , 0.479660 , 0.000798 ,  29
   9.7980 , 0.479666 , 0.000798 ,  30
   9.7980 , 0.479703 , 0.000798 ,  31
   9.7980 , 0.479626 , 0.000798 ,  32
   9.7980 , 0.479702 , 0.000798 ,  33
   9.7980 , 0.479429 , 0.000798 ,  34
   9.7980 , 0.479573 , 0.000798 ,  35
   9.7980 , 0.479569 , 0.000798 ,  36
   9.7980 , 0.479655 , 0.000798 ,  37
   9.7980 , 0.479642 , 0.000798 ,  38
   9.7980 , 0.479688 , 0.000798 ,  39
   9.7980 , 0.479475 , 0.000798 ,  40
   9.7980 , 0.479612 , 0.000798 ,  41
   9.7980 , 0.479509 , 0.000798 ,  42
   9.7980 , 0.479578 , 0.000798 ,  43
   9.7980 , 0.479710 , 0.000798 ,  44
   9.7980 , 0.479662 , 0.000798 ,  45
   9.7980 , 0.479565 , 0.000798 ,  46
   9.7980 , 0.479548 , 0.000798 ,  47
   9.7980 , 0.479621 , 0.000798 ,  48
   9.7980 , 0.479597 , 0.000798 ,  49
   9.7980 , 0.479462 , 0.000798 ,  50
   9.7980 , 0.479489 , 0.000798 ,  51
   9.7980 , 0.479688 , 0.000798 ,  52
   9.7980 , 0.479705 , 0.000798 ,  53
   9.7980 , 0.479675 , 0.000798 ,  54
   9.7980 , 0.479604 , 0.000798 ,  55
   9.7980 , 0.479683 , 0.000798 ,  56
   9.7980 , 0.479634 , 0.000798 ,  57
   9.7980 , 0.479558 , 0.000798 ,  58
   9.7980 , 0.479610 , 0.000798 ,  59
   9.7980 , 0.479560 , 0.000798 ,  60
   9.7980 , 0.479661 , 0.000798 ,  61
   9.7980 , 0.479500 , 0.000798 ,  62
   9.7980 , 0.479571 , 0.000798 ,  63
   9.7980 , 0.479479 , 0.000798 ,  64
   9.7980 , 0.479534 , 0.000798 ,  65
   9.7980 , 0.479640 , 0.000798 ,  66
   9.7980 , 0.479641 , 0.000798 ,  67
   9.7980 , 0.479610 , 0.000798 ,  68
   9.7980 , 0.479683 , 0.000798 ,  69
   9.7980 , 0.479729 , 0.000798 ,  70
   9.7980 , 0.479595 , 0.000798 ,  71
   9.7980 , 0.479636 , 0.000798 ,  72
   9.7980 , 0.479653 , 0.000798 ,  73
   9.7980 , 0.479515 , 0.000798 ,  74
   9.7980 , 0.479559 , 0.000798 ,  75
   9.7980 , 0.479498 , 0.000798 ,  76
   9.7980 , 0.479650 , 0.000798 ,  77
   9.7980 , 0.479651 , 0.000798 ,  78
   9.7980 , 0.479672 , 0.000798 ,  79
   9.7980 , 0.479553 , 0.000798 ,  80
   9.7980 , 0.479747 , 0.000798 ,  81
   9.7980 , 0.479537 , 0.000798 ,  82
   9.7980 , 0.479591 , 0.000798 ,  83
   9.7980 , 0.479632 , 0.000798 ,  84
   9.7980 , 0.479582 , 0.000798 ,  85
   9.7980 , 0.479560 , 0.000798 ,  86
   9.7980 , 0.479562 , 0.000798 ,  87
   9.7980 , 0.479547 , 0.000798 ,  88
   9.7980 , 0.479594 , 0.000798 ,  89
   9.7980 , 0.479623 , 0.000798 ,  90
   9.7980 , 0.479677 , 0.000798 ,  91
   9.7980 , 0.479670 , 0.000798 ,  92
   9.7980 , 0.479613 , 0.000798 ,  93
   9.7980 , 0.479779 , 0.000798 ,  94
   9.7980 , 0.479542 , 0.000798 ,  95
   9.7980 , 0.479537 , 0.000798 ,  96
   9.7980 , 0.479685 , 0.000798 ,  97
   9.7980 , 0.479640 , 0.000798 ,  98
   9.7980 , 0.479473 , 0.000798 ,  99
   9.7980 , 0.479557 , 0.000798 , 100
   9.8489 , 0.480537 , 0.000790 ,   0
   9.8489 , 0.480475 , 0.000790 ,   1
   9.8489 , 0.480561 , 0.000790 ,   2
   9.8489 , 0.480577 , 0.000790 ,   3
   9.8489 , 0.480435 , 0.000790 ,   4
   9.8489 , 0.480548 , 0.000790 ,   5
   9.8489 , 0.480580 , 0.000790 ,   6
   9.8489 , 0.480508 , 0.000790 ,   7
   9.8489 , 0.480250 , 0.000790 ,   8
   9.8489 , 0.480573 , 0.000790 ,   9
   9.8489 , 0.480491 , 0.000790 ,  10
   9.8489 , 0.480406 , 0.000790 ,  11
   9.8489 , 0.480549 , 0.000790 ,  12
   9.8489 , 0.480499 , 0.000790 ,  13
   9.8489 , 0.480427 , 0.000790 ,  14
   9.8489 , 0.480415 , 0.000790 ,  15
   9.8489 , 0.480553 , 0.000790 ,  16
   9.8489 , 0.480559 , 0.000790 ,  17
   9.8489 , 0.480576 , 0.000790 ,  18
   9.8489 , 0.480436 , 0.000790 ,  19
   9.8489 , 0.480527 , 0.000790 ,  20
   9.8489 , 0.480626 , 0.000790 ,  21
   9.8489 , 0.480478 , 0.000790 ,  22
   9.8489 , 0.480470 , 0.000790 ,  23
   9.8489 , 0.480661 , 0.000790 ,  24
   9.8489 , 0.480547 , 0.000790 ,  25
   9.8489 , 0.480351 , 0.000790 ,  26
   9.8489 , 0.480449 , 0.000790 ,  27
   9.8489 , 0.480501 , 0.000790 ,  28
   9.8489 , 0.480554 , 0.000790 ,  29
   9.8489 , 0.480506 , 0.000790 ,  30
   9.8489 , 0.480651 , 0.000790 ,  31
   9.8489 , 0.480530 , 0.000790 ,  32
   9.8489 , 0.480630 , 0.000790 ,  33
   9.8489 , 0.480452 , 0.000790 ,  34
   9.8489 , 0.480529 , 0.000790 ,  35
   9.8489 , 0.480518 , 0.000790 ,  36
   9.8489 , 0.480630 , 0.000790 ,  37
   9.8489 , 0.480559 , 0.000790 ,  38
   9.8489 , 0.480665 , 0.000790 ,  39
   9.8489 , 0.480403 , 0.000790 ,  40
   9.8489 , 0.480543 , 0.000790 ,  41
   9.8489 , 0.480458 , 0.000790 ,  42
   9.8489 , 0.480509 , 0.000790 ,  43
   9.8489 , 0.480624 , 0.000790 ,  44
   9.8489 , 0.480596 , 0.000790 ,  45
   9.8489 , 0.480394 , 0.000790 ,  46
   9.8489 , 0.480530 , 0.000790 ,  47
   9.8489 , 0.480548 , 0.000790 ,  48
   9.8489 , 0.480547 , 0.000790 ,  49
   9.8489 , 0.480434 , 0.000790 ,  50
   9.8489 , 0.480423 , 0.000790 ,  51
   9.8489 , 0.480656 , 0.000790 ,  52
   9.8489 , 0.480581 , 0.000790 ,  53
   9.8489 , 0.480587 , 0.000790 ,  54
   9.8489 , 0.480574 , 0.000790 ,  55
   9.8489 , 0.480652 , 0.000790 ,  56
   9.8489 , 0.480601 , 0.000790 ,  57
   9.8489 , 0.480477 , 0.000790 ,  58
   9.8489 , 0.480541 , 0.000790 ,  59
   9.8489 , 0.480472 , 0.000790 ,  60
   9.8489 , 0.480675 , 0.000790 ,  61
   9.8489 , 0.480340 , 0.000790 ,  62
   9.8489 , 0.480554 , 0.000790 ,  63
   9.8489 , 0.480431 , 0.000790 ,  64
   9.8489 , 0.480599 , 0.000790 ,  65
   9.8489 , 0.480578 , 0.000790 ,  66
   9.8489 , 0.480584 , 0.000790 ,  67
   9.8489 , 0.480469 , 0.000790 ,  68
   9.8489 , 0.480566 , 0.000790 ,  69
   9.8489 , 0.480658 , 0.000790 ,  70
   9.8489 , 0.480600 , 0.000790 ,  71
   9.8489 , 0.480600 , 0.000790 ,  72
   9.8489 , 0.480609 , 0.000790 ,  73
   9.8489 , 0.480518 , 0.000790 ,  74
   9.8489 , 0.480494 , 0.000790 ,  75
   9.8489 , 0.480461 , 0.000790 ,  76
   9.8489 , 0.480535 , 0.000790 ,  77
   9.8489 , 0.480618 , 0.000790 ,  78
   9.8489 , 0.480611 , 0.000790 ,  79
   9.8489 , 0.480569 , 0.000790 ,  80
   9.8489 , 0.480674 , 0.000790 ,  81
   9.8489 , 0.480476 , 0.000790 ,  82
   9.8489 , 0.480563 , 0.000790 ,  83
   9.8489 , 0.480562 , 0.000790 ,  84
   9.8489 , 0.480528 , 0.000790 ,  85
   9.8489 , 0.480547 , 0.000790 ,  86
   9.8489 , 0.480526 , 0.000790 ,  87
   9.8489 , 0.480496 , 0.000790 ,  88
   9.8489 , 0.480502 , 0.000790 ,  89
   9.8489 , 0.480584 , 0.000790 ,  90
   9.8489 , 0.480587 , 0.000790 ,  91
   9.8489 , 0.480628 , 0.000790 ,  92
   9.8489 , 0.480587 , 0.000790 ,  93
   9.8489 , 0.480698 , 0.000790 ,  94
   9.8489 , 0.480497 , 0.000790 ,  95
   9.8489 , 0.480512 , 0.000790 ,  96
   9.8489 , 0.480545 , 0.000790 ,  97
   9.8489 , 0.480565 , 0.000790 ,  98
   9.8489 , 0.480505 , 0.000790 ,  99
   9.8489 , 0.480557 , 0.000790 , 100
   9.8995 , 0.482362 , 0.000704 ,   0
   9.8995 , 0.482412 , 0.000704 ,   1
   9.8995 , 0.482387 , 0.000704 ,   2
   9.8995 , 0.482400 , 0.000704 ,   3
   9.8995 , 0.482249 , 0.000704 ,   4
   9.8995 , 0.482410 , 0.000704 ,   5
   9.8995 , 0.482408 , 0.000704 ,   6
   9.8995 , 0.482284 , 0.000704 ,   7
   9.8995 , 0.482145 , 0.000704 ,   8
   9.8995 , 0.482335 , 0.000704 ,   9
   9.8995 , 0.482334 , 0.000704 ,  10
   9.8995 , 0.482165 , 0.000704 ,  11
   9.8995 , 0.482344 , 0.000704 ,  12
   9.8995 , 0.482328 , 0.000704 ,  13
   9.8995 , 0.482318 , 0.000704 ,  14
   9.8995 , 0.482360 , 0.000704 ,  15
   9.8995 , 0.482285 , 0.000704 ,  16
   9.8995 , 0.482320 , 0.000704 ,  17
   9.8995 , 0.482354 , 0.000704 ,  18
   9.8995 , 0.482293 , 0.000704 ,  19
   9.8995 , 0.482306 , 0.000704 ,  20
   9.8995 , 0.482431 , 0.000704 ,  21
   9.8995 , 0.482403 , 0.000704 ,  22
   9.8995 , 0.482294 , 0.000704 ,  23
   9.8995 , 0.482485 , 0.000704 ,  24
   9.8995 , 0.482368 , 0.000704 ,  25
   9.8995 , 0.482242 , 0.000704 ,  26
   9.8995 , 0.482279 , 0.000704 ,  27
   9.8995 , 0.482338 , 0.000704 ,  28
   9.8995 , 0.482442 , 0.000704 ,  29
   9.8995 , 0.482383 , 0.000704 ,  30
   9.8995 , 0.482486 , 0.000704 ,  31
   9.8995 , 0.482334 , 0.000704 ,  32
   9.8995 , 0.482443 , 0.000704 ,  33
   9.8995 , 0.482266 , 0.000704 ,  34
   9.8995 , 0.482331 , 0.000704 ,  35
   9.8995 , 0.482362 , 0.000704 ,  36
   9.8995 , 0.482352 , 0.000704 ,  37
   9.8995 , 0.482395 , 0.000704 ,  38
   9.8995 , 0.482443 , 0.000704 ,  39
   9.8995 , 0.482218 , 0.000704 ,  40
   9.8995 , 0.482384 , 0.000704 ,  41
   9.8995 , 0.482317 , 0.000704 ,  42
   9.8995 , 0.482370 , 0.000704 ,  43
   9.8995 , 0.482444 , 0.000704 ,  44
   9.8995 , 0.482437 , 0.000704 ,  45
   9.8995 , 0.482277 , 0.000704 ,  46
   9.8995 , 0.482367 , 0.000704 ,  47
   9.8995 , 0.482370 , 0.000704 ,  48
   9.8995 , 0.482352 , 0.000704 ,  49
   9.8995 , 0.482236 , 0.000704 ,  50
   9.8995 , 0.482332 , 0.000704 ,  51
   9.8995 , 0.482397 , 0.000704 ,  52
   9.8995 , 0.482473 , 0.000704 ,  53
   9.8995 , 0.482441 , 0.000704 ,  54
   9.8995 , 0.482398 , 0.000704 ,  55
   9.8995 , 0.482385 , 0.000704 ,  56
   9.8995 , 0.482398 , 0.000704 ,  57
   9.8995 , 0.482248 , 0.000704 ,  58
   9.8995 , 0.482365 , 0.000704 ,  59
   9.8995 , 0.482340 , 0.000704 ,  60
   9.8995 , 0.482430 , 0.000704 ,  61
   9.8995 , 0.482300 , 0.000704 ,  62
   9.8995 , 0.482365 , 0.000704 ,  63
   9.8995 , 0.482322 , 0.000704 ,  64
   9.8995 , 0.482350 , 0.000704 ,  65
   9.8995 , 0.482375 , 0.000704 ,  66
   9.8995 , 0.482321 , 0.000704 ,  67
   9.8995 , 0.482268 , 0.000704 ,  68
   9.8995 , 0.482397 , 0.000704 ,  69
   9.8995 , 0.482471 , 0.000704 ,  70
   9.8995 , 0.482387 , 0.000704 ,  71
   9.8995 , 0.482441 , 0.000704 ,  72
   9.8995 , 0.482498 , 0.000704 ,  73
   9.8995 , 0.482346 , 0.000704 ,  74
   9.8995 , 0.482292 , 0.000704 ,  75
   9.8995 , 0.482257 , 0.000704 ,  76
   9.8995 , 0.482336 , 0.000704 ,  77
   9.8995 , 0.482454 , 0.000704 ,  78
   9.8995 , 0.482424 , 0.000704 ,  79
   9.8995 , 0.482361 , 0.000704 ,  80
   9.8995 , 0.482477 , 0.000704 ,  81
   9.8995 , 0.482328 , 0.000704 ,  82
   9.8995 , 0.482422 , 0.000704 ,  83
   9.8995 , 0.482318 , 0.000704 ,  84
   9.8995 , 0.482326 , 0.000704 ,  85
   9.8995 , 0.482383 , 0.000704 ,  86
   9.8995 , 0.482352 , 0.000704 ,  87
   9.8995 , 0.482326 , 0.000704 ,  88
   9.8995 , 0.482380 , 0.000704 ,  89
   9.8995 , 0.482432 , 0.000704 ,  90
   9.8995 , 0.482426 , 0.000704 ,  91
   9.8995 , 0.482492 , 0.000704 ,  92
   9.8995 , 0.482408 , 0.000704 ,  93
   9.8995 , 0.482486 , 0.000704 ,  94
   9.8995 , 0.482357 , 0.000704 ,  95
   9.8995 , 0.482302 , 0.000704 ,  96
   9.8995 , 0.482435 , 0.000704 ,  97
   9.8995 , 0.482392 , 0.000704 ,  98
   9.8995 , 0.482297 , 0.000704 ,  99
   9.8995 , 0.482340 , 0.000704 , 100
   9.9499 , 0.482750 , 0.000810 ,   0
   9.9499 , 0.482754 , 0.000810 ,   1
   9.9499 , 0.482741 , 0.000810 ,   2
   9.9499 , 0.482773 , 0.000810 ,   3
   9.9499 , 0.482616 , 0.000810 ,   4
   9.9499 , 0.482830 , 0.000810 ,   5
   9.9499 , 0.482771 , 0.000810 ,   6
   9.9499 , 0.482725 , 0.000810 ,   7
   9.9499 , 0.482465 , 0.000810 ,   8
   9.9499 , 0.482737 , 0.000810 ,   9
   9.9499 , 0.482693 , 0.000810 ,  10
   9.9499 , 0.482564 , 0.000810 ,  11
   9.9499 , 0.482761 , 0.000810 ,  12
   9.9499 , 0.482681 , 0.000810 ,  13
   9.9499 , 0.482684 , 0.000810 ,  14
   9.9499 , 0.482713 , 0.000810 ,  15
   9.9499 , 0.482742 , 0.000810 ,  16
   9.9499 , 0.482747 , 0.000810 ,  17
   9.9499 , 0.482698 , 0.000810 ,  18
   9.9499 , 0.482636 , 0.000810 ,  19
   9.9499 , 0.482706 , 0.000810 ,  20
   9.9499 , 0.482853 , 0.000810 ,  21
   9.9499 , 0.482731 , 0.000810 ,  22
   9.9499 , 0.482673 , 0.000810 ,  23
   9.9499 , 0.482899 , 0.000810 ,  24
   9.9499 , 0.482742 , 0.000810 ,  25
   9.9499 , 0.482597 , 0.000810 ,  26
   9.9499 , 0.482682 , 0.000810 ,  27
   9.9499 , 0.482711 , 0.000810 ,  28
   9.9499 , 0.482833 , 0.000810 ,  29
   9.9499 , 0.482744 , 0.000810 ,  30
   9.9499 , 0.482889 , 0.000810 ,  31
   9.9499 , 0.482759 , 0.000810 ,  32
   9.9499 , 0.482869 , 0.000810 ,  33
   9.9499 , 0.482622 , 0.000810 ,  34
   9.9499 , 0.482720 , 0.000810 ,  35
   9.9499 , 0.482729 , 0.000810 ,  36
   9.9499 , 0.482752 , 0.000810 ,  37
   9.9499 , 0.482771 , 0.000810 ,  38
   9.9499 , 0.482879 , 0.000810 ,  39
   9.9499 , 0.482619 , 0.000810 ,  40
   9.9499 , 0.482803 , 0.000810 ,  41
   9.9499 , 0.482715 , 0.000810 ,  42
   9.9499 , 0.482713 , 0.000810 ,  43
   9.9499 , 0.482826 , 0.000810 ,  44
   9.9499 , 0.482809 , 0.000810 ,  45
   9.9499 , 0.482661 , 0.000810 ,  46
   9.9499 , 0.482769 , 0.000810 ,  47
   9.9499 , 0.482781 , 0.000810 ,  48
   9.9499 , 0.482767 , 0.000810 ,  49
   9.9499 , 0.482584 , 0.000810 ,  50
   9.9499 , 0.482680 , 0.000810 ,  51
   9.9499 , 0.482819 , 0.000810 ,  52
   9.9499 , 0.482851 , 0.000810 ,  53
   9.9499 , 0.482809 , 0.000810 ,  54
   9.9499 , 0.482824 , 0.000810 ,  55
   9.9499 , 0.482840 , 0.000810 ,  56
   9.9499 , 0.482742 , 0.000810 ,  57
   9.9499 , 0.482637 , 0.000810 ,  58
   9.9499 , 0.482741 , 0.000810 ,  59
   9.9499 , 0.482702 , 0.000810 ,  60
   9.9499 , 0.482836 , 0.000810 ,  61
   9.9499 , 0.482615 , 0.000810 ,  62
   9.9499 , 0.482753 , 0.000810 ,  63
   9.9499 , 0.482638 , 0.000810 ,  64
   9.9499 , 0.482737 , 0.000810 ,  65
   9.9499 , 0.482791 , 0.000810 ,  66
   9.9499 , 0.482747 , 0.000810 ,  67
   9.9499 , 0.482715 , 0.000810 ,  68
   9.9499 , 0.482817 , 0.000810 ,  69
   9.9499 , 0.482903 , 0.000810 ,  70
   9.9499 , 0.482758 , 0.000810 ,  71
   9.9499 , 0.482830 , 0.000810 ,  72
   9.9499 , 0.482842 , 0.000810 ,  73
   9.9499 , 0.482690 , 0.000810 ,  74
   9.9499 , 0.482695 , 0.000810 ,  75
   9.9499 , 0.482627 , 0.000810 ,  76
   9.9499 , 0.482782 , 0.000810 ,  77
   9.9499 , 0.482837 , 0.000810 ,  78
   9.9499 , 0.482829 , 0.000810 ,  79
   9.9499 , 0.482741 , 0.000810 ,  80
   9.9499 , 0.482901 , 0.000810 ,  81
   9.9499 , 0.482707 , 0.000810 ,  82
   9.9499 , 0.482782 , 0.000810 ,  83
   9.9499 , 0.482742 , 0.000810 ,  84
   9.9499 , 0.482701 , 0.000810 ,  85
   9.9499 , 0.482755 , 0.000810 ,  86
   9.9499 , 0.482715 , 0.000810 ,  87
   9.9499 , 0.482672 , 0.000810 ,  88
   9.9499 , 0.482750 , 0.000810 ,  89
   9.9499 , 0.482813 , 0.000810 ,  90
   9.9499 , 0.482786 , 0.000810 ,  91
   9.9499 , 0.482876 , 0.000810 ,  92
   9.9499 , 0.482772 , 0.000810 ,  93
   9.9499 , 0.482927 , 0.000810 ,  94
   9.9499 , 0.482729 , 0.000810 ,  95
   9.9499 , 0.482700 , 0.000810 ,  96
   9.9499 , 0.482797 , 0.000810 ,  97
   9.9499 , 0.482785 , 0.000810 ,  98
   9.9499 , 0.482702 , 0.000810 ,  99
   9.9499 , 0.482741 , 0.000810 , 100
  10.0000 , 0.484379 , 0.000733 ,   0
  10.0000 , 0.484447 , 0.000733 ,   1
  10.0000 , 0.484465 , 0.000733 ,   2
  10.0000 , 0.484423 , 0.000733 ,   3
  10.0000 , 0.484237 , 0.000733 ,   4
  10.0000 , 0.484438 , 0.000733 ,   5
  10.0000 , 0.484470 , 0.000733 ,   6
  10.0000 , 0.484265 , 0.000733 ,   7
  10.0000 , 0.484197 , 0.000733 ,   8
  10.0000 , 0.484454 , 0.000733 ,   9
  10.0000 , 0.484285 , 0.000733 ,  10
  10.0000 , 0.484273 , 0.000733 ,  11
  10.0000 , 0.484366 , 0.000733 ,  12
  10.0000 , 0.484340 , 0.000733 ,  13
  10.0000 , 0.484344 , 0.000733 ,  14
  10.0000 , 0.484415 , 0.000733 ,  15
  10.0000 , 0.484229 , 0.000733 ,  16
  10.0000 , 0.484273 , 0.000733 ,  17
  10.0000 , 0.484405 , 0.000733 ,  18
  10.0000 , 0.484373 , 0.000733 ,  19
  10.0000 , 0.484307 , 0.000733 ,  20
  10.0000 , 0.484340 , 0.000733 ,  21
  10.0000 , 0.484444 , 0.000733 ,  22
  10.0000 , 0.484285 , 0.000733 ,  23
  10.0000 , 0.484487 , 0.000733 ,  24
  10.0000 , 0.484402 , 0.000733 ,  25
  10.0000 , 0.484360 , 0.000733 ,  26
  10.0000 , 0.484256 , 0.000733 ,  27
  10.0000 , 0.484389 , 0.000733 ,  28
  10.0000 , 0.484466 , 0.000733 ,  29
  10.0000 , 0.484345 , 0.000733 ,  30
  10.0000 , 0.484533 , 0.000733 ,  31
  10.0000 , 0.484325 , 0.000733 ,  32
  10.0000 , 0.484351 , 0.000733 ,  33
  10.0000 , 0.484334 , 0.000733 ,  34
  10.0000 , 0.484336 , 0.000733 ,  35
  10.0000 , 0.484397 , 0.000733 ,  36
  10.0000 , 0.484366 , 0.000733 ,  37
  10.0000 , 0.484448 , 0.000733 ,  38
  10.0000 , 0.484511 , 0.000733 ,  39
  10.0000 , 0.484254 , 0.000733 ,  40
  10.0000 , 0.484465 , 0.000733 ,  41
  10.0000 , 0.484333 , 0.000733 ,  42
  10.0000 , 0.484375 , 0.000733 ,  43
  10.0000 , 0.484414 , 0.000733 ,  44
  10.0000 , 0.484398 , 0.000733 ,  45
  10.0000 , 0.484288 , 0.000733 ,  46
  10.0000 , 0.484359 , 0.000733 ,  47
  10.0000 , 0.484395 , 0.000733 ,  48
  10.0000 , 0.484448 , 0.000733 ,  49
  10.0000 , 0.484351 , 0.000733 ,  50
  10.0000 , 0.484356 , 0.000733 ,  51
  10.0000 , 0.484357 , 0.000733 ,  52
  10.0000 , 0.484500 , 0.000733 ,  53
  10.0000 , 0.484517 , 0.000733 ,  54
  10.0000 , 0.484473 , 0.000733 ,  55
  10.0000 , 0.484346 , 0.000733 ,  56
  10.0000 , 0.484353 , 0.000733 ,  57
  10.0000 , 0.484290 , 0.000733 ,  58
  10.0000 , 0.484452 , 0.000733 ,  59
  10.0000 , 0.484359 , 0.000733 ,  60
  10.0000 , 0.484482 , 0.000733 ,  61
  10.0000 , 0.484324 , 0.000733 ,  62
  10.0000 , 0.484443 , 0.000733 ,  63
  10.0000 , 0.484398 , 0.000733 ,  64
  10.0000 , 0.484371 , 0.000733 ,  65
  10.0000 , 0.484381 , 0.000733 ,  66
  10.0000 , 0.484289 , 0.000733 ,  67
  10.0000 , 0.484280 , 0.000733 ,  68
  10.0000 , 0.484334 , 0.000733 ,  69
  10.0000 , 0.484453 , 0.000733 ,  70
  10.0000 , 0.484401 , 0.000733 ,  71
  10.0000 , 0.484435 , 0.000733 ,  72
  10.0000 , 0.484462 , 0.000733 ,  73
  10.0000 , 0.484438 , 0.000733 ,  74
  10.0000 , 0.484239 , 0.000733 ,  75
  10.0000 , 0.484353 , 0.000733 ,  76
  10.0000 , 0.484349 , 0.000733 ,  77
  10.0000 , 0.484475 , 0.000733 ,  78
  10.0000 , 0.484413 , 0.000733 ,  79
  10.0000 , 0.484437 , 0.000733 ,  80
  10.0000 , 0.484425 , 0.000733 ,  81
  10.0000 , 0.484317 , 0.000733 ,  82
  10.0000 , 0.484462 , 0.000733 ,  83
  10.0000 , 0.484273 , 0.000733 ,  84
  10.0000 , 0.484379 , 0.000733 ,  85
  10.0000 , 0.484386 , 0.000733 ,  86
  10.0000 , 0.484374 , 0.000733 ,  87
  10.0000 , 0.484282 , 0.000733 ,  88
  10.0000 , 0.484396 , 0.000733 ,  89
  10.0000 , 0.484380 , 0.000733 ,  90
  10.0000 , 0.484482 , 0.000733 ,  91
  10.0000 , 0.484517 , 0.000733 ,  92
  10.0000 , 0.484348 , 0.000733 ,  93
  10.0000 , 0.484412 , 0.000733 ,  94
  10.0000 , 0.484445 , 0.000733 ,  95
  10.0000 , 0.484311 , 0.000733 ,  96
  10.0000 , 0.484419 , 0.000733 ,  97
  10.0000 , 0.484404 , 0.000733 ,  98
  10.0000 , 0.484358 , 0.000733 ,  99
  10.0000 , 0.484396 , 0.000733 , 100
  10.0499 , 0.485157 , 0.000780 ,   0
  10.0499 , 0.485189 , 0.000780 ,   1
  10.0499 , 0.485215 , 0.000780 ,   2
  10.0499 , 0.485219 , 0.000780 ,   3
  10.0499 , 0.485021 , 0.000780 ,   4
  10.0499 , 0.485212 , 0.000780 ,   5
  10.0499 , 0.485226 , 0.000780 ,   6
  10.0499 , 0.485102 , 0.000780 ,   7
  10.0499 , 0.484892 , 0.000780 ,   8
  10.0499 , 0.485172 , 0.000780 ,   9
  10.0499 , 0.485093 , 0.000780 ,  10
  10.0499 , 0.484985 , 0.000780 ,  11
  10.0499 , 0.485180 , 0.000780 ,  12
  10.0499 , 0.485095 , 0.000780 ,  13
  10.0499 , 0.485106 , 0.000780 ,  14
  10.0499 , 0.485129 , 0.000780 ,  15
  10.0499 , 0.485088 , 0.000780 ,  16
  10.0499 , 0.485119 , 0.000780 ,  17
  10.0499 , 0.485117 , 0.000780 ,  18
  10.0499 , 0.485049 , 0.000780 ,  19
  10.0499 , 0.485097 , 0.000780 ,  20
  10.0499 , 0.485216 , 0.000780 ,  21
  10.0499 , 0.485183 , 0.000780 ,  22
  10.0499 , 0.485097 , 0.000780 ,  23
  10.0499 , 0.485306 , 0.000780 ,  24
  10.0499 , 0.485169 , 0.000780 ,  25
  10.0499 , 0.485044 , 0.000780 ,  26
  10.0499 , 0.485044 , 0.000780 ,  27
  10.0499 , 0.485155 , 0.000780 ,  28
  10.0499 , 0.485255 , 0.000780 ,  29
  10.0499 , 0.485148 , 0.000780 ,  30
  10.0499 , 0.485315 , 0.000780 ,  31
  10.0499 , 0.485157 , 0.000780 ,  32
  10.0499 , 0.485224 , 0.000780 ,  33
  10.0499 , 0.485037 , 0.000780 ,  34
  10.0499 , 0.485150 , 0.000780 ,  35
  10.0499 , 0.485144 , 0.000780 ,  36
  10.0499 , 0.485164 , 0.000780 ,  37
  10.0499 , 0.485208 , 0.000780 ,  38
  10.0499 , 0.485305 , 0.000780 ,  39
  10.0499 , 0.485052 , 0.000780 ,  40
  10.0499 , 0.485219 , 0.000780 ,  41
  10.0499 , 0.485110 , 0.000780 ,  42
  10.0499 , 0.485100 , 0.000780 ,  43
  10.0499 , 0.485254 , 0.000780 ,  44
  10.0499 , 0.485177 , 0.000780 ,  45
  10.0499 , 0.485041 , 0.000780 ,  46
  10.0499 , 0.485137 , 0.000780 ,  47
  10.0499 , 0.485174 , 0.000780 ,  48
  10.0499 , 0.485192 , 0.000780 ,  49
  10.0499 , 0.485035 , 0.000780 ,  50
  10.0499 , 0.485085 , 0.000780 ,  51
  10.0499 , 0.485182 , 0.000780 ,  52
  10.0499 , 0.485289 , 0.000780 ,  53
  10.0499 , 0.485228 , 0.000780 ,  54
  10.0499 , 0.485257 , 0.000780 ,  55
  10.0499 , 0.485199 , 0.000780 ,  56
  10.0499 , 0.485162 , 0.000780 ,  57
  10.0499 , 0.485031 , 0.000780 ,  58
  10.0499 , 0.485207 , 0.000780 ,  59
  10.0499 , 0.485107 , 0.000780 ,  60
  10.0499 , 0.485257 , 0.000780 ,  61
  10.0499 , 0.485055 , 0.000780 ,  62
  10.0499 , 0.485187 , 0.000780 ,  63
  10.0499 , 0.485123 , 0.000780 ,  64
  10.0499 , 0.485150 , 0.000780 ,  65
  10.0499 , 0.485165 , 0.000780 ,  66
  10.0499 , 0.485151 , 0.000780 ,  67
  10.0499 , 0.485116 , 0.000780 ,  68
  10.0499 , 0.485171 , 0.000780 ,  69
  10.0499 , 0.485290 , 0.000780 ,  70
  10.0499 , 0.485200 , 0.000780 ,  71
  10.0499 , 0.485227 , 0.000780 ,  72
  10.0499 , 0.485277 , 0.000780 ,  73
  10.0499 , 0.485126 , 0.000780 ,  74
  10.0499 , 0.485063 , 0.000780 ,  75
  10.0499 , 0.485105 , 0.000780 ,  76
  10.0499 , 0.485184 , 0.000780 ,  77
  10.0499 , 0.485256 , 0.000780 ,  78
  10.0499 , 0.485231 , 0.000780 ,  79
  10.0499 , 0.485151 , 0.000780 ,  80
  10.0499 , 0.485264 , 0.000780 ,  81
  10.0499 , 0.485093 , 0.000780 ,  82
  10.0499 , 0.485222 , 0.000780 ,  83
  10.0499 , 0.485104 , 0.000780 ,  84
  10.0499 , 0.485143 , 0.000780 ,  85
  10.0499 , 0.485155 , 0.000780 ,  86
  10.0499 , 0.485138 , 0.000780 ,  87
  10.0499 , 0.485069 , 0.000780 ,  88
  10.0499 , 0.485150 , 0.000780 ,  89
  10.0499 , 0.485200 , 0.000780 ,  90
  10.0499 , 0.485224 , 0.000780 ,  91
  10.0499 , 0.485303 , 0.000780 ,  92
  10.0499 , 0.485201 , 0.000780 ,  93
  10.0499 , 0.485281 , 0.000780 ,  94
  10.0499 , 0.485175 , 0.000780 ,  95
  10.0499 , 0.485084 , 0.000780 ,  96
  10.0499 , 0.485215 , 0.000780 ,  97
  10.0499 , 0.485192 , 0.000780 ,  98
  10.0499 , 0.485108 , 0.000780 ,  99
  10.0499 , 0.485160 , 0.000780 , 100
  10.0995 , 0.485966 , 0.000852 ,   0
  10.0995 , 0.486027 , 0.000852 ,   1
  10.0995 , 0.486039 , 0.000852 ,   2
  10.0995 , 0.486019 , 0.000852 ,   3
  10.0995 , 0.485831 , 0.000852 ,   4
  10.0995 , 0.486062 , 0.000852 ,   5
  10.0995 , 0.486022 , 0.000852 ,   6
  10.0995 , 0.485868 , 0.000852 ,   7
  10.0995 , 0.485686 , 0.000852 ,   8
  10.0995 , 0.485988 , 0.000852 ,   9
  10.0995 , 0.485871 , 0.000852 ,  10
  10.0995 , 0.485836 , 0.000852 ,  11
  10.0995 , 0.485956 , 0.000852 ,  12
  10.0995 , 0.485915 , 0.000852 ,  13
  10.0995 , 0.485967 , 0.000852 ,  14
  10.0995 , 0.485905 , 0.000852 ,  15
  10.0995 , 0.485873 , 0.000852 ,  16
  10.0995 , 0.485886 , 0.000852 ,  17
  10.0995 , 0.485921 , 0.000852 ,  18
  10.0995 , 0.485917 , 0.000852 ,  19
  10.0995 , 0.485891 , 0.000852 ,  20
  10.0995 , 0.486033 , 0.000852 ,  21
  10.0995 , 0.486047 , 0.000852 ,  22
  10.0995 , 0.485892 , 0.000852 ,  23
  10.0995 , 0.486119 , 0.000852 ,  24
  10.0995 , 0.485979 , 0.000852 ,  25
  10.0995 , 0.485938 , 0.000852 ,  26
  10.0995 , 0.485845 , 0.000852 ,  27
  10.0995 , 0.485978 , 0.000852 ,  28
  10.0995 , 0.486077 , 0.000852 ,  29
  10.0995 , 0.485908 , 0.000852 ,  30
  10.0995 , 0.486188 , 0.000852 ,  31
  10.0995 , 0.485970 , 0.000852 ,  32
  10.0995 , 0.486008 , 0.000852 ,  33
  10.0995 , 0.485907 , 0.000852 ,  34
  10.0995 , 0.485914 , 0.000852 ,  35
  10.0995 , 0.485962 , 0.000852 ,  36
  10.0995 , 0.485957 , 0.000852 ,  37
  10.0995 , 0.486059 , 0.000852 ,  38
  10.0995 , 0.486085 , 0.000852 ,  39
  10.0995 , 0.485837 , 0.000852 ,  40
  10.0995 , 0.486048 , 0.000852 ,  41
  10.0995 , 0.485909 , 0.000852 ,  42
  10.0995 , 0.485897 , 0.000852 ,  43
  10.0995 , 0.486050 , 0.000852 ,  44
  10.0995 , 0.485891 , 0.000852 ,  45
  10.0995 , 0.485836 , 0.000852 ,  46
  10.0995 , 0.485961 , 0.000852 ,  47
  10.0995 , 0.485948 , 0.000852 ,  48
  10.0995 , 0.485960 , 0.000852 ,  49
  10.0995 , 0.485822 , 0.000852 ,  50
  10.0995 , 0.485902 , 0.000852 ,  51
  10.0995 , 0.485925 , 0.000852 ,  52
  10.0995 , 0.486097 , 0.000852 ,  53
  10.0995 , 0.486031 , 0.000852 ,  54
  10.0995 , 0.486084 , 0.000852 ,  55
  10.0995 , 0.485994 , 0.000852 ,  56
  10.0995 , 0.485914 , 0.000852 ,  57
  10.0995 , 0.485809 , 0.000852 ,  58
  10.0995 , 0.486045 , 0.000852 ,  59
  10.0995 , 0.485958 , 0.000852 ,  60
  10.0995 , 0.486106 , 0.000852 ,  61
  10.0995 , 0.485909 , 0.000852 ,  62
  10.0995 , 0.486036 , 0.000852 ,  63
  10.0995 , 0.485971 , 0.000852 ,  64
  10.0995 , 0.485948 , 0.000852 ,  65
  10.0995 , 0.485977 , 0.000852 ,  66
  10.0995 , 0.485894 , 0.000852 ,  67
  10.0995 , 0.485924 , 0.000852 ,  68
  10.0995 , 0.485940 , 0.000852 ,  69
  10.0995 , 0.486106 , 0.000852 ,  70
  10.0995 , 0.485991 , 0.000852 ,  71
  10.0995 , 0.486030 , 0.000852 ,  72
  10.0995 , 0.486113 , 0.000852 ,  73
  10.0995 , 0.485944 , 0.000852 ,  74
  10.0995 , 0.485799 , 0.000852 ,  75
  10.0995 , 0.485925 , 0.000852 ,  76
  10.0995 , 0.486017 , 0.000852 ,  77
  10.0995 , 0.486060 , 0.000852 ,  78
  10.0995 , 0.486005 , 0.000852 ,  79
  10.0995 , 0.485994 , 0.000852 ,  80
  10.0995 , 0.486003 , 0.000852 ,  81
  10.0995 , 0.485911 , 0.000852 ,  82
  10.0995 , 0.486052 , 0.000852 ,  83
  10.0995 , 0.485869 , 0.000852 ,  84
  10.0995 , 0.485915 , 0.000852 ,  85
  10.0995 , 0.485971 , 0.000852 ,  86
  10.0995 , 0.485994 , 0.000852 ,  87
  10.0995 , 0.485865 , 0.000852 ,  88
  10.0995 , 0.486015 , 0.000852 ,  89
  10.0995 , 0.485996 , 0.000852 ,  90
  10.0995 , 0.486042 , 0.000852 ,  91
  10.0995 , 0.486155 , 0.000852 ,  92
  10.0995 , 0.485989 , 0.000852 ,  93
  10.0995 , 0.486065 , 0.000852 ,  94
  10.0995 , 0.485999 , 0.000852 ,  95
  10.0995 , 0.485867 , 0.000852 ,  96
  10.0995 , 0.485987 , 0.000852 ,  97
  10.0995 , 0.485984 , 0.000852 ,  98
  10.0995 , 0.485966 , 0.000852 ,  99
  10.0995 , 0.485943 , 0.000852 , 100
  10.1980 , 0.488416 , 0.000797 ,   0
  10.1980 , 0.488498 , 0.000797 ,   1
  10.1980 , 0.488499 , 0.000797 ,   2
  10.1980 , 0.488491 , 0.000797 ,   3
  10.1980 , 0.488287 , 0.000797 ,   4
  10.1980 , 0.488501 , 0.000797 ,   5
  10.1980 , 0.488492 , 0.000797 ,   6
  10.1980 , 0.488332 , 0.000797 ,   7
  10.1980 , 0.488154 , 0.000797 ,   8
  10.1980 , 0.488442 , 0.000797 ,   9
  10.1980 , 0.488330 , 0.000797 ,  10
  10.1980 , 0.488259 , 0.000797 ,  11
  10.1980 , 0.488405 , 0.000797 ,  12
  10.1980 , 0.488373 , 0.000797 ,  13
  10.1980 , 0.488388 , 0.000797 ,  14
  10.1980 , 0.488380 , 0.000797 ,  15
  10.1980 , 0.488317 , 0.000797 ,  16
  10.1980 , 0.488337 , 0.000797 ,  17
  10.1980 , 0.488378 , 0.000797 ,  18
  10.1980 , 0.488331 , 0.000797 ,  19
  10.1980 , 0.488335 , 0.000797 ,  20
  10.1980 , 0.488466 , 0.000797 ,  21
  10.1980 , 0.488473 , 0.000797 ,  22
  10.1980 , 0.488365 , 0.000797 ,  23
  10.1980 , 0.488563 , 0.000797 ,  24
  10.1980 , 0.488431 , 0.000797 ,  25
  10.1980 , 0.488361 , 0.000797 ,  26
  10.1980 , 0.488319 , 0.000797 ,  27
  10.1980 , 0.488428 , 0.000797 ,  28
  10.1980 , 0.488521 , 0.000797 ,  29
  10.1980 , 0.488381 , 0.000797 ,  30
  10.1980 , 0.488596 , 0.000797 ,  31
  10.1980 , 0.488396 , 0.000797 ,  32
  10.1980 , 0.488458 , 0.000797 ,  33
  10.1980 , 0.488326 , 0.000797 ,  34
  10.1980 , 0.488407 , 0.000797 ,  35
  10.1980 , 0.488396 , 0.000797 ,  36
  10.1980 , 0.488411 , 0.000797 ,  37
  10.1980 , 0.488529 , 0.000797 ,  38
  10.1980 , 0.488529 , 0.000797 ,  39
  10.1980 , 0.488297 , 0.000797 ,  40
  10.1980 , 0.488477 , 0.000797 ,  41
  10.1980 , 0.488381 , 0.000797 ,  42
  10.1980 , 0.488329 , 0.000797 ,  43
  10.1980 , 0.488528 , 0.000797 ,  44
  10.1980 , 0.488398 , 0.000797 ,  45
  10.1980 , 0.488301 , 0.000797 ,  46
  10.1980 , 0.488403 , 0.000797 ,  47
  10.1980 , 0.488420 , 0.000797 ,  48
  10.1980 , 0.488420 , 0.000797 ,  49
  10.1980 , 0.488313 , 0.000797 ,  50
  10.1980 , 0.488385 , 0.000797 ,  51
  10.1980 , 0.488396 , 0.000797 ,  52
  10.1980 , 0.488527 , 0.000797 ,  53
  10.1980 , 0.488493 , 0.000797 ,  54
  10.1980 , 0.488509 , 0.000797 ,  55
  10.1980 , 0.488442 , 0.000797 ,  56
  10.1980 , 0.488403 , 0.000797 ,  57
  10.1980 , 0.488271 , 0.000797 ,  58
  10.1980 , 0.488496 , 0.000797 ,  59
  10.1980 , 0.488415 , 0.000797 ,  60
  10.1980 , 0.488513 , 0.000797 ,  61
  10.1980 , 0.488355 , 0.000797 ,  62
  10.1980 , 0.488446 , 0.000797 ,  63
  10.1980 , 0.488432 , 0.000797 ,  64
  10.1980 , 0.488396 , 0.000797 ,  65
  10.1980 , 0.488424 , 0.000797 ,  66
  10.1980 , 0.488350 , 0.000797 ,  67
  10.1980 , 0.488379 , 0.000797 ,  68
  10.1980 , 0.488407 , 0.000797 ,  69
  10.1980 , 0.488499 , 0.000797 ,  70
  10.1980 , 0.488459 , 0.000797 ,  71
  10.1980 , 0.488508 , 0.000797 ,  72
  10.1980 , 0.488569 , 0.000797 ,  73
  10.1980 , 0.488383 , 0.000797 ,  74
  10.1980 , 0.488281 , 0.000797 ,  75
  10.1980 , 0.488394 , 0.000797 ,  76
  10.1980 , 0.488443 , 0.000797 ,  77
  10.1980 , 0.488502 , 0.000797 ,  78
  10.1980 , 0.488486 , 0.000797 ,  79
  10.1980 , 0.488409 , 0.000797 ,  80
  10.1980 , 0.488488 , 0.000797 ,  81
  10.1980 , 0.488368 , 0.000797 ,  82
  10.1980 , 0.488498 , 0.000797 ,  83
  10.1980 , 0.488309 , 0.000797 ,  84
  10.1980 , 0.488368 , 0.000797 ,  85
  10.1980 , 0.488410 , 0.000797 ,  86
  10.1980 , 0.488431 , 0.000797 ,  87
  10.1980 , 0.488336 , 0.000797 ,  88
  10.1980 , 0.488400 , 0.000797 ,  89
  10.1980 , 0.488445 , 0.000797 ,  90
  10.1980 , 0.488468 , 0.000797 ,  91
  10.1980 , 0.488605 , 0.000797 ,  92
  10.1980 , 0.488473 , 0.000797 ,  93
  10.1980 , 0.488521 , 0.000797 ,  94
  10.1980 , 0.488452 , 0.000797 ,  95
  10.1980 , 0.488329 , 0.000797 ,  96
  10.1980 , 0.488487 , 0.000797 ,  97
  10.1980 , 0.488437 , 0.000797 ,  98
  10.1980 , 0.488384 , 0.000797 ,  99
  10.1980 , 0.488393 , 0.000797 , 100
  10.2470 , 0.489175 , 0.000896 ,   0
  10.2470 , 0.489199 , 0.000896 ,   1
  10.2470 , 0.489238 , 0.000896 ,   2
  10.2470 , 0.489221 , 0.000896 ,   3
  10.2470 , 0.489000 , 0.000896 ,   4
  10.2470 , 0.489229 , 0.000896 ,   5
  10.2470 , 0.489251 , 0.000896 ,   6
  10.2470 , 0.489113 , 0.000896 ,   7
  10.2470 , 0.488893 , 0.000896 ,   8
  10.2470 , 0.489203 , 0.000896 ,   9
  10.2470 , 0.489122 , 0.000896 ,  10
  10.2470 , 0.489006 , 0.000896 ,  11
  10.2470 , 0.489219 , 0.000896 ,  12
  10.2470 , 0.489089 , 0.000896 ,  13
  10.2470 , 0.489147 , 0.000896 ,  14
  10.2470 , 0.489140 , 0.000896 ,  15
  10.2470 , 0.489097 , 0.000896 ,  16
  10.2470 , 0.489127 , 0.000896 ,  17
  10.2470 , 0.489068 , 0.000896 ,  18
  10.2470 , 0.489018 , 0.000896 ,  19
  10.2470 , 0.489095 , 0.000896 ,  20
  10.2470 , 0.489269 , 0.000896 ,  21
  10.2470 , 0.489193 , 0.000896 ,  22
  10.2470 , 0.489087 , 0.000896 ,  23
  10.2470 , 0.489369 , 0.000896 ,  24
  10.2470 , 0.489146 , 0.000896 ,  25
  10.2470 , 0.489050 , 0.000896 ,  26
  10.2470 , 0.489079 , 0.000896 ,  27
  10.2470 , 0.489174 , 0.000896 ,  28
  10.2470 , 0.489264 , 0.000896 ,  29
  10.2470 , 0.489194 , 0.000896 ,  30
  10.2470 , 0.489361 , 0.000896 ,  31
  10.2470 , 0.489211 , 0.000896 ,  32
  10.2470 , 0.489257 , 0.000896 ,  33
  10.2470 , 0.489015 , 0.000896 ,  34
  10.2470 , 0.489184 , 0.000896 ,  35
  10.2470 , 0.489141 , 0.000896 ,  36
  10.2470 , 0.489222 , 0.000896 ,  37
  10.2470 , 0.489231 , 0.000896 ,  38
  10.2470 , 0.489312 , 0.000896 ,  39
  10.2470 , 0.489032 , 0.000896 ,  40
  10.2470 , 0.489269 , 0.000896 ,  41
  10.2470 , 0.489079 , 0.000896 ,  42
  10.2470 , 0.489091 , 0.000896 ,  43
  10.2470 , 0.489349 , 0.000896 ,  44
  10.2470 , 0.489181 , 0.000896 ,  45
  10.2470 , 0.489042 , 0.000896 ,  46
  10.2470 , 0.489114 , 0.000896 ,  47
  10.2470 , 0.489196 , 0.000896 ,  48
  10.2470 , 0.489201 , 0.000896 ,  49
  10.2470 , 0.489039 , 0.000896 ,  50
  10.2470 , 0.489067 , 0.000896 ,  51
  10.2470 , 0.489195 , 0.000896 ,  52
  10.2470 , 0.489295 , 0.000896 ,  53
  10.2470 , 0.489225 , 0.000896 ,  54
  10.2470 , 0.489237 , 0.000896 ,  55
  10.2470 , 0.489234 , 0.000896 ,  56
  10.2470 , 0.489209 , 0.000896 ,  57
  10.2470 , 0.489065 , 0.000896 ,  58
  10.2470 , 0.489238 , 0.000896 ,  59
  10.2470 , 0.489124 , 0.000896 ,  60
  10.2470 , 0.489295 , 0.000896 ,  61
  10.2470 , 0.489057 , 0.000896 ,  62
  10.2470 , 0.489184 , 0.000896 ,  63
  10.2470 , 0.489133 , 0.000896 ,  64
  10.2470 , 0.489144 , 0.000896 ,  65
  10.2470 , 0.489189 , 0.000896 ,  66
  10.2470 , 0.489196 , 0.000896 ,  67
  10.2470 , 0.489223 , 0.000896 ,  68
  10.2470 , 0.489262 , 0.000896 ,  69
  10.2470 , 0.489291 , 0.000896 ,  70
  10.2470 , 0.489204 , 0.000896 ,  71
  10.2470 , 0.489259 , 0.000896 ,  72
  10.2470 , 0.489291 , 0.000896 ,  73
  10.2470 , 0.489116 , 0.000896 ,  74
  10.2470 , 0.489089 , 0.000896 ,  75
  10.2470 , 0.489101 , 0.000896 ,  76
  10.2470 , 0.489238 , 0.000896 ,  77
  10.2470 , 0.489298 , 0.000896 ,  78
  10.2470 , 0.489213 , 0.000896 ,  79
  10.2470 , 0.489144 , 0.000896 ,  80
  10.2470 , 0.489308 , 0.000896 ,  81
  10.2470 , 0.489103 , 0.000896 ,  82
  10.2470 , 0.489209 , 0.000896 ,  83
  10.2470 , 0.489162 , 0.000896 ,  84
  10.2470 , 0.489134 , 0.000896 ,  85
  10.2470 , 0.489137 , 0.000896 ,  86
  10.2470 , 0.489178 , 0.000896 ,  87
  10.2470 , 0.489054 , 0.000896 ,  88
  10.2470 , 0.489184 , 0.000896 ,  89
  10.2470 , 0.489171 , 0.000896 ,  90
  10.2470 , 0.489283 , 0.000896 ,  91
  10.2470 , 0.489335 , 0.000896 ,  92
  10.2470 , 0.489208 , 0.000896 ,  93
  10.2470 , 0.489287 , 0.000896 ,  94
  10.2470 , 0.489162 , 0.000896 ,  95
  10.2470 , 0.489128 , 0.000896 ,  96
  10.2470 , 0.489236 , 0.000896 ,  97
  10.2470 , 0.489250 , 0.000896 ,  98
  10.2470 , 0.489118 , 0.000896 ,  99
  10.2470 , 0.489140 , 0.000896 , 100
  10.2956 , 0.490668 , 0.000829 ,   0
  10.2956 , 0.490714 , 0.000829 ,   1
  10.2956 , 0.490652 , 0.000829 ,   2
  10.2956 , 0.490751 , 0.000829 ,   3
  10.2956 , 0.490516 , 0.000829 ,   4
  10.2956 , 0.490706 , 0.000829 ,   5
  10.2956 , 0.490729 , 0.000829 ,   6
  10.2956 , 0.490640 , 0.000829 ,   7
  10.2956 , 0.490488 , 0.000829 ,   8
  10.2956 , 0.490662 , 0.000829 ,   9
  10.2956 , 0.490659 , 0.000829 ,  10
  10.2956 , 0.490439 , 0.000829 ,  11
  10.2956 , 0.490712 , 0.000829 ,  12
  10.2956 , 0.490594 , 0.000829 ,  13
  10.2956 , 0.490557 , 0.000829 ,  14
  10.2956 , 0.490638 , 0.000829 ,  15
  10.2956 , 0.490532 , 0.000829 ,  16
  10.2956 , 0.490622 , 0.000829 ,  17
  10.2956 , 0.490655 , 0.000829 ,  18
  10.2956 , 0.490543 , 0.000829 ,  19
  10.2956 , 0.490617 , 0.000829 ,  20
  10.2956 , 0.490764 , 0.000829 ,  21
  10.2956 , 0.490684 , 0.000829 ,  22
  10.2956 , 0.490618 , 0.000829 ,  23
  10.2956 , 0.490794 , 0.000829 ,  24
  10.2956 , 0.490665 , 0.000829 ,  25
  10.2956 , 0.490515 , 0.000829 ,  26
  10.2956 , 0.490589 , 0.000829 ,  27
  10.2956 , 0.490648 , 0.000829 ,  28
  10.2956 , 0.490776 , 0.000829 ,  29
  10.2956 , 0.490690 , 0.000829 ,  30
  10.2956 , 0.490801 , 0.000829 ,  31
  10.2956 , 0.490632 , 0.000829 ,  32
  10.2956 , 0.490774 , 0.000829 ,  33
  10.2956 , 0.490518 , 0.000829 ,  34
  10.2956 , 0.490659 , 0.000829 ,  35
  10.2956 , 0.490633 , 0.000829 ,  36
  10.2956 , 0.490644 , 0.000829 ,  37
  10.2956 , 0.490701 , 0.000829 ,  38
  10.2956 , 0.490756 , 0.000829 ,  39
  10.2956 , 0.490546 , 0.000829 ,  40
  10.2956 , 0.490697 , 0.000829 ,  41
  10.2956 , 0.490609 , 0.000829 ,  42
  10.2956 , 0.490680 , 0.000829 ,  43
  10.2956 , 0.490817 , 0.000829 ,  44
  10.2956 , 0.490760 , 0.000829 ,  45
  10.2956 , 0.490593 , 0.000829 ,  46
  10.2956 , 0.490655 , 0.000829 ,  47
  10.2956 , 0.490653 , 0.000829 ,  48
  10.2956 , 0.490677 , 0.000829 ,  49
  10.2956 , 0.490505 , 0.000829 ,  50
  10.2956 , 0.490598 , 0.000829 ,  51
  10.2956 , 0.490707 , 0.000829 ,  52
  10.2956 , 0.490847 , 0.000829 ,  53
  10.2956 , 0.490741 , 0.000829 ,  54
  10.2956 , 0.490692 , 0.000829 ,  55
  10.2956 , 0.490721 , 0.000829 ,  56
  10.2956 , 0.490701 , 0.000829 ,  57
  10.2956 , 0.490532 , 0.000829 ,  58
  10.2956 , 0.490699 , 0.000829 ,  59
  10.2956 , 0.490619 , 0.000829 ,  60
  10.2956 , 0.490707 , 0.000829 ,  61
  10.2956 , 0.490640 , 0.000829 ,  62
  10.2956 , 0.490658 , 0.000829 ,  63
  10.2956 , 0.490635 , 0.000829 ,  64
  10.2956 , 0.490623 , 0.000829 ,  65
  10.2956 , 0.490726 , 0.000829 ,  66
  10.2956 , 0.490642 , 0.000829 ,  67
  10.2956 , 0.490627 , 0.000829 ,  68
  10.2956 , 0.490703 , 0.000829 ,  69
  10.2956 , 0.490775 , 0.000829 ,  70
  10.2956 , 0.490675 , 0.000829 ,  71
  10.2956 , 0.490730 , 0.000829 ,  72
  10.2956 , 0.490770 , 0.000829 ,  73
  10.2956 , 0.490696 , 0.000829 ,  74
  10.2956 , 0.490562 , 0.000829 ,  75
  10.2956 , 0.490575 , 0.000829 ,  76
  10.2956 , 0.490655 , 0.000829 ,  77
  10.2956 , 0.490795 , 0.000829 ,  78
  10.2956 , 0.490757 , 0.000829 ,  79
  10.2956 , 0.490654 , 0.000829 ,  80
  10.2956 , 0.490843 , 0.000829 ,  81
  10.2956 , 0.490609 , 0.000829 ,  82
  10.2956 , 0.490736 , 0.000829 ,  83
  10.2956 , 0.490610 , 0.000829 ,  84
  10.2956 , 0.490624 , 0.000829 ,  85
  10.2956 , 0.490713 , 0.000829 ,  86
  10.2956 , 0.490660 , 0.000829 ,  87
  10.2956 , 0.490610 , 0.000829 ,  88
  10.2956 , 0.490661 , 0.000829 ,  89
  10.2956 , 0.490713 , 0.000829 ,  90
  10.2956 , 0.490746 , 0.000829 ,  91
  10.2956 , 0.490807 , 0.000829 ,  92
  10.2956 , 0.490634 , 0.000829 ,  93
  10.2956 , 0.490831 , 0.000829 ,  94
  10.2956 , 0.490739 , 0.000829 ,  95
  10.2956 , 0.490604 , 0.000829 ,  96
  10.2956 , 0.490772 , 0.000829 ,  97
  10.2956 , 0.490723 , 0.000829 ,  98
  10.2956 , 0.490586 , 0.000829 ,  99
  10.2956 , 0.490659 , 0.000829 , 100
  10.3441 , 0.491749 , 0.000833 ,   0
  10.3441 , 0.491808 , 0.000833 ,   1
  10.3441 , 0.491762 , 0.000833 ,   2
  10.3441 , 0.491774 , 0.000833 ,   3
  10.3441 , 0.491658 , 0.000833 ,   4
  10.3441 , 0.491836 , 0.000833 ,   5
  10.3441 , 0.491823 , 0.000833 ,   6
  10.3441 , 0.491706 , 0.000833 ,   7
  10.3441 , 0.491454 , 0.000833 ,   8
  10.3441 , 0.491714 , 0.000833 ,   9
  10.3441 , 0.491695 , 0.000833 ,  10
  10.3441 , 0.491535 , 0.000833 ,  11
  10.3441 , 0.491768 , 0.000833 ,  12
  10.3441 , 0.491681 , 0.000833 ,  13
  10.3441 , 0.491705 , 0.000833 ,  14
  10.3441 , 0.491673 , 0.000833 ,  15
  10.3441 , 0.491677 , 0.000833 ,  16
  10.3441 , 0.491726 , 0.000833 ,  17
  10.3441 , 0.491693 , 0.000833 ,  18
  10.3441 , 0.491667 , 0.000833 ,  19
  10.3441 , 0.491724 , 0.000833 ,  20
  10.3441 , 0.491828 , 0.000833 ,  21
  10.3441 , 0.491765 , 0.000833 ,  22
  10.3441 , 0.491703 , 0.000833 ,  23
  10.3441 , 0.491860 , 0.000833 ,  24
  10.3441 , 0.491790 , 0.000833 ,  25
  10.3441 , 0.491593 , 0.000833 ,  26
  10.3441 , 0.491619 , 0.000833 ,  27
  10.3441 , 0.491729 , 0.000833 ,  28
  10.3441 , 0.491859 , 0.000833 ,  29
  10.3441 , 0.491772 , 0.000833 ,  30
  10.3441 , 0.491914 , 0.000833 ,  31
  10.3441 , 0.491760 , 0.000833 ,  32
  10.3441 , 0.491847 , 0.000833 ,  33
  10.3441 , 0.491614 , 0.000833 ,  34
  10.3441 , 0.491690 , 0.000833 ,  35
  10.3441 , 0.491734 , 0.000833 ,  36
  10.3441 , 0.491720 , 0.000833 ,  37
  10.3441 , 0.491789 , 0.000833 ,  38
  10.3441 , 0.491883 , 0.000833 ,  39
  10.3441 , 0.491636 , 0.000833 ,  40
  10.3441 , 0.491764 , 0.000833 ,  41
  10.3441 , 0.491700 , 0.000833 ,  42
  10.3441 , 0.491728 , 0.000833 ,  43
  10.3441 , 0.491830 , 0.000833 ,  44
  10.3441 , 0.491754 , 0.000833 ,  45
  10.3441 , 0.491634 , 0.000833 ,  46
  10.3441 , 0.491752 , 0.000833 ,  47
  10.3441 , 0.491762 , 0.000833 ,  48
  10.3441 , 0.491738 , 0.000833 ,  49
  10.3441 , 0.491602 , 0.000833 ,  50
  10.3441 , 0.491684 , 0.000833 ,  51
  10.3441 , 0.491822 , 0.000833 ,  52
  10.3441 , 0.491902 , 0.000833 ,  53
  10.3441 , 0.491830 , 0.000833 ,  54
  10.3441 , 0.491831 , 0.000833 ,  55
  10.3441 , 0.491810 , 0.000833 ,  56
  10.3441 , 0.491759 , 0.000833 ,  57
  10.3441 , 0.491602 , 0.000833 ,  58
  10.3441 , 0.491748 , 0.000833 ,  59
  10.3441 , 0.491763 , 0.000833 ,  60
  10.3441 , 0.491825 , 0.000833 ,  61
  10.3441 , 0.491654 , 0.000833 ,  62
  10.3441 , 0.491776 , 0.000833 ,  63
  10.3441 , 0.491718 , 0.000833 ,  64
  10.3441 , 0.491744 , 0.000833 ,  65
  10.3441 , 0.491775 , 0.000833 ,  66
  10.3441 , 0.491789 , 0.000833 ,  67
  10.3441 , 0.491679 , 0.000833 ,  68
  10.3441 , 0.491761 , 0.000833 ,  69
  10.3441 , 0.491894 , 0.000833 ,  70
  10.3441 , 0.491787 , 0.000833 ,  71
  10.3441 , 0.491797 , 0.000833 ,  72
  10.3441 , 0.491868 , 0.000833 ,  73
  10.3441 , 0.491716 , 0.000833 ,  74
  10.3441 , 0.491645 , 0.000833 ,  75
  10.3441 , 0.491654 , 0.000833 ,  76
  10.3441 , 0.491757 , 0.000833 ,  77
  10.3441 , 0.491813 , 0.000833 ,  78
  10.3441 , 0.491815 , 0.000833 ,  79
  10.3441 , 0.491710 , 0.000833 ,  80
  10.3441 , 0.491891 , 0.000833 ,  81
  10.3441 , 0.491687 , 0.000833 ,  82
  10.3441 , 0.491829 , 0.000833 ,  83
  10.3441 , 0.491735 , 0.000833 ,  84
  10.3441 , 0.491734 , 0.000833 ,  85
  10.3441 , 0.491752 , 0.000833 ,  86
  10.3441 , 0.491759 , 0.000833 ,  87
  10.3441 , 0.491670 , 0.000833 ,  88
  10.3441 , 0.491743 , 0.000833 ,  89
  10.3441 , 0.491817 , 0.000833 ,  90
  10.3441 , 0.491790 , 0.000833 ,  91
  10.3441 , 0.491902 , 0.000833 ,  92
  10.3441 , 0.491844 , 0.000833 ,  93
  10.3441 , 0.491924 , 0.000833 ,  94
  10.3441 , 0.491752 , 0.000833 ,  95
  10.3441 , 0.491677 , 0.000833 ,  96
  10.3441 , 0.491797 , 0.000833 ,  97
  10.3441 , 0.491774 , 0.000833 ,  98
  10.3441 , 0.491676 , 0.000833 ,  99
  10.3441 , 0.491713 , 0.000833 , 100
  10.3923 , 0.491547 , 0.001043 ,   0
  10.3923 , 0.491487 , 0.001043 ,   1
  10.3923 , 0.491627 , 0.001043 ,   2
  10.3923 , 0.491546 , 0.001043 ,   3
  10.3923 , 0.491361 , 0.001043 ,   4
  10.3923 , 0.491602 , 0.001043 ,   5
  10.3923 , 0.491652 , 0.001043 ,   6
  10.3923 , 0.491582 , 0.001043 ,   7
  10.3923 , 0.491218 , 0.001043 ,   8
  10.3923 , 0.491635 , 0.001043 ,   9
  10.3923 , 0.491502 , 0.001043 ,  10
  10.3923 , 0.491483 , 0.001043 ,  11
  10.3923 , 0.491617 , 0.001043 ,  12
  10.3923 , 0.491473 , 0.001043 ,  13
  10.3923 , 0.491418 , 0.001043 ,  14
  10.3923 , 0.491421 , 0.001043 ,  15
  10.3923 , 0.491591 , 0.001043 ,  16
  10.3923 , 0.491549 , 0.001043 ,  17
  10.3923 , 0.491515 , 0.001043 ,  18
  10.3923 , 0.491368 , 0.001043 ,  19
  10.3923 , 0.491527 , 0.001043 ,  20
  10.3923 , 0.491696 , 0.001043 ,  21
  10.3923 , 0.491502 , 0.001043 ,  22
  10.3923 , 0.491487 , 0.001043 ,  23
  10.3923 , 0.491702 , 0.001043 ,  24
  10.3923 , 0.491524 , 0.001043 ,  25
  10.3923 , 0.491329 , 0.001043 ,  26
  10.3923 , 0.491436 , 0.001043 ,  27
  10.3923 , 0.491523 , 0.001043 ,  28
  10.3923 , 0.491585 , 0.001043 ,  29
  10.3923 , 0.491481 , 0.001043 ,  30
  10.3923 , 0.491713 , 0.001043 ,  31
  10.3923 , 0.491623 , 0.001043 ,  32
  10.3923 , 0.491676 , 0.001043 ,  33
  10.3923 , 0.491406 , 0.001043 ,  34
  10.3923 , 0.491510 , 0.001043 ,  35
  10.3923 , 0.491501 , 0.001043 ,  36
  10.3923 , 0.491663 , 0.001043 ,  37
  10.3923 , 0.491557 , 0.001043 ,  38
  10.3923 , 0.491775 , 0.001043 ,  39
  10.3923 , 0.491436 , 0.001043 ,  40
  10.3923 , 0.491600 , 0.001043 ,  41
  10.3923 , 0.491430 , 0.001043 ,  42
  10.3923 , 0.491402 , 0.001043 ,  43
  10.3923 , 0.491719 , 0.001043 ,  44
  10.3923 , 0.491562 , 0.001043 ,  45
  10.3923 , 0.491378 , 0.001043 ,  46
  10.3923 , 0.491490 , 0.001043 ,  47
  10.3923 , 0.491566 , 0.001043 ,  48
  10.3923 , 0.491522 , 0.001043 ,  49
  10.3923 , 0.491443 , 0.001043 ,  50
  10.3923 , 0.491363 , 0.001043 ,  51
  10.3923 , 0.491653 , 0.001043 ,  52
  10.3923 , 0.491609 , 0.001043 ,  53
  10.3923 , 0.491501 , 0.001043 ,  54
  10.3923 , 0.491702 , 0.001043 ,  55
  10.3923 , 0.491708 , 0.001043 ,  56
  10.3923 , 0.491562 , 0.001043 ,  57
  10.3923 , 0.491440 , 0.001043 ,  58
  10.3923 , 0.491647 , 0.001043 ,  59
  10.3923 , 0.491478 , 0.001043 ,  60
  10.3923 , 0.491698 , 0.001043 ,  61
  10.3923 , 0.491321 , 0.001043 ,  62
  10.3923 , 0.491565 , 0.001043 ,  63
  10.3923 , 0.491379 , 0.001043 ,  64
  10.3923 , 0.491621 , 0.001043 ,  65
  10.3923 , 0.491639 , 0.001043 ,  66
  10.3923 , 0.491631 , 0.001043 ,  67
  10.3923 , 0.491596 , 0.001043 ,  68
  10.3923 , 0.491530 , 0.001043 ,  69
  10.3923 , 0.491732 , 0.001043 ,  70
  10.3923 , 0.491636 , 0.001043 ,  71
  10.3923 , 0.491648 , 0.001043 ,  72
  10.3923 , 0.491631 , 0.001043 ,  73
  10.3923 , 0.491494 , 0.001043 ,  74
  10.3923 , 0.491462 , 0.001043 ,  75
  10.3923 , 0.491497 , 0.001043 ,  76
  10.3923 , 0.491557 , 0.001043 ,  77
  10.3923 , 0.491645 , 0.001043 ,  78
  10.3923 , 0.491658 , 0.001043 ,  79
  10.3923 , 0.491574 , 0.001043 ,  80
  10.3923 , 0.491714 , 0.001043 ,  81
  10.3923 , 0.491459 , 0.001043 ,  82
  10.3923 , 0.491545 , 0.001043 ,  83
  10.3923 , 0.491557 , 0.001043 ,  84
  10.3923 , 0.491459 , 0.001043 ,  85
  10.3923 , 0.491512 , 0.001043 ,  86
  10.3923 , 0.491494 , 0.001043 ,  87
  10.3923 , 0.491472 , 0.001043 ,  88
  10.3923 , 0.491521 , 0.001043 ,  89
  10.3923 , 0.491544 , 0.001043 ,  90
  10.3923 , 0.491603 , 0.001043 ,  91
  10.3923 , 0.491604 , 0.001043 ,  92
  10.3923 , 0.491582 , 0.001043 ,  93
  10.3923 , 0.491702 , 0.001043 ,  94
  10.3923 , 0.491485 , 0.001043 ,  95
  10.3923 , 0.491547 , 0.001043 ,  96
  10.3923 , 0.491490 , 0.001043 ,  97
  10.3923 , 0.491605 , 0.001043 ,  98
  10.3923 , 0.491521 , 0.001043 ,  99
  10.3923 , 0.491590 , 0.001043 , 100
  10.4403 , 0.493627 , 0.000851 ,   0
  10.4403 , 0.493708 , 0.000851 ,   1
  10.4403 , 0.493688 , 0.000851 ,   2
  10.4403 , 0.493700 , 0.000851 ,   3
  10.4403 , 0.493483 , 0.000851 ,   4
  10.4403 , 0.493675 , 0.000851 ,   5
  10.4403 , 0.493714 , 0.000851 ,   6
  10.4403 , 0.493561 , 0.000851 ,   7
  10.4403 , 0.493323 , 0.000851 ,   8
  10.4403 , 0.493657 , 0.000851 ,   9
  10.4403 , 0.493561 , 0.000851 ,  10
  10.4403 , 0.493434 , 0.000851 ,  11
  10.4403 , 0.493642 , 0.000851 ,  12
  10.4403 , 0.493557 , 0.000851 ,  13
  10.4403 , 0.493580 , 0.000851 ,  14
  10.4403 , 0.493585 , 0.000851 ,  15
  10.4403 , 0.493543 , 0.000851 ,  16
  10.4403 , 0.493563 , 0.000851 ,  17
  10.4403 , 0.493553 , 0.000851 ,  18
  10.4403 , 0.493511 , 0.000851 ,  19
  10.4403 , 0.493564 , 0.000851 ,  20
  10.4403 , 0.493687 , 0.000851 ,  21
  10.4403 , 0.493659 , 0.000851 ,  22
  10.4403 , 0.493575 , 0.000851 ,  23
  10.4403 , 0.493782 , 0.000851 ,  24
  10.4403 , 0.493655 , 0.000851 ,  25
  10.4403 , 0.493519 , 0.000851 ,  26
  10.4403 , 0.493529 , 0.000851 ,  27
  10.4403 , 0.493619 , 0.000851 ,  28
  10.4403 , 0.493749 , 0.000851 ,  29
  10.4403 , 0.493624 , 0.000851 ,  30
  10.4403 , 0.493801 , 0.000851 ,  31
  10.4403 , 0.493610 , 0.000851 ,  32
  10.4403 , 0.493701 , 0.000851 ,  33
  10.4403 , 0.493494 , 0.000851 ,  34
  10.4403 , 0.493641 , 0.000851 ,  35
  10.4403 , 0.493594 , 0.000851 ,  36
  10.4403 , 0.493618 , 0.000851 ,  37
  10.4403 , 0.493695 , 0.000851 ,  38
  10.4403 , 0.493762 , 0.000851 ,  39
  10.4403 , 0.493474 , 0.000851 ,  40
  10.4403 , 0.493694 , 0.000851 ,  41
  10.4403 , 0.493573 , 0.000851 ,  42
  10.4403 , 0.493566 , 0.000851 ,  43
  10.4403 , 0.493738 , 0.000851 ,  44
  10.4403 , 0.493636 , 0.000851 ,  45
  10.4403 , 0.493503 , 0.000851 ,  46
  10.4403 , 0.493612 , 0.000851 ,  47
  10.4403 , 0.493623 , 0.000851 ,  48
  10.4403 , 0.493640 , 0.000851 ,  49
  10.4403 , 0.493504 , 0.000851 ,  50
  10.4403 , 0.493570 , 0.000851 ,  51
  10.4403 , 0.493666 , 0.000851 ,  52
  10.4403 , 0.493728 , 0.000851 ,  53
  10.4403 , 0.493702 , 0.000851 ,  54
  10.4403 , 0.493674 , 0.000851 ,  55
  10.4403 , 0.493638 , 0.000851 ,  56
  10.4403 , 0.493646 , 0.000851 ,  57
  10.4403 , 0.493478 , 0.000851 ,  58
  10.4403 , 0.493647 , 0.000851 ,  59
  10.4403 , 0.493637 , 0.000851 ,  60
  10.4403 , 0.493731 , 0.000851 ,  61
  10.4403 , 0.493533 , 0.000851 ,  62
  10.4403 , 0.493629 , 0.000851 ,  63
  10.4403 , 0.493642 , 0.000851 ,  64
  10.4403 , 0.493606 , 0.000851 ,  65
  10.4403 , 0.493642 , 0.000851 ,  66
  10.4403 , 0.493621 , 0.000851 ,  67
  10.4403 , 0.493591 , 0.000851 ,  68
  10.4403 , 0.493670 , 0.000851 ,  69
  10.4403 , 0.493717 , 0.000851 ,  70
  10.4403 , 0.493682 , 0.000851 ,  71
  10.4403 , 0.493727 , 0.000851 ,  72
  10.4403 , 0.493746 , 0.000851 ,  73
  10.4403 , 0.493575 , 0.000851 ,  74
  10.4403 , 0.493532 , 0.000851 ,  75
  10.4403 , 0.493580 , 0.000851 ,  76
  10.4403 , 0.493642 , 0.000851 ,  77
  10.4403 , 0.493737 , 0.000851 ,  78
  10.4403 , 0.493698 , 0.000851 ,  79
  10.4403 , 0.493583 , 0.000851 ,  80
  10.4403 , 0.493749 , 0.000851 ,  81
  10.4403 , 0.493576 , 0.000851 ,  82
  10.4403 , 0.493709 , 0.000851 ,  83
  10.4403 , 0.493575 , 0.000851 ,  84
  10.4403 , 0.493594 , 0.000851 ,  85
  10.4403 , 0.493595 , 0.000851 ,  86
  10.4403 , 0.493659 , 0.000851 ,  87
  10.4403 , 0.493535 , 0.000851 ,  88
  10.4403 , 0.493588 , 0.000851 ,  89
  10.4403 , 0.493656 , 0.000851 ,  90
  10.4403 , 0.493669 , 0.000851 ,  91
  10.4403 , 0.493818 , 0.000851 ,  92
  10.4403 , 0.493728 , 0.000851 ,  93
  10.4403 , 0.493770 , 0.000851 ,  94
  10.4403 , 0.493646 , 0.000851 ,  95
  10.4403 , 0.493556 , 0.000851 ,  96
  10.4403 , 0.493702 , 0.000851 ,  97
  10.4403 , 0.493677 , 0.000851 ,  98
  10.4403 , 0.493535 , 0.000851 ,  99
  10.4403 , 0.493596 , 0.000851 , 100
  10.4881 , 0.494254 , 0.000943 ,   0
  10.4881 , 0.494263 , 0.000943 ,   1
  10.4881 , 0.494305 , 0.000943 ,   2
  10.4881 , 0.494291 , 0.000943 ,   3
  10.4881 , 0.494092 , 0.000943 ,   4
  10.4881 , 0.494316 , 0.000943 ,   5
  10.4881 , 0.494356 , 0.000943 ,   6
  10.4881 , 0.494241 , 0.000943 ,   7
  10.4881 , 0.493935 , 0.000943 ,   8
  10.4881 , 0.494284 , 0.000943 ,   9
  10.4881 , 0.494217 , 0.000943 ,  10
  10.4881 , 0.494082 , 0.000943 ,  11
  10.4881 , 0.494307 , 0.000943 ,  12
  10.4881 , 0.494169 , 0.000943 ,  13
  10.4881 , 0.494137 , 0.000943 ,  14
  10.4881 , 0.494202 , 0.000943 ,  15
  10.4881 , 0.494220 , 0.000943 ,  16
  10.4881 , 0.494238 , 0.000943 ,  17
  10.4881 , 0.494197 , 0.000943 ,  18
  10.4881 , 0.494074 , 0.000943 ,  19
  10.4881 , 0.494192 , 0.000943 ,  20
  10.4881 , 0.494359 , 0.000943 ,  21
  10.4881 , 0.494246 , 0.000943 ,  22
  10.4881 , 0.494203 , 0.000943 ,  23
  10.4881 , 0.494410 , 0.000943 ,  24
  10.4881 , 0.494243 , 0.000943 ,  25
  10.4881 , 0.494062 , 0.000943 ,  26
  10.4881 , 0.494162 , 0.000943 ,  27
  10.4881 , 0.494212 , 0.000943 ,  28
  10.4881 , 0.494355 , 0.000943 ,  29
  10.4881 , 0.494227 , 0.000943 ,  30
  10.4881 , 0.494403 , 0.000943 ,  31
  10.4881 , 0.494292 , 0.000943 ,  32
  10.4881 , 0.494395 , 0.000943 ,  33
  10.4881 , 0.494064 , 0.000943 ,  34
  10.4881 , 0.494253 , 0.000943 ,  35
  10.4881 , 0.494214 , 0.000943 ,  36
  10.4881 , 0.494288 , 0.000943 ,  37
  10.4881 , 0.494285 , 0.000943 ,  38
  10.4881 , 0.494423 , 0.000943 ,  39
  10.4881 , 0.494121 , 0.000943 ,  40
  10.4881 , 0.494324 , 0.000943 ,  41
  10.4881 , 0.494182 , 0.000943 ,  42
  10.4881 , 0.494150 , 0.000943 ,  43
  10.4881 , 0.494400 , 0.000943 ,  44
  10.4881 , 0.494307 , 0.000943 ,  45
  10.4881 , 0.494087 , 0.000943 ,  46
  10.4881 , 0.494217 , 0.000943 ,  47
  10.4881 , 0.494268 , 0.000943 ,  48
  10.4881 , 0.494261 , 0.000943 ,  49
  10.4881 , 0.494108 , 0.000943 ,  50
  10.4881 , 0.494158 , 0.000943 ,  51
  10.4881 , 0.494325 , 0.000943 ,  52
  10.4881 , 0.494364 , 0.000943 ,  53
  10.4881 , 0.494276 , 0.000943 ,  54
  10.4881 , 0.494355 , 0.000943 ,  55
  10.4881 , 0.494347 , 0.000943 ,  56
  10.4881 , 0.494300 , 0.000943 ,  57
  10.4881 , 0.494097 , 0.000943 ,  58
  10.4881 , 0.494306 , 0.000943 ,  59
  10.4881 , 0.494209 , 0.000943 ,  60
  10.4881 , 0.494353 , 0.000943 ,  61
  10.4881 , 0.494086 , 0.000943 ,  62
  10.4881 , 0.494260 , 0.000943 ,  63
  10.4881 , 0.494181 , 0.000943 ,  64
  10.4881 , 0.494278 , 0.000943 ,  65
  10.4881 , 0.494304 , 0.000943 ,  66
  10.4881 , 0.494314 , 0.000943 ,  67
  10.4881 , 0.494274 , 0.000943 ,  68
  10.4881 , 0.494295 , 0.000943 ,  69
  10.4881 , 0.494394 , 0.000943 ,  70
  10.4881 , 0.494320 , 0.000943 ,  71
  10.4881 , 0.494332 , 0.000943 ,  72
  10.4881 , 0.494358 , 0.000943 ,  73
  10.4881 , 0.494186 , 0.000943 ,  74
  10.4881 , 0.494169 , 0.000943 ,  75
  10.4881 , 0.494187 , 0.000943 ,  76
  10.4881 , 0.494280 , 0.000943 ,  77
  10.4881 , 0.494361 , 0.000943 ,  78
  10.4881 , 0.494331 , 0.000943 ,  79
  10.4881 , 0.494231 , 0.000943 ,  80
  10.4881 , 0.494417 , 0.000943 ,  81
  10.4881 , 0.494174 , 0.000943 ,  82
  10.4881 , 0.494307 , 0.000943 ,  83
  10.4881 , 0.494222 , 0.000943 ,  84
  10.4881 , 0.494205 , 0.000943 ,  85
  10.4881 , 0.494230 , 0.000943 ,  86
  10.4881 , 0.494241 , 0.000943 ,  87
  10.4881 , 0.494154 , 0.000943 ,  88
  10.4881 , 0.494212 , 0.000943 ,  89
  10.4881 , 0.494301 , 0.000943 ,  90
  10.4881 , 0.494300 , 0.000943 ,  91
  10.4881 , 0.494374 , 0.000943 ,  92
  10.4881 , 0.494312 , 0.000943 ,  93
  10.4881 , 0.494426 , 0.000943 ,  94
  10.4881 , 0.494241 , 0.000943 ,  95
  10.4881 , 0.494204 , 0.000943 ,  96
  10.4881 , 0.494295 , 0.000943 ,  97
  10.4881 , 0.494300 , 0.000943 ,  98
  10.4881 , 0.494169 , 0.000943 ,  99
  10.4881 , 0.494251 , 0.000943 , 100
  10.6301 , 0.497431 , 0.000974 ,   0
  10.6301 , 0.497497 , 0.000974 ,   1
  10.6301 , 0.497441 , 0.000974 ,   2
  10.6301 , 0.497476 , 0.000974 ,   3
  10.6301 , 0.497248 , 0.000974 ,   4
  10.6301 , 0.497507 , 0.000974 ,   5
  10.6301 , 0.497527 , 0.000974 ,   6
  10.6301 , 0.497435 , 0.000974 ,   7
  10.6301 , 0.497218 , 0.000974 ,   8
  10.6301 , 0.497444 , 0.000974 ,   9
  10.6301 , 0.497422 , 0.000974 ,  10
  10.6301 , 0.497181 , 0.000974 ,  11
  10.6301 , 0.497478 , 0.000974 ,  12
  10.6301 , 0.497349 , 0.000974 ,  13
  10.6301 , 0.497383 , 0.000974 ,  14
  10.6301 , 0.497451 , 0.000974 ,  15
  10.6301 , 0.497283 , 0.000974 ,  16
  10.6301 , 0.497337 , 0.000974 ,  17
  10.6301 , 0.497358 , 0.000974 ,  18
  10.6301 , 0.497272 , 0.000974 ,  19
  10.6301 , 0.497320 , 0.000974 ,  20
  10.6301 , 0.497556 , 0.000974 ,  21
  10.6301 , 0.497495 , 0.000974 ,  22
  10.6301 , 0.497368 , 0.000974 ,  23
  10.6301 , 0.497624 , 0.000974 ,  24
  10.6301 , 0.497369 , 0.000974 ,  25
  10.6301 , 0.497300 , 0.000974 ,  26
  10.6301 , 0.497340 , 0.000974 ,  27
  10.6301 , 0.497412 , 0.000974 ,  28
  10.6301 , 0.497550 , 0.000974 ,  29
  10.6301 , 0.497464 , 0.000974 ,  30
  10.6301 , 0.497598 , 0.000974 ,  31
  10.6301 , 0.497420 , 0.000974 ,  32
  10.6301 , 0.497563 , 0.000974 ,  33
  10.6301 , 0.497227 , 0.000974 ,  34
  10.6301 , 0.497415 , 0.000974 ,  35
  10.6301 , 0.497364 , 0.000974 ,  36
  10.6301 , 0.497375 , 0.000974 ,  37
  10.6301 , 0.497431 , 0.000974 ,  38
  10.6301 , 0.497572 , 0.000974 ,  39
  10.6301 , 0.497281 , 0.000974 ,  40
  10.6301 , 0.497486 , 0.000974 ,  41
  10.6301 , 0.497350 , 0.000974 ,  42
  10.6301 , 0.497419 , 0.000974 ,  43
  10.6301 , 0.497578 , 0.000974 ,  44
  10.6301 , 0.497542 , 0.000974 ,  45
  10.6301 , 0.497376 , 0.000974 ,  46
  10.6301 , 0.497422 , 0.000974 ,  47
  10.6301 , 0.497451 , 0.000974 ,  48
  10.6301 , 0.497436 , 0.000974 ,  49
  10.6301 , 0.497245 , 0.000974 ,  50
  10.6301 , 0.497381 , 0.000974 ,  51
  10.6301 , 0.497431 , 0.000974 ,  52
  10.6301 , 0.497609 , 0.000974 ,  53
  10.6301 , 0.497468 , 0.000974 ,  54
  10.6301 , 0.497500 , 0.000974 ,  55
  10.6301 , 0.497464 , 0.000974 ,  56
  10.6301 , 0.497435 , 0.000974 ,  57
  10.6301 , 0.497232 , 0.000974 ,  58
  10.6301 , 0.497485 , 0.000974 ,  59
  10.6301 , 0.497448 , 0.000974 ,  60
  10.6301 , 0.497477 , 0.000974 ,  61
  10.6301 , 0.497328 , 0.000974 ,  62
  10.6301 , 0.497432 , 0.000974 ,  63
  10.6301 , 0.497373 , 0.000974 ,  64
  10.6301 , 0.497394 , 0.000974 ,  65
  10.6301 , 0.497514 , 0.000974 ,  66
  10.6301 , 0.497417 , 0.000974 ,  67
  10.6301 , 0.497451 , 0.000974 ,  68
  10.6301 , 0.497508 , 0.000974 ,  69
  10.6301 , 0.497565 , 0.000974 ,  70
  10.6301 , 0.497451 , 0.000974 ,  71
  10.6301 , 0.497550 , 0.000974 ,  72
  10.6301 , 0.497558 , 0.000974 ,  73
  10.6301 , 0.497409 , 0.000974 ,  74
  10.6301 , 0.497333 , 0.000974 ,  75
  10.6301 , 0.497284 , 0.000974 ,  76
  10.6301 , 0.497417 , 0.000974 ,  77
  10.6301 , 0.497564 , 0.000974 ,  78
  10.6301 , 0.497510 , 0.000974 ,  79
  10.6301 , 0.497406 , 0.000974 ,  80
  10.6301 , 0.497623 , 0.000974 ,  81
  10.6301 , 0.497355 , 0.000974 ,  82
  10.6301 , 0.497527 , 0.000974 ,  83
  10.6301 , 0.497369 , 0.000974 ,  84
  10.6301 , 0.497349 , 0.000974 ,  85
  10.6301 , 0.497440 , 0.000974 ,  86
  10.6301 , 0.497405 , 0.000974 ,  87
  10.6301 , 0.497349 , 0.000974 ,  88
  10.6301 , 0.497432 , 0.000974 ,  89
  10.6301 , 0.497461 , 0.000974 ,  90
  10.6301 , 0.497519 , 0.000974 ,  91
  10.6301 , 0.497552 , 0.000974 ,  92
  10.6301 , 0.497431 , 0.000974 ,  93
  10.6301 , 0.497580 , 0.000974 ,  94
  10.6301 , 0.497501 , 0.000974 ,  95
  10.6301 , 0.497346 , 0.000974 ,  96
  10.6301 , 0.497537 , 0.000974 ,  97
  10.6301 , 0.497493 , 0.000974 ,  98
  10.6301 , 0.497321 , 0.000974 ,  99
  10.6301 , 0.497396 , 0.000974 , 100
  10.6771 , 0.498340 , 0.000970 ,   0
  10.6771 , 0.498350 , 0.000970 ,   1
  10.6771 , 0.498324 , 0.000970 ,   2
  10.6771 , 0.498318 , 0.000970 ,   3
  10.6771 , 0.498234 , 0.000970 ,   4
  10.6771 , 0.498469 , 0.000970 ,   5
  10.6771 , 0.498405 , 0.000970 ,   6
  10.6771 , 0.498321 , 0.000970 ,   7
  10.6771 , 0.497988 , 0.000970 ,   8
  10.6771 , 0.498330 , 0.000970 ,   9
  10.6771 , 0.498306 , 0.000970 ,  10
  10.6771 , 0.498211 , 0.000970 ,  11
  10.6771 , 0.498365 , 0.000970 ,  12
  10.6771 , 0.498213 , 0.000970 ,  13
  10.6771 , 0.498303 , 0.000970 ,  14
  10.6771 , 0.498279 , 0.000970 ,  15
  10.6771 , 0.498359 , 0.000970 ,  16
  10.6771 , 0.498358 , 0.000970 ,  17
  10.6771 , 0.498209 , 0.000970 ,  18
  10.6771 , 0.498223 , 0.000970 ,  19
  10.6771 , 0.498303 , 0.000970 ,  20
  10.6771 , 0.498416 , 0.000970 ,  21
  10.6771 , 0.498345 , 0.000970 ,  22
  10.6771 , 0.498261 , 0.000970 ,  23
  10.6771 , 0.498501 , 0.000970 ,  24
  10.6771 , 0.498361 , 0.000970 ,  25
  10.6771 , 0.498170 , 0.000970 ,  26
  10.6771 , 0.498225 , 0.000970 ,  27
  10.6771 , 0.498290 , 0.000970 ,  28
  10.6771 , 0.498448 , 0.000970 ,  29
  10.6771 , 0.498373 , 0.000970 ,  30
  10.6771 , 0.498525 , 0.000970 ,  31
  10.6771 , 0.498369 , 0.000970 ,  32
  10.6771 , 0.498494 , 0.000970 ,  33
  10.6771 , 0.498119 , 0.000970 ,  34
  10.6771 , 0.498290 , 0.000970 ,  35
  10.6771 , 0.498334 , 0.000970 ,  36
  10.6771 , 0.498357 , 0.000970 ,  37
  10.6771 , 0.498366 , 0.000970 ,  38
  10.6771 , 0.498518 , 0.000970 ,  39
  10.6771 , 0.498200 , 0.000970 ,  40
  10.6771 , 0.498402 , 0.000970 ,  41
  10.6771 , 0.498264 , 0.000970 ,  42
  10.6771 , 0.498305 , 0.000970 ,  43
  10.6771 , 0.498429 , 0.000970 ,  44
  10.6771 , 0.498357 , 0.000970 ,  45
  10.6771 , 0.498205 , 0.000970 ,  46
  10.6771 , 0.498354 , 0.000970 ,  47
  10.6771 , 0.498387 , 0.000970 ,  48
  10.6771 , 0.498390 , 0.000970 ,  49
  10.6771 , 0.498202 , 0.000970 ,  50
  10.6771 , 0.498276 , 0.000970 ,  51
  10.6771 , 0.498474 , 0.000970 ,  52
  10.6771 , 0.498465 , 0.000970 ,  53
  10.6771 , 0.498408 , 0.000970 ,  54
  10.6771 , 0.498491 , 0.000970 ,  55
  10.6771 , 0.498444 , 0.000970 ,  56
  10.6771 , 0.498365 , 0.000970 ,  57
  10.6771 , 0.498217 , 0.000970 ,  58
  10.6771 , 0.498327 , 0.000970 ,  59
  10.6771 , 0.498358 , 0.000970 ,  60
  10.6771 , 0.498444 , 0.000970 ,  61
  10.6771 , 0.498145 , 0.000970 ,  62
  10.6771 , 0.498371 , 0.000970 ,  63
  10.6771 , 0.498236 , 0.000970 ,  64
  10.6771 , 0.498351 , 0.000970 ,  65
  10.6771 , 0.498337 , 0.000970 ,  66
  10.6771 , 0.498424 , 0.000970 ,  67
  10.6771 , 0.498302 , 0.000970 ,  68
  10.6771 , 0.498384 , 0.000970 ,  69
  10.6771 , 0.498528 , 0.000970 ,  70
  10.6771 , 0.498365 , 0.000970 ,  71
  10.6771 , 0.498407 , 0.000970 ,  72
  10.6771 , 0.498440 , 0.000970 ,  73
  10.6771 , 0.498227 , 0.000970 ,  74
  10.6771 , 0.498267 , 0.000970 ,  75
  10.6771 , 0.498229 , 0.000970 ,  76
  10.6771 , 0.498369 , 0.000970 ,  77
  10.6771 , 0.498442 , 0.000970 ,  78
  10.6771 , 0.498388 , 0.000970 ,  79
  10.6771 , 0.498315 , 0.000970 ,  80
  10.6771 , 0.498501 , 0.000970 ,  81
  10.6771 , 0.498272 , 0.000970 ,  82
  10.6771 , 0.498393 , 0.000970 ,  83
  10.6771 , 0.498386 , 0.000970 ,  84
  10.6771 , 0.498315 , 0.000970 ,  85
  10.6771 , 0.498287 , 0.000970 ,  86
  10.6771 , 0.498297 , 0.000970 ,  87
  10.6771 , 0.498220 , 0.000970 ,  88
  10.6771 , 0.498316 , 0.000970 ,  89
  10.6771 , 0.498419 , 0.000970 ,  90
  10.6771 , 0.498336 , 0.000970 ,  91
  10.6771 , 0.498446 , 0.000970 ,  92
  10.6771 , 0.498467 , 0.000970 ,  93
  10.6771 , 0.498508 , 0.000970 ,  94
  10.6771 , 0.498284 , 0.000970 ,  95
  10.6771 , 0.498265 , 0.000970 ,  96
  10.6771 , 0.498350 , 0.000970 ,  97
  10.6771 , 0.498363 , 0.000970 ,  98
  10.6771 , 0.498272 , 0.000970 ,  99
  10.6771 , 0.498288 , 0.000970 , 100
  10.7238 , 0.499310 , 0.001003 ,   0
  10.7238 , 0.499335 , 0.001003 ,   1
  10.7238 , 0.499316 , 0.001003 ,   2
  10.7238 , 0.499324 , 0.001003 ,   3
  10.7238 , 0.499208 , 0.001003 ,   4
  10.7238 , 0.499381 , 0.001003 ,   5
  10.7238 , 0.499398 , 0.001003 ,   6
  10.7238 , 0.499329 , 0.001003 ,   7
  10.7238 , 0.499028 , 0.001003 ,   8
  10.7238 , 0.499286 , 0.001003 ,   9
  10.7238 , 0.499309 , 0.001003 ,  10
  10.7238 , 0.499091 , 0.001003 ,  11
  10.7238 , 0.499275 , 0.001003 ,  12
  10.7238 , 0.499173 , 0.001003 ,  13
  10.7238 , 0.499272 , 0.001003 ,  14
  10.7238 , 0.499319 , 0.001003 ,  15
  10.7238 , 0.499271 , 0.001003 ,  16
  10.7238 , 0.499312 , 0.001003 ,  17
  10.7238 , 0.499171 , 0.001003 ,  18
  10.7238 , 0.499129 , 0.001003 ,  19
  10.7238 , 0.499253 , 0.001003 ,  20
  10.7238 , 0.499391 , 0.001003 ,  21
  10.7238 , 0.499276 , 0.001003 ,  22
  10.7238 , 0.499256 , 0.001003 ,  23
  10.7238 , 0.499439 , 0.001003 ,  24
  10.7238 , 0.499269 , 0.001003 ,  25
  10.7238 , 0.499121 , 0.001003 ,  26
  10.7238 , 0.499250 , 0.001003 ,  27
  10.7238 , 0.499245 , 0.001003 ,  28
  10.7238 , 0.499474 , 0.001003 ,  29
  10.7238 , 0.499395 , 0.001003 ,  30
  10.7238 , 0.499470 , 0.001003 ,  31
  10.7238 , 0.499322 , 0.001003 ,  32
  10.7238 , 0.499471 , 0.001003 ,  33
  10.7238 , 0.499030 , 0.001003 ,  34
  10.7238 , 0.499310 , 0.001003 ,  35
  10.7238 , 0.499240 , 0.001003 ,  36
  10.7238 , 0.499283 , 0.001003 ,  37
  10.7238 , 0.499364 , 0.001003 ,  38
  10.7238 , 0.499427 , 0.001003 ,  39
  10.7238 , 0.499160 , 0.001003 ,  40
  10.7238 , 0.499347 , 0.001003 ,  41
  10.7238 , 0.499231 , 0.001003 ,  42
  10.7238 , 0.499247 , 0.001003 ,  43
  10.7238 , 0.499478 , 0.001003 ,  44
  10.7238 , 0.499432 , 0.001003 ,  45
  10.7238 , 0.499239 , 0.001003 ,  46
  10.7238 , 0.499257 , 0.001003 ,  47
  10.7238 , 0.499298 , 0.001003 ,  48
  10.7238 , 0.499318 , 0.001003 ,  49
  10.7238 , 0.499095 , 0.001003 ,  50
  10.7238 , 0.499243 , 0.001003 ,  51
  10.7238 , 0.499366 , 0.001003 ,  52
  10.7238 , 0.499503 , 0.001003 ,  53
  10.7238 , 0.499350 , 0.001003 ,  54
  10.7238 , 0.499417 , 0.001003 ,  55
  10.7238 , 0.499366 , 0.001003 ,  56
  10.7238 , 0.499386 , 0.001003 ,  57
  10.7238 , 0.499158 , 0.001003 ,  58
  10.7238 , 0.499343 , 0.001003 ,  59
  10.7238 , 0.499305 , 0.001003 ,  60
  10.7238 , 0.499309 , 0.001003 ,  61
  10.7238 , 0.499241 , 0.001003 ,  62
  10.7238 , 0.499300 , 0.001003 ,  63
  10.7238 , 0.499274 , 0.001003 ,  64
  10.7238 , 0.499242 , 0.001003 ,  65
  10.7238 , 0.499400 , 0.001003 ,  66
  10.7238 , 0.499377 , 0.001003 ,  67
  10.7238 , 0.499370 , 0.001003 ,  68
  10.7238 , 0.499349 , 0.001003 ,  69
  10.7238 , 0.499464 , 0.001003 ,  70
  10.7238 , 0.499316 , 0.001003 ,  71
  10.7238 , 0.499353 , 0.001003 ,  72
  10.7238 , 0.499392 , 0.001003 ,  73
  10.7238 , 0.499253 , 0.001003 ,  74
  10.7238 , 0.499213 , 0.001003 ,  75
  10.7238 , 0.499241 , 0.001003 ,  76
  10.7238 , 0.499359 , 0.001003 ,  77
  10.7238 , 0.499385 , 0.001003 ,  78
  10.7238 , 0.499449 , 0.001003 ,  79
  10.7238 , 0.499222 , 0.001003 ,  80
  10.7238 , 0.499523 , 0.001003 ,  81
  10.7238 , 0.499271 , 0.001003 ,  82
  10.7238 , 0.499348 , 0.001003 ,  83
  10.7238 , 0.499284 , 0.001003 ,  84
  10.7238 , 0.499302 , 0.001003 ,  85
  10.7238 , 0.499258 , 0.001003 ,  86
  10.7238 , 0.499277 , 0.001003 ,  87
  10.7238 , 0.499224 , 0.001003 ,  88
  10.7238 , 0.499255 , 0.001003 ,  89
  10.7238 , 0.499320 , 0.001003 ,  90
  10.7238 , 0.499403 , 0.001003 ,  91
  10.7238 , 0.499433 , 0.001003 ,  92
  10.7238 , 0.499371 , 0.001003 ,  93
  10.7238 , 0.499518 , 0.001003 ,  94
  10.7238 , 0.499340 , 0.001003 ,  95
  10.7238 , 0.499210 , 0.001003 ,  96
  10.7238 , 0.499417 , 0.001003 ,  97
  10.7238 , 0.499365 , 0.001003 ,  98
  10.7238 , 0.499179 , 0.001003 ,  99
  10.7238 , 0.499234 , 0.001003 , 100
  10.7703 , 0.500550 , 0.000937 ,   0
  10.7703 , 0.500604 , 0.000937 ,   1
  10.7703 , 0.500578 , 0.000937 ,   2
  10.7703 , 0.500603 , 0.000937 ,   3
  10.7703 , 0.500398 , 0.000937 ,   4
  10.7703 , 0.500584 , 0.000937 ,   5
  10.7703 , 0.500646 , 0.000937 ,   6
  10.7703 , 0.500511 , 0.000937 ,   7
  10.7703 , 0.500227 , 0.000937 ,   8
  10.7703 , 0.500567 , 0.000937 ,   9
  10.7703 , 0.500527 , 0.000937 ,  10
  10.7703 , 0.500357 , 0.000937 ,  11
  10.7703 , 0.500607 , 0.000937 ,  12
  10.7703 , 0.500425 , 0.000937 ,  13
  10.7703 , 0.500469 , 0.000937 ,  14
  10.7703 , 0.500489 , 0.000937 ,  15
  10.7703 , 0.500500 , 0.000937 ,  16
  10.7703 , 0.500521 , 0.000937 ,  17
  10.7703 , 0.500451 , 0.000937 ,  18
  10.7703 , 0.500406 , 0.000937 ,  19
  10.7703 , 0.500467 , 0.000937 ,  20
  10.7703 , 0.500613 , 0.000937 ,  21
  10.7703 , 0.500574 , 0.000937 ,  22
  10.7703 , 0.500495 , 0.000937 ,  23
  10.7703 , 0.500709 , 0.000937 ,  24
  10.7703 , 0.500584 , 0.000937 ,  25
  10.7703 , 0.500379 , 0.000937 ,  26
  10.7703 , 0.500450 , 0.000937 ,  27
  10.7703 , 0.500491 , 0.000937 ,  28
  10.7703 , 0.500659 , 0.000937 ,  29
  10.7703 , 0.500582 , 0.000937 ,  30
  10.7703 , 0.500742 , 0.000937 ,  31
  10.7703 , 0.500552 , 0.000937 ,  32
  10.7703 , 0.500670 , 0.000937 ,  33
  10.7703 , 0.500355 , 0.000937 ,  34
  10.7703 , 0.500561 , 0.000937 ,  35
  10.7703 , 0.500533 , 0.000937 ,  36
  10.7703 , 0.500542 , 0.000937 ,  37
  10.7703 , 0.500593 , 0.000937 ,  38
  10.7703 , 0.500714 , 0.000937 ,  39
  10.7703 , 0.500371 , 0.000937 ,  40
  10.7703 , 0.500631 , 0.000937 ,  41
  10.7703 , 0.500470 , 0.000937 ,  42
  10.7703 , 0.500509 , 0.000937 ,  43
  10.7703 , 0.500679 , 0.000937 ,  44
  10.7703 , 0.500585 , 0.000937 ,  45
  10.7703 , 0.500412 , 0.000937 ,  46
  10.7703 , 0.500535 , 0.000937 ,  47
  10.7703 , 0.500546 , 0.000937 ,  48
  10.7703 , 0.500601 , 0.000937 ,  49
  10.7703 , 0.500400 , 0.000937 ,  50
  10.7703 , 0.500462 , 0.000937 ,  51
  10.7703 , 0.500638 , 0.000937 ,  52
  10.7703 , 0.500646 , 0.000937 ,  53
  10.7703 , 0.500611 , 0.000937 ,  54
  10.7703 , 0.500595 , 0.000937 ,  55
  10.7703 , 0.500584 , 0.000937 ,  56
  10.7703 , 0.500601 , 0.000937 ,  57
  10.7703 , 0.500427 , 0.000937 ,  58
  10.7703 , 0.500553 , 0.000937 ,  59
  10.7703 , 0.500554 , 0.000937 ,  60
  10.7703 , 0.500682 , 0.000937 ,  61
  10.7703 , 0.500419 , 0.000937 ,  62
  10.7703 , 0.500546 , 0.000937 ,  63
  10.7703 , 0.500537 , 0.000937 ,  64
  10.7703 , 0.500555 , 0.000937 ,  65
  10.7703 , 0.500572 , 0.000937 ,  66
  10.7703 , 0.500628 , 0.000937 ,  67
  10.7703 , 0.500499 , 0.000937 ,  68
  10.7703 , 0.500630 , 0.000937 ,  69
  10.7703 , 0.500674 , 0.000937 ,  70
  10.7703 , 0.500607 , 0.000937 ,  71
  10.7703 , 0.500639 , 0.000937 ,  72
  10.7703 , 0.500642 , 0.000937 ,  73
  10.7703 , 0.500506 , 0.000937 ,  74
  10.7703 , 0.500463 , 0.000937 ,  75
  10.7703 , 0.500477 , 0.000937 ,  76
  10.7703 , 0.500558 , 0.000937 ,  77
  10.7703 , 0.500690 , 0.000937 ,  78
  10.7703 , 0.500589 , 0.000937 ,  79
  10.7703 , 0.500520 , 0.000937 ,  80
  10.7703 , 0.500691 , 0.000937 ,  81
  10.7703 , 0.500494 , 0.000937 ,  82
  10.7703 , 0.500627 , 0.000937 ,  83
  10.7703 , 0.500548 , 0.000937 ,  84
  10.7703 , 0.500518 , 0.000937 ,  85
  10.7703 , 0.500512 , 0.000937 ,  86
  10.7703 , 0.500566 , 0.000937 ,  87
  10.7703 , 0.500434 , 0.000937 ,  88
  10.7703 , 0.500502 , 0.000937 ,  89
  10.7703 , 0.500571 , 0.000937 ,  90
  10.7703 , 0.500581 , 0.000937 ,  91
  10.7703 , 0.500717 , 0.000937 ,  92
  10.7703 , 0.500637 , 0.000937 ,  93
  10.7703 , 0.500717 , 0.000937 ,  94
  10.7703 , 0.500566 , 0.000937 ,  95
  10.7703 , 0.500478 , 0.000937 ,  96
  10.7703 , 0.500610 , 0.000937 ,  97
  10.7703 , 0.500608 , 0.000937 ,  98
  10.7703 , 0.500448 , 0.000937 ,  99
  10.7703 , 0.500539 , 0.000937 , 100
  10.8167 , 0.501966 , 0.000901 ,   0
  10.8167 , 0.502068 , 0.000901 ,   1
  10.8167 , 0.501955 , 0.000901 ,   2
  10.8167 , 0.501999 , 0.000901 ,   3
  10.8167 , 0.501825 , 0.000901 ,   4
  10.8167 , 0.502077 , 0.000901 ,   5
  10.8167 , 0.502053 , 0.000901 ,   6
  10.8167 , 0.501909 , 0.000901 ,   7
  10.8167 , 0.501716 , 0.000901 ,   8
  10.8167 , 0.501974 , 0.000901 ,   9
  10.8167 , 0.501928 , 0.000901 ,  10
  10.8167 , 0.501750 , 0.000901 ,  11
  10.8167 , 0.502008 , 0.000901 ,  12
  10.8167 , 0.501903 , 0.000901 ,  13
  10.8167 , 0.501899 , 0.000901 ,  14
  10.8167 , 0.501945 , 0.000901 ,  15
  10.8167 , 0.501831 , 0.000901 ,  16
  10.8167 , 0.501885 , 0.000901 ,  17
  10.8167 , 0.501943 , 0.000901 ,  18
  10.8167 , 0.501882 , 0.000901 ,  19
  10.8167 , 0.501862 , 0.000901 ,  20
  10.8167 , 0.502050 , 0.000901 ,  21
  10.8167 , 0.502045 , 0.000901 ,  22
  10.8167 , 0.501916 , 0.000901 ,  23
  10.8167 , 0.502098 , 0.000901 ,  24
  10.8167 , 0.501982 , 0.000901 ,  25
  10.8167 , 0.501886 , 0.000901 ,  26
  10.8167 , 0.501826 , 0.000901 ,  27
  10.8167 , 0.501960 , 0.000901 ,  28
  10.8167 , 0.502088 , 0.000901 ,  29
  10.8167 , 0.501930 , 0.000901 ,  30
  10.8167 , 0.502178 , 0.000901 ,  31
  10.8167 , 0.501899 , 0.000901 ,  32
  10.8167 , 0.502103 , 0.000901 ,  33
  10.8167 , 0.501827 , 0.000901 ,  34
  10.8167 , 0.501923 , 0.000901 ,  35
  10.8167 , 0.501977 , 0.000901 ,  36
  10.8167 , 0.501902 , 0.000901 ,  37
  10.8167 , 0.502013 , 0.000901 ,  38
  10.8167 , 0.502049 , 0.000901 ,  39
  10.8167 , 0.501796 , 0.000901 ,  40
  10.8167 , 0.502007 , 0.000901 ,  41
  10.8167 , 0.501916 , 0.000901 ,  42
  10.8167 , 0.501944 , 0.000901 ,  43
  10.8167 , 0.502058 , 0.000901 ,  44
  10.8167 , 0.502013 , 0.000901 ,  45
  10.8167 , 0.501850 , 0.000901 ,  46
  10.8167 , 0.501973 , 0.000901 ,  47
  10.8167 , 0.501977 , 0.000901 ,  48
  10.8167 , 0.501917 , 0.000901 ,  49
  10.8167 , 0.501816 , 0.000901 ,  50
  10.8167 , 0.501987 , 0.000901 ,  51
  10.8167 , 0.501992 , 0.000901 ,  52
  10.8167 , 0.502139 , 0.000901 ,  53
  10.8167 , 0.502076 , 0.000901 ,  54
  10.8167 , 0.501996 , 0.000901 ,  55
  10.8167 , 0.501996 , 0.000901 ,  56
  10.8167 , 0.501982 , 0.000901 ,  57
  10.8167 , 0.501771 , 0.000901 ,  58
  10.8167 , 0.501994 , 0.000901 ,  59
  10.8167 , 0.501996 , 0.000901 ,  60
  10.8167 , 0.502026 , 0.000901 ,  61
  10.8167 , 0.501913 , 0.000901 ,  62
  10.8167 , 0.501953 , 0.000901 ,  63
  10.8167 , 0.501977 , 0.000901 ,  64
  10.8167 , 0.501950 , 0.000901 ,  65
  10.8167 , 0.502027 , 0.000901 ,  66
  10.8167 , 0.501938 , 0.000901 ,  67
  10.8167 , 0.501908 , 0.000901 ,  68
  10.8167 , 0.501954 , 0.000901 ,  69
  10.8167 , 0.502075 , 0.000901 ,  70
  10.8167 , 0.502005 , 0.000901 ,  71
  10.8167 , 0.502067 , 0.000901 ,  72
  10.8167 , 0.502110 , 0.000901 ,  73
  10.8167 , 0.501988 , 0.000901 ,  74
  10.8167 , 0.501820 , 0.000901 ,  75
  10.8167 , 0.501859 , 0.000901 ,  76
  10.8167 , 0.501931 , 0.000901 ,  77
  10.8167 , 0.502078 , 0.000901 ,  78
  10.8167 , 0.501998 , 0.000901 ,  79
  10.8167 , 0.501960 , 0.000901 ,  80
  10.8167 , 0.502076 , 0.000901 ,  81
  10.8167 , 0.501892 , 0.000901 ,  82
  10.8167 , 0.502103 , 0.000901 ,  83
  10.8167 , 0.501899 , 0.000901 ,  84
  10.8167 , 0.501902 , 0.000901 ,  85
  10.8167 , 0.501989 , 0.000901 ,  86
  10.8167 , 0.501985 , 0.000901 ,  87
  10.8167 , 0.501907 , 0.000901 ,  88
  10.8167 , 0.501959 , 0.000901 ,  89
  10.8167 , 0.502048 , 0.000901 ,  90
  10.8167 , 0.502002 , 0.000901 ,  91
  10.8167 , 0.502133 , 0.000901 ,  92
  10.8167 , 0.501982 , 0.000901 ,  93
  10.8167 , 0.502098 , 0.000901 ,  94
  10.8167 , 0.502050 , 0.000901 ,  95
  10.8167 , 0.501824 , 0.000901 ,  96
  10.8167 , 0.502047 , 0.000901 ,  97
  10.8167 , 0.501966 , 0.000901 ,  98
  10.8167 , 0.501915 , 0.000901 ,  99
  10.8167 , 0.501936 , 0.000901 , 100
  10.8628 , 0.502119 , 0.001067 ,   0
  10.8628 , 0.502236 , 0.001067 ,   1
  10.8628 , 0.502094 , 0.001067 ,   2
  10.8628 , 0.502155 , 0.001067 ,   3
  10.8628 , 0.501946 , 0.001067 ,   4
  10.8628 , 0.502223 , 0.001067 ,   5
  10.8628 , 0.502246 , 0.001067 ,   6
  10.8628 , 0.502150 , 0.001067 ,   7
  10.8628 , 0.501899 , 0.001067 ,   8
  10.8628 , 0.502124 , 0.001067 ,   9
  10.8628 , 0.502077 , 0.001067 ,  10
  10.8628 , 0.501856 , 0.001067 ,  11
  10.8628 , 0.502204 , 0.001067 ,  12
  10.8628 , 0.502010 , 0.001067 ,  13
  10.8628 , 0.502033 , 0.001067 ,  14
  10.8628 , 0.502146 , 0.001067 ,  15
  10.8628 , 0.501969 , 0.001067 ,  16
  10.8628 , 0.502044 , 0.001067 ,  17
  10.8628 , 0.502068 , 0.001067 ,  18
  10.8628 , 0.501938 , 0.001067 ,  19
  10.8628 , 0.502019 , 0.001067 ,  20
  10.8628 , 0.502261 , 0.001067 ,  21
  10.8628 , 0.502192 , 0.001067 ,  22
  10.8628 , 0.502078 , 0.001067 ,  23
  10.8628 , 0.502291 , 0.001067 ,  24
  10.8628 , 0.502074 , 0.001067 ,  25
  10.8628 , 0.501967 , 0.001067 ,  26
  10.8628 , 0.501991 , 0.001067 ,  27
  10.8628 , 0.502102 , 0.001067 ,  28
  10.8628 , 0.502278 , 0.001067 ,  29
  10.8628 , 0.502103 , 0.001067 ,  30
  10.8628 , 0.502317 , 0.001067 ,  31
  10.8628 , 0.502113 , 0.001067 ,  32
  10.8628 , 0.502288 , 0.001067 ,  33
  10.8628 , 0.501883 , 0.001067 ,  34
  10.8628 , 0.502122 , 0.001067 ,  35
  10.8628 , 0.502046 , 0.001067 ,  36
  10.8628 , 0.502065 , 0.001067 ,  37
  10.8628 , 0.502123 , 0.001067 ,  38
  10.8628 , 0.502250 , 0.001067 ,  39
  10.8628 , 0.502024 , 0.001067 ,  40
  10.8628 , 0.502185 , 0.001067 ,  41
  10.8628 , 0.502099 , 0.001067 ,  42
  10.8628 , 0.502026 , 0.001067 ,  43
  10.8628 , 0.502307 , 0.001067 ,  44
  10.8628 , 0.502196 , 0.001067 ,  45
  10.8628 , 0.502011 , 0.001067 ,  46
  10.8628 , 0.502087 , 0.001067 ,  47
  10.8628 , 0.502131 , 0.001067 ,  48
  10.8628 , 0.502099 , 0.001067 ,  49
  10.8628 , 0.501909 , 0.001067 ,  50
  10.8628 , 0.502110 , 0.001067 ,  51
  10.8628 , 0.502114 , 0.001067 ,  52
  10.8628 , 0.502350 , 0.001067 ,  53
  10.8628 , 0.502147 , 0.001067 ,  54
  10.8628 , 0.502199 , 0.001067 ,  55
  10.8628 , 0.502168 , 0.001067 ,  56
  10.8628 , 0.502136 , 0.001067 ,  57
  10.8628 , 0.501888 , 0.001067 ,  58
  10.8628 , 0.502221 , 0.001067 ,  59
  10.8628 , 0.502117 , 0.001067 ,  60
  10.8628 , 0.502123 , 0.001067 ,  61
  10.8628 , 0.502076 , 0.001067 ,  62
  10.8628 , 0.502080 , 0.001067 ,  63
  10.8628 , 0.502096 , 0.001067 ,  64
  10.8628 , 0.502048 , 0.001067 ,  65
  10.8628 , 0.502221 , 0.001067 ,  66
  10.8628 , 0.502140 , 0.001067 ,  67
  10.8628 , 0.502144 , 0.001067 ,  68
  10.8628 , 0.502176 , 0.001067 ,  69
  10.8628 , 0.502248 , 0.001067 ,  70
  10.8628 , 0.502121 , 0.001067 ,  71
  10.8628 , 0.502224 , 0.001067 ,  72
  10.8628 , 0.502235 , 0.001067 ,  73
  10.8628 , 0.502136 , 0.001067 ,  74
  10.8628 , 0.501935 , 0.001067 ,  75
  10.8628 , 0.501985 , 0.001067 ,  76
  10.8628 , 0.502116 , 0.001067 ,  77
  10.8628 , 0.502242 , 0.001067 ,  78
  10.8628 , 0.502235 , 0.001067 ,  79
  10.8628 , 0.502081 , 0.001067 ,  80
  10.8628 , 0.502267 , 0.001067 ,  81
  10.8628 , 0.502028 , 0.001067 ,  82
  10.8628 , 0.502206 , 0.001067 ,  83
  10.8628 , 0.502017 , 0.001067 ,  84
  10.8628 , 0.502023 , 0.001067 ,  85
  10.8628 , 0.502136 , 0.001067 ,  86
  10.8628 , 0.502081 , 0.001067 ,  87
  10.8628 , 0.502025 , 0.001067 ,  88
  10.8628 , 0.502089 , 0.001067 ,  89
  10.8628 , 0.502143 , 0.001067 ,  90
  10.8628 , 0.502162 , 0.001067 ,  91
  10.8628 , 0.502278 , 0.001067 ,  92
  10.8628 , 0.502106 , 0.001067 ,  93
  10.8628 , 0.502272 , 0.001067 ,  94
  10.8628 , 0.502253 , 0.001067 ,  95
  10.8628 , 0.502026 , 0.001067 ,  96
  10.8628 , 0.502247 , 0.001067 ,  97
  10.8628 , 0.502163 , 0.001067 ,  98
  10.8628 , 0.502017 , 0.001067 ,  99
  10.8628 , 0.502115 , 0.001067 , 100
  10.9545 , 0.503084 , 0.001243 ,   0
  10.9545 , 0.503217 , 0.001243 ,   1
  10.9545 , 0.503148 , 0.001243 ,   2
  10.9545 , 0.503129 , 0.001243 ,   3
  10.9545 , 0.502872 , 0.001243 ,   4
  10.9545 , 0.503052 , 0.001243 ,   5
  10.9545 , 0.503224 , 0.001243 ,   6
  10.9545 , 0.503152 , 0.001243 ,   7
  10.9545 , 0.502898 , 0.001243 ,   8
  10.9545 , 0.503090 , 0.001243 ,   9
  10.9545 , 0.503070 , 0.001243 ,  10
  10.9545 , 0.502831 , 0.001243 ,  11
  10.9545 , 0.503187 , 0.001243 ,  12
  10.9545 , 0.502934 , 0.001243 ,  13
  10.9545 , 0.502912 , 0.001243 ,  14
  10.9545 , 0.503156 , 0.001243 ,  15
  10.9545 , 0.502945 , 0.001243 ,  16
  10.9545 , 0.502993 , 0.001243 ,  17
  10.9545 , 0.503004 , 0.001243 ,  18
  10.9545 , 0.502836 , 0.001243 ,  19
  10.9545 , 0.502953 , 0.001243 ,  20
  10.9545 , 0.503219 , 0.001243 ,  21
  10.9545 , 0.503191 , 0.001243 ,  22
  10.9545 , 0.503087 , 0.001243 ,  23
  10.9545 , 0.503295 , 0.001243 ,  24
  10.9545 , 0.503009 , 0.001243 ,  25
  10.9545 , 0.502904 , 0.001243 ,  26
  10.9545 , 0.502953 , 0.001243 ,  27
  10.9545 , 0.503076 , 0.001243 ,  28
  10.9545 , 0.503305 , 0.001243 ,  29
  10.9545 , 0.503025 , 0.001243 ,  30
  10.9545 , 0.503295 , 0.001243 ,  31
  10.9545 , 0.503118 , 0.001243 ,  32
  10.9545 , 0.503317 , 0.001243 ,  33
  10.9545 , 0.502816 , 0.001243 ,  34
  10.9545 , 0.503174 , 0.001243 ,  35
  10.9545 , 0.503024 , 0.001243 ,  36
  10.9545 , 0.502996 , 0.001243 ,  37
  10.9545 , 0.503069 , 0.001243 ,  38
  10.9545 , 0.503289 , 0.001243 ,  39
  10.9545 , 0.502952 , 0.001243 ,  40
  10.9545 , 0.503167 , 0.001243 ,  41
  10.9545 , 0.503068 , 0.001243 ,  42
  10.9545 , 0.502970 , 0.001243 ,  43
  10.9545 , 0.503305 , 0.001243 ,  44
  10.9545 , 0.503221 , 0.001243 ,  45
  10.9545 , 0.502951 , 0.001243 ,  46
  10.9545 , 0.503006 , 0.001243 ,  47
  10.9545 , 0.503063 , 0.001243 ,  48
  10.9545 , 0.503006 , 0.001243 ,  49
  10.9545 , 0.502831 , 0.001243 ,  50
  10.9545 , 0.503099 , 0.001243 ,  51
  10.9545 , 0.503071 , 0.001243 ,  52
  10.9545 , 0.503336 , 0.001243 ,  53
  10.9545 , 0.503053 , 0.001243 ,  54
  10.9545 , 0.503156 , 0.001243 ,  55
  10.9545 , 0.503141 , 0.001243 ,  56
  10.9545 , 0.503121 , 0.001243 ,  57
  10.9545 , 0.502832 , 0.001243 ,  58
  10.9545 , 0.503218 , 0.001243 ,  59
  10.9545 , 0.503050 , 0.001243 ,  60
  10.9545 , 0.503105 , 0.001243 ,  61
  10.9545 , 0.503040 , 0.001243 ,  62
  10.9545 , 0.503051 , 0.001243 ,  63
  10.9545 , 0.503064 , 0.001243 ,  64
  10.9545 , 0.503019 , 0.001243 ,  65
  10.9545 , 0.503241 , 0.001243 ,  66
  10.9545 , 0.503158 , 0.001243 ,  67
  10.9545 , 0.503181 , 0.001243 ,  68
  10.9545 , 0.503153 , 0.001243 ,  69
  10.9545 , 0.503196 , 0.001243 ,  70
  10.9545 , 0.503139 , 0.001243 ,  71
  10.9545 , 0.503143 , 0.001243 ,  72
  10.9545 , 0.503223 , 0.001243 ,  73
  10.9545 , 0.503067 , 0.001243 ,  74
  10.9545 , 0.502909 , 0.001243 ,  75
  10.9545 , 0.502983 , 0.001243 ,  76
  10.9545 , 0.503105 , 0.001243 ,  77
  10.9545 , 0.503260 , 0.001243 ,  78
  10.9545 , 0.503172 , 0.001243 ,  79
  10.9545 , 0.503072 , 0.001243 ,  80
  10.9545 , 0.503275 , 0.001243 ,  81
  10.9545 , 0.502997 , 0.001243 ,  82
  10.9545 , 0.503205 , 0.001243 ,  83
  10.9545 , 0.502989 , 0.001243 ,  84
  10.9545 , 0.503011 , 0.001243 ,  85
  10.9545 , 0.503084 , 0.001243 ,  86
  10.9545 , 0.503038 , 0.001243 ,  87
  10.9545 , 0.502979 , 0.001243 ,  88
  10.9545 , 0.503007 , 0.001243 ,  89
  10.9545 , 0.503087 , 0.001243 ,  90
  10.9545 , 0.503171 , 0.001243 ,  91
  10.9545 , 0.503195 , 0.001243 ,  92
  10.9545 , 0.503034 , 0.001243 ,  93
  10.9545 , 0.503283 , 0.001243 ,  94
  10.9545 , 0.503234 , 0.001243 ,  95
  10.9545 , 0.502990 , 0.001243 ,  96
  10.9545 , 0.503238 , 0.001243 ,  97
  10.9545 , 0.503103 , 0.001243 ,  98
  10.9545 , 0.502948 , 0.001243 ,  99
  10.9545 , 0.503055 , 0.001243 , 100
  11.0000 , 0.504926 , 0.001025 ,   0
  11.0000 , 0.504913 , 0.001025 ,   1
  11.0000 , 0.505071 , 0.001025 ,   2
  11.0000 , 0.504955 , 0.001025 ,   3
  11.0000 , 0.504778 , 0.001025 ,   4
  11.0000 , 0.505065 , 0.001025 ,   5
  11.0000 , 0.505036 , 0.001025 ,   6
  11.0000 , 0.504929 , 0.001025 ,   7
  11.0000 , 0.504550 , 0.001025 ,   8
  11.0000 , 0.505043 , 0.001025 ,   9
  11.0000 , 0.504878 , 0.001025 ,  10
  11.0000 , 0.504844 , 0.001025 ,  11
  11.0000 , 0.504956 , 0.001025 ,  12
  11.0000 , 0.504805 , 0.001025 ,  13
  11.0000 , 0.504840 , 0.001025 ,  14
  11.0000 , 0.504853 , 0.001025 ,  15
  11.0000 , 0.504904 , 0.001025 ,  16
  11.0000 , 0.504890 , 0.001025 ,  17
  11.0000 , 0.504847 , 0.001025 ,  18
  11.0000 , 0.504816 , 0.001025 ,  19
  11.0000 , 0.504871 , 0.001025 ,  20
  11.0000 , 0.504952 , 0.001025 ,  21
  11.0000 , 0.504882 , 0.001025 ,  22
  11.0000 , 0.504883 , 0.001025 ,  23
  11.0000 , 0.505095 , 0.001025 ,  24
  11.0000 , 0.504986 , 0.001025 ,  25
  11.0000 , 0.504764 , 0.001025 ,  26
  11.0000 , 0.504789 , 0.001025 ,  27
  11.0000 , 0.504857 , 0.001025 ,  28
  11.0000 , 0.505058 , 0.001025 ,  29
  11.0000 , 0.504887 , 0.001025 ,  30
  11.0000 , 0.505152 , 0.001025 ,  31
  11.0000 , 0.504937 , 0.001025 ,  32
  11.0000 , 0.505044 , 0.001025 ,  33
  11.0000 , 0.504761 , 0.001025 ,  34
  11.0000 , 0.504909 , 0.001025 ,  35
  11.0000 , 0.504894 , 0.001025 ,  36
  11.0000 , 0.504979 , 0.001025 ,  37
  11.0000 , 0.505016 , 0.001025 ,  38
  11.0000 , 0.505142 , 0.001025 ,  39
  11.0000 , 0.504859 , 0.001025 ,  40
  11.0000 , 0.505015 , 0.001025 ,  41
  11.0000 , 0.504843 , 0.001025 ,  42
  11.0000 , 0.504838 , 0.001025 ,  43
  11.0000 , 0.505102 , 0.001025 ,  44
  11.0000 , 0.504946 , 0.001025 ,  45
  11.0000 , 0.504752 , 0.001025 ,  46
  11.0000 , 0.504873 , 0.001025 ,  47
  11.0000 , 0.504975 , 0.001025 ,  48
  11.0000 , 0.504972 , 0.001025 ,  49
  11.0000 , 0.504836 , 0.001025 ,  50
  11.0000 , 0.504841 , 0.001025 ,  51
  11.0000 , 0.505017 , 0.001025 ,  52
  11.0000 , 0.505047 , 0.001025 ,  53
  11.0000 , 0.504947 , 0.001025 ,  54
  11.0000 , 0.505166 , 0.001025 ,  55
  11.0000 , 0.505009 , 0.001025 ,  56
  11.0000 , 0.504940 , 0.001025 ,  57
  11.0000 , 0.504776 , 0.001025 ,  58
  11.0000 , 0.505031 , 0.001025 ,  59
  11.0000 , 0.504895 , 0.001025 ,  60
  11.0000 , 0.505046 , 0.001025 ,  61
  11.0000 , 0.504769 , 0.001025 ,  62
  11.0000 , 0.504921 , 0.001025 ,  63
  11.0000 , 0.504828 , 0.001025 ,  64
  11.0000 , 0.504978 , 0.001025 ,  65
  11.0000 , 0.504970 , 0.001025 ,  66
  11.0000 , 0.504989 , 0.001025 ,  67
  11.0000 , 0.504926 , 0.001025 ,  68
  11.0000 , 0.504866 , 0.001025 ,  69
  11.0000 , 0.505140 , 0.001025 ,  70
  11.0000 , 0.504995 , 0.001025 ,  71
  11.0000 , 0.504989 , 0.001025 ,  72
  11.0000 , 0.505013 , 0.001025 ,  73
  11.0000 , 0.504865 , 0.001025 ,  74
  11.0000 , 0.504826 , 0.001025 ,  75
  11.0000 , 0.504910 , 0.001025 ,  76
  11.0000 , 0.504943 , 0.001025 ,  77
  11.0000 , 0.505050 , 0.001025 ,  78
  11.0000 , 0.505028 , 0.001025 ,  79
  11.0000 , 0.504961 , 0.001025 ,  80
  11.0000 , 0.505052 , 0.001025 ,  81
  11.0000 , 0.504856 , 0.001025 ,  82
  11.0000 , 0.504954 , 0.001025 ,  83
  11.0000 , 0.504875 , 0.001025 ,  84
  11.0000 , 0.504905 , 0.001025 ,  85
  11.0000 , 0.504880 , 0.001025 ,  86
  11.0000 , 0.504843 , 0.001025 ,  87
  11.0000 , 0.504770 , 0.001025 ,  88
  11.0000 , 0.504854 , 0.001025 ,  89
  11.0000 , 0.504953 , 0.001025 ,  90
  11.0000 , 0.504953 , 0.001025 ,  91
  11.0000 , 0.505043 , 0.001025 ,  92
  11.0000 , 0.504942 , 0.001025 ,  93
  11.0000 , 0.505021 , 0.001025 ,  94
  11.0000 , 0.504849 , 0.001025 ,  95
  11.0000 , 0.504839 , 0.001025 ,  96
  11.0000 , 0.504908 , 0.001025 ,  97
  11.0000 , 0.504973 , 0.001025 ,  98
  11.0000 , 0.504889 , 0.001025 ,  99
  11.0000 , 0.504952 , 0.001025 , 100
  11.0454 , 0.506254 , 0.000996 ,   0
  11.0454 , 0.506294 , 0.000996 ,   1
  11.0454 , 0.506338 , 0.000996 ,   2
  11.0454 , 0.506275 , 0.000996 ,   3
  11.0454 , 0.506150 , 0.000996 ,   4
  11.0454 , 0.506356 , 0.000996 ,   5
  11.0454 , 0.506350 , 0.000996 ,   6
  11.0454 , 0.506237 , 0.000996 ,   7
  11.0454 , 0.505892 , 0.000996 ,   8
  11.0454 , 0.506283 , 0.000996 ,   9
  11.0454 , 0.506223 , 0.000996 ,  10
  11.0454 , 0.506088 , 0.000996 ,  11
  11.0454 , 0.506244 , 0.000996 ,  12
  11.0454 , 0.506118 , 0.000996 ,  13
  11.0454 , 0.506252 , 0.000996 ,  14
  11.0454 , 0.506207 , 0.000996 ,  15
  11.0454 , 0.506173 , 0.000996 ,  16
  11.0454 , 0.506217 , 0.000996 ,  17
  11.0454 , 0.506126 , 0.000996 ,  18
  11.0454 , 0.506144 , 0.000996 ,  19
  11.0454 , 0.506173 , 0.000996 ,  20
  11.0454 , 0.506283 , 0.000996 ,  21
  11.0454 , 0.506248 , 0.000996 ,  22
  11.0454 , 0.506203 , 0.000996 ,  23
  11.0454 , 0.506439 , 0.000996 ,  24
  11.0454 , 0.506287 , 0.000996 ,  25
  11.0454 , 0.506098 , 0.000996 ,  26
  11.0454 , 0.506104 , 0.000996 ,  27
  11.0454 , 0.506238 , 0.000996 ,  28
  11.0454 , 0.506446 , 0.000996 ,  29
  11.0454 , 0.506306 , 0.000996 ,  30
  11.0454 , 0.506483 , 0.000996 ,  31
  11.0454 , 0.506270 , 0.000996 ,  32
  11.0454 , 0.506345 , 0.000996 ,  33
  11.0454 , 0.506044 , 0.000996 ,  34
  11.0454 , 0.506265 , 0.000996 ,  35
  11.0454 , 0.506190 , 0.000996 ,  36
  11.0454 , 0.506223 , 0.000996 ,  37
  11.0454 , 0.506341 , 0.000996 ,  38
  11.0454 , 0.506411 , 0.000996 ,  39
  11.0454 , 0.506141 , 0.000996 ,  40
  11.0454 , 0.506338 , 0.000996 ,  41
  11.0454 , 0.506161 , 0.000996 ,  42
  11.0454 , 0.506227 , 0.000996 ,  43
  11.0454 , 0.506436 , 0.000996 ,  44
  11.0454 , 0.506279 , 0.000996 ,  45
  11.0454 , 0.506148 , 0.000996 ,  46
  11.0454 , 0.506207 , 0.000996 ,  47
  11.0454 , 0.506267 , 0.000996 ,  48
  11.0454 , 0.506314 , 0.000996 ,  49
  11.0454 , 0.506083 , 0.000996 ,  50
  11.0454 , 0.506203 , 0.000996 ,  51
  11.0454 , 0.506283 , 0.000996 ,  52
  11.0454 , 0.506385 , 0.000996 ,  53
  11.0454 , 0.506328 , 0.000996 ,  54
  11.0454 , 0.506416 , 0.000996 ,  55
  11.0454 , 0.506313 , 0.000996 ,  56
  11.0454 , 0.506260 , 0.000996 ,  57
  11.0454 , 0.506095 , 0.000996 ,  58
  11.0454 , 0.506305 , 0.000996 ,  59
  11.0454 , 0.506270 , 0.000996 ,  60
  11.0454 , 0.506373 , 0.000996 ,  61
  11.0454 , 0.506141 , 0.000996 ,  62
  11.0454 , 0.506270 , 0.000996 ,  63
  11.0454 , 0.506229 , 0.000996 ,  64
  11.0454 , 0.506221 , 0.000996 ,  65
  11.0454 , 0.506294 , 0.000996 ,  66
  11.0454 , 0.506306 , 0.000996 ,  67
  11.0454 , 0.506289 , 0.000996 ,  68
  11.0454 , 0.506263 , 0.000996 ,  69
  11.0454 , 0.506405 , 0.000996 ,  70
  11.0454 , 0.506279 , 0.000996 ,  71
  11.0454 , 0.506311 , 0.000996 ,  72
  11.0454 , 0.506355 , 0.000996 ,  73
  11.0454 , 0.506198 , 0.000996 ,  74
  11.0454 , 0.506137 , 0.000996 ,  75
  11.0454 , 0.506193 , 0.000996 ,  76
  11.0454 , 0.506310 , 0.000996 ,  77
  11.0454 , 0.506369 , 0.000996 ,  78
  11.0454 , 0.506339 , 0.000996 ,  79
  11.0454 , 0.506225 , 0.000996 ,  80
  11.0454 , 0.506409 , 0.000996 ,  81
  11.0454 , 0.506207 , 0.000996 ,  82
  11.0454 , 0.506338 , 0.000996 ,  83
  11.0454 , 0.506224 , 0.000996 ,  84
  11.0454 , 0.506244 , 0.000996 ,  85
  11.0454 , 0.506184 , 0.000996 ,  86
  11.0454 , 0.506229 , 0.000996 ,  87
  11.0454 , 0.506063 , 0.000996 ,  88
  11.0454 , 0.506218 , 0.000996 ,  89
  11.0454 , 0.506247 , 0.000996 ,  90
  11.0454 , 0.506340 , 0.000996 ,  91
  11.0454 , 0.506407 , 0.000996 ,  92
  11.0454 , 0.506327 , 0.000996 ,  93
  11.0454 , 0.506370 , 0.000996 ,  94
  11.0454 , 0.506244 , 0.000996 ,  95
  11.0454 , 0.506175 , 0.000996 ,  96
  11.0454 , 0.506302 , 0.000996 ,  97
  11.0454 , 0.506310 , 0.000996 ,  98
  11.0454 , 0.506168 , 0.000996 ,  99
  11.0454 , 0.506196 , 0.000996 , 100
  11.0905 , 0.506435 , 0.001127 ,   0
  11.0905 , 0.506431 , 0.001127 ,   1
  11.0905 , 0.506559 , 0.001127 ,   2
  11.0905 , 0.506464 , 0.001127 ,   3
  11.0905 , 0.506257 , 0.001127 ,   4
  11.0905 , 0.506527 , 0.001127 ,   5
  11.0905 , 0.506539 , 0.001127 ,   6
  11.0905 , 0.506415 , 0.001127 ,   7
  11.0905 , 0.506064 , 0.001127 ,   8
  11.0905 , 0.506520 , 0.001127 ,   9
  11.0905 , 0.506400 , 0.001127 ,  10
  11.0905 , 0.506418 , 0.001127 ,  11
  11.0905 , 0.506507 , 0.001127 ,  12
  11.0905 , 0.506360 , 0.001127 ,  13
  11.0905 , 0.506317 , 0.001127 ,  14
  11.0905 , 0.506396 , 0.001127 ,  15
  11.0905 , 0.506364 , 0.001127 ,  16
  11.0905 , 0.506376 , 0.001127 ,  17
  11.0905 , 0.506353 , 0.001127 ,  18
  11.0905 , 0.506310 , 0.001127 ,  19
  11.0905 , 0.506335 , 0.001127 ,  20
  11.0905 , 0.506504 , 0.001127 ,  21
  11.0905 , 0.506471 , 0.001127 ,  22
  11.0905 , 0.506408 , 0.001127 ,  23
  11.0905 , 0.506645 , 0.001127 ,  24
  11.0905 , 0.506495 , 0.001127 ,  25
  11.0905 , 0.506226 , 0.001127 ,  26
  11.0905 , 0.506291 , 0.001127 ,  27
  11.0905 , 0.506351 , 0.001127 ,  28
  11.0905 , 0.506562 , 0.001127 ,  29
  11.0905 , 0.506410 , 0.001127 ,  30
  11.0905 , 0.506621 , 0.001127 ,  31
  11.0905 , 0.506528 , 0.001127 ,  32
  11.0905 , 0.506532 , 0.001127 ,  33
  11.0905 , 0.506234 , 0.001127 ,  34
  11.0905 , 0.506453 , 0.001127 ,  35
  11.0905 , 0.506407 , 0.001127 ,  36
  11.0905 , 0.506536 , 0.001127 ,  37
  11.0905 , 0.506467 , 0.001127 ,  38
  11.0905 , 0.506641 , 0.001127 ,  39
  11.0905 , 0.506374 , 0.001127 ,  40
  11.0905 , 0.506548 , 0.001127 ,  41
  11.0905 , 0.506296 , 0.001127 ,  42
  11.0905 , 0.506326 , 0.001127 ,  43
  11.0905 , 0.506639 , 0.001127 ,  44
  11.0905 , 0.506385 , 0.001127 ,  45
  11.0905 , 0.506188 , 0.001127 ,  46
  11.0905 , 0.506370 , 0.001127 ,  47
  11.0905 , 0.506467 , 0.001127 ,  48
  11.0905 , 0.506514 , 0.001127 ,  49
  11.0905 , 0.506269 , 0.001127 ,  50
  11.0905 , 0.506301 , 0.001127 ,  51
  11.0905 , 0.506504 , 0.001127 ,  52
  11.0905 , 0.506493 , 0.001127 ,  53
  11.0905 , 0.506426 , 0.001127 ,  54
  11.0905 , 0.506689 , 0.001127 ,  55
  11.0905 , 0.506574 , 0.001127 ,  56
  11.0905 , 0.506417 , 0.001127 ,  57
  11.0905 , 0.506294 , 0.001127 ,  58
  11.0905 , 0.506547 , 0.001127 ,  59
  11.0905 , 0.506396 , 0.001127 ,  60
  11.0905 , 0.506618 , 0.001127 ,  61
  11.0905 , 0.506219 , 0.001127 ,  62
  11.0905 , 0.506459 , 0.001127 ,  63
  11.0905 , 0.506328 , 0.001127 ,  64
  11.0905 , 0.506504 , 0.001127 ,  65
  11.0905 , 0.506445 , 0.001127 ,  66
  11.0905 , 0.506503 , 0.001127 ,  67
  11.0905 , 0.506460 , 0.001127 ,  68
  11.0905 , 0.506405 , 0.001127 ,  69
  11.0905 , 0.506638 , 0.001127 ,  70
  11.0905 , 0.506477 , 0.001127 ,  71
  11.0905 , 0.506511 , 0.001127 ,  72
  11.0905 , 0.506541 , 0.001127 ,  73
  11.0905 , 0.506316 , 0.001127 ,  74
  11.0905 , 0.506286 , 0.001127 ,  75
  11.0905 , 0.506445 , 0.001127 ,  76
  11.0905 , 0.506455 , 0.001127 ,  77
  11.0905 , 0.506598 , 0.001127 ,  78
  11.0905 , 0.506535 , 0.001127 ,  79
  11.0905 , 0.506474 , 0.001127 ,  80
  11.0905 , 0.506529 , 0.001127 ,  81
  11.0905 , 0.506344 , 0.001127 ,  82
  11.0905 , 0.506474 , 0.001127 ,  83
  11.0905 , 0.506371 , 0.001127 ,  84
  11.0905 , 0.506355 , 0.001127 ,  85
  11.0905 , 0.506399 , 0.001127 ,  86
  11.0905 , 0.506346 , 0.001127 ,  87
  11.0905 , 0.506255 , 0.001127 ,  88
  11.0905 , 0.506404 , 0.001127 ,  89
  11.0905 , 0.506449 , 0.001127 ,  90
  11.0905 , 0.506451 , 0.001127 ,  91
  11.0905 , 0.506586 , 0.001127 ,  92
  11.0905 , 0.506521 , 0.001127 ,  93
  11.0905 , 0.506521 , 0.001127 ,  94
  11.0905 , 0.506372 , 0.001127 ,  95
  11.0905 , 0.506387 , 0.001127 ,  96
  11.0905 , 0.506425 , 0.001127 ,  97
  11.0905 , 0.506480 , 0.001127 ,  98
  11.0905 , 0.506357 , 0.001127 ,  99
  11.0905 , 0.506444 , 0.001127 , 100
  11.1803 , 0.508683 , 0.001103 ,   0
  11.1803 , 0.508744 , 0.001103 ,   1
  11.1803 , 0.508746 , 0.001103 ,   2
  11.1803 , 0.508727 , 0.001103 ,   3
  11.1803 , 0.508473 , 0.001103 ,   4
  11.1803 , 0.508753 , 0.001103 ,   5
  11.1803 , 0.508819 , 0.001103 ,   6
  11.1803 , 0.508700 , 0.001103 ,   7
  11.1803 , 0.508388 , 0.001103 ,   8
  11.1803 , 0.508743 , 0.001103 ,   9
  11.1803 , 0.508685 , 0.001103 ,  10
  11.1803 , 0.508503 , 0.001103 ,  11
  11.1803 , 0.508759 , 0.001103 ,  12
  11.1803 , 0.508529 , 0.001103 ,  13
  11.1803 , 0.508549 , 0.001103 ,  14
  11.1803 , 0.508669 , 0.001103 ,  15
  11.1803 , 0.508556 , 0.001103 ,  16
  11.1803 , 0.508614 , 0.001103 ,  17
  11.1803 , 0.508583 , 0.001103 ,  18
  11.1803 , 0.508510 , 0.001103 ,  19
  11.1803 , 0.508573 , 0.001103 ,  20
  11.1803 , 0.508760 , 0.001103 ,  21
  11.1803 , 0.508732 , 0.001103 ,  22
  11.1803 , 0.508636 , 0.001103 ,  23
  11.1803 , 0.508908 , 0.001103 ,  24
  11.1803 , 0.508688 , 0.001103 ,  25
  11.1803 , 0.508500 , 0.001103 ,  26
  11.1803 , 0.508555 , 0.001103 ,  27
  11.1803 , 0.508616 , 0.001103 ,  28
  11.1803 , 0.508842 , 0.001103 ,  29
  11.1803 , 0.508668 , 0.001103 ,  30
  11.1803 , 0.508904 , 0.001103 ,  31
  11.1803 , 0.508721 , 0.001103 ,  32
  11.1803 , 0.508827 , 0.001103 ,  33
  11.1803 , 0.508424 , 0.001103 ,  34
  11.1803 , 0.508714 , 0.001103 ,  35
  11.1803 , 0.508592 , 0.001103 ,  36
  11.1803 , 0.508666 , 0.001103 ,  37
  11.1803 , 0.508735 , 0.001103 ,  38
  11.1803 , 0.508859 , 0.001103 ,  39
  11.1803 , 0.508573 , 0.001103 ,  40
  11.1803 , 0.508800 , 0.001103 ,  41
  11.1803 , 0.508612 , 0.001103 ,  42
  11.1803 , 0.508593 , 0.001103 ,  43
  11.1803 , 0.508889 , 0.001103 ,  44
  11.1803 , 0.508738 , 0.001103 ,  45
  11.1803 , 0.508501 , 0.001103 ,  46
  11.1803 , 0.508654 , 0.001103 ,  47
  11.1803 , 0.508669 , 0.001103 ,  48
  11.1803 , 0.508741 , 0.001103 ,  49
  11.1803 , 0.508495 , 0.001103 ,  50
  11.1803 , 0.508597 , 0.001103 ,  51
  11.1803 , 0.508724 , 0.001103 ,  52
  11.1803 , 0.508829 , 0.001103 ,  53
  11.1803 , 0.508702 , 0.001103 ,  54
  11.1803 , 0.508804 , 0.001103 ,  55
  11.1803 , 0.508750 , 0.001103 ,  56
  11.1803 , 0.508689 , 0.001103 ,  57
  11.1803 , 0.508509 , 0.001103 ,  58
  11.1803 , 0.508791 , 0.001103 ,  59
  11.1803 , 0.508692 , 0.001103 ,  60
  11.1803 , 0.508776 , 0.001103 ,  61
  11.1803 , 0.508571 , 0.001103 ,  62
  11.1803 , 0.508690 , 0.001103 ,  63
  11.1803 , 0.508639 , 0.001103 ,  64
  11.1803 , 0.508679 , 0.001103 ,  65
  11.1803 , 0.508752 , 0.001103 ,  66
  11.1803 , 0.508737 , 0.001103 ,  67
  11.1803 , 0.508681 , 0.001103 ,  68
  11.1803 , 0.508756 , 0.001103 ,  69
  11.1803 , 0.508815 , 0.001103 ,  70
  11.1803 , 0.508715 , 0.001103 ,  71
  11.1803 , 0.508748 , 0.001103 ,  72
  11.1803 , 0.508799 , 0.001103 ,  73
  11.1803 , 0.508642 , 0.001103 ,  74
  11.1803 , 0.508542 , 0.001103 ,  75
  11.1803 , 0.508626 , 0.001103 ,  76
  11.1803 , 0.508688 , 0.001103 ,  77
  11.1803 , 0.508871 , 0.001103 ,  78
  11.1803 , 0.508780 , 0.001103 ,  79
  11.1803 , 0.508695 , 0.001103 ,  80
  11.1803 , 0.508835 , 0.001103 ,  81
  11.1803 , 0.508598 , 0.001103 ,  82
  11.1803 , 0.508760 , 0.001103 ,  83
  11.1803 , 0.508602 , 0.001103 ,  84
  11.1803 , 0.508589 , 0.001103 ,  85
  11.1803 , 0.508659 , 0.001103 ,  86
  11.1803 , 0.508683 , 0.001103 ,  87
  11.1803 , 0.508496 , 0.001103 ,  88
  11.1803 , 0.508597 , 0.001103 ,  89
  11.1803 , 0.508690 , 0.001103 ,  90
  11.1803 , 0.508725 , 0.001103 ,  91
  11.1803 , 0.508854 , 0.001103 ,  92
  11.1803 , 0.508705 , 0.001103 ,  93
  11.1803 , 0.508831 , 0.001103 ,  94
  11.1803 , 0.508713 , 0.001103 ,  95
  11.1803 , 0.508600 , 0.001103 ,  96
  11.1803 , 0.508769 , 0.001103 ,  97
  11.1803 , 0.508739 , 0.001103 ,  98
  11.1803 , 0.508571 , 0.001103 ,  99
  11.1803 , 0.508674 , 0.001103 , 100
  11.2250 , 0.509939 , 0.001074 ,   0
  11.2250 , 0.510055 , 0.001074 ,   1
  11.2250 , 0.510025 , 0.001074 ,   2
  11.2250 , 0.509945 , 0.001074 ,   3
  11.2250 , 0.509764 , 0.001074 ,   4
  11.2250 , 0.510040 , 0.001074 ,   5
  11.2250 , 0.510070 , 0.001074 ,   6
  11.2250 , 0.509918 , 0.001074 ,   7
  11.2250 , 0.509645 , 0.001074 ,   8
  11.2250 , 0.509963 , 0.001074 ,   9
  11.2250 , 0.509891 , 0.001074 ,  10
  11.2250 , 0.509746 , 0.001074 ,  11
  11.2250 , 0.509961 , 0.001074 ,  12
  11.2250 , 0.509812 , 0.001074 ,  13
  11.2250 , 0.509859 , 0.001074 ,  14
  11.2250 , 0.509949 , 0.001074 ,  15
  11.2250 , 0.509763 , 0.001074 ,  16
  11.2250 , 0.509841 , 0.001074 ,  17
  11.2250 , 0.509862 , 0.001074 ,  18
  11.2250 , 0.509767 , 0.001074 ,  19
  11.2250 , 0.509792 , 0.001074 ,  20
  11.2250 , 0.509988 , 0.001074 ,  21
  11.2250 , 0.510023 , 0.001074 ,  22
  11.2250 , 0.509913 , 0.001074 ,  23
  11.2250 , 0.510111 , 0.001074 ,  24
  11.2250 , 0.509950 , 0.001074 ,  25
  11.2250 , 0.509784 , 0.001074 ,  26
  11.2250 , 0.509793 , 0.001074 ,  27
  11.2250 , 0.509915 , 0.001074 ,  28
  11.2250 , 0.510104 , 0.001074 ,  29
  11.2250 , 0.509953 , 0.001074 ,  30
  11.2250 , 0.510163 , 0.001074 ,  31
  11.2250 , 0.509943 , 0.001074 ,  32
  11.2250 , 0.510080 , 0.001074 ,  33
  11.2250 , 0.509720 , 0.001074 ,  34
  11.2250 , 0.509956 , 0.001074 ,  35
  11.2250 , 0.509885 , 0.001074 ,  36
  11.2250 , 0.509917 , 0.001074 ,  37
  11.2250 , 0.509975 , 0.001074 ,  38
  11.2250 , 0.510037 , 0.001074 ,  39
  11.2250 , 0.509807 , 0.001074 ,  40
  11.2250 , 0.510045 , 0.001074 ,  41
  11.2250 , 0.509874 , 0.001074 ,  42
  11.2250 , 0.509867 , 0.001074 ,  43
  11.2250 , 0.510149 , 0.001074 ,  44
  11.2250 , 0.510028 , 0.001074 ,  45
  11.2250 , 0.509750 , 0.001074 ,  46
  11.2250 , 0.509871 , 0.001074 ,  47
  11.2250 , 0.509951 , 0.001074 ,  48
  11.2250 , 0.509891 , 0.001074 ,  49
  11.2250 , 0.509736 , 0.001074 ,  50
  11.2250 , 0.509902 , 0.001074 ,  51
  11.2250 , 0.509890 , 0.001074 ,  52
  11.2250 , 0.510114 , 0.001074 ,  53
  11.2250 , 0.510015 , 0.001074 ,  54
  11.2250 , 0.510021 , 0.001074 ,  55
  11.2250 , 0.509967 , 0.001074 ,  56
  11.2250 , 0.510000 , 0.001074 ,  57
  11.2250 , 0.509739 , 0.001074 ,  58
  11.2250 , 0.510050 , 0.001074 ,  59
  11.2250 , 0.509980 , 0.001074 ,  60
  11.2250 , 0.510014 , 0.001074 ,  61
  11.2250 , 0.509890 , 0.001074 ,  62
  11.2250 , 0.509946 , 0.001074 ,  63
  11.2250 , 0.509984 , 0.001074 ,  64
  11.2250 , 0.509914 , 0.001074 ,  65
  11.2250 , 0.510010 , 0.001074 ,  66
  11.2250 , 0.509992 , 0.001074 ,  67
  11.2250 , 0.509966 , 0.001074 ,  68
  11.2250 , 0.509949 , 0.001074 ,  69
  11.2250 , 0.510048 , 0.001074 ,  70
  11.2250 , 0.509976 , 0.001074 ,  71
  11.2250 , 0.510036 , 0.001074 ,  72
  11.2250 , 0.510057 , 0.001074 ,  73
  11.2250 , 0.509913 , 0.001074 ,  74
  11.2250 , 0.509761 , 0.001074 ,  75
  11.2250 , 0.509891 , 0.001074 ,  76
  11.2250 , 0.509942 , 0.001074 ,  77
  11.2250 , 0.510043 , 0.001074 ,  78
  11.2250 , 0.510003 , 0.001074 ,  79
  11.2250 , 0.509899 , 0.001074 ,  80
  11.2250 , 0.510086 , 0.001074 ,  81
  11.2250 , 0.509838 , 0.001074 ,  82
  11.2250 , 0.510064 , 0.001074 ,  83
  11.2250 , 0.509836 , 0.001074 ,  84
  11.2250 , 0.509871 , 0.001074 ,  85
  11.2250 , 0.509922 , 0.001074 ,  86
  11.2250 , 0.509974 , 0.001074 ,  87
  11.2250 , 0.509826 , 0.001074 ,  88
  11.2250 , 0.509899 , 0.001074 ,  89
  11.2250 , 0.509941 , 0.001074 ,  90
  11.2250 , 0.510028 , 0.001074 ,  91
  11.2250 , 0.510138 , 0.001074 ,  92
  11.2250 , 0.509960 , 0.001074 ,  93
  11.2250 , 0.510049 , 0.001074 ,  94
  11.2250 , 0.509999 , 0.001074 ,  95
  11.2250 , 0.509817 , 0.001074 ,  96
  11.2250 , 0.510061 , 0.001074 ,  97
  11.2250 , 0.509992 , 0.001074 ,  98
  11.2250 , 0.509809 , 0.001074 ,  99
  11.2250 , 0.509896 , 0.001074 , 100
  11.3137 , 0.512615 , 0.000977 ,   0
  11.3137 , 0.512699 , 0.000977 ,   1
  11.3137 , 0.512598 , 0.000977 ,   2
  11.3137 , 0.512605 , 0.000977 ,   3
  11.3137 , 0.512474 , 0.000977 ,   4
  11.3137 , 0.512817 , 0.000977 ,   5
  11.3137 , 0.512696 , 0.000977 ,   6
  11.3137 , 0.512569 , 0.000977 ,   7
  11.3137 , 0.512439 , 0.000977 ,   8
  11.3137 , 0.512596 , 0.000977 ,   9
  11.3137 , 0.512576 , 0.000977 ,  10
  11.3137 , 0.512475 , 0.000977 ,  11
  11.3137 , 0.512628 , 0.000977 ,  12
  11.3137 , 0.512616 , 0.000977 ,  13
  11.3137 , 0.512611 , 0.000977 ,  14
  11.3137 , 0.512633 , 0.000977 ,  15
  11.3137 , 0.512400 , 0.000977 ,  16
  11.3137 , 0.512488 , 0.000977 ,  17
  11.3137 , 0.512668 , 0.000977 ,  18
  11.3137 , 0.512634 , 0.000977 ,  19
  11.3137 , 0.512553 , 0.000977 ,  20
  11.3137 , 0.512560 , 0.000977 ,  21
  11.3137 , 0.512776 , 0.000977 ,  22
  11.3137 , 0.512529 , 0.000977 ,  23
  11.3137 , 0.512732 , 0.000977 ,  24
  11.3137 , 0.512591 , 0.000977 ,  25
  11.3137 , 0.512610 , 0.000977 ,  26
  11.3137 , 0.512492 , 0.000977 ,  27
  11.3137 , 0.512614 , 0.000977 ,  28
  11.3137 , 0.512698 , 0.000977 ,  29
  11.3137 , 0.512657 , 0.000977 ,  30
  11.3137 , 0.512794 , 0.000977 ,  31
  11.3137 , 0.512516 , 0.000977 ,  32
  11.3137 , 0.512725 , 0.000977 ,  33
  11.3137 , 0.512418 , 0.000977 ,  34
  11.3137 , 0.512513 , 0.000977 ,  35
  11.3137 , 0.512609 , 0.000977 ,  36
  11.3137 , 0.512595 , 0.000977 ,  37
  11.3137 , 0.512514 , 0.000977 ,  38
  11.3137 , 0.512713 , 0.000977 ,  39
  11.3137 , 0.512482 , 0.000977 ,  40
  11.3137 , 0.512581 , 0.000977 ,  41
  11.3137 , 0.512596 , 0.000977 ,  42
  11.3137 , 0.512633 , 0.000977 ,  43
  11.3137 , 0.512585 , 0.000977 ,  44
  11.3137 , 0.512760 , 0.000977 ,  45
  11.3137 , 0.512560 , 0.000977 ,  46
  11.3137 , 0.512662 , 0.000977 ,  47
  11.3137 , 0.512701 , 0.000977 ,  48
  11.3137 , 0.512583 , 0.000977 ,  49
  11.3137 , 0.512587 , 0.000977 ,  50
  11.3137 , 0.512619 , 0.000977 ,  51
  11.3137 , 0.512595 , 0.000977 ,  52
  11.3137 , 0.512776 , 0.000977 ,  53
  11.3137 , 0.512744 , 0.000977 ,  54
  11.3137 , 0.512643 , 0.000977 ,  55
  11.3137 , 0.512621 , 0.000977 ,  56
  11.3137 , 0.512628 , 0.000977 ,  57
  11.3137 , 0.512382 , 0.000977 ,  58
  11.3137 , 0.512611 , 0.000977 ,  59
  11.3137 , 0.512820 , 0.000977 ,  60
  11.3137 , 0.512629 , 0.000977 ,  61
  11.3137 , 0.512513 , 0.000977 ,  62
  11.3137 , 0.512605 , 0.000977 ,  63
  11.3137 , 0.512554 , 0.000977 ,  64
  11.3137 , 0.512714 , 0.000977 ,  65
  11.3137 , 0.512550 , 0.000977 ,  66
  11.3137 , 0.512525 , 0.000977 ,  67
  11.3137 , 0.512510 , 0.000977 ,  68
  11.3137 , 0.512583 , 0.000977 ,  69
  11.3137 , 0.512728 , 0.000977 ,  70
  11.3137 , 0.512670 , 0.000977 ,  71
  11.3137 , 0.512730 , 0.000977 ,  72
  11.3137 , 0.512757 , 0.000977 ,  73
  11.3137 , 0.512581 , 0.000977 ,  74
  11.3137 , 0.512499 , 0.000977 ,  75
  11.3137 , 0.512445 , 0.000977 ,  76
  11.3137 , 0.512481 , 0.000977 ,  77
  11.3137 , 0.512739 , 0.000977 ,  78
  11.3137 , 0.512602 , 0.000977 ,  79
  11.3137 , 0.512643 , 0.000977 ,  80
  11.3137 , 0.512777 , 0.000977 ,  81
  11.3137 , 0.512515 , 0.000977 ,  82
  11.3137 , 0.512781 , 0.000977 ,  83
  11.3137 , 0.512598 , 0.000977 ,  84
  11.3137 , 0.512619 , 0.000977 ,  85
  11.3137 , 0.512656 , 0.000977 ,  86
  11.3137 , 0.512613 , 0.000977 ,  87
  11.3137 , 0.512679 , 0.000977 ,  88
  11.3137 , 0.512624 , 0.000977 ,  89
  11.3137 , 0.512789 , 0.000977 ,  90
  11.3137 , 0.512663 , 0.000977 ,  91
  11.3137 , 0.512737 , 0.000977 ,  92
  11.3137 , 0.512637 , 0.000977 ,  93
  11.3137 , 0.512680 , 0.000977 ,  94
  11.3137 , 0.512657 , 0.000977 ,  95
  11.3137 , 0.512391 , 0.000977 ,  96
  11.3137 , 0.512693 , 0.000977 ,  97
  11.3137 , 0.512573 , 0.000977 ,  98
  11.3137 , 0.512579 , 0.000977 ,  99
  11.3137 , 0.512567 , 0.000977 , 100
  11.3578 , 0.512470 , 0.001093 ,   0
  11.3578 , 0.512572 , 0.001093 ,   1
  11.3578 , 0.512486 , 0.001093 ,   2
  11.3578 , 0.512422 , 0.001093 ,   3
  11.3578 , 0.512314 , 0.001093 ,   4
  11.3578 , 0.512594 , 0.001093 ,   5
  11.3578 , 0.512598 , 0.001093 ,   6
  11.3578 , 0.512472 , 0.001093 ,   7
  11.3578 , 0.512149 , 0.001093 ,   8
  11.3578 , 0.512462 , 0.001093 ,   9
  11.3578 , 0.512441 , 0.001093 ,  10
  11.3578 , 0.512285 , 0.001093 ,  11
  11.3578 , 0.512516 , 0.001093 ,  12
  11.3578 , 0.512338 , 0.001093 ,  13
  11.3578 , 0.512399 , 0.001093 ,  14
  11.3578 , 0.512455 , 0.001093 ,  15
  11.3578 , 0.512343 , 0.001093 ,  16
  11.3578 , 0.512389 , 0.001093 ,  17
  11.3578 , 0.512376 , 0.001093 ,  18
  11.3578 , 0.512299 , 0.001093 ,  19
  11.3578 , 0.512340 , 0.001093 ,  20
  11.3578 , 0.512513 , 0.001093 ,  21
  11.3578 , 0.512540 , 0.001093 ,  22
  11.3578 , 0.512454 , 0.001093 ,  23
  11.3578 , 0.512632 , 0.001093 ,  24
  11.3578 , 0.512486 , 0.001093 ,  25
  11.3578 , 0.512328 , 0.001093 ,  26
  11.3578 , 0.512318 , 0.001093 ,  27
  11.3578 , 0.512449 , 0.001093 ,  28
  11.3578 , 0.512611 , 0.001093 ,  29
  11.3578 , 0.512484 , 0.001093 ,  30
  11.3578 , 0.512728 , 0.001093 ,  31
  11.3578 , 0.512499 , 0.001093 ,  32
  11.3578 , 0.512618 , 0.001093 ,  33
  11.3578 , 0.512191 , 0.001093 ,  34
  11.3578 , 0.512459 , 0.001093 ,  35
  11.3578 , 0.512435 , 0.001093 ,  36
  11.3578 , 0.512446 , 0.001093 ,  37
  11.3578 , 0.512468 , 0.001093 ,  38
  11.3578 , 0.512639 , 0.001093 ,  39
  11.3578 , 0.512310 , 0.001093 ,  40
  11.3578 , 0.512541 , 0.001093 ,  41
  11.3578 , 0.512412 , 0.001093 ,  42
  11.3578 , 0.512404 , 0.001093 ,  43
  11.3578 , 0.512630 , 0.001093 ,  44
  11.3578 , 0.512545 , 0.001093 ,  45
  11.3578 , 0.512285 , 0.001093 ,  46
  11.3578 , 0.512410 , 0.001093 ,  47
  11.3578 , 0.512511 , 0.001093 ,  48
  11.3578 , 0.512446 , 0.001093 ,  49
  11.3578 , 0.512270 , 0.001093 ,  50
  11.3578 , 0.512435 , 0.001093 ,  51
  11.3578 , 0.512462 , 0.001093 ,  52
  11.3578 , 0.512661 , 0.001093 ,  53
  11.3578 , 0.512530 , 0.001093 ,  54
  11.3578 , 0.512624 , 0.001093 ,  55
  11.3578 , 0.512519 , 0.001093 ,  56
  11.3578 , 0.512496 , 0.001093 ,  57
  11.3578 , 0.512198 , 0.001093 ,  58
  11.3578 , 0.512520 , 0.001093 ,  59
  11.3578 , 0.512544 , 0.001093 ,  60
  11.3578 , 0.512538 , 0.001093 ,  61
  11.3578 , 0.512359 , 0.001093 ,  62
  11.3578 , 0.512460 , 0.001093 ,  63
  11.3578 , 0.512463 , 0.001093 ,  64
  11.3578 , 0.512459 , 0.001093 ,  65
  11.3578 , 0.512517 , 0.001093 ,  66
  11.3578 , 0.512553 , 0.001093 ,  67
  11.3578 , 0.512503 , 0.001093 ,  68
  11.3578 , 0.512480 , 0.001093 ,  69
  11.3578 , 0.512608 , 0.001093 ,  70
  11.3578 , 0.512502 , 0.001093 ,  71
  11.3578 , 0.512585 , 0.001093 ,  72
  11.3578 , 0.512582 , 0.001093 ,  73
  11.3578 , 0.512402 , 0.001093 ,  74
  11.3578 , 0.512308 , 0.001093 ,  75
  11.3578 , 0.512382 , 0.001093 ,  76
  11.3578 , 0.512462 , 0.001093 ,  77
  11.3578 , 0.512577 , 0.001093 ,  78
  11.3578 , 0.512509 , 0.001093 ,  79
  11.3578 , 0.512450 , 0.001093 ,  80
  11.3578 , 0.512618 , 0.001093 ,  81
  11.3578 , 0.512358 , 0.001093 ,  82
  11.3578 , 0.512595 , 0.001093 ,  83
  11.3578 , 0.512433 , 0.001093 ,  84
  11.3578 , 0.512395 , 0.001093 ,  85
  11.3578 , 0.512422 , 0.001093 ,  86
  11.3578 , 0.512453 , 0.001093 ,  87
  11.3578 , 0.512350 , 0.001093 ,  88
  11.3578 , 0.512406 , 0.001093 ,  89
  11.3578 , 0.512520 , 0.001093 ,  90
  11.3578 , 0.512512 , 0.001093 ,  91
  11.3578 , 0.512617 , 0.001093 ,  92
  11.3578 , 0.512523 , 0.001093 ,  93
  11.3578 , 0.512603 , 0.001093 ,  94
  11.3578 , 0.512515 , 0.001093 ,  95
  11.3578 , 0.512307 , 0.001093 ,  96
  11.3578 , 0.512532 , 0.001093 ,  97
  11.3578 , 0.512500 , 0.001093 ,  98
  11.3578 , 0.512391 , 0.001093 ,  99
  11.3578 , 0.512406 , 0.001093 , 100
  11.4018 , 0.513991 , 0.001023 ,   0
  11.4018 , 0.514139 , 0.001023 ,   1
  11.4018 , 0.514031 , 0.001023 ,   2
  11.4018 , 0.514053 , 0.001023 ,   3
  11.4018 , 0.513744 , 0.001023 ,   4
  11.4018 , 0.514111 , 0.001023 ,   5
  11.4018 , 0.514122 , 0.001023 ,   6
  11.4018 , 0.513915 , 0.001023 ,   7
  11.4018 , 0.513789 , 0.001023 ,   8
  11.4018 , 0.514086 , 0.001023 ,   9
  11.4018 , 0.513956 , 0.001023 ,  10
  11.4018 , 0.513807 , 0.001023 ,  11
  11.4018 , 0.514073 , 0.001023 ,  12
  11.4018 , 0.513978 , 0.001023 ,  13
  11.4018 , 0.513947 , 0.001023 ,  14
  11.4018 , 0.514014 , 0.001023 ,  15
  11.4018 , 0.513690 , 0.001023 ,  16
  11.4018 , 0.513795 , 0.001023 ,  17
  11.4018 , 0.514055 , 0.001023 ,  18
  11.4018 , 0.513946 , 0.001023 ,  19
  11.4018 , 0.513835 , 0.001023 ,  20
  11.4018 , 0.513982 , 0.001023 ,  21
  11.4018 , 0.514147 , 0.001023 ,  22
  11.4018 , 0.513949 , 0.001023 ,  23
  11.4018 , 0.514169 , 0.001023 ,  24
  11.4018 , 0.514009 , 0.001023 ,  25
  11.4018 , 0.513917 , 0.001023 ,  26
  11.4018 , 0.513855 , 0.001023 ,  27
  11.4018 , 0.513990 , 0.001023 ,  28
  11.4018 , 0.514089 , 0.001023 ,  29
  11.4018 , 0.513912 , 0.001023 ,  30
  11.4018 , 0.514185 , 0.001023 ,  31
  11.4018 , 0.513916 , 0.001023 ,  32
  11.4018 , 0.514074 , 0.001023 ,  33
  11.4018 , 0.513851 , 0.001023 ,  34
  11.4018 , 0.513942 , 0.001023 ,  35
  11.4018 , 0.513941 , 0.001023 ,  36
  11.4018 , 0.513988 , 0.001023 ,  37
  11.4018 , 0.513982 , 0.001023 ,  38
  11.4018 , 0.514051 , 0.001023 ,  39
  11.4018 , 0.513874 , 0.001023 ,  40
  11.4018 , 0.514065 , 0.001023 ,  41
  11.4018 , 0.513973 , 0.001023 ,  42
  11.4018 , 0.513921 , 0.001023 ,  43
  11.4018 , 0.514097 , 0.001023 ,  44
  11.4018 , 0.514040 , 0.001023 ,  45
  11.4018 , 0.513840 , 0.001023 ,  46
  11.4018 , 0.514000 , 0.001023 ,  47
  11.4018 , 0.514015 , 0.001023 ,  48
  11.4018 , 0.513989 , 0.001023 ,  49
  11.4018 , 0.513899 , 0.001023 ,  50
  11.4018 , 0.513979 , 0.001023 ,  51
  11.4018 , 0.513934 , 0.001023 ,  52
  11.4018 , 0.514096 , 0.001023 ,  53
  11.4018 , 0.514069 , 0.001023 ,  54
  11.4018 , 0.513999 , 0.001023 ,  55
  11.4018 , 0.513962 , 0.001023 ,  56
  11.4018 , 0.513933 , 0.001023 ,  57
  11.4018 , 0.513774 , 0.001023 ,  58
  11.4018 , 0.514074 , 0.001023 ,  59
  11.4018 , 0.514083 , 0.001023 ,  60
  11.4018 , 0.514047 , 0.001023 ,  61
  11.4018 , 0.513917 , 0.001023 ,  62
  11.4018 , 0.513964 , 0.001023 ,  63
  11.4018 , 0.514037 , 0.001023 ,  64
  11.4018 , 0.514012 , 0.001023 ,  65
  11.4018 , 0.514060 , 0.001023 ,  66
  11.4018 , 0.513920 , 0.001023 ,  67
  11.4018 , 0.513929 , 0.001023 ,  68
  11.4018 , 0.513997 , 0.001023 ,  69
  11.4018 , 0.514028 , 0.001023 ,  70
  11.4018 , 0.514032 , 0.001023 ,  71
  11.4018 , 0.514143 , 0.001023 ,  72
  11.4018 , 0.514103 , 0.001023 ,  73
  11.4018 , 0.514037 , 0.001023 ,  74
  11.4018 , 0.513792 , 0.001023 ,  75
  11.4018 , 0.513923 , 0.001023 ,  76
  11.4018 , 0.513921 , 0.001023 ,  77
  11.4018 , 0.514164 , 0.001023 ,  78
  11.4018 , 0.514059 , 0.001023 ,  79
  11.4018 , 0.514005 , 0.001023 ,  80
  11.4018 , 0.514095 , 0.001023 ,  81
  11.4018 , 0.513897 , 0.001023 ,  82
  11.4018 , 0.514140 , 0.001023 ,  83
  11.4018 , 0.513849 , 0.001023 ,  84
  11.4018 , 0.513976 , 0.001023 ,  85
  11.4018 , 0.514047 , 0.001023 ,  86
  11.4018 , 0.514033 , 0.001023 ,  87
  11.4018 , 0.513974 , 0.001023 ,  88
  11.4018 , 0.513936 , 0.001023 ,  89
  11.4018 , 0.514084 , 0.001023 ,  90
  11.4018 , 0.514072 , 0.001023 ,  91
  11.4018 , 0.514185 , 0.001023 ,  92
  11.4018 , 0.514049 , 0.001023 ,  93
  11.4018 , 0.514026 , 0.001023 ,  94
  11.4018 , 0.514107 , 0.001023 ,  95
  11.4018 , 0.513835 , 0.001023 ,  96
  11.4018 , 0.514070 , 0.001023 ,  97
  11.4018 , 0.514049 , 0.001023 ,  98
  11.4018 , 0.513908 , 0.001023 ,  99
  11.4018 , 0.513969 , 0.001023 , 100
  11.4455 , 0.514410 , 0.001095 ,   0
  11.4455 , 0.514481 , 0.001095 ,   1
  11.4455 , 0.514445 , 0.001095 ,   2
  11.4455 , 0.514404 , 0.001095 ,   3
  11.4455 , 0.514240 , 0.001095 ,   4
  11.4455 , 0.514559 , 0.001095 ,   5
  11.4455 , 0.514566 , 0.001095 ,   6
  11.4455 , 0.514392 , 0.001095 ,   7
  11.4455 , 0.514099 , 0.001095 ,   8
  11.4455 , 0.514430 , 0.001095 ,   9
  11.4455 , 0.514382 , 0.001095 ,  10
  11.4455 , 0.514227 , 0.001095 ,  11
  11.4455 , 0.514489 , 0.001095 ,  12
  11.4455 , 0.514259 , 0.001095 ,  13
  11.4455 , 0.514376 , 0.001095 ,  14
  11.4455 , 0.514414 , 0.001095 ,  15
  11.4455 , 0.514319 , 0.001095 ,  16
  11.4455 , 0.514336 , 0.001095 ,  17
  11.4455 , 0.514313 , 0.001095 ,  18
  11.4455 , 0.514239 , 0.001095 ,  19
  11.4455 , 0.514273 , 0.001095 ,  20
  11.4455 , 0.514480 , 0.001095 ,  21
  11.4455 , 0.514455 , 0.001095 ,  22
  11.4455 , 0.514353 , 0.001095 ,  23
  11.4455 , 0.514621 , 0.001095 ,  24
  11.4455 , 0.514381 , 0.001095 ,  25
  11.4455 , 0.514246 , 0.001095 ,  26
  11.4455 , 0.514265 , 0.001095 ,  27
  11.4455 , 0.514375 , 0.001095 ,  28
  11.4455 , 0.514560 , 0.001095 ,  29
  11.4455 , 0.514444 , 0.001095 ,  30
  11.4455 , 0.514664 , 0.001095 ,  31
  11.4455 , 0.514425 , 0.001095 ,  32
  11.4455 , 0.514576 , 0.001095 ,  33
  11.4455 , 0.514137 , 0.001095 ,  34
  11.4455 , 0.514382 , 0.001095 ,  35
  11.4455 , 0.514355 , 0.001095 ,  36
  11.4455 , 0.514364 , 0.001095 ,  37
  11.4455 , 0.514460 , 0.001095 ,  38
  11.4455 , 0.514525 , 0.001095 ,  39
  11.4455 , 0.514264 , 0.001095 ,  40
  11.4455 , 0.514521 , 0.001095 ,  41
  11.4455 , 0.514351 , 0.001095 ,  42
  11.4455 , 0.514346 , 0.001095 ,  43
  11.4455 , 0.514649 , 0.001095 ,  44
  11.4455 , 0.514492 , 0.001095 ,  45
  11.4455 , 0.514281 , 0.001095 ,  46
  11.4455 , 0.514385 , 0.001095 ,  47
  11.4455 , 0.514438 , 0.001095 ,  48
  11.4455 , 0.514429 , 0.001095 ,  49
  11.4455 , 0.514249 , 0.001095 ,  50
  11.4455 , 0.514391 , 0.001095 ,  51
  11.4455 , 0.514411 , 0.001095 ,  52
  11.4455 , 0.514586 , 0.001095 ,  53
  11.4455 , 0.514463 , 0.001095 ,  54
  11.4455 , 0.514507 , 0.001095 ,  55
  11.4455 , 0.514478 , 0.001095 ,  56
  11.4455 , 0.514428 , 0.001095 ,  57
  11.4455 , 0.514204 , 0.001095 ,  58
  11.4455 , 0.514509 , 0.001095 ,  59
  11.4455 , 0.514480 , 0.001095 ,  60
  11.4455 , 0.514475 , 0.001095 ,  61
  11.4455 , 0.514300 , 0.001095 ,  62
  11.4455 , 0.514398 , 0.001095 ,  63
  11.4455 , 0.514387 , 0.001095 ,  64
  11.4455 , 0.514381 , 0.001095 ,  65
  11.4455 , 0.514489 , 0.001095 ,  66
  11.4455 , 0.514515 , 0.001095 ,  67
  11.4455 , 0.514437 , 0.001095 ,  68
  11.4455 , 0.514482 , 0.001095 ,  69
  11.4455 , 0.514523 , 0.001095 ,  70
  11.4455 , 0.514430 , 0.001095 ,  71
  11.4455 , 0.514535 , 0.001095 ,  72
  11.4455 , 0.514521 , 0.001095 ,  73
  11.4455 , 0.514373 , 0.001095 ,  74
  11.4455 , 0.514229 , 0.001095 ,  75
  11.4455 , 0.514284 , 0.001095 ,  76
  11.4455 , 0.514428 , 0.001095 ,  77
  11.4455 , 0.514556 , 0.001095 ,  78
  11.4455 , 0.514432 , 0.001095 ,  79
  11.4455 , 0.514420 , 0.001095 ,  80
  11.4455 , 0.514563 , 0.001095 ,  81
  11.4455 , 0.514336 , 0.001095 ,  82
  11.4455 , 0.514514 , 0.001095 ,  83
  11.4455 , 0.514356 , 0.001095 ,  84
  11.4455 , 0.514354 , 0.001095 ,  85
  11.4455 , 0.514387 , 0.001095 ,  86
  11.4455 , 0.514445 , 0.001095 ,  87
  11.4455 , 0.514286 , 0.001095 ,  88
  11.4455 , 0.514325 , 0.001095 ,  89
  11.4455 , 0.514451 , 0.001095 ,  90
  11.4455 , 0.514482 , 0.001095 ,  91
  11.4455 , 0.514531 , 0.001095 ,  92
  11.4455 , 0.514465 , 0.001095 ,  93
  11.4455 , 0.514529 , 0.001095 ,  94
  11.4455 , 0.514429 , 0.001095 ,  95
  11.4455 , 0.514274 , 0.001095 ,  96
  11.4455 , 0.514486 , 0.001095 ,  97
  11.4455 , 0.514493 , 0.001095 ,  98
  11.4455 , 0.514291 , 0.001095 ,  99
  11.4455 , 0.514369 , 0.001095 , 100
  11.4891 , 0.514740 , 0.001200 ,   0
  11.4891 , 0.514828 , 0.001200 ,   1
  11.4891 , 0.514664 , 0.001200 ,   2
  11.4891 , 0.514677 , 0.001200 ,   3
  11.4891 , 0.514686 , 0.001200 ,   4
  11.4891 , 0.514872 , 0.001200 ,   5
  11.4891 , 0.514840 , 0.001200 ,   6
  11.4891 , 0.514760 , 0.001200 ,   7
  11.4891 , 0.514405 , 0.001200 ,   8
  11.4891 , 0.514740 , 0.001200 ,   9
  11.4891 , 0.514797 , 0.001200 ,  10
  11.4891 , 0.514553 , 0.001200 ,  11
  11.4891 , 0.514712 , 0.001200 ,  12
  11.4891 , 0.514544 , 0.001200 ,  13
  11.4891 , 0.514710 , 0.001200 ,  14
  11.4891 , 0.514689 , 0.001200 ,  15
  11.4891 , 0.514647 , 0.001200 ,  16
  11.4891 , 0.514732 , 0.001200 ,  17
  11.4891 , 0.514612 , 0.001200 ,  18
  11.4891 , 0.514598 , 0.001200 ,  19
  11.4891 , 0.514677 , 0.001200 ,  20
  11.4891 , 0.514776 , 0.001200 ,  21
  11.4891 , 0.514737 , 0.001200 ,  22
  11.4891 , 0.514727 , 0.001200 ,  23
  11.4891 , 0.514874 , 0.001200 ,  24
  11.4891 , 0.514718 , 0.001200 ,  25
  11.4891 , 0.514653 , 0.001200 ,  26
  11.4891 , 0.514590 , 0.001200 ,  27
  11.4891 , 0.514707 , 0.001200 ,  28
  11.4891 , 0.514936 , 0.001200 ,  29
  11.4891 , 0.514728 , 0.001200 ,  30
  11.4891 , 0.515023 , 0.001200 ,  31
  11.4891 , 0.514738 , 0.001200 ,  32
  11.4891 , 0.514932 , 0.001200 ,  33
  11.4891 , 0.514392 , 0.001200 ,  34
  11.4891 , 0.514747 , 0.001200 ,  35
  11.4891 , 0.514679 , 0.001200 ,  36
  11.4891 , 0.514659 , 0.001200 ,  37
  11.4891 , 0.514756 , 0.001200 ,  38
  11.4891 , 0.514911 , 0.001200 ,  39
  11.4891 , 0.514550 , 0.001200 ,  40
  11.4891 , 0.514796 , 0.001200 ,  41
  11.4891 , 0.514652 , 0.001200 ,  42
  11.4891 , 0.514722 , 0.001200 ,  43
  11.4891 , 0.514891 , 0.001200 ,  44
  11.4891 , 0.514850 , 0.001200 ,  45
  11.4891 , 0.514638 , 0.001200 ,  46
  11.4891 , 0.514734 , 0.001200 ,  47
  11.4891 , 0.514724 , 0.001200 ,  48
  11.4891 , 0.514741 , 0.001200 ,  49
  11.4891 , 0.514512 , 0.001200 ,  50
  11.4891 , 0.514816 , 0.001200 ,  51
  11.4891 , 0.514785 , 0.001200 ,  52
  11.4891 , 0.514982 , 0.001200 ,  53
  11.4891 , 0.514758 , 0.001200 ,  54
  11.4891 , 0.514872 , 0.001200 ,  55
  11.4891 , 0.514818 , 0.001200 ,  56
  11.4891 , 0.514743 , 0.001200 ,  57
  11.4891 , 0.514442 , 0.001200 ,  58
  11.4891 , 0.514798 , 0.001200 ,  59
  11.4891 , 0.514827 , 0.001200 ,  60
  11.4891 , 0.514760 , 0.001200 ,  61
  11.4891 , 0.514704 , 0.001200 ,  62
  11.4891 , 0.514704 , 0.001200 ,  63
  11.4891 , 0.514681 , 0.001200 ,  64
  11.4891 , 0.514656 , 0.001200 ,  65
  11.4891 , 0.514893 , 0.001200 ,  66
  11.4891 , 0.514815 , 0.001200 ,  67
  11.4891 , 0.514845 , 0.001200 ,  68
  11.4891 , 0.514757 , 0.001200 ,  69
  11.4891 , 0.514907 , 0.001200 ,  70
  11.4891 , 0.514764 , 0.001200 ,  71
  11.4891 , 0.514798 , 0.001200 ,  72
  11.4891 , 0.514883 , 0.001200 ,  73
  11.4891 , 0.514690 , 0.001200 ,  74
  11.4891 , 0.514597 , 0.001200 ,  75
  11.4891 , 0.514585 , 0.001200 ,  76
  11.4891 , 0.514755 , 0.001200 ,  77
  11.4891 , 0.514846 , 0.001200 ,  78
  11.4891 , 0.514844 , 0.001200 ,  79
  11.4891 , 0.514720 , 0.001200 ,  80
  11.4891 , 0.514957 , 0.001200 ,  81
  11.4891 , 0.514703 , 0.001200 ,  82
  11.4891 , 0.514848 , 0.001200 ,  83
  11.4891 , 0.514716 , 0.001200 ,  84
  11.4891 , 0.514633 , 0.001200 ,  85
  11.4891 , 0.514697 , 0.001200 ,  86
  11.4891 , 0.514736 , 0.001200 ,  87
  11.4891 , 0.514560 , 0.001200 ,  88
  11.4891 , 0.514635 , 0.001200 ,  89
  11.4891 , 0.514767 , 0.001200 ,  90
  11.4891 , 0.514789 , 0.001200 ,  91
  11.4891 , 0.514845 , 0.001200 ,  92
  11.4891 , 0.514811 , 0.001200 ,  93
  11.4891 , 0.514982 , 0.001200 ,  94
  11.4891 , 0.514790 , 0.001200 ,  95
  11.4891 , 0.514528 , 0.001200 ,  96
  11.4891 , 0.514852 , 0.001200 ,  97
  11.4891 , 0.514758 , 0.001200 ,  98
  11.4891 , 0.514644 , 0.001200 ,  99
  11.4891 , 0.514649 , 0.001200 , 100
  11.5326 , 0.515509 , 0.001198 ,   0
  11.5326 , 0.515538 , 0.001198 ,   1
  11.5326 , 0.515520 , 0.001198 ,   2
  11.5326 , 0.515456 , 0.001198 ,   3
  11.5326 , 0.515463 , 0.001198 ,   4
  11.5326 , 0.515647 , 0.001198 ,   5
  11.5326 , 0.515652 , 0.001198 ,   6
  11.5326 , 0.515553 , 0.001198 ,   7
  11.5326 , 0.515117 , 0.001198 ,   8
  11.5326 , 0.515483 , 0.001198 ,   9
  11.5326 , 0.515540 , 0.001198 ,  10
  11.5326 , 0.515410 , 0.001198 ,  11
  11.5326 , 0.515544 , 0.001198 ,  12
  11.5326 , 0.515285 , 0.001198 ,  13
  11.5326 , 0.515517 , 0.001198 ,  14
  11.5326 , 0.515434 , 0.001198 ,  15
  11.5326 , 0.515610 , 0.001198 ,  16
  11.5326 , 0.515536 , 0.001198 ,  17
  11.5326 , 0.515289 , 0.001198 ,  18
  11.5326 , 0.515357 , 0.001198 ,  19
  11.5326 , 0.515467 , 0.001198 ,  20
  11.5326 , 0.515525 , 0.001198 ,  21
  11.5326 , 0.515510 , 0.001198 ,  22
  11.5326 , 0.515437 , 0.001198 ,  23
  11.5326 , 0.515629 , 0.001198 ,  24
  11.5326 , 0.515507 , 0.001198 ,  25
  11.5326 , 0.515245 , 0.001198 ,  26
  11.5326 , 0.515402 , 0.001198 ,  27
  11.5326 , 0.515468 , 0.001198 ,  28
  11.5326 , 0.515676 , 0.001198 ,  29
  11.5326 , 0.515660 , 0.001198 ,  30
  11.5326 , 0.515687 , 0.001198 ,  31
  11.5326 , 0.515579 , 0.001198 ,  32
  11.5326 , 0.515716 , 0.001198 ,  33
  11.5326 , 0.515123 , 0.001198 ,  34
  11.5326 , 0.515477 , 0.001198 ,  35
  11.5326 , 0.515460 , 0.001198 ,  36
  11.5326 , 0.515507 , 0.001198 ,  37
  11.5326 , 0.515561 , 0.001198 ,  38
  11.5326 , 0.515678 , 0.001198 ,  39
  11.5326 , 0.515352 , 0.001198 ,  40
  11.5326 , 0.515637 , 0.001198 ,  41
  11.5326 , 0.515388 , 0.001198 ,  42
  11.5326 , 0.515442 , 0.001198 ,  43
  11.5326 , 0.515697 , 0.001198 ,  44
  11.5326 , 0.515574 , 0.001198 ,  45
  11.5326 , 0.515449 , 0.001198 ,  46
  11.5326 , 0.515515 , 0.001198 ,  47
  11.5326 , 0.515523 , 0.001198 ,  48
  11.5326 , 0.515566 , 0.001198 ,  49
  11.5326 , 0.515337 , 0.001198 ,  50
  11.5326 , 0.515459 , 0.001198 ,  51
  11.5326 , 0.515634 , 0.001198 ,  52
  11.5326 , 0.515698 , 0.001198 ,  53
  11.5326 , 0.515517 , 0.001198 ,  54
  11.5326 , 0.515663 , 0.001198 ,  55
  11.5326 , 0.515569 , 0.001198 ,  56
  11.5326 , 0.515614 , 0.001198 ,  57
  11.5326 , 0.515410 , 0.001198 ,  58
  11.5326 , 0.515528 , 0.001198 ,  59
  11.5326 , 0.515557 , 0.001198 ,  60
  11.5326 , 0.515579 , 0.001198 ,  61
  11.5326 , 0.515349 , 0.001198 ,  62
  11.5326 , 0.515494 , 0.001198 ,  63
  11.5326 , 0.515423 , 0.001198 ,  64
  11.5326 , 0.515460 , 0.001198 ,  65
  11.5326 , 0.515546 , 0.001198 ,  66
  11.5326 , 0.515739 , 0.001198 ,  67
  11.5326 , 0.515573 , 0.001198 ,  68
  11.5326 , 0.515531 , 0.001198 ,  69
  11.5326 , 0.515670 , 0.001198 ,  70
  11.5326 , 0.515509 , 0.001198 ,  71
  11.5326 , 0.515518 , 0.001198 ,  72
  11.5326 , 0.515563 , 0.001198 ,  73
  11.5326 , 0.515378 , 0.001198 ,  74
  11.5326 , 0.515352 , 0.001198 ,  75
  11.5326 , 0.515404 , 0.001198 ,  76
  11.5326 , 0.515596 , 0.001198 ,  77
  11.5326 , 0.515588 , 0.001198 ,  78
  11.5326 , 0.515537 , 0.001198 ,  79
  11.5326 , 0.515459 , 0.001198 ,  80
  11.5326 , 0.515733 , 0.001198 ,  81
  11.5326 , 0.515518 , 0.001198 ,  82
  11.5326 , 0.515560 , 0.001198 ,  83
  11.5326 , 0.515571 , 0.001198 ,  84
  11.5326 , 0.515499 , 0.001198 ,  85
  11.5326 , 0.515416 , 0.001198 ,  86
  11.5326 , 0.515480 , 0.001198 ,  87
  11.5326 , 0.515385 , 0.001198 ,  88
  11.5326 , 0.515463 , 0.001198 ,  89
  11.5326 , 0.515460 , 0.001198 ,  90
  11.5326 , 0.515550 , 0.001198 ,  91
  11.5326 , 0.515631 , 0.001198 ,  92
  11.5326 , 0.515698 , 0.001198 ,  93
  11.5326 , 0.515682 , 0.001198 ,  94
  11.5326 , 0.515465 , 0.001198 ,  95
  11.5326 , 0.515430 , 0.001198 ,  96
  11.5326 , 0.515549 , 0.001198 ,  97
  11.5326 , 0.515595 , 0.001198 ,  98
  11.5326 , 0.515324 , 0.001198 ,  99
  11.5326 , 0.515431 , 0.001198 , 100
  11.5758 , 0.516072 , 0.001273 ,   0
  11.5758 , 0.516135 , 0.001273 ,   1
  11.5758 , 0.516110 , 0.001273 ,   2
  11.5758 , 0.516038 , 0.001273 ,   3
  11.5758 , 0.515910 , 0.001273 ,   4
  11.5758 , 0.516258 , 0.001273 ,   5
  11.5758 , 0.516250 , 0.001273 ,   6
  11.5758 , 0.516116 , 0.001273 ,   7
  11.5758 , 0.515714 , 0.001273 ,   8
  11.5758 , 0.516123 , 0.001273 ,   9
  11.5758 , 0.516080 , 0.001273 ,  10
  11.5758 , 0.515937 , 0.001273 ,  11
  11.5758 , 0.516161 , 0.001273 ,  12
  11.5758 , 0.515879 , 0.001273 ,  13
  11.5758 , 0.515954 , 0.001273 ,  14
  11.5758 , 0.516054 , 0.001273 ,  15
  11.5758 , 0.516009 , 0.001273 ,  16
  11.5758 , 0.516039 , 0.001273 ,  17
  11.5758 , 0.515925 , 0.001273 ,  18
  11.5758 , 0.515869 , 0.001273 ,  19
  11.5758 , 0.515956 , 0.001273 ,  20
  11.5758 , 0.516194 , 0.001273 ,  21
  11.5758 , 0.516084 , 0.001273 ,  22
  11.5758 , 0.516066 , 0.001273 ,  23
  11.5758 , 0.516242 , 0.001273 ,  24
  11.5758 , 0.516081 , 0.001273 ,  25
  11.5758 , 0.515869 , 0.001273 ,  26
  11.5758 , 0.515938 , 0.001273 ,  27
  11.5758 , 0.515994 , 0.001273 ,  28
  11.5758 , 0.516245 , 0.001273 ,  29
  11.5758 , 0.516079 , 0.001273 ,  30
  11.5758 , 0.516337 , 0.001273 ,  31
  11.5758 , 0.516122 , 0.001273 ,  32
  11.5758 , 0.516282 , 0.001273 ,  33
  11.5758 , 0.515734 , 0.001273 ,  34
  11.5758 , 0.516048 , 0.001273 ,  35
  11.5758 , 0.516012 , 0.001273 ,  36
  11.5758 , 0.516088 , 0.001273 ,  37
  11.5758 , 0.516136 , 0.001273 ,  38
  11.5758 , 0.516301 , 0.001273 ,  39
  11.5758 , 0.515959 , 0.001273 ,  40
  11.5758 , 0.516165 , 0.001273 ,  41
  11.5758 , 0.515998 , 0.001273 ,  42
  11.5758 , 0.515924 , 0.001273 ,  43
  11.5758 , 0.516297 , 0.001273 ,  44
  11.5758 , 0.516124 , 0.001273 ,  45
  11.5758 , 0.515887 , 0.001273 ,  46
  11.5758 , 0.516007 , 0.001273 ,  47
  11.5758 , 0.516095 , 0.001273 ,  48
  11.5758 , 0.516096 , 0.001273 ,  49
  11.5758 , 0.515847 , 0.001273 ,  50
  11.5758 , 0.516029 , 0.001273 ,  51
  11.5758 , 0.516133 , 0.001273 ,  52
  11.5758 , 0.516297 , 0.001273 ,  53
  11.5758 , 0.516046 , 0.001273 ,  54
  11.5758 , 0.516301 , 0.001273 ,  55
  11.5758 , 0.516190 , 0.001273 ,  56
  11.5758 , 0.516076 , 0.001273 ,  57
  11.5758 , 0.515809 , 0.001273 ,  58
  11.5758 , 0.516184 , 0.001273 ,  59
  11.5758 , 0.516131 , 0.001273 ,  60
  11.5758 , 0.516131 , 0.001273 ,  61
  11.5758 , 0.515936 , 0.001273 ,  62
  11.5758 , 0.516030 , 0.001273 ,  63
  11.5758 , 0.515965 , 0.001273 ,  64
  11.5758 , 0.516055 , 0.001273 ,  65
  11.5758 , 0.516170 , 0.001273 ,  66
  11.5758 , 0.516239 , 0.001273 ,  67
  11.5758 , 0.516131 , 0.001273 ,  68
  11.5758 , 0.516080 , 0.001273 ,  69
  11.5758 , 0.516302 , 0.001273 ,  70
  11.5758 , 0.516125 , 0.001273 ,  71
  11.5758 , 0.516151 , 0.001273 ,  72
  11.5758 , 0.516201 , 0.001273 ,  73
  11.5758 , 0.515964 , 0.001273 ,  74
  11.5758 , 0.515903 , 0.001273 ,  75
  11.5758 , 0.516031 , 0.001273 ,  76
  11.5758 , 0.516099 , 0.001273 ,  77
  11.5758 , 0.516209 , 0.001273 ,  78
  11.5758 , 0.516167 , 0.001273 ,  79
  11.5758 , 0.516069 , 0.001273 ,  80
  11.5758 , 0.516255 , 0.001273 ,  81
  11.5758 , 0.516016 , 0.001273 ,  82
  11.5758 , 0.516138 , 0.001273 ,  83
  11.5758 , 0.516037 , 0.001273 ,  84
  11.5758 , 0.515949 , 0.001273 ,  85
  11.5758 , 0.515999 , 0.001273 ,  86
  11.5758 , 0.516022 , 0.001273 ,  87
  11.5758 , 0.515941 , 0.001273 ,  88
  11.5758 , 0.515974 , 0.001273 ,  89
  11.5758 , 0.516071 , 0.001273 ,  90
  11.5758 , 0.516056 , 0.001273 ,  91
  11.5758 , 0.516198 , 0.001273 ,  92
  11.5758 , 0.516120 , 0.001273 ,  93
  11.5758 , 0.516236 , 0.001273 ,  94
  11.5758 , 0.516071 , 0.001273 ,  95
  11.5758 , 0.515923 , 0.001273 ,  96
  11.5758 , 0.516105 , 0.001273 ,  97
  11.5758 , 0.516110 , 0.001273 ,  98
  11.5758 , 0.515967 , 0.001273 ,  99
  11.5758 , 0.516057 , 0.001273 , 100
  11.6619 , 0.518428 , 0.001190 ,   0
  11.6619 , 0.518410 , 0.001190 ,   1
  11.6619 , 0.518467 , 0.001190 ,   2
  11.6619 , 0.518462 , 0.001190 ,   3
  11.6619 , 0.518283 , 0.001190 ,   4
  11.6619 , 0.518606 , 0.001190 ,   5
  11.6619 , 0.518563 , 0.001190 ,   6
  11.6619 , 0.518490 , 0.001190 ,   7
  11.6619 , 0.518115 , 0.001190 ,   8
  11.6619 , 0.518481 , 0.001190 ,   9
  11.6619 , 0.518473 , 0.001190 ,  10
  11.6619 , 0.518346 , 0.001190 ,  11
  11.6619 , 0.518541 , 0.001190 ,  12
  11.6619 , 0.518258 , 0.001190 ,  13
  11.6619 , 0.518285 , 0.001190 ,  14
  11.6619 , 0.518363 , 0.001190 ,  15
  11.6619 , 0.518436 , 0.001190 ,  16
  11.6619 , 0.518363 , 0.001190 ,  17
  11.6619 , 0.518304 , 0.001190 ,  18
  11.6619 , 0.518318 , 0.001190 ,  19
  11.6619 , 0.518370 , 0.001190 ,  20
  11.6619 , 0.518536 , 0.001190 ,  21
  11.6619 , 0.518452 , 0.001190 ,  22
  11.6619 , 0.518336 , 0.001190 ,  23
  11.6619 , 0.518611 , 0.001190 ,  24
  11.6619 , 0.518479 , 0.001190 ,  25
  11.6619 , 0.518175 , 0.001190 ,  26
  11.6619 , 0.518297 , 0.001190 ,  27
  11.6619 , 0.518304 , 0.001190 ,  28
  11.6619 , 0.518575 , 0.001190 ,  29
  11.6619 , 0.518473 , 0.001190 ,  30
  11.6619 , 0.518645 , 0.001190 ,  31
  11.6619 , 0.518479 , 0.001190 ,  32
  11.6619 , 0.518603 , 0.001190 ,  33
  11.6619 , 0.518075 , 0.001190 ,  34
  11.6619 , 0.518359 , 0.001190 ,  35
  11.6619 , 0.518370 , 0.001190 ,  36
  11.6619 , 0.518475 , 0.001190 ,  37
  11.6619 , 0.518565 , 0.001190 ,  38
  11.6619 , 0.518653 , 0.001190 ,  39
  11.6619 , 0.518352 , 0.001190 ,  40
  11.6619 , 0.518584 , 0.001190 ,  41
  11.6619 , 0.518289 , 0.001190 ,  42
  11.6619 , 0.518305 , 0.001190 ,  43
  11.6619 , 0.518550 , 0.001190 ,  44
  11.6619 , 0.518421 , 0.001190 ,  45
  11.6619 , 0.518218 , 0.001190 ,  46
  11.6619 , 0.518418 , 0.001190 ,  47
  11.6619 , 0.518491 , 0.001190 ,  48
  11.6619 , 0.518491 , 0.001190 ,  49
  11.6619 , 0.518263 , 0.001190 ,  50
  11.6619 , 0.518341 , 0.001190 ,  51
  11.6619 , 0.518596 , 0.001190 ,  52
  11.6619 , 0.518628 , 0.001190 ,  53
  11.6619 , 0.518399 , 0.001190 ,  54
  11.6619 , 0.518611 , 0.001190 ,  55
  11.6619 , 0.518535 , 0.001190 ,  56
  11.6619 , 0.518449 , 0.001190 ,  57
  11.6619 , 0.518268 , 0.001190 ,  58
  11.6619 , 0.518509 , 0.001190 ,  59
  11.6619 , 0.518450 , 0.001190 ,  60
  11.6619 , 0.518499 , 0.001190 ,  61
  11.6619 , 0.518240 , 0.001190 ,  62
  11.6619 , 0.518409 , 0.001190 ,  63
  11.6619 , 0.518224 , 0.001190 ,  64
  11.6619 , 0.518487 , 0.001190 ,  65
  11.6619 , 0.518457 , 0.001190 ,  66
  11.6619 , 0.518555 , 0.001190 ,  67
  11.6619 , 0.518339 , 0.001190 ,  68
  11.6619 , 0.518415 , 0.001190 ,  69
  11.6619 , 0.518602 , 0.001190 ,  70
  11.6619 , 0.518503 , 0.001190 ,  71
  11.6619 , 0.518462 , 0.001190 ,  72
  11.6619 , 0.518535 , 0.001190 ,  73
  11.6619 , 0.518355 , 0.001190 ,  74
  11.6619 , 0.518265 , 0.001190 ,  75
  11.6619 , 0.518380 , 0.001190 ,  76
  11.6619 , 0.518444 , 0.001190 ,  77
  11.6619 , 0.518604 , 0.001190 ,  78
  11.6619 , 0.518464 , 0.001190 ,  79
  11.6619 , 0.518458 , 0.001190 ,  80
  11.6619 , 0.518552 , 0.001190 ,  81
  11.6619 , 0.518390 , 0.001190 ,  82
  11.6619 , 0.518464 , 0.001190 ,  83
  11.6619 , 0.518454 , 0.001190 ,  84
  11.6619 , 0.518305 , 0.001190 ,  85
  11.6619 , 0.518396 , 0.001190 ,  86
  11.6619 , 0.518386 , 0.001190 ,  87
  11.6619 , 0.518344 , 0.001190 ,  88
  11.6619 , 0.518375 , 0.001190 ,  89
  11.6619 , 0.518478 , 0.001190 ,  90
  11.6619 , 0.518330 , 0.001190 ,  91
  11.6619 , 0.518572 , 0.001190 ,  92
  11.6619 , 0.518495 , 0.001190 ,  93
  11.6619 , 0.518565 , 0.001190 ,  94
  11.6619 , 0.518419 , 0.001190 ,  95
  11.6619 , 0.518323 , 0.001190 ,  96
  11.6619 , 0.518414 , 0.001190 ,  97
  11.6619 , 0.518449 , 0.001190 ,  98
  11.6619 , 0.518342 , 0.001190 ,  99
  11.6619 , 0.518470 , 0.001190 , 100
  11.7047 , 0.519797 , 0.001134 ,   0
  11.7047 , 0.519919 , 0.001134 ,   1
  11.7047 , 0.519788 , 0.001134 ,   2
  11.7047 , 0.519806 , 0.001134 ,   3
  11.7047 , 0.519681 , 0.001134 ,   4
  11.7047 , 0.519924 , 0.001134 ,   5
  11.7047 , 0.519926 , 0.001134 ,   6
  11.7047 , 0.519764 , 0.001134 ,   7
  11.7047 , 0.519453 , 0.001134 ,   8
  11.7047 , 0.519831 , 0.001134 ,   9
  11.7047 , 0.519799 , 0.001134 ,  10
  11.7047 , 0.519595 , 0.001134 ,  11
  11.7047 , 0.519843 , 0.001134 ,  12
  11.7047 , 0.519638 , 0.001134 ,  13
  11.7047 , 0.519721 , 0.001134 ,  14
  11.7047 , 0.519775 , 0.001134 ,  15
  11.7047 , 0.519626 , 0.001134 ,  16
  11.7047 , 0.519665 , 0.001134 ,  17
  11.7047 , 0.519752 , 0.001134 ,  18
  11.7047 , 0.519682 , 0.001134 ,  19
  11.7047 , 0.519654 , 0.001134 ,  20
  11.7047 , 0.519838 , 0.001134 ,  21
  11.7047 , 0.519879 , 0.001134 ,  22
  11.7047 , 0.519812 , 0.001134 ,  23
  11.7047 , 0.519951 , 0.001134 ,  24
  11.7047 , 0.519865 , 0.001134 ,  25
  11.7047 , 0.519687 , 0.001134 ,  26
  11.7047 , 0.519579 , 0.001134 ,  27
  11.7047 , 0.519777 , 0.001134 ,  28
  11.7047 , 0.519981 , 0.001134 ,  29
  11.7047 , 0.519798 , 0.001134 ,  30
  11.7047 , 0.520074 , 0.001134 ,  31
  11.7047 , 0.519746 , 0.001134 ,  32
  11.7047 , 0.519940 , 0.001134 ,  33
  11.7047 , 0.519540 , 0.001134 ,  34
  11.7047 , 0.519754 , 0.001134 ,  35
  11.7047 , 0.519722 , 0.001134 ,  36
  11.7047 , 0.519759 , 0.001134 ,  37
  11.7047 , 0.519892 , 0.001134 ,  38
  11.7047 , 0.519908 , 0.001134 ,  39
  11.7047 , 0.519594 , 0.001134 ,  40
  11.7047 , 0.519872 , 0.001134 ,  41
  11.7047 , 0.519747 , 0.001134 ,  42
  11.7047 , 0.519718 , 0.001134 ,  43
  11.7047 , 0.519929 , 0.001134 ,  44
  11.7047 , 0.519858 , 0.001134 ,  45
  11.7047 , 0.519606 , 0.001134 ,  46
  11.7047 , 0.519750 , 0.001134 ,  47
  11.7047 , 0.519800 , 0.001134 ,  48
  11.7047 , 0.519772 , 0.001134 ,  49
  11.7047 , 0.519574 , 0.001134 ,  50
  11.7047 , 0.519852 , 0.001134 ,  51
  11.7047 , 0.519783 , 0.001134 ,  52
  11.7047 , 0.519971 , 0.001134 ,  53
  11.7047 , 0.519873 , 0.001134 ,  54
  11.7047 , 0.519882 , 0.001134 ,  55
  11.7047 , 0.519792 , 0.001134 ,  56
  11.7047 , 0.519820 , 0.001134 ,  57
  11.7047 , 0.519547 , 0.001134 ,  58
  11.7047 , 0.519837 , 0.001134 ,  59
  11.7047 , 0.519886 , 0.001134 ,  60
  11.7047 , 0.519912 , 0.001134 ,  61
  11.7047 , 0.519735 , 0.001134 ,  62
  11.7047 , 0.519762 , 0.001134 ,  63
  11.7047 , 0.519842 , 0.001134 ,  64
  11.7047 , 0.519811 , 0.001134 ,  65
  11.7047 , 0.519888 , 0.001134 ,  66
  11.7047 , 0.519873 , 0.001134 ,  67
  11.7047 , 0.519754 , 0.001134 ,  68
  11.7047 , 0.519829 , 0.001134 ,  69
  11.7047 , 0.519898 , 0.001134 ,  70
  11.7047 , 0.519883 , 0.001134 ,  71
  11.7047 , 0.519913 , 0.001134 ,  72
  11.7047 , 0.519945 , 0.001134 ,  73
  11.7047 , 0.519815 , 0.001134 ,  74
  11.7047 , 0.519627 , 0.001134 ,  75
  11.7047 , 0.519724 , 0.001134 ,  76
  11.7047 , 0.519804 , 0.001134 ,  77
  11.7047 , 0.519932 , 0.001134 ,  78
  11.7047 , 0.519863 , 0.001134 ,  79
  11.7047 , 0.519780 , 0.001134 ,  80
  11.7047 , 0.519941 , 0.001134 ,  81
  11.7047 , 0.519707 , 0.001134 ,  82
  11.7047 , 0.519941 , 0.001134 ,  83
  11.7047 , 0.519740 , 0.001134 ,  84
  11.7047 , 0.519716 , 0.001134 ,  85
  11.7047 , 0.519748 , 0.001134 ,  86
  11.7047 , 0.519833 , 0.001134 ,  87
  11.7047 , 0.519701 , 0.001134 ,  88
  11.7047 , 0.519746 , 0.001134 ,  89
  11.7047 , 0.519832 , 0.001134 ,  90
  11.7047 , 0.519832 , 0.001134 ,  91
  11.7047 , 0.519961 , 0.001134 ,  92
  11.7047 , 0.519869 , 0.001134 ,  93
  11.7047 , 0.519939 , 0.001134 ,  94
  11.7047 , 0.519862 , 0.001134 ,  95
  11.7047 , 0.519607 , 0.001134 ,  96
  11.7047 , 0.519916 , 0.001134 ,  97
  11.7047 , 0.519821 , 0.001134 ,  98
  11.7047 , 0.519740 , 0.001134 ,  99
  11.7047 , 0.519793 , 0.001134 , 100
  11.7473 , 0.519272 , 0.001302 ,   0
  11.7473 , 0.519335 , 0.001302 ,   1
  11.7473 , 0.519283 , 0.001302 ,   2
  11.7473 , 0.519275 , 0.001302 ,   3
  11.7473 , 0.519113 , 0.001302 ,   4
  11.7473 , 0.519390 , 0.001302 ,   5
  11.7473 , 0.519479 , 0.001302 ,   6
  11.7473 , 0.519298 , 0.001302 ,   7
  11.7473 , 0.518907 , 0.001302 ,   8
  11.7473 , 0.519316 , 0.001302 ,   9
  11.7473 , 0.519301 , 0.001302 ,  10
  11.7473 , 0.519185 , 0.001302 ,  11
  11.7473 , 0.519412 , 0.001302 ,  12
  11.7473 , 0.519057 , 0.001302 ,  13
  11.7473 , 0.519105 , 0.001302 ,  14
  11.7473 , 0.519260 , 0.001302 ,  15
  11.7473 , 0.519249 , 0.001302 ,  16
  11.7473 , 0.519157 , 0.001302 ,  17
  11.7473 , 0.519136 , 0.001302 ,  18
  11.7473 , 0.519052 , 0.001302 ,  19
  11.7473 , 0.519124 , 0.001302 ,  20
  11.7473 , 0.519375 , 0.001302 ,  21
  11.7473 , 0.519372 , 0.001302 ,  22
  11.7473 , 0.519273 , 0.001302 ,  23
  11.7473 , 0.519464 , 0.001302 ,  24
  11.7473 , 0.519355 , 0.001302 ,  25
  11.7473 , 0.519036 , 0.001302 ,  26
  11.7473 , 0.519097 , 0.001302 ,  27
  11.7473 , 0.519193 , 0.001302 ,  28
  11.7473 , 0.519408 , 0.001302 ,  29
  11.7473 , 0.519260 , 0.001302 ,  30
  11.7473 , 0.519531 , 0.001302 ,  31
  11.7473 , 0.519389 , 0.001302 ,  32
  11.7473 , 0.519452 , 0.001302 ,  33
  11.7473 , 0.518912 , 0.001302 ,  34
  11.7473 , 0.519237 , 0.001302 ,  35
  11.7473 , 0.519213 , 0.001302 ,  36
  11.7473 , 0.519275 , 0.001302 ,  37
  11.7473 , 0.519352 , 0.001302 ,  38
  11.7473 , 0.519516 , 0.001302 ,  39
  11.7473 , 0.519154 , 0.001302 ,  40
  11.7473 , 0.519396 , 0.001302 ,  41
  11.7473 , 0.519143 , 0.001302 ,  42
  11.7473 , 0.519088 , 0.001302 ,  43
  11.7473 , 0.519455 , 0.001302 ,  44
  11.7473 , 0.519273 , 0.001302 ,  45
  11.7473 , 0.519104 , 0.001302 ,  46
  11.7473 , 0.519255 , 0.001302 ,  47
  11.7473 , 0.519293 , 0.001302 ,  48
  11.7473 , 0.519312 , 0.001302 ,  49
  11.7473 , 0.519029 , 0.001302 ,  50
  11.7473 , 0.519232 , 0.001302 ,  51
  11.7473 , 0.519348 , 0.001302 ,  52
  11.7473 , 0.519394 , 0.001302 ,  53
  11.7473 , 0.519259 , 0.001302 ,  54
  11.7473 , 0.519475 , 0.001302 ,  55
  11.7473 , 0.519342 , 0.001302 ,  56
  11.7473 , 0.519299 , 0.001302 ,  57
  11.7473 , 0.519080 , 0.001302 ,  58
  11.7473 , 0.519351 , 0.001302 ,  59
  11.7473 , 0.519296 , 0.001302 ,  60
  11.7473 , 0.519421 , 0.001302 ,  61
  11.7473 , 0.519080 , 0.001302 ,  62
  11.7473 , 0.519271 , 0.001302 ,  63
  11.7473 , 0.519141 , 0.001302 ,  64
  11.7473 , 0.519324 , 0.001302 ,  65
  11.7473 , 0.519351 , 0.001302 ,  66
  11.7473 , 0.519489 , 0.001302 ,  67
  11.7473 , 0.519255 , 0.001302 ,  68
  11.7473 , 0.519346 , 0.001302 ,  69
  11.7473 , 0.519426 , 0.001302 ,  70
  11.7473 , 0.519347 , 0.001302 ,  71
  11.7473 , 0.519313 , 0.001302 ,  72
  11.7473 , 0.519381 , 0.001302 ,  73
  11.7473 , 0.519137 , 0.001302 ,  74
  11.7473 , 0.519107 , 0.001302 ,  75
  11.7473 , 0.519227 , 0.001302 ,  76
  11.7473 , 0.519280 , 0.001302 ,  77
  11.7473 , 0.519490 , 0.001302 ,  78
  11.7473 , 0.519338 , 0.001302 ,  79
  11.7473 , 0.519314 , 0.001302 ,  80
  11.7473 , 0.519400 , 0.001302 ,  81
  11.7473 , 0.519177 , 0.001302 ,  82
  11.7473 , 0.519341 , 0.001302 ,  83
  11.7473 , 0.519277 , 0.001302 ,  84
  11.7473 , 0.519149 , 0.001302 ,  85
  11.7473 , 0.519170 , 0.001302 ,  86
  11.7473 , 0.519255 , 0.001302 ,  87
  11.7473 , 0.519100 , 0.001302 ,  88
  11.7473 , 0.519208 , 0.001302 ,  89
  11.7473 , 0.519288 , 0.001302 ,  90
  11.7473 , 0.519248 , 0.001302 ,  91
  11.7473 , 0.519424 , 0.001302 ,  92
  11.7473 , 0.519402 , 0.001302 ,  93
  11.7473 , 0.519391 , 0.001302 ,  94
  11.7473 , 0.519259 , 0.001302 ,  95
  11.7473 , 0.519164 , 0.001302 ,  96
  11.7473 , 0.519309 , 0.001302 ,  97
  11.7473 , 0.519350 , 0.001302 ,  98
  11.7473 , 0.519142 , 0.001302 ,  99
  11.7473 , 0.519292 , 0.001302 , 100
  11.7898 , 0.520145 , 0.001375 ,   0
  11.7898 , 0.520360 , 0.001375 ,   1
  11.7898 , 0.520098 , 0.001375 ,   2
  11.7898 , 0.520045 , 0.001375 ,   3
  11.7898 , 0.520038 , 0.001375 ,   4
  11.7898 , 0.520298 , 0.001375 ,   5
  11.7898 , 0.520314 , 0.001375 ,   6
  11.7898 , 0.520232 , 0.001375 ,   7
  11.7898 , 0.519791 , 0.001375 ,   8
  11.7898 , 0.520150 , 0.001375 ,   9
  11.7898 , 0.520144 , 0.001375 ,  10
  11.7898 , 0.519953 , 0.001375 ,  11
  11.7898 , 0.520208 , 0.001375 ,  12
  11.7898 , 0.519939 , 0.001375 ,  13
  11.7898 , 0.520098 , 0.001375 ,  14
  11.7898 , 0.520160 , 0.001375 ,  15
  11.7898 , 0.519988 , 0.001375 ,  16
  11.7898 , 0.520112 , 0.001375 ,  17
  11.7898 , 0.519985 , 0.001375 ,  18
  11.7898 , 0.519946 , 0.001375 ,  19
  11.7898 , 0.520045 , 0.001375 ,  20
  11.7898 , 0.520207 , 0.001375 ,  21
  11.7898 , 0.520197 , 0.001375 ,  22
  11.7898 , 0.520209 , 0.001375 ,  23
  11.7898 , 0.520307 , 0.001375 ,  24
  11.7898 , 0.520131 , 0.001375 ,  25
  11.7898 , 0.519949 , 0.001375 ,  26
  11.7898 , 0.519955 , 0.001375 ,  27
  11.7898 , 0.520122 , 0.001375 ,  28
  11.7898 , 0.520375 , 0.001375 ,  29
  11.7898 , 0.520212 , 0.001375 ,  30
  11.7898 , 0.520422 , 0.001375 ,  31
  11.7898 , 0.520213 , 0.001375 ,  32
  11.7898 , 0.520373 , 0.001375 ,  33
  11.7898 , 0.519793 , 0.001375 ,  34
  11.7898 , 0.520124 , 0.001375 ,  35
  11.7898 , 0.520038 , 0.001375 ,  36
  11.7898 , 0.520098 , 0.001375 ,  37
  11.7898 , 0.520121 , 0.001375 ,  38
  11.7898 , 0.520334 , 0.001375 ,  39
  11.7898 , 0.520016 , 0.001375 ,  40
  11.7898 , 0.520208 , 0.001375 ,  41
  11.7898 , 0.520132 , 0.001375 ,  42
  11.7898 , 0.520009 , 0.001375 ,  43
  11.7898 , 0.520353 , 0.001375 ,  44
  11.7898 , 0.520242 , 0.001375 ,  45
  11.7898 , 0.519986 , 0.001375 ,  46
  11.7898 , 0.520078 , 0.001375 ,  47
  11.7898 , 0.520152 , 0.001375 ,  48
  11.7898 , 0.520187 , 0.001375 ,  49
  11.7898 , 0.519875 , 0.001375 ,  50
  11.7898 , 0.520184 , 0.001375 ,  51
  11.7898 , 0.520095 , 0.001375 ,  52
  11.7898 , 0.520402 , 0.001375 ,  53
  11.7898 , 0.520187 , 0.001375 ,  54
  11.7898 , 0.520352 , 0.001375 ,  55
  11.7898 , 0.520225 , 0.001375 ,  56
  11.7898 , 0.520194 , 0.001375 ,  57
  11.7898 , 0.519793 , 0.001375 ,  58
  11.7898 , 0.520254 , 0.001375 ,  59
  11.7898 , 0.520307 , 0.001375 ,  60
  11.7898 , 0.520198 , 0.001375 ,  61
  11.7898 , 0.520042 , 0.001375 ,  62
  11.7898 , 0.520065 , 0.001375 ,  63
  11.7898 , 0.520144 , 0.001375 ,  64
  11.7898 , 0.520049 , 0.001375 ,  65
  11.7898 , 0.520286 , 0.001375 ,  66
  11.7898 , 0.520321 , 0.001375 ,  67
  11.7898 , 0.520222 , 0.001375 ,  68
  11.7898 , 0.520198 , 0.001375 ,  69
  11.7898 , 0.520280 , 0.001375 ,  70
  11.7898 , 0.520143 , 0.001375 ,  71
  11.7898 , 0.520171 , 0.001375 ,  72
  11.7898 , 0.520219 , 0.001375 ,  73
  11.7898 , 0.520034 , 0.001375 ,  74
  11.7898 , 0.519896 , 0.001375 ,  75
  11.7898 , 0.520045 , 0.001375 ,  76
  11.7898 , 0.520191 , 0.001375 ,  77
  11.7898 , 0.520253 , 0.001375 ,  78
  11.7898 , 0.520236 , 0.001375 ,  79
  11.7898 , 0.520099 , 0.001375 ,  80
  11.7898 , 0.520308 , 0.001375 ,  81
  11.7898 , 0.520084 , 0.001375 ,  82
  11.7898 , 0.520303 , 0.001375 ,  83
  11.7898 , 0.520109 , 0.001375 ,  84
  11.7898 , 0.520032 , 0.001375 ,  85
  11.7898 , 0.520035 , 0.001375 ,  86
  11.7898 , 0.520174 , 0.001375 ,  87
  11.7898 , 0.519944 , 0.001375 ,  88
  11.7898 , 0.520076 , 0.001375 ,  89
  11.7898 , 0.520111 , 0.001375 ,  90
  11.7898 , 0.520182 , 0.001375 ,  91
  11.7898 , 0.520309 , 0.001375 ,  92
  11.7898 , 0.520230 , 0.001375 ,  93
  11.7898 , 0.520324 , 0.001375 ,  94
  11.7898 , 0.520233 , 0.001375 ,  95
  11.7898 , 0.519990 , 0.001375 ,  96
  11.7898 , 0.520294 , 0.001375 ,  97
  11.7898 , 0.520172 , 0.001375 ,  98
  11.7898 , 0.520031 , 0.001375 ,  99
  11.7898 , 0.520071 , 0.001375 , 100
  11.8322 , 0.521980 , 0.001216 ,   0
  11.8322 , 0.522124 , 0.001216 ,   1
  11.8322 , 0.522012 , 0.001216 ,   2
  11.8322 , 0.521920 , 0.001216 ,   3
  11.8322 , 0.521910 , 0.001216 ,   4
  11.8322 , 0.522168 , 0.001216 ,   5
  11.8322 , 0.522157 , 0.001216 ,   6
  11.8322 , 0.521986 , 0.001216 ,   7
  11.8322 , 0.521684 , 0.001216 ,   8
  11.8322 , 0.521953 , 0.001216 ,   9
  11.8322 , 0.521953 , 0.001216 ,  10
  11.8322 , 0.521757 , 0.001216 ,  11
  11.8322 , 0.521988 , 0.001216 ,  12
  11.8322 , 0.521771 , 0.001216 ,  13
  11.8322 , 0.521922 , 0.001216 ,  14
  11.8322 , 0.522018 , 0.001216 ,  15
  11.8322 , 0.521860 , 0.001216 ,  16
  11.8322 , 0.521930 , 0.001216 ,  17
  11.8322 , 0.521877 , 0.001216 ,  18
  11.8322 , 0.521841 , 0.001216 ,  19
  11.8322 , 0.521867 , 0.001216 ,  20
  11.8322 , 0.521965 , 0.001216 ,  21
  11.8322 , 0.522059 , 0.001216 ,  22
  11.8322 , 0.521903 , 0.001216 ,  23
  11.8322 , 0.522133 , 0.001216 ,  24
  11.8322 , 0.522027 , 0.001216 ,  25
  11.8322 , 0.521816 , 0.001216 ,  26
  11.8322 , 0.521842 , 0.001216 ,  27
  11.8322 , 0.521926 , 0.001216 ,  28
  11.8322 , 0.522206 , 0.001216 ,  29
  11.8322 , 0.522064 , 0.001216 ,  30
  11.8322 , 0.522188 , 0.001216 ,  31
  11.8322 , 0.521935 , 0.001216 ,  32
  11.8322 , 0.522202 , 0.001216 ,  33
  11.8322 , 0.521649 , 0.001216 ,  34
  11.8322 , 0.521921 , 0.001216 ,  35
  11.8322 , 0.521869 , 0.001216 ,  36
  11.8322 , 0.522008 , 0.001216 ,  37
  11.8322 , 0.521978 , 0.001216 ,  38
  11.8322 , 0.522068 , 0.001216 ,  39
  11.8322 , 0.521814 , 0.001216 ,  40
  11.8322 , 0.522084 , 0.001216 ,  41
  11.8322 , 0.521987 , 0.001216 ,  42
  11.8322 , 0.521909 , 0.001216 ,  43
  11.8322 , 0.522192 , 0.001216 ,  44
  11.8322 , 0.522124 , 0.001216 ,  45
  11.8322 , 0.521793 , 0.001216 ,  46
  11.8322 , 0.521912 , 0.001216 ,  47
  11.8322 , 0.522014 , 0.001216 ,  48
  11.8322 , 0.521938 , 0.001216 ,  49
  11.8322 , 0.521763 , 0.001216 ,  50
  11.8322 , 0.522009 , 0.001216 ,  51
  11.8322 , 0.521953 , 0.001216 ,  52
  11.8322 , 0.522244 , 0.001216 ,  53
  11.8322 , 0.522000 , 0.001216 ,  54
  11.8322 , 0.522109 , 0.001216 ,  55
  11.8322 , 0.521995 , 0.001216 ,  56
  11.8322 , 0.522116 , 0.001216 ,  57
  11.8322 , 0.521675 , 0.001216 ,  58
  11.8322 , 0.522085 , 0.001216 ,  59
  11.8322 , 0.522079 , 0.001216 ,  60
  11.8322 , 0.521996 , 0.001216 ,  61
  11.8322 , 0.521971 , 0.001216 ,  62
  11.8322 , 0.521903 , 0.001216 ,  63
  11.8322 , 0.521979 , 0.001216 ,  64
  11.8322 , 0.521934 , 0.001216 ,  65
  11.8322 , 0.522069 , 0.001216 ,  66
  11.8322 , 0.522114 , 0.001216 ,  67
  11.8322 , 0.522051 , 0.001216 ,  68
  11.8322 , 0.521994 , 0.001216 ,  69
  11.8322 , 0.522145 , 0.001216 ,  70
  11.8322 , 0.522056 , 0.001216 ,  71
  11.8322 , 0.522081 , 0.001216 ,  72
  11.8322 , 0.522067 , 0.001216 ,  73
  11.8322 , 0.521975 , 0.001216 ,  74
  11.8322 , 0.521779 , 0.001216 ,  75
  11.8322 , 0.521917 , 0.001216 ,  76
  11.8322 , 0.522070 , 0.001216 ,  77
  11.8322 , 0.521990 , 0.001216 ,  78
  11.8322 , 0.522058 , 0.001216 ,  79
  11.8322 , 0.521889 , 0.001216 ,  80
  11.8322 , 0.522166 , 0.001216 ,  81
  11.8322 , 0.521899 , 0.001216 ,  82
  11.8322 , 0.522082 , 0.001216 ,  83
  11.8322 , 0.521943 , 0.001216 ,  84
  11.8322 , 0.521924 , 0.001216 ,  85
  11.8322 , 0.521953 , 0.001216 ,  86
  11.8322 , 0.521979 , 0.001216 ,  87
  11.8322 , 0.521918 , 0.001216 ,  88
  11.8322 , 0.521928 , 0.001216 ,  89
  11.8322 , 0.522016 , 0.001216 ,  90
  11.8322 , 0.521957 , 0.001216 ,  91
  11.8322 , 0.522108 , 0.001216 ,  92
  11.8322 , 0.522004 , 0.001216 ,  93
  11.8322 , 0.522109 , 0.001216 ,  94
  11.8322 , 0.522005 , 0.001216 ,  95
  11.8322 , 0.521795 , 0.001216 ,  96
  11.8322 , 0.522150 , 0.001216 ,  97
  11.8322 , 0.522013 , 0.001216 ,  98
  11.8322 , 0.521838 , 0.001216 ,  99
  11.8322 , 0.521958 , 0.001216 , 100
  11.8743 , 0.521737 , 0.001422 ,   0
  11.8743 , 0.521922 , 0.001422 ,   1
  11.8743 , 0.521758 , 0.001422 ,   2
  11.8743 , 0.521626 , 0.001422 ,   3
  11.8743 , 0.521618 , 0.001422 ,   4
  11.8743 , 0.521818 , 0.001422 ,   5
  11.8743 , 0.521943 , 0.001422 ,   6
  11.8743 , 0.521823 , 0.001422 ,   7
  11.8743 , 0.521491 , 0.001422 ,   8
  11.8743 , 0.521759 , 0.001422 ,   9
  11.8743 , 0.521756 , 0.001422 ,  10
  11.8743 , 0.521554 , 0.001422 ,  11
  11.8743 , 0.521818 , 0.001422 ,  12
  11.8743 , 0.521416 , 0.001422 ,  13
  11.8743 , 0.521643 , 0.001422 ,  14
  11.8743 , 0.521767 , 0.001422 ,  15
  11.8743 , 0.521639 , 0.001422 ,  16
  11.8743 , 0.521671 , 0.001422 ,  17
  11.8743 , 0.521519 , 0.001422 ,  18
  11.8743 , 0.521496 , 0.001422 ,  19
  11.8743 , 0.521570 , 0.001422 ,  20
  11.8743 , 0.521779 , 0.001422 ,  21
  11.8743 , 0.521759 , 0.001422 ,  22
  11.8743 , 0.521738 , 0.001422 ,  23
  11.8743 , 0.521937 , 0.001422 ,  24
  11.8743 , 0.521655 , 0.001422 ,  25
  11.8743 , 0.521545 , 0.001422 ,  26
  11.8743 , 0.521569 , 0.001422 ,  27
  11.8743 , 0.521705 , 0.001422 ,  28
  11.8743 , 0.521937 , 0.001422 ,  29
  11.8743 , 0.521763 , 0.001422 ,  30
  11.8743 , 0.522014 , 0.001422 ,  31
  11.8743 , 0.521835 , 0.001422 ,  32
  11.8743 , 0.521994 , 0.001422 ,  33
  11.8743 , 0.521315 , 0.001422 ,  34
  11.8743 , 0.521783 , 0.001422 ,  35
  11.8743 , 0.521595 , 0.001422 ,  36
  11.8743 , 0.521655 , 0.001422 ,  37
  11.8743 , 0.521686 , 0.001422 ,  38
  11.8743 , 0.521934 , 0.001422 ,  39
  11.8743 , 0.521585 , 0.001422 ,  40
  11.8743 , 0.521819 , 0.001422 ,  41
  11.8743 , 0.521643 , 0.001422 ,  42
  11.8743 , 0.521632 , 0.001422 ,  43
  11.8743 , 0.522023 , 0.001422 ,  44
  11.8743 , 0.521894 , 0.001422 ,  45
  11.8743 , 0.521643 , 0.001422 ,  46
  11.8743 , 0.521717 , 0.001422 ,  47
  11.8743 , 0.521680 , 0.001422 ,  48
  11.8743 , 0.521771 , 0.001422 ,  49
  11.8743 , 0.521479 , 0.001422 ,  50
  11.8743 , 0.521770 , 0.001422 ,  51
  11.8743 , 0.521740 , 0.001422 ,  52
  11.8743 , 0.522021 , 0.001422 ,  53
  11.8743 , 0.521668 , 0.001422 ,  54
  11.8743 , 0.521845 , 0.001422 ,  55
  11.8743 , 0.521816 , 0.001422 ,  56
  11.8743 , 0.521769 , 0.001422 ,  57
  11.8743 , 0.521466 , 0.001422 ,  58
  11.8743 , 0.521892 , 0.001422 ,  59
  11.8743 , 0.521803 , 0.001422 ,  60
  11.8743 , 0.521759 , 0.001422 ,  61
  11.8743 , 0.521666 , 0.001422 ,  62
  11.8743 , 0.521695 , 0.001422 ,  63
  11.8743 , 0.521678 , 0.001422 ,  64
  11.8743 , 0.521681 , 0.001422 ,  65
  11.8743 , 0.521928 , 0.001422 ,  66
  11.8743 , 0.521910 , 0.001422 ,  67
  11.8743 , 0.521879 , 0.001422 ,  68
  11.8743 , 0.521837 , 0.001422 ,  69
  11.8743 , 0.521867 , 0.001422 ,  70
  11.8743 , 0.521760 , 0.001422 ,  71
  11.8743 , 0.521745 , 0.001422 ,  72
  11.8743 , 0.521832 , 0.001422 ,  73
  11.8743 , 0.521672 , 0.001422 ,  74
  11.8743 , 0.521537 , 0.001422 ,  75
  11.8743 , 0.521626 , 0.001422 ,  76
  11.8743 , 0.521802 , 0.001422 ,  77
  11.8743 , 0.521810 , 0.001422 ,  78
  11.8743 , 0.521849 , 0.001422 ,  79
  11.8743 , 0.521740 , 0.001422 ,  80
  11.8743 , 0.521966 , 0.001422 ,  81
  11.8743 , 0.521708 , 0.001422 ,  82
  11.8743 , 0.521839 , 0.001422 ,  83
  11.8743 , 0.521730 , 0.001422 ,  84
  11.8743 , 0.521655 , 0.001422 ,  85
  11.8743 , 0.521732 , 0.001422 ,  86
  11.8743 , 0.521757 , 0.001422 ,  87
  11.8743 , 0.521534 , 0.001422 ,  88
  11.8743 , 0.521613 , 0.001422 ,  89
  11.8743 , 0.521690 , 0.001422 ,  90
  11.8743 , 0.521814 , 0.001422 ,  91
  11.8743 , 0.521841 , 0.001422 ,  92
  11.8743 , 0.521787 , 0.001422 ,  93
  11.8743 , 0.521925 , 0.001422 ,  94
  11.8743 , 0.521805 , 0.001422 ,  95
  11.8743 , 0.521588 , 0.001422 ,  96
  11.8743 , 0.521964 , 0.001422 ,  97
  11.8743 , 0.521820 , 0.001422 ,  98
  11.8743 , 0.521514 , 0.001422 ,  99
  11.8743 , 0.521648 , 0.001422 , 100
  11.9164 , 0.522478 , 0.001384 ,   0
  11.9164 , 0.522497 , 0.001384 ,   1
  11.9164 , 0.522503 , 0.001384 ,   2
  11.9164 , 0.522422 , 0.001384 ,   3
  11.9164 , 0.522486 , 0.001384 ,   4
  11.9164 , 0.522638 , 0.001384 ,   5
  11.9164 , 0.522619 , 0.001384 ,   6
  11.9164 , 0.522549 , 0.001384 ,   7
  11.9164 , 0.522118 , 0.001384 ,   8
  11.9164 , 0.522460 , 0.001384 ,   9
  11.9164 , 0.522578 , 0.001384 ,  10
  11.9164 , 0.522438 , 0.001384 ,  11
  11.9164 , 0.522566 , 0.001384 ,  12
  11.9164 , 0.522212 , 0.001384 ,  13
  11.9164 , 0.522485 , 0.001384 ,  14
  11.9164 , 0.522426 , 0.001384 ,  15
  11.9164 , 0.522672 , 0.001384 ,  16
  11.9164 , 0.522489 , 0.001384 ,  17
  11.9164 , 0.522268 , 0.001384 ,  18
  11.9164 , 0.522324 , 0.001384 ,  19
  11.9164 , 0.522473 , 0.001384 ,  20
  11.9164 , 0.522498 , 0.001384 ,  21
  11.9164 , 0.522492 , 0.001384 ,  22
  11.9164 , 0.522424 , 0.001384 ,  23
  11.9164 , 0.522639 , 0.001384 ,  24
  11.9164 , 0.522480 , 0.001384 ,  25
  11.9164 , 0.522145 , 0.001384 ,  26
  11.9164 , 0.522322 , 0.001384 ,  27
  11.9164 , 0.522400 , 0.001384 ,  28
  11.9164 , 0.522549 , 0.001384 ,  29
  11.9164 , 0.522653 , 0.001384 ,  30
  11.9164 , 0.522664 , 0.001384 ,  31
  11.9164 , 0.522601 , 0.001384 ,  32
  11.9164 , 0.522754 , 0.001384 ,  33
  11.9164 , 0.522001 , 0.001384 ,  34
  11.9164 , 0.522394 , 0.001384 ,  35
  11.9164 , 0.522389 , 0.001384 ,  36
  11.9164 , 0.522497 , 0.001384 ,  37
  11.9164 , 0.522599 , 0.001384 ,  38
  11.9164 , 0.522700 , 0.001384 ,  39
  11.9164 , 0.522323 , 0.001384 ,  40
  11.9164 , 0.522670 , 0.001384 ,  41
  11.9164 , 0.522324 , 0.001384 ,  42
  11.9164 , 0.522363 , 0.001384 ,  43
  11.9164 , 0.522679 , 0.001384 ,  44
  11.9164 , 0.522514 , 0.001384 ,  45
  11.9164 , 0.522435 , 0.001384 ,  46
  11.9164 , 0.522506 , 0.001384 ,  47
  11.9164 , 0.522503 , 0.001384 ,  48
  11.9164 , 0.522534 , 0.001384 ,  49
  11.9164 , 0.522368 , 0.001384 ,  50
  11.9164 , 0.522478 , 0.001384 ,  51
  11.9164 , 0.522665 , 0.001384 ,  52
  11.9164 , 0.522677 , 0.001384 ,  53
  11.9164 , 0.522411 , 0.001384 ,  54
  11.9164 , 0.522671 , 0.001384 ,  55
  11.9164 , 0.522592 , 0.001384 ,  56
  11.9164 , 0.522540 , 0.001384 ,  57
  11.9164 , 0.522386 , 0.001384 ,  58
  11.9164 , 0.522580 , 0.001384 ,  59
  11.9164 , 0.522496 , 0.001384 ,  60
  11.9164 , 0.522528 , 0.001384 ,  61
  11.9164 , 0.522274 , 0.001384 ,  62
  11.9164 , 0.522495 , 0.001384 ,  63
  11.9164 , 0.522299 , 0.001384 ,  64
  11.9164 , 0.522446 , 0.001384 ,  65
  11.9164 , 0.522509 , 0.001384 ,  66
  11.9164 , 0.522812 , 0.001384 ,  67
  11.9164 , 0.522536 , 0.001384 ,  68
  11.9164 , 0.522502 , 0.001384 ,  69
  11.9164 , 0.522610 , 0.001384 ,  70
  11.9164 , 0.522465 , 0.001384 ,  71
  11.9164 , 0.522445 , 0.001384 ,  72
  11.9164 , 0.522497 , 0.001384 ,  73
  11.9164 , 0.522320 , 0.001384 ,  74
  11.9164 , 0.522221 , 0.001384 ,  75
  11.9164 , 0.522350 , 0.001384 ,  76
  11.9164 , 0.522520 , 0.001384 ,  77
  11.9164 , 0.522601 , 0.001384 ,  78
  11.9164 , 0.522469 , 0.001384 ,  79
  11.9164 , 0.522513 , 0.001384 ,  80
  11.9164 , 0.522706 , 0.001384 ,  81
  11.9164 , 0.522494 , 0.001384 ,  82
  11.9164 , 0.522493 , 0.001384 ,  83
  11.9164 , 0.522576 , 0.001384 ,  84
  11.9164 , 0.522397 , 0.001384 ,  85
  11.9164 , 0.522397 , 0.001384 ,  86
  11.9164 , 0.522396 , 0.001384 ,  87
  11.9164 , 0.522319 , 0.001384 ,  88
  11.9164 , 0.522405 , 0.001384 ,  89
  11.9164 , 0.522429 , 0.001384 ,  90
  11.9164 , 0.522484 , 0.001384 ,  91
  11.9164 , 0.522543 , 0.001384 ,  92
  11.9164 , 0.522654 , 0.001384 ,  93
  11.9164 , 0.522628 , 0.001384 ,  94
  11.9164 , 0.522364 , 0.001384 ,  95
  11.9164 , 0.522459 , 0.001384 ,  96
  11.9164 , 0.522437 , 0.001384 ,  97
  11.9164 , 0.522591 , 0.001384 ,  98
  11.9164 , 0.522272 , 0.001384 ,  99
  11.9164 , 0.522419 , 0.001384 , 100
  12.0000 , 0.525354 , 0.001227 ,   0
  12.0000 , 0.525470 , 0.001227 ,   1
  12.0000 , 0.525448 , 0.001227 ,   2
  12.0000 , 0.525336 , 0.001227 ,   3
  12.0000 , 0.525227 , 0.001227 ,   4
  12.0000 , 0.525476 , 0.001227 ,   5
  12.0000 , 0.525443 , 0.001227 ,   6
  12.0000 , 0.525398 , 0.001227 ,   7
  12.0000 , 0.524933 , 0.001227 ,   8
  12.0000 , 0.525467 , 0.001227 ,   9
  12.0000 , 0.525385 , 0.001227 ,  10
  12.0000 , 0.525260 , 0.001227 ,  11
  12.0000 , 0.525402 , 0.001227 ,  12
  12.0000 , 0.525223 , 0.001227 ,  13
  12.0000 , 0.525336 , 0.001227 ,  14
  12.0000 , 0.525250 , 0.001227 ,  15
  12.0000 , 0.525258 , 0.001227 ,  16
  12.0000 , 0.525197 , 0.001227 ,  17
  12.0000 , 0.525287 , 0.001227 ,  18
  12.0000 , 0.525290 , 0.001227 ,  19
  12.0000 , 0.525232 , 0.001227 ,  20
  12.0000 , 0.525295 , 0.001227 ,  21
  12.0000 , 0.525371 , 0.001227 ,  22
  12.0000 , 0.525400 , 0.001227 ,  23
  12.0000 , 0.525528 , 0.001227 ,  24
  12.0000 , 0.525536 , 0.001227 ,  25
  12.0000 , 0.525123 , 0.001227 ,  26
  12.0000 , 0.525085 , 0.001227 ,  27
  12.0000 , 0.525284 , 0.001227 ,  28
  12.0000 , 0.525579 , 0.001227 ,  29
  12.0000 , 0.525352 , 0.001227 ,  30
  12.0000 , 0.525657 , 0.001227 ,  31
  12.0000 , 0.525442 , 0.001227 ,  32
  12.0000 , 0.525435 , 0.001227 ,  33
  12.0000 , 0.525115 , 0.001227 ,  34
  12.0000 , 0.525364 , 0.001227 ,  35
  12.0000 , 0.525244 , 0.001227 ,  36
  12.0000 , 0.525358 , 0.001227 ,  37
  12.0000 , 0.525429 , 0.001227 ,  38
  12.0000 , 0.525554 , 0.001227 ,  39
  12.0000 , 0.525198 , 0.001227 ,  40
  12.0000 , 0.525444 , 0.001227 ,  41
  12.0000 , 0.525268 , 0.001227 ,  42
  12.0000 , 0.525281 , 0.001227 ,  43
  12.0000 , 0.525490 , 0.001227 ,  44
  12.0000 , 0.525353 , 0.001227 ,  45
  12.0000 , 0.525144 , 0.001227 ,  46
  12.0000 , 0.525305 , 0.001227 ,  47
  12.0000 , 0.525503 , 0.001227 ,  48
  12.0000 , 0.525418 , 0.001227 ,  49
  12.0000 , 0.525201 , 0.001227 ,  50
  12.0000 , 0.525385 , 0.001227 ,  51
  12.0000 , 0.525365 , 0.001227 ,  52
  12.0000 , 0.525417 , 0.001227 ,  53
  12.0000 , 0.525387 , 0.001227 ,  54
  12.0000 , 0.525660 , 0.001227 ,  55
  12.0000 , 0.525383 , 0.001227 ,  56
  12.0000 , 0.525378 , 0.001227 ,  57
  12.0000 , 0.525138 , 0.001227 ,  58
  12.0000 , 0.525366 , 0.001227 ,  59
  12.0000 , 0.525400 , 0.001227 ,  60
  12.0000 , 0.525559 , 0.001227 ,  61
  12.0000 , 0.525174 , 0.001227 ,  62
  12.0000 , 0.525321 , 0.001227 ,  63
  12.0000 , 0.525337 , 0.001227 ,  64
  12.0000 , 0.525441 , 0.001227 ,  65
  12.0000 , 0.525431 , 0.001227 ,  66
  12.0000 , 0.525402 , 0.001227 ,  67
  12.0000 , 0.525396 , 0.001227 ,  68
  12.0000 , 0.525281 , 0.001227 ,  69
  12.0000 , 0.525493 , 0.001227 ,  70
  12.0000 , 0.525400 , 0.001227 ,  71
  12.0000 , 0.525364 , 0.001227 ,  72
  12.0000 , 0.525358 , 0.001227 ,  73
  12.0000 , 0.525247 , 0.001227 ,  74
  12.0000 , 0.525224 , 0.001227 ,  75
  12.0000 , 0.525329 , 0.001227 ,  76
  12.0000 , 0.525348 , 0.001227 ,  77
  12.0000 , 0.525525 , 0.001227 ,  78
  12.0000 , 0.525405 , 0.001227 ,  79
  12.0000 , 0.525448 , 0.001227 ,  80
  12.0000 , 0.525443 , 0.001227 ,  81
  12.0000 , 0.525296 , 0.001227 ,  82
  12.0000 , 0.525404 , 0.001227 ,  83
  12.0000 , 0.525371 , 0.001227 ,  84
  12.0000 , 0.525341 , 0.001227 ,  85
  12.0000 , 0.525250 , 0.001227 ,  86
  12.0000 , 0.525210 , 0.001227 ,  87
  12.0000 , 0.525088 , 0.001227 ,  88
  12.0000 , 0.525332 , 0.001227 ,  89
  12.0000 , 0.525359 , 0.001227 ,  90
  12.0000 , 0.525509 , 0.001227 ,  91
  12.0000 , 0.525465 , 0.001227 ,  92
  12.0000 , 0.525431 , 0.001227 ,  93
  12.0000 , 0.525413 , 0.001227 ,  94
  12.0000 , 0.525252 , 0.001227 ,  95
  12.0000 , 0.525299 , 0.001227 ,  96
  12.0000 , 0.525359 , 0.001227 ,  97
  12.0000 , 0.525421 , 0.001227 ,  98
  12.0000 , 0.525368 , 0.001227 ,  99
  12.0000 , 0.525316 , 0.001227 , 100


==> paper_scales_misc/l4864f211b600m00184m0507m628_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.507629 , 0.000026 ,   0
   0.9599 , 0.507631 , 0.000026 ,   1
   0.9599 , 0.507631 , 0.000026 ,   2
   0.9599 , 0.507629 , 0.000026 ,   3
   0.9599 , 0.507627 , 0.000026 ,   4
   0.9599 , 0.507627 , 0.000026 ,   5
   0.9599 , 0.507625 , 0.000026 ,   6
   0.9599 , 0.507628 , 0.000026 ,   7
   0.9599 , 0.507631 , 0.000026 ,   8
   0.9599 , 0.507635 , 0.000026 ,   9
   0.9599 , 0.507632 , 0.000026 ,  10
   0.9599 , 0.507629 , 0.000026 ,  11
   0.9599 , 0.507628 , 0.000026 ,  12
   0.9599 , 0.507631 , 0.000026 ,  13
   0.9599 , 0.507628 , 0.000026 ,  14
   0.9599 , 0.507629 , 0.000026 ,  15
   0.9599 , 0.507627 , 0.000026 ,  16
   0.9599 , 0.507625 , 0.000026 ,  17
   0.9599 , 0.507632 , 0.000026 ,  18
   0.9599 , 0.507629 , 0.000026 ,  19
   0.9599 , 0.507630 , 0.000026 ,  20
   0.9599 , 0.507634 , 0.000026 ,  21
   0.9599 , 0.507628 , 0.000026 ,  22
   0.9599 , 0.507628 , 0.000026 ,  23
   0.9599 , 0.507628 , 0.000026 ,  24
   0.9599 , 0.507628 , 0.000026 ,  25
   0.9599 , 0.507626 , 0.000026 ,  26
   0.9599 , 0.507629 , 0.000026 ,  27
   0.9599 , 0.507629 , 0.000026 ,  28
   0.9599 , 0.507628 , 0.000026 ,  29
   0.9599 , 0.507626 , 0.000026 ,  30
   0.9599 , 0.507629 , 0.000026 ,  31
   0.9599 , 0.507629 , 0.000026 ,  32
   0.9599 , 0.507628 , 0.000026 ,  33
   0.9599 , 0.507628 , 0.000026 ,  34
   0.9599 , 0.507633 , 0.000026 ,  35
   0.9599 , 0.507626 , 0.000026 ,  36
   0.9599 , 0.507628 , 0.000026 ,  37
   0.9599 , 0.507630 , 0.000026 ,  38
   0.9599 , 0.507626 , 0.000026 ,  39
   0.9599 , 0.507627 , 0.000026 ,  40
   0.9599 , 0.507631 , 0.000026 ,  41
   0.9599 , 0.507625 , 0.000026 ,  42
   0.9599 , 0.507629 , 0.000026 ,  43
   0.9599 , 0.507625 , 0.000026 ,  44
   0.9599 , 0.507631 , 0.000026 ,  45
   0.9599 , 0.507630 , 0.000026 ,  46
   0.9599 , 0.507632 , 0.000026 ,  47
   0.9599 , 0.507632 , 0.000026 ,  48
   0.9599 , 0.507627 , 0.000026 ,  49
   0.9599 , 0.507621 , 0.000026 ,  50
   0.9599 , 0.507631 , 0.000026 ,  51
   0.9599 , 0.507630 , 0.000026 ,  52
   0.9599 , 0.507632 , 0.000026 ,  53
   0.9599 , 0.507632 , 0.000026 ,  54
   0.9599 , 0.507624 , 0.000026 ,  55
   0.9599 , 0.507628 , 0.000026 ,  56
   0.9599 , 0.507631 , 0.000026 ,  57
   0.9599 , 0.507627 , 0.000026 ,  58
   0.9599 , 0.507627 , 0.000026 ,  59
   0.9599 , 0.507631 , 0.000026 ,  60
   0.9599 , 0.507626 , 0.000026 ,  61
   0.9599 , 0.507629 , 0.000026 ,  62
   0.9599 , 0.507633 , 0.000026 ,  63
   0.9599 , 0.507632 , 0.000026 ,  64
   0.9599 , 0.507630 , 0.000026 ,  65
   0.9599 , 0.507622 , 0.000026 ,  66
   0.9599 , 0.507631 , 0.000026 ,  67
   0.9599 , 0.507626 , 0.000026 ,  68
   0.9599 , 0.507630 , 0.000026 ,  69
   0.9599 , 0.507630 , 0.000026 ,  70
   0.9599 , 0.507626 , 0.000026 ,  71
   0.9599 , 0.507624 , 0.000026 ,  72
   0.9599 , 0.507628 , 0.000026 ,  73
   0.9599 , 0.507633 , 0.000026 ,  74
   0.9599 , 0.507630 , 0.000026 ,  75
   0.9599 , 0.507628 , 0.000026 ,  76
   0.9599 , 0.507625 , 0.000026 ,  77
   0.9599 , 0.507627 , 0.000026 ,  78
   0.9599 , 0.507628 , 0.000026 ,  79
   0.9599 , 0.507625 , 0.000026 ,  80
   0.9599 , 0.507628 , 0.000026 ,  81
   0.9599 , 0.507627 , 0.000026 ,  82
   0.9599 , 0.507629 , 0.000026 ,  83
   0.9599 , 0.507628 , 0.000026 ,  84
   0.9599 , 0.507630 , 0.000026 ,  85
   0.9599 , 0.507628 , 0.000026 ,  86
   0.9599 , 0.507628 , 0.000026 ,  87
   0.9599 , 0.507629 , 0.000026 ,  88
   0.9599 , 0.507624 , 0.000026 ,  89
   0.9599 , 0.507627 , 0.000026 ,  90
   0.9599 , 0.507632 , 0.000026 ,  91
   0.9599 , 0.507632 , 0.000026 ,  92
   0.9599 , 0.507629 , 0.000026 ,  93
   0.9599 , 0.507630 , 0.000026 ,  94
   0.9599 , 0.507628 , 0.000026 ,  95
   0.9599 , 0.507629 , 0.000026 ,  96
   0.9599 , 0.507633 , 0.000026 ,  97
   0.9599 , 0.507631 , 0.000026 ,  98
   0.9599 , 0.507629 , 0.000026 ,  99
   0.9599 , 0.507626 , 0.000026 , 100
   1.4334 , 0.672841 , 0.000052 ,   0
   1.4334 , 0.672843 , 0.000052 ,   1
   1.4334 , 0.672837 , 0.000052 ,   2
   1.4334 , 0.672841 , 0.000052 ,   3
   1.4334 , 0.672842 , 0.000052 ,   4
   1.4334 , 0.672841 , 0.000052 ,   5
   1.4334 , 0.672836 , 0.000052 ,   6
   1.4334 , 0.672847 , 0.000052 ,   7
   1.4334 , 0.672837 , 0.000052 ,   8
   1.4334 , 0.672844 , 0.000052 ,   9
   1.4334 , 0.672840 , 0.000052 ,  10
   1.4334 , 0.672839 , 0.000052 ,  11
   1.4334 , 0.672842 , 0.000052 ,  12
   1.4334 , 0.672849 , 0.000052 ,  13
   1.4334 , 0.672844 , 0.000052 ,  14
   1.4334 , 0.672840 , 0.000052 ,  15
   1.4334 , 0.672842 , 0.000052 ,  16
   1.4334 , 0.672842 , 0.000052 ,  17
   1.4334 , 0.672846 , 0.000052 ,  18
   1.4334 , 0.672844 , 0.000052 ,  19
   1.4334 , 0.672840 , 0.000052 ,  20
   1.4334 , 0.672845 , 0.000052 ,  21
   1.4334 , 0.672851 , 0.000052 ,  22
   1.4334 , 0.672844 , 0.000052 ,  23
   1.4334 , 0.672849 , 0.000052 ,  24
   1.4334 , 0.672844 , 0.000052 ,  25
   1.4334 , 0.672839 , 0.000052 ,  26
   1.4334 , 0.672835 , 0.000052 ,  27
   1.4334 , 0.672847 , 0.000052 ,  28
   1.4334 , 0.672842 , 0.000052 ,  29
   1.4334 , 0.672831 , 0.000052 ,  30
   1.4334 , 0.672842 , 0.000052 ,  31
   1.4334 , 0.672848 , 0.000052 ,  32
   1.4334 , 0.672848 , 0.000052 ,  33
   1.4334 , 0.672843 , 0.000052 ,  34
   1.4334 , 0.672841 , 0.000052 ,  35
   1.4334 , 0.672835 , 0.000052 ,  36
   1.4334 , 0.672839 , 0.000052 ,  37
   1.4334 , 0.672832 , 0.000052 ,  38
   1.4334 , 0.672835 , 0.000052 ,  39
   1.4334 , 0.672837 , 0.000052 ,  40
   1.4334 , 0.672846 , 0.000052 ,  41
   1.4334 , 0.672842 , 0.000052 ,  42
   1.4334 , 0.672839 , 0.000052 ,  43
   1.4334 , 0.672839 , 0.000052 ,  44
   1.4334 , 0.672845 , 0.000052 ,  45
   1.4334 , 0.672846 , 0.000052 ,  46
   1.4334 , 0.672849 , 0.000052 ,  47
   1.4334 , 0.672846 , 0.000052 ,  48
   1.4334 , 0.672836 , 0.000052 ,  49
   1.4334 , 0.672839 , 0.000052 ,  50
   1.4334 , 0.672848 , 0.000052 ,  51
   1.4334 , 0.672832 , 0.000052 ,  52
   1.4334 , 0.672837 , 0.000052 ,  53
   1.4334 , 0.672848 , 0.000052 ,  54
   1.4334 , 0.672836 , 0.000052 ,  55
   1.4334 , 0.672844 , 0.000052 ,  56
   1.4334 , 0.672840 , 0.000052 ,  57
   1.4334 , 0.672833 , 0.000052 ,  58
   1.4334 , 0.672832 , 0.000052 ,  59
   1.4334 , 0.672846 , 0.000052 ,  60
   1.4334 , 0.672840 , 0.000052 ,  61
   1.4334 , 0.672837 , 0.000052 ,  62
   1.4334 , 0.672851 , 0.000052 ,  63
   1.4334 , 0.672843 , 0.000052 ,  64
   1.4334 , 0.672840 , 0.000052 ,  65
   1.4334 , 0.672829 , 0.000052 ,  66
   1.4334 , 0.672846 , 0.000052 ,  67
   1.4334 , 0.672844 , 0.000052 ,  68
   1.4334 , 0.672843 , 0.000052 ,  69
   1.4334 , 0.672831 , 0.000052 ,  70
   1.4334 , 0.672835 , 0.000052 ,  71
   1.4334 , 0.672840 , 0.000052 ,  72
   1.4334 , 0.672841 , 0.000052 ,  73
   1.4334 , 0.672847 , 0.000052 ,  74
   1.4334 , 0.672841 , 0.000052 ,  75
   1.4334 , 0.672842 , 0.000052 ,  76
   1.4334 , 0.672831 , 0.000052 ,  77
   1.4334 , 0.672847 , 0.000052 ,  78
   1.4334 , 0.672837 , 0.000052 ,  79
   1.4334 , 0.672830 , 0.000052 ,  80
   1.4334 , 0.672841 , 0.000052 ,  81
   1.4334 , 0.672837 , 0.000052 ,  82
   1.4334 , 0.672845 , 0.000052 ,  83
   1.4334 , 0.672844 , 0.000052 ,  84
   1.4334 , 0.672847 , 0.000052 ,  85
   1.4334 , 0.672841 , 0.000052 ,  86
   1.4334 , 0.672844 , 0.000052 ,  87
   1.4334 , 0.672842 , 0.000052 ,  88
   1.4334 , 0.672834 , 0.000052 ,  89
   1.4334 , 0.672847 , 0.000052 ,  90
   1.4334 , 0.672839 , 0.000052 ,  91
   1.4334 , 0.672847 , 0.000052 ,  92
   1.4334 , 0.672850 , 0.000052 ,  93
   1.4334 , 0.672847 , 0.000052 ,  94
   1.4334 , 0.672839 , 0.000052 ,  95
   1.4334 , 0.672841 , 0.000052 ,  96
   1.4334 , 0.672835 , 0.000052 ,  97
   1.4334 , 0.672851 , 0.000052 ,  98
   1.4334 , 0.672847 , 0.000052 ,  99
   1.4334 , 0.672839 , 0.000052 , 100
   1.7867 , 0.756930 , 0.000094 ,   0
   1.7867 , 0.756930 , 0.000094 ,   1
   1.7867 , 0.756922 , 0.000094 ,   2
   1.7867 , 0.756944 , 0.000094 ,   3
   1.7867 , 0.756922 , 0.000094 ,   4
   1.7867 , 0.756915 , 0.000094 ,   5
   1.7867 , 0.756928 , 0.000094 ,   6
   1.7867 , 0.756939 , 0.000094 ,   7
   1.7867 , 0.756924 , 0.000094 ,   8
   1.7867 , 0.756936 , 0.000094 ,   9
   1.7867 , 0.756925 , 0.000094 ,  10
   1.7867 , 0.756927 , 0.000094 ,  11
   1.7867 , 0.756936 , 0.000094 ,  12
   1.7867 , 0.756928 , 0.000094 ,  13
   1.7867 , 0.756941 , 0.000094 ,  14
   1.7867 , 0.756918 , 0.000094 ,  15
   1.7867 , 0.756933 , 0.000094 ,  16
   1.7867 , 0.756943 , 0.000094 ,  17
   1.7867 , 0.756932 , 0.000094 ,  18
   1.7867 , 0.756928 , 0.000094 ,  19
   1.7867 , 0.756944 , 0.000094 ,  20
   1.7867 , 0.756928 , 0.000094 ,  21
   1.7867 , 0.756935 , 0.000094 ,  22
   1.7867 , 0.756942 , 0.000094 ,  23
   1.7867 , 0.756935 , 0.000094 ,  24
   1.7867 , 0.756927 , 0.000094 ,  25
   1.7867 , 0.756905 , 0.000094 ,  26
   1.7867 , 0.756926 , 0.000094 ,  27
   1.7867 , 0.756916 , 0.000094 ,  28
   1.7867 , 0.756948 , 0.000094 ,  29
   1.7867 , 0.756937 , 0.000094 ,  30
   1.7867 , 0.756929 , 0.000094 ,  31
   1.7867 , 0.756926 , 0.000094 ,  32
   1.7867 , 0.756933 , 0.000094 ,  33
   1.7867 , 0.756928 , 0.000094 ,  34
   1.7867 , 0.756944 , 0.000094 ,  35
   1.7867 , 0.756921 , 0.000094 ,  36
   1.7867 , 0.756910 , 0.000094 ,  37
   1.7867 , 0.756921 , 0.000094 ,  38
   1.7867 , 0.756934 , 0.000094 ,  39
   1.7867 , 0.756911 , 0.000094 ,  40
   1.7867 , 0.756927 , 0.000094 ,  41
   1.7867 , 0.756927 , 0.000094 ,  42
   1.7867 , 0.756929 , 0.000094 ,  43
   1.7867 , 0.756930 , 0.000094 ,  44
   1.7867 , 0.756939 , 0.000094 ,  45
   1.7867 , 0.756923 , 0.000094 ,  46
   1.7867 , 0.756945 , 0.000094 ,  47
   1.7867 , 0.756937 , 0.000094 ,  48
   1.7867 , 0.756919 , 0.000094 ,  49
   1.7867 , 0.756933 , 0.000094 ,  50
   1.7867 , 0.756934 , 0.000094 ,  51
   1.7867 , 0.756923 , 0.000094 ,  52
   1.7867 , 0.756938 , 0.000094 ,  53
   1.7867 , 0.756951 , 0.000094 ,  54
   1.7867 , 0.756923 , 0.000094 ,  55
   1.7867 , 0.756934 , 0.000094 ,  56
   1.7867 , 0.756934 , 0.000094 ,  57
   1.7867 , 0.756935 , 0.000094 ,  58
   1.7867 , 0.756935 , 0.000094 ,  59
   1.7867 , 0.756930 , 0.000094 ,  60
   1.7867 , 0.756937 , 0.000094 ,  61
   1.7867 , 0.756936 , 0.000094 ,  62
   1.7867 , 0.756935 , 0.000094 ,  63
   1.7867 , 0.756925 , 0.000094 ,  64
   1.7867 , 0.756936 , 0.000094 ,  65
   1.7867 , 0.756916 , 0.000094 ,  66
   1.7867 , 0.756932 , 0.000094 ,  67
   1.7867 , 0.756923 , 0.000094 ,  68
   1.7867 , 0.756944 , 0.000094 ,  69
   1.7867 , 0.756902 , 0.000094 ,  70
   1.7867 , 0.756927 , 0.000094 ,  71
   1.7867 , 0.756921 , 0.000094 ,  72
   1.7867 , 0.756935 , 0.000094 ,  73
   1.7867 , 0.756925 , 0.000094 ,  74
   1.7867 , 0.756916 , 0.000094 ,  75
   1.7867 , 0.756920 , 0.000094 ,  76
   1.7867 , 0.756932 , 0.000094 ,  77
   1.7867 , 0.756918 , 0.000094 ,  78
   1.7867 , 0.756926 , 0.000094 ,  79
   1.7867 , 0.756930 , 0.000094 ,  80
   1.7867 , 0.756929 , 0.000094 ,  81
   1.7867 , 0.756912 , 0.000094 ,  82
   1.7867 , 0.756935 , 0.000094 ,  83
   1.7867 , 0.756941 , 0.000094 ,  84
   1.7867 , 0.756943 , 0.000094 ,  85
   1.7867 , 0.756921 , 0.000094 ,  86
   1.7867 , 0.756931 , 0.000094 ,  87
   1.7867 , 0.756928 , 0.000094 ,  88
   1.7867 , 0.756930 , 0.000094 ,  89
   1.7867 , 0.756936 , 0.000094 ,  90
   1.7867 , 0.756933 , 0.000094 ,  91
   1.7867 , 0.756937 , 0.000094 ,  92
   1.7867 , 0.756936 , 0.000094 ,  93
   1.7867 , 0.756920 , 0.000094 ,  94
   1.7867 , 0.756919 , 0.000094 ,  95
   1.7867 , 0.756945 , 0.000094 ,  96
   1.7867 , 0.756935 , 0.000094 ,  97
   1.7867 , 0.756939 , 0.000094 ,  98
   1.7867 , 0.756940 , 0.000094 ,  99
   1.7867 , 0.756921 , 0.000094 , 100
   1.9403 , 0.788371 , 0.000091 ,   0
   1.9403 , 0.788372 , 0.000091 ,   1
   1.9403 , 0.788378 , 0.000091 ,   2
   1.9403 , 0.788372 , 0.000091 ,   3
   1.9403 , 0.788363 , 0.000091 ,   4
   1.9403 , 0.788380 , 0.000091 ,   5
   1.9403 , 0.788370 , 0.000091 ,   6
   1.9403 , 0.788357 , 0.000091 ,   7
   1.9403 , 0.788372 , 0.000091 ,   8
   1.9403 , 0.788365 , 0.000091 ,   9
   1.9403 , 0.788377 , 0.000091 ,  10
   1.9403 , 0.788373 , 0.000091 ,  11
   1.9403 , 0.788368 , 0.000091 ,  12
   1.9403 , 0.788377 , 0.000091 ,  13
   1.9403 , 0.788363 , 0.000091 ,  14
   1.9403 , 0.788371 , 0.000091 ,  15
   1.9403 , 0.788349 , 0.000091 ,  16
   1.9403 , 0.788378 , 0.000091 ,  17
   1.9403 , 0.788391 , 0.000091 ,  18
   1.9403 , 0.788362 , 0.000091 ,  19
   1.9403 , 0.788355 , 0.000091 ,  20
   1.9403 , 0.788382 , 0.000091 ,  21
   1.9403 , 0.788372 , 0.000091 ,  22
   1.9403 , 0.788363 , 0.000091 ,  23
   1.9403 , 0.788376 , 0.000091 ,  24
   1.9403 , 0.788368 , 0.000091 ,  25
   1.9403 , 0.788388 , 0.000091 ,  26
   1.9403 , 0.788372 , 0.000091 ,  27
   1.9403 , 0.788366 , 0.000091 ,  28
   1.9403 , 0.788372 , 0.000091 ,  29
   1.9403 , 0.788361 , 0.000091 ,  30
   1.9403 , 0.788364 , 0.000091 ,  31
   1.9403 , 0.788386 , 0.000091 ,  32
   1.9403 , 0.788377 , 0.000091 ,  33
   1.9403 , 0.788378 , 0.000091 ,  34
   1.9403 , 0.788367 , 0.000091 ,  35
   1.9403 , 0.788354 , 0.000091 ,  36
   1.9403 , 0.788380 , 0.000091 ,  37
   1.9403 , 0.788358 , 0.000091 ,  38
   1.9403 , 0.788354 , 0.000091 ,  39
   1.9403 , 0.788369 , 0.000091 ,  40
   1.9403 , 0.788356 , 0.000091 ,  41
   1.9403 , 0.788373 , 0.000091 ,  42
   1.9403 , 0.788378 , 0.000091 ,  43
   1.9403 , 0.788381 , 0.000091 ,  44
   1.9403 , 0.788366 , 0.000091 ,  45
   1.9403 , 0.788382 , 0.000091 ,  46
   1.9403 , 0.788387 , 0.000091 ,  47
   1.9403 , 0.788369 , 0.000091 ,  48
   1.9403 , 0.788372 , 0.000091 ,  49
   1.9403 , 0.788375 , 0.000091 ,  50
   1.9403 , 0.788364 , 0.000091 ,  51
   1.9403 , 0.788377 , 0.000091 ,  52
   1.9403 , 0.788370 , 0.000091 ,  53
   1.9403 , 0.788381 , 0.000091 ,  54
   1.9403 , 0.788356 , 0.000091 ,  55
   1.9403 , 0.788378 , 0.000091 ,  56
   1.9403 , 0.788379 , 0.000091 ,  57
   1.9403 , 0.788368 , 0.000091 ,  58
   1.9403 , 0.788363 , 0.000091 ,  59
   1.9403 , 0.788381 , 0.000091 ,  60
   1.9403 , 0.788377 , 0.000091 ,  61
   1.9403 , 0.788376 , 0.000091 ,  62
   1.9403 , 0.788384 , 0.000091 ,  63
   1.9403 , 0.788365 , 0.000091 ,  64
   1.9403 , 0.788370 , 0.000091 ,  65
   1.9403 , 0.788349 , 0.000091 ,  66
   1.9403 , 0.788380 , 0.000091 ,  67
   1.9403 , 0.788377 , 0.000091 ,  68
   1.9403 , 0.788379 , 0.000091 ,  69
   1.9403 , 0.788357 , 0.000091 ,  70
   1.9403 , 0.788366 , 0.000091 ,  71
   1.9403 , 0.788372 , 0.000091 ,  72
   1.9403 , 0.788368 , 0.000091 ,  73
   1.9403 , 0.788382 , 0.000091 ,  74
   1.9403 , 0.788378 , 0.000091 ,  75
   1.9403 , 0.788371 , 0.000091 ,  76
   1.9403 , 0.788361 , 0.000091 ,  77
   1.9403 , 0.788368 , 0.000091 ,  78
   1.9403 , 0.788380 , 0.000091 ,  79
   1.9403 , 0.788354 , 0.000091 ,  80
   1.9403 , 0.788364 , 0.000091 ,  81
   1.9403 , 0.788366 , 0.000091 ,  82
   1.9403 , 0.788380 , 0.000091 ,  83
   1.9403 , 0.788378 , 0.000091 ,  84
   1.9403 , 0.788379 , 0.000091 ,  85
   1.9403 , 0.788370 , 0.000091 ,  86
   1.9403 , 0.788378 , 0.000091 ,  87
   1.9403 , 0.788377 , 0.000091 ,  88
   1.9403 , 0.788363 , 0.000091 ,  89
   1.9403 , 0.788371 , 0.000091 ,  90
   1.9403 , 0.788372 , 0.000091 ,  91
   1.9403 , 0.788362 , 0.000091 ,  92
   1.9403 , 0.788371 , 0.000091 ,  93
   1.9403 , 0.788378 , 0.000091 ,  94
   1.9403 , 0.788381 , 0.000091 ,  95
   1.9403 , 0.788369 , 0.000091 ,  96
   1.9403 , 0.788374 , 0.000091 ,  97
   1.9403 , 0.788384 , 0.000091 ,  98
   1.9403 , 0.788369 , 0.000091 ,  99
   1.9403 , 0.788351 , 0.000091 , 100
   2.2251 , 0.841652 , 0.000093 ,   0
   2.2251 , 0.841647 , 0.000093 ,   1
   2.2251 , 0.841650 , 0.000093 ,   2
   2.2251 , 0.841646 , 0.000093 ,   3
   2.2251 , 0.841643 , 0.000093 ,   4
   2.2251 , 0.841648 , 0.000093 ,   5
   2.2251 , 0.841642 , 0.000093 ,   6
   2.2251 , 0.841644 , 0.000093 ,   7
   2.2251 , 0.841661 , 0.000093 ,   8
   2.2251 , 0.841658 , 0.000093 ,   9
   2.2251 , 0.841657 , 0.000093 ,  10
   2.2251 , 0.841656 , 0.000093 ,  11
   2.2251 , 0.841640 , 0.000093 ,  12
   2.2251 , 0.841663 , 0.000093 ,  13
   2.2251 , 0.841654 , 0.000093 ,  14
   2.2251 , 0.841651 , 0.000093 ,  15
   2.2251 , 0.841647 , 0.000093 ,  16
   2.2251 , 0.841653 , 0.000093 ,  17
   2.2251 , 0.841649 , 0.000093 ,  18
   2.2251 , 0.841646 , 0.000093 ,  19
   2.2251 , 0.841657 , 0.000093 ,  20
   2.2251 , 0.841659 , 0.000093 ,  21
   2.2251 , 0.841663 , 0.000093 ,  22
   2.2251 , 0.841645 , 0.000093 ,  23
   2.2251 , 0.841655 , 0.000093 ,  24
   2.2251 , 0.841645 , 0.000093 ,  25
   2.2251 , 0.841666 , 0.000093 ,  26
   2.2251 , 0.841656 , 0.000093 ,  27
   2.2251 , 0.841643 , 0.000093 ,  28
   2.2251 , 0.841650 , 0.000093 ,  29
   2.2251 , 0.841631 , 0.000093 ,  30
   2.2251 , 0.841645 , 0.000093 ,  31
   2.2251 , 0.841663 , 0.000093 ,  32
   2.2251 , 0.841664 , 0.000093 ,  33
   2.2251 , 0.841652 , 0.000093 ,  34
   2.2251 , 0.841656 , 0.000093 ,  35
   2.2251 , 0.841628 , 0.000093 ,  36
   2.2251 , 0.841645 , 0.000093 ,  37
   2.2251 , 0.841651 , 0.000093 ,  38
   2.2251 , 0.841639 , 0.000093 ,  39
   2.2251 , 0.841645 , 0.000093 ,  40
   2.2251 , 0.841651 , 0.000093 ,  41
   2.2251 , 0.841650 , 0.000093 ,  42
   2.2251 , 0.841657 , 0.000093 ,  43
   2.2251 , 0.841651 , 0.000093 ,  44
   2.2251 , 0.841650 , 0.000093 ,  45
   2.2251 , 0.841658 , 0.000093 ,  46
   2.2251 , 0.841670 , 0.000093 ,  47
   2.2251 , 0.841647 , 0.000093 ,  48
   2.2251 , 0.841648 , 0.000093 ,  49
   2.2251 , 0.841645 , 0.000093 ,  50
   2.2251 , 0.841657 , 0.000093 ,  51
   2.2251 , 0.841648 , 0.000093 ,  52
   2.2251 , 0.841650 , 0.000093 ,  53
   2.2251 , 0.841671 , 0.000093 ,  54
   2.2251 , 0.841623 , 0.000093 ,  55
   2.2251 , 0.841670 , 0.000093 ,  56
   2.2251 , 0.841667 , 0.000093 ,  57
   2.2251 , 0.841647 , 0.000093 ,  58
   2.2251 , 0.841648 , 0.000093 ,  59
   2.2251 , 0.841656 , 0.000093 ,  60
   2.2251 , 0.841667 , 0.000093 ,  61
   2.2251 , 0.841657 , 0.000093 ,  62
   2.2251 , 0.841658 , 0.000093 ,  63
   2.2251 , 0.841666 , 0.000093 ,  64
   2.2251 , 0.841655 , 0.000093 ,  65
   2.2251 , 0.841644 , 0.000093 ,  66
   2.2251 , 0.841663 , 0.000093 ,  67
   2.2251 , 0.841655 , 0.000093 ,  68
   2.2251 , 0.841652 , 0.000093 ,  69
   2.2251 , 0.841635 , 0.000093 ,  70
   2.2251 , 0.841648 , 0.000093 ,  71
   2.2251 , 0.841651 , 0.000093 ,  72
   2.2251 , 0.841640 , 0.000093 ,  73
   2.2251 , 0.841655 , 0.000093 ,  74
   2.2251 , 0.841658 , 0.000093 ,  75
   2.2251 , 0.841653 , 0.000093 ,  76
   2.2251 , 0.841651 , 0.000093 ,  77
   2.2251 , 0.841648 , 0.000093 ,  78
   2.2251 , 0.841644 , 0.000093 ,  79
   2.2251 , 0.841625 , 0.000093 ,  80
   2.2251 , 0.841652 , 0.000093 ,  81
   2.2251 , 0.841653 , 0.000093 ,  82
   2.2251 , 0.841671 , 0.000093 ,  83
   2.2251 , 0.841656 , 0.000093 ,  84
   2.2251 , 0.841656 , 0.000093 ,  85
   2.2251 , 0.841640 , 0.000093 ,  86
   2.2251 , 0.841652 , 0.000093 ,  87
   2.2251 , 0.841657 , 0.000093 ,  88
   2.2251 , 0.841642 , 0.000093 ,  89
   2.2251 , 0.841659 , 0.000093 ,  90
   2.2251 , 0.841652 , 0.000093 ,  91
   2.2251 , 0.841660 , 0.000093 ,  92
   2.2251 , 0.841649 , 0.000093 ,  93
   2.2251 , 0.841667 , 0.000093 ,  94
   2.2251 , 0.841656 , 0.000093 ,  95
   2.2251 , 0.841648 , 0.000093 ,  96
   2.2251 , 0.841640 , 0.000093 ,  97
   2.2251 , 0.841659 , 0.000093 ,  98
   2.2251 , 0.841652 , 0.000093 ,  99
   2.2251 , 0.841646 , 0.000093 , 100
   2.4655 , 0.880020 , 0.000172 ,   0
   2.4655 , 0.880026 , 0.000172 ,   1
   2.4655 , 0.880011 , 0.000172 ,   2
   2.4655 , 0.880056 , 0.000172 ,   3
   2.4655 , 0.880010 , 0.000172 ,   4
   2.4655 , 0.879990 , 0.000172 ,   5
   2.4655 , 0.879983 , 0.000172 ,   6
   2.4655 , 0.880043 , 0.000172 ,   7
   2.4655 , 0.880025 , 0.000172 ,   8
   2.4655 , 0.880027 , 0.000172 ,   9
   2.4655 , 0.880001 , 0.000172 ,  10
   2.4655 , 0.880016 , 0.000172 ,  11
   2.4655 , 0.880019 , 0.000172 ,  12
   2.4655 , 0.880052 , 0.000172 ,  13
   2.4655 , 0.880018 , 0.000172 ,  14
   2.4655 , 0.880011 , 0.000172 ,  15
   2.4655 , 0.879991 , 0.000172 ,  16
   2.4655 , 0.880027 , 0.000172 ,  17
   2.4655 , 0.880021 , 0.000172 ,  18
   2.4655 , 0.880017 , 0.000172 ,  19
   2.4655 , 0.880010 , 0.000172 ,  20
   2.4655 , 0.880046 , 0.000172 ,  21
   2.4655 , 0.880035 , 0.000172 ,  22
   2.4655 , 0.880011 , 0.000172 ,  23
   2.4655 , 0.880014 , 0.000172 ,  24
   2.4655 , 0.879996 , 0.000172 ,  25
   2.4655 , 0.880030 , 0.000172 ,  26
   2.4655 , 0.880027 , 0.000172 ,  27
   2.4655 , 0.880035 , 0.000172 ,  28
   2.4655 , 0.880035 , 0.000172 ,  29
   2.4655 , 0.880024 , 0.000172 ,  30
   2.4655 , 0.880016 , 0.000172 ,  31
   2.4655 , 0.880019 , 0.000172 ,  32
   2.4655 , 0.880023 , 0.000172 ,  33
   2.4655 , 0.880011 , 0.000172 ,  34
   2.4655 , 0.880036 , 0.000172 ,  35
   2.4655 , 0.880006 , 0.000172 ,  36
   2.4655 , 0.880006 , 0.000172 ,  37
   2.4655 , 0.879997 , 0.000172 ,  38
   2.4655 , 0.879991 , 0.000172 ,  39
   2.4655 , 0.879996 , 0.000172 ,  40
   2.4655 , 0.879998 , 0.000172 ,  41
   2.4655 , 0.880031 , 0.000172 ,  42
   2.4655 , 0.880032 , 0.000172 ,  43
   2.4655 , 0.879970 , 0.000172 ,  44
   2.4655 , 0.880034 , 0.000172 ,  45
   2.4655 , 0.880030 , 0.000172 ,  46
   2.4655 , 0.880057 , 0.000172 ,  47
   2.4655 , 0.880032 , 0.000172 ,  48
   2.4655 , 0.880009 , 0.000172 ,  49
   2.4655 , 0.880008 , 0.000172 ,  50
   2.4655 , 0.880030 , 0.000172 ,  51
   2.4655 , 0.880025 , 0.000172 ,  52
   2.4655 , 0.880013 , 0.000172 ,  53
   2.4655 , 0.880019 , 0.000172 ,  54
   2.4655 , 0.880000 , 0.000172 ,  55
   2.4655 , 0.880017 , 0.000172 ,  56
   2.4655 , 0.880046 , 0.000172 ,  57
   2.4655 , 0.880049 , 0.000172 ,  58
   2.4655 , 0.880027 , 0.000172 ,  59
   2.4655 , 0.880002 , 0.000172 ,  60
   2.4655 , 0.880018 , 0.000172 ,  61
   2.4655 , 0.880013 , 0.000172 ,  62
   2.4655 , 0.880051 , 0.000172 ,  63
   2.4655 , 0.880018 , 0.000172 ,  64
   2.4655 , 0.880018 , 0.000172 ,  65
   2.4655 , 0.880008 , 0.000172 ,  66
   2.4655 , 0.880012 , 0.000172 ,  67
   2.4655 , 0.880056 , 0.000172 ,  68
   2.4655 , 0.880019 , 0.000172 ,  69
   2.4655 , 0.879987 , 0.000172 ,  70
   2.4655 , 0.880020 , 0.000172 ,  71
   2.4655 , 0.880014 , 0.000172 ,  72
   2.4655 , 0.880026 , 0.000172 ,  73
   2.4655 , 0.880014 , 0.000172 ,  74
   2.4655 , 0.880028 , 0.000172 ,  75
   2.4655 , 0.880042 , 0.000172 ,  76
   2.4655 , 0.880032 , 0.000172 ,  77
   2.4655 , 0.880032 , 0.000172 ,  78
   2.4655 , 0.880016 , 0.000172 ,  79
   2.4655 , 0.879984 , 0.000172 ,  80
   2.4655 , 0.880016 , 0.000172 ,  81
   2.4655 , 0.880023 , 0.000172 ,  82
   2.4655 , 0.880053 , 0.000172 ,  83
   2.4655 , 0.880022 , 0.000172 ,  84
   2.4655 , 0.880043 , 0.000172 ,  85
   2.4655 , 0.879999 , 0.000172 ,  86
   2.4655 , 0.880017 , 0.000172 ,  87
   2.4655 , 0.880011 , 0.000172 ,  88
   2.4655 , 0.880010 , 0.000172 ,  89
   2.4655 , 0.880018 , 0.000172 ,  90
   2.4655 , 0.880014 , 0.000172 ,  91
   2.4655 , 0.880045 , 0.000172 ,  92
   2.4655 , 0.880038 , 0.000172 ,  93
   2.4655 , 0.880002 , 0.000172 ,  94
   2.4655 , 0.880003 , 0.000172 ,  95
   2.4655 , 0.880026 , 0.000172 ,  96
   2.4655 , 0.880018 , 0.000172 ,  97
   2.4655 , 0.880035 , 0.000172 ,  98
   2.4655 , 0.880018 , 0.000172 ,  99
   2.4655 , 0.880008 , 0.000172 , 100
   2.8278 , 0.932968 , 0.000349 ,   0
   2.8278 , 0.932973 , 0.000349 ,   1
   2.8278 , 0.932920 , 0.000349 ,   2
   2.8278 , 0.932984 , 0.000349 ,   3
   2.8278 , 0.933065 , 0.000349 ,   4
   2.8278 , 0.932996 , 0.000349 ,   5
   2.8278 , 0.932931 , 0.000349 ,   6
   2.8278 , 0.932925 , 0.000349 ,   7
   2.8278 , 0.932880 , 0.000349 ,   8
   2.8278 , 0.932939 , 0.000349 ,   9
   2.8278 , 0.932998 , 0.000349 ,  10
   2.8278 , 0.932975 , 0.000349 ,  11
   2.8278 , 0.932995 , 0.000349 ,  12
   2.8278 , 0.932925 , 0.000349 ,  13
   2.8278 , 0.932955 , 0.000349 ,  14
   2.8278 , 0.932951 , 0.000349 ,  15
   2.8278 , 0.932950 , 0.000349 ,  16
   2.8278 , 0.932986 , 0.000349 ,  17
   2.8278 , 0.932996 , 0.000349 ,  18
   2.8278 , 0.933027 , 0.000349 ,  19
   2.8278 , 0.932976 , 0.000349 ,  20
   2.8278 , 0.932956 , 0.000349 ,  21
   2.8278 , 0.932967 , 0.000349 ,  22
   2.8278 , 0.932974 , 0.000349 ,  23
   2.8278 , 0.933013 , 0.000349 ,  24
   2.8278 , 0.932924 , 0.000349 ,  25
   2.8278 , 0.932985 , 0.000349 ,  26
   2.8278 , 0.932987 , 0.000349 ,  27
   2.8278 , 0.932984 , 0.000349 ,  28
   2.8278 , 0.932961 , 0.000349 ,  29
   2.8278 , 0.932982 , 0.000349 ,  30
   2.8278 , 0.932933 , 0.000349 ,  31
   2.8278 , 0.932978 , 0.000349 ,  32
   2.8278 , 0.932963 , 0.000349 ,  33
   2.8278 , 0.932880 , 0.000349 ,  34
   2.8278 , 0.932969 , 0.000349 ,  35
   2.8278 , 0.932938 , 0.000349 ,  36
   2.8278 , 0.932954 , 0.000349 ,  37
   2.8278 , 0.933027 , 0.000349 ,  38
   2.8278 , 0.932864 , 0.000349 ,  39
   2.8278 , 0.932921 , 0.000349 ,  40
   2.8278 , 0.932912 , 0.000349 ,  41
   2.8278 , 0.932983 , 0.000349 ,  42
   2.8278 , 0.932985 , 0.000349 ,  43
   2.8278 , 0.933001 , 0.000349 ,  44
   2.8278 , 0.932978 , 0.000349 ,  45
   2.8278 , 0.932992 , 0.000349 ,  46
   2.8278 , 0.932943 , 0.000349 ,  47
   2.8278 , 0.933030 , 0.000349 ,  48
   2.8278 , 0.932941 , 0.000349 ,  49
   2.8278 , 0.932953 , 0.000349 ,  50
   2.8278 , 0.933010 , 0.000349 ,  51
   2.8278 , 0.932928 , 0.000349 ,  52
   2.8278 , 0.932963 , 0.000349 ,  53
   2.8278 , 0.932975 , 0.000349 ,  54
   2.8278 , 0.932934 , 0.000349 ,  55
   2.8278 , 0.932955 , 0.000349 ,  56
   2.8278 , 0.933020 , 0.000349 ,  57
   2.8278 , 0.932952 , 0.000349 ,  58
   2.8278 , 0.932973 , 0.000349 ,  59
   2.8278 , 0.932912 , 0.000349 ,  60
   2.8278 , 0.932961 , 0.000349 ,  61
   2.8278 , 0.932984 , 0.000349 ,  62
   2.8278 , 0.932933 , 0.000349 ,  63
   2.8278 , 0.932980 , 0.000349 ,  64
   2.8278 , 0.932988 , 0.000349 ,  65
   2.8278 , 0.932974 , 0.000349 ,  66
   2.8278 , 0.932939 , 0.000349 ,  67
   2.8278 , 0.932984 , 0.000349 ,  68
   2.8278 , 0.932930 , 0.000349 ,  69
   2.8278 , 0.932989 , 0.000349 ,  70
   2.8278 , 0.932963 , 0.000349 ,  71
   2.8278 , 0.932957 , 0.000349 ,  72
   2.8278 , 0.932862 , 0.000349 ,  73
   2.8278 , 0.932958 , 0.000349 ,  74
   2.8278 , 0.932961 , 0.000349 ,  75
   2.8278 , 0.932988 , 0.000349 ,  76
   2.8278 , 0.932977 , 0.000349 ,  77
   2.8278 , 0.933000 , 0.000349 ,  78
   2.8278 , 0.932963 , 0.000349 ,  79
   2.8278 , 0.932989 , 0.000349 ,  80
   2.8278 , 0.932934 , 0.000349 ,  81
   2.8278 , 0.933006 , 0.000349 ,  82
   2.8278 , 0.932987 , 0.000349 ,  83
   2.8278 , 0.932976 , 0.000349 ,  84
   2.8278 , 0.932991 , 0.000349 ,  85
   2.8278 , 0.932966 , 0.000349 ,  86
   2.8278 , 0.932965 , 0.000349 ,  87
   2.8278 , 0.933033 , 0.000349 ,  88
   2.8278 , 0.932959 , 0.000349 ,  89
   2.8278 , 0.932987 , 0.000349 ,  90
   2.8278 , 0.933013 , 0.000349 ,  91
   2.8278 , 0.932978 , 0.000349 ,  92
   2.8278 , 0.932954 , 0.000349 ,  93
   2.8278 , 0.932923 , 0.000349 ,  94
   2.8278 , 0.932972 , 0.000349 ,  95
   2.8278 , 0.932997 , 0.000349 ,  96
   2.8278 , 0.933005 , 0.000349 ,  97
   2.8278 , 0.932980 , 0.000349 ,  98
   2.8278 , 0.933001 , 0.000349 ,  99
   2.8278 , 0.932971 , 0.000349 , 100
   2.9796 , 0.953037 , 0.000275 ,   0
   2.9796 , 0.953048 , 0.000275 ,   1
   2.9796 , 0.953027 , 0.000275 ,   2
   2.9796 , 0.953049 , 0.000275 ,   3
   2.9796 , 0.953028 , 0.000275 ,   4
   2.9796 , 0.953049 , 0.000275 ,   5
   2.9796 , 0.953092 , 0.000275 ,   6
   2.9796 , 0.953008 , 0.000275 ,   7
   2.9796 , 0.953037 , 0.000275 ,   8
   2.9796 , 0.953043 , 0.000275 ,   9
   2.9796 , 0.953046 , 0.000275 ,  10
   2.9796 , 0.953047 , 0.000275 ,  11
   2.9796 , 0.953030 , 0.000275 ,  12
   2.9796 , 0.953059 , 0.000275 ,  13
   2.9796 , 0.953028 , 0.000275 ,  14
   2.9796 , 0.953033 , 0.000275 ,  15
   2.9796 , 0.952962 , 0.000275 ,  16
   2.9796 , 0.953050 , 0.000275 ,  17
   2.9796 , 0.953034 , 0.000275 ,  18
   2.9796 , 0.953013 , 0.000275 ,  19
   2.9796 , 0.953000 , 0.000275 ,  20
   2.9796 , 0.953087 , 0.000275 ,  21
   2.9796 , 0.953013 , 0.000275 ,  22
   2.9796 , 0.953062 , 0.000275 ,  23
   2.9796 , 0.953038 , 0.000275 ,  24
   2.9796 , 0.953031 , 0.000275 ,  25
   2.9796 , 0.953040 , 0.000275 ,  26
   2.9796 , 0.953032 , 0.000275 ,  27
   2.9796 , 0.953015 , 0.000275 ,  28
   2.9796 , 0.953052 , 0.000275 ,  29
   2.9796 , 0.953002 , 0.000275 ,  30
   2.9796 , 0.952971 , 0.000275 ,  31
   2.9796 , 0.953054 , 0.000275 ,  32
   2.9796 , 0.953038 , 0.000275 ,  33
   2.9796 , 0.953048 , 0.000275 ,  34
   2.9796 , 0.953084 , 0.000275 ,  35
   2.9796 , 0.953017 , 0.000275 ,  36
   2.9796 , 0.953039 , 0.000275 ,  37
   2.9796 , 0.953023 , 0.000275 ,  38
   2.9796 , 0.953011 , 0.000275 ,  39
   2.9796 , 0.953046 , 0.000275 ,  40
   2.9796 , 0.952985 , 0.000275 ,  41
   2.9796 , 0.953065 , 0.000275 ,  42
   2.9796 , 0.953095 , 0.000275 ,  43
   2.9796 , 0.953037 , 0.000275 ,  44
   2.9796 , 0.953007 , 0.000275 ,  45
   2.9796 , 0.953039 , 0.000275 ,  46
   2.9796 , 0.953054 , 0.000275 ,  47
   2.9796 , 0.953038 , 0.000275 ,  48
   2.9796 , 0.953063 , 0.000275 ,  49
   2.9796 , 0.953029 , 0.000275 ,  50
   2.9796 , 0.953012 , 0.000275 ,  51
   2.9796 , 0.953049 , 0.000275 ,  52
   2.9796 , 0.953026 , 0.000275 ,  53
   2.9796 , 0.953020 , 0.000275 ,  54
   2.9796 , 0.953026 , 0.000275 ,  55
   2.9796 , 0.953048 , 0.000275 ,  56
   2.9796 , 0.953006 , 0.000275 ,  57
   2.9796 , 0.953042 , 0.000275 ,  58
   2.9796 , 0.953047 , 0.000275 ,  59
   2.9796 , 0.953046 , 0.000275 ,  60
   2.9796 , 0.953036 , 0.000275 ,  61
   2.9796 , 0.953075 , 0.000275 ,  62
   2.9796 , 0.953089 , 0.000275 ,  63
   2.9796 , 0.953045 , 0.000275 ,  64
   2.9796 , 0.953005 , 0.000275 ,  65
   2.9796 , 0.952989 , 0.000275 ,  66
   2.9796 , 0.953049 , 0.000275 ,  67
   2.9796 , 0.953057 , 0.000275 ,  68
   2.9796 , 0.953028 , 0.000275 ,  69
   2.9796 , 0.953020 , 0.000275 ,  70
   2.9796 , 0.953009 , 0.000275 ,  71
   2.9796 , 0.952989 , 0.000275 ,  72
   2.9796 , 0.953050 , 0.000275 ,  73
   2.9796 , 0.953061 , 0.000275 ,  74
   2.9796 , 0.953026 , 0.000275 ,  75
   2.9796 , 0.953065 , 0.000275 ,  76
   2.9796 , 0.953016 , 0.000275 ,  77
   2.9796 , 0.953067 , 0.000275 ,  78
   2.9796 , 0.953022 , 0.000275 ,  79
   2.9796 , 0.952979 , 0.000275 ,  80
   2.9796 , 0.953055 , 0.000275 ,  81
   2.9796 , 0.953049 , 0.000275 ,  82
   2.9796 , 0.953028 , 0.000275 ,  83
   2.9796 , 0.953048 , 0.000275 ,  84
   2.9796 , 0.953036 , 0.000275 ,  85
   2.9796 , 0.952990 , 0.000275 ,  86
   2.9796 , 0.953003 , 0.000275 ,  87
   2.9796 , 0.953041 , 0.000275 ,  88
   2.9796 , 0.952985 , 0.000275 ,  89
   2.9796 , 0.953084 , 0.000275 ,  90
   2.9796 , 0.953051 , 0.000275 ,  91
   2.9796 , 0.953026 , 0.000275 ,  92
   2.9796 , 0.953014 , 0.000275 ,  93
   2.9796 , 0.953071 , 0.000275 ,  94
   2.9796 , 0.953072 , 0.000275 ,  95
   2.9796 , 0.953106 , 0.000275 ,  96
   2.9796 , 0.953005 , 0.000275 ,  97
   2.9796 , 0.953069 , 0.000275 ,  98
   2.9796 , 0.953029 , 0.000275 ,  99
   2.9796 , 0.953030 , 0.000275 , 100
   3.0131 , 0.957002 , 0.000408 ,   0
   3.0131 , 0.957018 , 0.000408 ,   1
   3.0131 , 0.956959 , 0.000408 ,   2
   3.0131 , 0.957016 , 0.000408 ,   3
   3.0131 , 0.956958 , 0.000408 ,   4
   3.0131 , 0.956951 , 0.000408 ,   5
   3.0131 , 0.957015 , 0.000408 ,   6
   3.0131 , 0.957045 , 0.000408 ,   7
   3.0131 , 0.956979 , 0.000408 ,   8
   3.0131 , 0.957014 , 0.000408 ,   9
   3.0131 , 0.956990 , 0.000408 ,  10
   3.0131 , 0.956911 , 0.000408 ,  11
   3.0131 , 0.956982 , 0.000408 ,  12
   3.0131 , 0.957002 , 0.000408 ,  13
   3.0131 , 0.956954 , 0.000408 ,  14
   3.0131 , 0.956981 , 0.000408 ,  15
   3.0131 , 0.956978 , 0.000408 ,  16
   3.0131 , 0.956976 , 0.000408 ,  17
   3.0131 , 0.956946 , 0.000408 ,  18
   3.0131 , 0.957052 , 0.000408 ,  19
   3.0131 , 0.956990 , 0.000408 ,  20
   3.0131 , 0.957060 , 0.000408 ,  21
   3.0131 , 0.956932 , 0.000408 ,  22
   3.0131 , 0.957028 , 0.000408 ,  23
   3.0131 , 0.957028 , 0.000408 ,  24
   3.0131 , 0.956950 , 0.000408 ,  25
   3.0131 , 0.957038 , 0.000408 ,  26
   3.0131 , 0.957019 , 0.000408 ,  27
   3.0131 , 0.957033 , 0.000408 ,  28
   3.0131 , 0.957055 , 0.000408 ,  29
   3.0131 , 0.956977 , 0.000408 ,  30
   3.0131 , 0.957053 , 0.000408 ,  31
   3.0131 , 0.956973 , 0.000408 ,  32
   3.0131 , 0.956998 , 0.000408 ,  33
   3.0131 , 0.956986 , 0.000408 ,  34
   3.0131 , 0.956957 , 0.000408 ,  35
   3.0131 , 0.956980 , 0.000408 ,  36
   3.0131 , 0.957027 , 0.000408 ,  37
   3.0131 , 0.956969 , 0.000408 ,  38
   3.0131 , 0.956955 , 0.000408 ,  39
   3.0131 , 0.957004 , 0.000408 ,  40
   3.0131 , 0.957010 , 0.000408 ,  41
   3.0131 , 0.957039 , 0.000408 ,  42
   3.0131 , 0.957026 , 0.000408 ,  43
   3.0131 , 0.957027 , 0.000408 ,  44
   3.0131 , 0.957037 , 0.000408 ,  45
   3.0131 , 0.957074 , 0.000408 ,  46
   3.0131 , 0.957025 , 0.000408 ,  47
   3.0131 , 0.957060 , 0.000408 ,  48
   3.0131 , 0.956961 , 0.000408 ,  49
   3.0131 , 0.956988 , 0.000408 ,  50
   3.0131 , 0.956997 , 0.000408 ,  51
   3.0131 , 0.957006 , 0.000408 ,  52
   3.0131 , 0.956963 , 0.000408 ,  53
   3.0131 , 0.957040 , 0.000408 ,  54
   3.0131 , 0.956933 , 0.000408 ,  55
   3.0131 , 0.957038 , 0.000408 ,  56
   3.0131 , 0.957083 , 0.000408 ,  57
   3.0131 , 0.957096 , 0.000408 ,  58
   3.0131 , 0.957058 , 0.000408 ,  59
   3.0131 , 0.956980 , 0.000408 ,  60
   3.0131 , 0.957041 , 0.000408 ,  61
   3.0131 , 0.957034 , 0.000408 ,  62
   3.0131 , 0.957037 , 0.000408 ,  63
   3.0131 , 0.956966 , 0.000408 ,  64
   3.0131 , 0.957012 , 0.000408 ,  65
   3.0131 , 0.957008 , 0.000408 ,  66
   3.0131 , 0.956998 , 0.000408 ,  67
   3.0131 , 0.956964 , 0.000408 ,  68
   3.0131 , 0.957008 , 0.000408 ,  69
   3.0131 , 0.957053 , 0.000408 ,  70
   3.0131 , 0.957043 , 0.000408 ,  71
   3.0131 , 0.956959 , 0.000408 ,  72
   3.0131 , 0.956928 , 0.000408 ,  73
   3.0131 , 0.956954 , 0.000408 ,  74
   3.0131 , 0.956907 , 0.000408 ,  75
   3.0131 , 0.957023 , 0.000408 ,  76
   3.0131 , 0.956976 , 0.000408 ,  77
   3.0131 , 0.957063 , 0.000408 ,  78
   3.0131 , 0.957007 , 0.000408 ,  79
   3.0131 , 0.956996 , 0.000408 ,  80
   3.0131 , 0.957021 , 0.000408 ,  81
   3.0131 , 0.957023 , 0.000408 ,  82
   3.0131 , 0.957045 , 0.000408 ,  83
   3.0131 , 0.956919 , 0.000408 ,  84
   3.0131 , 0.957025 , 0.000408 ,  85
   3.0131 , 0.956934 , 0.000408 ,  86
   3.0131 , 0.956948 , 0.000408 ,  87
   3.0131 , 0.956987 , 0.000408 ,  88
   3.0131 , 0.957003 , 0.000408 ,  89
   3.0131 , 0.956970 , 0.000408 ,  90
   3.0131 , 0.957024 , 0.000408 ,  91
   3.0131 , 0.957005 , 0.000408 ,  92
   3.0131 , 0.956950 , 0.000408 ,  93
   3.0131 , 0.957082 , 0.000408 ,  94
   3.0131 , 0.956987 , 0.000408 ,  95
   3.0131 , 0.957053 , 0.000408 ,  96
   3.0131 , 0.957007 , 0.000408 ,  97
   3.0131 , 0.957025 , 0.000408 ,  98
   3.0131 , 0.957015 , 0.000408 ,  99
   3.0131 , 0.956992 , 0.000408 , 100
   3.1520 , 0.974447 , 0.000713 ,   0
   3.1520 , 0.974419 , 0.000713 ,   1
   3.1520 , 0.974380 , 0.000713 ,   2
   3.1520 , 0.974557 , 0.000713 ,   3
   3.1520 , 0.974497 , 0.000713 ,   4
   3.1520 , 0.974622 , 0.000713 ,   5
   3.1520 , 0.974312 , 0.000713 ,   6
   3.1520 , 0.974424 , 0.000713 ,   7
   3.1520 , 0.974347 , 0.000713 ,   8
   3.1520 , 0.974290 , 0.000713 ,   9
   3.1520 , 0.974415 , 0.000713 ,  10
   3.1520 , 0.974552 , 0.000713 ,  11
   3.1520 , 0.974309 , 0.000713 ,  12
   3.1520 , 0.974406 , 0.000713 ,  13
   3.1520 , 0.974298 , 0.000713 ,  14
   3.1520 , 0.974525 , 0.000713 ,  15
   3.1520 , 0.974413 , 0.000713 ,  16
   3.1520 , 0.974558 , 0.000713 ,  17
   3.1520 , 0.974438 , 0.000713 ,  18
   3.1520 , 0.974435 , 0.000713 ,  19
   3.1520 , 0.974510 , 0.000713 ,  20
   3.1520 , 0.974461 , 0.000713 ,  21
   3.1520 , 0.974370 , 0.000713 ,  22
   3.1520 , 0.974499 , 0.000713 ,  23
   3.1520 , 0.974416 , 0.000713 ,  24
   3.1520 , 0.974464 , 0.000713 ,  25
   3.1520 , 0.974459 , 0.000713 ,  26
   3.1520 , 0.974552 , 0.000713 ,  27
   3.1520 , 0.974445 , 0.000713 ,  28
   3.1520 , 0.974366 , 0.000713 ,  29
   3.1520 , 0.974436 , 0.000713 ,  30
   3.1520 , 0.974472 , 0.000713 ,  31
   3.1520 , 0.974609 , 0.000713 ,  32
   3.1520 , 0.974487 , 0.000713 ,  33
   3.1520 , 0.974500 , 0.000713 ,  34
   3.1520 , 0.974457 , 0.000713 ,  35
   3.1520 , 0.974461 , 0.000713 ,  36
   3.1520 , 0.974465 , 0.000713 ,  37
   3.1520 , 0.974458 , 0.000713 ,  38
   3.1520 , 0.974420 , 0.000713 ,  39
   3.1520 , 0.974435 , 0.000713 ,  40
   3.1520 , 0.974494 , 0.000713 ,  41
   3.1520 , 0.974453 , 0.000713 ,  42
   3.1520 , 0.974359 , 0.000713 ,  43
   3.1520 , 0.974471 , 0.000713 ,  44
   3.1520 , 0.974496 , 0.000713 ,  45
   3.1520 , 0.974457 , 0.000713 ,  46
   3.1520 , 0.974243 , 0.000713 ,  47
   3.1520 , 0.974414 , 0.000713 ,  48
   3.1520 , 0.974368 , 0.000713 ,  49
   3.1520 , 0.974494 , 0.000713 ,  50
   3.1520 , 0.974413 , 0.000713 ,  51
   3.1520 , 0.974424 , 0.000713 ,  52
   3.1520 , 0.974369 , 0.000713 ,  53
   3.1520 , 0.974427 , 0.000713 ,  54
   3.1520 , 0.974506 , 0.000713 ,  55
   3.1520 , 0.974493 , 0.000713 ,  56
   3.1520 , 0.974378 , 0.000713 ,  57
   3.1520 , 0.974485 , 0.000713 ,  58
   3.1520 , 0.974505 , 0.000713 ,  59
   3.1520 , 0.974528 , 0.000713 ,  60
   3.1520 , 0.974436 , 0.000713 ,  61
   3.1520 , 0.974382 , 0.000713 ,  62
   3.1520 , 0.974495 , 0.000713 ,  63
   3.1520 , 0.974480 , 0.000713 ,  64
   3.1520 , 0.974562 , 0.000713 ,  65
   3.1520 , 0.974335 , 0.000713 ,  66
   3.1520 , 0.974569 , 0.000713 ,  67
   3.1520 , 0.974387 , 0.000713 ,  68
   3.1520 , 0.974417 , 0.000713 ,  69
   3.1520 , 0.974426 , 0.000713 ,  70
   3.1520 , 0.974314 , 0.000713 ,  71
   3.1520 , 0.974345 , 0.000713 ,  72
   3.1520 , 0.974451 , 0.000713 ,  73
   3.1520 , 0.974430 , 0.000713 ,  74
   3.1520 , 0.974419 , 0.000713 ,  75
   3.1520 , 0.974387 , 0.000713 ,  76
   3.1520 , 0.974512 , 0.000713 ,  77
   3.1520 , 0.974520 , 0.000713 ,  78
   3.1520 , 0.974382 , 0.000713 ,  79
   3.1520 , 0.974394 , 0.000713 ,  80
   3.1520 , 0.974403 , 0.000713 ,  81
   3.1520 , 0.974482 , 0.000713 ,  82
   3.1520 , 0.974408 , 0.000713 ,  83
   3.1520 , 0.974318 , 0.000713 ,  84
   3.1520 , 0.974467 , 0.000713 ,  85
   3.1520 , 0.974514 , 0.000713 ,  86
   3.1520 , 0.974511 , 0.000713 ,  87
   3.1520 , 0.974390 , 0.000713 ,  88
   3.1520 , 0.974472 , 0.000713 ,  89
   3.1520 , 0.974487 , 0.000713 ,  90
   3.1520 , 0.974453 , 0.000713 ,  91
   3.1520 , 0.974469 , 0.000713 ,  92
   3.1520 , 0.974501 , 0.000713 ,  93
   3.1520 , 0.974446 , 0.000713 ,  94
   3.1520 , 0.974484 , 0.000713 ,  95
   3.1520 , 0.974504 , 0.000713 ,  96
   3.1520 , 0.974536 , 0.000713 ,  97
   3.1520 , 0.974547 , 0.000713 ,  98
   3.1520 , 0.974469 , 0.000713 ,  99
   3.1520 , 0.974368 , 0.000713 , 100
   3.3159 , 0.994574 , 0.000720 ,   0
   3.3159 , 0.994530 , 0.000720 ,   1
   3.3159 , 0.994574 , 0.000720 ,   2
   3.3159 , 0.994584 , 0.000720 ,   3
   3.3159 , 0.994637 , 0.000720 ,   4
   3.3159 , 0.994571 , 0.000720 ,   5
   3.3159 , 0.994449 , 0.000720 ,   6
   3.3159 , 0.994559 , 0.000720 ,   7
   3.3159 , 0.994454 , 0.000720 ,   8
   3.3159 , 0.994473 , 0.000720 ,   9
   3.3159 , 0.994509 , 0.000720 ,  10
   3.3159 , 0.994596 , 0.000720 ,  11
   3.3159 , 0.994609 , 0.000720 ,  12
   3.3159 , 0.994598 , 0.000720 ,  13
   3.3159 , 0.994564 , 0.000720 ,  14
   3.3159 , 0.994465 , 0.000720 ,  15
   3.3159 , 0.994644 , 0.000720 ,  16
   3.3159 , 0.994487 , 0.000720 ,  17
   3.3159 , 0.994505 , 0.000720 ,  18
   3.3159 , 0.994653 , 0.000720 ,  19
   3.3159 , 0.994690 , 0.000720 ,  20
   3.3159 , 0.994562 , 0.000720 ,  21
   3.3159 , 0.994486 , 0.000720 ,  22
   3.3159 , 0.994546 , 0.000720 ,  23
   3.3159 , 0.994603 , 0.000720 ,  24
   3.3159 , 0.994492 , 0.000720 ,  25
   3.3159 , 0.994609 , 0.000720 ,  26
   3.3159 , 0.994649 , 0.000720 ,  27
   3.3159 , 0.994571 , 0.000720 ,  28
   3.3159 , 0.994627 , 0.000720 ,  29
   3.3159 , 0.994663 , 0.000720 ,  30
   3.3159 , 0.994545 , 0.000720 ,  31
   3.3159 , 0.994675 , 0.000720 ,  32
   3.3159 , 0.994551 , 0.000720 ,  33
   3.3159 , 0.994741 , 0.000720 ,  34
   3.3159 , 0.994619 , 0.000720 ,  35
   3.3159 , 0.994534 , 0.000720 ,  36
   3.3159 , 0.994530 , 0.000720 ,  37
   3.3159 , 0.994689 , 0.000720 ,  38
   3.3159 , 0.994501 , 0.000720 ,  39
   3.3159 , 0.994507 , 0.000720 ,  40
   3.3159 , 0.994488 , 0.000720 ,  41
   3.3159 , 0.994540 , 0.000720 ,  42
   3.3159 , 0.994460 , 0.000720 ,  43
   3.3159 , 0.994550 , 0.000720 ,  44
   3.3159 , 0.994621 , 0.000720 ,  45
   3.3159 , 0.994674 , 0.000720 ,  46
   3.3159 , 0.994572 , 0.000720 ,  47
   3.3159 , 0.994516 , 0.000720 ,  48
   3.3159 , 0.994586 , 0.000720 ,  49
   3.3159 , 0.994595 , 0.000720 ,  50
   3.3159 , 0.994520 , 0.000720 ,  51
   3.3159 , 0.994533 , 0.000720 ,  52
   3.3159 , 0.994650 , 0.000720 ,  53
   3.3159 , 0.994741 , 0.000720 ,  54
   3.3159 , 0.994525 , 0.000720 ,  55
   3.3159 , 0.994685 , 0.000720 ,  56
   3.3159 , 0.994501 , 0.000720 ,  57
   3.3159 , 0.994576 , 0.000720 ,  58
   3.3159 , 0.994444 , 0.000720 ,  59
   3.3159 , 0.994617 , 0.000720 ,  60
   3.3159 , 0.994629 , 0.000720 ,  61
   3.3159 , 0.994529 , 0.000720 ,  62
   3.3159 , 0.994604 , 0.000720 ,  63
   3.3159 , 0.994531 , 0.000720 ,  64
   3.3159 , 0.994654 , 0.000720 ,  65
   3.3159 , 0.994527 , 0.000720 ,  66
   3.3159 , 0.994508 , 0.000720 ,  67
   3.3159 , 0.994724 , 0.000720 ,  68
   3.3159 , 0.994538 , 0.000720 ,  69
   3.3159 , 0.994555 , 0.000720 ,  70
   3.3159 , 0.994565 , 0.000720 ,  71
   3.3159 , 0.994527 , 0.000720 ,  72
   3.3159 , 0.994536 , 0.000720 ,  73
   3.3159 , 0.994456 , 0.000720 ,  74
   3.3159 , 0.994629 , 0.000720 ,  75
   3.3159 , 0.994489 , 0.000720 ,  76
   3.3159 , 0.994552 , 0.000720 ,  77
   3.3159 , 0.994601 , 0.000720 ,  78
   3.3159 , 0.994528 , 0.000720 ,  79
   3.3159 , 0.994568 , 0.000720 ,  80
   3.3159 , 0.994585 , 0.000720 ,  81
   3.3159 , 0.994436 , 0.000720 ,  82
   3.3159 , 0.994540 , 0.000720 ,  83
   3.3159 , 0.994428 , 0.000720 ,  84
   3.3159 , 0.994471 , 0.000720 ,  85
   3.3159 , 0.994610 , 0.000720 ,  86
   3.3159 , 0.994548 , 0.000720 ,  87
   3.3159 , 0.994683 , 0.000720 ,  88
   3.3159 , 0.994592 , 0.000720 ,  89
   3.3159 , 0.994596 , 0.000720 ,  90
   3.3159 , 0.994716 , 0.000720 ,  91
   3.3159 , 0.994649 , 0.000720 ,  92
   3.3159 , 0.994682 , 0.000720 ,  93
   3.3159 , 0.994665 , 0.000720 ,  94
   3.3159 , 0.994484 , 0.000720 ,  95
   3.3159 , 0.994589 , 0.000720 ,  96
   3.3159 , 0.994569 , 0.000720 ,  97
   3.3159 , 0.994614 , 0.000720 ,  98
   3.3159 , 0.994574 , 0.000720 ,  99
   3.3159 , 0.994604 , 0.000720 , 100
   3.4783 , 1.013048 , 0.000621 ,   0
   3.4783 , 1.012987 , 0.000621 ,   1
   3.4783 , 1.013020 , 0.000621 ,   2
   3.4783 , 1.013085 , 0.000621 ,   3
   3.4783 , 1.013039 , 0.000621 ,   4
   3.4783 , 1.012929 , 0.000621 ,   5
   3.4783 , 1.013003 , 0.000621 ,   6
   3.4783 , 1.013097 , 0.000621 ,   7
   3.4783 , 1.013066 , 0.000621 ,   8
   3.4783 , 1.013081 , 0.000621 ,   9
   3.4783 , 1.012995 , 0.000621 ,  10
   3.4783 , 1.013040 , 0.000621 ,  11
   3.4783 , 1.013141 , 0.000621 ,  12
   3.4783 , 1.013153 , 0.000621 ,  13
   3.4783 , 1.013055 , 0.000621 ,  14
   3.4783 , 1.013001 , 0.000621 ,  15
   3.4783 , 1.013090 , 0.000621 ,  16
   3.4783 , 1.012954 , 0.000621 ,  17
   3.4783 , 1.013080 , 0.000621 ,  18
   3.4783 , 1.013073 , 0.000621 ,  19
   3.4783 , 1.013066 , 0.000621 ,  20
   3.4783 , 1.013122 , 0.000621 ,  21
   3.4783 , 1.013096 , 0.000621 ,  22
   3.4783 , 1.013088 , 0.000621 ,  23
   3.4783 , 1.013059 , 0.000621 ,  24
   3.4783 , 1.012897 , 0.000621 ,  25
   3.4783 , 1.012918 , 0.000621 ,  26
   3.4783 , 1.013070 , 0.000621 ,  27
   3.4783 , 1.013072 , 0.000621 ,  28
   3.4783 , 1.013101 , 0.000621 ,  29
   3.4783 , 1.012994 , 0.000621 ,  30
   3.4783 , 1.013073 , 0.000621 ,  31
   3.4783 , 1.013034 , 0.000621 ,  32
   3.4783 , 1.013061 , 0.000621 ,  33
   3.4783 , 1.013055 , 0.000621 ,  34
   3.4783 , 1.013029 , 0.000621 ,  35
   3.4783 , 1.013087 , 0.000621 ,  36
   3.4783 , 1.013019 , 0.000621 ,  37
   3.4783 , 1.012956 , 0.000621 ,  38
   3.4783 , 1.013118 , 0.000621 ,  39
   3.4783 , 1.013091 , 0.000621 ,  40
   3.4783 , 1.013012 , 0.000621 ,  41
   3.4783 , 1.013086 , 0.000621 ,  42
   3.4783 , 1.013025 , 0.000621 ,  43
   3.4783 , 1.012978 , 0.000621 ,  44
   3.4783 , 1.013042 , 0.000621 ,  45
   3.4783 , 1.013182 , 0.000621 ,  46
   3.4783 , 1.013034 , 0.000621 ,  47
   3.4783 , 1.013036 , 0.000621 ,  48
   3.4783 , 1.013054 , 0.000621 ,  49
   3.4783 , 1.013096 , 0.000621 ,  50
   3.4783 , 1.013051 , 0.000621 ,  51
   3.4783 , 1.013027 , 0.000621 ,  52
   3.4783 , 1.013127 , 0.000621 ,  53
   3.4783 , 1.013069 , 0.000621 ,  54
   3.4783 , 1.012970 , 0.000621 ,  55
   3.4783 , 1.013085 , 0.000621 ,  56
   3.4783 , 1.012959 , 0.000621 ,  57
   3.4783 , 1.013090 , 0.000621 ,  58
   3.4783 , 1.013150 , 0.000621 ,  59
   3.4783 , 1.013046 , 0.000621 ,  60
   3.4783 , 1.013106 , 0.000621 ,  61
   3.4783 , 1.013161 , 0.000621 ,  62
   3.4783 , 1.013037 , 0.000621 ,  63
   3.4783 , 1.013046 , 0.000621 ,  64
   3.4783 , 1.013079 , 0.000621 ,  65
   3.4783 , 1.013011 , 0.000621 ,  66
   3.4783 , 1.012923 , 0.000621 ,  67
   3.4783 , 1.013164 , 0.000621 ,  68
   3.4783 , 1.013028 , 0.000621 ,  69
   3.4783 , 1.013041 , 0.000621 ,  70
   3.4783 , 1.013017 , 0.000621 ,  71
   3.4783 , 1.013076 , 0.000621 ,  72
   3.4783 , 1.012865 , 0.000621 ,  73
   3.4783 , 1.012911 , 0.000621 ,  74
   3.4783 , 1.012987 , 0.000621 ,  75
   3.4783 , 1.013122 , 0.000621 ,  76
   3.4783 , 1.013073 , 0.000621 ,  77
   3.4783 , 1.013120 , 0.000621 ,  78
   3.4783 , 1.012997 , 0.000621 ,  79
   3.4783 , 1.013089 , 0.000621 ,  80
   3.4783 , 1.013007 , 0.000621 ,  81
   3.4783 , 1.013026 , 0.000621 ,  82
   3.4783 , 1.013114 , 0.000621 ,  83
   3.4783 , 1.013008 , 0.000621 ,  84
   3.4783 , 1.013069 , 0.000621 ,  85
   3.4783 , 1.012969 , 0.000621 ,  86
   3.4783 , 1.013073 , 0.000621 ,  87
   3.4783 , 1.013143 , 0.000621 ,  88
   3.4783 , 1.013013 , 0.000621 ,  89
   3.4783 , 1.012931 , 0.000621 ,  90
   3.4783 , 1.013133 , 0.000621 ,  91
   3.4783 , 1.013062 , 0.000621 ,  92
   3.4783 , 1.013040 , 0.000621 ,  93
   3.4783 , 1.013056 , 0.000621 ,  94
   3.4783 , 1.012985 , 0.000621 ,  95
   3.4783 , 1.013040 , 0.000621 ,  96
   3.4783 , 1.013049 , 0.000621 ,  97
   3.4783 , 1.013153 , 0.000621 ,  98
   3.4783 , 1.013024 , 0.000621 ,  99
   3.4783 , 1.013034 , 0.000621 , 100
   3.6048 , 1.027981 , 0.000891 ,   0
   3.6048 , 1.028089 , 0.000891 ,   1
   3.6048 , 1.027944 , 0.000891 ,   2
   3.6048 , 1.028112 , 0.000891 ,   3
   3.6048 , 1.027992 , 0.000891 ,   4
   3.6048 , 1.028055 , 0.000891 ,   5
   3.6048 , 1.027913 , 0.000891 ,   6
   3.6048 , 1.027913 , 0.000891 ,   7
   3.6048 , 1.027951 , 0.000891 ,   8
   3.6048 , 1.027954 , 0.000891 ,   9
   3.6048 , 1.027985 , 0.000891 ,  10
   3.6048 , 1.028012 , 0.000891 ,  11
   3.6048 , 1.028083 , 0.000891 ,  12
   3.6048 , 1.028076 , 0.000891 ,  13
   3.6048 , 1.027968 , 0.000891 ,  14
   3.6048 , 1.028021 , 0.000891 ,  15
   3.6048 , 1.028011 , 0.000891 ,  16
   3.6048 , 1.028158 , 0.000891 ,  17
   3.6048 , 1.027884 , 0.000891 ,  18
   3.6048 , 1.027981 , 0.000891 ,  19
   3.6048 , 1.027966 , 0.000891 ,  20
   3.6048 , 1.027930 , 0.000891 ,  21
   3.6048 , 1.027961 , 0.000891 ,  22
   3.6048 , 1.028010 , 0.000891 ,  23
   3.6048 , 1.027932 , 0.000891 ,  24
   3.6048 , 1.027995 , 0.000891 ,  25
   3.6048 , 1.027966 , 0.000891 ,  26
   3.6048 , 1.027877 , 0.000891 ,  27
   3.6048 , 1.027832 , 0.000891 ,  28
   3.6048 , 1.028074 , 0.000891 ,  29
   3.6048 , 1.028008 , 0.000891 ,  30
   3.6048 , 1.028106 , 0.000891 ,  31
   3.6048 , 1.028055 , 0.000891 ,  32
   3.6048 , 1.027891 , 0.000891 ,  33
   3.6048 , 1.027926 , 0.000891 ,  34
   3.6048 , 1.027933 , 0.000891 ,  35
   3.6048 , 1.028042 , 0.000891 ,  36
   3.6048 , 1.027900 , 0.000891 ,  37
   3.6048 , 1.027971 , 0.000891 ,  38
   3.6048 , 1.027827 , 0.000891 ,  39
   3.6048 , 1.027978 , 0.000891 ,  40
   3.6048 , 1.028026 , 0.000891 ,  41
   3.6048 , 1.028131 , 0.000891 ,  42
   3.6048 , 1.027797 , 0.000891 ,  43
   3.6048 , 1.027918 , 0.000891 ,  44
   3.6048 , 1.028076 , 0.000891 ,  45
   3.6048 , 1.027966 , 0.000891 ,  46
   3.6048 , 1.028034 , 0.000891 ,  47
   3.6048 , 1.027961 , 0.000891 ,  48
   3.6048 , 1.027737 , 0.000891 ,  49
   3.6048 , 1.028001 , 0.000891 ,  50
   3.6048 , 1.027937 , 0.000891 ,  51
   3.6048 , 1.027826 , 0.000891 ,  52
   3.6048 , 1.028078 , 0.000891 ,  53
   3.6048 , 1.027988 , 0.000891 ,  54
   3.6048 , 1.027995 , 0.000891 ,  55
   3.6048 , 1.027844 , 0.000891 ,  56
   3.6048 , 1.028024 , 0.000891 ,  57
   3.6048 , 1.027873 , 0.000891 ,  58
   3.6048 , 1.028107 , 0.000891 ,  59
   3.6048 , 1.027950 , 0.000891 ,  60
   3.6048 , 1.028029 , 0.000891 ,  61
   3.6048 , 1.027976 , 0.000891 ,  62
   3.6048 , 1.028150 , 0.000891 ,  63
   3.6048 , 1.028075 , 0.000891 ,  64
   3.6048 , 1.028098 , 0.000891 ,  65
   3.6048 , 1.028005 , 0.000891 ,  66
   3.6048 , 1.028119 , 0.000891 ,  67
   3.6048 , 1.027822 , 0.000891 ,  68
   3.6048 , 1.027948 , 0.000891 ,  69
   3.6048 , 1.027882 , 0.000891 ,  70
   3.6048 , 1.027825 , 0.000891 ,  71
   3.6048 , 1.027821 , 0.000891 ,  72
   3.6048 , 1.027971 , 0.000891 ,  73
   3.6048 , 1.028006 , 0.000891 ,  74
   3.6048 , 1.027960 , 0.000891 ,  75
   3.6048 , 1.027995 , 0.000891 ,  76
   3.6048 , 1.028032 , 0.000891 ,  77
   3.6048 , 1.027940 , 0.000891 ,  78
   3.6048 , 1.028001 , 0.000891 ,  79
   3.6048 , 1.027794 , 0.000891 ,  80
   3.6048 , 1.027920 , 0.000891 ,  81
   3.6048 , 1.028143 , 0.000891 ,  82
   3.6048 , 1.028075 , 0.000891 ,  83
   3.6048 , 1.027773 , 0.000891 ,  84
   3.6048 , 1.028017 , 0.000891 ,  85
   3.6048 , 1.027966 , 0.000891 ,  86
   3.6048 , 1.028008 , 0.000891 ,  87
   3.6048 , 1.027938 , 0.000891 ,  88
   3.6048 , 1.027910 , 0.000891 ,  89
   3.6048 , 1.027994 , 0.000891 ,  90
   3.6048 , 1.028028 , 0.000891 ,  91
   3.6048 , 1.027931 , 0.000891 ,  92
   3.6048 , 1.028020 , 0.000891 ,  93
   3.6048 , 1.028067 , 0.000891 ,  94
   3.6048 , 1.028060 , 0.000891 ,  95
   3.6048 , 1.028108 , 0.000891 ,  96
   3.6048 , 1.028074 , 0.000891 ,  97
   3.6048 , 1.028060 , 0.000891 ,  98
   3.6048 , 1.027916 , 0.000891 ,  99
   3.6048 , 1.027968 , 0.000891 , 100
   3.7468 , 1.043516 , 0.000932 ,   0
   3.7468 , 1.043474 , 0.000932 ,   1
   3.7468 , 1.043531 , 0.000932 ,   2
   3.7468 , 1.043634 , 0.000932 ,   3
   3.7468 , 1.043705 , 0.000932 ,   4
   3.7468 , 1.043457 , 0.000932 ,   5
   3.7468 , 1.043385 , 0.000932 ,   6
   3.7468 , 1.043485 , 0.000932 ,   7
   3.7468 , 1.043532 , 0.000932 ,   8
   3.7468 , 1.043471 , 0.000932 ,   9
   3.7468 , 1.043473 , 0.000932 ,  10
   3.7468 , 1.043595 , 0.000932 ,  11
   3.7468 , 1.043342 , 0.000932 ,  12
   3.7468 , 1.043576 , 0.000932 ,  13
   3.7468 , 1.043540 , 0.000932 ,  14
   3.7468 , 1.043433 , 0.000932 ,  15
   3.7468 , 1.043458 , 0.000932 ,  16
   3.7468 , 1.043593 , 0.000932 ,  17
   3.7468 , 1.043556 , 0.000932 ,  18
   3.7468 , 1.043508 , 0.000932 ,  19
   3.7468 , 1.043570 , 0.000932 ,  20
   3.7468 , 1.043474 , 0.000932 ,  21
   3.7468 , 1.043372 , 0.000932 ,  22
   3.7468 , 1.043602 , 0.000932 ,  23
   3.7468 , 1.043543 , 0.000932 ,  24
   3.7468 , 1.043546 , 0.000932 ,  25
   3.7468 , 1.043674 , 0.000932 ,  26
   3.7468 , 1.043595 , 0.000932 ,  27
   3.7468 , 1.043561 , 0.000932 ,  28
   3.7468 , 1.043366 , 0.000932 ,  29
   3.7468 , 1.043544 , 0.000932 ,  30
   3.7468 , 1.043567 , 0.000932 ,  31
   3.7468 , 1.043631 , 0.000932 ,  32
   3.7468 , 1.043528 , 0.000932 ,  33
   3.7468 , 1.043505 , 0.000932 ,  34
   3.7468 , 1.043483 , 0.000932 ,  35
   3.7468 , 1.043485 , 0.000932 ,  36
   3.7468 , 1.043391 , 0.000932 ,  37
   3.7468 , 1.043516 , 0.000932 ,  38
   3.7468 , 1.043209 , 0.000932 ,  39
   3.7468 , 1.043399 , 0.000932 ,  40
   3.7468 , 1.043583 , 0.000932 ,  41
   3.7468 , 1.043580 , 0.000932 ,  42
   3.7468 , 1.043301 , 0.000932 ,  43
   3.7468 , 1.043429 , 0.000932 ,  44
   3.7468 , 1.043611 , 0.000932 ,  45
   3.7468 , 1.043586 , 0.000932 ,  46
   3.7468 , 1.043455 , 0.000932 ,  47
   3.7468 , 1.043577 , 0.000932 ,  48
   3.7468 , 1.043440 , 0.000932 ,  49
   3.7468 , 1.043373 , 0.000932 ,  50
   3.7468 , 1.043513 , 0.000932 ,  51
   3.7468 , 1.043424 , 0.000932 ,  52
   3.7468 , 1.043493 , 0.000932 ,  53
   3.7468 , 1.043751 , 0.000932 ,  54
   3.7468 , 1.043431 , 0.000932 ,  55
   3.7468 , 1.043673 , 0.000932 ,  56
   3.7468 , 1.043642 , 0.000932 ,  57
   3.7468 , 1.043584 , 0.000932 ,  58
   3.7468 , 1.043557 , 0.000932 ,  59
   3.7468 , 1.043348 , 0.000932 ,  60
   3.7468 , 1.043621 , 0.000932 ,  61
   3.7468 , 1.043440 , 0.000932 ,  62
   3.7468 , 1.043591 , 0.000932 ,  63
   3.7468 , 1.043488 , 0.000932 ,  64
   3.7468 , 1.043566 , 0.000932 ,  65
   3.7468 , 1.043430 , 0.000932 ,  66
   3.7468 , 1.043425 , 0.000932 ,  67
   3.7468 , 1.043600 , 0.000932 ,  68
   3.7468 , 1.043441 , 0.000932 ,  69
   3.7468 , 1.043598 , 0.000932 ,  70
   3.7468 , 1.043492 , 0.000932 ,  71
   3.7468 , 1.043461 , 0.000932 ,  72
   3.7468 , 1.043499 , 0.000932 ,  73
   3.7468 , 1.043507 , 0.000932 ,  74
   3.7468 , 1.043435 , 0.000932 ,  75
   3.7468 , 1.043463 , 0.000932 ,  76
   3.7468 , 1.043472 , 0.000932 ,  77
   3.7468 , 1.043515 , 0.000932 ,  78
   3.7468 , 1.043557 , 0.000932 ,  79
   3.7468 , 1.043513 , 0.000932 ,  80
   3.7468 , 1.043480 , 0.000932 ,  81
   3.7468 , 1.043646 , 0.000932 ,  82
   3.7468 , 1.043364 , 0.000932 ,  83
   3.7468 , 1.043411 , 0.000932 ,  84
   3.7468 , 1.043562 , 0.000932 ,  85
   3.7468 , 1.043416 , 0.000932 ,  86
   3.7468 , 1.043511 , 0.000932 ,  87
   3.7468 , 1.043485 , 0.000932 ,  88
   3.7468 , 1.043418 , 0.000932 ,  89
   3.7468 , 1.043607 , 0.000932 ,  90
   3.7468 , 1.043601 , 0.000932 ,  91
   3.7468 , 1.043467 , 0.000932 ,  92
   3.7468 , 1.043533 , 0.000932 ,  93
   3.7468 , 1.043640 , 0.000932 ,  94
   3.7468 , 1.043380 , 0.000932 ,  95
   3.7468 , 1.043475 , 0.000932 ,  96
   3.7468 , 1.043558 , 0.000932 ,  97
   3.7468 , 1.043673 , 0.000932 ,  98
   3.7468 , 1.043539 , 0.000932 ,  99
   3.7468 , 1.043629 , 0.000932 , 100
   3.9951 , 1.070262 , 0.001078 ,   0
   3.9951 , 1.070209 , 0.001078 ,   1
   3.9951 , 1.070246 , 0.001078 ,   2
   3.9951 , 1.070342 , 0.001078 ,   3
   3.9951 , 1.070086 , 0.001078 ,   4
   3.9951 , 1.070215 , 0.001078 ,   5
   3.9951 , 1.070233 , 0.001078 ,   6
   3.9951 , 1.070240 , 0.001078 ,   7
   3.9951 , 1.070476 , 0.001078 ,   8
   3.9951 , 1.070126 , 0.001078 ,   9
   3.9951 , 1.070281 , 0.001078 ,  10
   3.9951 , 1.070296 , 0.001078 ,  11
   3.9951 , 1.070091 , 0.001078 ,  12
   3.9951 , 1.070155 , 0.001078 ,  13
   3.9951 , 1.070027 , 0.001078 ,  14
   3.9951 , 1.070206 , 0.001078 ,  15
   3.9951 , 1.070122 , 0.001078 ,  16
   3.9951 , 1.070458 , 0.001078 ,  17
   3.9951 , 1.070199 , 0.001078 ,  18
   3.9951 , 1.070246 , 0.001078 ,  19
   3.9951 , 1.070280 , 0.001078 ,  20
   3.9951 , 1.070451 , 0.001078 ,  21
   3.9951 , 1.070053 , 0.001078 ,  22
   3.9951 , 1.070427 , 0.001078 ,  23
   3.9951 , 1.070268 , 0.001078 ,  24
   3.9951 , 1.070156 , 0.001078 ,  25
   3.9951 , 1.070219 , 0.001078 ,  26
   3.9951 , 1.070415 , 0.001078 ,  27
   3.9951 , 1.070247 , 0.001078 ,  28
   3.9951 , 1.070326 , 0.001078 ,  29
   3.9951 , 1.070207 , 0.001078 ,  30
   3.9951 , 1.070125 , 0.001078 ,  31
   3.9951 , 1.070292 , 0.001078 ,  32
   3.9951 , 1.070235 , 0.001078 ,  33
   3.9951 , 1.070301 , 0.001078 ,  34
   3.9951 , 1.070417 , 0.001078 ,  35
   3.9951 , 1.070297 , 0.001078 ,  36
   3.9951 , 1.070302 , 0.001078 ,  37
   3.9951 , 1.070230 , 0.001078 ,  38
   3.9951 , 1.069957 , 0.001078 ,  39
   3.9951 , 1.070402 , 0.001078 ,  40
   3.9951 , 1.070091 , 0.001078 ,  41
   3.9951 , 1.070253 , 0.001078 ,  42
   3.9951 , 1.070190 , 0.001078 ,  43
   3.9951 , 1.070160 , 0.001078 ,  44
   3.9951 , 1.070346 , 0.001078 ,  45
   3.9951 , 1.070381 , 0.001078 ,  46
   3.9951 , 1.070175 , 0.001078 ,  47
   3.9951 , 1.070330 , 0.001078 ,  48
   3.9951 , 1.070367 , 0.001078 ,  49
   3.9951 , 1.070206 , 0.001078 ,  50
   3.9951 , 1.070201 , 0.001078 ,  51
   3.9951 , 1.070284 , 0.001078 ,  52
   3.9951 , 1.070406 , 0.001078 ,  53
   3.9951 , 1.070379 , 0.001078 ,  54
   3.9951 , 1.070405 , 0.001078 ,  55
   3.9951 , 1.070178 , 0.001078 ,  56
   3.9951 , 1.070483 , 0.001078 ,  57
   3.9951 , 1.070377 , 0.001078 ,  58
   3.9951 , 1.070121 , 0.001078 ,  59
   3.9951 , 1.070380 , 0.001078 ,  60
   3.9951 , 1.070237 , 0.001078 ,  61
   3.9951 , 1.070243 , 0.001078 ,  62
   3.9951 , 1.070187 , 0.001078 ,  63
   3.9951 , 1.070197 , 0.001078 ,  64
   3.9951 , 1.070247 , 0.001078 ,  65
   3.9951 , 1.070178 , 0.001078 ,  66
   3.9951 , 1.070377 , 0.001078 ,  67
   3.9951 , 1.070243 , 0.001078 ,  68
   3.9951 , 1.070363 , 0.001078 ,  69
   3.9951 , 1.070391 , 0.001078 ,  70
   3.9951 , 1.070197 , 0.001078 ,  71
   3.9951 , 1.070209 , 0.001078 ,  72
   3.9951 , 1.070190 , 0.001078 ,  73
   3.9951 , 1.070319 , 0.001078 ,  74
   3.9951 , 1.070335 , 0.001078 ,  75
   3.9951 , 1.070195 , 0.001078 ,  76
   3.9951 , 1.070352 , 0.001078 ,  77
   3.9951 , 1.070246 , 0.001078 ,  78
   3.9951 , 1.070141 , 0.001078 ,  79
   3.9951 , 1.070157 , 0.001078 ,  80
   3.9951 , 1.070211 , 0.001078 ,  81
   3.9951 , 1.070397 , 0.001078 ,  82
   3.9951 , 1.070268 , 0.001078 ,  83
   3.9951 , 1.070162 , 0.001078 ,  84
   3.9951 , 1.070190 , 0.001078 ,  85
   3.9951 , 1.070283 , 0.001078 ,  86
   3.9951 , 1.070343 , 0.001078 ,  87
   3.9951 , 1.070099 , 0.001078 ,  88
   3.9951 , 1.070246 , 0.001078 ,  89
   3.9951 , 1.070202 , 0.001078 ,  90
   3.9951 , 1.070251 , 0.001078 ,  91
   3.9951 , 1.070243 , 0.001078 ,  92
   3.9951 , 1.070397 , 0.001078 ,  93
   3.9951 , 1.070385 , 0.001078 ,  94
   3.9951 , 1.070462 , 0.001078 ,  95
   3.9951 , 1.070360 , 0.001078 ,  96
   3.9951 , 1.070164 , 0.001078 ,  97
   3.9951 , 1.070127 , 0.001078 ,  98
   3.9951 , 1.070401 , 0.001078 ,  99
   3.9951 , 1.070295 , 0.001078 , 100
   4.1198 , 1.079890 , 0.002083 ,   0
   4.1198 , 1.079993 , 0.002083 ,   1
   4.1198 , 1.079852 , 0.002083 ,   2
   4.1198 , 1.079727 , 0.002083 ,   3
   4.1198 , 1.079889 , 0.002083 ,   4
   4.1198 , 1.079922 , 0.002083 ,   5
   4.1198 , 1.079729 , 0.002083 ,   6
   4.1198 , 1.079810 , 0.002083 ,   7
   4.1198 , 1.080128 , 0.002083 ,   8
   4.1198 , 1.079460 , 0.002083 ,   9
   4.1198 , 1.079710 , 0.002083 ,  10
   4.1198 , 1.080219 , 0.002083 ,  11
   4.1198 , 1.079489 , 0.002083 ,  12
   4.1198 , 1.079646 , 0.002083 ,  13
   4.1198 , 1.079622 , 0.002083 ,  14
   4.1198 , 1.079964 , 0.002083 ,  15
   4.1198 , 1.079963 , 0.002083 ,  16
   4.1198 , 1.080081 , 0.002083 ,  17
   4.1198 , 1.080050 , 0.002083 ,  18
   4.1198 , 1.079886 , 0.002083 ,  19
   4.1198 , 1.079879 , 0.002083 ,  20
   4.1198 , 1.079833 , 0.002083 ,  21
   4.1198 , 1.079410 , 0.002083 ,  22
   4.1198 , 1.079860 , 0.002083 ,  23
   4.1198 , 1.080007 , 0.002083 ,  24
   4.1198 , 1.079758 , 0.002083 ,  25
   4.1198 , 1.080111 , 0.002083 ,  26
   4.1198 , 1.080032 , 0.002083 ,  27
   4.1198 , 1.079966 , 0.002083 ,  28
   4.1198 , 1.079887 , 0.002083 ,  29
   4.1198 , 1.079404 , 0.002083 ,  30
   4.1198 , 1.079550 , 0.002083 ,  31
   4.1198 , 1.079949 , 0.002083 ,  32
   4.1198 , 1.080197 , 0.002083 ,  33
   4.1198 , 1.079875 , 0.002083 ,  34
   4.1198 , 1.079923 , 0.002083 ,  35
   4.1198 , 1.079667 , 0.002083 ,  36
   4.1198 , 1.079725 , 0.002083 ,  37
   4.1198 , 1.079875 , 0.002083 ,  38
   4.1198 , 1.079618 , 0.002083 ,  39
   4.1198 , 1.080031 , 0.002083 ,  40
   4.1198 , 1.080032 , 0.002083 ,  41
   4.1198 , 1.080054 , 0.002083 ,  42
   4.1198 , 1.079896 , 0.002083 ,  43
   4.1198 , 1.079599 , 0.002083 ,  44
   4.1198 , 1.080218 , 0.002083 ,  45
   4.1198 , 1.080055 , 0.002083 ,  46
   4.1198 , 1.079756 , 0.002083 ,  47
   4.1198 , 1.079930 , 0.002083 ,  48
   4.1198 , 1.080127 , 0.002083 ,  49
   4.1198 , 1.079908 , 0.002083 ,  50
   4.1198 , 1.079782 , 0.002083 ,  51
   4.1198 , 1.079857 , 0.002083 ,  52
   4.1198 , 1.079968 , 0.002083 ,  53
   4.1198 , 1.080146 , 0.002083 ,  54
   4.1198 , 1.079957 , 0.002083 ,  55
   4.1198 , 1.079896 , 0.002083 ,  56
   4.1198 , 1.079897 , 0.002083 ,  57
   4.1198 , 1.079803 , 0.002083 ,  58
   4.1198 , 1.080259 , 0.002083 ,  59
   4.1198 , 1.080167 , 0.002083 ,  60
   4.1198 , 1.079608 , 0.002083 ,  61
   4.1198 , 1.080028 , 0.002083 ,  62
   4.1198 , 1.079789 , 0.002083 ,  63
   4.1198 , 1.079969 , 0.002083 ,  64
   4.1198 , 1.079773 , 0.002083 ,  65
   4.1198 , 1.079824 , 0.002083 ,  66
   4.1198 , 1.080324 , 0.002083 ,  67
   4.1198 , 1.079678 , 0.002083 ,  68
   4.1198 , 1.079849 , 0.002083 ,  69
   4.1198 , 1.080336 , 0.002083 ,  70
   4.1198 , 1.079862 , 0.002083 ,  71
   4.1198 , 1.079639 , 0.002083 ,  72
   4.1198 , 1.079948 , 0.002083 ,  73
   4.1198 , 1.079908 , 0.002083 ,  74
   4.1198 , 1.080020 , 0.002083 ,  75
   4.1198 , 1.080152 , 0.002083 ,  76
   4.1198 , 1.080112 , 0.002083 ,  77
   4.1198 , 1.079921 , 0.002083 ,  78
   4.1198 , 1.079709 , 0.002083 ,  79
   4.1198 , 1.079717 , 0.002083 ,  80
   4.1198 , 1.079676 , 0.002083 ,  81
   4.1198 , 1.079611 , 0.002083 ,  82
   4.1198 , 1.079993 , 0.002083 ,  83
   4.1198 , 1.079468 , 0.002083 ,  84
   4.1198 , 1.079609 , 0.002083 ,  85
   4.1198 , 1.079623 , 0.002083 ,  86
   4.1198 , 1.079916 , 0.002083 ,  87
   4.1198 , 1.079976 , 0.002083 ,  88
   4.1198 , 1.079827 , 0.002083 ,  89
   4.1198 , 1.079797 , 0.002083 ,  90
   4.1198 , 1.080120 , 0.002083 ,  91
   4.1198 , 1.079895 , 0.002083 ,  92
   4.1198 , 1.079434 , 0.002083 ,  93
   4.1198 , 1.079931 , 0.002083 ,  94
   4.1198 , 1.079984 , 0.002083 ,  95
   4.1198 , 1.080125 , 0.002083 ,  96
   4.1198 , 1.080072 , 0.002083 ,  97
   4.1198 , 1.080188 , 0.002083 ,  98
   4.1198 , 1.080172 , 0.002083 ,  99
   4.1198 , 1.080138 , 0.002083 , 100
   4.1322 , 1.083972 , 0.000974 ,   0
   4.1322 , 1.083939 , 0.000974 ,   1
   4.1322 , 1.084054 , 0.000974 ,   2
   4.1322 , 1.084019 , 0.000974 ,   3
   4.1322 , 1.084044 , 0.000974 ,   4
   4.1322 , 1.084045 , 0.000974 ,   5
   4.1322 , 1.083776 , 0.000974 ,   6
   4.1322 , 1.083881 , 0.000974 ,   7
   4.1322 , 1.084104 , 0.000974 ,   8
   4.1322 , 1.083862 , 0.000974 ,   9
   4.1322 , 1.083920 , 0.000974 ,  10
   4.1322 , 1.083973 , 0.000974 ,  11
   4.1322 , 1.084008 , 0.000974 ,  12
   4.1322 , 1.083819 , 0.000974 ,  13
   4.1322 , 1.084001 , 0.000974 ,  14
   4.1322 , 1.083861 , 0.000974 ,  15
   4.1322 , 1.083976 , 0.000974 ,  16
   4.1322 , 1.083925 , 0.000974 ,  17
   4.1322 , 1.084093 , 0.000974 ,  18
   4.1322 , 1.083921 , 0.000974 ,  19
   4.1322 , 1.083930 , 0.000974 ,  20
   4.1322 , 1.084050 , 0.000974 ,  21
   4.1322 , 1.083894 , 0.000974 ,  22
   4.1322 , 1.084086 , 0.000974 ,  23
   4.1322 , 1.084187 , 0.000974 ,  24
   4.1322 , 1.083956 , 0.000974 ,  25
   4.1322 , 1.083852 , 0.000974 ,  26
   4.1322 , 1.083902 , 0.000974 ,  27
   4.1322 , 1.084025 , 0.000974 ,  28
   4.1322 , 1.083913 , 0.000974 ,  29
   4.1322 , 1.083946 , 0.000974 ,  30
   4.1322 , 1.084034 , 0.000974 ,  31
   4.1322 , 1.084023 , 0.000974 ,  32
   4.1322 , 1.083945 , 0.000974 ,  33
   4.1322 , 1.083973 , 0.000974 ,  34
   4.1322 , 1.084006 , 0.000974 ,  35
   4.1322 , 1.083853 , 0.000974 ,  36
   4.1322 , 1.083843 , 0.000974 ,  37
   4.1322 , 1.083878 , 0.000974 ,  38
   4.1322 , 1.083944 , 0.000974 ,  39
   4.1322 , 1.084052 , 0.000974 ,  40
   4.1322 , 1.083910 , 0.000974 ,  41
   4.1322 , 1.084078 , 0.000974 ,  42
   4.1322 , 1.084026 , 0.000974 ,  43
   4.1322 , 1.083984 , 0.000974 ,  44
   4.1322 , 1.084040 , 0.000974 ,  45
   4.1322 , 1.084085 , 0.000974 ,  46
   4.1322 , 1.084101 , 0.000974 ,  47
   4.1322 , 1.084089 , 0.000974 ,  48
   4.1322 , 1.084190 , 0.000974 ,  49
   4.1322 , 1.083948 , 0.000974 ,  50
   4.1322 , 1.084089 , 0.000974 ,  51
   4.1322 , 1.083915 , 0.000974 ,  52
   4.1322 , 1.083979 , 0.000974 ,  53
   4.1322 , 1.084035 , 0.000974 ,  54
   4.1322 , 1.083747 , 0.000974 ,  55
   4.1322 , 1.084104 , 0.000974 ,  56
   4.1322 , 1.084012 , 0.000974 ,  57
   4.1322 , 1.083885 , 0.000974 ,  58
   4.1322 , 1.084135 , 0.000974 ,  59
   4.1322 , 1.084024 , 0.000974 ,  60
   4.1322 , 1.084035 , 0.000974 ,  61
   4.1322 , 1.083978 , 0.000974 ,  62
   4.1322 , 1.083951 , 0.000974 ,  63
   4.1322 , 1.084043 , 0.000974 ,  64
   4.1322 , 1.084005 , 0.000974 ,  65
   4.1322 , 1.083920 , 0.000974 ,  66
   4.1322 , 1.083742 , 0.000974 ,  67
   4.1322 , 1.083948 , 0.000974 ,  68
   4.1322 , 1.083879 , 0.000974 ,  69
   4.1322 , 1.083986 , 0.000974 ,  70
   4.1322 , 1.083887 , 0.000974 ,  71
   4.1322 , 1.084030 , 0.000974 ,  72
   4.1322 , 1.083961 , 0.000974 ,  73
   4.1322 , 1.083910 , 0.000974 ,  74
   4.1322 , 1.083838 , 0.000974 ,  75
   4.1322 , 1.083936 , 0.000974 ,  76
   4.1322 , 1.084143 , 0.000974 ,  77
   4.1322 , 1.083924 , 0.000974 ,  78
   4.1322 , 1.083780 , 0.000974 ,  79
   4.1322 , 1.083921 , 0.000974 ,  80
   4.1322 , 1.083913 , 0.000974 ,  81
   4.1322 , 1.084008 , 0.000974 ,  82
   4.1322 , 1.083937 , 0.000974 ,  83
   4.1322 , 1.083861 , 0.000974 ,  84
   4.1322 , 1.084088 , 0.000974 ,  85
   4.1322 , 1.084114 , 0.000974 ,  86
   4.1322 , 1.083885 , 0.000974 ,  87
   4.1322 , 1.083986 , 0.000974 ,  88
   4.1322 , 1.083978 , 0.000974 ,  89
   4.1322 , 1.083818 , 0.000974 ,  90
   4.1322 , 1.084002 , 0.000974 ,  91
   4.1322 , 1.083906 , 0.000974 ,  92
   4.1322 , 1.083908 , 0.000974 ,  93
   4.1322 , 1.084062 , 0.000974 ,  94
   4.1322 , 1.083843 , 0.000974 ,  95
   4.1322 , 1.084114 , 0.000974 ,  96
   4.1322 , 1.083962 , 0.000974 ,  97
   4.1322 , 1.084165 , 0.000974 ,  98
   4.1322 , 1.083916 , 0.000974 ,  99
   4.1322 , 1.084164 , 0.000974 , 100
   4.2420 , 1.095867 , 0.001210 ,   0
   4.2420 , 1.095968 , 0.001210 ,   1
   4.2420 , 1.095796 , 0.001210 ,   2
   4.2420 , 1.095757 , 0.001210 ,   3
   4.2420 , 1.095883 , 0.001210 ,   4
   4.2420 , 1.095814 , 0.001210 ,   5
   4.2420 , 1.095921 , 0.001210 ,   6
   4.2420 , 1.095746 , 0.001210 ,   7
   4.2420 , 1.096101 , 0.001210 ,   8
   4.2420 , 1.095715 , 0.001210 ,   9
   4.2420 , 1.095880 , 0.001210 ,  10
   4.2420 , 1.095813 , 0.001210 ,  11
   4.2420 , 1.095683 , 0.001210 ,  12
   4.2420 , 1.095898 , 0.001210 ,  13
   4.2420 , 1.095880 , 0.001210 ,  14
   4.2420 , 1.095705 , 0.001210 ,  15
   4.2420 , 1.095859 , 0.001210 ,  16
   4.2420 , 1.095827 , 0.001210 ,  17
   4.2420 , 1.095992 , 0.001210 ,  18
   4.2420 , 1.095854 , 0.001210 ,  19
   4.2420 , 1.096049 , 0.001210 ,  20
   4.2420 , 1.095957 , 0.001210 ,  21
   4.2420 , 1.095702 , 0.001210 ,  22
   4.2420 , 1.096038 , 0.001210 ,  23
   4.2420 , 1.095929 , 0.001210 ,  24
   4.2420 , 1.095689 , 0.001210 ,  25
   4.2420 , 1.095816 , 0.001210 ,  26
   4.2420 , 1.095892 , 0.001210 ,  27
   4.2420 , 1.096011 , 0.001210 ,  28
   4.2420 , 1.095749 , 0.001210 ,  29
   4.2420 , 1.095757 , 0.001210 ,  30
   4.2420 , 1.095830 , 0.001210 ,  31
   4.2420 , 1.096099 , 0.001210 ,  32
   4.2420 , 1.095769 , 0.001210 ,  33
   4.2420 , 1.096045 , 0.001210 ,  34
   4.2420 , 1.095858 , 0.001210 ,  35
   4.2420 , 1.095587 , 0.001210 ,  36
   4.2420 , 1.095930 , 0.001210 ,  37
   4.2420 , 1.096016 , 0.001210 ,  38
   4.2420 , 1.095706 , 0.001210 ,  39
   4.2420 , 1.095581 , 0.001210 ,  40
   4.2420 , 1.095762 , 0.001210 ,  41
   4.2420 , 1.095970 , 0.001210 ,  42
   4.2420 , 1.095962 , 0.001210 ,  43
   4.2420 , 1.095861 , 0.001210 ,  44
   4.2420 , 1.095915 , 0.001210 ,  45
   4.2420 , 1.096013 , 0.001210 ,  46
   4.2420 , 1.095986 , 0.001210 ,  47
   4.2420 , 1.096153 , 0.001210 ,  48
   4.2420 , 1.095957 , 0.001210 ,  49
   4.2420 , 1.095672 , 0.001210 ,  50
   4.2420 , 1.095918 , 0.001210 ,  51
   4.2420 , 1.095766 , 0.001210 ,  52
   4.2420 , 1.095996 , 0.001210 ,  53
   4.2420 , 1.095840 , 0.001210 ,  54
   4.2420 , 1.095944 , 0.001210 ,  55
   4.2420 , 1.095906 , 0.001210 ,  56
   4.2420 , 1.095803 , 0.001210 ,  57
   4.2420 , 1.095849 , 0.001210 ,  58
   4.2420 , 1.095979 , 0.001210 ,  59
   4.2420 , 1.095738 , 0.001210 ,  60
   4.2420 , 1.095736 , 0.001210 ,  61
   4.2420 , 1.095651 , 0.001210 ,  62
   4.2420 , 1.095652 , 0.001210 ,  63
   4.2420 , 1.095860 , 0.001210 ,  64
   4.2420 , 1.095732 , 0.001210 ,  65
   4.2420 , 1.095810 , 0.001210 ,  66
   4.2420 , 1.095868 , 0.001210 ,  67
   4.2420 , 1.095789 , 0.001210 ,  68
   4.2420 , 1.095894 , 0.001210 ,  69
   4.2420 , 1.095909 , 0.001210 ,  70
   4.2420 , 1.095847 , 0.001210 ,  71
   4.2420 , 1.095832 , 0.001210 ,  72
   4.2420 , 1.095819 , 0.001210 ,  73
   4.2420 , 1.095908 , 0.001210 ,  74
   4.2420 , 1.095912 , 0.001210 ,  75
   4.2420 , 1.095885 , 0.001210 ,  76
   4.2420 , 1.095947 , 0.001210 ,  77
   4.2420 , 1.095907 , 0.001210 ,  78
   4.2420 , 1.095932 , 0.001210 ,  79
   4.2420 , 1.095544 , 0.001210 ,  80
   4.2420 , 1.095816 , 0.001210 ,  81
   4.2420 , 1.096068 , 0.001210 ,  82
   4.2420 , 1.095805 , 0.001210 ,  83
   4.2420 , 1.095715 , 0.001210 ,  84
   4.2420 , 1.095849 , 0.001210 ,  85
   4.2420 , 1.095703 , 0.001210 ,  86
   4.2420 , 1.095961 , 0.001210 ,  87
   4.2420 , 1.095971 , 0.001210 ,  88
   4.2420 , 1.095928 , 0.001210 ,  89
   4.2420 , 1.096039 , 0.001210 ,  90
   4.2420 , 1.095812 , 0.001210 ,  91
   4.2420 , 1.095842 , 0.001210 ,  92
   4.2420 , 1.095850 , 0.001210 ,  93
   4.2420 , 1.095888 , 0.001210 ,  94
   4.2420 , 1.095897 , 0.001210 ,  95
   4.2420 , 1.096046 , 0.001210 ,  96
   4.2420 , 1.095918 , 0.001210 ,  97
   4.2420 , 1.095960 , 0.001210 ,  98
   4.2420 , 1.095974 , 0.001210 ,  99
   4.2420 , 1.096015 , 0.001210 , 100
   4.2453 , 1.094542 , 0.001407 ,   0
   4.2453 , 1.094527 , 0.001407 ,   1
   4.2453 , 1.094511 , 0.001407 ,   2
   4.2453 , 1.094297 , 0.001407 ,   3
   4.2453 , 1.094702 , 0.001407 ,   4
   4.2453 , 1.094406 , 0.001407 ,   5
   4.2453 , 1.094670 , 0.001407 ,   6
   4.2453 , 1.094514 , 0.001407 ,   7
   4.2453 , 1.094567 , 0.001407 ,   8
   4.2453 , 1.094452 , 0.001407 ,   9
   4.2453 , 1.094660 , 0.001407 ,  10
   4.2453 , 1.094726 , 0.001407 ,  11
   4.2453 , 1.094335 , 0.001407 ,  12
   4.2453 , 1.094539 , 0.001407 ,  13
   4.2453 , 1.094609 , 0.001407 ,  14
   4.2453 , 1.094428 , 0.001407 ,  15
   4.2453 , 1.094325 , 0.001407 ,  16
   4.2453 , 1.094796 , 0.001407 ,  17
   4.2453 , 1.094444 , 0.001407 ,  18
   4.2453 , 1.094459 , 0.001407 ,  19
   4.2453 , 1.094558 , 0.001407 ,  20
   4.2453 , 1.094561 , 0.001407 ,  21
   4.2453 , 1.094395 , 0.001407 ,  22
   4.2453 , 1.094609 , 0.001407 ,  23
   4.2453 , 1.094456 , 0.001407 ,  24
   4.2453 , 1.094532 , 0.001407 ,  25
   4.2453 , 1.094650 , 0.001407 ,  26
   4.2453 , 1.094608 , 0.001407 ,  27
   4.2453 , 1.094464 , 0.001407 ,  28
   4.2453 , 1.094573 , 0.001407 ,  29
   4.2453 , 1.094508 , 0.001407 ,  30
   4.2453 , 1.094551 , 0.001407 ,  31
   4.2453 , 1.094500 , 0.001407 ,  32
   4.2453 , 1.094592 , 0.001407 ,  33
   4.2453 , 1.094533 , 0.001407 ,  34
   4.2453 , 1.094654 , 0.001407 ,  35
   4.2453 , 1.094462 , 0.001407 ,  36
   4.2453 , 1.094478 , 0.001407 ,  37
   4.2453 , 1.094304 , 0.001407 ,  38
   4.2453 , 1.094763 , 0.001407 ,  39
   4.2453 , 1.094488 , 0.001407 ,  40
   4.2453 , 1.094496 , 0.001407 ,  41
   4.2453 , 1.094841 , 0.001407 ,  42
   4.2453 , 1.094365 , 0.001407 ,  43
   4.2453 , 1.094309 , 0.001407 ,  44
   4.2453 , 1.094234 , 0.001407 ,  45
   4.2453 , 1.094643 , 0.001407 ,  46
   4.2453 , 1.094306 , 0.001407 ,  47
   4.2453 , 1.094884 , 0.001407 ,  48
   4.2453 , 1.094620 , 0.001407 ,  49
   4.2453 , 1.094581 , 0.001407 ,  50
   4.2453 , 1.094439 , 0.001407 ,  51
   4.2453 , 1.094523 , 0.001407 ,  52
   4.2453 , 1.094607 , 0.001407 ,  53
   4.2453 , 1.094678 , 0.001407 ,  54
   4.2453 , 1.094510 , 0.001407 ,  55
   4.2453 , 1.094443 , 0.001407 ,  56
   4.2453 , 1.094596 , 0.001407 ,  57
   4.2453 , 1.094498 , 0.001407 ,  58
   4.2453 , 1.094664 , 0.001407 ,  59
   4.2453 , 1.094649 , 0.001407 ,  60
   4.2453 , 1.094710 , 0.001407 ,  61
   4.2453 , 1.094443 , 0.001407 ,  62
   4.2453 , 1.094533 , 0.001407 ,  63
   4.2453 , 1.094582 , 0.001407 ,  64
   4.2453 , 1.094614 , 0.001407 ,  65
   4.2453 , 1.094581 , 0.001407 ,  66
   4.2453 , 1.094615 , 0.001407 ,  67
   4.2453 , 1.094404 , 0.001407 ,  68
   4.2453 , 1.094476 , 0.001407 ,  69
   4.2453 , 1.094375 , 0.001407 ,  70
   4.2453 , 1.094511 , 0.001407 ,  71
   4.2453 , 1.094490 , 0.001407 ,  72
   4.2453 , 1.094802 , 0.001407 ,  73
   4.2453 , 1.094725 , 0.001407 ,  74
   4.2453 , 1.094336 , 0.001407 ,  75
   4.2453 , 1.094528 , 0.001407 ,  76
   4.2453 , 1.094670 , 0.001407 ,  77
   4.2453 , 1.094656 , 0.001407 ,  78
   4.2453 , 1.094580 , 0.001407 ,  79
   4.2453 , 1.094385 , 0.001407 ,  80
   4.2453 , 1.094424 , 0.001407 ,  81
   4.2453 , 1.094823 , 0.001407 ,  82
   4.2453 , 1.094450 , 0.001407 ,  83
   4.2453 , 1.094302 , 0.001407 ,  84
   4.2453 , 1.094634 , 0.001407 ,  85
   4.2453 , 1.094474 , 0.001407 ,  86
   4.2453 , 1.094571 , 0.001407 ,  87
   4.2453 , 1.094373 , 0.001407 ,  88
   4.2453 , 1.094731 , 0.001407 ,  89
   4.2453 , 1.094392 , 0.001407 ,  90
   4.2453 , 1.094538 , 0.001407 ,  91
   4.2453 , 1.094124 , 0.001407 ,  92
   4.2453 , 1.094484 , 0.001407 ,  93
   4.2453 , 1.094751 , 0.001407 ,  94
   4.2453 , 1.094679 , 0.001407 ,  95
   4.2453 , 1.094443 , 0.001407 ,  96
   4.2453 , 1.094690 , 0.001407 ,  97
   4.2453 , 1.094734 , 0.001407 ,  98
   4.2453 , 1.094548 , 0.001407 ,  99
   4.2453 , 1.094610 , 0.001407 , 100
   4.3647 , 1.107264 , 0.001279 ,   0
   4.3647 , 1.107303 , 0.001279 ,   1
   4.3647 , 1.107422 , 0.001279 ,   2
   4.3647 , 1.107183 , 0.001279 ,   3
   4.3647 , 1.107312 , 0.001279 ,   4
   4.3647 , 1.107308 , 0.001279 ,   5
   4.3647 , 1.107307 , 0.001279 ,   6
   4.3647 , 1.107042 , 0.001279 ,   7
   4.3647 , 1.107441 , 0.001279 ,   8
   4.3647 , 1.107011 , 0.001279 ,   9
   4.3647 , 1.107289 , 0.001279 ,  10
   4.3647 , 1.107502 , 0.001279 ,  11
   4.3647 , 1.107104 , 0.001279 ,  12
   4.3647 , 1.107295 , 0.001279 ,  13
   4.3647 , 1.107316 , 0.001279 ,  14
   4.3647 , 1.107106 , 0.001279 ,  15
   4.3647 , 1.107148 , 0.001279 ,  16
   4.3647 , 1.107360 , 0.001279 ,  17
   4.3647 , 1.107058 , 0.001279 ,  18
   4.3647 , 1.107440 , 0.001279 ,  19
   4.3647 , 1.107297 , 0.001279 ,  20
   4.3647 , 1.107344 , 0.001279 ,  21
   4.3647 , 1.107272 , 0.001279 ,  22
   4.3647 , 1.107436 , 0.001279 ,  23
   4.3647 , 1.107273 , 0.001279 ,  24
   4.3647 , 1.107224 , 0.001279 ,  25
   4.3647 , 1.107369 , 0.001279 ,  26
   4.3647 , 1.107392 , 0.001279 ,  27
   4.3647 , 1.107218 , 0.001279 ,  28
   4.3647 , 1.107147 , 0.001279 ,  29
   4.3647 , 1.106952 , 0.001279 ,  30
   4.3647 , 1.107340 , 0.001279 ,  31
   4.3647 , 1.107266 , 0.001279 ,  32
   4.3647 , 1.107322 , 0.001279 ,  33
   4.3647 , 1.107550 , 0.001279 ,  34
   4.3647 , 1.107434 , 0.001279 ,  35
   4.3647 , 1.107174 , 0.001279 ,  36
   4.3647 , 1.107289 , 0.001279 ,  37
   4.3647 , 1.107162 , 0.001279 ,  38
   4.3647 , 1.106891 , 0.001279 ,  39
   4.3647 , 1.107159 , 0.001279 ,  40
   4.3647 , 1.107354 , 0.001279 ,  41
   4.3647 , 1.107399 , 0.001279 ,  42
   4.3647 , 1.107376 , 0.001279 ,  43
   4.3647 , 1.107229 , 0.001279 ,  44
   4.3647 , 1.107221 , 0.001279 ,  45
   4.3647 , 1.107352 , 0.001279 ,  46
   4.3647 , 1.107350 , 0.001279 ,  47
   4.3647 , 1.107273 , 0.001279 ,  48
   4.3647 , 1.107460 , 0.001279 ,  49
   4.3647 , 1.107137 , 0.001279 ,  50
   4.3647 , 1.107133 , 0.001279 ,  51
   4.3647 , 1.107311 , 0.001279 ,  52
   4.3647 , 1.107408 , 0.001279 ,  53
   4.3647 , 1.107372 , 0.001279 ,  54
   4.3647 , 1.107041 , 0.001279 ,  55
   4.3647 , 1.107229 , 0.001279 ,  56
   4.3647 , 1.107292 , 0.001279 ,  57
   4.3647 , 1.107308 , 0.001279 ,  58
   4.3647 , 1.107373 , 0.001279 ,  59
   4.3647 , 1.107341 , 0.001279 ,  60
   4.3647 , 1.107305 , 0.001279 ,  61
   4.3647 , 1.107130 , 0.001279 ,  62
   4.3647 , 1.107278 , 0.001279 ,  63
   4.3647 , 1.107445 , 0.001279 ,  64
   4.3647 , 1.107347 , 0.001279 ,  65
   4.3647 , 1.107090 , 0.001279 ,  66
   4.3647 , 1.107256 , 0.001279 ,  67
   4.3647 , 1.107194 , 0.001279 ,  68
   4.3647 , 1.107281 , 0.001279 ,  69
   4.3647 , 1.107033 , 0.001279 ,  70
   4.3647 , 1.107449 , 0.001279 ,  71
   4.3647 , 1.107156 , 0.001279 ,  72
   4.3647 , 1.107269 , 0.001279 ,  73
   4.3647 , 1.107182 , 0.001279 ,  74
   4.3647 , 1.107236 , 0.001279 ,  75
   4.3647 , 1.107402 , 0.001279 ,  76
   4.3647 , 1.107239 , 0.001279 ,  77
   4.3647 , 1.107286 , 0.001279 ,  78
   4.3647 , 1.106926 , 0.001279 ,  79
   4.3647 , 1.107228 , 0.001279 ,  80
   4.3647 , 1.107291 , 0.001279 ,  81
   4.3647 , 1.107346 , 0.001279 ,  82
   4.3647 , 1.107109 , 0.001279 ,  83
   4.3647 , 1.107264 , 0.001279 ,  84
   4.3647 , 1.107338 , 0.001279 ,  85
   4.3647 , 1.107140 , 0.001279 ,  86
   4.3647 , 1.107234 , 0.001279 ,  87
   4.3647 , 1.107176 , 0.001279 ,  88
   4.3647 , 1.107203 , 0.001279 ,  89
   4.3647 , 1.107331 , 0.001279 ,  90
   4.3647 , 1.107343 , 0.001279 ,  91
   4.3647 , 1.107154 , 0.001279 ,  92
   4.3647 , 1.107096 , 0.001279 ,  93
   4.3647 , 1.107245 , 0.001279 ,  94
   4.3647 , 1.107234 , 0.001279 ,  95
   4.3647 , 1.107189 , 0.001279 ,  96
   4.3647 , 1.107386 , 0.001279 ,  97
   4.3647 , 1.107516 , 0.001279 ,  98
   4.3647 , 1.107282 , 0.001279 ,  99
   4.3647 , 1.107222 , 0.001279 , 100
   4.4735 , 1.120269 , 0.000903 ,   0
   4.4735 , 1.120236 , 0.000903 ,   1
   4.4735 , 1.120048 , 0.000903 ,   2
   4.4735 , 1.120276 , 0.000903 ,   3
   4.4735 , 1.120380 , 0.000903 ,   4
   4.4735 , 1.120302 , 0.000903 ,   5
   4.4735 , 1.120142 , 0.000903 ,   6
   4.4735 , 1.120241 , 0.000903 ,   7
   4.4735 , 1.120428 , 0.000903 ,   8
   4.4735 , 1.120241 , 0.000903 ,   9
   4.4735 , 1.120270 , 0.000903 ,  10
   4.4735 , 1.120463 , 0.000903 ,  11
   4.4735 , 1.120295 , 0.000903 ,  12
   4.4735 , 1.120250 , 0.000903 ,  13
   4.4735 , 1.120330 , 0.000903 ,  14
   4.4735 , 1.120224 , 0.000903 ,  15
   4.4735 , 1.120272 , 0.000903 ,  16
   4.4735 , 1.120451 , 0.000903 ,  17
   4.4735 , 1.120129 , 0.000903 ,  18
   4.4735 , 1.120316 , 0.000903 ,  19
   4.4735 , 1.120284 , 0.000903 ,  20
   4.4735 , 1.120194 , 0.000903 ,  21
   4.4735 , 1.120239 , 0.000903 ,  22
   4.4735 , 1.120343 , 0.000903 ,  23
   4.4735 , 1.120291 , 0.000903 ,  24
   4.4735 , 1.120237 , 0.000903 ,  25
   4.4735 , 1.120287 , 0.000903 ,  26
   4.4735 , 1.120368 , 0.000903 ,  27
   4.4735 , 1.120136 , 0.000903 ,  28
   4.4735 , 1.120228 , 0.000903 ,  29
   4.4735 , 1.120389 , 0.000903 ,  30
   4.4735 , 1.120201 , 0.000903 ,  31
   4.4735 , 1.120277 , 0.000903 ,  32
   4.4735 , 1.120266 , 0.000903 ,  33
   4.4735 , 1.120427 , 0.000903 ,  34
   4.4735 , 1.120207 , 0.000903 ,  35
   4.4735 , 1.120352 , 0.000903 ,  36
   4.4735 , 1.120237 , 0.000903 ,  37
   4.4735 , 1.120340 , 0.000903 ,  38
   4.4735 , 1.120165 , 0.000903 ,  39
   4.4735 , 1.120145 , 0.000903 ,  40
   4.4735 , 1.120113 , 0.000903 ,  41
   4.4735 , 1.120361 , 0.000903 ,  42
   4.4735 , 1.120182 , 0.000903 ,  43
   4.4735 , 1.120249 , 0.000903 ,  44
   4.4735 , 1.120436 , 0.000903 ,  45
   4.4735 , 1.120212 , 0.000903 ,  46
   4.4735 , 1.120156 , 0.000903 ,  47
   4.4735 , 1.120322 , 0.000903 ,  48
   4.4735 , 1.120187 , 0.000903 ,  49
   4.4735 , 1.120293 , 0.000903 ,  50
   4.4735 , 1.120209 , 0.000903 ,  51
   4.4735 , 1.120331 , 0.000903 ,  52
   4.4735 , 1.120265 , 0.000903 ,  53
   4.4735 , 1.120287 , 0.000903 ,  54
   4.4735 , 1.120256 , 0.000903 ,  55
   4.4735 , 1.120446 , 0.000903 ,  56
   4.4735 , 1.120294 , 0.000903 ,  57
   4.4735 , 1.120306 , 0.000903 ,  58
   4.4735 , 1.120282 , 0.000903 ,  59
   4.4735 , 1.120217 , 0.000903 ,  60
   4.4735 , 1.120440 , 0.000903 ,  61
   4.4735 , 1.120095 , 0.000903 ,  62
   4.4735 , 1.120275 , 0.000903 ,  63
   4.4735 , 1.120344 , 0.000903 ,  64
   4.4735 , 1.120379 , 0.000903 ,  65
   4.4735 , 1.120201 , 0.000903 ,  66
   4.4735 , 1.120302 , 0.000903 ,  67
   4.4735 , 1.120188 , 0.000903 ,  68
   4.4735 , 1.120354 , 0.000903 ,  69
   4.4735 , 1.120290 , 0.000903 ,  70
   4.4735 , 1.120179 , 0.000903 ,  71
   4.4735 , 1.120178 , 0.000903 ,  72
   4.4735 , 1.120381 , 0.000903 ,  73
   4.4735 , 1.120197 , 0.000903 ,  74
   4.4735 , 1.120306 , 0.000903 ,  75
   4.4735 , 1.120286 , 0.000903 ,  76
   4.4735 , 1.120345 , 0.000903 ,  77
   4.4735 , 1.120222 , 0.000903 ,  78
   4.4735 , 1.120219 , 0.000903 ,  79
   4.4735 , 1.120115 , 0.000903 ,  80
   4.4735 , 1.120276 , 0.000903 ,  81
   4.4735 , 1.120327 , 0.000903 ,  82
   4.4735 , 1.120313 , 0.000903 ,  83
   4.4735 , 1.120164 , 0.000903 ,  84
   4.4735 , 1.120206 , 0.000903 ,  85
   4.4735 , 1.120219 , 0.000903 ,  86
   4.4735 , 1.120279 , 0.000903 ,  87
   4.4735 , 1.120265 , 0.000903 ,  88
   4.4735 , 1.120184 , 0.000903 ,  89
   4.4735 , 1.120377 , 0.000903 ,  90
   4.4735 , 1.120081 , 0.000903 ,  91
   4.4735 , 1.120098 , 0.000903 ,  92
   4.4735 , 1.120260 , 0.000903 ,  93
   4.4735 , 1.120374 , 0.000903 ,  94
   4.4735 , 1.120274 , 0.000903 ,  95
   4.4735 , 1.120464 , 0.000903 ,  96
   4.4735 , 1.120335 , 0.000903 ,  97
   4.4735 , 1.120302 , 0.000903 ,  98
   4.4735 , 1.120160 , 0.000903 ,  99
   4.4735 , 1.120238 , 0.000903 , 100
   4.5863 , 1.127936 , 0.001681 ,   0
   4.5863 , 1.128149 , 0.001681 ,   1
   4.5863 , 1.127796 , 0.001681 ,   2
   4.5863 , 1.128031 , 0.001681 ,   3
   4.5863 , 1.128180 , 0.001681 ,   4
   4.5863 , 1.127577 , 0.001681 ,   5
   4.5863 , 1.127973 , 0.001681 ,   6
   4.5863 , 1.127768 , 0.001681 ,   7
   4.5863 , 1.128333 , 0.001681 ,   8
   4.5863 , 1.127733 , 0.001681 ,   9
   4.5863 , 1.127841 , 0.001681 ,  10
   4.5863 , 1.128130 , 0.001681 ,  11
   4.5863 , 1.127925 , 0.001681 ,  12
   4.5863 , 1.127991 , 0.001681 ,  13
   4.5863 , 1.127933 , 0.001681 ,  14
   4.5863 , 1.127701 , 0.001681 ,  15
   4.5863 , 1.127949 , 0.001681 ,  16
   4.5863 , 1.128076 , 0.001681 ,  17
   4.5863 , 1.127880 , 0.001681 ,  18
   4.5863 , 1.127958 , 0.001681 ,  19
   4.5863 , 1.128168 , 0.001681 ,  20
   4.5863 , 1.128011 , 0.001681 ,  21
   4.5863 , 1.127795 , 0.001681 ,  22
   4.5863 , 1.127991 , 0.001681 ,  23
   4.5863 , 1.127999 , 0.001681 ,  24
   4.5863 , 1.127782 , 0.001681 ,  25
   4.5863 , 1.127945 , 0.001681 ,  26
   4.5863 , 1.128128 , 0.001681 ,  27
   4.5863 , 1.127608 , 0.001681 ,  28
   4.5863 , 1.127746 , 0.001681 ,  29
   4.5863 , 1.127790 , 0.001681 ,  30
   4.5863 , 1.127786 , 0.001681 ,  31
   4.5863 , 1.128236 , 0.001681 ,  32
   4.5863 , 1.127951 , 0.001681 ,  33
   4.5863 , 1.128077 , 0.001681 ,  34
   4.5863 , 1.127855 , 0.001681 ,  35
   4.5863 , 1.127843 , 0.001681 ,  36
   4.5863 , 1.127727 , 0.001681 ,  37
   4.5863 , 1.127982 , 0.001681 ,  38
   4.5863 , 1.127976 , 0.001681 ,  39
   4.5863 , 1.127630 , 0.001681 ,  40
   4.5863 , 1.128000 , 0.001681 ,  41
   4.5863 , 1.127969 , 0.001681 ,  42
   4.5863 , 1.127680 , 0.001681 ,  43
   4.5863 , 1.127781 , 0.001681 ,  44
   4.5863 , 1.127924 , 0.001681 ,  45
   4.5863 , 1.128013 , 0.001681 ,  46
   4.5863 , 1.127852 , 0.001681 ,  47
   4.5863 , 1.128251 , 0.001681 ,  48
   4.5863 , 1.128075 , 0.001681 ,  49
   4.5863 , 1.127900 , 0.001681 ,  50
   4.5863 , 1.128150 , 0.001681 ,  51
   4.5863 , 1.127841 , 0.001681 ,  52
   4.5863 , 1.128181 , 0.001681 ,  53
   4.5863 , 1.127913 , 0.001681 ,  54
   4.5863 , 1.127713 , 0.001681 ,  55
   4.5863 , 1.128200 , 0.001681 ,  56
   4.5863 , 1.128056 , 0.001681 ,  57
   4.5863 , 1.127964 , 0.001681 ,  58
   4.5863 , 1.127757 , 0.001681 ,  59
   4.5863 , 1.127997 , 0.001681 ,  60
   4.5863 , 1.128192 , 0.001681 ,  61
   4.5863 , 1.127705 , 0.001681 ,  62
   4.5863 , 1.127972 , 0.001681 ,  63
   4.5863 , 1.127949 , 0.001681 ,  64
   4.5863 , 1.128092 , 0.001681 ,  65
   4.5863 , 1.128086 , 0.001681 ,  66
   4.5863 , 1.127839 , 0.001681 ,  67
   4.5863 , 1.127943 , 0.001681 ,  68
   4.5863 , 1.127781 , 0.001681 ,  69
   4.5863 , 1.127747 , 0.001681 ,  70
   4.5863 , 1.127766 , 0.001681 ,  71
   4.5863 , 1.128030 , 0.001681 ,  72
   4.5863 , 1.127985 , 0.001681 ,  73
   4.5863 , 1.127787 , 0.001681 ,  74
   4.5863 , 1.127823 , 0.001681 ,  75
   4.5863 , 1.128028 , 0.001681 ,  76
   4.5863 , 1.128118 , 0.001681 ,  77
   4.5863 , 1.128110 , 0.001681 ,  78
   4.5863 , 1.127708 , 0.001681 ,  79
   4.5863 , 1.127861 , 0.001681 ,  80
   4.5863 , 1.127788 , 0.001681 ,  81
   4.5863 , 1.128120 , 0.001681 ,  82
   4.5863 , 1.127816 , 0.001681 ,  83
   4.5863 , 1.127718 , 0.001681 ,  84
   4.5863 , 1.127851 , 0.001681 ,  85
   4.5863 , 1.127838 , 0.001681 ,  86
   4.5863 , 1.127718 , 0.001681 ,  87
   4.5863 , 1.127903 , 0.001681 ,  88
   4.5863 , 1.128033 , 0.001681 ,  89
   4.5863 , 1.127950 , 0.001681 ,  90
   4.5863 , 1.128138 , 0.001681 ,  91
   4.5863 , 1.127630 , 0.001681 ,  92
   4.5863 , 1.128100 , 0.001681 ,  93
   4.5863 , 1.128106 , 0.001681 ,  94
   4.5863 , 1.127905 , 0.001681 ,  95
   4.5863 , 1.128262 , 0.001681 ,  96
   4.5863 , 1.127981 , 0.001681 ,  97
   4.5863 , 1.128288 , 0.001681 ,  98
   4.5863 , 1.127776 , 0.001681 ,  99
   4.5863 , 1.127846 , 0.001681 , 100
   4.6998 , 1.138498 , 0.001364 ,   0
   4.6998 , 1.138640 , 0.001364 ,   1
   4.6998 , 1.138564 , 0.001364 ,   2
   4.6998 , 1.138599 , 0.001364 ,   3
   4.6998 , 1.138734 , 0.001364 ,   4
   4.6998 , 1.138591 , 0.001364 ,   5
   4.6998 , 1.138353 , 0.001364 ,   6
   4.6998 , 1.138638 , 0.001364 ,   7
   4.6998 , 1.138646 , 0.001364 ,   8
   4.6998 , 1.138450 , 0.001364 ,   9
   4.6998 , 1.138515 , 0.001364 ,  10
   4.6998 , 1.138345 , 0.001364 ,  11
   4.6998 , 1.138438 , 0.001364 ,  12
   4.6998 , 1.138200 , 0.001364 ,  13
   4.6998 , 1.138483 , 0.001364 ,  14
   4.6998 , 1.138463 , 0.001364 ,  15
   4.6998 , 1.138428 , 0.001364 ,  16
   4.6998 , 1.138478 , 0.001364 ,  17
   4.6998 , 1.138582 , 0.001364 ,  18
   4.6998 , 1.138491 , 0.001364 ,  19
   4.6998 , 1.138502 , 0.001364 ,  20
   4.6998 , 1.138592 , 0.001364 ,  21
   4.6998 , 1.138392 , 0.001364 ,  22
   4.6998 , 1.138525 , 0.001364 ,  23
   4.6998 , 1.138659 , 0.001364 ,  24
   4.6998 , 1.138292 , 0.001364 ,  25
   4.6998 , 1.138406 , 0.001364 ,  26
   4.6998 , 1.138450 , 0.001364 ,  27
   4.6998 , 1.138484 , 0.001364 ,  28
   4.6998 , 1.138370 , 0.001364 ,  29
   4.6998 , 1.138436 , 0.001364 ,  30
   4.6998 , 1.138619 , 0.001364 ,  31
   4.6998 , 1.138427 , 0.001364 ,  32
   4.6998 , 1.138584 , 0.001364 ,  33
   4.6998 , 1.138418 , 0.001364 ,  34
   4.6998 , 1.138478 , 0.001364 ,  35
   4.6998 , 1.138374 , 0.001364 ,  36
   4.6998 , 1.138496 , 0.001364 ,  37
   4.6998 , 1.138438 , 0.001364 ,  38
   4.6998 , 1.138503 , 0.001364 ,  39
   4.6998 , 1.138268 , 0.001364 ,  40
   4.6998 , 1.138308 , 0.001364 ,  41
   4.6998 , 1.138508 , 0.001364 ,  42
   4.6998 , 1.138432 , 0.001364 ,  43
   4.6998 , 1.138384 , 0.001364 ,  44
   4.6998 , 1.138651 , 0.001364 ,  45
   4.6998 , 1.138632 , 0.001364 ,  46
   4.6998 , 1.138474 , 0.001364 ,  47
   4.6998 , 1.138464 , 0.001364 ,  48
   4.6998 , 1.138555 , 0.001364 ,  49
   4.6998 , 1.138603 , 0.001364 ,  50
   4.6998 , 1.138441 , 0.001364 ,  51
   4.6998 , 1.138755 , 0.001364 ,  52
   4.6998 , 1.138539 , 0.001364 ,  53
   4.6998 , 1.138549 , 0.001364 ,  54
   4.6998 , 1.138514 , 0.001364 ,  55
   4.6998 , 1.138713 , 0.001364 ,  56
   4.6998 , 1.138458 , 0.001364 ,  57
   4.6998 , 1.138628 , 0.001364 ,  58
   4.6998 , 1.138472 , 0.001364 ,  59
   4.6998 , 1.138622 , 0.001364 ,  60
   4.6998 , 1.138448 , 0.001364 ,  61
   4.6998 , 1.138335 , 0.001364 ,  62
   4.6998 , 1.138521 , 0.001364 ,  63
   4.6998 , 1.138503 , 0.001364 ,  64
   4.6998 , 1.138841 , 0.001364 ,  65
   4.6998 , 1.138302 , 0.001364 ,  66
   4.6998 , 1.138266 , 0.001364 ,  67
   4.6998 , 1.138376 , 0.001364 ,  68
   4.6998 , 1.138548 , 0.001364 ,  69
   4.6998 , 1.138689 , 0.001364 ,  70
   4.6998 , 1.138294 , 0.001364 ,  71
   4.6998 , 1.138746 , 0.001364 ,  72
   4.6998 , 1.138404 , 0.001364 ,  73
   4.6998 , 1.138454 , 0.001364 ,  74
   4.6998 , 1.138282 , 0.001364 ,  75
   4.6998 , 1.138715 , 0.001364 ,  76
   4.6998 , 1.138736 , 0.001364 ,  77
   4.6998 , 1.138570 , 0.001364 ,  78
   4.6998 , 1.138383 , 0.001364 ,  79
   4.6998 , 1.138257 , 0.001364 ,  80
   4.6998 , 1.138452 , 0.001364 ,  81
   4.6998 , 1.138546 , 0.001364 ,  82
   4.6998 , 1.138210 , 0.001364 ,  83
   4.6998 , 1.138295 , 0.001364 ,  84
   4.6998 , 1.138369 , 0.001364 ,  85
   4.6998 , 1.138556 , 0.001364 ,  86
   4.6998 , 1.138329 , 0.001364 ,  87
   4.6998 , 1.138486 , 0.001364 ,  88
   4.6998 , 1.138573 , 0.001364 ,  89
   4.6998 , 1.138317 , 0.001364 ,  90
   4.6998 , 1.138681 , 0.001364 ,  91
   4.6998 , 1.138579 , 0.001364 ,  92
   4.6998 , 1.138716 , 0.001364 ,  93
   4.6998 , 1.138569 , 0.001364 ,  94
   4.6998 , 1.138477 , 0.001364 ,  95
   4.6998 , 1.138673 , 0.001364 ,  96
   4.6998 , 1.138670 , 0.001364 ,  97
   4.6998 , 1.138562 , 0.001364 ,  98
   4.6998 , 1.138281 , 0.001364 ,  99
   4.6998 , 1.138638 , 0.001364 , 100
   4.9063 , 1.156006 , 0.002189 ,   0
   4.9063 , 1.156073 , 0.002189 ,   1
   4.9063 , 1.155965 , 0.002189 ,   2
   4.9063 , 1.156122 , 0.002189 ,   3
   4.9063 , 1.156099 , 0.002189 ,   4
   4.9063 , 1.155961 , 0.002189 ,   5
   4.9063 , 1.156205 , 0.002189 ,   6
   4.9063 , 1.155959 , 0.002189 ,   7
   4.9063 , 1.156257 , 0.002189 ,   8
   4.9063 , 1.155954 , 0.002189 ,   9
   4.9063 , 1.156140 , 0.002189 ,  10
   4.9063 , 1.156158 , 0.002189 ,  11
   4.9063 , 1.156196 , 0.002189 ,  12
   4.9063 , 1.156068 , 0.002189 ,  13
   4.9063 , 1.156009 , 0.002189 ,  14
   4.9063 , 1.155615 , 0.002189 ,  15
   4.9063 , 1.156434 , 0.002189 ,  16
   4.9063 , 1.155491 , 0.002189 ,  17
   4.9063 , 1.155882 , 0.002189 ,  18
   4.9063 , 1.155946 , 0.002189 ,  19
   4.9063 , 1.155947 , 0.002189 ,  20
   4.9063 , 1.156138 , 0.002189 ,  21
   4.9063 , 1.156118 , 0.002189 ,  22
   4.9063 , 1.155818 , 0.002189 ,  23
   4.9063 , 1.155977 , 0.002189 ,  24
   4.9063 , 1.155931 , 0.002189 ,  25
   4.9063 , 1.156206 , 0.002189 ,  26
   4.9063 , 1.155838 , 0.002189 ,  27
   4.9063 , 1.156025 , 0.002189 ,  28
   4.9063 , 1.155708 , 0.002189 ,  29
   4.9063 , 1.155745 , 0.002189 ,  30
   4.9063 , 1.155994 , 0.002189 ,  31
   4.9063 , 1.155816 , 0.002189 ,  32
   4.9063 , 1.156344 , 0.002189 ,  33
   4.9063 , 1.155726 , 0.002189 ,  34
   4.9063 , 1.156280 , 0.002189 ,  35
   4.9063 , 1.155852 , 0.002189 ,  36
   4.9063 , 1.156000 , 0.002189 ,  37
   4.9063 , 1.156344 , 0.002189 ,  38
   4.9063 , 1.155957 , 0.002189 ,  39
   4.9063 , 1.155999 , 0.002189 ,  40
   4.9063 , 1.155693 , 0.002189 ,  41
   4.9063 , 1.156156 , 0.002189 ,  42
   4.9063 , 1.156049 , 0.002189 ,  43
   4.9063 , 1.155638 , 0.002189 ,  44
   4.9063 , 1.156267 , 0.002189 ,  45
   4.9063 , 1.156025 , 0.002189 ,  46
   4.9063 , 1.156398 , 0.002189 ,  47
   4.9063 , 1.156315 , 0.002189 ,  48
   4.9063 , 1.156128 , 0.002189 ,  49
   4.9063 , 1.155980 , 0.002189 ,  50
   4.9063 , 1.155829 , 0.002189 ,  51
   4.9063 , 1.155653 , 0.002189 ,  52
   4.9063 , 1.156053 , 0.002189 ,  53
   4.9063 , 1.156191 , 0.002189 ,  54
   4.9063 , 1.155869 , 0.002189 ,  55
   4.9063 , 1.156240 , 0.002189 ,  56
   4.9063 , 1.156197 , 0.002189 ,  57
   4.9063 , 1.156216 , 0.002189 ,  58
   4.9063 , 1.156216 , 0.002189 ,  59
   4.9063 , 1.156205 , 0.002189 ,  60
   4.9063 , 1.155804 , 0.002189 ,  61
   4.9063 , 1.155978 , 0.002189 ,  62
   4.9063 , 1.155965 , 0.002189 ,  63
   4.9063 , 1.156133 , 0.002189 ,  64
   4.9063 , 1.156191 , 0.002189 ,  65
   4.9063 , 1.155793 , 0.002189 ,  66
   4.9063 , 1.155791 , 0.002189 ,  67
   4.9063 , 1.155851 , 0.002189 ,  68
   4.9063 , 1.155816 , 0.002189 ,  69
   4.9063 , 1.155670 , 0.002189 ,  70
   4.9063 , 1.155687 , 0.002189 ,  71
   4.9063 , 1.156207 , 0.002189 ,  72
   4.9063 , 1.156054 , 0.002189 ,  73
   4.9063 , 1.156012 , 0.002189 ,  74
   4.9063 , 1.156041 , 0.002189 ,  75
   4.9063 , 1.155886 , 0.002189 ,  76
   4.9063 , 1.155992 , 0.002189 ,  77
   4.9063 , 1.156155 , 0.002189 ,  78
   4.9063 , 1.155752 , 0.002189 ,  79
   4.9063 , 1.155998 , 0.002189 ,  80
   4.9063 , 1.155951 , 0.002189 ,  81
   4.9063 , 1.155991 , 0.002189 ,  82
   4.9063 , 1.155909 , 0.002189 ,  83
   4.9063 , 1.155947 , 0.002189 ,  84
   4.9063 , 1.155696 , 0.002189 ,  85
   4.9063 , 1.156402 , 0.002189 ,  86
   4.9063 , 1.155934 , 0.002189 ,  87
   4.9063 , 1.155981 , 0.002189 ,  88
   4.9063 , 1.156072 , 0.002189 ,  89
   4.9063 , 1.156177 , 0.002189 ,  90
   4.9063 , 1.156370 , 0.002189 ,  91
   4.9063 , 1.155573 , 0.002189 ,  92
   4.9063 , 1.156490 , 0.002189 ,  93
   4.9063 , 1.156312 , 0.002189 ,  94
   4.9063 , 1.155980 , 0.002189 ,  95
   4.9063 , 1.155540 , 0.002189 ,  96
   4.9063 , 1.156074 , 0.002189 ,  97
   4.9063 , 1.155844 , 0.002189 ,  98
   4.9063 , 1.155481 , 0.002189 ,  99
   4.9063 , 1.156321 , 0.002189 , 100
   5.0026 , 1.167653 , 0.001698 ,   0
   5.0026 , 1.167684 , 0.001698 ,   1
   5.0026 , 1.167498 , 0.001698 ,   2
   5.0026 , 1.167571 , 0.001698 ,   3
   5.0026 , 1.167556 , 0.001698 ,   4
   5.0026 , 1.167275 , 0.001698 ,   5
   5.0026 , 1.167815 , 0.001698 ,   6
   5.0026 , 1.167448 , 0.001698 ,   7
   5.0026 , 1.167837 , 0.001698 ,   8
   5.0026 , 1.167473 , 0.001698 ,   9
   5.0026 , 1.167834 , 0.001698 ,  10
   5.0026 , 1.167836 , 0.001698 ,  11
   5.0026 , 1.167519 , 0.001698 ,  12
   5.0026 , 1.167458 , 0.001698 ,  13
   5.0026 , 1.167687 , 0.001698 ,  14
   5.0026 , 1.167530 , 0.001698 ,  15
   5.0026 , 1.167516 , 0.001698 ,  16
   5.0026 , 1.167847 , 0.001698 ,  17
   5.0026 , 1.167661 , 0.001698 ,  18
   5.0026 , 1.167454 , 0.001698 ,  19
   5.0026 , 1.167548 , 0.001698 ,  20
   5.0026 , 1.167915 , 0.001698 ,  21
   5.0026 , 1.167479 , 0.001698 ,  22
   5.0026 , 1.167652 , 0.001698 ,  23
   5.0026 , 1.167682 , 0.001698 ,  24
   5.0026 , 1.167303 , 0.001698 ,  25
   5.0026 , 1.167612 , 0.001698 ,  26
   5.0026 , 1.167455 , 0.001698 ,  27
   5.0026 , 1.167346 , 0.001698 ,  28
   5.0026 , 1.167721 , 0.001698 ,  29
   5.0026 , 1.167584 , 0.001698 ,  30
   5.0026 , 1.167495 , 0.001698 ,  31
   5.0026 , 1.167337 , 0.001698 ,  32
   5.0026 , 1.167690 , 0.001698 ,  33
   5.0026 , 1.167833 , 0.001698 ,  34
   5.0026 , 1.167455 , 0.001698 ,  35
   5.0026 , 1.167656 , 0.001698 ,  36
   5.0026 , 1.167644 , 0.001698 ,  37
   5.0026 , 1.167829 , 0.001698 ,  38
   5.0026 , 1.167369 , 0.001698 ,  39
   5.0026 , 1.167708 , 0.001698 ,  40
   5.0026 , 1.167791 , 0.001698 ,  41
   5.0026 , 1.167434 , 0.001698 ,  42
   5.0026 , 1.167537 , 0.001698 ,  43
   5.0026 , 1.167602 , 0.001698 ,  44
   5.0026 , 1.167968 , 0.001698 ,  45
   5.0026 , 1.167577 , 0.001698 ,  46
   5.0026 , 1.167739 , 0.001698 ,  47
   5.0026 , 1.167873 , 0.001698 ,  48
   5.0026 , 1.167452 , 0.001698 ,  49
   5.0026 , 1.167567 , 0.001698 ,  50
   5.0026 , 1.167935 , 0.001698 ,  51
   5.0026 , 1.167795 , 0.001698 ,  52
   5.0026 , 1.167450 , 0.001698 ,  53
   5.0026 , 1.167844 , 0.001698 ,  54
   5.0026 , 1.167581 , 0.001698 ,  55
   5.0026 , 1.167362 , 0.001698 ,  56
   5.0026 , 1.167784 , 0.001698 ,  57
   5.0026 , 1.167791 , 0.001698 ,  58
   5.0026 , 1.167549 , 0.001698 ,  59
   5.0026 , 1.167798 , 0.001698 ,  60
   5.0026 , 1.167726 , 0.001698 ,  61
   5.0026 , 1.167769 , 0.001698 ,  62
   5.0026 , 1.167898 , 0.001698 ,  63
   5.0026 , 1.167631 , 0.001698 ,  64
   5.0026 , 1.167578 , 0.001698 ,  65
   5.0026 , 1.167856 , 0.001698 ,  66
   5.0026 , 1.167866 , 0.001698 ,  67
   5.0026 , 1.167980 , 0.001698 ,  68
   5.0026 , 1.167627 , 0.001698 ,  69
   5.0026 , 1.167906 , 0.001698 ,  70
   5.0026 , 1.167722 , 0.001698 ,  71
   5.0026 , 1.167442 , 0.001698 ,  72
   5.0026 , 1.167616 , 0.001698 ,  73
   5.0026 , 1.167654 , 0.001698 ,  74
   5.0026 , 1.167633 , 0.001698 ,  75
   5.0026 , 1.167452 , 0.001698 ,  76
   5.0026 , 1.167413 , 0.001698 ,  77
   5.0026 , 1.167705 , 0.001698 ,  78
   5.0026 , 1.167590 , 0.001698 ,  79
   5.0026 , 1.167640 , 0.001698 ,  80
   5.0026 , 1.167710 , 0.001698 ,  81
   5.0026 , 1.167845 , 0.001698 ,  82
   5.0026 , 1.167676 , 0.001698 ,  83
   5.0026 , 1.167721 , 0.001698 ,  84
   5.0026 , 1.167603 , 0.001698 ,  85
   5.0026 , 1.167396 , 0.001698 ,  86
   5.0026 , 1.167682 , 0.001698 ,  87
   5.0026 , 1.167790 , 0.001698 ,  88
   5.0026 , 1.167639 , 0.001698 ,  89
   5.0026 , 1.167615 , 0.001698 ,  90
   5.0026 , 1.167665 , 0.001698 ,  91
   5.0026 , 1.167912 , 0.001698 ,  92
   5.0026 , 1.167583 , 0.001698 ,  93
   5.0026 , 1.167883 , 0.001698 ,  94
   5.0026 , 1.167795 , 0.001698 ,  95
   5.0026 , 1.167815 , 0.001698 ,  96
   5.0026 , 1.167771 , 0.001698 ,  97
   5.0026 , 1.167844 , 0.001698 ,  98
   5.0026 , 1.167904 , 0.001698 ,  99
   5.0026 , 1.167348 , 0.001698 , 100
   5.0054 , 1.166654 , 0.001791 ,   0
   5.0054 , 1.166515 , 0.001791 ,   1
   5.0054 , 1.166503 , 0.001791 ,   2
   5.0054 , 1.166916 , 0.001791 ,   3
   5.0054 , 1.166706 , 0.001791 ,   4
   5.0054 , 1.166868 , 0.001791 ,   5
   5.0054 , 1.166673 , 0.001791 ,   6
   5.0054 , 1.166872 , 0.001791 ,   7
   5.0054 , 1.166851 , 0.001791 ,   8
   5.0054 , 1.166468 , 0.001791 ,   9
   5.0054 , 1.166649 , 0.001791 ,  10
   5.0054 , 1.166848 , 0.001791 ,  11
   5.0054 , 1.166436 , 0.001791 ,  12
   5.0054 , 1.166640 , 0.001791 ,  13
   5.0054 , 1.166905 , 0.001791 ,  14
   5.0054 , 1.166628 , 0.001791 ,  15
   5.0054 , 1.166414 , 0.001791 ,  16
   5.0054 , 1.166915 , 0.001791 ,  17
   5.0054 , 1.166682 , 0.001791 ,  18
   5.0054 , 1.166473 , 0.001791 ,  19
   5.0054 , 1.166384 , 0.001791 ,  20
   5.0054 , 1.166402 , 0.001791 ,  21
   5.0054 , 1.166542 , 0.001791 ,  22
   5.0054 , 1.166544 , 0.001791 ,  23
   5.0054 , 1.166640 , 0.001791 ,  24
   5.0054 , 1.166778 , 0.001791 ,  25
   5.0054 , 1.166882 , 0.001791 ,  26
   5.0054 , 1.166517 , 0.001791 ,  27
   5.0054 , 1.166704 , 0.001791 ,  28
   5.0054 , 1.166569 , 0.001791 ,  29
   5.0054 , 1.166634 , 0.001791 ,  30
   5.0054 , 1.166694 , 0.001791 ,  31
   5.0054 , 1.166928 , 0.001791 ,  32
   5.0054 , 1.166649 , 0.001791 ,  33
   5.0054 , 1.166551 , 0.001791 ,  34
   5.0054 , 1.166787 , 0.001791 ,  35
   5.0054 , 1.166699 , 0.001791 ,  36
   5.0054 , 1.166693 , 0.001791 ,  37
   5.0054 , 1.166446 , 0.001791 ,  38
   5.0054 , 1.166526 , 0.001791 ,  39
   5.0054 , 1.166698 , 0.001791 ,  40
   5.0054 , 1.166389 , 0.001791 ,  41
   5.0054 , 1.166718 , 0.001791 ,  42
   5.0054 , 1.166678 , 0.001791 ,  43
   5.0054 , 1.166469 , 0.001791 ,  44
   5.0054 , 1.166861 , 0.001791 ,  45
   5.0054 , 1.166890 , 0.001791 ,  46
   5.0054 , 1.166632 , 0.001791 ,  47
   5.0054 , 1.167021 , 0.001791 ,  48
   5.0054 , 1.166616 , 0.001791 ,  49
   5.0054 , 1.166566 , 0.001791 ,  50
   5.0054 , 1.166718 , 0.001791 ,  51
   5.0054 , 1.166493 , 0.001791 ,  52
   5.0054 , 1.166847 , 0.001791 ,  53
   5.0054 , 1.166624 , 0.001791 ,  54
   5.0054 , 1.166691 , 0.001791 ,  55
   5.0054 , 1.166729 , 0.001791 ,  56
   5.0054 , 1.166614 , 0.001791 ,  57
   5.0054 , 1.166550 , 0.001791 ,  58
   5.0054 , 1.166808 , 0.001791 ,  59
   5.0054 , 1.166586 , 0.001791 ,  60
   5.0054 , 1.166792 , 0.001791 ,  61
   5.0054 , 1.166150 , 0.001791 ,  62
   5.0054 , 1.166816 , 0.001791 ,  63
   5.0054 , 1.166759 , 0.001791 ,  64
   5.0054 , 1.166885 , 0.001791 ,  65
   5.0054 , 1.166580 , 0.001791 ,  66
   5.0054 , 1.166464 , 0.001791 ,  67
   5.0054 , 1.166512 , 0.001791 ,  68
   5.0054 , 1.166493 , 0.001791 ,  69
   5.0054 , 1.166610 , 0.001791 ,  70
   5.0054 , 1.166734 , 0.001791 ,  71
   5.0054 , 1.166466 , 0.001791 ,  72
   5.0054 , 1.166333 , 0.001791 ,  73
   5.0054 , 1.166459 , 0.001791 ,  74
   5.0054 , 1.166509 , 0.001791 ,  75
   5.0054 , 1.166737 , 0.001791 ,  76
   5.0054 , 1.166934 , 0.001791 ,  77
   5.0054 , 1.166673 , 0.001791 ,  78
   5.0054 , 1.166651 , 0.001791 ,  79
   5.0054 , 1.166684 , 0.001791 ,  80
   5.0054 , 1.166743 , 0.001791 ,  81
   5.0054 , 1.166846 , 0.001791 ,  82
   5.0054 , 1.166536 , 0.001791 ,  83
   5.0054 , 1.166695 , 0.001791 ,  84
   5.0054 , 1.167030 , 0.001791 ,  85
   5.0054 , 1.166291 , 0.001791 ,  86
   5.0054 , 1.166501 , 0.001791 ,  87
   5.0054 , 1.166688 , 0.001791 ,  88
   5.0054 , 1.166836 , 0.001791 ,  89
   5.0054 , 1.166840 , 0.001791 ,  90
   5.0054 , 1.166007 , 0.001791 ,  91
   5.0054 , 1.166407 , 0.001791 ,  92
   5.0054 , 1.166703 , 0.001791 ,  93
   5.0054 , 1.166788 , 0.001791 ,  94
   5.0054 , 1.166785 , 0.001791 ,  95
   5.0054 , 1.166665 , 0.001791 ,  96
   5.0054 , 1.166633 , 0.001791 ,  97
   5.0054 , 1.166713 , 0.001791 ,  98
   5.0054 , 1.166798 , 0.001791 ,  99
   5.0054 , 1.166762 , 0.001791 , 100
   5.1024 , 1.174021 , 0.002346 ,   0
   5.1024 , 1.173988 , 0.002346 ,   1
   5.1024 , 1.173433 , 0.002346 ,   2
   5.1024 , 1.174177 , 0.002346 ,   3
   5.1024 , 1.173880 , 0.002346 ,   4
   5.1024 , 1.173662 , 0.002346 ,   5
   5.1024 , 1.173729 , 0.002346 ,   6
   5.1024 , 1.174174 , 0.002346 ,   7
   5.1024 , 1.174615 , 0.002346 ,   8
   5.1024 , 1.174028 , 0.002346 ,   9
   5.1024 , 1.174273 , 0.002346 ,  10
   5.1024 , 1.174115 , 0.002346 ,  11
   5.1024 , 1.174087 , 0.002346 ,  12
   5.1024 , 1.173766 , 0.002346 ,  13
   5.1024 , 1.174177 , 0.002346 ,  14
   5.1024 , 1.173855 , 0.002346 ,  15
   5.1024 , 1.173872 , 0.002346 ,  16
   5.1024 , 1.174190 , 0.002346 ,  17
   5.1024 , 1.173932 , 0.002346 ,  18
   5.1024 , 1.173730 , 0.002346 ,  19
   5.1024 , 1.173936 , 0.002346 ,  20
   5.1024 , 1.174192 , 0.002346 ,  21
   5.1024 , 1.174288 , 0.002346 ,  22
   5.1024 , 1.174027 , 0.002346 ,  23
   5.1024 , 1.173651 , 0.002346 ,  24
   5.1024 , 1.173614 , 0.002346 ,  25
   5.1024 , 1.174054 , 0.002346 ,  26
   5.1024 , 1.173679 , 0.002346 ,  27
   5.1024 , 1.174178 , 0.002346 ,  28
   5.1024 , 1.173831 , 0.002346 ,  29
   5.1024 , 1.173984 , 0.002346 ,  30
   5.1024 , 1.173991 , 0.002346 ,  31
   5.1024 , 1.173826 , 0.002346 ,  32
   5.1024 , 1.173773 , 0.002346 ,  33
   5.1024 , 1.173903 , 0.002346 ,  34
   5.1024 , 1.174015 , 0.002346 ,  35
   5.1024 , 1.173799 , 0.002346 ,  36
   5.1024 , 1.173858 , 0.002346 ,  37
   5.1024 , 1.174248 , 0.002346 ,  38
   5.1024 , 1.173839 , 0.002346 ,  39
   5.1024 , 1.173946 , 0.002346 ,  40
   5.1024 , 1.174373 , 0.002346 ,  41
   5.1024 , 1.174320 , 0.002346 ,  42
   5.1024 , 1.174165 , 0.002346 ,  43
   5.1024 , 1.173800 , 0.002346 ,  44
   5.1024 , 1.174230 , 0.002346 ,  45
   5.1024 , 1.173926 , 0.002346 ,  46
   5.1024 , 1.173835 , 0.002346 ,  47
   5.1024 , 1.174313 , 0.002346 ,  48
   5.1024 , 1.173806 , 0.002346 ,  49
   5.1024 , 1.174122 , 0.002346 ,  50
   5.1024 , 1.174433 , 0.002346 ,  51
   5.1024 , 1.174124 , 0.002346 ,  52
   5.1024 , 1.174196 , 0.002346 ,  53
   5.1024 , 1.174149 , 0.002346 ,  54
   5.1024 , 1.174363 , 0.002346 ,  55
   5.1024 , 1.174340 , 0.002346 ,  56
   5.1024 , 1.174347 , 0.002346 ,  57
   5.1024 , 1.174112 , 0.002346 ,  58
   5.1024 , 1.173858 , 0.002346 ,  59
   5.1024 , 1.174099 , 0.002346 ,  60
   5.1024 , 1.174067 , 0.002346 ,  61
   5.1024 , 1.173947 , 0.002346 ,  62
   5.1024 , 1.174207 , 0.002346 ,  63
   5.1024 , 1.174037 , 0.002346 ,  64
   5.1024 , 1.173806 , 0.002346 ,  65
   5.1024 , 1.174355 , 0.002346 ,  66
   5.1024 , 1.174648 , 0.002346 ,  67
   5.1024 , 1.174323 , 0.002346 ,  68
   5.1024 , 1.173883 , 0.002346 ,  69
   5.1024 , 1.174190 , 0.002346 ,  70
   5.1024 , 1.173657 , 0.002346 ,  71
   5.1024 , 1.173662 , 0.002346 ,  72
   5.1024 , 1.173899 , 0.002346 ,  73
   5.1024 , 1.173570 , 0.002346 ,  74
   5.1024 , 1.174408 , 0.002346 ,  75
   5.1024 , 1.173932 , 0.002346 ,  76
   5.1024 , 1.174141 , 0.002346 ,  77
   5.1024 , 1.174000 , 0.002346 ,  78
   5.1024 , 1.173713 , 0.002346 ,  79
   5.1024 , 1.173598 , 0.002346 ,  80
   5.1024 , 1.173883 , 0.002346 ,  81
   5.1024 , 1.174185 , 0.002346 ,  82
   5.1024 , 1.174007 , 0.002346 ,  83
   5.1024 , 1.174224 , 0.002346 ,  84
   5.1024 , 1.174210 , 0.002346 ,  85
   5.1024 , 1.173735 , 0.002346 ,  86
   5.1024 , 1.173784 , 0.002346 ,  87
   5.1024 , 1.174040 , 0.002346 ,  88
   5.1024 , 1.173894 , 0.002346 ,  89
   5.1024 , 1.173940 , 0.002346 ,  90
   5.1024 , 1.174056 , 0.002346 ,  91
   5.1024 , 1.174174 , 0.002346 ,  92
   5.1024 , 1.174323 , 0.002346 ,  93
   5.1024 , 1.173787 , 0.002346 ,  94
   5.1024 , 1.173955 , 0.002346 ,  95
   5.1024 , 1.174238 , 0.002346 ,  96
   5.1024 , 1.174079 , 0.002346 ,  97
   5.1024 , 1.174147 , 0.002346 ,  98
   5.1024 , 1.174044 , 0.002346 ,  99
   5.1024 , 1.173861 , 0.002346 , 100
   5.1061 , 1.174359 , 0.002094 ,   0
   5.1061 , 1.174114 , 0.002094 ,   1
   5.1061 , 1.174354 , 0.002094 ,   2
   5.1061 , 1.174078 , 0.002094 ,   3
   5.1061 , 1.174628 , 0.002094 ,   4
   5.1061 , 1.174767 , 0.002094 ,   5
   5.1061 , 1.174457 , 0.002094 ,   6
   5.1061 , 1.174060 , 0.002094 ,   7
   5.1061 , 1.174731 , 0.002094 ,   8
   5.1061 , 1.173977 , 0.002094 ,   9
   5.1061 , 1.174484 , 0.002094 ,  10
   5.1061 , 1.174241 , 0.002094 ,  11
   5.1061 , 1.173903 , 0.002094 ,  12
   5.1061 , 1.174132 , 0.002094 ,  13
   5.1061 , 1.174643 , 0.002094 ,  14
   5.1061 , 1.174175 , 0.002094 ,  15
   5.1061 , 1.174291 , 0.002094 ,  16
   5.1061 , 1.174573 , 0.002094 ,  17
   5.1061 , 1.174297 , 0.002094 ,  18
   5.1061 , 1.174563 , 0.002094 ,  19
   5.1061 , 1.174326 , 0.002094 ,  20
   5.1061 , 1.174537 , 0.002094 ,  21
   5.1061 , 1.174436 , 0.002094 ,  22
   5.1061 , 1.174676 , 0.002094 ,  23
   5.1061 , 1.174747 , 0.002094 ,  24
   5.1061 , 1.174612 , 0.002094 ,  25
   5.1061 , 1.174364 , 0.002094 ,  26
   5.1061 , 1.174395 , 0.002094 ,  27
   5.1061 , 1.174395 , 0.002094 ,  28
   5.1061 , 1.174146 , 0.002094 ,  29
   5.1061 , 1.174166 , 0.002094 ,  30
   5.1061 , 1.174228 , 0.002094 ,  31
   5.1061 , 1.174398 , 0.002094 ,  32
   5.1061 , 1.174513 , 0.002094 ,  33
   5.1061 , 1.174432 , 0.002094 ,  34
   5.1061 , 1.174329 , 0.002094 ,  35
   5.1061 , 1.174286 , 0.002094 ,  36
   5.1061 , 1.174512 , 0.002094 ,  37
   5.1061 , 1.174307 , 0.002094 ,  38
   5.1061 , 1.173638 , 0.002094 ,  39
   5.1061 , 1.174129 , 0.002094 ,  40
   5.1061 , 1.174168 , 0.002094 ,  41
   5.1061 , 1.174237 , 0.002094 ,  42
   5.1061 , 1.174467 , 0.002094 ,  43
   5.1061 , 1.174445 , 0.002094 ,  44
   5.1061 , 1.174548 , 0.002094 ,  45
   5.1061 , 1.174835 , 0.002094 ,  46
   5.1061 , 1.174369 , 0.002094 ,  47
   5.1061 , 1.174709 , 0.002094 ,  48
   5.1061 , 1.174307 , 0.002094 ,  49
   5.1061 , 1.174504 , 0.002094 ,  50
   5.1061 , 1.174245 , 0.002094 ,  51
   5.1061 , 1.174213 , 0.002094 ,  52
   5.1061 , 1.174423 , 0.002094 ,  53
   5.1061 , 1.174211 , 0.002094 ,  54
   5.1061 , 1.174431 , 0.002094 ,  55
   5.1061 , 1.174443 , 0.002094 ,  56
   5.1061 , 1.174386 , 0.002094 ,  57
   5.1061 , 1.174515 , 0.002094 ,  58
   5.1061 , 1.174396 , 0.002094 ,  59
   5.1061 , 1.174342 , 0.002094 ,  60
   5.1061 , 1.174433 , 0.002094 ,  61
   5.1061 , 1.174022 , 0.002094 ,  62
   5.1061 , 1.174317 , 0.002094 ,  63
   5.1061 , 1.174661 , 0.002094 ,  64
   5.1061 , 1.174726 , 0.002094 ,  65
   5.1061 , 1.174455 , 0.002094 ,  66
   5.1061 , 1.174292 , 0.002094 ,  67
   5.1061 , 1.174372 , 0.002094 ,  68
   5.1061 , 1.174124 , 0.002094 ,  69
   5.1061 , 1.174613 , 0.002094 ,  70
   5.1061 , 1.174487 , 0.002094 ,  71
   5.1061 , 1.174157 , 0.002094 ,  72
   5.1061 , 1.174244 , 0.002094 ,  73
   5.1061 , 1.174203 , 0.002094 ,  74
   5.1061 , 1.174202 , 0.002094 ,  75
   5.1061 , 1.174335 , 0.002094 ,  76
   5.1061 , 1.174276 , 0.002094 ,  77
   5.1061 , 1.174293 , 0.002094 ,  78
   5.1061 , 1.174198 , 0.002094 ,  79
   5.1061 , 1.173980 , 0.002094 ,  80
   5.1061 , 1.174278 , 0.002094 ,  81
   5.1061 , 1.174554 , 0.002094 ,  82
   5.1061 , 1.174222 , 0.002094 ,  83
   5.1061 , 1.174345 , 0.002094 ,  84
   5.1061 , 1.174168 , 0.002094 ,  85
   5.1061 , 1.174351 , 0.002094 ,  86
   5.1061 , 1.174192 , 0.002094 ,  87
   5.1061 , 1.174360 , 0.002094 ,  88
   5.1061 , 1.174313 , 0.002094 ,  89
   5.1061 , 1.174534 , 0.002094 ,  90
   5.1061 , 1.174156 , 0.002094 ,  91
   5.1061 , 1.174153 , 0.002094 ,  92
   5.1061 , 1.174492 , 0.002094 ,  93
   5.1061 , 1.174528 , 0.002094 ,  94
   5.1061 , 1.174301 , 0.002094 ,  95
   5.1061 , 1.174498 , 0.002094 ,  96
   5.1061 , 1.174368 , 0.002094 ,  97
   5.1061 , 1.174858 , 0.002094 ,  98
   5.1061 , 1.174031 , 0.002094 ,  99
   5.1061 , 1.174385 , 0.002094 , 100
   5.2006 , 1.186334 , 0.001572 ,   0
   5.2006 , 1.185990 , 0.001572 ,   1
   5.2006 , 1.186288 , 0.001572 ,   2
   5.2006 , 1.186445 , 0.001572 ,   3
   5.2006 , 1.186501 , 0.001572 ,   4
   5.2006 , 1.186459 , 0.001572 ,   5
   5.2006 , 1.186452 , 0.001572 ,   6
   5.2006 , 1.186336 , 0.001572 ,   7
   5.2006 , 1.186646 , 0.001572 ,   8
   5.2006 , 1.186402 , 0.001572 ,   9
   5.2006 , 1.186572 , 0.001572 ,  10
   5.2006 , 1.186520 , 0.001572 ,  11
   5.2006 , 1.186146 , 0.001572 ,  12
   5.2006 , 1.186359 , 0.001572 ,  13
   5.2006 , 1.186445 , 0.001572 ,  14
   5.2006 , 1.186055 , 0.001572 ,  15
   5.2006 , 1.186166 , 0.001572 ,  16
   5.2006 , 1.186386 , 0.001572 ,  17
   5.2006 , 1.186484 , 0.001572 ,  18
   5.2006 , 1.186387 , 0.001572 ,  19
   5.2006 , 1.186210 , 0.001572 ,  20
   5.2006 , 1.186521 , 0.001572 ,  21
   5.2006 , 1.186369 , 0.001572 ,  22
   5.2006 , 1.186195 , 0.001572 ,  23
   5.2006 , 1.186496 , 0.001572 ,  24
   5.2006 , 1.186139 , 0.001572 ,  25
   5.2006 , 1.186346 , 0.001572 ,  26
   5.2006 , 1.186366 , 0.001572 ,  27
   5.2006 , 1.186457 , 0.001572 ,  28
   5.2006 , 1.186029 , 0.001572 ,  29
   5.2006 , 1.186393 , 0.001572 ,  30
   5.2006 , 1.186464 , 0.001572 ,  31
   5.2006 , 1.186175 , 0.001572 ,  32
   5.2006 , 1.186362 , 0.001572 ,  33
   5.2006 , 1.186513 , 0.001572 ,  34
   5.2006 , 1.186170 , 0.001572 ,  35
   5.2006 , 1.186335 , 0.001572 ,  36
   5.2006 , 1.186111 , 0.001572 ,  37
   5.2006 , 1.186450 , 0.001572 ,  38
   5.2006 , 1.186500 , 0.001572 ,  39
   5.2006 , 1.186237 , 0.001572 ,  40
   5.2006 , 1.186555 , 0.001572 ,  41
   5.2006 , 1.186717 , 0.001572 ,  42
   5.2006 , 1.186563 , 0.001572 ,  43
   5.2006 , 1.186413 , 0.001572 ,  44
   5.2006 , 1.186124 , 0.001572 ,  45
   5.2006 , 1.186678 , 0.001572 ,  46
   5.2006 , 1.186247 , 0.001572 ,  47
   5.2006 , 1.186554 , 0.001572 ,  48
   5.2006 , 1.186344 , 0.001572 ,  49
   5.2006 , 1.186326 , 0.001572 ,  50
   5.2006 , 1.186537 , 0.001572 ,  51
   5.2006 , 1.186358 , 0.001572 ,  52
   5.2006 , 1.186275 , 0.001572 ,  53
   5.2006 , 1.186235 , 0.001572 ,  54
   5.2006 , 1.186327 , 0.001572 ,  55
   5.2006 , 1.186425 , 0.001572 ,  56
   5.2006 , 1.186203 , 0.001572 ,  57
   5.2006 , 1.186193 , 0.001572 ,  58
   5.2006 , 1.186147 , 0.001572 ,  59
   5.2006 , 1.186305 , 0.001572 ,  60
   5.2006 , 1.186415 , 0.001572 ,  61
   5.2006 , 1.186379 , 0.001572 ,  62
   5.2006 , 1.186528 , 0.001572 ,  63
   5.2006 , 1.186405 , 0.001572 ,  64
   5.2006 , 1.186420 , 0.001572 ,  65
   5.2006 , 1.186345 , 0.001572 ,  66
   5.2006 , 1.186312 , 0.001572 ,  67
   5.2006 , 1.186065 , 0.001572 ,  68
   5.2006 , 1.186361 , 0.001572 ,  69
   5.2006 , 1.186240 , 0.001572 ,  70
   5.2006 , 1.186057 , 0.001572 ,  71
   5.2006 , 1.186031 , 0.001572 ,  72
   5.2006 , 1.186272 , 0.001572 ,  73
   5.2006 , 1.186045 , 0.001572 ,  74
   5.2006 , 1.186407 , 0.001572 ,  75
   5.2006 , 1.186312 , 0.001572 ,  76
   5.2006 , 1.186026 , 0.001572 ,  77
   5.2006 , 1.186275 , 0.001572 ,  78
   5.2006 , 1.186327 , 0.001572 ,  79
   5.2006 , 1.186226 , 0.001572 ,  80
   5.2006 , 1.186230 , 0.001572 ,  81
   5.2006 , 1.186266 , 0.001572 ,  82
   5.2006 , 1.186200 , 0.001572 ,  83
   5.2006 , 1.186356 , 0.001572 ,  84
   5.2006 , 1.186388 , 0.001572 ,  85
   5.2006 , 1.186331 , 0.001572 ,  86
   5.2006 , 1.186242 , 0.001572 ,  87
   5.2006 , 1.186402 , 0.001572 ,  88
   5.2006 , 1.186414 , 0.001572 ,  89
   5.2006 , 1.186518 , 0.001572 ,  90
   5.2006 , 1.186227 , 0.001572 ,  91
   5.2006 , 1.186093 , 0.001572 ,  92
   5.2006 , 1.186051 , 0.001572 ,  93
   5.2006 , 1.186553 , 0.001572 ,  94
   5.2006 , 1.186445 , 0.001572 ,  95
   5.2006 , 1.186323 , 0.001572 ,  96
   5.2006 , 1.186339 , 0.001572 ,  97
   5.2006 , 1.186200 , 0.001572 ,  98
   5.2006 , 1.186416 , 0.001572 ,  99
   5.2006 , 1.186440 , 0.001572 , 100
   5.2073 , 1.182818 , 0.002117 ,   0
   5.2073 , 1.183126 , 0.002117 ,   1
   5.2073 , 1.182697 , 0.002117 ,   2
   5.2073 , 1.183129 , 0.002117 ,   3
   5.2073 , 1.183053 , 0.002117 ,   4
   5.2073 , 1.182952 , 0.002117 ,   5
   5.2073 , 1.182545 , 0.002117 ,   6
   5.2073 , 1.183164 , 0.002117 ,   7
   5.2073 , 1.182738 , 0.002117 ,   8
   5.2073 , 1.182795 , 0.002117 ,   9
   5.2073 , 1.182983 , 0.002117 ,  10
   5.2073 , 1.182935 , 0.002117 ,  11
   5.2073 , 1.182626 , 0.002117 ,  12
   5.2073 , 1.182757 , 0.002117 ,  13
   5.2073 , 1.182912 , 0.002117 ,  14
   5.2073 , 1.182378 , 0.002117 ,  15
   5.2073 , 1.182945 , 0.002117 ,  16
   5.2073 , 1.182889 , 0.002117 ,  17
   5.2073 , 1.182599 , 0.002117 ,  18
   5.2073 , 1.182777 , 0.002117 ,  19
   5.2073 , 1.182770 , 0.002117 ,  20
   5.2073 , 1.182904 , 0.002117 ,  21
   5.2073 , 1.182838 , 0.002117 ,  22
   5.2073 , 1.182875 , 0.002117 ,  23
   5.2073 , 1.182917 , 0.002117 ,  24
   5.2073 , 1.182870 , 0.002117 ,  25
   5.2073 , 1.182802 , 0.002117 ,  26
   5.2073 , 1.182767 , 0.002117 ,  27
   5.2073 , 1.183016 , 0.002117 ,  28
   5.2073 , 1.182721 , 0.002117 ,  29
   5.2073 , 1.182750 , 0.002117 ,  30
   5.2073 , 1.183107 , 0.002117 ,  31
   5.2073 , 1.183049 , 0.002117 ,  32
   5.2073 , 1.182858 , 0.002117 ,  33
   5.2073 , 1.182793 , 0.002117 ,  34
   5.2073 , 1.182987 , 0.002117 ,  35
   5.2073 , 1.183004 , 0.002117 ,  36
   5.2073 , 1.182572 , 0.002117 ,  37
   5.2073 , 1.182618 , 0.002117 ,  38
   5.2073 , 1.183053 , 0.002117 ,  39
   5.2073 , 1.182584 , 0.002117 ,  40
   5.2073 , 1.182410 , 0.002117 ,  41
   5.2073 , 1.182905 , 0.002117 ,  42
   5.2073 , 1.182871 , 0.002117 ,  43
   5.2073 , 1.182700 , 0.002117 ,  44
   5.2073 , 1.183000 , 0.002117 ,  45
   5.2073 , 1.183201 , 0.002117 ,  46
   5.2073 , 1.182818 , 0.002117 ,  47
   5.2073 , 1.182795 , 0.002117 ,  48
   5.2073 , 1.182813 , 0.002117 ,  49
   5.2073 , 1.183098 , 0.002117 ,  50
   5.2073 , 1.182818 , 0.002117 ,  51
   5.2073 , 1.182852 , 0.002117 ,  52
   5.2073 , 1.182909 , 0.002117 ,  53
   5.2073 , 1.182684 , 0.002117 ,  54
   5.2073 , 1.182748 , 0.002117 ,  55
   5.2073 , 1.183352 , 0.002117 ,  56
   5.2073 , 1.183079 , 0.002117 ,  57
   5.2073 , 1.182986 , 0.002117 ,  58
   5.2073 , 1.183119 , 0.002117 ,  59
   5.2073 , 1.182415 , 0.002117 ,  60
   5.2073 , 1.182978 , 0.002117 ,  61
   5.2073 , 1.182840 , 0.002117 ,  62
   5.2073 , 1.182341 , 0.002117 ,  63
   5.2073 , 1.182544 , 0.002117 ,  64
   5.2073 , 1.182809 , 0.002117 ,  65
   5.2073 , 1.182559 , 0.002117 ,  66
   5.2073 , 1.182582 , 0.002117 ,  67
   5.2073 , 1.182862 , 0.002117 ,  68
   5.2073 , 1.182872 , 0.002117 ,  69
   5.2073 , 1.182658 , 0.002117 ,  70
   5.2073 , 1.182535 , 0.002117 ,  71
   5.2073 , 1.182653 , 0.002117 ,  72
   5.2073 , 1.182369 , 0.002117 ,  73
   5.2073 , 1.182510 , 0.002117 ,  74
   5.2073 , 1.182554 , 0.002117 ,  75
   5.2073 , 1.182991 , 0.002117 ,  76
   5.2073 , 1.183321 , 0.002117 ,  77
   5.2073 , 1.182903 , 0.002117 ,  78
   5.2073 , 1.182509 , 0.002117 ,  79
   5.2073 , 1.183001 , 0.002117 ,  80
   5.2073 , 1.182897 , 0.002117 ,  81
   5.2073 , 1.182954 , 0.002117 ,  82
   5.2073 , 1.182560 , 0.002117 ,  83
   5.2073 , 1.182716 , 0.002117 ,  84
   5.2073 , 1.182625 , 0.002117 ,  85
   5.2073 , 1.182714 , 0.002117 ,  86
   5.2073 , 1.182690 , 0.002117 ,  87
   5.2073 , 1.182939 , 0.002117 ,  88
   5.2073 , 1.182910 , 0.002117 ,  89
   5.2073 , 1.182456 , 0.002117 ,  90
   5.2073 , 1.182702 , 0.002117 ,  91
   5.2073 , 1.182846 , 0.002117 ,  92
   5.2073 , 1.183150 , 0.002117 ,  93
   5.2073 , 1.182916 , 0.002117 ,  94
   5.2073 , 1.182522 , 0.002117 ,  95
   5.2073 , 1.182747 , 0.002117 ,  96
   5.2073 , 1.182651 , 0.002117 ,  97
   5.2073 , 1.182887 , 0.002117 ,  98
   5.2073 , 1.182903 , 0.002117 ,  99
   5.2073 , 1.183093 , 0.002117 , 100
   5.3954 , 1.201025 , 0.002096 ,   0
   5.3954 , 1.201337 , 0.002096 ,   1
   5.3954 , 1.200812 , 0.002096 ,   2
   5.3954 , 1.200908 , 0.002096 ,   3
   5.3954 , 1.201128 , 0.002096 ,   4
   5.3954 , 1.200925 , 0.002096 ,   5
   5.3954 , 1.200941 , 0.002096 ,   6
   5.3954 , 1.200821 , 0.002096 ,   7
   5.3954 , 1.201427 , 0.002096 ,   8
   5.3954 , 1.200600 , 0.002096 ,   9
   5.3954 , 1.201464 , 0.002096 ,  10
   5.3954 , 1.201221 , 0.002096 ,  11
   5.3954 , 1.201022 , 0.002096 ,  12
   5.3954 , 1.200820 , 0.002096 ,  13
   5.3954 , 1.201395 , 0.002096 ,  14
   5.3954 , 1.200864 , 0.002096 ,  15
   5.3954 , 1.201112 , 0.002096 ,  16
   5.3954 , 1.201224 , 0.002096 ,  17
   5.3954 , 1.201103 , 0.002096 ,  18
   5.3954 , 1.200973 , 0.002096 ,  19
   5.3954 , 1.200793 , 0.002096 ,  20
   5.3954 , 1.201118 , 0.002096 ,  21
   5.3954 , 1.200831 , 0.002096 ,  22
   5.3954 , 1.200930 , 0.002096 ,  23
   5.3954 , 1.201174 , 0.002096 ,  24
   5.3954 , 1.201284 , 0.002096 ,  25
   5.3954 , 1.201290 , 0.002096 ,  26
   5.3954 , 1.200962 , 0.002096 ,  27
   5.3954 , 1.200890 , 0.002096 ,  28
   5.3954 , 1.200585 , 0.002096 ,  29
   5.3954 , 1.200790 , 0.002096 ,  30
   5.3954 , 1.200801 , 0.002096 ,  31
   5.3954 , 1.201070 , 0.002096 ,  32
   5.3954 , 1.201060 , 0.002096 ,  33
   5.3954 , 1.201058 , 0.002096 ,  34
   5.3954 , 1.201283 , 0.002096 ,  35
   5.3954 , 1.200828 , 0.002096 ,  36
   5.3954 , 1.200994 , 0.002096 ,  37
   5.3954 , 1.200880 , 0.002096 ,  38
   5.3954 , 1.200943 , 0.002096 ,  39
   5.3954 , 1.200833 , 0.002096 ,  40
   5.3954 , 1.201144 , 0.002096 ,  41
   5.3954 , 1.201224 , 0.002096 ,  42
   5.3954 , 1.200903 , 0.002096 ,  43
   5.3954 , 1.200885 , 0.002096 ,  44
   5.3954 , 1.201113 , 0.002096 ,  45
   5.3954 , 1.201422 , 0.002096 ,  46
   5.3954 , 1.200859 , 0.002096 ,  47
   5.3954 , 1.201059 , 0.002096 ,  48
   5.3954 , 1.200663 , 0.002096 ,  49
   5.3954 , 1.201143 , 0.002096 ,  50
   5.3954 , 1.200631 , 0.002096 ,  51
   5.3954 , 1.201059 , 0.002096 ,  52
   5.3954 , 1.201375 , 0.002096 ,  53
   5.3954 , 1.201184 , 0.002096 ,  54
   5.3954 , 1.201421 , 0.002096 ,  55
   5.3954 , 1.201304 , 0.002096 ,  56
   5.3954 , 1.200860 , 0.002096 ,  57
   5.3954 , 1.201219 , 0.002096 ,  58
   5.3954 , 1.201173 , 0.002096 ,  59
   5.3954 , 1.201133 , 0.002096 ,  60
   5.3954 , 1.200907 , 0.002096 ,  61
   5.3954 , 1.200647 , 0.002096 ,  62
   5.3954 , 1.201054 , 0.002096 ,  63
   5.3954 , 1.201375 , 0.002096 ,  64
   5.3954 , 1.200976 , 0.002096 ,  65
   5.3954 , 1.201132 , 0.002096 ,  66
   5.3954 , 1.200877 , 0.002096 ,  67
   5.3954 , 1.201048 , 0.002096 ,  68
   5.3954 , 1.200929 , 0.002096 ,  69
   5.3954 , 1.200870 , 0.002096 ,  70
   5.3954 , 1.200696 , 0.002096 ,  71
   5.3954 , 1.200798 , 0.002096 ,  72
   5.3954 , 1.201143 , 0.002096 ,  73
   5.3954 , 1.200849 , 0.002096 ,  74
   5.3954 , 1.201090 , 0.002096 ,  75
   5.3954 , 1.201462 , 0.002096 ,  76
   5.3954 , 1.201059 , 0.002096 ,  77
   5.3954 , 1.200999 , 0.002096 ,  78
   5.3954 , 1.200941 , 0.002096 ,  79
   5.3954 , 1.200934 , 0.002096 ,  80
   5.3954 , 1.200999 , 0.002096 ,  81
   5.3954 , 1.200900 , 0.002096 ,  82
   5.3954 , 1.200812 , 0.002096 ,  83
   5.3954 , 1.200752 , 0.002096 ,  84
   5.3954 , 1.200797 , 0.002096 ,  85
   5.3954 , 1.201308 , 0.002096 ,  86
   5.3954 , 1.200916 , 0.002096 ,  87
   5.3954 , 1.201054 , 0.002096 ,  88
   5.3954 , 1.200938 , 0.002096 ,  89
   5.3954 , 1.201117 , 0.002096 ,  90
   5.3954 , 1.200929 , 0.002096 ,  91
   5.3954 , 1.201151 , 0.002096 ,  92
   5.3954 , 1.201028 , 0.002096 ,  93
   5.3954 , 1.201298 , 0.002096 ,  94
   5.3954 , 1.200947 , 0.002096 ,  95
   5.3954 , 1.201300 , 0.002096 ,  96
   5.3954 , 1.200734 , 0.002096 ,  97
   5.3954 , 1.201188 , 0.002096 ,  98
   5.3954 , 1.200758 , 0.002096 ,  99
   5.3954 , 1.201299 , 0.002096 , 100
   5.4847 , 1.204555 , 0.002783 ,   0
   5.4847 , 1.204745 , 0.002783 ,   1
   5.4847 , 1.204209 , 0.002783 ,   2
   5.4847 , 1.204697 , 0.002783 ,   3
   5.4847 , 1.204547 , 0.002783 ,   4
   5.4847 , 1.204822 , 0.002783 ,   5
   5.4847 , 1.205128 , 0.002783 ,   6
   5.4847 , 1.204516 , 0.002783 ,   7
   5.4847 , 1.204747 , 0.002783 ,   8
   5.4847 , 1.204216 , 0.002783 ,   9
   5.4847 , 1.204518 , 0.002783 ,  10
   5.4847 , 1.205117 , 0.002783 ,  11
   5.4847 , 1.204817 , 0.002783 ,  12
   5.4847 , 1.205001 , 0.002783 ,  13
   5.4847 , 1.204460 , 0.002783 ,  14
   5.4847 , 1.204239 , 0.002783 ,  15
   5.4847 , 1.204334 , 0.002783 ,  16
   5.4847 , 1.204474 , 0.002783 ,  17
   5.4847 , 1.204341 , 0.002783 ,  18
   5.4847 , 1.204667 , 0.002783 ,  19
   5.4847 , 1.204904 , 0.002783 ,  20
   5.4847 , 1.204575 , 0.002783 ,  21
   5.4847 , 1.204905 , 0.002783 ,  22
   5.4847 , 1.204286 , 0.002783 ,  23
   5.4847 , 1.204272 , 0.002783 ,  24
   5.4847 , 1.204873 , 0.002783 ,  25
   5.4847 , 1.204703 , 0.002783 ,  26
   5.4847 , 1.204308 , 0.002783 ,  27
   5.4847 , 1.204492 , 0.002783 ,  28
   5.4847 , 1.204595 , 0.002783 ,  29
   5.4847 , 1.204932 , 0.002783 ,  30
   5.4847 , 1.204793 , 0.002783 ,  31
   5.4847 , 1.204862 , 0.002783 ,  32
   5.4847 , 1.204756 , 0.002783 ,  33
   5.4847 , 1.204529 , 0.002783 ,  34
   5.4847 , 1.204635 , 0.002783 ,  35
   5.4847 , 1.204051 , 0.002783 ,  36
   5.4847 , 1.204423 , 0.002783 ,  37
   5.4847 , 1.204211 , 0.002783 ,  38
   5.4847 , 1.204477 , 0.002783 ,  39
   5.4847 , 1.204632 , 0.002783 ,  40
   5.4847 , 1.204648 , 0.002783 ,  41
   5.4847 , 1.204913 , 0.002783 ,  42
   5.4847 , 1.204656 , 0.002783 ,  43
   5.4847 , 1.204585 , 0.002783 ,  44
   5.4847 , 1.204136 , 0.002783 ,  45
   5.4847 , 1.205264 , 0.002783 ,  46
   5.4847 , 1.204538 , 0.002783 ,  47
   5.4847 , 1.204868 , 0.002783 ,  48
   5.4847 , 1.204470 , 0.002783 ,  49
   5.4847 , 1.204628 , 0.002783 ,  50
   5.4847 , 1.204372 , 0.002783 ,  51
   5.4847 , 1.203598 , 0.002783 ,  52
   5.4847 , 1.204858 , 0.002783 ,  53
   5.4847 , 1.204664 , 0.002783 ,  54
   5.4847 , 1.204306 , 0.002783 ,  55
   5.4847 , 1.204726 , 0.002783 ,  56
   5.4847 , 1.204858 , 0.002783 ,  57
   5.4847 , 1.204372 , 0.002783 ,  58
   5.4847 , 1.204261 , 0.002783 ,  59
   5.4847 , 1.204460 , 0.002783 ,  60
   5.4847 , 1.204423 , 0.002783 ,  61
   5.4847 , 1.204351 , 0.002783 ,  62
   5.4847 , 1.204493 , 0.002783 ,  63
   5.4847 , 1.204222 , 0.002783 ,  64
   5.4847 , 1.204108 , 0.002783 ,  65
   5.4847 , 1.204516 , 0.002783 ,  66
   5.4847 , 1.204346 , 0.002783 ,  67
   5.4847 , 1.204454 , 0.002783 ,  68
   5.4847 , 1.204460 , 0.002783 ,  69
   5.4847 , 1.204391 , 0.002783 ,  70
   5.4847 , 1.204306 , 0.002783 ,  71
   5.4847 , 1.204572 , 0.002783 ,  72
   5.4847 , 1.204699 , 0.002783 ,  73
   5.4847 , 1.204113 , 0.002783 ,  74
   5.4847 , 1.204837 , 0.002783 ,  75
   5.4847 , 1.204151 , 0.002783 ,  76
   5.4847 , 1.204182 , 0.002783 ,  77
   5.4847 , 1.204829 , 0.002783 ,  78
   5.4847 , 1.204986 , 0.002783 ,  79
   5.4847 , 1.204376 , 0.002783 ,  80
   5.4847 , 1.204373 , 0.002783 ,  81
   5.4847 , 1.205105 , 0.002783 ,  82
   5.4847 , 1.204797 , 0.002783 ,  83
   5.4847 , 1.204245 , 0.002783 ,  84
   5.4847 , 1.204508 , 0.002783 ,  85
   5.4847 , 1.204197 , 0.002783 ,  86
   5.4847 , 1.204523 , 0.002783 ,  87
   5.4847 , 1.204932 , 0.002783 ,  88
   5.4847 , 1.204765 , 0.002783 ,  89
   5.4847 , 1.204659 , 0.002783 ,  90
   5.4847 , 1.204523 , 0.002783 ,  91
   5.4847 , 1.204388 , 0.002783 ,  92
   5.4847 , 1.204325 , 0.002783 ,  93
   5.4847 , 1.204753 , 0.002783 ,  94
   5.4847 , 1.204242 , 0.002783 ,  95
   5.4847 , 1.204816 , 0.002783 ,  96
   5.4847 , 1.204480 , 0.002783 ,  97
   5.4847 , 1.204511 , 0.002783 ,  98
   5.4847 , 1.204531 , 0.002783 ,  99
   5.4847 , 1.204769 , 0.002783 , 100
   5.6664 , 1.223306 , 0.002006 ,   0
   5.6664 , 1.223258 , 0.002006 ,   1
   5.6664 , 1.222971 , 0.002006 ,   2
   5.6664 , 1.223553 , 0.002006 ,   3
   5.6664 , 1.223334 , 0.002006 ,   4
   5.6664 , 1.223364 , 0.002006 ,   5
   5.6664 , 1.223465 , 0.002006 ,   6
   5.6664 , 1.223084 , 0.002006 ,   7
   5.6664 , 1.223211 , 0.002006 ,   8
   5.6664 , 1.222902 , 0.002006 ,   9
   5.6664 , 1.223185 , 0.002006 ,  10
   5.6664 , 1.223306 , 0.002006 ,  11
   5.6664 , 1.223497 , 0.002006 ,  12
   5.6664 , 1.223164 , 0.002006 ,  13
   5.6664 , 1.223407 , 0.002006 ,  14
   5.6664 , 1.223094 , 0.002006 ,  15
   5.6664 , 1.223401 , 0.002006 ,  16
   5.6664 , 1.223502 , 0.002006 ,  17
   5.6664 , 1.223068 , 0.002006 ,  18
   5.6664 , 1.223348 , 0.002006 ,  19
   5.6664 , 1.223368 , 0.002006 ,  20
   5.6664 , 1.223366 , 0.002006 ,  21
   5.6664 , 1.223668 , 0.002006 ,  22
   5.6664 , 1.223719 , 0.002006 ,  23
   5.6664 , 1.223388 , 0.002006 ,  24
   5.6664 , 1.223620 , 0.002006 ,  25
   5.6664 , 1.223151 , 0.002006 ,  26
   5.6664 , 1.223161 , 0.002006 ,  27
   5.6664 , 1.223368 , 0.002006 ,  28
   5.6664 , 1.223138 , 0.002006 ,  29
   5.6664 , 1.223098 , 0.002006 ,  30
   5.6664 , 1.222818 , 0.002006 ,  31
   5.6664 , 1.223241 , 0.002006 ,  32
   5.6664 , 1.223269 , 0.002006 ,  33
   5.6664 , 1.223404 , 0.002006 ,  34
   5.6664 , 1.223284 , 0.002006 ,  35
   5.6664 , 1.223464 , 0.002006 ,  36
   5.6664 , 1.223347 , 0.002006 ,  37
   5.6664 , 1.223174 , 0.002006 ,  38
   5.6664 , 1.222939 , 0.002006 ,  39
   5.6664 , 1.223390 , 0.002006 ,  40
   5.6664 , 1.223106 , 0.002006 ,  41
   5.6664 , 1.223134 , 0.002006 ,  42
   5.6664 , 1.223404 , 0.002006 ,  43
   5.6664 , 1.223571 , 0.002006 ,  44
   5.6664 , 1.223107 , 0.002006 ,  45
   5.6664 , 1.223552 , 0.002006 ,  46
   5.6664 , 1.223793 , 0.002006 ,  47
   5.6664 , 1.223374 , 0.002006 ,  48
   5.6664 , 1.223560 , 0.002006 ,  49
   5.6664 , 1.223229 , 0.002006 ,  50
   5.6664 , 1.223223 , 0.002006 ,  51
   5.6664 , 1.223245 , 0.002006 ,  52
   5.6664 , 1.223171 , 0.002006 ,  53
   5.6664 , 1.223342 , 0.002006 ,  54
   5.6664 , 1.223337 , 0.002006 ,  55
   5.6664 , 1.223670 , 0.002006 ,  56
   5.6664 , 1.223424 , 0.002006 ,  57
   5.6664 , 1.223303 , 0.002006 ,  58
   5.6664 , 1.223473 , 0.002006 ,  59
   5.6664 , 1.223310 , 0.002006 ,  60
   5.6664 , 1.223366 , 0.002006 ,  61
   5.6664 , 1.223361 , 0.002006 ,  62
   5.6664 , 1.223001 , 0.002006 ,  63
   5.6664 , 1.223352 , 0.002006 ,  64
   5.6664 , 1.223545 , 0.002006 ,  65
   5.6664 , 1.223376 , 0.002006 ,  66
   5.6664 , 1.223407 , 0.002006 ,  67
   5.6664 , 1.223399 , 0.002006 ,  68
   5.6664 , 1.223355 , 0.002006 ,  69
   5.6664 , 1.223216 , 0.002006 ,  70
   5.6664 , 1.223186 , 0.002006 ,  71
   5.6664 , 1.223166 , 0.002006 ,  72
   5.6664 , 1.222879 , 0.002006 ,  73
   5.6664 , 1.223137 , 0.002006 ,  74
   5.6664 , 1.223134 , 0.002006 ,  75
   5.6664 , 1.223447 , 0.002006 ,  76
   5.6664 , 1.223637 , 0.002006 ,  77
   5.6664 , 1.223136 , 0.002006 ,  78
   5.6664 , 1.223049 , 0.002006 ,  79
   5.6664 , 1.223132 , 0.002006 ,  80
   5.6664 , 1.223346 , 0.002006 ,  81
   5.6664 , 1.223347 , 0.002006 ,  82
   5.6664 , 1.223119 , 0.002006 ,  83
   5.6664 , 1.223399 , 0.002006 ,  84
   5.6664 , 1.223684 , 0.002006 ,  85
   5.6664 , 1.223199 , 0.002006 ,  86
   5.6664 , 1.223568 , 0.002006 ,  87
   5.6664 , 1.223252 , 0.002006 ,  88
   5.6664 , 1.223218 , 0.002006 ,  89
   5.6664 , 1.222912 , 0.002006 ,  90
   5.6664 , 1.223363 , 0.002006 ,  91
   5.6664 , 1.222909 , 0.002006 ,  92
   5.6664 , 1.223296 , 0.002006 ,  93
   5.6664 , 1.223554 , 0.002006 ,  94
   5.6664 , 1.223135 , 0.002006 ,  95
   5.6664 , 1.223528 , 0.002006 ,  96
   5.6664 , 1.223663 , 0.002006 ,  97
   5.6664 , 1.223257 , 0.002006 ,  98
   5.6664 , 1.223172 , 0.002006 ,  99
   5.6664 , 1.223432 , 0.002006 , 100
   5.7551 , 1.230508 , 0.002279 ,   0
   5.7551 , 1.230661 , 0.002279 ,   1
   5.7551 , 1.230722 , 0.002279 ,   2
   5.7551 , 1.230742 , 0.002279 ,   3
   5.7551 , 1.231048 , 0.002279 ,   4
   5.7551 , 1.230534 , 0.002279 ,   5
   5.7551 , 1.231129 , 0.002279 ,   6
   5.7551 , 1.230483 , 0.002279 ,   7
   5.7551 , 1.230900 , 0.002279 ,   8
   5.7551 , 1.230401 , 0.002279 ,   9
   5.7551 , 1.230626 , 0.002279 ,  10
   5.7551 , 1.230384 , 0.002279 ,  11
   5.7551 , 1.230495 , 0.002279 ,  12
   5.7551 , 1.230748 , 0.002279 ,  13
   5.7551 , 1.230404 , 0.002279 ,  14
   5.7551 , 1.230475 , 0.002279 ,  15
   5.7551 , 1.230655 , 0.002279 ,  16
   5.7551 , 1.230362 , 0.002279 ,  17
   5.7551 , 1.230846 , 0.002279 ,  18
   5.7551 , 1.230502 , 0.002279 ,  19
   5.7551 , 1.230590 , 0.002279 ,  20
   5.7551 , 1.230712 , 0.002279 ,  21
   5.7551 , 1.230867 , 0.002279 ,  22
   5.7551 , 1.230366 , 0.002279 ,  23
   5.7551 , 1.230425 , 0.002279 ,  24
   5.7551 , 1.230607 , 0.002279 ,  25
   5.7551 , 1.230619 , 0.002279 ,  26
   5.7551 , 1.230195 , 0.002279 ,  27
   5.7551 , 1.230528 , 0.002279 ,  28
   5.7551 , 1.230220 , 0.002279 ,  29
   5.7551 , 1.230784 , 0.002279 ,  30
   5.7551 , 1.230302 , 0.002279 ,  31
   5.7551 , 1.230276 , 0.002279 ,  32
   5.7551 , 1.230685 , 0.002279 ,  33
   5.7551 , 1.230534 , 0.002279 ,  34
   5.7551 , 1.230300 , 0.002279 ,  35
   5.7551 , 1.230373 , 0.002279 ,  36
   5.7551 , 1.230198 , 0.002279 ,  37
   5.7551 , 1.230285 , 0.002279 ,  38
   5.7551 , 1.230455 , 0.002279 ,  39
   5.7551 , 1.230254 , 0.002279 ,  40
   5.7551 , 1.230361 , 0.002279 ,  41
   5.7551 , 1.230301 , 0.002279 ,  42
   5.7551 , 1.230609 , 0.002279 ,  43
   5.7551 , 1.230498 , 0.002279 ,  44
   5.7551 , 1.230775 , 0.002279 ,  45
   5.7551 , 1.230710 , 0.002279 ,  46
   5.7551 , 1.230397 , 0.002279 ,  47
   5.7551 , 1.230366 , 0.002279 ,  48
   5.7551 , 1.230471 , 0.002279 ,  49
   5.7551 , 1.230504 , 0.002279 ,  50
   5.7551 , 1.230447 , 0.002279 ,  51
   5.7551 , 1.230286 , 0.002279 ,  52
   5.7551 , 1.230257 , 0.002279 ,  53
   5.7551 , 1.230121 , 0.002279 ,  54
   5.7551 , 1.230094 , 0.002279 ,  55
   5.7551 , 1.230314 , 0.002279 ,  56
   5.7551 , 1.230563 , 0.002279 ,  57
   5.7551 , 1.230066 , 0.002279 ,  58
   5.7551 , 1.230808 , 0.002279 ,  59
   5.7551 , 1.230587 , 0.002279 ,  60
   5.7551 , 1.230112 , 0.002279 ,  61
   5.7551 , 1.230467 , 0.002279 ,  62
   5.7551 , 1.230422 , 0.002279 ,  63
   5.7551 , 1.230379 , 0.002279 ,  64
   5.7551 , 1.230706 , 0.002279 ,  65
   5.7551 , 1.230326 , 0.002279 ,  66
   5.7551 , 1.230431 , 0.002279 ,  67
   5.7551 , 1.230003 , 0.002279 ,  68
   5.7551 , 1.230177 , 0.002279 ,  69
   5.7551 , 1.230094 , 0.002279 ,  70
   5.7551 , 1.230640 , 0.002279 ,  71
   5.7551 , 1.230331 , 0.002279 ,  72
   5.7551 , 1.230233 , 0.002279 ,  73
   5.7551 , 1.230505 , 0.002279 ,  74
   5.7551 , 1.230689 , 0.002279 ,  75
   5.7551 , 1.230403 , 0.002279 ,  76
   5.7551 , 1.230592 , 0.002279 ,  77
   5.7551 , 1.230909 , 0.002279 ,  78
   5.7551 , 1.230717 , 0.002279 ,  79
   5.7551 , 1.230414 , 0.002279 ,  80
   5.7551 , 1.230544 , 0.002279 ,  81
   5.7551 , 1.230780 , 0.002279 ,  82
   5.7551 , 1.230487 , 0.002279 ,  83
   5.7551 , 1.230444 , 0.002279 ,  84
   5.7551 , 1.230430 , 0.002279 ,  85
   5.7551 , 1.230740 , 0.002279 ,  86
   5.7551 , 1.230613 , 0.002279 ,  87
   5.7551 , 1.230562 , 0.002279 ,  88
   5.7551 , 1.230375 , 0.002279 ,  89
   5.7551 , 1.230451 , 0.002279 ,  90
   5.7551 , 1.230472 , 0.002279 ,  91
   5.7551 , 1.230525 , 0.002279 ,  92
   5.7551 , 1.230952 , 0.002279 ,  93
   5.7551 , 1.230932 , 0.002279 ,  94
   5.7551 , 1.230567 , 0.002279 ,  95
   5.7551 , 1.230425 , 0.002279 ,  96
   5.7551 , 1.230220 , 0.002279 ,  97
   5.7551 , 1.230456 , 0.002279 ,  98
   5.7551 , 1.230634 , 0.002279 ,  99
   5.7551 , 1.231003 , 0.002279 , 100
   5.7554 , 1.228657 , 0.002318 ,   0
   5.7554 , 1.228447 , 0.002318 ,   1
   5.7554 , 1.228292 , 0.002318 ,   2
   5.7554 , 1.228946 , 0.002318 ,   3
   5.7554 , 1.228731 , 0.002318 ,   4
   5.7554 , 1.229206 , 0.002318 ,   5
   5.7554 , 1.228821 , 0.002318 ,   6
   5.7554 , 1.228533 , 0.002318 ,   7
   5.7554 , 1.228929 , 0.002318 ,   8
   5.7554 , 1.228216 , 0.002318 ,   9
   5.7554 , 1.228534 , 0.002318 ,  10
   5.7554 , 1.228713 , 0.002318 ,  11
   5.7554 , 1.228670 , 0.002318 ,  12
   5.7554 , 1.228670 , 0.002318 ,  13
   5.7554 , 1.228521 , 0.002318 ,  14
   5.7554 , 1.228576 , 0.002318 ,  15
   5.7554 , 1.228723 , 0.002318 ,  16
   5.7554 , 1.229158 , 0.002318 ,  17
   5.7554 , 1.228492 , 0.002318 ,  18
   5.7554 , 1.228574 , 0.002318 ,  19
   5.7554 , 1.228334 , 0.002318 ,  20
   5.7554 , 1.228734 , 0.002318 ,  21
   5.7554 , 1.228667 , 0.002318 ,  22
   5.7554 , 1.228820 , 0.002318 ,  23
   5.7554 , 1.228942 , 0.002318 ,  24
   5.7554 , 1.228932 , 0.002318 ,  25
   5.7554 , 1.228496 , 0.002318 ,  26
   5.7554 , 1.228724 , 0.002318 ,  27
   5.7554 , 1.228845 , 0.002318 ,  28
   5.7554 , 1.228336 , 0.002318 ,  29
   5.7554 , 1.228593 , 0.002318 ,  30
   5.7554 , 1.228743 , 0.002318 ,  31
   5.7554 , 1.228817 , 0.002318 ,  32
   5.7554 , 1.229032 , 0.002318 ,  33
   5.7554 , 1.228466 , 0.002318 ,  34
   5.7554 , 1.228673 , 0.002318 ,  35
   5.7554 , 1.228601 , 0.002318 ,  36
   5.7554 , 1.228476 , 0.002318 ,  37
   5.7554 , 1.228764 , 0.002318 ,  38
   5.7554 , 1.228382 , 0.002318 ,  39
   5.7554 , 1.228498 , 0.002318 ,  40
   5.7554 , 1.228622 , 0.002318 ,  41
   5.7554 , 1.228624 , 0.002318 ,  42
   5.7554 , 1.228742 , 0.002318 ,  43
   5.7554 , 1.229116 , 0.002318 ,  44
   5.7554 , 1.228852 , 0.002318 ,  45
   5.7554 , 1.228988 , 0.002318 ,  46
   5.7554 , 1.228856 , 0.002318 ,  47
   5.7554 , 1.228657 , 0.002318 ,  48
   5.7554 , 1.228255 , 0.002318 ,  49
   5.7554 , 1.228258 , 0.002318 ,  50
   5.7554 , 1.228083 , 0.002318 ,  51
   5.7554 , 1.228430 , 0.002318 ,  52
   5.7554 , 1.228885 , 0.002318 ,  53
   5.7554 , 1.228762 , 0.002318 ,  54
   5.7554 , 1.228470 , 0.002318 ,  55
   5.7554 , 1.228853 , 0.002318 ,  56
   5.7554 , 1.228812 , 0.002318 ,  57
   5.7554 , 1.228794 , 0.002318 ,  58
   5.7554 , 1.228676 , 0.002318 ,  59
   5.7554 , 1.228357 , 0.002318 ,  60
   5.7554 , 1.228729 , 0.002318 ,  61
   5.7554 , 1.228735 , 0.002318 ,  62
   5.7554 , 1.228858 , 0.002318 ,  63
   5.7554 , 1.229103 , 0.002318 ,  64
   5.7554 , 1.228435 , 0.002318 ,  65
   5.7554 , 1.228677 , 0.002318 ,  66
   5.7554 , 1.228848 , 0.002318 ,  67
   5.7554 , 1.228818 , 0.002318 ,  68
   5.7554 , 1.228652 , 0.002318 ,  69
   5.7554 , 1.228510 , 0.002318 ,  70
   5.7554 , 1.228441 , 0.002318 ,  71
   5.7554 , 1.228492 , 0.002318 ,  72
   5.7554 , 1.228685 , 0.002318 ,  73
   5.7554 , 1.228573 , 0.002318 ,  74
   5.7554 , 1.228711 , 0.002318 ,  75
   5.7554 , 1.228904 , 0.002318 ,  76
   5.7554 , 1.228967 , 0.002318 ,  77
   5.7554 , 1.228726 , 0.002318 ,  78
   5.7554 , 1.228269 , 0.002318 ,  79
   5.7554 , 1.228239 , 0.002318 ,  80
   5.7554 , 1.228587 , 0.002318 ,  81
   5.7554 , 1.228616 , 0.002318 ,  82
   5.7554 , 1.228455 , 0.002318 ,  83
   5.7554 , 1.228684 , 0.002318 ,  84
   5.7554 , 1.228371 , 0.002318 ,  85
   5.7554 , 1.228458 , 0.002318 ,  86
   5.7554 , 1.228598 , 0.002318 ,  87
   5.7554 , 1.228732 , 0.002318 ,  88
   5.7554 , 1.228888 , 0.002318 ,  89
   5.7554 , 1.228321 , 0.002318 ,  90
   5.7554 , 1.228407 , 0.002318 ,  91
   5.7554 , 1.228580 , 0.002318 ,  92
   5.7554 , 1.228426 , 0.002318 ,  93
   5.7554 , 1.228734 , 0.002318 ,  94
   5.7554 , 1.228991 , 0.002318 ,  95
   5.7554 , 1.228436 , 0.002318 ,  96
   5.7554 , 1.229253 , 0.002318 ,  97
   5.7554 , 1.228667 , 0.002318 ,  98
   5.7554 , 1.228554 , 0.002318 ,  99
   5.7554 , 1.228735 , 0.002318 , 100
   5.8413 , 1.239636 , 0.001938 ,   0
   5.8413 , 1.239594 , 0.001938 ,   1
   5.8413 , 1.239266 , 0.001938 ,   2
   5.8413 , 1.239909 , 0.001938 ,   3
   5.8413 , 1.239823 , 0.001938 ,   4
   5.8413 , 1.239810 , 0.001938 ,   5
   5.8413 , 1.239829 , 0.001938 ,   6
   5.8413 , 1.239655 , 0.001938 ,   7
   5.8413 , 1.239860 , 0.001938 ,   8
   5.8413 , 1.239410 , 0.001938 ,   9
   5.8413 , 1.239574 , 0.001938 ,  10
   5.8413 , 1.239515 , 0.001938 ,  11
   5.8413 , 1.239735 , 0.001938 ,  12
   5.8413 , 1.239636 , 0.001938 ,  13
   5.8413 , 1.239752 , 0.001938 ,  14
   5.8413 , 1.239470 , 0.001938 ,  15
   5.8413 , 1.239722 , 0.001938 ,  16
   5.8413 , 1.239720 , 0.001938 ,  17
   5.8413 , 1.239710 , 0.001938 ,  18
   5.8413 , 1.239458 , 0.001938 ,  19
   5.8413 , 1.239413 , 0.001938 ,  20
   5.8413 , 1.239522 , 0.001938 ,  21
   5.8413 , 1.239532 , 0.001938 ,  22
   5.8413 , 1.239736 , 0.001938 ,  23
   5.8413 , 1.239288 , 0.001938 ,  24
   5.8413 , 1.239728 , 0.001938 ,  25
   5.8413 , 1.239625 , 0.001938 ,  26
   5.8413 , 1.239786 , 0.001938 ,  27
   5.8413 , 1.239553 , 0.001938 ,  28
   5.8413 , 1.239547 , 0.001938 ,  29
   5.8413 , 1.239567 , 0.001938 ,  30
   5.8413 , 1.239351 , 0.001938 ,  31
   5.8413 , 1.239820 , 0.001938 ,  32
   5.8413 , 1.239702 , 0.001938 ,  33
   5.8413 , 1.239656 , 0.001938 ,  34
   5.8413 , 1.239694 , 0.001938 ,  35
   5.8413 , 1.239730 , 0.001938 ,  36
   5.8413 , 1.239631 , 0.001938 ,  37
   5.8413 , 1.239424 , 0.001938 ,  38
   5.8413 , 1.239445 , 0.001938 ,  39
   5.8413 , 1.239618 , 0.001938 ,  40
   5.8413 , 1.239257 , 0.001938 ,  41
   5.8413 , 1.239785 , 0.001938 ,  42
   5.8413 , 1.239569 , 0.001938 ,  43
   5.8413 , 1.239470 , 0.001938 ,  44
   5.8413 , 1.239399 , 0.001938 ,  45
   5.8413 , 1.240070 , 0.001938 ,  46
   5.8413 , 1.239403 , 0.001938 ,  47
   5.8413 , 1.239634 , 0.001938 ,  48
   5.8413 , 1.239535 , 0.001938 ,  49
   5.8413 , 1.239730 , 0.001938 ,  50
   5.8413 , 1.239625 , 0.001938 ,  51
   5.8413 , 1.239672 , 0.001938 ,  52
   5.8413 , 1.239728 , 0.001938 ,  53
   5.8413 , 1.239368 , 0.001938 ,  54
   5.8413 , 1.239900 , 0.001938 ,  55
   5.8413 , 1.239927 , 0.001938 ,  56
   5.8413 , 1.239522 , 0.001938 ,  57
   5.8413 , 1.239644 , 0.001938 ,  58
   5.8413 , 1.239975 , 0.001938 ,  59
   5.8413 , 1.239776 , 0.001938 ,  60
   5.8413 , 1.239339 , 0.001938 ,  61
   5.8413 , 1.239452 , 0.001938 ,  62
   5.8413 , 1.239646 , 0.001938 ,  63
   5.8413 , 1.239788 , 0.001938 ,  64
   5.8413 , 1.240071 , 0.001938 ,  65
   5.8413 , 1.239591 , 0.001938 ,  66
   5.8413 , 1.239627 , 0.001938 ,  67
   5.8413 , 1.239802 , 0.001938 ,  68
   5.8413 , 1.239926 , 0.001938 ,  69
   5.8413 , 1.239896 , 0.001938 ,  70
   5.8413 , 1.239472 , 0.001938 ,  71
   5.8413 , 1.239230 , 0.001938 ,  72
   5.8413 , 1.239832 , 0.001938 ,  73
   5.8413 , 1.239328 , 0.001938 ,  74
   5.8413 , 1.239781 , 0.001938 ,  75
   5.8413 , 1.239791 , 0.001938 ,  76
   5.8413 , 1.239861 , 0.001938 ,  77
   5.8413 , 1.239610 , 0.001938 ,  78
   5.8413 , 1.239626 , 0.001938 ,  79
   5.8413 , 1.239399 , 0.001938 ,  80
   5.8413 , 1.239569 , 0.001938 ,  81
   5.8413 , 1.239528 , 0.001938 ,  82
   5.8413 , 1.239706 , 0.001938 ,  83
   5.8413 , 1.239553 , 0.001938 ,  84
   5.8413 , 1.239868 , 0.001938 ,  85
   5.8413 , 1.239451 , 0.001938 ,  86
   5.8413 , 1.239598 , 0.001938 ,  87
   5.8413 , 1.239523 , 0.001938 ,  88
   5.8413 , 1.239581 , 0.001938 ,  89
   5.8413 , 1.239447 , 0.001938 ,  90
   5.8413 , 1.239677 , 0.001938 ,  91
   5.8413 , 1.239581 , 0.001938 ,  92
   5.8413 , 1.239530 , 0.001938 ,  93
   5.8413 , 1.239969 , 0.001938 ,  94
   5.8413 , 1.239390 , 0.001938 ,  95
   5.8413 , 1.240165 , 0.001938 ,  96
   5.8413 , 1.239346 , 0.001938 ,  97
   5.8413 , 1.239660 , 0.001938 ,  98
   5.8413 , 1.239469 , 0.001938 ,  99
   5.8413 , 1.239958 , 0.001938 , 100
   5.8445 , 1.238638 , 0.002566 ,   0
   5.8445 , 1.238772 , 0.002566 ,   1
   5.8445 , 1.238251 , 0.002566 ,   2
   5.8445 , 1.239039 , 0.002566 ,   3
   5.8445 , 1.238994 , 0.002566 ,   4
   5.8445 , 1.238929 , 0.002566 ,   5
   5.8445 , 1.238654 , 0.002566 ,   6
   5.8445 , 1.238698 , 0.002566 ,   7
   5.8445 , 1.238670 , 0.002566 ,   8
   5.8445 , 1.238362 , 0.002566 ,   9
   5.8445 , 1.238540 , 0.002566 ,  10
   5.8445 , 1.238661 , 0.002566 ,  11
   5.8445 , 1.238545 , 0.002566 ,  12
   5.8445 , 1.238721 , 0.002566 ,  13
   5.8445 , 1.238850 , 0.002566 ,  14
   5.8445 , 1.238425 , 0.002566 ,  15
   5.8445 , 1.238599 , 0.002566 ,  16
   5.8445 , 1.238530 , 0.002566 ,  17
   5.8445 , 1.238048 , 0.002566 ,  18
   5.8445 , 1.238472 , 0.002566 ,  19
   5.8445 , 1.238540 , 0.002566 ,  20
   5.8445 , 1.239194 , 0.002566 ,  21
   5.8445 , 1.238898 , 0.002566 ,  22
   5.8445 , 1.238960 , 0.002566 ,  23
   5.8445 , 1.238902 , 0.002566 ,  24
   5.8445 , 1.239214 , 0.002566 ,  25
   5.8445 , 1.238159 , 0.002566 ,  26
   5.8445 , 1.238464 , 0.002566 ,  27
   5.8445 , 1.238869 , 0.002566 ,  28
   5.8445 , 1.238466 , 0.002566 ,  29
   5.8445 , 1.238345 , 0.002566 ,  30
   5.8445 , 1.238528 , 0.002566 ,  31
   5.8445 , 1.238374 , 0.002566 ,  32
   5.8445 , 1.239045 , 0.002566 ,  33
   5.8445 , 1.238215 , 0.002566 ,  34
   5.8445 , 1.238774 , 0.002566 ,  35
   5.8445 , 1.238852 , 0.002566 ,  36
   5.8445 , 1.238805 , 0.002566 ,  37
   5.8445 , 1.238465 , 0.002566 ,  38
   5.8445 , 1.238759 , 0.002566 ,  39
   5.8445 , 1.238791 , 0.002566 ,  40
   5.8445 , 1.238056 , 0.002566 ,  41
   5.8445 , 1.238738 , 0.002566 ,  42
   5.8445 , 1.238419 , 0.002566 ,  43
   5.8445 , 1.239233 , 0.002566 ,  44
   5.8445 , 1.238463 , 0.002566 ,  45
   5.8445 , 1.238990 , 0.002566 ,  46
   5.8445 , 1.238821 , 0.002566 ,  47
   5.8445 , 1.238794 , 0.002566 ,  48
   5.8445 , 1.238582 , 0.002566 ,  49
   5.8445 , 1.238914 , 0.002566 ,  50
   5.8445 , 1.238570 , 0.002566 ,  51
   5.8445 , 1.238390 , 0.002566 ,  52
   5.8445 , 1.239207 , 0.002566 ,  53
   5.8445 , 1.238475 , 0.002566 ,  54
   5.8445 , 1.239227 , 0.002566 ,  55
   5.8445 , 1.238819 , 0.002566 ,  56
   5.8445 , 1.238276 , 0.002566 ,  57
   5.8445 , 1.238586 , 0.002566 ,  58
   5.8445 , 1.238910 , 0.002566 ,  59
   5.8445 , 1.238650 , 0.002566 ,  60
   5.8445 , 1.238380 , 0.002566 ,  61
   5.8445 , 1.238641 , 0.002566 ,  62
   5.8445 , 1.238661 , 0.002566 ,  63
   5.8445 , 1.238658 , 0.002566 ,  64
   5.8445 , 1.238499 , 0.002566 ,  65
   5.8445 , 1.238247 , 0.002566 ,  66
   5.8445 , 1.238508 , 0.002566 ,  67
   5.8445 , 1.238661 , 0.002566 ,  68
   5.8445 , 1.238656 , 0.002566 ,  69
   5.8445 , 1.238647 , 0.002566 ,  70
   5.8445 , 1.238111 , 0.002566 ,  71
   5.8445 , 1.238406 , 0.002566 ,  72
   5.8445 , 1.238717 , 0.002566 ,  73
   5.8445 , 1.238367 , 0.002566 ,  74
   5.8445 , 1.238491 , 0.002566 ,  75
   5.8445 , 1.238344 , 0.002566 ,  76
   5.8445 , 1.239036 , 0.002566 ,  77
   5.8445 , 1.238569 , 0.002566 ,  78
   5.8445 , 1.238701 , 0.002566 ,  79
   5.8445 , 1.238771 , 0.002566 ,  80
   5.8445 , 1.238547 , 0.002566 ,  81
   5.8445 , 1.238461 , 0.002566 ,  82
   5.8445 , 1.238726 , 0.002566 ,  83
   5.8445 , 1.238616 , 0.002566 ,  84
   5.8445 , 1.238426 , 0.002566 ,  85
   5.8445 , 1.238693 , 0.002566 ,  86
   5.8445 , 1.238465 , 0.002566 ,  87
   5.8445 , 1.238734 , 0.002566 ,  88
   5.8445 , 1.238706 , 0.002566 ,  89
   5.8445 , 1.238638 , 0.002566 ,  90
   5.8445 , 1.238434 , 0.002566 ,  91
   5.8445 , 1.238460 , 0.002566 ,  92
   5.8445 , 1.238691 , 0.002566 ,  93
   5.8445 , 1.238473 , 0.002566 ,  94
   5.8445 , 1.238394 , 0.002566 ,  95
   5.8445 , 1.238654 , 0.002566 ,  96
   5.8445 , 1.238842 , 0.002566 ,  97
   5.8445 , 1.238385 , 0.002566 ,  98
   5.8445 , 1.238831 , 0.002566 ,  99
   5.8445 , 1.238956 , 0.002566 , 100
   5.9276 , 1.246757 , 0.002105 ,   0
   5.9276 , 1.246885 , 0.002105 ,   1
   5.9276 , 1.246558 , 0.002105 ,   2
   5.9276 , 1.246712 , 0.002105 ,   3
   5.9276 , 1.247075 , 0.002105 ,   4
   5.9276 , 1.246806 , 0.002105 ,   5
   5.9276 , 1.246656 , 0.002105 ,   6
   5.9276 , 1.246572 , 0.002105 ,   7
   5.9276 , 1.246521 , 0.002105 ,   8
   5.9276 , 1.246418 , 0.002105 ,   9
   5.9276 , 1.246978 , 0.002105 ,  10
   5.9276 , 1.246847 , 0.002105 ,  11
   5.9276 , 1.246815 , 0.002105 ,  12
   5.9276 , 1.247078 , 0.002105 ,  13
   5.9276 , 1.246874 , 0.002105 ,  14
   5.9276 , 1.246510 , 0.002105 ,  15
   5.9276 , 1.246737 , 0.002105 ,  16
   5.9276 , 1.246684 , 0.002105 ,  17
   5.9276 , 1.247049 , 0.002105 ,  18
   5.9276 , 1.246447 , 0.002105 ,  19
   5.9276 , 1.246685 , 0.002105 ,  20
   5.9276 , 1.247133 , 0.002105 ,  21
   5.9276 , 1.246679 , 0.002105 ,  22
   5.9276 , 1.246889 , 0.002105 ,  23
   5.9276 , 1.246820 , 0.002105 ,  24
   5.9276 , 1.246767 , 0.002105 ,  25
   5.9276 , 1.246883 , 0.002105 ,  26
   5.9276 , 1.246660 , 0.002105 ,  27
   5.9276 , 1.246686 , 0.002105 ,  28
   5.9276 , 1.246432 , 0.002105 ,  29
   5.9276 , 1.246586 , 0.002105 ,  30
   5.9276 , 1.246749 , 0.002105 ,  31
   5.9276 , 1.246737 , 0.002105 ,  32
   5.9276 , 1.247074 , 0.002105 ,  33
   5.9276 , 1.246740 , 0.002105 ,  34
   5.9276 , 1.246415 , 0.002105 ,  35
   5.9276 , 1.246471 , 0.002105 ,  36
   5.9276 , 1.246783 , 0.002105 ,  37
   5.9276 , 1.246626 , 0.002105 ,  38
   5.9276 , 1.246458 , 0.002105 ,  39
   5.9276 , 1.246408 , 0.002105 ,  40
   5.9276 , 1.246558 , 0.002105 ,  41
   5.9276 , 1.246486 , 0.002105 ,  42
   5.9276 , 1.246692 , 0.002105 ,  43
   5.9276 , 1.247134 , 0.002105 ,  44
   5.9276 , 1.246908 , 0.002105 ,  45
   5.9276 , 1.247187 , 0.002105 ,  46
   5.9276 , 1.246681 , 0.002105 ,  47
   5.9276 , 1.246875 , 0.002105 ,  48
   5.9276 , 1.246631 , 0.002105 ,  49
   5.9276 , 1.247231 , 0.002105 ,  50
   5.9276 , 1.246672 , 0.002105 ,  51
   5.9276 , 1.246212 , 0.002105 ,  52
   5.9276 , 1.246915 , 0.002105 ,  53
   5.9276 , 1.246877 , 0.002105 ,  54
   5.9276 , 1.246700 , 0.002105 ,  55
   5.9276 , 1.246674 , 0.002105 ,  56
   5.9276 , 1.247094 , 0.002105 ,  57
   5.9276 , 1.246973 , 0.002105 ,  58
   5.9276 , 1.246926 , 0.002105 ,  59
   5.9276 , 1.246506 , 0.002105 ,  60
   5.9276 , 1.246707 , 0.002105 ,  61
   5.9276 , 1.246575 , 0.002105 ,  62
   5.9276 , 1.247022 , 0.002105 ,  63
   5.9276 , 1.246771 , 0.002105 ,  64
   5.9276 , 1.246832 , 0.002105 ,  65
   5.9276 , 1.246629 , 0.002105 ,  66
   5.9276 , 1.246709 , 0.002105 ,  67
   5.9276 , 1.246748 , 0.002105 ,  68
   5.9276 , 1.246798 , 0.002105 ,  69
   5.9276 , 1.246951 , 0.002105 ,  70
   5.9276 , 1.246502 , 0.002105 ,  71
   5.9276 , 1.246469 , 0.002105 ,  72
   5.9276 , 1.246725 , 0.002105 ,  73
   5.9276 , 1.246514 , 0.002105 ,  74
   5.9276 , 1.246690 , 0.002105 ,  75
   5.9276 , 1.247238 , 0.002105 ,  76
   5.9276 , 1.246770 , 0.002105 ,  77
   5.9276 , 1.246611 , 0.002105 ,  78
   5.9276 , 1.246697 , 0.002105 ,  79
   5.9276 , 1.246922 , 0.002105 ,  80
   5.9276 , 1.246694 , 0.002105 ,  81
   5.9276 , 1.246970 , 0.002105 ,  82
   5.9276 , 1.246639 , 0.002105 ,  83
   5.9276 , 1.246686 , 0.002105 ,  84
   5.9276 , 1.246739 , 0.002105 ,  85
   5.9276 , 1.246818 , 0.002105 ,  86
   5.9276 , 1.247011 , 0.002105 ,  87
   5.9276 , 1.247072 , 0.002105 ,  88
   5.9276 , 1.246944 , 0.002105 ,  89
   5.9276 , 1.246734 , 0.002105 ,  90
   5.9276 , 1.246794 , 0.002105 ,  91
   5.9276 , 1.246525 , 0.002105 ,  92
   5.9276 , 1.246975 , 0.002105 ,  93
   5.9276 , 1.247085 , 0.002105 ,  94
   5.9276 , 1.246624 , 0.002105 ,  95
   5.9276 , 1.246802 , 0.002105 ,  96
   5.9276 , 1.246541 , 0.002105 ,  97
   5.9276 , 1.246996 , 0.002105 ,  98
   5.9276 , 1.246375 , 0.002105 ,  99
   5.9276 , 1.246866 , 0.002105 , 100
   6.0110 , 1.252454 , 0.002528 ,   0
   6.0110 , 1.253040 , 0.002528 ,   1
   6.0110 , 1.252436 , 0.002528 ,   2
   6.0110 , 1.252672 , 0.002528 ,   3
   6.0110 , 1.252417 , 0.002528 ,   4
   6.0110 , 1.252193 , 0.002528 ,   5
   6.0110 , 1.252036 , 0.002528 ,   6
   6.0110 , 1.252418 , 0.002528 ,   7
   6.0110 , 1.252492 , 0.002528 ,   8
   6.0110 , 1.252112 , 0.002528 ,   9
   6.0110 , 1.252480 , 0.002528 ,  10
   6.0110 , 1.252565 , 0.002528 ,  11
   6.0110 , 1.252419 , 0.002528 ,  12
   6.0110 , 1.252762 , 0.002528 ,  13
   6.0110 , 1.252438 , 0.002528 ,  14
   6.0110 , 1.252285 , 0.002528 ,  15
   6.0110 , 1.252598 , 0.002528 ,  16
   6.0110 , 1.252209 , 0.002528 ,  17
   6.0110 , 1.252570 , 0.002528 ,  18
   6.0110 , 1.252520 , 0.002528 ,  19
   6.0110 , 1.252362 , 0.002528 ,  20
   6.0110 , 1.252642 , 0.002528 ,  21
   6.0110 , 1.252660 , 0.002528 ,  22
   6.0110 , 1.252777 , 0.002528 ,  23
   6.0110 , 1.252521 , 0.002528 ,  24
   6.0110 , 1.251958 , 0.002528 ,  25
   6.0110 , 1.252644 , 0.002528 ,  26
   6.0110 , 1.252440 , 0.002528 ,  27
   6.0110 , 1.252411 , 0.002528 ,  28
   6.0110 , 1.252074 , 0.002528 ,  29
   6.0110 , 1.252541 , 0.002528 ,  30
   6.0110 , 1.252694 , 0.002528 ,  31
   6.0110 , 1.252189 , 0.002528 ,  32
   6.0110 , 1.252547 , 0.002528 ,  33
   6.0110 , 1.252005 , 0.002528 ,  34
   6.0110 , 1.252505 , 0.002528 ,  35
   6.0110 , 1.252178 , 0.002528 ,  36
   6.0110 , 1.252571 , 0.002528 ,  37
   6.0110 , 1.252437 , 0.002528 ,  38
   6.0110 , 1.252622 , 0.002528 ,  39
   6.0110 , 1.252605 , 0.002528 ,  40
   6.0110 , 1.252339 , 0.002528 ,  41
   6.0110 , 1.252834 , 0.002528 ,  42
   6.0110 , 1.252616 , 0.002528 ,  43
   6.0110 , 1.252940 , 0.002528 ,  44
   6.0110 , 1.252114 , 0.002528 ,  45
   6.0110 , 1.252744 , 0.002528 ,  46
   6.0110 , 1.252608 , 0.002528 ,  47
   6.0110 , 1.252561 , 0.002528 ,  48
   6.0110 , 1.252236 , 0.002528 ,  49
   6.0110 , 1.252009 , 0.002528 ,  50
   6.0110 , 1.252392 , 0.002528 ,  51
   6.0110 , 1.252423 , 0.002528 ,  52
   6.0110 , 1.252584 , 0.002528 ,  53
   6.0110 , 1.252379 , 0.002528 ,  54
   6.0110 , 1.252578 , 0.002528 ,  55
   6.0110 , 1.252293 , 0.002528 ,  56
   6.0110 , 1.252176 , 0.002528 ,  57
   6.0110 , 1.252406 , 0.002528 ,  58
   6.0110 , 1.251989 , 0.002528 ,  59
   6.0110 , 1.252049 , 0.002528 ,  60
   6.0110 , 1.252183 , 0.002528 ,  61
   6.0110 , 1.252247 , 0.002528 ,  62
   6.0110 , 1.252409 , 0.002528 ,  63
   6.0110 , 1.252416 , 0.002528 ,  64
   6.0110 , 1.252393 , 0.002528 ,  65
   6.0110 , 1.252624 , 0.002528 ,  66
   6.0110 , 1.252834 , 0.002528 ,  67
   6.0110 , 1.252712 , 0.002528 ,  68
   6.0110 , 1.251709 , 0.002528 ,  69
   6.0110 , 1.252725 , 0.002528 ,  70
   6.0110 , 1.252631 , 0.002528 ,  71
   6.0110 , 1.252314 , 0.002528 ,  72
   6.0110 , 1.252924 , 0.002528 ,  73
   6.0110 , 1.252310 , 0.002528 ,  74
   6.0110 , 1.252303 , 0.002528 ,  75
   6.0110 , 1.252359 , 0.002528 ,  76
   6.0110 , 1.252287 , 0.002528 ,  77
   6.0110 , 1.252941 , 0.002528 ,  78
   6.0110 , 1.252759 , 0.002528 ,  79
   6.0110 , 1.252600 , 0.002528 ,  80
   6.0110 , 1.252074 , 0.002528 ,  81
   6.0110 , 1.252073 , 0.002528 ,  82
   6.0110 , 1.252166 , 0.002528 ,  83
   6.0110 , 1.252823 , 0.002528 ,  84
   6.0110 , 1.252759 , 0.002528 ,  85
   6.0110 , 1.252507 , 0.002528 ,  86
   6.0110 , 1.252143 , 0.002528 ,  87
   6.0110 , 1.252627 , 0.002528 ,  88
   6.0110 , 1.252512 , 0.002528 ,  89
   6.0110 , 1.252551 , 0.002528 ,  90
   6.0110 , 1.252166 , 0.002528 ,  91
   6.0110 , 1.252789 , 0.002528 ,  92
   6.0110 , 1.252675 , 0.002528 ,  93
   6.0110 , 1.252624 , 0.002528 ,  94
   6.0110 , 1.252351 , 0.002528 ,  95
   6.0110 , 1.252742 , 0.002528 ,  96
   6.0110 , 1.252400 , 0.002528 ,  97
   6.0110 , 1.252551 , 0.002528 ,  98
   6.0110 , 1.252262 , 0.002528 ,  99
   6.0110 , 1.252509 , 0.002528 , 100
   6.0138 , 1.249039 , 0.002897 ,   0
   6.0138 , 1.249398 , 0.002897 ,   1
   6.0138 , 1.248876 , 0.002897 ,   2
   6.0138 , 1.248850 , 0.002897 ,   3
   6.0138 , 1.249091 , 0.002897 ,   4
   6.0138 , 1.249508 , 0.002897 ,   5
   6.0138 , 1.249277 , 0.002897 ,   6
   6.0138 , 1.249118 , 0.002897 ,   7
   6.0138 , 1.248746 , 0.002897 ,   8
   6.0138 , 1.249078 , 0.002897 ,   9
   6.0138 , 1.249100 , 0.002897 ,  10
   6.0138 , 1.248661 , 0.002897 ,  11
   6.0138 , 1.248794 , 0.002897 ,  12
   6.0138 , 1.248827 , 0.002897 ,  13
   6.0138 , 1.249041 , 0.002897 ,  14
   6.0138 , 1.248846 , 0.002897 ,  15
   6.0138 , 1.249175 , 0.002897 ,  16
   6.0138 , 1.248742 , 0.002897 ,  17
   6.0138 , 1.248890 , 0.002897 ,  18
   6.0138 , 1.248742 , 0.002897 ,  19
   6.0138 , 1.248796 , 0.002897 ,  20
   6.0138 , 1.249175 , 0.002897 ,  21
   6.0138 , 1.249374 , 0.002897 ,  22
   6.0138 , 1.249166 , 0.002897 ,  23
   6.0138 , 1.249752 , 0.002897 ,  24
   6.0138 , 1.249321 , 0.002897 ,  25
   6.0138 , 1.248954 , 0.002897 ,  26
   6.0138 , 1.249411 , 0.002897 ,  27
   6.0138 , 1.249353 , 0.002897 ,  28
   6.0138 , 1.248740 , 0.002897 ,  29
   6.0138 , 1.248403 , 0.002897 ,  30
   6.0138 , 1.248972 , 0.002897 ,  31
   6.0138 , 1.248911 , 0.002897 ,  32
   6.0138 , 1.249487 , 0.002897 ,  33
   6.0138 , 1.248574 , 0.002897 ,  34
   6.0138 , 1.248654 , 0.002897 ,  35
   6.0138 , 1.249266 , 0.002897 ,  36
   6.0138 , 1.249088 , 0.002897 ,  37
   6.0138 , 1.248473 , 0.002897 ,  38
   6.0138 , 1.248885 , 0.002897 ,  39
   6.0138 , 1.248950 , 0.002897 ,  40
   6.0138 , 1.249013 , 0.002897 ,  41
   6.0138 , 1.249057 , 0.002897 ,  42
   6.0138 , 1.249130 , 0.002897 ,  43
   6.0138 , 1.249383 , 0.002897 ,  44
   6.0138 , 1.249278 , 0.002897 ,  45
   6.0138 , 1.249817 , 0.002897 ,  46
   6.0138 , 1.248891 , 0.002897 ,  47
   6.0138 , 1.249083 , 0.002897 ,  48
   6.0138 , 1.248874 , 0.002897 ,  49
   6.0138 , 1.248857 , 0.002897 ,  50
   6.0138 , 1.249063 , 0.002897 ,  51
   6.0138 , 1.248962 , 0.002897 ,  52
   6.0138 , 1.248678 , 0.002897 ,  53
   6.0138 , 1.248925 , 0.002897 ,  54
   6.0138 , 1.248771 , 0.002897 ,  55
   6.0138 , 1.249248 , 0.002897 ,  56
   6.0138 , 1.249399 , 0.002897 ,  57
   6.0138 , 1.249050 , 0.002897 ,  58
   6.0138 , 1.248970 , 0.002897 ,  59
   6.0138 , 1.248740 , 0.002897 ,  60
   6.0138 , 1.248843 , 0.002897 ,  61
   6.0138 , 1.248936 , 0.002897 ,  62
   6.0138 , 1.248827 , 0.002897 ,  63
   6.0138 , 1.249515 , 0.002897 ,  64
   6.0138 , 1.248654 , 0.002897 ,  65
   6.0138 , 1.249153 , 0.002897 ,  66
   6.0138 , 1.249413 , 0.002897 ,  67
   6.0138 , 1.248967 , 0.002897 ,  68
   6.0138 , 1.249339 , 0.002897 ,  69
   6.0138 , 1.249201 , 0.002897 ,  70
   6.0138 , 1.248986 , 0.002897 ,  71
   6.0138 , 1.248996 , 0.002897 ,  72
   6.0138 , 1.249484 , 0.002897 ,  73
   6.0138 , 1.248948 , 0.002897 ,  74
   6.0138 , 1.248628 , 0.002897 ,  75
   6.0138 , 1.249118 , 0.002897 ,  76
   6.0138 , 1.248911 , 0.002897 ,  77
   6.0138 , 1.248864 , 0.002897 ,  78
   6.0138 , 1.248644 , 0.002897 ,  79
   6.0138 , 1.249558 , 0.002897 ,  80
   6.0138 , 1.249213 , 0.002897 ,  81
   6.0138 , 1.249565 , 0.002897 ,  82
   6.0138 , 1.248904 , 0.002897 ,  83
   6.0138 , 1.249106 , 0.002897 ,  84
   6.0138 , 1.248393 , 0.002897 ,  85
   6.0138 , 1.249149 , 0.002897 ,  86
   6.0138 , 1.248981 , 0.002897 ,  87
   6.0138 , 1.248702 , 0.002897 ,  88
   6.0138 , 1.249164 , 0.002897 ,  89
   6.0138 , 1.248798 , 0.002897 ,  90
   6.0138 , 1.248970 , 0.002897 ,  91
   6.0138 , 1.248373 , 0.002897 ,  92
   6.0138 , 1.248993 , 0.002897 ,  93
   6.0138 , 1.249201 , 0.002897 ,  94
   6.0138 , 1.249280 , 0.002897 ,  95
   6.0138 , 1.248932 , 0.002897 ,  96
   6.0138 , 1.249552 , 0.002897 ,  97
   6.0138 , 1.249245 , 0.002897 ,  98
   6.0138 , 1.249153 , 0.002897 ,  99
   6.0138 , 1.249187 , 0.002897 , 100


==> paper_scales_misc/l4864f211b600m00184m0507m628_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.103014 , 0.000007 ,   0
   1.4091 , 0.103015 , 0.000007 ,   1
   1.4091 , 0.103014 , 0.000007 ,   2
   1.4091 , 0.103015 , 0.000007 ,   3
   1.4091 , 0.103014 , 0.000007 ,   4
   1.4091 , 0.103015 , 0.000007 ,   5
   1.4091 , 0.103014 , 0.000007 ,   6
   1.4091 , 0.103015 , 0.000007 ,   7
   1.4091 , 0.103014 , 0.000007 ,   8
   1.4091 , 0.103015 , 0.000007 ,   9
   1.4091 , 0.103016 , 0.000007 ,  10
   1.4091 , 0.103015 , 0.000007 ,  11
   1.4091 , 0.103015 , 0.000007 ,  12
   1.4091 , 0.103015 , 0.000007 ,  13
   1.4091 , 0.103014 , 0.000007 ,  14
   1.4091 , 0.103014 , 0.000007 ,  15
   1.4091 , 0.103014 , 0.000007 ,  16
   1.4091 , 0.103014 , 0.000007 ,  17
   1.4091 , 0.103014 , 0.000007 ,  18
   1.4091 , 0.103013 , 0.000007 ,  19
   1.4091 , 0.103015 , 0.000007 ,  20
   1.4091 , 0.103015 , 0.000007 ,  21
   1.4091 , 0.103015 , 0.000007 ,  22
   1.4091 , 0.103014 , 0.000007 ,  23
   1.4091 , 0.103015 , 0.000007 ,  24
   1.4091 , 0.103014 , 0.000007 ,  25
   1.4091 , 0.103014 , 0.000007 ,  26
   1.4091 , 0.103015 , 0.000007 ,  27
   1.4091 , 0.103014 , 0.000007 ,  28
   1.4091 , 0.103013 , 0.000007 ,  29
   1.4091 , 0.103014 , 0.000007 ,  30
   1.4091 , 0.103015 , 0.000007 ,  31
   1.4091 , 0.103016 , 0.000007 ,  32
   1.4091 , 0.103016 , 0.000007 ,  33
   1.4091 , 0.103015 , 0.000007 ,  34
   1.4091 , 0.103015 , 0.000007 ,  35
   1.4091 , 0.103013 , 0.000007 ,  36
   1.4091 , 0.103014 , 0.000007 ,  37
   1.4091 , 0.103013 , 0.000007 ,  38
   1.4091 , 0.103013 , 0.000007 ,  39
   1.4091 , 0.103014 , 0.000007 ,  40
   1.4091 , 0.103015 , 0.000007 ,  41
   1.4091 , 0.103014 , 0.000007 ,  42
   1.4091 , 0.103015 , 0.000007 ,  43
   1.4091 , 0.103014 , 0.000007 ,  44
   1.4091 , 0.103015 , 0.000007 ,  45
   1.4091 , 0.103014 , 0.000007 ,  46
   1.4091 , 0.103015 , 0.000007 ,  47
   1.4091 , 0.103014 , 0.000007 ,  48
   1.4091 , 0.103013 , 0.000007 ,  49
   1.4091 , 0.103014 , 0.000007 ,  50
   1.4091 , 0.103015 , 0.000007 ,  51
   1.4091 , 0.103014 , 0.000007 ,  52
   1.4091 , 0.103014 , 0.000007 ,  53
   1.4091 , 0.103016 , 0.000007 ,  54
   1.4091 , 0.103014 , 0.000007 ,  55
   1.4091 , 0.103015 , 0.000007 ,  56
   1.4091 , 0.103014 , 0.000007 ,  57
   1.4091 , 0.103014 , 0.000007 ,  58
   1.4091 , 0.103014 , 0.000007 ,  59
   1.4091 , 0.103015 , 0.000007 ,  60
   1.4091 , 0.103015 , 0.000007 ,  61
   1.4091 , 0.103015 , 0.000007 ,  62
   1.4091 , 0.103015 , 0.000007 ,  63
   1.4091 , 0.103015 , 0.000007 ,  64
   1.4091 , 0.103015 , 0.000007 ,  65
   1.4091 , 0.103014 , 0.000007 ,  66
   1.4091 , 0.103015 , 0.000007 ,  67
   1.4091 , 0.103014 , 0.000007 ,  68
   1.4091 , 0.103014 , 0.000007 ,  69
   1.4091 , 0.103014 , 0.000007 ,  70
   1.4091 , 0.103013 , 0.000007 ,  71
   1.4091 , 0.103013 , 0.000007 ,  72
   1.4091 , 0.103014 , 0.000007 ,  73
   1.4091 , 0.103015 , 0.000007 ,  74
   1.4091 , 0.103013 , 0.000007 ,  75
   1.4091 , 0.103015 , 0.000007 ,  76
   1.4091 , 0.103014 , 0.000007 ,  77
   1.4091 , 0.103015 , 0.000007 ,  78
   1.4091 , 0.103014 , 0.000007 ,  79
   1.4091 , 0.103013 , 0.000007 ,  80
   1.4091 , 0.103014 , 0.000007 ,  81
   1.4091 , 0.103013 , 0.000007 ,  82
   1.4091 , 0.103015 , 0.000007 ,  83
   1.4091 , 0.103015 , 0.000007 ,  84
   1.4091 , 0.103015 , 0.000007 ,  85
   1.4091 , 0.103014 , 0.000007 ,  86
   1.4091 , 0.103014 , 0.000007 ,  87
   1.4091 , 0.103014 , 0.000007 ,  88
   1.4091 , 0.103013 , 0.000007 ,  89
   1.4091 , 0.103014 , 0.000007 ,  90
   1.4091 , 0.103015 , 0.000007 ,  91
   1.4091 , 0.103016 , 0.000007 ,  92
   1.4091 , 0.103014 , 0.000007 ,  93
   1.4091 , 0.103014 , 0.000007 ,  94
   1.4091 , 0.103014 , 0.000007 ,  95
   1.4091 , 0.103014 , 0.000007 ,  96
   1.4091 , 0.103015 , 0.000007 ,  97
   1.4091 , 0.103015 , 0.000007 ,  98
   1.4091 , 0.103015 , 0.000007 ,  99
   1.4091 , 0.103015 , 0.000007 , 100
   1.6348 , 0.178071 , 0.000015 ,   0
   1.6348 , 0.178072 , 0.000015 ,   1
   1.6348 , 0.178069 , 0.000015 ,   2
   1.6348 , 0.178073 , 0.000015 ,   3
   1.6348 , 0.178072 , 0.000015 ,   4
   1.6348 , 0.178074 , 0.000015 ,   5
   1.6348 , 0.178068 , 0.000015 ,   6
   1.6348 , 0.178071 , 0.000015 ,   7
   1.6348 , 0.178071 , 0.000015 ,   8
   1.6348 , 0.178072 , 0.000015 ,   9
   1.6348 , 0.178074 , 0.000015 ,  10
   1.6348 , 0.178071 , 0.000015 ,  11
   1.6348 , 0.178072 , 0.000015 ,  12
   1.6348 , 0.178073 , 0.000015 ,  13
   1.6348 , 0.178071 , 0.000015 ,  14
   1.6348 , 0.178071 , 0.000015 ,  15
   1.6348 , 0.178071 , 0.000015 ,  16
   1.6348 , 0.178070 , 0.000015 ,  17
   1.6348 , 0.178071 , 0.000015 ,  18
   1.6348 , 0.178071 , 0.000015 ,  19
   1.6348 , 0.178073 , 0.000015 ,  20
   1.6348 , 0.178072 , 0.000015 ,  21
   1.6348 , 0.178073 , 0.000015 ,  22
   1.6348 , 0.178070 , 0.000015 ,  23
   1.6348 , 0.178071 , 0.000015 ,  24
   1.6348 , 0.178068 , 0.000015 ,  25
   1.6348 , 0.178071 , 0.000015 ,  26
   1.6348 , 0.178070 , 0.000015 ,  27
   1.6348 , 0.178070 , 0.000015 ,  28
   1.6348 , 0.178070 , 0.000015 ,  29
   1.6348 , 0.178069 , 0.000015 ,  30
   1.6348 , 0.178072 , 0.000015 ,  31
   1.6348 , 0.178074 , 0.000015 ,  32
   1.6348 , 0.178072 , 0.000015 ,  33
   1.6348 , 0.178072 , 0.000015 ,  34
   1.6348 , 0.178073 , 0.000015 ,  35
   1.6348 , 0.178067 , 0.000015 ,  36
   1.6348 , 0.178071 , 0.000015 ,  37
   1.6348 , 0.178069 , 0.000015 ,  38
   1.6348 , 0.178068 , 0.000015 ,  39
   1.6348 , 0.178070 , 0.000015 ,  40
   1.6348 , 0.178071 , 0.000015 ,  41
   1.6348 , 0.178070 , 0.000015 ,  42
   1.6348 , 0.178072 , 0.000015 ,  43
   1.6348 , 0.178070 , 0.000015 ,  44
   1.6348 , 0.178071 , 0.000015 ,  45
   1.6348 , 0.178071 , 0.000015 ,  46
   1.6348 , 0.178073 , 0.000015 ,  47
   1.6348 , 0.178071 , 0.000015 ,  48
   1.6348 , 0.178068 , 0.000015 ,  49
   1.6348 , 0.178071 , 0.000015 ,  50
   1.6348 , 0.178072 , 0.000015 ,  51
   1.6348 , 0.178069 , 0.000015 ,  52
   1.6348 , 0.178070 , 0.000015 ,  53
   1.6348 , 0.178074 , 0.000015 ,  54
   1.6348 , 0.178070 , 0.000015 ,  55
   1.6348 , 0.178072 , 0.000015 ,  56
   1.6348 , 0.178071 , 0.000015 ,  57
   1.6348 , 0.178071 , 0.000015 ,  58
   1.6348 , 0.178071 , 0.000015 ,  59
   1.6348 , 0.178073 , 0.000015 ,  60
   1.6348 , 0.178072 , 0.000015 ,  61
   1.6348 , 0.178072 , 0.000015 ,  62
   1.6348 , 0.178072 , 0.000015 ,  63
   1.6348 , 0.178072 , 0.000015 ,  64
   1.6348 , 0.178071 , 0.000015 ,  65
   1.6348 , 0.178070 , 0.000015 ,  66
   1.6348 , 0.178071 , 0.000015 ,  67
   1.6348 , 0.178070 , 0.000015 ,  68
   1.6348 , 0.178069 , 0.000015 ,  69
   1.6348 , 0.178068 , 0.000015 ,  70
   1.6348 , 0.178068 , 0.000015 ,  71
   1.6348 , 0.178069 , 0.000015 ,  72
   1.6348 , 0.178070 , 0.000015 ,  73
   1.6348 , 0.178069 , 0.000015 ,  74
   1.6348 , 0.178069 , 0.000015 ,  75
   1.6348 , 0.178072 , 0.000015 ,  76
   1.6348 , 0.178071 , 0.000015 ,  77
   1.6348 , 0.178070 , 0.000015 ,  78
   1.6348 , 0.178070 , 0.000015 ,  79
   1.6348 , 0.178069 , 0.000015 ,  80
   1.6348 , 0.178070 , 0.000015 ,  81
   1.6348 , 0.178069 , 0.000015 ,  82
   1.6348 , 0.178072 , 0.000015 ,  83
   1.6348 , 0.178071 , 0.000015 ,  84
   1.6348 , 0.178071 , 0.000015 ,  85
   1.6348 , 0.178071 , 0.000015 ,  86
   1.6348 , 0.178070 , 0.000015 ,  87
   1.6348 , 0.178070 , 0.000015 ,  88
   1.6348 , 0.178070 , 0.000015 ,  89
   1.6348 , 0.178071 , 0.000015 ,  90
   1.6348 , 0.178072 , 0.000015 ,  91
   1.6348 , 0.178074 , 0.000015 ,  92
   1.6348 , 0.178070 , 0.000015 ,  93
   1.6348 , 0.178071 , 0.000015 ,  94
   1.6348 , 0.178072 , 0.000015 ,  95
   1.6348 , 0.178071 , 0.000015 ,  96
   1.6348 , 0.178072 , 0.000015 ,  97
   1.6348 , 0.178074 , 0.000015 ,  98
   1.6348 , 0.178072 , 0.000015 ,  99
   1.6348 , 0.178072 , 0.000015 , 100
   1.8468 , 0.237031 , 0.000033 ,   0
   1.8468 , 0.237033 , 0.000033 ,   1
   1.8468 , 0.237028 , 0.000033 ,   2
   1.8468 , 0.237034 , 0.000033 ,   3
   1.8468 , 0.237035 , 0.000033 ,   4
   1.8468 , 0.237037 , 0.000033 ,   5
   1.8468 , 0.237026 , 0.000033 ,   6
   1.8468 , 0.237031 , 0.000033 ,   7
   1.8468 , 0.237033 , 0.000033 ,   8
   1.8468 , 0.237036 , 0.000033 ,   9
   1.8468 , 0.237040 , 0.000033 ,  10
   1.8468 , 0.237029 , 0.000033 ,  11
   1.8468 , 0.237033 , 0.000033 ,  12
   1.8468 , 0.237034 , 0.000033 ,  13
   1.8468 , 0.237031 , 0.000033 ,  14
   1.8468 , 0.237033 , 0.000033 ,  15
   1.8468 , 0.237033 , 0.000033 ,  16
   1.8468 , 0.237028 , 0.000033 ,  17
   1.8468 , 0.237031 , 0.000033 ,  18
   1.8468 , 0.237034 , 0.000033 ,  19
   1.8468 , 0.237033 , 0.000033 ,  20
   1.8468 , 0.237033 , 0.000033 ,  21
   1.8468 , 0.237035 , 0.000033 ,  22
   1.8468 , 0.237029 , 0.000033 ,  23
   1.8468 , 0.237030 , 0.000033 ,  24
   1.8468 , 0.237026 , 0.000033 ,  25
   1.8468 , 0.237031 , 0.000033 ,  26
   1.8468 , 0.237027 , 0.000033 ,  27
   1.8468 , 0.237029 , 0.000033 ,  28
   1.8468 , 0.237032 , 0.000033 ,  29
   1.8468 , 0.237023 , 0.000033 ,  30
   1.8468 , 0.237034 , 0.000033 ,  31
   1.8468 , 0.237039 , 0.000033 ,  32
   1.8468 , 0.237030 , 0.000033 ,  33
   1.8468 , 0.237031 , 0.000033 ,  34
   1.8468 , 0.237036 , 0.000033 ,  35
   1.8468 , 0.237022 , 0.000033 ,  36
   1.8468 , 0.237032 , 0.000033 ,  37
   1.8468 , 0.237029 , 0.000033 ,  38
   1.8468 , 0.237028 , 0.000033 ,  39
   1.8468 , 0.237027 , 0.000033 ,  40
   1.8468 , 0.237030 , 0.000033 ,  41
   1.8468 , 0.237030 , 0.000033 ,  42
   1.8468 , 0.237033 , 0.000033 ,  43
   1.8468 , 0.237027 , 0.000033 ,  44
   1.8468 , 0.237032 , 0.000033 ,  45
   1.8468 , 0.237032 , 0.000033 ,  46
   1.8468 , 0.237032 , 0.000033 ,  47
   1.8468 , 0.237032 , 0.000033 ,  48
   1.8468 , 0.237025 , 0.000033 ,  49
   1.8468 , 0.237030 , 0.000033 ,  50
   1.8468 , 0.237032 , 0.000033 ,  51
   1.8468 , 0.237027 , 0.000033 ,  52
   1.8468 , 0.237029 , 0.000033 ,  53
   1.8468 , 0.237038 , 0.000033 ,  54
   1.8468 , 0.237030 , 0.000033 ,  55
   1.8468 , 0.237033 , 0.000033 ,  56
   1.8468 , 0.237032 , 0.000033 ,  57
   1.8468 , 0.237031 , 0.000033 ,  58
   1.8468 , 0.237034 , 0.000033 ,  59
   1.8468 , 0.237034 , 0.000033 ,  60
   1.8468 , 0.237031 , 0.000033 ,  61
   1.8468 , 0.237031 , 0.000033 ,  62
   1.8468 , 0.237030 , 0.000033 ,  63
   1.8468 , 0.237031 , 0.000033 ,  64
   1.8468 , 0.237030 , 0.000033 ,  65
   1.8468 , 0.237028 , 0.000033 ,  66
   1.8468 , 0.237030 , 0.000033 ,  67
   1.8468 , 0.237029 , 0.000033 ,  68
   1.8468 , 0.237028 , 0.000033 ,  69
   1.8468 , 0.237022 , 0.000033 ,  70
   1.8468 , 0.237027 , 0.000033 ,  71
   1.8468 , 0.237029 , 0.000033 ,  72
   1.8468 , 0.237028 , 0.000033 ,  73
   1.8468 , 0.237025 , 0.000033 ,  74
   1.8468 , 0.237026 , 0.000033 ,  75
   1.8468 , 0.237034 , 0.000033 ,  76
   1.8468 , 0.237032 , 0.000033 ,  77
   1.8468 , 0.237028 , 0.000033 ,  78
   1.8468 , 0.237030 , 0.000033 ,  79
   1.8468 , 0.237030 , 0.000033 ,  80
   1.8468 , 0.237031 , 0.000033 ,  81
   1.8468 , 0.237027 , 0.000033 ,  82
   1.8468 , 0.237030 , 0.000033 ,  83
   1.8468 , 0.237033 , 0.000033 ,  84
   1.8468 , 0.237031 , 0.000033 ,  85
   1.8468 , 0.237033 , 0.000033 ,  86
   1.8468 , 0.237030 , 0.000033 ,  87
   1.8468 , 0.237028 , 0.000033 ,  88
   1.8468 , 0.237032 , 0.000033 ,  89
   1.8468 , 0.237034 , 0.000033 ,  90
   1.8468 , 0.237034 , 0.000033 ,  91
   1.8468 , 0.237035 , 0.000033 ,  92
   1.8468 , 0.237028 , 0.000033 ,  93
   1.8468 , 0.237031 , 0.000033 ,  94
   1.8468 , 0.237034 , 0.000033 ,  95
   1.8468 , 0.237031 , 0.000033 ,  96
   1.8468 , 0.237033 , 0.000033 ,  97
   1.8468 , 0.237038 , 0.000033 ,  98
   1.8468 , 0.237033 , 0.000033 ,  99
   1.8468 , 0.237034 , 0.000033 , 100
   2.0870 , 0.284350 , 0.000035 ,   0
   2.0870 , 0.284354 , 0.000035 ,   1
   2.0870 , 0.284344 , 0.000035 ,   2
   2.0870 , 0.284354 , 0.000035 ,   3
   2.0870 , 0.284349 , 0.000035 ,   4
   2.0870 , 0.284355 , 0.000035 ,   5
   2.0870 , 0.284348 , 0.000035 ,   6
   2.0870 , 0.284352 , 0.000035 ,   7
   2.0870 , 0.284348 , 0.000035 ,   8
   2.0870 , 0.284353 , 0.000035 ,   9
   2.0870 , 0.284358 , 0.000035 ,  10
   2.0870 , 0.284348 , 0.000035 ,  11
   2.0870 , 0.284358 , 0.000035 ,  12
   2.0870 , 0.284353 , 0.000035 ,  13
   2.0870 , 0.284350 , 0.000035 ,  14
   2.0870 , 0.284351 , 0.000035 ,  15
   2.0870 , 0.284345 , 0.000035 ,  16
   2.0870 , 0.284347 , 0.000035 ,  17
   2.0870 , 0.284347 , 0.000035 ,  18
   2.0870 , 0.284348 , 0.000035 ,  19
   2.0870 , 0.284353 , 0.000035 ,  20
   2.0870 , 0.284349 , 0.000035 ,  21
   2.0870 , 0.284351 , 0.000035 ,  22
   2.0870 , 0.284349 , 0.000035 ,  23
   2.0870 , 0.284353 , 0.000035 ,  24
   2.0870 , 0.284348 , 0.000035 ,  25
   2.0870 , 0.284348 , 0.000035 ,  26
   2.0870 , 0.284351 , 0.000035 ,  27
   2.0870 , 0.284349 , 0.000035 ,  28
   2.0870 , 0.284346 , 0.000035 ,  29
   2.0870 , 0.284348 , 0.000035 ,  30
   2.0870 , 0.284347 , 0.000035 ,  31
   2.0870 , 0.284354 , 0.000035 ,  32
   2.0870 , 0.284354 , 0.000035 ,  33
   2.0870 , 0.284353 , 0.000035 ,  34
   2.0870 , 0.284353 , 0.000035 ,  35
   2.0870 , 0.284343 , 0.000035 ,  36
   2.0870 , 0.284345 , 0.000035 ,  37
   2.0870 , 0.284345 , 0.000035 ,  38
   2.0870 , 0.284343 , 0.000035 ,  39
   2.0870 , 0.284349 , 0.000035 ,  40
   2.0870 , 0.284351 , 0.000035 ,  41
   2.0870 , 0.284348 , 0.000035 ,  42
   2.0870 , 0.284350 , 0.000035 ,  43
   2.0870 , 0.284349 , 0.000035 ,  44
   2.0870 , 0.284350 , 0.000035 ,  45
   2.0870 , 0.284348 , 0.000035 ,  46
   2.0870 , 0.284353 , 0.000035 ,  47
   2.0870 , 0.284347 , 0.000035 ,  48
   2.0870 , 0.284347 , 0.000035 ,  49
   2.0870 , 0.284349 , 0.000035 ,  50
   2.0870 , 0.284354 , 0.000035 ,  51
   2.0870 , 0.284346 , 0.000035 ,  52
   2.0870 , 0.284346 , 0.000035 ,  53
   2.0870 , 0.284357 , 0.000035 ,  54
   2.0870 , 0.284348 , 0.000035 ,  55
   2.0870 , 0.284351 , 0.000035 ,  56
   2.0870 , 0.284353 , 0.000035 ,  57
   2.0870 , 0.284349 , 0.000035 ,  58
   2.0870 , 0.284347 , 0.000035 ,  59
   2.0870 , 0.284356 , 0.000035 ,  60
   2.0870 , 0.284351 , 0.000035 ,  61
   2.0870 , 0.284353 , 0.000035 ,  62
   2.0870 , 0.284352 , 0.000035 ,  63
   2.0870 , 0.284353 , 0.000035 ,  64
   2.0870 , 0.284349 , 0.000035 ,  65
   2.0870 , 0.284348 , 0.000035 ,  66
   2.0870 , 0.284351 , 0.000035 ,  67
   2.0870 , 0.284352 , 0.000035 ,  68
   2.0870 , 0.284345 , 0.000035 ,  69
   2.0870 , 0.284349 , 0.000035 ,  70
   2.0870 , 0.284342 , 0.000035 ,  71
   2.0870 , 0.284345 , 0.000035 ,  72
   2.0870 , 0.284347 , 0.000035 ,  73
   2.0870 , 0.284350 , 0.000035 ,  74
   2.0870 , 0.284349 , 0.000035 ,  75
   2.0870 , 0.284350 , 0.000035 ,  76
   2.0870 , 0.284347 , 0.000035 ,  77
   2.0870 , 0.284351 , 0.000035 ,  78
   2.0870 , 0.284347 , 0.000035 ,  79
   2.0870 , 0.284343 , 0.000035 ,  80
   2.0870 , 0.284349 , 0.000035 ,  81
   2.0870 , 0.284347 , 0.000035 ,  82
   2.0870 , 0.284354 , 0.000035 ,  83
   2.0870 , 0.284351 , 0.000035 ,  84
   2.0870 , 0.284347 , 0.000035 ,  85
   2.0870 , 0.284351 , 0.000035 ,  86
   2.0870 , 0.284347 , 0.000035 ,  87
   2.0870 , 0.284347 , 0.000035 ,  88
   2.0870 , 0.284346 , 0.000035 ,  89
   2.0870 , 0.284347 , 0.000035 ,  90
   2.0870 , 0.284357 , 0.000035 ,  91
   2.0870 , 0.284356 , 0.000035 ,  92
   2.0870 , 0.284348 , 0.000035 ,  93
   2.0870 , 0.284351 , 0.000035 ,  94
   2.0870 , 0.284350 , 0.000035 ,  95
   2.0870 , 0.284351 , 0.000035 ,  96
   2.0870 , 0.284354 , 0.000035 ,  97
   2.0870 , 0.284355 , 0.000035 ,  98
   2.0870 , 0.284352 , 0.000035 ,  99
   2.0870 , 0.284352 , 0.000035 , 100
   2.2824 , 0.323908 , 0.000053 ,   0
   2.2824 , 0.323913 , 0.000053 ,   1
   2.2824 , 0.323900 , 0.000053 ,   2
   2.2824 , 0.323915 , 0.000053 ,   3
   2.2824 , 0.323913 , 0.000053 ,   4
   2.2824 , 0.323917 , 0.000053 ,   5
   2.2824 , 0.323901 , 0.000053 ,   6
   2.2824 , 0.323912 , 0.000053 ,   7
   2.2824 , 0.323911 , 0.000053 ,   8
   2.2824 , 0.323915 , 0.000053 ,   9
   2.2824 , 0.323922 , 0.000053 ,  10
   2.2824 , 0.323905 , 0.000053 ,  11
   2.2824 , 0.323915 , 0.000053 ,  12
   2.2824 , 0.323912 , 0.000053 ,  13
   2.2824 , 0.323909 , 0.000053 ,  14
   2.2824 , 0.323913 , 0.000053 ,  15
   2.2824 , 0.323904 , 0.000053 ,  16
   2.2824 , 0.323904 , 0.000053 ,  17
   2.2824 , 0.323903 , 0.000053 ,  18
   2.2824 , 0.323909 , 0.000053 ,  19
   2.2824 , 0.323914 , 0.000053 ,  20
   2.2824 , 0.323908 , 0.000053 ,  21
   2.2824 , 0.323909 , 0.000053 ,  22
   2.2824 , 0.323908 , 0.000053 ,  23
   2.2824 , 0.323907 , 0.000053 ,  24
   2.2824 , 0.323901 , 0.000053 ,  25
   2.2824 , 0.323910 , 0.000053 ,  26
   2.2824 , 0.323907 , 0.000053 ,  27
   2.2824 , 0.323903 , 0.000053 ,  28
   2.2824 , 0.323905 , 0.000053 ,  29
   2.2824 , 0.323900 , 0.000053 ,  30
   2.2824 , 0.323906 , 0.000053 ,  31
   2.2824 , 0.323917 , 0.000053 ,  32
   2.2824 , 0.323910 , 0.000053 ,  33
   2.2824 , 0.323913 , 0.000053 ,  34
   2.2824 , 0.323915 , 0.000053 ,  35
   2.2824 , 0.323896 , 0.000053 ,  36
   2.2824 , 0.323902 , 0.000053 ,  37
   2.2824 , 0.323903 , 0.000053 ,  38
   2.2824 , 0.323900 , 0.000053 ,  39
   2.2824 , 0.323903 , 0.000053 ,  40
   2.2824 , 0.323907 , 0.000053 ,  41
   2.2824 , 0.323907 , 0.000053 ,  42
   2.2824 , 0.323911 , 0.000053 ,  43
   2.2824 , 0.323904 , 0.000053 ,  44
   2.2824 , 0.323908 , 0.000053 ,  45
   2.2824 , 0.323907 , 0.000053 ,  46
   2.2824 , 0.323910 , 0.000053 ,  47
   2.2824 , 0.323906 , 0.000053 ,  48
   2.2824 , 0.323902 , 0.000053 ,  49
   2.2824 , 0.323905 , 0.000053 ,  50
   2.2824 , 0.323909 , 0.000053 ,  51
   2.2824 , 0.323900 , 0.000053 ,  52
   2.2824 , 0.323900 , 0.000053 ,  53
   2.2824 , 0.323921 , 0.000053 ,  54
   2.2824 , 0.323905 , 0.000053 ,  55
   2.2824 , 0.323908 , 0.000053 ,  56
   2.2824 , 0.323913 , 0.000053 ,  57
   2.2824 , 0.323908 , 0.000053 ,  58
   2.2824 , 0.323908 , 0.000053 ,  59
   2.2824 , 0.323918 , 0.000053 ,  60
   2.2824 , 0.323908 , 0.000053 ,  61
   2.2824 , 0.323910 , 0.000053 ,  62
   2.2824 , 0.323908 , 0.000053 ,  63
   2.2824 , 0.323910 , 0.000053 ,  64
   2.2824 , 0.323907 , 0.000053 ,  65
   2.2824 , 0.323905 , 0.000053 ,  66
   2.2824 , 0.323906 , 0.000053 ,  67
   2.2824 , 0.323911 , 0.000053 ,  68
   2.2824 , 0.323899 , 0.000053 ,  69
   2.2824 , 0.323902 , 0.000053 ,  70
   2.2824 , 0.323898 , 0.000053 ,  71
   2.2824 , 0.323902 , 0.000053 ,  72
   2.2824 , 0.323903 , 0.000053 ,  73
   2.2824 , 0.323901 , 0.000053 ,  74
   2.2824 , 0.323903 , 0.000053 ,  75
   2.2824 , 0.323911 , 0.000053 ,  76
   2.2824 , 0.323908 , 0.000053 ,  77
   2.2824 , 0.323907 , 0.000053 ,  78
   2.2824 , 0.323906 , 0.000053 ,  79
   2.2824 , 0.323901 , 0.000053 ,  80
   2.2824 , 0.323904 , 0.000053 ,  81
   2.2824 , 0.323904 , 0.000053 ,  82
   2.2824 , 0.323911 , 0.000053 ,  83
   2.2824 , 0.323909 , 0.000053 ,  84
   2.2824 , 0.323904 , 0.000053 ,  85
   2.2824 , 0.323912 , 0.000053 ,  86
   2.2824 , 0.323903 , 0.000053 ,  87
   2.2824 , 0.323903 , 0.000053 ,  88
   2.2824 , 0.323907 , 0.000053 ,  89
   2.2824 , 0.323909 , 0.000053 ,  90
   2.2824 , 0.323913 , 0.000053 ,  91
   2.2824 , 0.323915 , 0.000053 ,  92
   2.2824 , 0.323903 , 0.000053 ,  93
   2.2824 , 0.323909 , 0.000053 ,  94
   2.2824 , 0.323911 , 0.000053 ,  95
   2.2824 , 0.323909 , 0.000053 ,  96
   2.2824 , 0.323917 , 0.000053 ,  97
   2.2824 , 0.323917 , 0.000053 ,  98
   2.2824 , 0.323913 , 0.000053 ,  99
   2.2824 , 0.323911 , 0.000053 , 100
   2.4693 , 0.357529 , 0.000088 ,   0
   2.4693 , 0.357532 , 0.000088 ,   1
   2.4693 , 0.357523 , 0.000088 ,   2
   2.4693 , 0.357539 , 0.000088 ,   3
   2.4693 , 0.357539 , 0.000088 ,   4
   2.4693 , 0.357548 , 0.000088 ,   5
   2.4693 , 0.357516 , 0.000088 ,   6
   2.4693 , 0.357540 , 0.000088 ,   7
   2.4693 , 0.357539 , 0.000088 ,   8
   2.4693 , 0.357541 , 0.000088 ,   9
   2.4693 , 0.357553 , 0.000088 ,  10
   2.4693 , 0.357522 , 0.000088 ,  11
   2.4693 , 0.357536 , 0.000088 ,  12
   2.4693 , 0.357533 , 0.000088 ,  13
   2.4693 , 0.357532 , 0.000088 ,  14
   2.4693 , 0.357541 , 0.000088 ,  15
   2.4693 , 0.357529 , 0.000088 ,  16
   2.4693 , 0.357522 , 0.000088 ,  17
   2.4693 , 0.357519 , 0.000088 ,  18
   2.4693 , 0.357538 , 0.000088 ,  19
   2.4693 , 0.357533 , 0.000088 ,  20
   2.4693 , 0.357534 , 0.000088 ,  21
   2.4693 , 0.357533 , 0.000088 ,  22
   2.4693 , 0.357527 , 0.000088 ,  23
   2.4693 , 0.357524 , 0.000088 ,  24
   2.4693 , 0.357521 , 0.000088 ,  25
   2.4693 , 0.357534 , 0.000088 ,  26
   2.4693 , 0.357522 , 0.000088 ,  27
   2.4693 , 0.357523 , 0.000088 ,  28
   2.4693 , 0.357530 , 0.000088 ,  29
   2.4693 , 0.357507 , 0.000088 ,  30
   2.4693 , 0.357533 , 0.000088 ,  31
   2.4693 , 0.357550 , 0.000088 ,  32
   2.4693 , 0.357527 , 0.000088 ,  33
   2.4693 , 0.357534 , 0.000088 ,  34
   2.4693 , 0.357540 , 0.000088 ,  35
   2.4693 , 0.357506 , 0.000088 ,  36
   2.4693 , 0.357525 , 0.000088 ,  37
   2.4693 , 0.357524 , 0.000088 ,  38
   2.4693 , 0.357521 , 0.000088 ,  39
   2.4693 , 0.357516 , 0.000088 ,  40
   2.4693 , 0.357527 , 0.000088 ,  41
   2.4693 , 0.357528 , 0.000088 ,  42
   2.4693 , 0.357535 , 0.000088 ,  43
   2.4693 , 0.357518 , 0.000088 ,  44
   2.4693 , 0.357529 , 0.000088 ,  45
   2.4693 , 0.357532 , 0.000088 ,  46
   2.4693 , 0.357524 , 0.000088 ,  47
   2.4693 , 0.357532 , 0.000088 ,  48
   2.4693 , 0.357520 , 0.000088 ,  49
   2.4693 , 0.357523 , 0.000088 ,  50
   2.4693 , 0.357524 , 0.000088 ,  51
   2.4693 , 0.357517 , 0.000088 ,  52
   2.4693 , 0.357522 , 0.000088 ,  53
   2.4693 , 0.357551 , 0.000088 ,  54
   2.4693 , 0.357526 , 0.000088 ,  55
   2.4693 , 0.357528 , 0.000088 ,  56
   2.4693 , 0.357537 , 0.000088 ,  57
   2.4693 , 0.357529 , 0.000088 ,  58
   2.4693 , 0.357532 , 0.000088 ,  59
   2.4693 , 0.357539 , 0.000088 ,  60
   2.4693 , 0.357530 , 0.000088 ,  61
   2.4693 , 0.357526 , 0.000088 ,  62
   2.4693 , 0.357523 , 0.000088 ,  63
   2.4693 , 0.357526 , 0.000088 ,  64
   2.4693 , 0.357527 , 0.000088 ,  65
   2.4693 , 0.357524 , 0.000088 ,  66
   2.4693 , 0.357526 , 0.000088 ,  67
   2.4693 , 0.357527 , 0.000088 ,  68
   2.4693 , 0.357520 , 0.000088 ,  69
   2.4693 , 0.357512 , 0.000088 ,  70
   2.4693 , 0.357520 , 0.000088 ,  71
   2.4693 , 0.357525 , 0.000088 ,  72
   2.4693 , 0.357521 , 0.000088 ,  73
   2.4693 , 0.357515 , 0.000088 ,  74
   2.4693 , 0.357517 , 0.000088 ,  75
   2.4693 , 0.357534 , 0.000088 ,  76
   2.4693 , 0.357533 , 0.000088 ,  77
   2.4693 , 0.357525 , 0.000088 ,  78
   2.4693 , 0.357528 , 0.000088 ,  79
   2.4693 , 0.357522 , 0.000088 ,  80
   2.4693 , 0.357529 , 0.000088 ,  81
   2.4693 , 0.357526 , 0.000088 ,  82
   2.4693 , 0.357522 , 0.000088 ,  83
   2.4693 , 0.357535 , 0.000088 ,  84
   2.4693 , 0.357527 , 0.000088 ,  85
   2.4693 , 0.357536 , 0.000088 ,  86
   2.4693 , 0.357525 , 0.000088 ,  87
   2.4693 , 0.357519 , 0.000088 ,  88
   2.4693 , 0.357536 , 0.000088 ,  89
   2.4693 , 0.357534 , 0.000088 ,  90
   2.4693 , 0.357534 , 0.000088 ,  91
   2.4693 , 0.357534 , 0.000088 ,  92
   2.4693 , 0.357521 , 0.000088 ,  93
   2.4693 , 0.357536 , 0.000088 ,  94
   2.4693 , 0.357536 , 0.000088 ,  95
   2.4693 , 0.357532 , 0.000088 ,  96
   2.4693 , 0.357539 , 0.000088 ,  97
   2.4693 , 0.357547 , 0.000088 ,  98
   2.4693 , 0.357538 , 0.000088 ,  99
   2.4693 , 0.357538 , 0.000088 , 100
   2.8325 , 0.412063 , 0.000120 ,   0
   2.8325 , 0.412075 , 0.000120 ,   1
   2.8325 , 0.412046 , 0.000120 ,   2
   2.8325 , 0.412080 , 0.000120 ,   3
   2.8325 , 0.412076 , 0.000120 ,   4
   2.8325 , 0.412086 , 0.000120 ,   5
   2.8325 , 0.412046 , 0.000120 ,   6
   2.8325 , 0.412076 , 0.000120 ,   7
   2.8325 , 0.412078 , 0.000120 ,   8
   2.8325 , 0.412074 , 0.000120 ,   9
   2.8325 , 0.412092 , 0.000120 ,  10
   2.8325 , 0.412060 , 0.000120 ,  11
   2.8325 , 0.412076 , 0.000120 ,  12
   2.8325 , 0.412064 , 0.000120 ,  13
   2.8325 , 0.412069 , 0.000120 ,  14
   2.8325 , 0.412079 , 0.000120 ,  15
   2.8325 , 0.412057 , 0.000120 ,  16
   2.8325 , 0.412052 , 0.000120 ,  17
   2.8325 , 0.412052 , 0.000120 ,  18
   2.8325 , 0.412065 , 0.000120 ,  19
   2.8325 , 0.412075 , 0.000120 ,  20
   2.8325 , 0.412061 , 0.000120 ,  21
   2.8325 , 0.412064 , 0.000120 ,  22
   2.8325 , 0.412067 , 0.000120 ,  23
   2.8325 , 0.412063 , 0.000120 ,  24
   2.8325 , 0.412053 , 0.000120 ,  25
   2.8325 , 0.412072 , 0.000120 ,  26
   2.8325 , 0.412062 , 0.000120 ,  27
   2.8325 , 0.412049 , 0.000120 ,  28
   2.8325 , 0.412059 , 0.000120 ,  29
   2.8325 , 0.412047 , 0.000120 ,  30
   2.8325 , 0.412059 , 0.000120 ,  31
   2.8325 , 0.412090 , 0.000120 ,  32
   2.8325 , 0.412072 , 0.000120 ,  33
   2.8325 , 0.412068 , 0.000120 ,  34
   2.8325 , 0.412078 , 0.000120 ,  35
   2.8325 , 0.412044 , 0.000120 ,  36
   2.8325 , 0.412049 , 0.000120 ,  37
   2.8325 , 0.412056 , 0.000120 ,  38
   2.8325 , 0.412040 , 0.000120 ,  39
   2.8325 , 0.412047 , 0.000120 ,  40
   2.8325 , 0.412063 , 0.000120 ,  41
   2.8325 , 0.412071 , 0.000120 ,  42
   2.8325 , 0.412073 , 0.000120 ,  43
   2.8325 , 0.412050 , 0.000120 ,  44
   2.8325 , 0.412057 , 0.000120 ,  45
   2.8325 , 0.412064 , 0.000120 ,  46
   2.8325 , 0.412062 , 0.000120 ,  47
   2.8325 , 0.412061 , 0.000120 ,  48
   2.8325 , 0.412052 , 0.000120 ,  49
   2.8325 , 0.412053 , 0.000120 ,  50
   2.8325 , 0.412057 , 0.000120 ,  51
   2.8325 , 0.412043 , 0.000120 ,  52
   2.8325 , 0.412043 , 0.000120 ,  53
   2.8325 , 0.412094 , 0.000120 ,  54
   2.8325 , 0.412061 , 0.000120 ,  55
   2.8325 , 0.412057 , 0.000120 ,  56
   2.8325 , 0.412068 , 0.000120 ,  57
   2.8325 , 0.412063 , 0.000120 ,  58
   2.8325 , 0.412067 , 0.000120 ,  59
   2.8325 , 0.412087 , 0.000120 ,  60
   2.8325 , 0.412064 , 0.000120 ,  61
   2.8325 , 0.412064 , 0.000120 ,  62
   2.8325 , 0.412054 , 0.000120 ,  63
   2.8325 , 0.412060 , 0.000120 ,  64
   2.8325 , 0.412062 , 0.000120 ,  65
   2.8325 , 0.412059 , 0.000120 ,  66
   2.8325 , 0.412054 , 0.000120 ,  67
   2.8325 , 0.412064 , 0.000120 ,  68
   2.8325 , 0.412042 , 0.000120 ,  69
   2.8325 , 0.412051 , 0.000120 ,  70
   2.8325 , 0.412043 , 0.000120 ,  71
   2.8325 , 0.412048 , 0.000120 ,  72
   2.8325 , 0.412050 , 0.000120 ,  73
   2.8325 , 0.412049 , 0.000120 ,  74
   2.8325 , 0.412054 , 0.000120 ,  75
   2.8325 , 0.412064 , 0.000120 ,  76
   2.8325 , 0.412069 , 0.000120 ,  77
   2.8325 , 0.412064 , 0.000120 ,  78
   2.8325 , 0.412060 , 0.000120 ,  79
   2.8325 , 0.412048 , 0.000120 ,  80
   2.8325 , 0.412058 , 0.000120 ,  81
   2.8325 , 0.412059 , 0.000120 ,  82
   2.8325 , 0.412062 , 0.000120 ,  83
   2.8325 , 0.412067 , 0.000120 ,  84
   2.8325 , 0.412053 , 0.000120 ,  85
   2.8325 , 0.412076 , 0.000120 ,  86
   2.8325 , 0.412049 , 0.000120 ,  87
   2.8325 , 0.412053 , 0.000120 ,  88
   2.8325 , 0.412065 , 0.000120 ,  89
   2.8325 , 0.412066 , 0.000120 ,  90
   2.8325 , 0.412064 , 0.000120 ,  91
   2.8325 , 0.412072 , 0.000120 ,  92
   2.8325 , 0.412054 , 0.000120 ,  93
   2.8325 , 0.412070 , 0.000120 ,  94
   2.8325 , 0.412070 , 0.000120 ,  95
   2.8325 , 0.412064 , 0.000120 ,  96
   2.8325 , 0.412087 , 0.000120 ,  97
   2.8325 , 0.412080 , 0.000120 ,  98
   2.8325 , 0.412076 , 0.000120 ,  99
   2.8325 , 0.412072 , 0.000120 , 100
   2.9969 , 0.435018 , 0.000182 ,   0
   2.9969 , 0.435023 , 0.000182 ,   1
   2.9969 , 0.435012 , 0.000182 ,   2
   2.9969 , 0.435039 , 0.000182 ,   3
   2.9969 , 0.435037 , 0.000182 ,   4
   2.9969 , 0.435058 , 0.000182 ,   5
   2.9969 , 0.434992 , 0.000182 ,   6
   2.9969 , 0.435045 , 0.000182 ,   7
   2.9969 , 0.435044 , 0.000182 ,   8
   2.9969 , 0.435037 , 0.000182 ,   9
   2.9969 , 0.435062 , 0.000182 ,  10
   2.9969 , 0.435008 , 0.000182 ,  11
   2.9969 , 0.435032 , 0.000182 ,  12
   2.9969 , 0.435024 , 0.000182 ,  13
   2.9969 , 0.435033 , 0.000182 ,  14
   2.9969 , 0.435042 , 0.000182 ,  15
   2.9969 , 0.435019 , 0.000182 ,  16
   2.9969 , 0.435005 , 0.000182 ,  17
   2.9969 , 0.434997 , 0.000182 ,  18
   2.9969 , 0.435032 , 0.000182 ,  19
   2.9969 , 0.435019 , 0.000182 ,  20
   2.9969 , 0.435027 , 0.000182 ,  21
   2.9969 , 0.435022 , 0.000182 ,  22
   2.9969 , 0.435015 , 0.000182 ,  23
   2.9969 , 0.435015 , 0.000182 ,  24
   2.9969 , 0.435013 , 0.000182 ,  25
   2.9969 , 0.435031 , 0.000182 ,  26
   2.9969 , 0.435012 , 0.000182 ,  27
   2.9969 , 0.435004 , 0.000182 ,  28
   2.9969 , 0.435020 , 0.000182 ,  29
   2.9969 , 0.434971 , 0.000182 ,  30
   2.9969 , 0.435027 , 0.000182 ,  31
   2.9969 , 0.435065 , 0.000182 ,  32
   2.9969 , 0.435023 , 0.000182 ,  33
   2.9969 , 0.435025 , 0.000182 ,  34
   2.9969 , 0.435032 , 0.000182 ,  35
   2.9969 , 0.434978 , 0.000182 ,  36
   2.9969 , 0.435005 , 0.000182 ,  37
   2.9969 , 0.435009 , 0.000182 ,  38
   2.9969 , 0.434998 , 0.000182 ,  39
   2.9969 , 0.434986 , 0.000182 ,  40
   2.9969 , 0.435018 , 0.000182 ,  41
   2.9969 , 0.435029 , 0.000182 ,  42
   2.9969 , 0.435034 , 0.000182 ,  43
   2.9969 , 0.434996 , 0.000182 ,  44
   2.9969 , 0.435014 , 0.000182 ,  45
   2.9969 , 0.435035 , 0.000182 ,  46
   2.9969 , 0.435007 , 0.000182 ,  47
   2.9969 , 0.435031 , 0.000182 ,  48
   2.9969 , 0.435010 , 0.000182 ,  49
   2.9969 , 0.435002 , 0.000182 ,  50
   2.9969 , 0.434994 , 0.000182 ,  51
   2.9969 , 0.434991 , 0.000182 ,  52
   2.9969 , 0.435008 , 0.000182 ,  53
   2.9969 , 0.435064 , 0.000182 ,  54
   2.9969 , 0.435007 , 0.000182 ,  55
   2.9969 , 0.435008 , 0.000182 ,  56
   2.9969 , 0.435034 , 0.000182 ,  57
   2.9969 , 0.435019 , 0.000182 ,  58
   2.9969 , 0.435026 , 0.000182 ,  59
   2.9969 , 0.435038 , 0.000182 ,  60
   2.9969 , 0.435020 , 0.000182 ,  61
   2.9969 , 0.435006 , 0.000182 ,  62
   2.9969 , 0.434999 , 0.000182 ,  63
   2.9969 , 0.435001 , 0.000182 ,  64
   2.9969 , 0.435016 , 0.000182 ,  65
   2.9969 , 0.435008 , 0.000182 ,  66
   2.9969 , 0.435007 , 0.000182 ,  67
   2.9969 , 0.435007 , 0.000182 ,  68
   2.9969 , 0.435008 , 0.000182 ,  69
   2.9969 , 0.434989 , 0.000182 ,  70
   2.9969 , 0.435001 , 0.000182 ,  71
   2.9969 , 0.435014 , 0.000182 ,  72
   2.9969 , 0.434995 , 0.000182 ,  73
   2.9969 , 0.434998 , 0.000182 ,  74
   2.9969 , 0.434997 , 0.000182 ,  75
   2.9969 , 0.435017 , 0.000182 ,  76
   2.9969 , 0.435029 , 0.000182 ,  77
   2.9969 , 0.435013 , 0.000182 ,  78
   2.9969 , 0.435017 , 0.000182 ,  79
   2.9969 , 0.435001 , 0.000182 ,  80
   2.9969 , 0.435025 , 0.000182 ,  81
   2.9969 , 0.435022 , 0.000182 ,  82
   2.9969 , 0.434990 , 0.000182 ,  83
   2.9969 , 0.435035 , 0.000182 ,  84
   2.9969 , 0.435014 , 0.000182 ,  85
   2.9969 , 0.435032 , 0.000182 ,  86
   2.9969 , 0.435011 , 0.000182 ,  87
   2.9969 , 0.434995 , 0.000182 ,  88
   2.9969 , 0.435032 , 0.000182 ,  89
   2.9969 , 0.435027 , 0.000182 ,  90
   2.9969 , 0.435021 , 0.000182 ,  91
   2.9969 , 0.435021 , 0.000182 ,  92
   2.9969 , 0.435011 , 0.000182 ,  93
   2.9969 , 0.435043 , 0.000182 ,  94
   2.9969 , 0.435024 , 0.000182 ,  95
   2.9969 , 0.435023 , 0.000182 ,  96
   2.9969 , 0.435038 , 0.000182 ,  97
   2.9969 , 0.435053 , 0.000182 ,  98
   2.9969 , 0.435039 , 0.000182 ,  99
   2.9969 , 0.435039 , 0.000182 , 100
   3.0198 , 0.435111 , 0.000125 ,   0
   3.0198 , 0.435125 , 0.000125 ,   1
   3.0198 , 0.435087 , 0.000125 ,   2
   3.0198 , 0.435128 , 0.000125 ,   3
   3.0198 , 0.435111 , 0.000125 ,   4
   3.0198 , 0.435126 , 0.000125 ,   5
   3.0198 , 0.435108 , 0.000125 ,   6
   3.0198 , 0.435114 , 0.000125 ,   7
   3.0198 , 0.435110 , 0.000125 ,   8
   3.0198 , 0.435130 , 0.000125 ,   9
   3.0198 , 0.435134 , 0.000125 ,  10
   3.0198 , 0.435105 , 0.000125 ,  11
   3.0198 , 0.435134 , 0.000125 ,  12
   3.0198 , 0.435111 , 0.000125 ,  13
   3.0198 , 0.435094 , 0.000125 ,  14
   3.0198 , 0.435115 , 0.000125 ,  15
   3.0198 , 0.435080 , 0.000125 ,  16
   3.0198 , 0.435103 , 0.000125 ,  17
   3.0198 , 0.435101 , 0.000125 ,  18
   3.0198 , 0.435116 , 0.000125 ,  19
   3.0198 , 0.435117 , 0.000125 ,  20
   3.0198 , 0.435102 , 0.000125 ,  21
   3.0198 , 0.435120 , 0.000125 ,  22
   3.0198 , 0.435115 , 0.000125 ,  23
   3.0198 , 0.435117 , 0.000125 ,  24
   3.0198 , 0.435119 , 0.000125 ,  25
   3.0198 , 0.435110 , 0.000125 ,  26
   3.0198 , 0.435104 , 0.000125 ,  27
   3.0198 , 0.435106 , 0.000125 ,  28
   3.0198 , 0.435114 , 0.000125 ,  29
   3.0198 , 0.435110 , 0.000125 ,  30
   3.0198 , 0.435095 , 0.000125 ,  31
   3.0198 , 0.435121 , 0.000125 ,  32
   3.0198 , 0.435131 , 0.000125 ,  33
   3.0198 , 0.435124 , 0.000125 ,  34
   3.0198 , 0.435124 , 0.000125 ,  35
   3.0198 , 0.435095 , 0.000125 ,  36
   3.0198 , 0.435089 , 0.000125 ,  37
   3.0198 , 0.435103 , 0.000125 ,  38
   3.0198 , 0.435085 , 0.000125 ,  39
   3.0198 , 0.435108 , 0.000125 ,  40
   3.0198 , 0.435100 , 0.000125 ,  41
   3.0198 , 0.435116 , 0.000125 ,  42
   3.0198 , 0.435116 , 0.000125 ,  43
   3.0198 , 0.435110 , 0.000125 ,  44
   3.0198 , 0.435119 , 0.000125 ,  45
   3.0198 , 0.435101 , 0.000125 ,  46
   3.0198 , 0.435119 , 0.000125 ,  47
   3.0198 , 0.435107 , 0.000125 ,  48
   3.0198 , 0.435109 , 0.000125 ,  49
   3.0198 , 0.435103 , 0.000125 ,  50
   3.0198 , 0.435122 , 0.000125 ,  51
   3.0198 , 0.435089 , 0.000125 ,  52
   3.0198 , 0.435106 , 0.000125 ,  53
   3.0198 , 0.435140 , 0.000125 ,  54
   3.0198 , 0.435110 , 0.000125 ,  55
   3.0198 , 0.435111 , 0.000125 ,  56
   3.0198 , 0.435130 , 0.000125 ,  57
   3.0198 , 0.435108 , 0.000125 ,  58
   3.0198 , 0.435108 , 0.000125 ,  59
   3.0198 , 0.435132 , 0.000125 ,  60
   3.0198 , 0.435111 , 0.000125 ,  61
   3.0198 , 0.435128 , 0.000125 ,  62
   3.0198 , 0.435115 , 0.000125 ,  63
   3.0198 , 0.435110 , 0.000125 ,  64
   3.0198 , 0.435116 , 0.000125 ,  65
   3.0198 , 0.435104 , 0.000125 ,  66
   3.0198 , 0.435110 , 0.000125 ,  67
   3.0198 , 0.435127 , 0.000125 ,  68
   3.0198 , 0.435086 , 0.000125 ,  69
   3.0198 , 0.435107 , 0.000125 ,  70
   3.0198 , 0.435074 , 0.000125 ,  71
   3.0198 , 0.435096 , 0.000125 ,  72
   3.0198 , 0.435109 , 0.000125 ,  73
   3.0198 , 0.435118 , 0.000125 ,  74
   3.0198 , 0.435112 , 0.000125 ,  75
   3.0198 , 0.435107 , 0.000125 ,  76
   3.0198 , 0.435103 , 0.000125 ,  77
   3.0198 , 0.435111 , 0.000125 ,  78
   3.0198 , 0.435109 , 0.000125 ,  79
   3.0198 , 0.435097 , 0.000125 ,  80
   3.0198 , 0.435111 , 0.000125 ,  81
   3.0198 , 0.435109 , 0.000125 ,  82
   3.0198 , 0.435119 , 0.000125 ,  83
   3.0198 , 0.435105 , 0.000125 ,  84
   3.0198 , 0.435092 , 0.000125 ,  85
   3.0198 , 0.435108 , 0.000125 ,  86
   3.0198 , 0.435107 , 0.000125 ,  87
   3.0198 , 0.435102 , 0.000125 ,  88
   3.0198 , 0.435109 , 0.000125 ,  89
   3.0198 , 0.435097 , 0.000125 ,  90
   3.0198 , 0.435138 , 0.000125 ,  91
   3.0198 , 0.435129 , 0.000125 ,  92
   3.0198 , 0.435110 , 0.000125 ,  93
   3.0198 , 0.435110 , 0.000125 ,  94
   3.0198 , 0.435118 , 0.000125 ,  95
   3.0198 , 0.435112 , 0.000125 ,  96
   3.0198 , 0.435129 , 0.000125 ,  97
   3.0198 , 0.435128 , 0.000125 ,  98
   3.0198 , 0.435124 , 0.000125 ,  99
   3.0198 , 0.435112 , 0.000125 , 100
   3.1741 , 0.455795 , 0.000155 ,   0
   3.1741 , 0.455810 , 0.000155 ,   1
   3.1741 , 0.455766 , 0.000155 ,   2
   3.1741 , 0.455817 , 0.000155 ,   3
   3.1741 , 0.455803 , 0.000155 ,   4
   3.1741 , 0.455817 , 0.000155 ,   5
   3.1741 , 0.455783 , 0.000155 ,   6
   3.1741 , 0.455809 , 0.000155 ,   7
   3.1741 , 0.455810 , 0.000155 ,   8
   3.1741 , 0.455815 , 0.000155 ,   9
   3.1741 , 0.455831 , 0.000155 ,  10
   3.1741 , 0.455789 , 0.000155 ,  11
   3.1741 , 0.455814 , 0.000155 ,  12
   3.1741 , 0.455792 , 0.000155 ,  13
   3.1741 , 0.455779 , 0.000155 ,  14
   3.1741 , 0.455814 , 0.000155 ,  15
   3.1741 , 0.455773 , 0.000155 ,  16
   3.1741 , 0.455779 , 0.000155 ,  17
   3.1741 , 0.455783 , 0.000155 ,  18
   3.1741 , 0.455805 , 0.000155 ,  19
   3.1741 , 0.455806 , 0.000155 ,  20
   3.1741 , 0.455785 , 0.000155 ,  21
   3.1741 , 0.455798 , 0.000155 ,  22
   3.1741 , 0.455797 , 0.000155 ,  23
   3.1741 , 0.455792 , 0.000155 ,  24
   3.1741 , 0.455798 , 0.000155 ,  25
   3.1741 , 0.455804 , 0.000155 ,  26
   3.1741 , 0.455792 , 0.000155 ,  27
   3.1741 , 0.455778 , 0.000155 ,  28
   3.1741 , 0.455794 , 0.000155 ,  29
   3.1741 , 0.455784 , 0.000155 ,  30
   3.1741 , 0.455784 , 0.000155 ,  31
   3.1741 , 0.455820 , 0.000155 ,  32
   3.1741 , 0.455813 , 0.000155 ,  33
   3.1741 , 0.455812 , 0.000155 ,  34
   3.1741 , 0.455816 , 0.000155 ,  35
   3.1741 , 0.455770 , 0.000155 ,  36
   3.1741 , 0.455769 , 0.000155 ,  37
   3.1741 , 0.455780 , 0.000155 ,  38
   3.1741 , 0.455768 , 0.000155 ,  39
   3.1741 , 0.455775 , 0.000155 ,  40
   3.1741 , 0.455791 , 0.000155 ,  41
   3.1741 , 0.455803 , 0.000155 ,  42
   3.1741 , 0.455807 , 0.000155 ,  43
   3.1741 , 0.455782 , 0.000155 ,  44
   3.1741 , 0.455797 , 0.000155 ,  45
   3.1741 , 0.455790 , 0.000155 ,  46
   3.1741 , 0.455798 , 0.000155 ,  47
   3.1741 , 0.455792 , 0.000155 ,  48
   3.1741 , 0.455794 , 0.000155 ,  49
   3.1741 , 0.455780 , 0.000155 ,  50
   3.1741 , 0.455796 , 0.000155 ,  51
   3.1741 , 0.455765 , 0.000155 ,  52
   3.1741 , 0.455777 , 0.000155 ,  53
   3.1741 , 0.455831 , 0.000155 ,  54
   3.1741 , 0.455790 , 0.000155 ,  55
   3.1741 , 0.455791 , 0.000155 ,  56
   3.1741 , 0.455813 , 0.000155 ,  57
   3.1741 , 0.455795 , 0.000155 ,  58
   3.1741 , 0.455800 , 0.000155 ,  59
   3.1741 , 0.455823 , 0.000155 ,  60
   3.1741 , 0.455790 , 0.000155 ,  61
   3.1741 , 0.455801 , 0.000155 ,  62
   3.1741 , 0.455794 , 0.000155 ,  63
   3.1741 , 0.455793 , 0.000155 ,  64
   3.1741 , 0.455802 , 0.000155 ,  65
   3.1741 , 0.455789 , 0.000155 ,  66
   3.1741 , 0.455788 , 0.000155 ,  67
   3.1741 , 0.455804 , 0.000155 ,  68
   3.1741 , 0.455758 , 0.000155 ,  69
   3.1741 , 0.455781 , 0.000155 ,  70
   3.1741 , 0.455755 , 0.000155 ,  71
   3.1741 , 0.455771 , 0.000155 ,  72
   3.1741 , 0.455788 , 0.000155 ,  73
   3.1741 , 0.455790 , 0.000155 ,  74
   3.1741 , 0.455786 , 0.000155 ,  75
   3.1741 , 0.455794 , 0.000155 ,  76
   3.1741 , 0.455789 , 0.000155 ,  77
   3.1741 , 0.455796 , 0.000155 ,  78
   3.1741 , 0.455793 , 0.000155 ,  79
   3.1741 , 0.455780 , 0.000155 ,  80
   3.1741 , 0.455792 , 0.000155 ,  81
   3.1741 , 0.455790 , 0.000155 ,  82
   3.1741 , 0.455799 , 0.000155 ,  83
   3.1741 , 0.455789 , 0.000155 ,  84
   3.1741 , 0.455771 , 0.000155 ,  85
   3.1741 , 0.455800 , 0.000155 ,  86
   3.1741 , 0.455785 , 0.000155 ,  87
   3.1741 , 0.455779 , 0.000155 ,  88
   3.1741 , 0.455799 , 0.000155 ,  89
   3.1741 , 0.455795 , 0.000155 ,  90
   3.1741 , 0.455819 , 0.000155 ,  91
   3.1741 , 0.455813 , 0.000155 ,  92
   3.1741 , 0.455793 , 0.000155 ,  93
   3.1741 , 0.455799 , 0.000155 ,  94
   3.1741 , 0.455804 , 0.000155 ,  95
   3.1741 , 0.455800 , 0.000155 ,  96
   3.1741 , 0.455823 , 0.000155 ,  97
   3.1741 , 0.455813 , 0.000155 ,  98
   3.1741 , 0.455815 , 0.000155 ,  99
   3.1741 , 0.455793 , 0.000155 , 100
   3.3231 , 0.474716 , 0.000212 ,   0
   3.3231 , 0.474724 , 0.000212 ,   1
   3.3231 , 0.474693 , 0.000212 ,   2
   3.3231 , 0.474739 , 0.000212 ,   3
   3.3231 , 0.474737 , 0.000212 ,   4
   3.3231 , 0.474752 , 0.000212 ,   5
   3.3231 , 0.474702 , 0.000212 ,   6
   3.3231 , 0.474753 , 0.000212 ,   7
   3.3231 , 0.474746 , 0.000212 ,   8
   3.3231 , 0.474737 , 0.000212 ,   9
   3.3231 , 0.474767 , 0.000212 ,  10
   3.3231 , 0.474703 , 0.000212 ,  11
   3.3231 , 0.474735 , 0.000212 ,  12
   3.3231 , 0.474708 , 0.000212 ,  13
   3.3231 , 0.474705 , 0.000212 ,  14
   3.3231 , 0.474750 , 0.000212 ,  15
   3.3231 , 0.474710 , 0.000212 ,  16
   3.3231 , 0.474693 , 0.000212 ,  17
   3.3231 , 0.474693 , 0.000212 ,  18
   3.3231 , 0.474743 , 0.000212 ,  19
   3.3231 , 0.474727 , 0.000212 ,  20
   3.3231 , 0.474717 , 0.000212 ,  21
   3.3231 , 0.474722 , 0.000212 ,  22
   3.3231 , 0.474720 , 0.000212 ,  23
   3.3231 , 0.474709 , 0.000212 ,  24
   3.3231 , 0.474722 , 0.000212 ,  25
   3.3231 , 0.474738 , 0.000212 ,  26
   3.3231 , 0.474711 , 0.000212 ,  27
   3.3231 , 0.474693 , 0.000212 ,  28
   3.3231 , 0.474711 , 0.000212 ,  29
   3.3231 , 0.474683 , 0.000212 ,  30
   3.3231 , 0.474719 , 0.000212 ,  31
   3.3231 , 0.474768 , 0.000212 ,  32
   3.3231 , 0.474725 , 0.000212 ,  33
   3.3231 , 0.474739 , 0.000212 ,  34
   3.3231 , 0.474740 , 0.000212 ,  35
   3.3231 , 0.474672 , 0.000212 ,  36
   3.3231 , 0.474695 , 0.000212 ,  37
   3.3231 , 0.474694 , 0.000212 ,  38
   3.3231 , 0.474685 , 0.000212 ,  39
   3.3231 , 0.474670 , 0.000212 ,  40
   3.3231 , 0.474716 , 0.000212 ,  41
   3.3231 , 0.474725 , 0.000212 ,  42
   3.3231 , 0.474729 , 0.000212 ,  43
   3.3231 , 0.474694 , 0.000212 ,  44
   3.3231 , 0.474713 , 0.000212 ,  45
   3.3231 , 0.474721 , 0.000212 ,  46
   3.3231 , 0.474709 , 0.000212 ,  47
   3.3231 , 0.474725 , 0.000212 ,  48
   3.3231 , 0.474716 , 0.000212 ,  49
   3.3231 , 0.474694 , 0.000212 ,  50
   3.3231 , 0.474694 , 0.000212 ,  51
   3.3231 , 0.474683 , 0.000212 ,  52
   3.3231 , 0.474701 , 0.000212 ,  53
   3.3231 , 0.474766 , 0.000212 ,  54
   3.3231 , 0.474701 , 0.000212 ,  55
   3.3231 , 0.474710 , 0.000212 ,  56
   3.3231 , 0.474742 , 0.000212 ,  57
   3.3231 , 0.474710 , 0.000212 ,  58
   3.3231 , 0.474723 , 0.000212 ,  59
   3.3231 , 0.474744 , 0.000212 ,  60
   3.3231 , 0.474722 , 0.000212 ,  61
   3.3231 , 0.474706 , 0.000212 ,  62
   3.3231 , 0.474698 , 0.000212 ,  63
   3.3231 , 0.474709 , 0.000212 ,  64
   3.3231 , 0.474727 , 0.000212 ,  65
   3.3231 , 0.474705 , 0.000212 ,  66
   3.3231 , 0.474706 , 0.000212 ,  67
   3.3231 , 0.474712 , 0.000212 ,  68
   3.3231 , 0.474686 , 0.000212 ,  69
   3.3231 , 0.474686 , 0.000212 ,  70
   3.3231 , 0.474675 , 0.000212 ,  71
   3.3231 , 0.474695 , 0.000212 ,  72
   3.3231 , 0.474702 , 0.000212 ,  73
   3.3231 , 0.474701 , 0.000212 ,  74
   3.3231 , 0.474693 , 0.000212 ,  75
   3.3231 , 0.474710 , 0.000212 ,  76
   3.3231 , 0.474715 , 0.000212 ,  77
   3.3231 , 0.474712 , 0.000212 ,  78
   3.3231 , 0.474717 , 0.000212 ,  79
   3.3231 , 0.474697 , 0.000212 ,  80
   3.3231 , 0.474724 , 0.000212 ,  81
   3.3231 , 0.474711 , 0.000212 ,  82
   3.3231 , 0.474694 , 0.000212 ,  83
   3.3231 , 0.474722 , 0.000212 ,  84
   3.3231 , 0.474695 , 0.000212 ,  85
   3.3231 , 0.474719 , 0.000212 ,  86
   3.3231 , 0.474711 , 0.000212 ,  87
   3.3231 , 0.474692 , 0.000212 ,  88
   3.3231 , 0.474733 , 0.000212 ,  89
   3.3231 , 0.474726 , 0.000212 ,  90
   3.3231 , 0.474738 , 0.000212 ,  91
   3.3231 , 0.474734 , 0.000212 ,  92
   3.3231 , 0.474715 , 0.000212 ,  93
   3.3231 , 0.474739 , 0.000212 ,  94
   3.3231 , 0.474722 , 0.000212 ,  95
   3.3231 , 0.474721 , 0.000212 ,  96
   3.3231 , 0.474749 , 0.000212 ,  97
   3.3231 , 0.474753 , 0.000212 ,  98
   3.3231 , 0.474743 , 0.000212 ,  99
   3.3231 , 0.474721 , 0.000212 , 100
   3.4577 , 0.492101 , 0.000329 ,   0
   3.4577 , 0.492103 , 0.000329 ,   1
   3.4577 , 0.492109 , 0.000329 ,   2
   3.4577 , 0.492133 , 0.000329 ,   3
   3.4577 , 0.492133 , 0.000329 ,   4
   3.4577 , 0.492168 , 0.000329 ,   5
   3.4577 , 0.492055 , 0.000329 ,   6
   3.4577 , 0.492141 , 0.000329 ,   7
   3.4577 , 0.492147 , 0.000329 ,   8
   3.4577 , 0.492119 , 0.000329 ,   9
   3.4577 , 0.492175 , 0.000329 ,  10
   3.4577 , 0.492080 , 0.000329 ,  11
   3.4577 , 0.492119 , 0.000329 ,  12
   3.4577 , 0.492108 , 0.000329 ,  13
   3.4577 , 0.492133 , 0.000329 ,  14
   3.4577 , 0.492133 , 0.000329 ,  15
   3.4577 , 0.492105 , 0.000329 ,  16
   3.4577 , 0.492083 , 0.000329 ,  17
   3.4577 , 0.492059 , 0.000329 ,  18
   3.4577 , 0.492118 , 0.000329 ,  19
   3.4577 , 0.492089 , 0.000329 ,  20
   3.4577 , 0.492115 , 0.000329 ,  21
   3.4577 , 0.492103 , 0.000329 ,  22
   3.4577 , 0.492101 , 0.000329 ,  23
   3.4577 , 0.492102 , 0.000329 ,  24
   3.4577 , 0.492099 , 0.000329 ,  25
   3.4577 , 0.492102 , 0.000329 ,  26
   3.4577 , 0.492103 , 0.000329 ,  27
   3.4577 , 0.492090 , 0.000329 ,  28
   3.4577 , 0.492095 , 0.000329 ,  29
   3.4577 , 0.492011 , 0.000329 ,  30
   3.4577 , 0.492122 , 0.000329 ,  31
   3.4577 , 0.492182 , 0.000329 ,  32
   3.4577 , 0.492115 , 0.000329 ,  33
   3.4577 , 0.492117 , 0.000329 ,  34
   3.4577 , 0.492122 , 0.000329 ,  35
   3.4577 , 0.492036 , 0.000329 ,  36
   3.4577 , 0.492077 , 0.000329 ,  37
   3.4577 , 0.492069 , 0.000329 ,  38
   3.4577 , 0.492065 , 0.000329 ,  39
   3.4577 , 0.492046 , 0.000329 ,  40
   3.4577 , 0.492102 , 0.000329 ,  41
   3.4577 , 0.492137 , 0.000329 ,  42
   3.4577 , 0.492136 , 0.000329 ,  43
   3.4577 , 0.492059 , 0.000329 ,  44
   3.4577 , 0.492091 , 0.000329 ,  45
   3.4577 , 0.492146 , 0.000329 ,  46
   3.4577 , 0.492074 , 0.000329 ,  47
   3.4577 , 0.492133 , 0.000329 ,  48
   3.4577 , 0.492101 , 0.000329 ,  49
   3.4577 , 0.492083 , 0.000329 ,  50
   3.4577 , 0.492050 , 0.000329 ,  51
   3.4577 , 0.492050 , 0.000329 ,  52
   3.4577 , 0.492101 , 0.000329 ,  53
   3.4577 , 0.492169 , 0.000329 ,  54
   3.4577 , 0.492070 , 0.000329 ,  55
   3.4577 , 0.492071 , 0.000329 ,  56
   3.4577 , 0.492121 , 0.000329 ,  57
   3.4577 , 0.492106 , 0.000329 ,  58
   3.4577 , 0.492120 , 0.000329 ,  59
   3.4577 , 0.492127 , 0.000329 ,  60
   3.4577 , 0.492106 , 0.000329 ,  61
   3.4577 , 0.492068 , 0.000329 ,  62
   3.4577 , 0.492063 , 0.000329 ,  63
   3.4577 , 0.492049 , 0.000329 ,  64
   3.4577 , 0.492098 , 0.000329 ,  65
   3.4577 , 0.492092 , 0.000329 ,  66
   3.4577 , 0.492072 , 0.000329 ,  67
   3.4577 , 0.492078 , 0.000329 ,  68
   3.4577 , 0.492106 , 0.000329 ,  69
   3.4577 , 0.492056 , 0.000329 ,  70
   3.4577 , 0.492065 , 0.000329 ,  71
   3.4577 , 0.492103 , 0.000329 ,  72
   3.4577 , 0.492053 , 0.000329 ,  73
   3.4577 , 0.492081 , 0.000329 ,  74
   3.4577 , 0.492070 , 0.000329 ,  75
   3.4577 , 0.492085 , 0.000329 ,  76
   3.4577 , 0.492112 , 0.000329 ,  77
   3.4577 , 0.492091 , 0.000329 ,  78
   3.4577 , 0.492098 , 0.000329 ,  79
   3.4577 , 0.492067 , 0.000329 ,  80
   3.4577 , 0.492117 , 0.000329 ,  81
   3.4577 , 0.492118 , 0.000329 ,  82
   3.4577 , 0.492031 , 0.000329 ,  83
   3.4577 , 0.492140 , 0.000329 ,  84
   3.4577 , 0.492101 , 0.000329 ,  85
   3.4577 , 0.492129 , 0.000329 ,  86
   3.4577 , 0.492102 , 0.000329 ,  87
   3.4577 , 0.492060 , 0.000329 ,  88
   3.4577 , 0.492128 , 0.000329 ,  89
   3.4577 , 0.492120 , 0.000329 ,  90
   3.4577 , 0.492096 , 0.000329 ,  91
   3.4577 , 0.492098 , 0.000329 ,  92
   3.4577 , 0.492104 , 0.000329 ,  93
   3.4577 , 0.492159 , 0.000329 ,  94
   3.4577 , 0.492090 , 0.000329 ,  95
   3.4577 , 0.492113 , 0.000329 ,  96
   3.4577 , 0.492119 , 0.000329 ,  97
   3.4577 , 0.492164 , 0.000329 ,  98
   3.4577 , 0.492121 , 0.000329 ,  99
   3.4577 , 0.492146 , 0.000329 , 100
   3.6083 , 0.508140 , 0.000256 ,   0
   3.6083 , 0.508163 , 0.000256 ,   1
   3.6083 , 0.508105 , 0.000256 ,   2
   3.6083 , 0.508176 , 0.000256 ,   3
   3.6083 , 0.508162 , 0.000256 ,   4
   3.6083 , 0.508187 , 0.000256 ,   5
   3.6083 , 0.508119 , 0.000256 ,   6
   3.6083 , 0.508168 , 0.000256 ,   7
   3.6083 , 0.508196 , 0.000256 ,   8
   3.6083 , 0.508157 , 0.000256 ,   9
   3.6083 , 0.508189 , 0.000256 ,  10
   3.6083 , 0.508140 , 0.000256 ,  11
   3.6083 , 0.508169 , 0.000256 ,  12
   3.6083 , 0.508131 , 0.000256 ,  13
   3.6083 , 0.508139 , 0.000256 ,  14
   3.6083 , 0.508177 , 0.000256 ,  15
   3.6083 , 0.508127 , 0.000256 ,  16
   3.6083 , 0.508115 , 0.000256 ,  17
   3.6083 , 0.508117 , 0.000256 ,  18
   3.6083 , 0.508147 , 0.000256 ,  19
   3.6083 , 0.508157 , 0.000256 ,  20
   3.6083 , 0.508126 , 0.000256 ,  21
   3.6083 , 0.508141 , 0.000256 ,  22
   3.6083 , 0.508149 , 0.000256 ,  23
   3.6083 , 0.508143 , 0.000256 ,  24
   3.6083 , 0.508140 , 0.000256 ,  25
   3.6083 , 0.508151 , 0.000256 ,  26
   3.6083 , 0.508143 , 0.000256 ,  27
   3.6083 , 0.508106 , 0.000256 ,  28
   3.6083 , 0.508136 , 0.000256 ,  29
   3.6083 , 0.508119 , 0.000256 ,  30
   3.6083 , 0.508137 , 0.000256 ,  31
   3.6083 , 0.508201 , 0.000256 ,  32
   3.6083 , 0.508175 , 0.000256 ,  33
   3.6083 , 0.508147 , 0.000256 ,  34
   3.6083 , 0.508179 , 0.000256 ,  35
   3.6083 , 0.508112 , 0.000256 ,  36
   3.6083 , 0.508098 , 0.000256 ,  37
   3.6083 , 0.508128 , 0.000256 ,  38
   3.6083 , 0.508088 , 0.000256 ,  39
   3.6083 , 0.508098 , 0.000256 ,  40
   3.6083 , 0.508147 , 0.000256 ,  41
   3.6083 , 0.508174 , 0.000256 ,  42
   3.6083 , 0.508163 , 0.000256 ,  43
   3.6083 , 0.508106 , 0.000256 ,  44
   3.6083 , 0.508128 , 0.000256 ,  45
   3.6083 , 0.508149 , 0.000256 ,  46
   3.6083 , 0.508149 , 0.000256 ,  47
   3.6083 , 0.508146 , 0.000256 ,  48
   3.6083 , 0.508136 , 0.000256 ,  49
   3.6083 , 0.508112 , 0.000256 ,  50
   3.6083 , 0.508125 , 0.000256 ,  51
   3.6083 , 0.508098 , 0.000256 ,  52
   3.6083 , 0.508104 , 0.000256 ,  53
   3.6083 , 0.508198 , 0.000256 ,  54
   3.6083 , 0.508142 , 0.000256 ,  55
   3.6083 , 0.508130 , 0.000256 ,  56
   3.6083 , 0.508152 , 0.000256 ,  57
   3.6083 , 0.508131 , 0.000256 ,  58
   3.6083 , 0.508156 , 0.000256 ,  59
   3.6083 , 0.508192 , 0.000256 ,  60
   3.6083 , 0.508142 , 0.000256 ,  61
   3.6083 , 0.508127 , 0.000256 ,  62
   3.6083 , 0.508108 , 0.000256 ,  63
   3.6083 , 0.508132 , 0.000256 ,  64
   3.6083 , 0.508144 , 0.000256 ,  65
   3.6083 , 0.508136 , 0.000256 ,  66
   3.6083 , 0.508118 , 0.000256 ,  67
   3.6083 , 0.508133 , 0.000256 ,  68
   3.6083 , 0.508094 , 0.000256 ,  69
   3.6083 , 0.508112 , 0.000256 ,  70
   3.6083 , 0.508084 , 0.000256 ,  71
   3.6083 , 0.508101 , 0.000256 ,  72
   3.6083 , 0.508115 , 0.000256 ,  73
   3.6083 , 0.508134 , 0.000256 ,  74
   3.6083 , 0.508125 , 0.000256 ,  75
   3.6083 , 0.508134 , 0.000256 ,  76
   3.6083 , 0.508147 , 0.000256 ,  77
   3.6083 , 0.508146 , 0.000256 ,  78
   3.6083 , 0.508142 , 0.000256 ,  79
   3.6083 , 0.508108 , 0.000256 ,  80
   3.6083 , 0.508148 , 0.000256 ,  81
   3.6083 , 0.508136 , 0.000256 ,  82
   3.6083 , 0.508129 , 0.000256 ,  83
   3.6083 , 0.508142 , 0.000256 ,  84
   3.6083 , 0.508112 , 0.000256 ,  85
   3.6083 , 0.508156 , 0.000256 ,  86
   3.6083 , 0.508116 , 0.000256 ,  87
   3.6083 , 0.508121 , 0.000256 ,  88
   3.6083 , 0.508155 , 0.000256 ,  89
   3.6083 , 0.508158 , 0.000256 ,  90
   3.6083 , 0.508146 , 0.000256 ,  91
   3.6083 , 0.508158 , 0.000256 ,  92
   3.6083 , 0.508135 , 0.000256 ,  93
   3.6083 , 0.508152 , 0.000256 ,  94
   3.6083 , 0.508150 , 0.000256 ,  95
   3.6083 , 0.508150 , 0.000256 ,  96
   3.6083 , 0.508185 , 0.000256 ,  97
   3.6083 , 0.508165 , 0.000256 ,  98
   3.6083 , 0.508178 , 0.000256 ,  99
   3.6083 , 0.508152 , 0.000256 , 100
   3.7428 , 0.523294 , 0.000351 ,   0
   3.7428 , 0.523303 , 0.000351 ,   1
   3.7428 , 0.523270 , 0.000351 ,   2
   3.7428 , 0.523335 , 0.000351 ,   3
   3.7428 , 0.523331 , 0.000351 ,   4
   3.7428 , 0.523353 , 0.000351 ,   5
   3.7428 , 0.523272 , 0.000351 ,   6
   3.7428 , 0.523351 , 0.000351 ,   7
   3.7428 , 0.523359 , 0.000351 ,   8
   3.7428 , 0.523311 , 0.000351 ,   9
   3.7428 , 0.523365 , 0.000351 ,  10
   3.7428 , 0.523284 , 0.000351 ,  11
   3.7428 , 0.523320 , 0.000351 ,  12
   3.7428 , 0.523280 , 0.000351 ,  13
   3.7428 , 0.523310 , 0.000351 ,  14
   3.7428 , 0.523342 , 0.000351 ,  15
   3.7428 , 0.523301 , 0.000351 ,  16
   3.7428 , 0.523257 , 0.000351 ,  17
   3.7428 , 0.523259 , 0.000351 ,  18
   3.7428 , 0.523322 , 0.000351 ,  19
   3.7428 , 0.523305 , 0.000351 ,  20
   3.7428 , 0.523290 , 0.000351 ,  21
   3.7428 , 0.523301 , 0.000351 ,  22
   3.7428 , 0.523304 , 0.000351 ,  23
   3.7428 , 0.523299 , 0.000351 ,  24
   3.7428 , 0.523306 , 0.000351 ,  25
   3.7428 , 0.523318 , 0.000351 ,  26
   3.7428 , 0.523295 , 0.000351 ,  27
   3.7428 , 0.523251 , 0.000351 ,  28
   3.7428 , 0.523289 , 0.000351 ,  29
   3.7428 , 0.523224 , 0.000351 ,  30
   3.7428 , 0.523309 , 0.000351 ,  31
   3.7428 , 0.523395 , 0.000351 ,  32
   3.7428 , 0.523320 , 0.000351 ,  33
   3.7428 , 0.523310 , 0.000351 ,  34
   3.7428 , 0.523324 , 0.000351 ,  35
   3.7428 , 0.523228 , 0.000351 ,  36
   3.7428 , 0.523259 , 0.000351 ,  37
   3.7428 , 0.523265 , 0.000351 ,  38
   3.7428 , 0.523247 , 0.000351 ,  39
   3.7428 , 0.523214 , 0.000351 ,  40
   3.7428 , 0.523296 , 0.000351 ,  41
   3.7428 , 0.523334 , 0.000351 ,  42
   3.7428 , 0.523326 , 0.000351 ,  43
   3.7428 , 0.523247 , 0.000351 ,  44
   3.7428 , 0.523275 , 0.000351 ,  45
   3.7428 , 0.523333 , 0.000351 ,  46
   3.7428 , 0.523291 , 0.000351 ,  47
   3.7428 , 0.523323 , 0.000351 ,  48
   3.7428 , 0.523301 , 0.000351 ,  49
   3.7428 , 0.523259 , 0.000351 ,  50
   3.7428 , 0.523241 , 0.000351 ,  51
   3.7428 , 0.523240 , 0.000351 ,  52
   3.7428 , 0.523267 , 0.000351 ,  53
   3.7428 , 0.523364 , 0.000351 ,  54
   3.7428 , 0.523266 , 0.000351 ,  55
   3.7428 , 0.523273 , 0.000351 ,  56
   3.7428 , 0.523325 , 0.000351 ,  57
   3.7428 , 0.523277 , 0.000351 ,  58
   3.7428 , 0.523315 , 0.000351 ,  59
   3.7428 , 0.523332 , 0.000351 ,  60
   3.7428 , 0.523301 , 0.000351 ,  61
   3.7428 , 0.523260 , 0.000351 ,  62
   3.7428 , 0.523241 , 0.000351 ,  63
   3.7428 , 0.523262 , 0.000351 ,  64
   3.7428 , 0.523303 , 0.000351 ,  65
   3.7428 , 0.523278 , 0.000351 ,  66
   3.7428 , 0.523265 , 0.000351 ,  67
   3.7428 , 0.523270 , 0.000351 ,  68
   3.7428 , 0.523278 , 0.000351 ,  69
   3.7428 , 0.523241 , 0.000351 ,  70
   3.7428 , 0.523234 , 0.000351 ,  71
   3.7428 , 0.523273 , 0.000351 ,  72
   3.7428 , 0.523257 , 0.000351 ,  73
   3.7428 , 0.523275 , 0.000351 ,  74
   3.7428 , 0.523267 , 0.000351 ,  75
   3.7428 , 0.523270 , 0.000351 ,  76
   3.7428 , 0.523301 , 0.000351 ,  77
   3.7428 , 0.523289 , 0.000351 ,  78
   3.7428 , 0.523295 , 0.000351 ,  79
   3.7428 , 0.523258 , 0.000351 ,  80
   3.7428 , 0.523320 , 0.000351 ,  81
   3.7428 , 0.523297 , 0.000351 ,  82
   3.7428 , 0.523236 , 0.000351 ,  83
   3.7428 , 0.523322 , 0.000351 ,  84
   3.7428 , 0.523267 , 0.000351 ,  85
   3.7428 , 0.523300 , 0.000351 ,  86
   3.7428 , 0.523289 , 0.000351 ,  87
   3.7428 , 0.523255 , 0.000351 ,  88
   3.7428 , 0.523321 , 0.000351 ,  89
   3.7428 , 0.523317 , 0.000351 ,  90
   3.7428 , 0.523306 , 0.000351 ,  91
   3.7428 , 0.523309 , 0.000351 ,  92
   3.7428 , 0.523294 , 0.000351 ,  93
   3.7428 , 0.523332 , 0.000351 ,  94
   3.7428 , 0.523286 , 0.000351 ,  95
   3.7428 , 0.523299 , 0.000351 ,  96
   3.7428 , 0.523332 , 0.000351 ,  97
   3.7428 , 0.523356 , 0.000351 ,  98
   3.7428 , 0.523326 , 0.000351 ,  99
   3.7428 , 0.523322 , 0.000351 , 100
   4.0093 , 0.551109 , 0.000368 ,   0
   4.0093 , 0.551141 , 0.000368 ,   1
   4.0093 , 0.551070 , 0.000368 ,   2
   4.0093 , 0.551143 , 0.000368 ,   3
   4.0093 , 0.551112 , 0.000368 ,   4
   4.0093 , 0.551145 , 0.000368 ,   5
   4.0093 , 0.551103 , 0.000368 ,   6
   4.0093 , 0.551100 , 0.000368 ,   7
   4.0093 , 0.551114 , 0.000368 ,   8
   4.0093 , 0.551153 , 0.000368 ,   9
   4.0093 , 0.551145 , 0.000368 ,  10
   4.0093 , 0.551112 , 0.000368 ,  11
   4.0093 , 0.551164 , 0.000368 ,  12
   4.0093 , 0.551065 , 0.000368 ,  13
   4.0093 , 0.551033 , 0.000368 ,  14
   4.0093 , 0.551095 , 0.000368 ,  15
   4.0093 , 0.551029 , 0.000368 ,  16
   4.0093 , 0.551087 , 0.000368 ,  17
   4.0093 , 0.551089 , 0.000368 ,  18
   4.0093 , 0.551145 , 0.000368 ,  19
   4.0093 , 0.551093 , 0.000368 ,  20
   4.0093 , 0.551060 , 0.000368 ,  21
   4.0093 , 0.551130 , 0.000368 ,  22
   4.0093 , 0.551110 , 0.000368 ,  23
   4.0093 , 0.551106 , 0.000368 ,  24
   4.0093 , 0.551135 , 0.000368 ,  25
   4.0093 , 0.551114 , 0.000368 ,  26
   4.0093 , 0.551058 , 0.000368 ,  27
   4.0093 , 0.551115 , 0.000368 ,  28
   4.0093 , 0.551144 , 0.000368 ,  29
   4.0093 , 0.551099 , 0.000368 ,  30
   4.0093 , 0.551069 , 0.000368 ,  31
   4.0093 , 0.551143 , 0.000368 ,  32
   4.0093 , 0.551178 , 0.000368 ,  33
   4.0093 , 0.551112 , 0.000368 ,  34
   4.0093 , 0.551136 , 0.000368 ,  35
   4.0093 , 0.551048 , 0.000368 ,  36
   4.0093 , 0.551053 , 0.000368 ,  37
   4.0093 , 0.551100 , 0.000368 ,  38
   4.0093 , 0.551033 , 0.000368 ,  39
   4.0093 , 0.551110 , 0.000368 ,  40
   4.0093 , 0.551076 , 0.000368 ,  41
   4.0093 , 0.551132 , 0.000368 ,  42
   4.0093 , 0.551125 , 0.000368 ,  43
   4.0093 , 0.551117 , 0.000368 ,  44
   4.0093 , 0.551145 , 0.000368 ,  45
   4.0093 , 0.551084 , 0.000368 ,  46
   4.0093 , 0.551126 , 0.000368 ,  47
   4.0093 , 0.551153 , 0.000368 ,  48
   4.0093 , 0.551113 , 0.000368 ,  49
   4.0093 , 0.551081 , 0.000368 ,  50
   4.0093 , 0.551125 , 0.000368 ,  51
   4.0093 , 0.551063 , 0.000368 ,  52
   4.0093 , 0.551136 , 0.000368 ,  53
   4.0093 , 0.551179 , 0.000368 ,  54
   4.0093 , 0.551140 , 0.000368 ,  55
   4.0093 , 0.551102 , 0.000368 ,  56
   4.0093 , 0.551162 , 0.000368 ,  57
   4.0093 , 0.551102 , 0.000368 ,  58
   4.0093 , 0.551131 , 0.000368 ,  59
   4.0093 , 0.551170 , 0.000368 ,  60
   4.0093 , 0.551081 , 0.000368 ,  61
   4.0093 , 0.551134 , 0.000368 ,  62
   4.0093 , 0.551115 , 0.000368 ,  63
   4.0093 , 0.551114 , 0.000368 ,  64
   4.0093 , 0.551148 , 0.000368 ,  65
   4.0093 , 0.551075 , 0.000368 ,  66
   4.0093 , 0.551070 , 0.000368 ,  67
   4.0093 , 0.551130 , 0.000368 ,  68
   4.0093 , 0.551046 , 0.000368 ,  69
   4.0093 , 0.551092 , 0.000368 ,  70
   4.0093 , 0.550983 , 0.000368 ,  71
   4.0093 , 0.551044 , 0.000368 ,  72
   4.0093 , 0.551120 , 0.000368 ,  73
   4.0093 , 0.551142 , 0.000368 ,  74
   4.0093 , 0.551120 , 0.000368 ,  75
   4.0093 , 0.551108 , 0.000368 ,  76
   4.0093 , 0.551118 , 0.000368 ,  77
   4.0093 , 0.551106 , 0.000368 ,  78
   4.0093 , 0.551118 , 0.000368 ,  79
   4.0093 , 0.551071 , 0.000368 ,  80
   4.0093 , 0.551095 , 0.000368 ,  81
   4.0093 , 0.551094 , 0.000368 ,  82
   4.0093 , 0.551101 , 0.000368 ,  83
   4.0093 , 0.551098 , 0.000368 ,  84
   4.0093 , 0.551063 , 0.000368 ,  85
   4.0093 , 0.551084 , 0.000368 ,  86
   4.0093 , 0.551111 , 0.000368 ,  87
   4.0093 , 0.551090 , 0.000368 ,  88
   4.0093 , 0.551126 , 0.000368 ,  89
   4.0093 , 0.551089 , 0.000368 ,  90
   4.0093 , 0.551190 , 0.000368 ,  91
   4.0093 , 0.551164 , 0.000368 ,  92
   4.0093 , 0.551139 , 0.000368 ,  93
   4.0093 , 0.551104 , 0.000368 ,  94
   4.0093 , 0.551101 , 0.000368 ,  95
   4.0093 , 0.551110 , 0.000368 ,  96
   4.0093 , 0.551167 , 0.000368 ,  97
   4.0093 , 0.551154 , 0.000368 ,  98
   4.0093 , 0.551150 , 0.000368 ,  99
   4.0093 , 0.551088 , 0.000368 , 100
   4.1239 , 0.563581 , 0.000554 ,   0
   4.1239 , 0.563593 , 0.000554 ,   1
   4.1239 , 0.563577 , 0.000554 ,   2
   4.1239 , 0.563647 , 0.000554 ,   3
   4.1239 , 0.563652 , 0.000554 ,   4
   4.1239 , 0.563661 , 0.000554 ,   5
   4.1239 , 0.563550 , 0.000554 ,   6
   4.1239 , 0.563645 , 0.000554 ,   7
   4.1239 , 0.563679 , 0.000554 ,   8
   4.1239 , 0.563585 , 0.000554 ,   9
   4.1239 , 0.563707 , 0.000554 ,  10
   4.1239 , 0.563556 , 0.000554 ,  11
   4.1239 , 0.563601 , 0.000554 ,  12
   4.1239 , 0.563547 , 0.000554 ,  13
   4.1239 , 0.563624 , 0.000554 ,  14
   4.1239 , 0.563636 , 0.000554 ,  15
   4.1239 , 0.563612 , 0.000554 ,  16
   4.1239 , 0.563534 , 0.000554 ,  17
   4.1239 , 0.563522 , 0.000554 ,  18
   4.1239 , 0.563605 , 0.000554 ,  19
   4.1239 , 0.563580 , 0.000554 ,  20
   4.1239 , 0.563570 , 0.000554 ,  21
   4.1239 , 0.563595 , 0.000554 ,  22
   4.1239 , 0.563597 , 0.000554 ,  23
   4.1239 , 0.563605 , 0.000554 ,  24
   4.1239 , 0.563585 , 0.000554 ,  25
   4.1239 , 0.563584 , 0.000554 ,  26
   4.1239 , 0.563599 , 0.000554 ,  27
   4.1239 , 0.563540 , 0.000554 ,  28
   4.1239 , 0.563558 , 0.000554 ,  29
   4.1239 , 0.563447 , 0.000554 ,  30
   4.1239 , 0.563610 , 0.000554 ,  31
   4.1239 , 0.563732 , 0.000554 ,  32
   4.1239 , 0.563620 , 0.000554 ,  33
   4.1239 , 0.563610 , 0.000554 ,  34
   4.1239 , 0.563633 , 0.000554 ,  35
   4.1239 , 0.563469 , 0.000554 ,  36
   4.1239 , 0.563545 , 0.000554 ,  37
   4.1239 , 0.563523 , 0.000554 ,  38
   4.1239 , 0.563520 , 0.000554 ,  39
   4.1239 , 0.563469 , 0.000554 ,  40
   4.1239 , 0.563589 , 0.000554 ,  41
   4.1239 , 0.563657 , 0.000554 ,  42
   4.1239 , 0.563646 , 0.000554 ,  43
   4.1239 , 0.563511 , 0.000554 ,  44
   4.1239 , 0.563541 , 0.000554 ,  45
   4.1239 , 0.563658 , 0.000554 ,  46
   4.1239 , 0.563544 , 0.000554 ,  47
   4.1239 , 0.563636 , 0.000554 ,  48
   4.1239 , 0.563600 , 0.000554 ,  49
   4.1239 , 0.563549 , 0.000554 ,  50
   4.1239 , 0.563493 , 0.000554 ,  51
   4.1239 , 0.563501 , 0.000554 ,  52
   4.1239 , 0.563556 , 0.000554 ,  53
   4.1239 , 0.563663 , 0.000554 ,  54
   4.1239 , 0.563532 , 0.000554 ,  55
   4.1239 , 0.563519 , 0.000554 ,  56
   4.1239 , 0.563600 , 0.000554 ,  57
   4.1239 , 0.563563 , 0.000554 ,  58
   4.1239 , 0.563627 , 0.000554 ,  59
   4.1239 , 0.563633 , 0.000554 ,  60
   4.1239 , 0.563593 , 0.000554 ,  61
   4.1239 , 0.563525 , 0.000554 ,  62
   4.1239 , 0.563496 , 0.000554 ,  63
   4.1239 , 0.563491 , 0.000554 ,  64
   4.1239 , 0.563586 , 0.000554 ,  65
   4.1239 , 0.563583 , 0.000554 ,  66
   4.1239 , 0.563532 , 0.000554 ,  67
   4.1239 , 0.563541 , 0.000554 ,  68
   4.1239 , 0.563609 , 0.000554 ,  69
   4.1239 , 0.563510 , 0.000554 ,  70
   4.1239 , 0.563488 , 0.000554 ,  71
   4.1239 , 0.563566 , 0.000554 ,  72
   4.1239 , 0.563527 , 0.000554 ,  73
   4.1239 , 0.563567 , 0.000554 ,  74
   4.1239 , 0.563553 , 0.000554 ,  75
   4.1239 , 0.563532 , 0.000554 ,  76
   4.1239 , 0.563580 , 0.000554 ,  77
   4.1239 , 0.563565 , 0.000554 ,  78
   4.1239 , 0.563580 , 0.000554 ,  79
   4.1239 , 0.563520 , 0.000554 ,  80
   4.1239 , 0.563625 , 0.000554 ,  81
   4.1239 , 0.563593 , 0.000554 ,  82
   4.1239 , 0.563472 , 0.000554 ,  83
   4.1239 , 0.563649 , 0.000554 ,  84
   4.1239 , 0.563556 , 0.000554 ,  85
   4.1239 , 0.563597 , 0.000554 ,  86
   4.1239 , 0.563596 , 0.000554 ,  87
   4.1239 , 0.563526 , 0.000554 ,  88
   4.1239 , 0.563606 , 0.000554 ,  89
   4.1239 , 0.563625 , 0.000554 ,  90
   4.1239 , 0.563588 , 0.000554 ,  91
   4.1239 , 0.563596 , 0.000554 ,  92
   4.1239 , 0.563602 , 0.000554 ,  93
   4.1239 , 0.563656 , 0.000554 ,  94
   4.1239 , 0.563538 , 0.000554 ,  95
   4.1239 , 0.563607 , 0.000554 ,  96
   4.1239 , 0.563623 , 0.000554 ,  97
   4.1239 , 0.563691 , 0.000554 ,  98
   4.1239 , 0.563593 , 0.000554 ,  99
   4.1239 , 0.563650 , 0.000554 , 100
   4.1306 , 0.563590 , 0.000398 ,   0
   4.1306 , 0.563634 , 0.000398 ,   1
   4.1306 , 0.563543 , 0.000398 ,   2
   4.1306 , 0.563622 , 0.000398 ,   3
   4.1306 , 0.563606 , 0.000398 ,   4
   4.1306 , 0.563627 , 0.000398 ,   5
   4.1306 , 0.563583 , 0.000398 ,   6
   4.1306 , 0.563614 , 0.000398 ,   7
   4.1306 , 0.563633 , 0.000398 ,   8
   4.1306 , 0.563623 , 0.000398 ,   9
   4.1306 , 0.563640 , 0.000398 ,  10
   4.1306 , 0.563601 , 0.000398 ,  11
   4.1306 , 0.563649 , 0.000398 ,  12
   4.1306 , 0.563535 , 0.000398 ,  13
   4.1306 , 0.563517 , 0.000398 ,  14
   4.1306 , 0.563605 , 0.000398 ,  15
   4.1306 , 0.563546 , 0.000398 ,  16
   4.1306 , 0.563546 , 0.000398 ,  17
   4.1306 , 0.563552 , 0.000398 ,  18
   4.1306 , 0.563641 , 0.000398 ,  19
   4.1306 , 0.563587 , 0.000398 ,  20
   4.1306 , 0.563533 , 0.000398 ,  21
   4.1306 , 0.563618 , 0.000398 ,  22
   4.1306 , 0.563578 , 0.000398 ,  23
   4.1306 , 0.563594 , 0.000398 ,  24
   4.1306 , 0.563622 , 0.000398 ,  25
   4.1306 , 0.563616 , 0.000398 ,  26
   4.1306 , 0.563569 , 0.000398 ,  27
   4.1306 , 0.563580 , 0.000398 ,  28
   4.1306 , 0.563607 , 0.000398 ,  29
   4.1306 , 0.563580 , 0.000398 ,  30
   4.1306 , 0.563568 , 0.000398 ,  31
   4.1306 , 0.563662 , 0.000398 ,  32
   4.1306 , 0.563653 , 0.000398 ,  33
   4.1306 , 0.563601 , 0.000398 ,  34
   4.1306 , 0.563631 , 0.000398 ,  35
   4.1306 , 0.563515 , 0.000398 ,  36
   4.1306 , 0.563523 , 0.000398 ,  37
   4.1306 , 0.563569 , 0.000398 ,  38
   4.1306 , 0.563496 , 0.000398 ,  39
   4.1306 , 0.563549 , 0.000398 ,  40
   4.1306 , 0.563567 , 0.000398 ,  41
   4.1306 , 0.563609 , 0.000398 ,  42
   4.1306 , 0.563617 , 0.000398 ,  43
   4.1306 , 0.563573 , 0.000398 ,  44
   4.1306 , 0.563610 , 0.000398 ,  45
   4.1306 , 0.563584 , 0.000398 ,  46
   4.1306 , 0.563605 , 0.000398 ,  47
   4.1306 , 0.563629 , 0.000398 ,  48
   4.1306 , 0.563617 , 0.000398 ,  49
   4.1306 , 0.563545 , 0.000398 ,  50
   4.1306 , 0.563588 , 0.000398 ,  51
   4.1306 , 0.563530 , 0.000398 ,  52
   4.1306 , 0.563599 , 0.000398 ,  53
   4.1306 , 0.563655 , 0.000398 ,  54
   4.1306 , 0.563611 , 0.000398 ,  55
   4.1306 , 0.563589 , 0.000398 ,  56
   4.1306 , 0.563634 , 0.000398 ,  57
   4.1306 , 0.563566 , 0.000398 ,  58
   4.1306 , 0.563624 , 0.000398 ,  59
   4.1306 , 0.563664 , 0.000398 ,  60
   4.1306 , 0.563565 , 0.000398 ,  61
   4.1306 , 0.563593 , 0.000398 ,  62
   4.1306 , 0.563578 , 0.000398 ,  63
   4.1306 , 0.563596 , 0.000398 ,  64
   4.1306 , 0.563621 , 0.000398 ,  65
   4.1306 , 0.563560 , 0.000398 ,  66
   4.1306 , 0.563563 , 0.000398 ,  67
   4.1306 , 0.563585 , 0.000398 ,  68
   4.1306 , 0.563523 , 0.000398 ,  69
   4.1306 , 0.563557 , 0.000398 ,  70
   4.1306 , 0.563465 , 0.000398 ,  71
   4.1306 , 0.563514 , 0.000398 ,  72
   4.1306 , 0.563588 , 0.000398 ,  73
   4.1306 , 0.563627 , 0.000398 ,  74
   4.1306 , 0.563575 , 0.000398 ,  75
   4.1306 , 0.563584 , 0.000398 ,  76
   4.1306 , 0.563597 , 0.000398 ,  77
   4.1306 , 0.563617 , 0.000398 ,  78
   4.1306 , 0.563589 , 0.000398 ,  79
   4.1306 , 0.563550 , 0.000398 ,  80
   4.1306 , 0.563580 , 0.000398 ,  81
   4.1306 , 0.563579 , 0.000398 ,  82
   4.1306 , 0.563572 , 0.000398 ,  83
   4.1306 , 0.563565 , 0.000398 ,  84
   4.1306 , 0.563521 , 0.000398 ,  85
   4.1306 , 0.563571 , 0.000398 ,  86
   4.1306 , 0.563575 , 0.000398 ,  87
   4.1306 , 0.563560 , 0.000398 ,  88
   4.1306 , 0.563619 , 0.000398 ,  89
   4.1306 , 0.563609 , 0.000398 ,  90
   4.1306 , 0.563666 , 0.000398 ,  91
   4.1306 , 0.563636 , 0.000398 ,  92
   4.1306 , 0.563627 , 0.000398 ,  93
   4.1306 , 0.563588 , 0.000398 ,  94
   4.1306 , 0.563575 , 0.000398 ,  95
   4.1306 , 0.563597 , 0.000398 ,  96
   4.1306 , 0.563650 , 0.000398 ,  97
   4.1306 , 0.563631 , 0.000398 ,  98
   4.1306 , 0.563641 , 0.000398 ,  99
   4.1306 , 0.563550 , 0.000398 , 100
   4.2454 , 0.575357 , 0.000471 ,   0
   4.2454 , 0.575386 , 0.000471 ,   1
   4.2454 , 0.575305 , 0.000471 ,   2
   4.2454 , 0.575427 , 0.000471 ,   3
   4.2454 , 0.575400 , 0.000471 ,   4
   4.2454 , 0.575447 , 0.000471 ,   5
   4.2454 , 0.575343 , 0.000471 ,   6
   4.2454 , 0.575391 , 0.000471 ,   7
   4.2454 , 0.575498 , 0.000471 ,   8
   4.2454 , 0.575356 , 0.000471 ,   9
   4.2454 , 0.575411 , 0.000471 ,  10
   4.2454 , 0.575385 , 0.000471 ,  11
   4.2454 , 0.575415 , 0.000471 ,  12
   4.2454 , 0.575329 , 0.000471 ,  13
   4.2454 , 0.575361 , 0.000471 ,  14
   4.2454 , 0.575418 , 0.000471 ,  15
   4.2454 , 0.575351 , 0.000471 ,  16
   4.2454 , 0.575334 , 0.000471 ,  17
   4.2454 , 0.575323 , 0.000471 ,  18
   4.2454 , 0.575365 , 0.000471 ,  19
   4.2454 , 0.575363 , 0.000471 ,  20
   4.2454 , 0.575325 , 0.000471 ,  21
   4.2454 , 0.575338 , 0.000471 ,  22
   4.2454 , 0.575363 , 0.000471 ,  23
   4.2454 , 0.575352 , 0.000471 ,  24
   4.2454 , 0.575354 , 0.000471 ,  25
   4.2454 , 0.575364 , 0.000471 ,  26
   4.2454 , 0.575371 , 0.000471 ,  27
   4.2454 , 0.575285 , 0.000471 ,  28
   4.2454 , 0.575357 , 0.000471 ,  29
   4.2454 , 0.575321 , 0.000471 ,  30
   4.2454 , 0.575365 , 0.000471 ,  31
   4.2454 , 0.575466 , 0.000471 ,  32
   4.2454 , 0.575437 , 0.000471 ,  33
   4.2454 , 0.575357 , 0.000471 ,  34
   4.2454 , 0.575446 , 0.000471 ,  35
   4.2454 , 0.575342 , 0.000471 ,  36
   4.2454 , 0.575289 , 0.000471 ,  37
   4.2454 , 0.575329 , 0.000471 ,  38
   4.2454 , 0.575269 , 0.000471 ,  39
   4.2454 , 0.575296 , 0.000471 ,  40
   4.2454 , 0.575382 , 0.000471 ,  41
   4.2454 , 0.575437 , 0.000471 ,  42
   4.2454 , 0.575383 , 0.000471 ,  43
   4.2454 , 0.575279 , 0.000471 ,  44
   4.2454 , 0.575333 , 0.000471 ,  45
   4.2454 , 0.575390 , 0.000471 ,  46
   4.2454 , 0.575376 , 0.000471 ,  47
   4.2454 , 0.575392 , 0.000471 ,  48
   4.2454 , 0.575374 , 0.000471 ,  49
   4.2454 , 0.575286 , 0.000471 ,  50
   4.2454 , 0.575296 , 0.000471 ,  51
   4.2454 , 0.575309 , 0.000471 ,  52
   4.2454 , 0.575294 , 0.000471 ,  53
   4.2454 , 0.575406 , 0.000471 ,  54
   4.2454 , 0.575385 , 0.000471 ,  55
   4.2454 , 0.575338 , 0.000471 ,  56
   4.2454 , 0.575359 , 0.000471 ,  57
   4.2454 , 0.575330 , 0.000471 ,  58
   4.2454 , 0.575369 , 0.000471 ,  59
   4.2454 , 0.575441 , 0.000471 ,  60
   4.2454 , 0.575372 , 0.000471 ,  61
   4.2454 , 0.575291 , 0.000471 ,  62
   4.2454 , 0.575271 , 0.000471 ,  63
   4.2454 , 0.575346 , 0.000471 ,  64
   4.2454 , 0.575348 , 0.000471 ,  65
   4.2454 , 0.575344 , 0.000471 ,  66
   4.2454 , 0.575321 , 0.000471 ,  67
   4.2454 , 0.575324 , 0.000471 ,  68
   4.2454 , 0.575308 , 0.000471 ,  69
   4.2454 , 0.575282 , 0.000471 ,  70
   4.2454 , 0.575253 , 0.000471 ,  71
   4.2454 , 0.575301 , 0.000471 ,  72
   4.2454 , 0.575304 , 0.000471 ,  73
   4.2454 , 0.575357 , 0.000471 ,  74
   4.2454 , 0.575317 , 0.000471 ,  75
   4.2454 , 0.575328 , 0.000471 ,  76
   4.2454 , 0.575374 , 0.000471 ,  77
   4.2454 , 0.575380 , 0.000471 ,  78
   4.2454 , 0.575384 , 0.000471 ,  79
   4.2454 , 0.575296 , 0.000471 ,  80
   4.2454 , 0.575390 , 0.000471 ,  81
   4.2454 , 0.575351 , 0.000471 ,  82
   4.2454 , 0.575303 , 0.000471 ,  83
   4.2454 , 0.575371 , 0.000471 ,  84
   4.2454 , 0.575307 , 0.000471 ,  85
   4.2454 , 0.575381 , 0.000471 ,  86
   4.2454 , 0.575322 , 0.000471 ,  87
   4.2454 , 0.575329 , 0.000471 ,  88
   4.2454 , 0.575403 , 0.000471 ,  89
   4.2454 , 0.575418 , 0.000471 ,  90
   4.2454 , 0.575339 , 0.000471 ,  91
   4.2454 , 0.575369 , 0.000471 ,  92
   4.2454 , 0.575337 , 0.000471 ,  93
   4.2454 , 0.575378 , 0.000471 ,  94
   4.2454 , 0.575361 , 0.000471 ,  95
   4.2454 , 0.575398 , 0.000471 ,  96
   4.2454 , 0.575399 , 0.000471 ,  97
   4.2454 , 0.575380 , 0.000471 ,  98
   4.2454 , 0.575432 , 0.000471 ,  99
   4.2454 , 0.575383 , 0.000471 , 100
   4.2490 , 0.575468 , 0.000483 ,   0
   4.2490 , 0.575505 , 0.000483 ,   1
   4.2490 , 0.575418 , 0.000483 ,   2
   4.2490 , 0.575484 , 0.000483 ,   3
   4.2490 , 0.575497 , 0.000483 ,   4
   4.2490 , 0.575511 , 0.000483 ,   5
   4.2490 , 0.575478 , 0.000483 ,   6
   4.2490 , 0.575529 , 0.000483 ,   7
   4.2490 , 0.575527 , 0.000483 ,   8
   4.2490 , 0.575490 , 0.000483 ,   9
   4.2490 , 0.575540 , 0.000483 ,  10
   4.2490 , 0.575476 , 0.000483 ,  11
   4.2490 , 0.575519 , 0.000483 ,  12
   4.2490 , 0.575382 , 0.000483 ,  13
   4.2490 , 0.575402 , 0.000483 ,  14
   4.2490 , 0.575516 , 0.000483 ,  15
   4.2490 , 0.575461 , 0.000483 ,  16
   4.2490 , 0.575390 , 0.000483 ,  17
   4.2490 , 0.575413 , 0.000483 ,  18
   4.2490 , 0.575550 , 0.000483 ,  19
   4.2490 , 0.575473 , 0.000483 ,  20
   4.2490 , 0.575418 , 0.000483 ,  21
   4.2490 , 0.575515 , 0.000483 ,  22
   4.2490 , 0.575470 , 0.000483 ,  23
   4.2490 , 0.575470 , 0.000483 ,  24
   4.2490 , 0.575501 , 0.000483 ,  25
   4.2490 , 0.575515 , 0.000483 ,  26
   4.2490 , 0.575463 , 0.000483 ,  27
   4.2490 , 0.575432 , 0.000483 ,  28
   4.2490 , 0.575461 , 0.000483 ,  29
   4.2490 , 0.575437 , 0.000483 ,  30
   4.2490 , 0.575472 , 0.000483 ,  31
   4.2490 , 0.575604 , 0.000483 ,  32
   4.2490 , 0.575522 , 0.000483 ,  33
   4.2490 , 0.575490 , 0.000483 ,  34
   4.2490 , 0.575519 , 0.000483 ,  35
   4.2490 , 0.575366 , 0.000483 ,  36
   4.2490 , 0.575438 , 0.000483 ,  37
   4.2490 , 0.575417 , 0.000483 ,  38
   4.2490 , 0.575375 , 0.000483 ,  39
   4.2490 , 0.575378 , 0.000483 ,  40
   4.2490 , 0.575451 , 0.000483 ,  41
   4.2490 , 0.575497 , 0.000483 ,  42
   4.2490 , 0.575507 , 0.000483 ,  43
   4.2490 , 0.575436 , 0.000483 ,  44
   4.2490 , 0.575477 , 0.000483 ,  45
   4.2490 , 0.575493 , 0.000483 ,  46
   4.2490 , 0.575464 , 0.000483 ,  47
   4.2490 , 0.575505 , 0.000483 ,  48
   4.2490 , 0.575519 , 0.000483 ,  49
   4.2490 , 0.575408 , 0.000483 ,  50
   4.2490 , 0.575430 , 0.000483 ,  51
   4.2490 , 0.575404 , 0.000483 ,  52
   4.2490 , 0.575477 , 0.000483 ,  53
   4.2490 , 0.575544 , 0.000483 ,  54
   4.2490 , 0.575465 , 0.000483 ,  55
   4.2490 , 0.575457 , 0.000483 ,  56
   4.2490 , 0.575517 , 0.000483 ,  57
   4.2490 , 0.575400 , 0.000483 ,  58
   4.2490 , 0.575503 , 0.000483 ,  59
   4.2490 , 0.575529 , 0.000483 ,  60
   4.2490 , 0.575455 , 0.000483 ,  61
   4.2490 , 0.575453 , 0.000483 ,  62
   4.2490 , 0.575422 , 0.000483 ,  63
   4.2490 , 0.575474 , 0.000483 ,  64
   4.2490 , 0.575496 , 0.000483 ,  65
   4.2490 , 0.575433 , 0.000483 ,  66
   4.2490 , 0.575445 , 0.000483 ,  67
   4.2490 , 0.575427 , 0.000483 ,  68
   4.2490 , 0.575429 , 0.000483 ,  69
   4.2490 , 0.575412 , 0.000483 ,  70
   4.2490 , 0.575341 , 0.000483 ,  71
   4.2490 , 0.575390 , 0.000483 ,  72
   4.2490 , 0.575451 , 0.000483 ,  73
   4.2490 , 0.575500 , 0.000483 ,  74
   4.2490 , 0.575431 , 0.000483 ,  75
   4.2490 , 0.575446 , 0.000483 ,  76
   4.2490 , 0.575478 , 0.000483 ,  77
   4.2490 , 0.575497 , 0.000483 ,  78
   4.2490 , 0.575471 , 0.000483 ,  79
   4.2490 , 0.575415 , 0.000483 ,  80
   4.2490 , 0.575484 , 0.000483 ,  81
   4.2490 , 0.575462 , 0.000483 ,  82
   4.2490 , 0.575418 , 0.000483 ,  83
   4.2490 , 0.575460 , 0.000483 ,  84
   4.2490 , 0.575398 , 0.000483 ,  85
   4.2490 , 0.575428 , 0.000483 ,  86
   4.2490 , 0.575474 , 0.000483 ,  87
   4.2490 , 0.575430 , 0.000483 ,  88
   4.2490 , 0.575503 , 0.000483 ,  89
   4.2490 , 0.575506 , 0.000483 ,  90
   4.2490 , 0.575532 , 0.000483 ,  91
   4.2490 , 0.575525 , 0.000483 ,  92
   4.2490 , 0.575513 , 0.000483 ,  93
   4.2490 , 0.575501 , 0.000483 ,  94
   4.2490 , 0.575445 , 0.000483 ,  95
   4.2490 , 0.575475 , 0.000483 ,  96
   4.2490 , 0.575542 , 0.000483 ,  97
   4.2490 , 0.575543 , 0.000483 ,  98
   4.2490 , 0.575520 , 0.000483 ,  99
   4.2490 , 0.575437 , 0.000483 , 100
   4.3617 , 0.587023 , 0.000587 ,   0
   4.3617 , 0.587034 , 0.000587 ,   1
   4.3617 , 0.586973 , 0.000587 ,   2
   4.3617 , 0.587094 , 0.000587 ,   3
   4.3617 , 0.587086 , 0.000587 ,   4
   4.3617 , 0.587112 , 0.000587 ,   5
   4.3617 , 0.587020 , 0.000587 ,   6
   4.3617 , 0.587100 , 0.000587 ,   7
   4.3617 , 0.587169 , 0.000587 ,   8
   4.3617 , 0.587009 , 0.000587 ,   9
   4.3617 , 0.587121 , 0.000587 ,  10
   4.3617 , 0.587035 , 0.000587 ,  11
   4.3617 , 0.587075 , 0.000587 ,  12
   4.3617 , 0.586988 , 0.000587 ,  13
   4.3617 , 0.587058 , 0.000587 ,  14
   4.3617 , 0.587097 , 0.000587 ,  15
   4.3617 , 0.587058 , 0.000587 ,  16
   4.3617 , 0.586963 , 0.000587 ,  17
   4.3617 , 0.586961 , 0.000587 ,  18
   4.3617 , 0.587039 , 0.000587 ,  19
   4.3617 , 0.587031 , 0.000587 ,  20
   4.3617 , 0.586992 , 0.000587 ,  21
   4.3617 , 0.587033 , 0.000587 ,  22
   4.3617 , 0.587040 , 0.000587 ,  23
   4.3617 , 0.587040 , 0.000587 ,  24
   4.3617 , 0.587034 , 0.000587 ,  25
   4.3617 , 0.587036 , 0.000587 ,  26
   4.3617 , 0.587037 , 0.000587 ,  27
   4.3617 , 0.586944 , 0.000587 ,  28
   4.3617 , 0.587025 , 0.000587 ,  29
   4.3617 , 0.586921 , 0.000587 ,  30
   4.3617 , 0.587057 , 0.000587 ,  31
   4.3617 , 0.587199 , 0.000587 ,  32
   4.3617 , 0.587090 , 0.000587 ,  33
   4.3617 , 0.587034 , 0.000587 ,  34
   4.3617 , 0.587092 , 0.000587 ,  35
   4.3617 , 0.586944 , 0.000587 ,  36
   4.3617 , 0.586967 , 0.000587 ,  37
   4.3617 , 0.586987 , 0.000587 ,  38
   4.3617 , 0.586943 , 0.000587 ,  39
   4.3617 , 0.586922 , 0.000587 ,  40
   4.3617 , 0.587064 , 0.000587 ,  41
   4.3617 , 0.587121 , 0.000587 ,  42
   4.3617 , 0.587094 , 0.000587 ,  43
   4.3617 , 0.586918 , 0.000587 ,  44
   4.3617 , 0.586978 , 0.000587 ,  45
   4.3617 , 0.587110 , 0.000587 ,  46
   4.3617 , 0.587033 , 0.000587 ,  47
   4.3617 , 0.587083 , 0.000587 ,  48
   4.3617 , 0.587061 , 0.000587 ,  49
   4.3617 , 0.586959 , 0.000587 ,  50
   4.3617 , 0.586908 , 0.000587 ,  51
   4.3617 , 0.586957 , 0.000587 ,  52
   4.3617 , 0.586968 , 0.000587 ,  53
   4.3617 , 0.587059 , 0.000587 ,  54
   4.3617 , 0.586982 , 0.000587 ,  55
   4.3617 , 0.586976 , 0.000587 ,  56
   4.3617 , 0.587050 , 0.000587 ,  57
   4.3617 , 0.586984 , 0.000587 ,  58
   4.3617 , 0.587050 , 0.000587 ,  59
   4.3617 , 0.587089 , 0.000587 ,  60
   4.3617 , 0.587034 , 0.000587 ,  61
   4.3617 , 0.586955 , 0.000587 ,  62
   4.3617 , 0.586921 , 0.000587 ,  63
   4.3617 , 0.586976 , 0.000587 ,  64
   4.3617 , 0.587029 , 0.000587 ,  65
   4.3617 , 0.587003 , 0.000587 ,  66
   4.3617 , 0.586959 , 0.000587 ,  67
   4.3617 , 0.586971 , 0.000587 ,  68
   4.3617 , 0.587024 , 0.000587 ,  69
   4.3617 , 0.586911 , 0.000587 ,  70
   4.3617 , 0.586924 , 0.000587 ,  71
   4.3617 , 0.586985 , 0.000587 ,  72
   4.3617 , 0.586974 , 0.000587 ,  73
   4.3617 , 0.587016 , 0.000587 ,  74
   4.3617 , 0.586990 , 0.000587 ,  75
   4.3617 , 0.586971 , 0.000587 ,  76
   4.3617 , 0.587031 , 0.000587 ,  77
   4.3617 , 0.587031 , 0.000587 ,  78
   4.3617 , 0.587046 , 0.000587 ,  79
   4.3617 , 0.586963 , 0.000587 ,  80
   4.3617 , 0.587071 , 0.000587 ,  81
   4.3617 , 0.587029 , 0.000587 ,  82
   4.3617 , 0.586926 , 0.000587 ,  83
   4.3617 , 0.587075 , 0.000587 ,  84
   4.3617 , 0.586954 , 0.000587 ,  85
   4.3617 , 0.587027 , 0.000587 ,  86
   4.3617 , 0.587034 , 0.000587 ,  87
   4.3617 , 0.586982 , 0.000587 ,  88
   4.3617 , 0.587061 , 0.000587 ,  89
   4.3617 , 0.587074 , 0.000587 ,  90
   4.3617 , 0.587027 , 0.000587 ,  91
   4.3617 , 0.587041 , 0.000587 ,  92
   4.3617 , 0.587007 , 0.000587 ,  93
   4.3617 , 0.587075 , 0.000587 ,  94
   4.3617 , 0.586987 , 0.000587 ,  95
   4.3617 , 0.587044 , 0.000587 ,  96
   4.3617 , 0.587061 , 0.000587 ,  97
   4.3617 , 0.587107 , 0.000587 ,  98
   4.3617 , 0.587059 , 0.000587 ,  99
   4.3617 , 0.587083 , 0.000587 , 100
   4.4775 , 0.597997 , 0.000531 ,   0
   4.4775 , 0.598048 , 0.000531 ,   1
   4.4775 , 0.597933 , 0.000531 ,   2
   4.4775 , 0.598041 , 0.000531 ,   3
   4.4775 , 0.598029 , 0.000531 ,   4
   4.4775 , 0.598071 , 0.000531 ,   5
   4.4775 , 0.597982 , 0.000531 ,   6
   4.4775 , 0.598063 , 0.000531 ,   7
   4.4775 , 0.598130 , 0.000531 ,   8
   4.4775 , 0.598000 , 0.000531 ,   9
   4.4775 , 0.598063 , 0.000531 ,  10
   4.4775 , 0.598011 , 0.000531 ,  11
   4.4775 , 0.598086 , 0.000531 ,  12
   4.4775 , 0.597929 , 0.000531 ,  13
   4.4775 , 0.597960 , 0.000531 ,  14
   4.4775 , 0.598044 , 0.000531 ,  15
   4.4775 , 0.597983 , 0.000531 ,  16
   4.4775 , 0.597941 , 0.000531 ,  17
   4.4775 , 0.597948 , 0.000531 ,  18
   4.4775 , 0.598046 , 0.000531 ,  19
   4.4775 , 0.597986 , 0.000531 ,  20
   4.4775 , 0.597942 , 0.000531 ,  21
   4.4775 , 0.598020 , 0.000531 ,  22
   4.4775 , 0.597993 , 0.000531 ,  23
   4.4775 , 0.598011 , 0.000531 ,  24
   4.4775 , 0.598033 , 0.000531 ,  25
   4.4775 , 0.598025 , 0.000531 ,  26
   4.4775 , 0.598006 , 0.000531 ,  27
   4.4775 , 0.597945 , 0.000531 ,  28
   4.4775 , 0.597994 , 0.000531 ,  29
   4.4775 , 0.597967 , 0.000531 ,  30
   4.4775 , 0.597974 , 0.000531 ,  31
   4.4775 , 0.598127 , 0.000531 ,  32
   4.4775 , 0.598090 , 0.000531 ,  33
   4.4775 , 0.598021 , 0.000531 ,  34
   4.4775 , 0.598078 , 0.000531 ,  35
   4.4775 , 0.597932 , 0.000531 ,  36
   4.4775 , 0.597916 , 0.000531 ,  37
   4.4775 , 0.597966 , 0.000531 ,  38
   4.4775 , 0.597875 , 0.000531 ,  39
   4.4775 , 0.597918 , 0.000531 ,  40
   4.4775 , 0.598008 , 0.000531 ,  41
   4.4775 , 0.598064 , 0.000531 ,  42
   4.4775 , 0.598048 , 0.000531 ,  43
   4.4775 , 0.597923 , 0.000531 ,  44
   4.4775 , 0.597995 , 0.000531 ,  45
   4.4775 , 0.598017 , 0.000531 ,  46
   4.4775 , 0.598035 , 0.000531 ,  47
   4.4775 , 0.598056 , 0.000531 ,  48
   4.4775 , 0.598043 , 0.000531 ,  49
   4.4775 , 0.597916 , 0.000531 ,  50
   4.4775 , 0.597972 , 0.000531 ,  51
   4.4775 , 0.597931 , 0.000531 ,  52
   4.4775 , 0.597981 , 0.000531 ,  53
   4.4775 , 0.598073 , 0.000531 ,  54
   4.4775 , 0.598039 , 0.000531 ,  55
   4.4775 , 0.597997 , 0.000531 ,  56
   4.4775 , 0.598014 , 0.000531 ,  57
   4.4775 , 0.597943 , 0.000531 ,  58
   4.4775 , 0.598027 , 0.000531 ,  59
   4.4775 , 0.598074 , 0.000531 ,  60
   4.4775 , 0.597982 , 0.000531 ,  61
   4.4775 , 0.597956 , 0.000531 ,  62
   4.4775 , 0.597927 , 0.000531 ,  63
   4.4775 , 0.597983 , 0.000531 ,  64
   4.4775 , 0.597998 , 0.000531 ,  65
   4.4775 , 0.597962 , 0.000531 ,  66
   4.4775 , 0.597945 , 0.000531 ,  67
   4.4775 , 0.597951 , 0.000531 ,  68
   4.4775 , 0.597953 , 0.000531 ,  69
   4.4775 , 0.597920 , 0.000531 ,  70
   4.4775 , 0.597859 , 0.000531 ,  71
   4.4775 , 0.597920 , 0.000531 ,  72
   4.4775 , 0.597952 , 0.000531 ,  73
   4.4775 , 0.598024 , 0.000531 ,  74
   4.4775 , 0.597959 , 0.000531 ,  75
   4.4775 , 0.597973 , 0.000531 ,  76
   4.4775 , 0.598008 , 0.000531 ,  77
   4.4775 , 0.598047 , 0.000531 ,  78
   4.4775 , 0.598006 , 0.000531 ,  79
   4.4775 , 0.597942 , 0.000531 ,  80
   4.4775 , 0.598026 , 0.000531 ,  81
   4.4775 , 0.597986 , 0.000531 ,  82
   4.4775 , 0.597949 , 0.000531 ,  83
   4.4775 , 0.597973 , 0.000531 ,  84
   4.4775 , 0.597927 , 0.000531 ,  85
   4.4775 , 0.598010 , 0.000531 ,  86
   4.4775 , 0.597959 , 0.000531 ,  87
   4.4775 , 0.597956 , 0.000531 ,  88
   4.4775 , 0.598047 , 0.000531 ,  89
   4.4775 , 0.598073 , 0.000531 ,  90
   4.4775 , 0.598014 , 0.000531 ,  91
   4.4775 , 0.598023 , 0.000531 ,  92
   4.4775 , 0.598033 , 0.000531 ,  93
   4.4775 , 0.598002 , 0.000531 ,  94
   4.4775 , 0.597981 , 0.000531 ,  95
   4.4775 , 0.598026 , 0.000531 ,  96
   4.4775 , 0.598044 , 0.000531 ,  97
   4.4775 , 0.598039 , 0.000531 ,  98
   4.4775 , 0.598072 , 0.000531 ,  99
   4.4775 , 0.597968 , 0.000531 , 100
   4.5878 , 0.608459 , 0.000665 ,   0
   4.5878 , 0.608486 , 0.000665 ,   1
   4.5878 , 0.608389 , 0.000665 ,   2
   4.5878 , 0.608494 , 0.000665 ,   3
   4.5878 , 0.608500 , 0.000665 ,   4
   4.5878 , 0.608524 , 0.000665 ,   5
   4.5878 , 0.608480 , 0.000665 ,   6
   4.5878 , 0.608565 , 0.000665 ,   7
   4.5878 , 0.608587 , 0.000665 ,   8
   4.5878 , 0.608463 , 0.000665 ,   9
   4.5878 , 0.608561 , 0.000665 ,  10
   4.5878 , 0.608465 , 0.000665 ,  11
   4.5878 , 0.608528 , 0.000665 ,  12
   4.5878 , 0.608348 , 0.000665 ,  13
   4.5878 , 0.608457 , 0.000665 ,  14
   4.5878 , 0.608528 , 0.000665 ,  15
   4.5878 , 0.608493 , 0.000665 ,  16
   4.5878 , 0.608358 , 0.000665 ,  17
   4.5878 , 0.608399 , 0.000665 ,  18
   4.5878 , 0.608553 , 0.000665 ,  19
   4.5878 , 0.608472 , 0.000665 ,  20
   4.5878 , 0.608406 , 0.000665 ,  21
   4.5878 , 0.608501 , 0.000665 ,  22
   4.5878 , 0.608484 , 0.000665 ,  23
   4.5878 , 0.608468 , 0.000665 ,  24
   4.5878 , 0.608494 , 0.000665 ,  25
   4.5878 , 0.608520 , 0.000665 ,  26
   4.5878 , 0.608470 , 0.000665 ,  27
   4.5878 , 0.608373 , 0.000665 ,  28
   4.5878 , 0.608440 , 0.000665 ,  29
   4.5878 , 0.608369 , 0.000665 ,  30
   4.5878 , 0.608474 , 0.000665 ,  31
   4.5878 , 0.608671 , 0.000665 ,  32
   4.5878 , 0.608541 , 0.000665 ,  33
   4.5878 , 0.608468 , 0.000665 ,  34
   4.5878 , 0.608521 , 0.000665 ,  35
   4.5878 , 0.608344 , 0.000665 ,  36
   4.5878 , 0.608433 , 0.000665 ,  37
   4.5878 , 0.608409 , 0.000665 ,  38
   4.5878 , 0.608361 , 0.000665 ,  39
   4.5878 , 0.608330 , 0.000665 ,  40
   4.5878 , 0.608454 , 0.000665 ,  41
   4.5878 , 0.608531 , 0.000665 ,  42
   4.5878 , 0.608536 , 0.000665 ,  43
   4.5878 , 0.608376 , 0.000665 ,  44
   4.5878 , 0.608441 , 0.000665 ,  45
   4.5878 , 0.608531 , 0.000665 ,  46
   4.5878 , 0.608475 , 0.000665 ,  47
   4.5878 , 0.608528 , 0.000665 ,  48
   4.5878 , 0.608523 , 0.000665 ,  49
   4.5878 , 0.608368 , 0.000665 ,  50
   4.5878 , 0.608385 , 0.000665 ,  51
   4.5878 , 0.608383 , 0.000665 ,  52
   4.5878 , 0.608448 , 0.000665 ,  53
   4.5878 , 0.608527 , 0.000665 ,  54
   4.5878 , 0.608448 , 0.000665 ,  55
   4.5878 , 0.608420 , 0.000665 ,  56
   4.5878 , 0.608496 , 0.000665 ,  57
   4.5878 , 0.608349 , 0.000665 ,  58
   4.5878 , 0.608506 , 0.000665 ,  59
   4.5878 , 0.608531 , 0.000665 ,  60
   4.5878 , 0.608463 , 0.000665 ,  61
   4.5878 , 0.608408 , 0.000665 ,  62
   4.5878 , 0.608345 , 0.000665 ,  63
   4.5878 , 0.608441 , 0.000665 ,  64
   4.5878 , 0.608468 , 0.000665 ,  65
   4.5878 , 0.608428 , 0.000665 ,  66
   4.5878 , 0.608397 , 0.000665 ,  67
   4.5878 , 0.608374 , 0.000665 ,  68
   4.5878 , 0.608467 , 0.000665 ,  69
   4.5878 , 0.608349 , 0.000665 ,  70
   4.5878 , 0.608307 , 0.000665 ,  71
   4.5878 , 0.608374 , 0.000665 ,  72
   4.5878 , 0.608408 , 0.000665 ,  73
   4.5878 , 0.608484 , 0.000665 ,  74
   4.5878 , 0.608431 , 0.000665 ,  75
   4.5878 , 0.608413 , 0.000665 ,  76
   4.5878 , 0.608464 , 0.000665 ,  77
   4.5878 , 0.608502 , 0.000665 ,  78
   4.5878 , 0.608485 , 0.000665 ,  79
   4.5878 , 0.608381 , 0.000665 ,  80
   4.5878 , 0.608511 , 0.000665 ,  81
   4.5878 , 0.608449 , 0.000665 ,  82
   4.5878 , 0.608354 , 0.000665 ,  83
   4.5878 , 0.608473 , 0.000665 ,  84
   4.5878 , 0.608385 , 0.000665 ,  85
   4.5878 , 0.608430 , 0.000665 ,  86
   4.5878 , 0.608481 , 0.000665 ,  87
   4.5878 , 0.608409 , 0.000665 ,  88
   4.5878 , 0.608497 , 0.000665 ,  89
   4.5878 , 0.608529 , 0.000665 ,  90
   4.5878 , 0.608468 , 0.000665 ,  91
   4.5878 , 0.608499 , 0.000665 ,  92
   4.5878 , 0.608505 , 0.000665 ,  93
   4.5878 , 0.608499 , 0.000665 ,  94
   4.5878 , 0.608413 , 0.000665 ,  95
   4.5878 , 0.608483 , 0.000665 ,  96
   4.5878 , 0.608527 , 0.000665 ,  97
   4.5878 , 0.608562 , 0.000665 ,  98
   4.5878 , 0.608504 , 0.000665 ,  99
   4.5878 , 0.608477 , 0.000665 , 100
   4.6944 , 0.618709 , 0.000865 ,   0
   4.6944 , 0.618701 , 0.000865 ,   1
   4.6944 , 0.618671 , 0.000865 ,   2
   4.6944 , 0.618821 , 0.000865 ,   3
   4.6944 , 0.618847 , 0.000865 ,   4
   4.6944 , 0.618792 , 0.000865 ,   5
   4.6944 , 0.618697 , 0.000865 ,   6
   4.6944 , 0.618778 , 0.000865 ,   7
   4.6944 , 0.618885 , 0.000865 ,   8
   4.6944 , 0.618682 , 0.000865 ,   9
   4.6944 , 0.618905 , 0.000865 ,  10
   4.6944 , 0.618676 , 0.000865 ,  11
   4.6944 , 0.618742 , 0.000865 ,  12
   4.6944 , 0.618622 , 0.000865 ,  13
   4.6944 , 0.618778 , 0.000865 ,  14
   4.6944 , 0.618784 , 0.000865 ,  15
   4.6944 , 0.618803 , 0.000865 ,  16
   4.6944 , 0.618656 , 0.000865 ,  17
   4.6944 , 0.618620 , 0.000865 ,  18
   4.6944 , 0.618707 , 0.000865 ,  19
   4.6944 , 0.618689 , 0.000865 ,  20
   4.6944 , 0.618644 , 0.000865 ,  21
   4.6944 , 0.618765 , 0.000865 ,  22
   4.6944 , 0.618728 , 0.000865 ,  23
   4.6944 , 0.618781 , 0.000865 ,  24
   4.6944 , 0.618693 , 0.000865 ,  25
   4.6944 , 0.618706 , 0.000865 ,  26
   4.6944 , 0.618741 , 0.000865 ,  27
   4.6944 , 0.618632 , 0.000865 ,  28
   4.6944 , 0.618656 , 0.000865 ,  29
   4.6944 , 0.618513 , 0.000865 ,  30
   4.6944 , 0.618760 , 0.000865 ,  31
   4.6944 , 0.618947 , 0.000865 ,  32
   4.6944 , 0.618755 , 0.000865 ,  33
   4.6944 , 0.618762 , 0.000865 ,  34
   4.6944 , 0.618826 , 0.000865 ,  35
   4.6944 , 0.618550 , 0.000865 ,  36
   4.6944 , 0.618678 , 0.000865 ,  37
   4.6944 , 0.618634 , 0.000865 ,  38
   4.6944 , 0.618627 , 0.000865 ,  39
   4.6944 , 0.618571 , 0.000865 ,  40
   4.6944 , 0.618775 , 0.000865 ,  41
   4.6944 , 0.618863 , 0.000865 ,  42
   4.6944 , 0.618833 , 0.000865 ,  43
   4.6944 , 0.618597 , 0.000865 ,  44
   4.6944 , 0.618628 , 0.000865 ,  45
   4.6944 , 0.618837 , 0.000865 ,  46
   4.6944 , 0.618617 , 0.000865 ,  47
   4.6944 , 0.618805 , 0.000865 ,  48
   4.6944 , 0.618741 , 0.000865 ,  49
   4.6944 , 0.618650 , 0.000865 ,  50
   4.6944 , 0.618574 , 0.000865 ,  51
   4.6944 , 0.618608 , 0.000865 ,  52
   4.6944 , 0.618656 , 0.000865 ,  53
   4.6944 , 0.618759 , 0.000865 ,  54
   4.6944 , 0.618643 , 0.000865 ,  55
   4.6944 , 0.618587 , 0.000865 ,  56
   4.6944 , 0.618712 , 0.000865 ,  57
   4.6944 , 0.618664 , 0.000865 ,  58
   4.6944 , 0.618769 , 0.000865 ,  59
   4.6944 , 0.618800 , 0.000865 ,  60
   4.6944 , 0.618739 , 0.000865 ,  61
   4.6944 , 0.618640 , 0.000865 ,  62
   4.6944 , 0.618588 , 0.000865 ,  63
   4.6944 , 0.618569 , 0.000865 ,  64
   4.6944 , 0.618719 , 0.000865 ,  65
   4.6944 , 0.618725 , 0.000865 ,  66
   4.6944 , 0.618629 , 0.000865 ,  67
   4.6944 , 0.618645 , 0.000865 ,  68
   4.6944 , 0.618770 , 0.000865 ,  69
   4.6944 , 0.618579 , 0.000865 ,  70
   4.6944 , 0.618567 , 0.000865 ,  71
   4.6944 , 0.618678 , 0.000865 ,  72
   4.6944 , 0.618650 , 0.000865 ,  73
   4.6944 , 0.618714 , 0.000865 ,  74
   4.6944 , 0.618695 , 0.000865 ,  75
   4.6944 , 0.618649 , 0.000865 ,  76
   4.6944 , 0.618692 , 0.000865 ,  77
   4.6944 , 0.618681 , 0.000865 ,  78
   4.6944 , 0.618728 , 0.000865 ,  79
   4.6944 , 0.618615 , 0.000865 ,  80
   4.6944 , 0.618774 , 0.000865 ,  81
   4.6944 , 0.618701 , 0.000865 ,  82
   4.6944 , 0.618561 , 0.000865 ,  83
   4.6944 , 0.618814 , 0.000865 ,  84
   4.6944 , 0.618639 , 0.000865 ,  85
   4.6944 , 0.618697 , 0.000865 ,  86
   4.6944 , 0.618750 , 0.000865 ,  87
   4.6944 , 0.618665 , 0.000865 ,  88
   4.6944 , 0.618691 , 0.000865 ,  89
   4.6944 , 0.618775 , 0.000865 ,  90
   4.6944 , 0.618727 , 0.000865 ,  91
   4.6944 , 0.618722 , 0.000865 ,  92
   4.6944 , 0.618757 , 0.000865 ,  93
   4.6944 , 0.618815 , 0.000865 ,  94
   4.6944 , 0.618619 , 0.000865 ,  95
   4.6944 , 0.618755 , 0.000865 ,  96
   4.6944 , 0.618765 , 0.000865 ,  97
   4.6944 , 0.618875 , 0.000865 ,  98
   4.6944 , 0.618697 , 0.000865 ,  99
   4.6944 , 0.618822 , 0.000865 , 100
   4.9049 , 0.637994 , 0.000913 ,   0
   4.9049 , 0.638017 , 0.000913 ,   1
   4.9049 , 0.637923 , 0.000913 ,   2
   4.9049 , 0.638053 , 0.000913 ,   3
   4.9049 , 0.638091 , 0.000913 ,   4
   4.9049 , 0.638033 , 0.000913 ,   5
   4.9049 , 0.638037 , 0.000913 ,   6
   4.9049 , 0.638115 , 0.000913 ,   7
   4.9049 , 0.638153 , 0.000913 ,   8
   4.9049 , 0.638002 , 0.000913 ,   9
   4.9049 , 0.638183 , 0.000913 ,  10
   4.9049 , 0.637980 , 0.000913 ,  11
   4.9049 , 0.638054 , 0.000913 ,  12
   4.9049 , 0.637839 , 0.000913 ,  13
   4.9049 , 0.638030 , 0.000913 ,  14
   4.9049 , 0.638065 , 0.000913 ,  15
   4.9049 , 0.638073 , 0.000913 ,  16
   4.9049 , 0.637878 , 0.000913 ,  17
   4.9049 , 0.637926 , 0.000913 ,  18
   4.9049 , 0.638071 , 0.000913 ,  19
   4.9049 , 0.638003 , 0.000913 ,  20
   4.9049 , 0.637938 , 0.000913 ,  21
   4.9049 , 0.638055 , 0.000913 ,  22
   4.9049 , 0.638043 , 0.000913 ,  23
   4.9049 , 0.638027 , 0.000913 ,  24
   4.9049 , 0.638012 , 0.000913 ,  25
   4.9049 , 0.638069 , 0.000913 ,  26
   4.9049 , 0.638013 , 0.000913 ,  27
   4.9049 , 0.637865 , 0.000913 ,  28
   4.9049 , 0.637963 , 0.000913 ,  29
   4.9049 , 0.637802 , 0.000913 ,  30
   4.9049 , 0.638038 , 0.000913 ,  31
   4.9049 , 0.638251 , 0.000913 ,  32
   4.9049 , 0.638072 , 0.000913 ,  33
   4.9049 , 0.638011 , 0.000913 ,  34
   4.9049 , 0.638060 , 0.000913 ,  35
   4.9049 , 0.637800 , 0.000913 ,  36
   4.9049 , 0.638008 , 0.000913 ,  37
   4.9049 , 0.637931 , 0.000913 ,  38
   4.9049 , 0.637888 , 0.000913 ,  39
   4.9049 , 0.637842 , 0.000913 ,  40
   4.9049 , 0.638016 , 0.000913 ,  41
   4.9049 , 0.638118 , 0.000913 ,  42
   4.9049 , 0.638133 , 0.000913 ,  43
   4.9049 , 0.637884 , 0.000913 ,  44
   4.9049 , 0.637956 , 0.000913 ,  45
   4.9049 , 0.638100 , 0.000913 ,  46
   4.9049 , 0.637958 , 0.000913 ,  47
   4.9049 , 0.638095 , 0.000913 ,  48
   4.9049 , 0.638031 , 0.000913 ,  49
   4.9049 , 0.637903 , 0.000913 ,  50
   4.9049 , 0.637862 , 0.000913 ,  51
   4.9049 , 0.637913 , 0.000913 ,  52
   4.9049 , 0.637968 , 0.000913 ,  53
   4.9049 , 0.638042 , 0.000913 ,  54
   4.9049 , 0.637971 , 0.000913 ,  55
   4.9049 , 0.637884 , 0.000913 ,  56
   4.9049 , 0.638008 , 0.000913 ,  57
   4.9049 , 0.637862 , 0.000913 ,  58
   4.9049 , 0.638071 , 0.000913 ,  59
   4.9049 , 0.638092 , 0.000913 ,  60
   4.9049 , 0.638004 , 0.000913 ,  61
   4.9049 , 0.637935 , 0.000913 ,  62
   4.9049 , 0.637860 , 0.000913 ,  63
   4.9049 , 0.637945 , 0.000913 ,  64
   4.9049 , 0.637988 , 0.000913 ,  65
   4.9049 , 0.638023 , 0.000913 ,  66
   4.9049 , 0.637915 , 0.000913 ,  67
   4.9049 , 0.637874 , 0.000913 ,  68
   4.9049 , 0.638074 , 0.000913 ,  69
   4.9049 , 0.637842 , 0.000913 ,  70
   4.9049 , 0.637803 , 0.000913 ,  71
   4.9049 , 0.637888 , 0.000913 ,  72
   4.9049 , 0.637933 , 0.000913 ,  73
   4.9049 , 0.638017 , 0.000913 ,  74
   4.9049 , 0.637993 , 0.000913 ,  75
   4.9049 , 0.637930 , 0.000913 ,  76
   4.9049 , 0.637991 , 0.000913 ,  77
   4.9049 , 0.638023 , 0.000913 ,  78
   4.9049 , 0.638029 , 0.000913 ,  79
   4.9049 , 0.637890 , 0.000913 ,  80
   4.9049 , 0.638072 , 0.000913 ,  81
   4.9049 , 0.637976 , 0.000913 ,  82
   4.9049 , 0.637811 , 0.000913 ,  83
   4.9049 , 0.638057 , 0.000913 ,  84
   4.9049 , 0.637920 , 0.000913 ,  85
   4.9049 , 0.637943 , 0.000913 ,  86
   4.9049 , 0.638070 , 0.000913 ,  87
   4.9049 , 0.637948 , 0.000913 ,  88
   4.9049 , 0.637986 , 0.000913 ,  89
   4.9049 , 0.638089 , 0.000913 ,  90
   4.9049 , 0.637989 , 0.000913 ,  91
   4.9049 , 0.638037 , 0.000913 ,  92
   4.9049 , 0.638070 , 0.000913 ,  93
   4.9049 , 0.638079 , 0.000913 ,  94
   4.9049 , 0.637911 , 0.000913 ,  95
   4.9049 , 0.638056 , 0.000913 ,  96
   4.9049 , 0.638086 , 0.000913 ,  97
   4.9049 , 0.638189 , 0.000913 ,  98
   4.9049 , 0.637984 , 0.000913 ,  99
   4.9049 , 0.638080 , 0.000913 , 100
   5.0063 , 0.646975 , 0.000843 ,   0
   5.0063 , 0.647025 , 0.000843 ,   1
   5.0063 , 0.646849 , 0.000843 ,   2
   5.0063 , 0.647064 , 0.000843 ,   3
   5.0063 , 0.647042 , 0.000843 ,   4
   5.0063 , 0.647122 , 0.000843 ,   5
   5.0063 , 0.646942 , 0.000843 ,   6
   5.0063 , 0.647028 , 0.000843 ,   7
   5.0063 , 0.647247 , 0.000843 ,   8
   5.0063 , 0.646910 , 0.000843 ,   9
   5.0063 , 0.647033 , 0.000843 ,  10
   5.0063 , 0.647041 , 0.000843 ,  11
   5.0063 , 0.647129 , 0.000843 ,  12
   5.0063 , 0.646878 , 0.000843 ,  13
   5.0063 , 0.646965 , 0.000843 ,  14
   5.0063 , 0.647055 , 0.000843 ,  15
   5.0063 , 0.647003 , 0.000843 ,  16
   5.0063 , 0.646954 , 0.000843 ,  17
   5.0063 , 0.646966 , 0.000843 ,  18
   5.0063 , 0.647015 , 0.000843 ,  19
   5.0063 , 0.646896 , 0.000843 ,  20
   5.0063 , 0.646913 , 0.000843 ,  21
   5.0063 , 0.646957 , 0.000843 ,  22
   5.0063 , 0.646955 , 0.000843 ,  23
   5.0063 , 0.646944 , 0.000843 ,  24
   5.0063 , 0.647013 , 0.000843 ,  25
   5.0063 , 0.646989 , 0.000843 ,  26
   5.0063 , 0.647012 , 0.000843 ,  27
   5.0063 , 0.646875 , 0.000843 ,  28
   5.0063 , 0.646987 , 0.000843 ,  29
   5.0063 , 0.646896 , 0.000843 ,  30
   5.0063 , 0.646946 , 0.000843 ,  31
   5.0063 , 0.647150 , 0.000843 ,  32
   5.0063 , 0.647116 , 0.000843 ,  33
   5.0063 , 0.647007 , 0.000843 ,  34
   5.0063 , 0.647177 , 0.000843 ,  35
   5.0063 , 0.646942 , 0.000843 ,  36
   5.0063 , 0.646901 , 0.000843 ,  37
   5.0063 , 0.646902 , 0.000843 ,  38
   5.0063 , 0.646840 , 0.000843 ,  39
   5.0063 , 0.646888 , 0.000843 ,  40
   5.0063 , 0.647044 , 0.000843 ,  41
   5.0063 , 0.647097 , 0.000843 ,  42
   5.0063 , 0.647012 , 0.000843 ,  43
   5.0063 , 0.646820 , 0.000843 ,  44
   5.0063 , 0.646995 , 0.000843 ,  45
   5.0063 , 0.647041 , 0.000843 ,  46
   5.0063 , 0.647006 , 0.000843 ,  47
   5.0063 , 0.647090 , 0.000843 ,  48
   5.0063 , 0.647044 , 0.000843 ,  49
   5.0063 , 0.646828 , 0.000843 ,  50
   5.0063 , 0.646877 , 0.000843 ,  51
   5.0063 , 0.646924 , 0.000843 ,  52
   5.0063 , 0.646923 , 0.000843 ,  53
   5.0063 , 0.646995 , 0.000843 ,  54
   5.0063 , 0.647052 , 0.000843 ,  55
   5.0063 , 0.646974 , 0.000843 ,  56
   5.0063 , 0.646972 , 0.000843 ,  57
   5.0063 , 0.646925 , 0.000843 ,  58
   5.0063 , 0.646958 , 0.000843 ,  59
   5.0063 , 0.647055 , 0.000843 ,  60
   5.0063 , 0.646986 , 0.000843 ,  61
   5.0063 , 0.646838 , 0.000843 ,  62
   5.0063 , 0.646837 , 0.000843 ,  63
   5.0063 , 0.646946 , 0.000843 ,  64
   5.0063 , 0.646967 , 0.000843 ,  65
   5.0063 , 0.646916 , 0.000843 ,  66
   5.0063 , 0.646930 , 0.000843 ,  67
   5.0063 , 0.646879 , 0.000843 ,  68
   5.0063 , 0.646979 , 0.000843 ,  69
   5.0063 , 0.646778 , 0.000843 ,  70
   5.0063 , 0.646803 , 0.000843 ,  71
   5.0063 , 0.646893 , 0.000843 ,  72
   5.0063 , 0.646893 , 0.000843 ,  73
   5.0063 , 0.647017 , 0.000843 ,  74
   5.0063 , 0.646899 , 0.000843 ,  75
   5.0063 , 0.646929 , 0.000843 ,  76
   5.0063 , 0.646980 , 0.000843 ,  77
   5.0063 , 0.647043 , 0.000843 ,  78
   5.0063 , 0.647012 , 0.000843 ,  79
   5.0063 , 0.646897 , 0.000843 ,  80
   5.0063 , 0.647056 , 0.000843 ,  81
   5.0063 , 0.646963 , 0.000843 ,  82
   5.0063 , 0.646871 , 0.000843 ,  83
   5.0063 , 0.646964 , 0.000843 ,  84
   5.0063 , 0.646884 , 0.000843 ,  85
   5.0063 , 0.647021 , 0.000843 ,  86
   5.0063 , 0.646949 , 0.000843 ,  87
   5.0063 , 0.646932 , 0.000843 ,  88
   5.0063 , 0.647075 , 0.000843 ,  89
   5.0063 , 0.647112 , 0.000843 ,  90
   5.0063 , 0.646924 , 0.000843 ,  91
   5.0063 , 0.646988 , 0.000843 ,  92
   5.0063 , 0.646972 , 0.000843 ,  93
   5.0063 , 0.647006 , 0.000843 ,  94
   5.0063 , 0.646952 , 0.000843 ,  95
   5.0063 , 0.647074 , 0.000843 ,  96
   5.0063 , 0.647006 , 0.000843 ,  97
   5.0063 , 0.647016 , 0.000843 ,  98
   5.0063 , 0.647073 , 0.000843 ,  99
   5.0063 , 0.646983 , 0.000843 , 100
   5.0106 , 0.647324 , 0.000877 ,   0
   5.0106 , 0.647368 , 0.000877 ,   1
   5.0106 , 0.647218 , 0.000877 ,   2
   5.0106 , 0.647372 , 0.000877 ,   3
   5.0106 , 0.647336 , 0.000877 ,   4
   5.0106 , 0.647337 , 0.000877 ,   5
   5.0106 , 0.647322 , 0.000877 ,   6
   5.0106 , 0.647327 , 0.000877 ,   7
   5.0106 , 0.647400 , 0.000877 ,   8
   5.0106 , 0.647424 , 0.000877 ,   9
   5.0106 , 0.647374 , 0.000877 ,  10
   5.0106 , 0.647351 , 0.000877 ,  11
   5.0106 , 0.647501 , 0.000877 ,  12
   5.0106 , 0.647167 , 0.000877 ,  13
   5.0106 , 0.647171 , 0.000877 ,  14
   5.0106 , 0.647273 , 0.000877 ,  15
   5.0106 , 0.647240 , 0.000877 ,  16
   5.0106 , 0.647306 , 0.000877 ,  17
   5.0106 , 0.647297 , 0.000877 ,  18
   5.0106 , 0.647440 , 0.000877 ,  19
   5.0106 , 0.647296 , 0.000877 ,  20
   5.0106 , 0.647154 , 0.000877 ,  21
   5.0106 , 0.647347 , 0.000877 ,  22
   5.0106 , 0.647293 , 0.000877 ,  23
   5.0106 , 0.647340 , 0.000877 ,  24
   5.0106 , 0.647342 , 0.000877 ,  25
   5.0106 , 0.647371 , 0.000877 ,  26
   5.0106 , 0.647194 , 0.000877 ,  27
   5.0106 , 0.647351 , 0.000877 ,  28
   5.0106 , 0.647410 , 0.000877 ,  29
   5.0106 , 0.647310 , 0.000877 ,  30
   5.0106 , 0.647190 , 0.000877 ,  31
   5.0106 , 0.647385 , 0.000877 ,  32
   5.0106 , 0.647398 , 0.000877 ,  33
   5.0106 , 0.647328 , 0.000877 ,  34
   5.0106 , 0.647438 , 0.000877 ,  35
   5.0106 , 0.647142 , 0.000877 ,  36
   5.0106 , 0.647205 , 0.000877 ,  37
   5.0106 , 0.647305 , 0.000877 ,  38
   5.0106 , 0.647139 , 0.000877 ,  39
   5.0106 , 0.647303 , 0.000877 ,  40
   5.0106 , 0.647265 , 0.000877 ,  41
   5.0106 , 0.647378 , 0.000877 ,  42
   5.0106 , 0.647332 , 0.000877 ,  43
   5.0106 , 0.647368 , 0.000877 ,  44
   5.0106 , 0.647396 , 0.000877 ,  45
   5.0106 , 0.647295 , 0.000877 ,  46
   5.0106 , 0.647381 , 0.000877 ,  47
   5.0106 , 0.647486 , 0.000877 ,  48
   5.0106 , 0.647361 , 0.000877 ,  49
   5.0106 , 0.647274 , 0.000877 ,  50
   5.0106 , 0.647327 , 0.000877 ,  51
   5.0106 , 0.647256 , 0.000877 ,  52
   5.0106 , 0.647385 , 0.000877 ,  53
   5.0106 , 0.647448 , 0.000877 ,  54
   5.0106 , 0.647431 , 0.000877 ,  55
   5.0106 , 0.647339 , 0.000877 ,  56
   5.0106 , 0.647385 , 0.000877 ,  57
   5.0106 , 0.647291 , 0.000877 ,  58
   5.0106 , 0.647429 , 0.000877 ,  59
   5.0106 , 0.647410 , 0.000877 ,  60
   5.0106 , 0.647266 , 0.000877 ,  61
   5.0106 , 0.647296 , 0.000877 ,  62
   5.0106 , 0.647395 , 0.000877 ,  63
   5.0106 , 0.647405 , 0.000877 ,  64
   5.0106 , 0.647435 , 0.000877 ,  65
   5.0106 , 0.647290 , 0.000877 ,  66
   5.0106 , 0.647256 , 0.000877 ,  67
   5.0106 , 0.647329 , 0.000877 ,  68
   5.0106 , 0.647217 , 0.000877 ,  69
   5.0106 , 0.647260 , 0.000877 ,  70
   5.0106 , 0.647035 , 0.000877 ,  71
   5.0106 , 0.647144 , 0.000877 ,  72
   5.0106 , 0.647336 , 0.000877 ,  73
   5.0106 , 0.647423 , 0.000877 ,  74
   5.0106 , 0.647419 , 0.000877 ,  75
   5.0106 , 0.647265 , 0.000877 ,  76
   5.0106 , 0.647367 , 0.000877 ,  77
   5.0106 , 0.647326 , 0.000877 ,  78
   5.0106 , 0.647317 , 0.000877 ,  79
   5.0106 , 0.647188 , 0.000877 ,  80
   5.0106 , 0.647312 , 0.000877 ,  81
   5.0106 , 0.647290 , 0.000877 ,  82
   5.0106 , 0.647284 , 0.000877 ,  83
   5.0106 , 0.647306 , 0.000877 ,  84
   5.0106 , 0.647201 , 0.000877 ,  85
   5.0106 , 0.647254 , 0.000877 ,  86
   5.0106 , 0.647322 , 0.000877 ,  87
   5.0106 , 0.647302 , 0.000877 ,  88
   5.0106 , 0.647426 , 0.000877 ,  89
   5.0106 , 0.647282 , 0.000877 ,  90
   5.0106 , 0.647455 , 0.000877 ,  91
   5.0106 , 0.647492 , 0.000877 ,  92
   5.0106 , 0.647421 , 0.000877 ,  93
   5.0106 , 0.647321 , 0.000877 ,  94
   5.0106 , 0.647276 , 0.000877 ,  95
   5.0106 , 0.647324 , 0.000877 ,  96
   5.0106 , 0.647433 , 0.000877 ,  97
   5.0106 , 0.647378 , 0.000877 ,  98
   5.0106 , 0.647393 , 0.000877 ,  99
   5.0106 , 0.647176 , 0.000877 , 100
   5.1058 , 0.655964 , 0.000954 ,   0
   5.1058 , 0.655974 , 0.000954 ,   1
   5.1058 , 0.655843 , 0.000954 ,   2
   5.1058 , 0.656043 , 0.000954 ,   3
   5.1058 , 0.656028 , 0.000954 ,   4
   5.1058 , 0.656074 , 0.000954 ,   5
   5.1058 , 0.655982 , 0.000954 ,   6
   5.1058 , 0.656076 , 0.000954 ,   7
   5.1058 , 0.656217 , 0.000954 ,   8
   5.1058 , 0.655888 , 0.000954 ,   9
   5.1058 , 0.656077 , 0.000954 ,  10
   5.1058 , 0.656002 , 0.000954 ,  11
   5.1058 , 0.656096 , 0.000954 ,  12
   5.1058 , 0.655841 , 0.000954 ,  13
   5.1058 , 0.655984 , 0.000954 ,  14
   5.1058 , 0.656050 , 0.000954 ,  15
   5.1058 , 0.656070 , 0.000954 ,  16
   5.1058 , 0.655856 , 0.000954 ,  17
   5.1058 , 0.655913 , 0.000954 ,  18
   5.1058 , 0.656023 , 0.000954 ,  19
   5.1058 , 0.655919 , 0.000954 ,  20
   5.1058 , 0.655903 , 0.000954 ,  21
   5.1058 , 0.655994 , 0.000954 ,  22
   5.1058 , 0.655993 , 0.000954 ,  23
   5.1058 , 0.655955 , 0.000954 ,  24
   5.1058 , 0.655996 , 0.000954 ,  25
   5.1058 , 0.656011 , 0.000954 ,  26
   5.1058 , 0.655996 , 0.000954 ,  27
   5.1058 , 0.655814 , 0.000954 ,  28
   5.1058 , 0.655970 , 0.000954 ,  29
   5.1058 , 0.655823 , 0.000954 ,  30
   5.1058 , 0.655994 , 0.000954 ,  31
   5.1058 , 0.656235 , 0.000954 ,  32
   5.1058 , 0.656084 , 0.000954 ,  33
   5.1058 , 0.655992 , 0.000954 ,  34
   5.1058 , 0.656120 , 0.000954 ,  35
   5.1058 , 0.655865 , 0.000954 ,  36
   5.1058 , 0.655923 , 0.000954 ,  37
   5.1058 , 0.655906 , 0.000954 ,  38
   5.1058 , 0.655866 , 0.000954 ,  39
   5.1058 , 0.655852 , 0.000954 ,  40
   5.1058 , 0.656063 , 0.000954 ,  41
   5.1058 , 0.656105 , 0.000954 ,  42
   5.1058 , 0.656077 , 0.000954 ,  43
   5.1058 , 0.655762 , 0.000954 ,  44
   5.1058 , 0.655940 , 0.000954 ,  45
   5.1058 , 0.656104 , 0.000954 ,  46
   5.1058 , 0.655972 , 0.000954 ,  47
   5.1058 , 0.656092 , 0.000954 ,  48
   5.1058 , 0.656038 , 0.000954 ,  49
   5.1058 , 0.655822 , 0.000954 ,  50
   5.1058 , 0.655793 , 0.000954 ,  51
   5.1058 , 0.655910 , 0.000954 ,  52
   5.1058 , 0.655941 , 0.000954 ,  53
   5.1058 , 0.655946 , 0.000954 ,  54
   5.1058 , 0.655945 , 0.000954 ,  55
   5.1058 , 0.655892 , 0.000954 ,  56
   5.1058 , 0.656005 , 0.000954 ,  57
   5.1058 , 0.655859 , 0.000954 ,  58
   5.1058 , 0.655967 , 0.000954 ,  59
   5.1058 , 0.656061 , 0.000954 ,  60
   5.1058 , 0.655981 , 0.000954 ,  61
   5.1058 , 0.655873 , 0.000954 ,  62
   5.1058 , 0.655802 , 0.000954 ,  63
   5.1058 , 0.655929 , 0.000954 ,  64
   5.1058 , 0.655967 , 0.000954 ,  65
   5.1058 , 0.655931 , 0.000954 ,  66
   5.1058 , 0.655853 , 0.000954 ,  67
   5.1058 , 0.655828 , 0.000954 ,  68
   5.1058 , 0.655999 , 0.000954 ,  69
   5.1058 , 0.655742 , 0.000954 ,  70
   5.1058 , 0.655809 , 0.000954 ,  71
   5.1058 , 0.655877 , 0.000954 ,  72
   5.1058 , 0.655878 , 0.000954 ,  73
   5.1058 , 0.656016 , 0.000954 ,  74
   5.1058 , 0.655932 , 0.000954 ,  75
   5.1058 , 0.655902 , 0.000954 ,  76
   5.1058 , 0.655960 , 0.000954 ,  77
   5.1058 , 0.656023 , 0.000954 ,  78
   5.1058 , 0.656008 , 0.000954 ,  79
   5.1058 , 0.655878 , 0.000954 ,  80
   5.1058 , 0.656045 , 0.000954 ,  81
   5.1058 , 0.655976 , 0.000954 ,  82
   5.1058 , 0.655799 , 0.000954 ,  83
   5.1058 , 0.656015 , 0.000954 ,  84
   5.1058 , 0.655830 , 0.000954 ,  85
   5.1058 , 0.655969 , 0.000954 ,  86
   5.1058 , 0.656026 , 0.000954 ,  87
   5.1058 , 0.655902 , 0.000954 ,  88
   5.1058 , 0.656012 , 0.000954 ,  89
   5.1058 , 0.656063 , 0.000954 ,  90
   5.1058 , 0.655911 , 0.000954 ,  91
   5.1058 , 0.655981 , 0.000954 ,  92
   5.1058 , 0.655984 , 0.000954 ,  93
   5.1058 , 0.656022 , 0.000954 ,  94
   5.1058 , 0.655897 , 0.000954 ,  95
   5.1058 , 0.656050 , 0.000954 ,  96
   5.1058 , 0.656015 , 0.000954 ,  97
   5.1058 , 0.656078 , 0.000954 ,  98
   5.1058 , 0.655992 , 0.000954 ,  99
   5.1058 , 0.656053 , 0.000954 , 100
   5.1093 , 0.655625 , 0.000930 ,   0
   5.1093 , 0.655703 , 0.000930 ,   1
   5.1093 , 0.655545 , 0.000930 ,   2
   5.1093 , 0.655641 , 0.000930 ,   3
   5.1093 , 0.655679 , 0.000930 ,   4
   5.1093 , 0.655646 , 0.000930 ,   5
   5.1093 , 0.655641 , 0.000930 ,   6
   5.1093 , 0.655672 , 0.000930 ,   7
   5.1093 , 0.655739 , 0.000930 ,   8
   5.1093 , 0.655683 , 0.000930 ,   9
   5.1093 , 0.655708 , 0.000930 ,  10
   5.1093 , 0.655699 , 0.000930 ,  11
   5.1093 , 0.655842 , 0.000930 ,  12
   5.1093 , 0.655459 , 0.000930 ,  13
   5.1093 , 0.655483 , 0.000930 ,  14
   5.1093 , 0.655598 , 0.000930 ,  15
   5.1093 , 0.655601 , 0.000930 ,  16
   5.1093 , 0.655579 , 0.000930 ,  17
   5.1093 , 0.655539 , 0.000930 ,  18
   5.1093 , 0.655742 , 0.000930 ,  19
   5.1093 , 0.655615 , 0.000930 ,  20
   5.1093 , 0.655456 , 0.000930 ,  21
   5.1093 , 0.655703 , 0.000930 ,  22
   5.1093 , 0.655546 , 0.000930 ,  23
   5.1093 , 0.655655 , 0.000930 ,  24
   5.1093 , 0.655689 , 0.000930 ,  25
   5.1093 , 0.655739 , 0.000930 ,  26
   5.1093 , 0.655554 , 0.000930 ,  27
   5.1093 , 0.655626 , 0.000930 ,  28
   5.1093 , 0.655642 , 0.000930 ,  29
   5.1093 , 0.655618 , 0.000930 ,  30
   5.1093 , 0.655508 , 0.000930 ,  31
   5.1093 , 0.655734 , 0.000930 ,  32
   5.1093 , 0.655702 , 0.000930 ,  33
   5.1093 , 0.655708 , 0.000930 ,  34
   5.1093 , 0.655717 , 0.000930 ,  35
   5.1093 , 0.655440 , 0.000930 ,  36
   5.1093 , 0.655512 , 0.000930 ,  37
   5.1093 , 0.655565 , 0.000930 ,  38
   5.1093 , 0.655406 , 0.000930 ,  39
   5.1093 , 0.655528 , 0.000930 ,  40
   5.1093 , 0.655542 , 0.000930 ,  41
   5.1093 , 0.655673 , 0.000930 ,  42
   5.1093 , 0.655632 , 0.000930 ,  43
   5.1093 , 0.655612 , 0.000930 ,  44
   5.1093 , 0.655692 , 0.000930 ,  45
   5.1093 , 0.655638 , 0.000930 ,  46
   5.1093 , 0.655667 , 0.000930 ,  47
   5.1093 , 0.655783 , 0.000930 ,  48
   5.1093 , 0.655683 , 0.000930 ,  49
   5.1093 , 0.655528 , 0.000930 ,  50
   5.1093 , 0.655598 , 0.000930 ,  51
   5.1093 , 0.655533 , 0.000930 ,  52
   5.1093 , 0.655682 , 0.000930 ,  53
   5.1093 , 0.655715 , 0.000930 ,  54
   5.1093 , 0.655735 , 0.000930 ,  55
   5.1093 , 0.655690 , 0.000930 ,  56
   5.1093 , 0.655671 , 0.000930 ,  57
   5.1093 , 0.655541 , 0.000930 ,  58
   5.1093 , 0.655700 , 0.000930 ,  59
   5.1093 , 0.655751 , 0.000930 ,  60
   5.1093 , 0.655531 , 0.000930 ,  61
   5.1093 , 0.655532 , 0.000930 ,  62
   5.1093 , 0.655651 , 0.000930 ,  63
   5.1093 , 0.655717 , 0.000930 ,  64
   5.1093 , 0.655679 , 0.000930 ,  65
   5.1093 , 0.655574 , 0.000930 ,  66
   5.1093 , 0.655575 , 0.000930 ,  67
   5.1093 , 0.655575 , 0.000930 ,  68
   5.1093 , 0.655540 , 0.000930 ,  69
   5.1093 , 0.655527 , 0.000930 ,  70
   5.1093 , 0.655322 , 0.000930 ,  71
   5.1093 , 0.655466 , 0.000930 ,  72
   5.1093 , 0.655646 , 0.000930 ,  73
   5.1093 , 0.655756 , 0.000930 ,  74
   5.1093 , 0.655700 , 0.000930 ,  75
   5.1093 , 0.655596 , 0.000930 ,  76
   5.1093 , 0.655685 , 0.000930 ,  77
   5.1093 , 0.655698 , 0.000930 ,  78
   5.1093 , 0.655594 , 0.000930 ,  79
   5.1093 , 0.655510 , 0.000930 ,  80
   5.1093 , 0.655657 , 0.000930 ,  81
   5.1093 , 0.655607 , 0.000930 ,  82
   5.1093 , 0.655551 , 0.000930 ,  83
   5.1093 , 0.655571 , 0.000930 ,  84
   5.1093 , 0.655460 , 0.000930 ,  85
   5.1093 , 0.655602 , 0.000930 ,  86
   5.1093 , 0.655619 , 0.000930 ,  87
   5.1093 , 0.655606 , 0.000930 ,  88
   5.1093 , 0.655725 , 0.000930 ,  89
   5.1093 , 0.655661 , 0.000930 ,  90
   5.1093 , 0.655710 , 0.000930 ,  91
   5.1093 , 0.655749 , 0.000930 ,  92
   5.1093 , 0.655781 , 0.000930 ,  93
   5.1093 , 0.655615 , 0.000930 ,  94
   5.1093 , 0.655551 , 0.000930 ,  95
   5.1093 , 0.655628 , 0.000930 ,  96
   5.1093 , 0.655682 , 0.000930 ,  97
   5.1093 , 0.655702 , 0.000930 ,  98
   5.1093 , 0.655681 , 0.000930 ,  99
   5.1093 , 0.655468 , 0.000930 , 100
   5.2033 , 0.663841 , 0.001394 ,   0
   5.2033 , 0.663714 , 0.001394 ,   1
   5.2033 , 0.663787 , 0.001394 ,   2
   5.2033 , 0.664022 , 0.001394 ,   3
   5.2033 , 0.664069 , 0.001394 ,   4
   5.2033 , 0.663934 , 0.001394 ,   5
   5.2033 , 0.663797 , 0.001394 ,   6
   5.2033 , 0.663910 , 0.001394 ,   7
   5.2033 , 0.664031 , 0.001394 ,   8
   5.2033 , 0.663838 , 0.001394 ,   9
   5.2033 , 0.664164 , 0.001394 ,  10
   5.2033 , 0.663738 , 0.001394 ,  11
   5.2033 , 0.663895 , 0.001394 ,  12
   5.2033 , 0.663669 , 0.001394 ,  13
   5.2033 , 0.663959 , 0.001394 ,  14
   5.2033 , 0.663958 , 0.001394 ,  15
   5.2033 , 0.664053 , 0.001394 ,  16
   5.2033 , 0.663867 , 0.001394 ,  17
   5.2033 , 0.663696 , 0.001394 ,  18
   5.2033 , 0.663801 , 0.001394 ,  19
   5.2033 , 0.663734 , 0.001394 ,  20
   5.2033 , 0.663658 , 0.001394 ,  21
   5.2033 , 0.664035 , 0.001394 ,  22
   5.2033 , 0.663862 , 0.001394 ,  23
   5.2033 , 0.663985 , 0.001394 ,  24
   5.2033 , 0.663827 , 0.001394 ,  25
   5.2033 , 0.663876 , 0.001394 ,  26
   5.2033 , 0.663871 , 0.001394 ,  27
   5.2033 , 0.663719 , 0.001394 ,  28
   5.2033 , 0.663690 , 0.001394 ,  29
   5.2033 , 0.663557 , 0.001394 ,  30
   5.2033 , 0.663945 , 0.001394 ,  31
   5.2033 , 0.664181 , 0.001394 ,  32
   5.2033 , 0.663852 , 0.001394 ,  33
   5.2033 , 0.663925 , 0.001394 ,  34
   5.2033 , 0.664106 , 0.001394 ,  35
   5.2033 , 0.663620 , 0.001394 ,  36
   5.2033 , 0.663813 , 0.001394 ,  37
   5.2033 , 0.663734 , 0.001394 ,  38
   5.2033 , 0.663701 , 0.001394 ,  39
   5.2033 , 0.663662 , 0.001394 ,  40
   5.2033 , 0.664006 , 0.001394 ,  41
   5.2033 , 0.664121 , 0.001394 ,  42
   5.2033 , 0.664068 , 0.001394 ,  43
   5.2033 , 0.663676 , 0.001394 ,  44
   5.2033 , 0.663729 , 0.001394 ,  45
   5.2033 , 0.664028 , 0.001394 ,  46
   5.2033 , 0.663605 , 0.001394 ,  47
   5.2033 , 0.663998 , 0.001394 ,  48
   5.2033 , 0.663816 , 0.001394 ,  49
   5.2033 , 0.663701 , 0.001394 ,  50
   5.2033 , 0.663690 , 0.001394 ,  51
   5.2033 , 0.663693 , 0.001394 ,  52
   5.2033 , 0.663779 , 0.001394 ,  53
   5.2033 , 0.663890 , 0.001394 ,  54
   5.2033 , 0.663731 , 0.001394 ,  55
   5.2033 , 0.663644 , 0.001394 ,  56
   5.2033 , 0.663836 , 0.001394 ,  57
   5.2033 , 0.663785 , 0.001394 ,  58
   5.2033 , 0.663887 , 0.001394 ,  59
   5.2033 , 0.663985 , 0.001394 ,  60
   5.2033 , 0.663966 , 0.001394 ,  61
   5.2033 , 0.663762 , 0.001394 ,  62
   5.2033 , 0.663767 , 0.001394 ,  63
   5.2033 , 0.663644 , 0.001394 ,  64
   5.2033 , 0.663850 , 0.001394 ,  65
   5.2033 , 0.663919 , 0.001394 ,  66
   5.2033 , 0.663789 , 0.001394 ,  67
   5.2033 , 0.663812 , 0.001394 ,  68
   5.2033 , 0.663903 , 0.001394 ,  69
   5.2033 , 0.663634 , 0.001394 ,  70
   5.2033 , 0.663687 , 0.001394 ,  71
   5.2033 , 0.663797 , 0.001394 ,  72
   5.2033 , 0.663726 , 0.001394 ,  73
   5.2033 , 0.663857 , 0.001394 ,  74
   5.2033 , 0.663878 , 0.001394 ,  75
   5.2033 , 0.663810 , 0.001394 ,  76
   5.2033 , 0.663813 , 0.001394 ,  77
   5.2033 , 0.663790 , 0.001394 ,  78
   5.2033 , 0.663837 , 0.001394 ,  79
   5.2033 , 0.663712 , 0.001394 ,  80
   5.2033 , 0.663876 , 0.001394 ,  81
   5.2033 , 0.663731 , 0.001394 ,  82
   5.2033 , 0.663610 , 0.001394 ,  83
   5.2033 , 0.663979 , 0.001394 ,  84
   5.2033 , 0.663676 , 0.001394 ,  85
   5.2033 , 0.663800 , 0.001394 ,  86
   5.2033 , 0.663885 , 0.001394 ,  87
   5.2033 , 0.663824 , 0.001394 ,  88
   5.2033 , 0.663697 , 0.001394 ,  89
   5.2033 , 0.663907 , 0.001394 ,  90
   5.2033 , 0.663896 , 0.001394 ,  91
   5.2033 , 0.663824 , 0.001394 ,  92
   5.2033 , 0.663965 , 0.001394 ,  93
   5.2033 , 0.664068 , 0.001394 ,  94
   5.2033 , 0.663675 , 0.001394 ,  95
   5.2033 , 0.663902 , 0.001394 ,  96
   5.2033 , 0.663914 , 0.001394 ,  97
   5.2033 , 0.664134 , 0.001394 ,  98
   5.2033 , 0.663775 , 0.001394 ,  99
   5.2033 , 0.663983 , 0.001394 , 100
   5.2064 , 0.663292 , 0.001093 ,   0
   5.2064 , 0.663362 , 0.001093 ,   1
   5.2064 , 0.663227 , 0.001093 ,   2
   5.2064 , 0.663259 , 0.001093 ,   3
   5.2064 , 0.663335 , 0.001093 ,   4
   5.2064 , 0.663333 , 0.001093 ,   5
   5.2064 , 0.663366 , 0.001093 ,   6
   5.2064 , 0.663391 , 0.001093 ,   7
   5.2064 , 0.663406 , 0.001093 ,   8
   5.2064 , 0.663315 , 0.001093 ,   9
   5.2064 , 0.663421 , 0.001093 ,  10
   5.2064 , 0.663414 , 0.001093 ,  11
   5.2064 , 0.663543 , 0.001093 ,  12
   5.2064 , 0.663096 , 0.001093 ,  13
   5.2064 , 0.663168 , 0.001093 ,  14
   5.2064 , 0.663288 , 0.001093 ,  15
   5.2064 , 0.663320 , 0.001093 ,  16
   5.2064 , 0.663200 , 0.001093 ,  17
   5.2064 , 0.663150 , 0.001093 ,  18
   5.2064 , 0.663477 , 0.001093 ,  19
   5.2064 , 0.663288 , 0.001093 ,  20
   5.2064 , 0.663125 , 0.001093 ,  21
   5.2064 , 0.663432 , 0.001093 ,  22
   5.2064 , 0.663207 , 0.001093 ,  23
   5.2064 , 0.663309 , 0.001093 ,  24
   5.2064 , 0.663382 , 0.001093 ,  25
   5.2064 , 0.663423 , 0.001093 ,  26
   5.2064 , 0.663231 , 0.001093 ,  27
   5.2064 , 0.663258 , 0.001093 ,  28
   5.2064 , 0.663262 , 0.001093 ,  29
   5.2064 , 0.663232 , 0.001093 ,  30
   5.2064 , 0.663181 , 0.001093 ,  31
   5.2064 , 0.663508 , 0.001093 ,  32
   5.2064 , 0.663373 , 0.001093 ,  33
   5.2064 , 0.663409 , 0.001093 ,  34
   5.2064 , 0.663361 , 0.001093 ,  35
   5.2064 , 0.663060 , 0.001093 ,  36
   5.2064 , 0.663255 , 0.001093 ,  37
   5.2064 , 0.663152 , 0.001093 ,  38
   5.2064 , 0.663123 , 0.001093 ,  39
   5.2064 , 0.663138 , 0.001093 ,  40
   5.2064 , 0.663189 , 0.001093 ,  41
   5.2064 , 0.663335 , 0.001093 ,  42
   5.2064 , 0.663309 , 0.001093 ,  43
   5.2064 , 0.663254 , 0.001093 ,  44
   5.2064 , 0.663334 , 0.001093 ,  45
   5.2064 , 0.663353 , 0.001093 ,  46
   5.2064 , 0.663330 , 0.001093 ,  47
   5.2064 , 0.663419 , 0.001093 ,  48
   5.2064 , 0.663439 , 0.001093 ,  49
   5.2064 , 0.663157 , 0.001093 ,  50
   5.2064 , 0.663239 , 0.001093 ,  51
   5.2064 , 0.663196 , 0.001093 ,  52
   5.2064 , 0.663371 , 0.001093 ,  53
   5.2064 , 0.663359 , 0.001093 ,  54
   5.2064 , 0.663372 , 0.001093 ,  55
   5.2064 , 0.663348 , 0.001093 ,  56
   5.2064 , 0.663338 , 0.001093 ,  57
   5.2064 , 0.663104 , 0.001093 ,  58
   5.2064 , 0.663344 , 0.001093 ,  59
   5.2064 , 0.663375 , 0.001093 ,  60
   5.2064 , 0.663164 , 0.001093 ,  61
   5.2064 , 0.663177 , 0.001093 ,  62
   5.2064 , 0.663244 , 0.001093 ,  63
   5.2064 , 0.663416 , 0.001093 ,  64
   5.2064 , 0.663287 , 0.001093 ,  65
   5.2064 , 0.663214 , 0.001093 ,  66
   5.2064 , 0.663251 , 0.001093 ,  67
   5.2064 , 0.663167 , 0.001093 ,  68
   5.2064 , 0.663270 , 0.001093 ,  69
   5.2064 , 0.663153 , 0.001093 ,  70
   5.2064 , 0.662952 , 0.001093 ,  71
   5.2064 , 0.663106 , 0.001093 ,  72
   5.2064 , 0.663300 , 0.001093 ,  73
   5.2064 , 0.663452 , 0.001093 ,  74
   5.2064 , 0.663340 , 0.001093 ,  75
   5.2064 , 0.663300 , 0.001093 ,  76
   5.2064 , 0.663372 , 0.001093 ,  77
   5.2064 , 0.663385 , 0.001093 ,  78
   5.2064 , 0.663283 , 0.001093 ,  79
   5.2064 , 0.663155 , 0.001093 ,  80
   5.2064 , 0.663361 , 0.001093 ,  81
   5.2064 , 0.663320 , 0.001093 ,  82
   5.2064 , 0.663180 , 0.001093 ,  83
   5.2064 , 0.663262 , 0.001093 ,  84
   5.2064 , 0.663117 , 0.001093 ,  85
   5.2064 , 0.663254 , 0.001093 ,  86
   5.2064 , 0.663324 , 0.001093 ,  87
   5.2064 , 0.663290 , 0.001093 ,  88
   5.2064 , 0.663362 , 0.001093 ,  89
   5.2064 , 0.663352 , 0.001093 ,  90
   5.2064 , 0.663331 , 0.001093 ,  91
   5.2064 , 0.663418 , 0.001093 ,  92
   5.2064 , 0.663521 , 0.001093 ,  93
   5.2064 , 0.663322 , 0.001093 ,  94
   5.2064 , 0.663176 , 0.001093 ,  95
   5.2064 , 0.663318 , 0.001093 ,  96
   5.2064 , 0.663368 , 0.001093 ,  97
   5.2064 , 0.663438 , 0.001093 ,  98
   5.2064 , 0.663308 , 0.001093 ,  99
   5.2064 , 0.663198 , 0.001093 , 100
   5.3938 , 0.680890 , 0.001297 ,   0
   5.3938 , 0.680840 , 0.001297 ,   1
   5.3938 , 0.680758 , 0.001297 ,   2
   5.3938 , 0.681004 , 0.001297 ,   3
   5.3938 , 0.681042 , 0.001297 ,   4
   5.3938 , 0.680903 , 0.001297 ,   5
   5.3938 , 0.680921 , 0.001297 ,   6
   5.3938 , 0.681000 , 0.001297 ,   7
   5.3938 , 0.681153 , 0.001297 ,   8
   5.3938 , 0.680871 , 0.001297 ,   9
   5.3938 , 0.681154 , 0.001297 ,  10
   5.3938 , 0.680882 , 0.001297 ,  11
   5.3938 , 0.680981 , 0.001297 ,  12
   5.3938 , 0.680699 , 0.001297 ,  13
   5.3938 , 0.680972 , 0.001297 ,  14
   5.3938 , 0.680967 , 0.001297 ,  15
   5.3938 , 0.681065 , 0.001297 ,  16
   5.3938 , 0.680788 , 0.001297 ,  17
   5.3938 , 0.680796 , 0.001297 ,  18
   5.3938 , 0.680891 , 0.001297 ,  19
   5.3938 , 0.680824 , 0.001297 ,  20
   5.3938 , 0.680788 , 0.001297 ,  21
   5.3938 , 0.681019 , 0.001297 ,  22
   5.3938 , 0.680937 , 0.001297 ,  23
   5.3938 , 0.680946 , 0.001297 ,  24
   5.3938 , 0.680895 , 0.001297 ,  25
   5.3938 , 0.680987 , 0.001297 ,  26
   5.3938 , 0.680897 , 0.001297 ,  27
   5.3938 , 0.680683 , 0.001297 ,  28
   5.3938 , 0.680851 , 0.001297 ,  29
   5.3938 , 0.680611 , 0.001297 ,  30
   5.3938 , 0.681013 , 0.001297 ,  31
   5.3938 , 0.681193 , 0.001297 ,  32
   5.3938 , 0.680967 , 0.001297 ,  33
   5.3938 , 0.680948 , 0.001297 ,  34
   5.3938 , 0.681046 , 0.001297 ,  35
   5.3938 , 0.680663 , 0.001297 ,  36
   5.3938 , 0.680897 , 0.001297 ,  37
   5.3938 , 0.680790 , 0.001297 ,  38
   5.3938 , 0.680803 , 0.001297 ,  39
   5.3938 , 0.680754 , 0.001297 ,  40
   5.3938 , 0.681030 , 0.001297 ,  41
   5.3938 , 0.681161 , 0.001297 ,  42
   5.3938 , 0.681108 , 0.001297 ,  43
   5.3938 , 0.680694 , 0.001297 ,  44
   5.3938 , 0.680815 , 0.001297 ,  45
   5.3938 , 0.681072 , 0.001297 ,  46
   5.3938 , 0.680779 , 0.001297 ,  47
   5.3938 , 0.681084 , 0.001297 ,  48
   5.3938 , 0.680897 , 0.001297 ,  49
   5.3938 , 0.680745 , 0.001297 ,  50
   5.3938 , 0.680696 , 0.001297 ,  51
   5.3938 , 0.680812 , 0.001297 ,  52
   5.3938 , 0.680856 , 0.001297 ,  53
   5.3938 , 0.680872 , 0.001297 ,  54
   5.3938 , 0.680846 , 0.001297 ,  55
   5.3938 , 0.680694 , 0.001297 ,  56
   5.3938 , 0.680906 , 0.001297 ,  57
   5.3938 , 0.680758 , 0.001297 ,  58
   5.3938 , 0.680932 , 0.001297 ,  59
   5.3938 , 0.681035 , 0.001297 ,  60
   5.3938 , 0.680975 , 0.001297 ,  61
   5.3938 , 0.680834 , 0.001297 ,  62
   5.3938 , 0.680768 , 0.001297 ,  63
   5.3938 , 0.680776 , 0.001297 ,  64
   5.3938 , 0.680880 , 0.001297 ,  65
   5.3938 , 0.680958 , 0.001297 ,  66
   5.3938 , 0.680798 , 0.001297 ,  67
   5.3938 , 0.680760 , 0.001297 ,  68
   5.3938 , 0.680967 , 0.001297 ,  69
   5.3938 , 0.680623 , 0.001297 ,  70
   5.3938 , 0.680687 , 0.001297 ,  71
   5.3938 , 0.680796 , 0.001297 ,  72
   5.3938 , 0.680774 , 0.001297 ,  73
   5.3938 , 0.680936 , 0.001297 ,  74
   5.3938 , 0.680928 , 0.001297 ,  75
   5.3938 , 0.680835 , 0.001297 ,  76
   5.3938 , 0.680862 , 0.001297 ,  77
   5.3938 , 0.680894 , 0.001297 ,  78
   5.3938 , 0.680925 , 0.001297 ,  79
   5.3938 , 0.680776 , 0.001297 ,  80
   5.3938 , 0.680974 , 0.001297 ,  81
   5.3938 , 0.680862 , 0.001297 ,  82
   5.3938 , 0.680637 , 0.001297 ,  83
   5.3938 , 0.680991 , 0.001297 ,  84
   5.3938 , 0.680743 , 0.001297 ,  85
   5.3938 , 0.680822 , 0.001297 ,  86
   5.3938 , 0.681014 , 0.001297 ,  87
   5.3938 , 0.680835 , 0.001297 ,  88
   5.3938 , 0.680807 , 0.001297 ,  89
   5.3938 , 0.680995 , 0.001297 ,  90
   5.3938 , 0.680867 , 0.001297 ,  91
   5.3938 , 0.680878 , 0.001297 ,  92
   5.3938 , 0.681004 , 0.001297 ,  93
   5.3938 , 0.681021 , 0.001297 ,  94
   5.3938 , 0.680756 , 0.001297 ,  95
   5.3938 , 0.681024 , 0.001297 ,  96
   5.3938 , 0.680961 , 0.001297 ,  97
   5.3938 , 0.681155 , 0.001297 ,  98
   5.3938 , 0.680808 , 0.001297 ,  99
   5.3938 , 0.681066 , 0.001297 , 100
   5.3956 , 0.680669 , 0.001098 ,   0
   5.3956 , 0.680781 , 0.001098 ,   1
   5.3956 , 0.680554 , 0.001098 ,   2
   5.3956 , 0.680703 , 0.001098 ,   3
   5.3956 , 0.680770 , 0.001098 ,   4
   5.3956 , 0.680781 , 0.001098 ,   5
   5.3956 , 0.680678 , 0.001098 ,   6
   5.3956 , 0.680764 , 0.001098 ,   7
   5.3956 , 0.680918 , 0.001098 ,   8
   5.3956 , 0.680631 , 0.001098 ,   9
   5.3956 , 0.680782 , 0.001098 ,  10
   5.3956 , 0.680743 , 0.001098 ,  11
   5.3956 , 0.680934 , 0.001098 ,  12
   5.3956 , 0.680501 , 0.001098 ,  13
   5.3956 , 0.680576 , 0.001098 ,  14
   5.3956 , 0.680675 , 0.001098 ,  15
   5.3956 , 0.680719 , 0.001098 ,  16
   5.3956 , 0.680653 , 0.001098 ,  17
   5.3956 , 0.680597 , 0.001098 ,  18
   5.3956 , 0.680758 , 0.001098 ,  19
   5.3956 , 0.680636 , 0.001098 ,  20
   5.3956 , 0.680505 , 0.001098 ,  21
   5.3956 , 0.680755 , 0.001098 ,  22
   5.3956 , 0.680577 , 0.001098 ,  23
   5.3956 , 0.680671 , 0.001098 ,  24
   5.3956 , 0.680780 , 0.001098 ,  25
   5.3956 , 0.680803 , 0.001098 ,  26
   5.3956 , 0.680636 , 0.001098 ,  27
   5.3956 , 0.680571 , 0.001098 ,  28
   5.3956 , 0.680643 , 0.001098 ,  29
   5.3956 , 0.680603 , 0.001098 ,  30
   5.3956 , 0.680549 , 0.001098 ,  31
   5.3956 , 0.680834 , 0.001098 ,  32
   5.3956 , 0.680812 , 0.001098 ,  33
   5.3956 , 0.680815 , 0.001098 ,  34
   5.3956 , 0.680847 , 0.001098 ,  35
   5.3956 , 0.680545 , 0.001098 ,  36
   5.3956 , 0.680579 , 0.001098 ,  37
   5.3956 , 0.680595 , 0.001098 ,  38
   5.3956 , 0.680469 , 0.001098 ,  39
   5.3956 , 0.680511 , 0.001098 ,  40
   5.3956 , 0.680630 , 0.001098 ,  41
   5.3956 , 0.680768 , 0.001098 ,  42
   5.3956 , 0.680705 , 0.001098 ,  43
   5.3956 , 0.680550 , 0.001098 ,  44
   5.3956 , 0.680736 , 0.001098 ,  45
   5.3956 , 0.680710 , 0.001098 ,  46
   5.3956 , 0.680738 , 0.001098 ,  47
   5.3956 , 0.680846 , 0.001098 ,  48
   5.3956 , 0.680798 , 0.001098 ,  49
   5.3956 , 0.680484 , 0.001098 ,  50
   5.3956 , 0.680586 , 0.001098 ,  51
   5.3956 , 0.680597 , 0.001098 ,  52
   5.3956 , 0.680686 , 0.001098 ,  53
   5.3956 , 0.680763 , 0.001098 ,  54
   5.3956 , 0.680821 , 0.001098 ,  55
   5.3956 , 0.680724 , 0.001098 ,  56
   5.3956 , 0.680605 , 0.001098 ,  57
   5.3956 , 0.680548 , 0.001098 ,  58
   5.3956 , 0.680702 , 0.001098 ,  59
   5.3956 , 0.680780 , 0.001098 ,  60
   5.3956 , 0.680583 , 0.001098 ,  61
   5.3956 , 0.680517 , 0.001098 ,  62
   5.3956 , 0.680583 , 0.001098 ,  63
   5.3956 , 0.680709 , 0.001098 ,  64
   5.3956 , 0.680629 , 0.001098 ,  65
   5.3956 , 0.680592 , 0.001098 ,  66
   5.3956 , 0.680599 , 0.001098 ,  67
   5.3956 , 0.680571 , 0.001098 ,  68
   5.3956 , 0.680645 , 0.001098 ,  69
   5.3956 , 0.680467 , 0.001098 ,  70
   5.3956 , 0.680337 , 0.001098 ,  71
   5.3956 , 0.680560 , 0.001098 ,  72
   5.3956 , 0.680632 , 0.001098 ,  73
   5.3956 , 0.680788 , 0.001098 ,  74
   5.3956 , 0.680707 , 0.001098 ,  75
   5.3956 , 0.680653 , 0.001098 ,  76
   5.3956 , 0.680739 , 0.001098 ,  77
   5.3956 , 0.680767 , 0.001098 ,  78
   5.3956 , 0.680673 , 0.001098 ,  79
   5.3956 , 0.680572 , 0.001098 ,  80
   5.3956 , 0.680796 , 0.001098 ,  81
   5.3956 , 0.680659 , 0.001098 ,  82
   5.3956 , 0.680506 , 0.001098 ,  83
   5.3956 , 0.680598 , 0.001098 ,  84
   5.3956 , 0.680509 , 0.001098 ,  85
   5.3956 , 0.680738 , 0.001098 ,  86
   5.3956 , 0.680641 , 0.001098 ,  87
   5.3956 , 0.680616 , 0.001098 ,  88
   5.3956 , 0.680766 , 0.001098 ,  89
   5.3956 , 0.680801 , 0.001098 ,  90
   5.3956 , 0.680671 , 0.001098 ,  91
   5.3956 , 0.680729 , 0.001098 ,  92
   5.3956 , 0.680803 , 0.001098 ,  93
   5.3956 , 0.680652 , 0.001098 ,  94
   5.3956 , 0.680580 , 0.001098 ,  95
   5.3956 , 0.680734 , 0.001098 ,  96
   5.3956 , 0.680667 , 0.001098 ,  97
   5.3956 , 0.680761 , 0.001098 ,  98
   5.3956 , 0.680752 , 0.001098 ,  99
   5.3956 , 0.680532 , 0.001098 , 100
   5.4880 , 0.687641 , 0.001290 ,   0
   5.4880 , 0.687703 , 0.001290 ,   1
   5.4880 , 0.687518 , 0.001290 ,   2
   5.4880 , 0.687628 , 0.001290 ,   3
   5.4880 , 0.687687 , 0.001290 ,   4
   5.4880 , 0.687737 , 0.001290 ,   5
   5.4880 , 0.687737 , 0.001290 ,   6
   5.4880 , 0.687804 , 0.001290 ,   7
   5.4880 , 0.687853 , 0.001290 ,   8
   5.4880 , 0.687627 , 0.001290 ,   9
   5.4880 , 0.687825 , 0.001290 ,  10
   5.4880 , 0.687742 , 0.001290 ,  11
   5.4880 , 0.687925 , 0.001290 ,  12
   5.4880 , 0.687415 , 0.001290 ,  13
   5.4880 , 0.687594 , 0.001290 ,  14
   5.4880 , 0.687679 , 0.001290 ,  15
   5.4880 , 0.687746 , 0.001290 ,  16
   5.4880 , 0.687519 , 0.001290 ,  17
   5.4880 , 0.687538 , 0.001290 ,  18
   5.4880 , 0.687827 , 0.001290 ,  19
   5.4880 , 0.687635 , 0.001290 ,  20
   5.4880 , 0.687470 , 0.001290 ,  21
   5.4880 , 0.687776 , 0.001290 ,  22
   5.4880 , 0.687577 , 0.001290 ,  23
   5.4880 , 0.687598 , 0.001290 ,  24
   5.4880 , 0.687775 , 0.001290 ,  25
   5.4880 , 0.687792 , 0.001290 ,  26
   5.4880 , 0.687611 , 0.001290 ,  27
   5.4880 , 0.687485 , 0.001290 ,  28
   5.4880 , 0.687560 , 0.001290 ,  29
   5.4880 , 0.687474 , 0.001290 ,  30
   5.4880 , 0.687593 , 0.001290 ,  31
   5.4880 , 0.687941 , 0.001290 ,  32
   5.4880 , 0.687811 , 0.001290 ,  33
   5.4880 , 0.687715 , 0.001290 ,  34
   5.4880 , 0.687743 , 0.001290 ,  35
   5.4880 , 0.687443 , 0.001290 ,  36
   5.4880 , 0.687647 , 0.001290 ,  37
   5.4880 , 0.687516 , 0.001290 ,  38
   5.4880 , 0.687521 , 0.001290 ,  39
   5.4880 , 0.687467 , 0.001290 ,  40
   5.4880 , 0.687568 , 0.001290 ,  41
   5.4880 , 0.687698 , 0.001290 ,  42
   5.4880 , 0.687717 , 0.001290 ,  43
   5.4880 , 0.687478 , 0.001290 ,  44
   5.4880 , 0.687647 , 0.001290 ,  45
   5.4880 , 0.687738 , 0.001290 ,  46
   5.4880 , 0.687708 , 0.001290 ,  47
   5.4880 , 0.687809 , 0.001290 ,  48
   5.4880 , 0.687829 , 0.001290 ,  49
   5.4880 , 0.687413 , 0.001290 ,  50
   5.4880 , 0.687516 , 0.001290 ,  51
   5.4880 , 0.687595 , 0.001290 ,  52
   5.4880 , 0.687693 , 0.001290 ,  53
   5.4880 , 0.687691 , 0.001290 ,  54
   5.4880 , 0.687712 , 0.001290 ,  55
   5.4880 , 0.687588 , 0.001290 ,  56
   5.4880 , 0.687657 , 0.001290 ,  57
   5.4880 , 0.687387 , 0.001290 ,  58
   5.4880 , 0.687717 , 0.001290 ,  59
   5.4880 , 0.687760 , 0.001290 ,  60
   5.4880 , 0.687566 , 0.001290 ,  61
   5.4880 , 0.687536 , 0.001290 ,  62
   5.4880 , 0.687464 , 0.001290 ,  63
   5.4880 , 0.687732 , 0.001290 ,  64
   5.4880 , 0.687545 , 0.001290 ,  65
   5.4880 , 0.687583 , 0.001290 ,  66
   5.4880 , 0.687576 , 0.001290 ,  67
   5.4880 , 0.687464 , 0.001290 ,  68
   5.4880 , 0.687718 , 0.001290 ,  69
   5.4880 , 0.687385 , 0.001290 ,  70
   5.4880 , 0.687277 , 0.001290 ,  71
   5.4880 , 0.687475 , 0.001290 ,  72
   5.4880 , 0.687568 , 0.001290 ,  73
   5.4880 , 0.687800 , 0.001290 ,  74
   5.4880 , 0.687682 , 0.001290 ,  75
   5.4880 , 0.687682 , 0.001290 ,  76
   5.4880 , 0.687718 , 0.001290 ,  77
   5.4880 , 0.687725 , 0.001290 ,  78
   5.4880 , 0.687671 , 0.001290 ,  79
   5.4880 , 0.687512 , 0.001290 ,  80
   5.4880 , 0.687732 , 0.001290 ,  81
   5.4880 , 0.687646 , 0.001290 ,  82
   5.4880 , 0.687429 , 0.001290 ,  83
   5.4880 , 0.687638 , 0.001290 ,  84
   5.4880 , 0.687480 , 0.001290 ,  85
   5.4880 , 0.687649 , 0.001290 ,  86
   5.4880 , 0.687711 , 0.001290 ,  87
   5.4880 , 0.687619 , 0.001290 ,  88
   5.4880 , 0.687663 , 0.001290 ,  89
   5.4880 , 0.687748 , 0.001290 ,  90
   5.4880 , 0.687617 , 0.001290 ,  91
   5.4880 , 0.687710 , 0.001290 ,  92
   5.4880 , 0.687843 , 0.001290 ,  93
   5.4880 , 0.687638 , 0.001290 ,  94
   5.4880 , 0.687505 , 0.001290 ,  95
   5.4880 , 0.687751 , 0.001290 ,  96
   5.4880 , 0.687712 , 0.001290 ,  97
   5.4880 , 0.687859 , 0.001290 ,  98
   5.4880 , 0.687648 , 0.001290 ,  99
   5.4880 , 0.687622 , 0.001290 , 100
   5.6673 , 0.703926 , 0.001424 ,   0
   5.6673 , 0.704039 , 0.001424 ,   1
   5.6673 , 0.703654 , 0.001424 ,   2
   5.6673 , 0.704065 , 0.001424 ,   3
   5.6673 , 0.704079 , 0.001424 ,   4
   5.6673 , 0.704113 , 0.001424 ,   5
   5.6673 , 0.703848 , 0.001424 ,   6
   5.6673 , 0.703985 , 0.001424 ,   7
   5.6673 , 0.704369 , 0.001424 ,   8
   5.6673 , 0.703735 , 0.001424 ,   9
   5.6673 , 0.704021 , 0.001424 ,  10
   5.6673 , 0.704099 , 0.001424 ,  11
   5.6673 , 0.704171 , 0.001424 ,  12
   5.6673 , 0.703794 , 0.001424 ,  13
   5.6673 , 0.703888 , 0.001424 ,  14
   5.6673 , 0.704047 , 0.001424 ,  15
   5.6673 , 0.704084 , 0.001424 ,  16
   5.6673 , 0.703938 , 0.001424 ,  17
   5.6673 , 0.703965 , 0.001424 ,  18
   5.6673 , 0.703942 , 0.001424 ,  19
   5.6673 , 0.703746 , 0.001424 ,  20
   5.6673 , 0.703828 , 0.001424 ,  21
   5.6673 , 0.703875 , 0.001424 ,  22
   5.6673 , 0.703852 , 0.001424 ,  23
   5.6673 , 0.703732 , 0.001424 ,  24
   5.6673 , 0.703981 , 0.001424 ,  25
   5.6673 , 0.703890 , 0.001424 ,  26
   5.6673 , 0.704027 , 0.001424 ,  27
   5.6673 , 0.703800 , 0.001424 ,  28
   5.6673 , 0.703978 , 0.001424 ,  29
   5.6673 , 0.703754 , 0.001424 ,  30
   5.6673 , 0.703792 , 0.001424 ,  31
   5.6673 , 0.704120 , 0.001424 ,  32
   5.6673 , 0.704102 , 0.001424 ,  33
   5.6673 , 0.703952 , 0.001424 ,  34
   5.6673 , 0.704329 , 0.001424 ,  35
   5.6673 , 0.703812 , 0.001424 ,  36
   5.6673 , 0.703872 , 0.001424 ,  37
   5.6673 , 0.703733 , 0.001424 ,  38
   5.6673 , 0.703779 , 0.001424 ,  39
   5.6673 , 0.703855 , 0.001424 ,  40
   5.6673 , 0.704133 , 0.001424 ,  41
   5.6673 , 0.704085 , 0.001424 ,  42
   5.6673 , 0.703874 , 0.001424 ,  43
   5.6673 , 0.703706 , 0.001424 ,  44
   5.6673 , 0.704094 , 0.001424 ,  45
   5.6673 , 0.704103 , 0.001424 ,  46
   5.6673 , 0.703933 , 0.001424 ,  47
   5.6673 , 0.704106 , 0.001424 ,  48
   5.6673 , 0.704006 , 0.001424 ,  49
   5.6673 , 0.703713 , 0.001424 ,  50
   5.6673 , 0.703705 , 0.001424 ,  51
   5.6673 , 0.703894 , 0.001424 ,  52
   5.6673 , 0.703917 , 0.001424 ,  53
   5.6673 , 0.703897 , 0.001424 ,  54
   5.6673 , 0.703948 , 0.001424 ,  55
   5.6673 , 0.703978 , 0.001424 ,  56
   5.6673 , 0.703991 , 0.001424 ,  57
   5.6673 , 0.703940 , 0.001424 ,  58
   5.6673 , 0.703835 , 0.001424 ,  59
   5.6673 , 0.703951 , 0.001424 ,  60
   5.6673 , 0.703929 , 0.001424 ,  61
   5.6673 , 0.703612 , 0.001424 ,  62
   5.6673 , 0.703770 , 0.001424 ,  63
   5.6673 , 0.703855 , 0.001424 ,  64
   5.6673 , 0.703962 , 0.001424 ,  65
   5.6673 , 0.703850 , 0.001424 ,  66
   5.6673 , 0.703923 , 0.001424 ,  67
   5.6673 , 0.703748 , 0.001424 ,  68
   5.6673 , 0.704002 , 0.001424 ,  69
   5.6673 , 0.703540 , 0.001424 ,  70
   5.6673 , 0.703718 , 0.001424 ,  71
   5.6673 , 0.703786 , 0.001424 ,  72
   5.6673 , 0.703854 , 0.001424 ,  73
   5.6673 , 0.703981 , 0.001424 ,  74
   5.6673 , 0.703838 , 0.001424 ,  75
   5.6673 , 0.703873 , 0.001424 ,  76
   5.6673 , 0.703911 , 0.001424 ,  77
   5.6673 , 0.704034 , 0.001424 ,  78
   5.6673 , 0.703989 , 0.001424 ,  79
   5.6673 , 0.703834 , 0.001424 ,  80
   5.6673 , 0.704110 , 0.001424 ,  81
   5.6673 , 0.703932 , 0.001424 ,  82
   5.6673 , 0.703764 , 0.001424 ,  83
   5.6673 , 0.703904 , 0.001424 ,  84
   5.6673 , 0.703754 , 0.001424 ,  85
   5.6673 , 0.703937 , 0.001424 ,  86
   5.6673 , 0.703939 , 0.001424 ,  87
   5.6673 , 0.703836 , 0.001424 ,  88
   5.6673 , 0.704086 , 0.001424 ,  89
   5.6673 , 0.704132 , 0.001424 ,  90
   5.6673 , 0.703881 , 0.001424 ,  91
   5.6673 , 0.703941 , 0.001424 ,  92
   5.6673 , 0.703935 , 0.001424 ,  93
   5.6673 , 0.703998 , 0.001424 ,  94
   5.6673 , 0.703858 , 0.001424 ,  95
   5.6673 , 0.704081 , 0.001424 ,  96
   5.6673 , 0.703970 , 0.001424 ,  97
   5.6673 , 0.704003 , 0.001424 ,  98
   5.6673 , 0.704034 , 0.001424 ,  99
   5.6673 , 0.703951 , 0.001424 , 100
   5.7557 , 0.711869 , 0.001418 ,   0
   5.7557 , 0.711873 , 0.001418 ,   1
   5.7557 , 0.711620 , 0.001418 ,   2
   5.7557 , 0.711984 , 0.001418 ,   3
   5.7557 , 0.711967 , 0.001418 ,   4
   5.7557 , 0.711990 , 0.001418 ,   5
   5.7557 , 0.711848 , 0.001418 ,   6
   5.7557 , 0.712000 , 0.001418 ,   7
   5.7557 , 0.712242 , 0.001418 ,   8
   5.7557 , 0.711704 , 0.001418 ,   9
   5.7557 , 0.712009 , 0.001418 ,  10
   5.7557 , 0.711956 , 0.001418 ,  11
   5.7557 , 0.712091 , 0.001418 ,  12
   5.7557 , 0.711689 , 0.001418 ,  13
   5.7557 , 0.711875 , 0.001418 ,  14
   5.7557 , 0.711930 , 0.001418 ,  15
   5.7557 , 0.712113 , 0.001418 ,  16
   5.7557 , 0.711718 , 0.001418 ,  17
   5.7557 , 0.711875 , 0.001418 ,  18
   5.7557 , 0.711886 , 0.001418 ,  19
   5.7557 , 0.711738 , 0.001418 ,  20
   5.7557 , 0.711803 , 0.001418 ,  21
   5.7557 , 0.711908 , 0.001418 ,  22
   5.7557 , 0.711875 , 0.001418 ,  23
   5.7557 , 0.711746 , 0.001418 ,  24
   5.7557 , 0.711934 , 0.001418 ,  25
   5.7557 , 0.711923 , 0.001418 ,  26
   5.7557 , 0.711921 , 0.001418 ,  27
   5.7557 , 0.711664 , 0.001418 ,  28
   5.7557 , 0.711918 , 0.001418 ,  29
   5.7557 , 0.711656 , 0.001418 ,  30
   5.7557 , 0.711881 , 0.001418 ,  31
   5.7557 , 0.712161 , 0.001418 ,  32
   5.7557 , 0.712012 , 0.001418 ,  33
   5.7557 , 0.711927 , 0.001418 ,  34
   5.7557 , 0.712223 , 0.001418 ,  35
   5.7557 , 0.711753 , 0.001418 ,  36
   5.7557 , 0.711844 , 0.001418 ,  37
   5.7557 , 0.711682 , 0.001418 ,  38
   5.7557 , 0.711762 , 0.001418 ,  39
   5.7557 , 0.711794 , 0.001418 ,  40
   5.7557 , 0.712125 , 0.001418 ,  41
   5.7557 , 0.712128 , 0.001418 ,  42
   5.7557 , 0.711908 , 0.001418 ,  43
   5.7557 , 0.711543 , 0.001418 ,  44
   5.7557 , 0.711948 , 0.001418 ,  45
   5.7557 , 0.712082 , 0.001418 ,  46
   5.7557 , 0.711851 , 0.001418 ,  47
   5.7557 , 0.712075 , 0.001418 ,  48
   5.7557 , 0.711869 , 0.001418 ,  49
   5.7557 , 0.711653 , 0.001418 ,  50
   5.7557 , 0.711587 , 0.001418 ,  51
   5.7557 , 0.711857 , 0.001418 ,  52
   5.7557 , 0.711932 , 0.001418 ,  53
   5.7557 , 0.711772 , 0.001418 ,  54
   5.7557 , 0.711793 , 0.001418 ,  55
   5.7557 , 0.711777 , 0.001418 ,  56
   5.7557 , 0.711941 , 0.001418 ,  57
   5.7557 , 0.711780 , 0.001418 ,  58
   5.7557 , 0.711810 , 0.001418 ,  59
   5.7557 , 0.712012 , 0.001418 ,  60
   5.7557 , 0.711900 , 0.001418 ,  61
   5.7557 , 0.711710 , 0.001418 ,  62
   5.7557 , 0.711739 , 0.001418 ,  63
   5.7557 , 0.711815 , 0.001418 ,  64
   5.7557 , 0.711904 , 0.001418 ,  65
   5.7557 , 0.711829 , 0.001418 ,  66
   5.7557 , 0.711765 , 0.001418 ,  67
   5.7557 , 0.711657 , 0.001418 ,  68
   5.7557 , 0.711897 , 0.001418 ,  69
   5.7557 , 0.711493 , 0.001418 ,  70
   5.7557 , 0.711736 , 0.001418 ,  71
   5.7557 , 0.711722 , 0.001418 ,  72
   5.7557 , 0.711784 , 0.001418 ,  73
   5.7557 , 0.711924 , 0.001418 ,  74
   5.7557 , 0.711863 , 0.001418 ,  75
   5.7557 , 0.711834 , 0.001418 ,  76
   5.7557 , 0.711858 , 0.001418 ,  77
   5.7557 , 0.711928 , 0.001418 ,  78
   5.7557 , 0.711870 , 0.001418 ,  79
   5.7557 , 0.711795 , 0.001418 ,  80
   5.7557 , 0.712000 , 0.001418 ,  81
   5.7557 , 0.711962 , 0.001418 ,  82
   5.7557 , 0.711648 , 0.001418 ,  83
   5.7557 , 0.711930 , 0.001418 ,  84
   5.7557 , 0.711664 , 0.001418 ,  85
   5.7557 , 0.711854 , 0.001418 ,  86
   5.7557 , 0.711952 , 0.001418 ,  87
   5.7557 , 0.711759 , 0.001418 ,  88
   5.7557 , 0.711947 , 0.001418 ,  89
   5.7557 , 0.712002 , 0.001418 ,  90
   5.7557 , 0.711777 , 0.001418 ,  91
   5.7557 , 0.711867 , 0.001418 ,  92
   5.7557 , 0.711926 , 0.001418 ,  93
   5.7557 , 0.711970 , 0.001418 ,  94
   5.7557 , 0.711770 , 0.001418 ,  95
   5.7557 , 0.712034 , 0.001418 ,  96
   5.7557 , 0.711915 , 0.001418 ,  97
   5.7557 , 0.711984 , 0.001418 ,  98
   5.7557 , 0.711882 , 0.001418 ,  99
   5.7557 , 0.712023 , 0.001418 , 100
   5.7568 , 0.710450 , 0.001618 ,   0
   5.7568 , 0.710457 , 0.001618 ,   1
   5.7568 , 0.710273 , 0.001618 ,   2
   5.7568 , 0.710384 , 0.001618 ,   3
   5.7568 , 0.710536 , 0.001618 ,   4
   5.7568 , 0.710539 , 0.001618 ,   5
   5.7568 , 0.710574 , 0.001618 ,   6
   5.7568 , 0.710648 , 0.001618 ,   7
   5.7568 , 0.710653 , 0.001618 ,   8
   5.7568 , 0.710479 , 0.001618 ,   9
   5.7568 , 0.710787 , 0.001618 ,  10
   5.7568 , 0.710559 , 0.001618 ,  11
   5.7568 , 0.710669 , 0.001618 ,  12
   5.7568 , 0.710170 , 0.001618 ,  13
   5.7568 , 0.710502 , 0.001618 ,  14
   5.7568 , 0.710552 , 0.001618 ,  15
   5.7568 , 0.710617 , 0.001618 ,  16
   5.7568 , 0.710323 , 0.001618 ,  17
   5.7568 , 0.710381 , 0.001618 ,  18
   5.7568 , 0.710610 , 0.001618 ,  19
   5.7568 , 0.710468 , 0.001618 ,  20
   5.7568 , 0.710290 , 0.001618 ,  21
   5.7568 , 0.710625 , 0.001618 ,  22
   5.7568 , 0.710449 , 0.001618 ,  23
   5.7568 , 0.710344 , 0.001618 ,  24
   5.7568 , 0.710587 , 0.001618 ,  25
   5.7568 , 0.710619 , 0.001618 ,  26
   5.7568 , 0.710436 , 0.001618 ,  27
   5.7568 , 0.710165 , 0.001618 ,  28
   5.7568 , 0.710330 , 0.001618 ,  29
   5.7568 , 0.710112 , 0.001618 ,  30
   5.7568 , 0.710463 , 0.001618 ,  31
   5.7568 , 0.710774 , 0.001618 ,  32
   5.7568 , 0.710610 , 0.001618 ,  33
   5.7568 , 0.710507 , 0.001618 ,  34
   5.7568 , 0.710535 , 0.001618 ,  35
   5.7568 , 0.710181 , 0.001618 ,  36
   5.7568 , 0.710492 , 0.001618 ,  37
   5.7568 , 0.710333 , 0.001618 ,  38
   5.7568 , 0.710311 , 0.001618 ,  39
   5.7568 , 0.710279 , 0.001618 ,  40
   5.7568 , 0.710395 , 0.001618 ,  41
   5.7568 , 0.710545 , 0.001618 ,  42
   5.7568 , 0.710637 , 0.001618 ,  43
   5.7568 , 0.710181 , 0.001618 ,  44
   5.7568 , 0.710419 , 0.001618 ,  45
   5.7568 , 0.710494 , 0.001618 ,  46
   5.7568 , 0.710465 , 0.001618 ,  47
   5.7568 , 0.710645 , 0.001618 ,  48
   5.7568 , 0.710583 , 0.001618 ,  49
   5.7568 , 0.710232 , 0.001618 ,  50
   5.7568 , 0.710219 , 0.001618 ,  51
   5.7568 , 0.710464 , 0.001618 ,  52
   5.7568 , 0.710493 , 0.001618 ,  53
   5.7568 , 0.710444 , 0.001618 ,  54
   5.7568 , 0.710469 , 0.001618 ,  55
   5.7568 , 0.710230 , 0.001618 ,  56
   5.7568 , 0.710505 , 0.001618 ,  57
   5.7568 , 0.710173 , 0.001618 ,  58
   5.7568 , 0.710580 , 0.001618 ,  59
   5.7568 , 0.710619 , 0.001618 ,  60
   5.7568 , 0.710411 , 0.001618 ,  61
   5.7568 , 0.710335 , 0.001618 ,  62
   5.7568 , 0.710242 , 0.001618 ,  63
   5.7568 , 0.710493 , 0.001618 ,  64
   5.7568 , 0.710346 , 0.001618 ,  65
   5.7568 , 0.710515 , 0.001618 ,  66
   5.7568 , 0.710465 , 0.001618 ,  67
   5.7568 , 0.710186 , 0.001618 ,  68
   5.7568 , 0.710627 , 0.001618 ,  69
   5.7568 , 0.710095 , 0.001618 ,  70
   5.7568 , 0.710081 , 0.001618 ,  71
   5.7568 , 0.710275 , 0.001618 ,  72
   5.7568 , 0.710312 , 0.001618 ,  73
   5.7568 , 0.710607 , 0.001618 ,  74
   5.7568 , 0.710537 , 0.001618 ,  75
   5.7568 , 0.710545 , 0.001618 ,  76
   5.7568 , 0.710506 , 0.001618 ,  77
   5.7568 , 0.710493 , 0.001618 ,  78
   5.7568 , 0.710527 , 0.001618 ,  79
   5.7568 , 0.710261 , 0.001618 ,  80
   5.7568 , 0.710485 , 0.001618 ,  81
   5.7568 , 0.710463 , 0.001618 ,  82
   5.7568 , 0.710155 , 0.001618 ,  83
   5.7568 , 0.710533 , 0.001618 ,  84
   5.7568 , 0.710364 , 0.001618 ,  85
   5.7568 , 0.710373 , 0.001618 ,  86
   5.7568 , 0.710605 , 0.001618 ,  87
   5.7568 , 0.710434 , 0.001618 ,  88
   5.7568 , 0.710338 , 0.001618 ,  89
   5.7568 , 0.710584 , 0.001618 ,  90
   5.7568 , 0.710404 , 0.001618 ,  91
   5.7568 , 0.710448 , 0.001618 ,  92
   5.7568 , 0.710714 , 0.001618 ,  93
   5.7568 , 0.710477 , 0.001618 ,  94
   5.7568 , 0.710291 , 0.001618 ,  95
   5.7568 , 0.710707 , 0.001618 ,  96
   5.7568 , 0.710572 , 0.001618 ,  97
   5.7568 , 0.710819 , 0.001618 ,  98
   5.7568 , 0.710342 , 0.001618 ,  99
   5.7568 , 0.710533 , 0.001618 , 100
   5.8430 , 0.717611 , 0.001979 ,   0
   5.8430 , 0.717345 , 0.001979 ,   1
   5.8430 , 0.717453 , 0.001979 ,   2
   5.8430 , 0.717817 , 0.001979 ,   3
   5.8430 , 0.717841 , 0.001979 ,   4
   5.8430 , 0.717636 , 0.001979 ,   5
   5.8430 , 0.717571 , 0.001979 ,   6
   5.8430 , 0.717709 , 0.001979 ,   7
   5.8430 , 0.717869 , 0.001979 ,   8
   5.8430 , 0.717686 , 0.001979 ,   9
   5.8430 , 0.718101 , 0.001979 ,  10
   5.8430 , 0.717544 , 0.001979 ,  11
   5.8430 , 0.717690 , 0.001979 ,  12
   5.8430 , 0.717359 , 0.001979 ,  13
   5.8430 , 0.717781 , 0.001979 ,  14
   5.8430 , 0.717733 , 0.001979 ,  15
   5.8430 , 0.717889 , 0.001979 ,  16
   5.8430 , 0.717650 , 0.001979 ,  17
   5.8430 , 0.717451 , 0.001979 ,  18
   5.8430 , 0.717538 , 0.001979 ,  19
   5.8430 , 0.717458 , 0.001979 ,  20
   5.8430 , 0.717410 , 0.001979 ,  21
   5.8430 , 0.717931 , 0.001979 ,  22
   5.8430 , 0.717683 , 0.001979 ,  23
   5.8430 , 0.717663 , 0.001979 ,  24
   5.8430 , 0.717652 , 0.001979 ,  25
   5.8430 , 0.717765 , 0.001979 ,  26
   5.8430 , 0.717540 , 0.001979 ,  27
   5.8430 , 0.717349 , 0.001979 ,  28
   5.8430 , 0.717467 , 0.001979 ,  29
   5.8430 , 0.717215 , 0.001979 ,  30
   5.8430 , 0.717865 , 0.001979 ,  31
   5.8430 , 0.717962 , 0.001979 ,  32
   5.8430 , 0.717625 , 0.001979 ,  33
   5.8430 , 0.717649 , 0.001979 ,  34
   5.8430 , 0.717917 , 0.001979 ,  35
   5.8430 , 0.717307 , 0.001979 ,  36
   5.8430 , 0.717600 , 0.001979 ,  37
   5.8430 , 0.717422 , 0.001979 ,  38
   5.8430 , 0.717473 , 0.001979 ,  39
   5.8430 , 0.717439 , 0.001979 ,  40
   5.8430 , 0.717875 , 0.001979 ,  41
   5.8430 , 0.718116 , 0.001979 ,  42
   5.8430 , 0.717942 , 0.001979 ,  43
   5.8430 , 0.717370 , 0.001979 ,  44
   5.8430 , 0.717478 , 0.001979 ,  45
   5.8430 , 0.717831 , 0.001979 ,  46
   5.8430 , 0.717410 , 0.001979 ,  47
   5.8430 , 0.717898 , 0.001979 ,  48
   5.8430 , 0.717491 , 0.001979 ,  49
   5.8430 , 0.717357 , 0.001979 ,  50
   5.8430 , 0.717460 , 0.001979 ,  51
   5.8430 , 0.717466 , 0.001979 ,  52
   5.8430 , 0.717602 , 0.001979 ,  53
   5.8430 , 0.717587 , 0.001979 ,  54
   5.8430 , 0.717504 , 0.001979 ,  55
   5.8430 , 0.717311 , 0.001979 ,  56
   5.8430 , 0.717631 , 0.001979 ,  57
   5.8430 , 0.717474 , 0.001979 ,  58
   5.8430 , 0.717631 , 0.001979 ,  59
   5.8430 , 0.717823 , 0.001979 ,  60
   5.8430 , 0.717893 , 0.001979 ,  61
   5.8430 , 0.717510 , 0.001979 ,  62
   5.8430 , 0.717658 , 0.001979 ,  63
   5.8430 , 0.717398 , 0.001979 ,  64
   5.8430 , 0.717552 , 0.001979 ,  65
   5.8430 , 0.717854 , 0.001979 ,  66
   5.8430 , 0.717612 , 0.001979 ,  67
   5.8430 , 0.717562 , 0.001979 ,  68
   5.8430 , 0.717629 , 0.001979 ,  69
   5.8430 , 0.717264 , 0.001979 ,  70
   5.8430 , 0.717446 , 0.001979 ,  71
   5.8430 , 0.717556 , 0.001979 ,  72
   5.8430 , 0.717406 , 0.001979 ,  73
   5.8430 , 0.717614 , 0.001979 ,  74
   5.8430 , 0.717735 , 0.001979 ,  75
   5.8430 , 0.717603 , 0.001979 ,  76
   5.8430 , 0.717609 , 0.001979 ,  77
   5.8430 , 0.717545 , 0.001979 ,  78
   5.8430 , 0.717581 , 0.001979 ,  79
   5.8430 , 0.717492 , 0.001979 ,  80
   5.8430 , 0.717562 , 0.001979 ,  81
   5.8430 , 0.717445 , 0.001979 ,  82
   5.8430 , 0.717244 , 0.001979 ,  83
   5.8430 , 0.717752 , 0.001979 ,  84
   5.8430 , 0.717372 , 0.001979 ,  85
   5.8430 , 0.717537 , 0.001979 ,  86
   5.8430 , 0.717776 , 0.001979 ,  87
   5.8430 , 0.717562 , 0.001979 ,  88
   5.8430 , 0.717348 , 0.001979 ,  89
   5.8430 , 0.717700 , 0.001979 ,  90
   5.8430 , 0.717595 , 0.001979 ,  91
   5.8430 , 0.717513 , 0.001979 ,  92
   5.8430 , 0.717827 , 0.001979 ,  93
   5.8430 , 0.717932 , 0.001979 ,  94
   5.8430 , 0.717390 , 0.001979 ,  95
   5.8430 , 0.717781 , 0.001979 ,  96
   5.8430 , 0.717630 , 0.001979 ,  97
   5.8430 , 0.717994 , 0.001979 ,  98
   5.8430 , 0.717356 , 0.001979 ,  99
   5.8430 , 0.717852 , 0.001979 , 100
   5.8436 , 0.718409 , 0.001456 ,   0
   5.8436 , 0.718543 , 0.001456 ,   1
   5.8436 , 0.718121 , 0.001456 ,   2
   5.8436 , 0.718526 , 0.001456 ,   3
   5.8436 , 0.718523 , 0.001456 ,   4
   5.8436 , 0.718641 , 0.001456 ,   5
   5.8436 , 0.718324 , 0.001456 ,   6
   5.8436 , 0.718485 , 0.001456 ,   7
   5.8436 , 0.718835 , 0.001456 ,   8
   5.8436 , 0.718293 , 0.001456 ,   9
   5.8436 , 0.718489 , 0.001456 ,  10
   5.8436 , 0.718550 , 0.001456 ,  11
   5.8436 , 0.718743 , 0.001456 ,  12
   5.8436 , 0.718194 , 0.001456 ,  13
   5.8436 , 0.718352 , 0.001456 ,  14
   5.8436 , 0.718458 , 0.001456 ,  15
   5.8436 , 0.718562 , 0.001456 ,  16
   5.8436 , 0.718437 , 0.001456 ,  17
   5.8436 , 0.718444 , 0.001456 ,  18
   5.8436 , 0.718458 , 0.001456 ,  19
   5.8436 , 0.718305 , 0.001456 ,  20
   5.8436 , 0.718277 , 0.001456 ,  21
   5.8436 , 0.718429 , 0.001456 ,  22
   5.8436 , 0.718331 , 0.001456 ,  23
   5.8436 , 0.718288 , 0.001456 ,  24
   5.8436 , 0.718524 , 0.001456 ,  25
   5.8436 , 0.718524 , 0.001456 ,  26
   5.8436 , 0.718417 , 0.001456 ,  27
   5.8436 , 0.718220 , 0.001456 ,  28
   5.8436 , 0.718435 , 0.001456 ,  29
   5.8436 , 0.718172 , 0.001456 ,  30
   5.8436 , 0.718322 , 0.001456 ,  31
   5.8436 , 0.718583 , 0.001456 ,  32
   5.8436 , 0.718598 , 0.001456 ,  33
   5.8436 , 0.718516 , 0.001456 ,  34
   5.8436 , 0.718748 , 0.001456 ,  35
   5.8436 , 0.718345 , 0.001456 ,  36
   5.8436 , 0.718326 , 0.001456 ,  37
   5.8436 , 0.718256 , 0.001456 ,  38
   5.8436 , 0.718209 , 0.001456 ,  39
   5.8436 , 0.718243 , 0.001456 ,  40
   5.8436 , 0.718466 , 0.001456 ,  41
   5.8436 , 0.718558 , 0.001456 ,  42
   5.8436 , 0.718420 , 0.001456 ,  43
   5.8436 , 0.718167 , 0.001456 ,  44
   5.8436 , 0.718540 , 0.001456 ,  45
   5.8436 , 0.718505 , 0.001456 ,  46
   5.8436 , 0.718490 , 0.001456 ,  47
   5.8436 , 0.718609 , 0.001456 ,  48
   5.8436 , 0.718556 , 0.001456 ,  49
   5.8436 , 0.718171 , 0.001456 ,  50
   5.8436 , 0.718191 , 0.001456 ,  51
   5.8436 , 0.718374 , 0.001456 ,  52
   5.8436 , 0.718361 , 0.001456 ,  53
   5.8436 , 0.718448 , 0.001456 ,  54
   5.8436 , 0.718489 , 0.001456 ,  55
   5.8436 , 0.718465 , 0.001456 ,  56
   5.8436 , 0.718394 , 0.001456 ,  57
   5.8436 , 0.718344 , 0.001456 ,  58
   5.8436 , 0.718397 , 0.001456 ,  59
   5.8436 , 0.718481 , 0.001456 ,  60
   5.8436 , 0.718364 , 0.001456 ,  61
   5.8436 , 0.718131 , 0.001456 ,  62
   5.8436 , 0.718199 , 0.001456 ,  63
   5.8436 , 0.718377 , 0.001456 ,  64
   5.8436 , 0.718333 , 0.001456 ,  65
   5.8436 , 0.718286 , 0.001456 ,  66
   5.8436 , 0.718357 , 0.001456 ,  67
   5.8436 , 0.718251 , 0.001456 ,  68
   5.8436 , 0.718517 , 0.001456 ,  69
   5.8436 , 0.718060 , 0.001456 ,  70
   5.8436 , 0.718083 , 0.001456 ,  71
   5.8436 , 0.718345 , 0.001456 ,  72
   5.8436 , 0.718344 , 0.001456 ,  73
   5.8436 , 0.718562 , 0.001456 ,  74
   5.8436 , 0.718415 , 0.001456 ,  75
   5.8436 , 0.718418 , 0.001456 ,  76
   5.8436 , 0.718484 , 0.001456 ,  77
   5.8436 , 0.718533 , 0.001456 ,  78
   5.8436 , 0.718452 , 0.001456 ,  79
   5.8436 , 0.718323 , 0.001456 ,  80
   5.8436 , 0.718658 , 0.001456 ,  81
   5.8436 , 0.718375 , 0.001456 ,  82
   5.8436 , 0.718219 , 0.001456 ,  83
   5.8436 , 0.718342 , 0.001456 ,  84
   5.8436 , 0.718242 , 0.001456 ,  85
   5.8436 , 0.718524 , 0.001456 ,  86
   5.8436 , 0.718393 , 0.001456 ,  87
   5.8436 , 0.718347 , 0.001456 ,  88
   5.8436 , 0.718522 , 0.001456 ,  89
   5.8436 , 0.718587 , 0.001456 ,  90
   5.8436 , 0.718365 , 0.001456 ,  91
   5.8436 , 0.718408 , 0.001456 ,  92
   5.8436 , 0.718444 , 0.001456 ,  93
   5.8436 , 0.718431 , 0.001456 ,  94
   5.8436 , 0.718330 , 0.001456 ,  95
   5.8436 , 0.718590 , 0.001456 ,  96
   5.8436 , 0.718415 , 0.001456 ,  97
   5.8436 , 0.718481 , 0.001456 ,  98
   5.8436 , 0.718535 , 0.001456 ,  99
   5.8436 , 0.718356 , 0.001456 , 100
   5.9294 , 0.725376 , 0.001585 ,   0
   5.9294 , 0.725395 , 0.001585 ,   1
   5.9294 , 0.725087 , 0.001585 ,   2
   5.9294 , 0.725449 , 0.001585 ,   3
   5.9294 , 0.725475 , 0.001585 ,   4
   5.9294 , 0.725508 , 0.001585 ,   5
   5.9294 , 0.725394 , 0.001585 ,   6
   5.9294 , 0.725493 , 0.001585 ,   7
   5.9294 , 0.725770 , 0.001585 ,   8
   5.9294 , 0.725320 , 0.001585 ,   9
   5.9294 , 0.725565 , 0.001585 ,  10
   5.9294 , 0.725495 , 0.001585 ,  11
   5.9294 , 0.725740 , 0.001585 ,  12
   5.9294 , 0.725127 , 0.001585 ,  13
   5.9294 , 0.725347 , 0.001585 ,  14
   5.9294 , 0.725439 , 0.001585 ,  15
   5.9294 , 0.725616 , 0.001585 ,  16
   5.9294 , 0.725254 , 0.001585 ,  17
   5.9294 , 0.725365 , 0.001585 ,  18
   5.9294 , 0.725485 , 0.001585 ,  19
   5.9294 , 0.725307 , 0.001585 ,  20
   5.9294 , 0.725273 , 0.001585 ,  21
   5.9294 , 0.725465 , 0.001585 ,  22
   5.9294 , 0.725352 , 0.001585 ,  23
   5.9294 , 0.725217 , 0.001585 ,  24
   5.9294 , 0.725479 , 0.001585 ,  25
   5.9294 , 0.725522 , 0.001585 ,  26
   5.9294 , 0.725410 , 0.001585 ,  27
   5.9294 , 0.725080 , 0.001585 ,  28
   5.9294 , 0.725346 , 0.001585 ,  29
   5.9294 , 0.725078 , 0.001585 ,  30
   5.9294 , 0.725378 , 0.001585 ,  31
   5.9294 , 0.725687 , 0.001585 ,  32
   5.9294 , 0.725590 , 0.001585 ,  33
   5.9294 , 0.725445 , 0.001585 ,  34
   5.9294 , 0.725623 , 0.001585 ,  35
   5.9294 , 0.725262 , 0.001585 ,  36
   5.9294 , 0.725335 , 0.001585 ,  37
   5.9294 , 0.725242 , 0.001585 ,  38
   5.9294 , 0.725199 , 0.001585 ,  39
   5.9294 , 0.725226 , 0.001585 ,  40
   5.9294 , 0.725474 , 0.001585 ,  41
   5.9294 , 0.725496 , 0.001585 ,  42
   5.9294 , 0.725461 , 0.001585 ,  43
   5.9294 , 0.725024 , 0.001585 ,  44
   5.9294 , 0.725401 , 0.001585 ,  45
   5.9294 , 0.725548 , 0.001585 ,  46
   5.9294 , 0.725433 , 0.001585 ,  47
   5.9294 , 0.725604 , 0.001585 ,  48
   5.9294 , 0.725521 , 0.001585 ,  49
   5.9294 , 0.725050 , 0.001585 ,  50
   5.9294 , 0.725073 , 0.001585 ,  51
   5.9294 , 0.725390 , 0.001585 ,  52
   5.9294 , 0.725418 , 0.001585 ,  53
   5.9294 , 0.725351 , 0.001585 ,  54
   5.9294 , 0.725390 , 0.001585 ,  55
   5.9294 , 0.725253 , 0.001585 ,  56
   5.9294 , 0.725466 , 0.001585 ,  57
   5.9294 , 0.725177 , 0.001585 ,  58
   5.9294 , 0.725389 , 0.001585 ,  59
   5.9294 , 0.725530 , 0.001585 ,  60
   5.9294 , 0.725364 , 0.001585 ,  61
   5.9294 , 0.725229 , 0.001585 ,  62
   5.9294 , 0.725145 , 0.001585 ,  63
   5.9294 , 0.725388 , 0.001585 ,  64
   5.9294 , 0.725264 , 0.001585 ,  65
   5.9294 , 0.725347 , 0.001585 ,  66
   5.9294 , 0.725302 , 0.001585 ,  67
   5.9294 , 0.725114 , 0.001585 ,  68
   5.9294 , 0.725511 , 0.001585 ,  69
   5.9294 , 0.725001 , 0.001585 ,  70
   5.9294 , 0.725097 , 0.001585 ,  71
   5.9294 , 0.725279 , 0.001585 ,  72
   5.9294 , 0.725214 , 0.001585 ,  73
   5.9294 , 0.725536 , 0.001585 ,  74
   5.9294 , 0.725417 , 0.001585 ,  75
   5.9294 , 0.725431 , 0.001585 ,  76
   5.9294 , 0.725440 , 0.001585 ,  77
   5.9294 , 0.725457 , 0.001585 ,  78
   5.9294 , 0.725422 , 0.001585 ,  79
   5.9294 , 0.725302 , 0.001585 ,  80
   5.9294 , 0.725506 , 0.001585 ,  81
   5.9294 , 0.725405 , 0.001585 ,  82
   5.9294 , 0.725123 , 0.001585 ,  83
   5.9294 , 0.725420 , 0.001585 ,  84
   5.9294 , 0.725161 , 0.001585 ,  85
   5.9294 , 0.725411 , 0.001585 ,  86
   5.9294 , 0.725488 , 0.001585 ,  87
   5.9294 , 0.725310 , 0.001585 ,  88
   5.9294 , 0.725387 , 0.001585 ,  89
   5.9294 , 0.725473 , 0.001585 ,  90
   5.9294 , 0.725323 , 0.001585 ,  91
   5.9294 , 0.725402 , 0.001585 ,  92
   5.9294 , 0.725487 , 0.001585 ,  93
   5.9294 , 0.725347 , 0.001585 ,  94
   5.9294 , 0.725236 , 0.001585 ,  95
   5.9294 , 0.725596 , 0.001585 ,  96
   5.9294 , 0.725458 , 0.001585 ,  97
   5.9294 , 0.725586 , 0.001585 ,  98
   5.9294 , 0.725386 , 0.001585 ,  99
   5.9294 , 0.725471 , 0.001585 , 100
   6.0134 , 0.732722 , 0.001811 ,   0
   6.0134 , 0.732597 , 0.001811 ,   1
   6.0134 , 0.732445 , 0.001811 ,   2
   6.0134 , 0.732866 , 0.001811 ,   3
   6.0134 , 0.732875 , 0.001811 ,   4
   6.0134 , 0.732708 , 0.001811 ,   5
   6.0134 , 0.732733 , 0.001811 ,   6
   6.0134 , 0.732803 , 0.001811 ,   7
   6.0134 , 0.733112 , 0.001811 ,   8
   6.0134 , 0.732712 , 0.001811 ,   9
   6.0134 , 0.733111 , 0.001811 ,  10
   6.0134 , 0.732770 , 0.001811 ,  11
   6.0134 , 0.732884 , 0.001811 ,  12
   6.0134 , 0.732461 , 0.001811 ,  13
   6.0134 , 0.732800 , 0.001811 ,  14
   6.0134 , 0.732776 , 0.001811 ,  15
   6.0134 , 0.733034 , 0.001811 ,  16
   6.0134 , 0.732587 , 0.001811 ,  17
   6.0134 , 0.732668 , 0.001811 ,  18
   6.0134 , 0.732695 , 0.001811 ,  19
   6.0134 , 0.732552 , 0.001811 ,  20
   6.0134 , 0.732625 , 0.001811 ,  21
   6.0134 , 0.732914 , 0.001811 ,  22
   6.0134 , 0.732732 , 0.001811 ,  23
   6.0134 , 0.732670 , 0.001811 ,  24
   6.0134 , 0.732800 , 0.001811 ,  25
   6.0134 , 0.732892 , 0.001811 ,  26
   6.0134 , 0.732698 , 0.001811 ,  27
   6.0134 , 0.732402 , 0.001811 ,  28
   6.0134 , 0.732719 , 0.001811 ,  29
   6.0134 , 0.732378 , 0.001811 ,  30
   6.0134 , 0.732959 , 0.001811 ,  31
   6.0134 , 0.733047 , 0.001811 ,  32
   6.0134 , 0.732784 , 0.001811 ,  33
   6.0134 , 0.732770 , 0.001811 ,  34
   6.0134 , 0.733038 , 0.001811 ,  35
   6.0134 , 0.732499 , 0.001811 ,  36
   6.0134 , 0.732720 , 0.001811 ,  37
   6.0134 , 0.732473 , 0.001811 ,  38
   6.0134 , 0.732632 , 0.001811 ,  39
   6.0134 , 0.732604 , 0.001811 ,  40
   6.0134 , 0.732954 , 0.001811 ,  41
   6.0134 , 0.733227 , 0.001811 ,  42
   6.0134 , 0.732871 , 0.001811 ,  43
   6.0134 , 0.732388 , 0.001811 ,  44
   6.0134 , 0.732655 , 0.001811 ,  45
   6.0134 , 0.732902 , 0.001811 ,  46
   6.0134 , 0.732631 , 0.001811 ,  47
   6.0134 , 0.733025 , 0.001811 ,  48
   6.0134 , 0.732631 , 0.001811 ,  49
   6.0134 , 0.732476 , 0.001811 ,  50
   6.0134 , 0.732467 , 0.001811 ,  51
   6.0134 , 0.732686 , 0.001811 ,  52
   6.0134 , 0.732767 , 0.001811 ,  53
   6.0134 , 0.732650 , 0.001811 ,  54
   6.0134 , 0.732662 , 0.001811 ,  55
   6.0134 , 0.732464 , 0.001811 ,  56
   6.0134 , 0.732768 , 0.001811 ,  57
   6.0134 , 0.732544 , 0.001811 ,  58
   6.0134 , 0.732690 , 0.001811 ,  59
   6.0134 , 0.732962 , 0.001811 ,  60
   6.0134 , 0.732944 , 0.001811 ,  61
   6.0134 , 0.732680 , 0.001811 ,  62
   6.0134 , 0.732731 , 0.001811 ,  63
   6.0134 , 0.732622 , 0.001811 ,  64
   6.0134 , 0.732686 , 0.001811 ,  65
   6.0134 , 0.732850 , 0.001811 ,  66
   6.0134 , 0.732661 , 0.001811 ,  67
   6.0134 , 0.732550 , 0.001811 ,  68
   6.0134 , 0.732717 , 0.001811 ,  69
   6.0134 , 0.732326 , 0.001811 ,  70
   6.0134 , 0.732535 , 0.001811 ,  71
   6.0134 , 0.732589 , 0.001811 ,  72
   6.0134 , 0.732557 , 0.001811 ,  73
   6.0134 , 0.732766 , 0.001811 ,  74
   6.0134 , 0.732852 , 0.001811 ,  75
   6.0134 , 0.732698 , 0.001811 ,  76
   6.0134 , 0.732693 , 0.001811 ,  77
   6.0134 , 0.732653 , 0.001811 ,  78
   6.0134 , 0.732698 , 0.001811 ,  79
   6.0134 , 0.732664 , 0.001811 ,  80
   6.0134 , 0.732764 , 0.001811 ,  81
   6.0134 , 0.732708 , 0.001811 ,  82
   6.0134 , 0.732402 , 0.001811 ,  83
   6.0134 , 0.732841 , 0.001811 ,  84
   6.0134 , 0.732491 , 0.001811 ,  85
   6.0134 , 0.732626 , 0.001811 ,  86
   6.0134 , 0.732877 , 0.001811 ,  87
   6.0134 , 0.732601 , 0.001811 ,  88
   6.0134 , 0.732621 , 0.001811 ,  89
   6.0134 , 0.732828 , 0.001811 ,  90
   6.0134 , 0.732648 , 0.001811 ,  91
   6.0134 , 0.732622 , 0.001811 ,  92
   6.0134 , 0.732914 , 0.001811 ,  93
   6.0134 , 0.732893 , 0.001811 ,  94
   6.0134 , 0.732573 , 0.001811 ,  95
   6.0134 , 0.732971 , 0.001811 ,  96
   6.0134 , 0.732725 , 0.001811 ,  97
   6.0134 , 0.733013 , 0.001811 ,  98
   6.0134 , 0.732500 , 0.001811 ,  99
   6.0134 , 0.732983 , 0.001811 , 100
   6.0172 , 0.732085 , 0.001829 ,   0
   6.0172 , 0.732173 , 0.001829 ,   1
   6.0172 , 0.731841 , 0.001829 ,   2
   6.0172 , 0.732207 , 0.001829 ,   3
   6.0172 , 0.732023 , 0.001829 ,   4
   6.0172 , 0.732145 , 0.001829 ,   5
   6.0172 , 0.732085 , 0.001829 ,   6
   6.0172 , 0.732222 , 0.001829 ,   7
   6.0172 , 0.732253 , 0.001829 ,   8
   6.0172 , 0.732233 , 0.001829 ,   9
   6.0172 , 0.732324 , 0.001829 ,  10
   6.0172 , 0.732190 , 0.001829 ,  11
   6.0172 , 0.732517 , 0.001829 ,  12
   6.0172 , 0.731879 , 0.001829 ,  13
   6.0172 , 0.731942 , 0.001829 ,  14
   6.0172 , 0.731858 , 0.001829 ,  15
   6.0172 , 0.732044 , 0.001829 ,  16
   6.0172 , 0.732087 , 0.001829 ,  17
   6.0172 , 0.731999 , 0.001829 ,  18
   6.0172 , 0.732317 , 0.001829 ,  19
   6.0172 , 0.732107 , 0.001829 ,  20
   6.0172 , 0.731678 , 0.001829 ,  21
   6.0172 , 0.732069 , 0.001829 ,  22
   6.0172 , 0.731818 , 0.001829 ,  23
   6.0172 , 0.732205 , 0.001829 ,  24
   6.0172 , 0.732056 , 0.001829 ,  25
   6.0172 , 0.732258 , 0.001829 ,  26
   6.0172 , 0.732077 , 0.001829 ,  27
   6.0172 , 0.731909 , 0.001829 ,  28
   6.0172 , 0.732118 , 0.001829 ,  29
   6.0172 , 0.732103 , 0.001829 ,  30
   6.0172 , 0.731734 , 0.001829 ,  31
   6.0172 , 0.732167 , 0.001829 ,  32
   6.0172 , 0.732048 , 0.001829 ,  33
   6.0172 , 0.732266 , 0.001829 ,  34
   6.0172 , 0.732279 , 0.001829 ,  35
   6.0172 , 0.731823 , 0.001829 ,  36
   6.0172 , 0.731931 , 0.001829 ,  37
   6.0172 , 0.731975 , 0.001829 ,  38
   6.0172 , 0.731984 , 0.001829 ,  39
   6.0172 , 0.731940 , 0.001829 ,  40
   6.0172 , 0.731847 , 0.001829 ,  41
   6.0172 , 0.732124 , 0.001829 ,  42
   6.0172 , 0.732014 , 0.001829 ,  43
   6.0172 , 0.732176 , 0.001829 ,  44
   6.0172 , 0.732248 , 0.001829 ,  45
   6.0172 , 0.732110 , 0.001829 ,  46
   6.0172 , 0.732249 , 0.001829 ,  47
   6.0172 , 0.732364 , 0.001829 ,  48
   6.0172 , 0.732243 , 0.001829 ,  49
   6.0172 , 0.732022 , 0.001829 ,  50
   6.0172 , 0.732081 , 0.001829 ,  51
   6.0172 , 0.732028 , 0.001829 ,  52
   6.0172 , 0.732273 , 0.001829 ,  53
   6.0172 , 0.732362 , 0.001829 ,  54
   6.0172 , 0.732238 , 0.001829 ,  55
   6.0172 , 0.732200 , 0.001829 ,  56
   6.0172 , 0.732018 , 0.001829 ,  57
   6.0172 , 0.732150 , 0.001829 ,  58
   6.0172 , 0.732263 , 0.001829 ,  59
   6.0172 , 0.732254 , 0.001829 ,  60
   6.0172 , 0.731941 , 0.001829 ,  61
   6.0172 , 0.731907 , 0.001829 ,  62
   6.0172 , 0.732226 , 0.001829 ,  63
   6.0172 , 0.732125 , 0.001829 ,  64
   6.0172 , 0.732300 , 0.001829 ,  65
   6.0172 , 0.731991 , 0.001829 ,  66
   6.0172 , 0.732191 , 0.001829 ,  67
   6.0172 , 0.732013 , 0.001829 ,  68
   6.0172 , 0.731980 , 0.001829 ,  69
   6.0172 , 0.731913 , 0.001829 ,  70
   6.0172 , 0.731448 , 0.001829 ,  71
   6.0172 , 0.731750 , 0.001829 ,  72
   6.0172 , 0.732133 , 0.001829 ,  73
   6.0172 , 0.732251 , 0.001829 ,  74
   6.0172 , 0.732325 , 0.001829 ,  75
   6.0172 , 0.731915 , 0.001829 ,  76
   6.0172 , 0.732254 , 0.001829 ,  77
   6.0172 , 0.732056 , 0.001829 ,  78
   6.0172 , 0.732084 , 0.001829 ,  79
   6.0172 , 0.731736 , 0.001829 ,  80
   6.0172 , 0.732314 , 0.001829 ,  81
   6.0172 , 0.732153 , 0.001829 ,  82
   6.0172 , 0.731998 , 0.001829 ,  83
   6.0172 , 0.732023 , 0.001829 ,  84
   6.0172 , 0.731819 , 0.001829 ,  85
   6.0172 , 0.731925 , 0.001829 ,  86
   6.0172 , 0.732034 , 0.001829 ,  87
   6.0172 , 0.732047 , 0.001829 ,  88
   6.0172 , 0.732308 , 0.001829 ,  89
   6.0172 , 0.732061 , 0.001829 ,  90
   6.0172 , 0.732179 , 0.001829 ,  91
   6.0172 , 0.732414 , 0.001829 ,  92
   6.0172 , 0.732412 , 0.001829 ,  93
   6.0172 , 0.731995 , 0.001829 ,  94
   6.0172 , 0.731926 , 0.001829 ,  95
   6.0172 , 0.732082 , 0.001829 ,  96
   6.0172 , 0.732085 , 0.001829 ,  97
   6.0172 , 0.732134 , 0.001829 ,  98
   6.0172 , 0.732138 , 0.001829 ,  99
   6.0172 , 0.731640 , 0.001829 , 100


==> paper_scales_misc/l4896f211b630m00363m0363m430_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.455435 , 0.000084 ,   0
   0.9599 , 0.455368 , 0.000084 ,   1
   0.9599 , 0.455435 , 0.000084 ,   2
   0.9599 , 0.455435 , 0.000084 ,   3
   0.9599 , 0.455437 , 0.000084 ,   4
   0.9599 , 0.455438 , 0.000084 ,   5
   0.9599 , 0.455443 , 0.000084 ,   6
   0.9599 , 0.455415 , 0.000084 ,   7
   0.9599 , 0.455436 , 0.000084 ,   8
   0.9599 , 0.455435 , 0.000084 ,   9
   0.9599 , 0.455440 , 0.000084 ,  10
   0.9599 , 0.455433 , 0.000084 ,  11
   0.9599 , 0.455435 , 0.000084 ,  12
   0.9599 , 0.455438 , 0.000084 ,  13
   0.9599 , 0.455432 , 0.000084 ,  14
   0.9599 , 0.455436 , 0.000084 ,  15
   0.9599 , 0.455433 , 0.000084 ,  16
   0.9599 , 0.455434 , 0.000084 ,  17
   0.9599 , 0.455437 , 0.000084 ,  18
   0.9599 , 0.455431 , 0.000084 ,  19
   0.9599 , 0.455435 , 0.000084 ,  20
   0.9599 , 0.455437 , 0.000084 ,  21
   0.9599 , 0.455429 , 0.000084 ,  22
   0.9599 , 0.455441 , 0.000084 ,  23
   0.9599 , 0.455439 , 0.000084 ,  24
   0.9599 , 0.455436 , 0.000084 ,  25
   0.9599 , 0.455436 , 0.000084 ,  26
   0.9599 , 0.455437 , 0.000084 ,  27
   0.9599 , 0.455437 , 0.000084 ,  28
   0.9599 , 0.455439 , 0.000084 ,  29
   0.9599 , 0.455436 , 0.000084 ,  30
   0.9599 , 0.455437 , 0.000084 ,  31
   0.9599 , 0.455431 , 0.000084 ,  32
   0.9599 , 0.455441 , 0.000084 ,  33
   0.9599 , 0.455439 , 0.000084 ,  34
   0.9599 , 0.455437 , 0.000084 ,  35
   0.9599 , 0.455437 , 0.000084 ,  36
   0.9599 , 0.455439 , 0.000084 ,  37
   0.9599 , 0.455437 , 0.000084 ,  38
   0.9599 , 0.455439 , 0.000084 ,  39
   0.9599 , 0.455439 , 0.000084 ,  40
   0.9599 , 0.455437 , 0.000084 ,  41
   0.9599 , 0.455438 , 0.000084 ,  42
   0.9599 , 0.455437 , 0.000084 ,  43
   0.9599 , 0.455437 , 0.000084 ,  44
   0.9599 , 0.455434 , 0.000084 ,  45
   0.9599 , 0.455436 , 0.000084 ,  46
   0.9599 , 0.455436 , 0.000084 ,  47
   0.9599 , 0.455430 , 0.000084 ,  48
   0.9599 , 0.455436 , 0.000084 ,  49
   0.9599 , 0.455438 , 0.000084 ,  50
   0.9599 , 0.455434 , 0.000084 ,  51
   0.9599 , 0.455439 , 0.000084 ,  52
   0.9599 , 0.455438 , 0.000084 ,  53
   0.9599 , 0.455434 , 0.000084 ,  54
   0.9599 , 0.455436 , 0.000084 ,  55
   0.9599 , 0.455436 , 0.000084 ,  56
   0.9599 , 0.455437 , 0.000084 ,  57
   0.9599 , 0.455440 , 0.000084 ,  58
   0.9599 , 0.455441 , 0.000084 ,  59
   0.9599 , 0.455432 , 0.000084 ,  60
   0.9599 , 0.455437 , 0.000084 ,  61
   0.9599 , 0.455438 , 0.000084 ,  62
   0.9599 , 0.455433 , 0.000084 ,  63
   0.9599 , 0.455434 , 0.000084 ,  64
   0.9599 , 0.455431 , 0.000084 ,  65
   0.9599 , 0.455440 , 0.000084 ,  66
   0.9599 , 0.455435 , 0.000084 ,  67
   0.9599 , 0.455439 , 0.000084 ,  68
   0.9599 , 0.455437 , 0.000084 ,  69
   0.9599 , 0.455430 , 0.000084 ,  70
   0.9599 , 0.455413 , 0.000084 ,  71
   0.9599 , 0.455432 , 0.000084 ,  72
   0.9599 , 0.455437 , 0.000084 ,  73
   0.9599 , 0.455437 , 0.000084 ,  74
   0.9599 , 0.455439 , 0.000084 ,  75
   0.9599 , 0.455436 , 0.000084 ,  76
   0.9599 , 0.455437 , 0.000084 ,  77
   0.9599 , 0.455415 , 0.000084 ,  78
   0.9599 , 0.455439 , 0.000084 ,  79
   0.9599 , 0.455433 , 0.000084 ,  80
   0.9599 , 0.455435 , 0.000084 ,  81
   0.9599 , 0.455434 , 0.000084 ,  82
   0.9599 , 0.455435 , 0.000084 ,  83
   0.9599 , 0.455439 , 0.000084 ,  84
   0.9599 , 0.455437 , 0.000084 ,  85
   0.9599 , 0.455436 , 0.000084 ,  86
   0.9599 , 0.455436 , 0.000084 ,  87
   0.9599 , 0.455438 , 0.000084 ,  88
   0.9599 , 0.455435 , 0.000084 ,  89
   0.9599 , 0.455412 , 0.000084 ,  90
   0.9599 , 0.455436 , 0.000084 ,  91
   0.9599 , 0.455438 , 0.000084 ,  92
   0.9599 , 0.455430 , 0.000084 ,  93
   0.9599 , 0.455440 , 0.000084 ,  94
   0.9599 , 0.455436 , 0.000084 ,  95
   0.9599 , 0.455437 , 0.000084 ,  96
   0.9599 , 0.455433 , 0.000084 ,  97
   0.9599 , 0.455432 , 0.000084 ,  98
   0.9599 , 0.455437 , 0.000084 ,  99
   0.9599 , 0.455436 , 0.000084 , 100
   1.4334 , 0.592304 , 0.000139 ,   0
   1.4334 , 0.592173 , 0.000139 ,   1
   1.4334 , 0.592293 , 0.000139 ,   2
   1.4334 , 0.592302 , 0.000139 ,   3
   1.4334 , 0.592305 , 0.000139 ,   4
   1.4334 , 0.592296 , 0.000139 ,   5
   1.4334 , 0.592303 , 0.000139 ,   6
   1.4334 , 0.592303 , 0.000139 ,   7
   1.4334 , 0.592298 , 0.000139 ,   8
   1.4334 , 0.592310 , 0.000139 ,   9
   1.4334 , 0.592313 , 0.000139 ,  10
   1.4334 , 0.592312 , 0.000139 ,  11
   1.4334 , 0.592300 , 0.000139 ,  12
   1.4334 , 0.592308 , 0.000139 ,  13
   1.4334 , 0.592303 , 0.000139 ,  14
   1.4334 , 0.592310 , 0.000139 ,  15
   1.4334 , 0.592307 , 0.000139 ,  16
   1.4334 , 0.592306 , 0.000139 ,  17
   1.4334 , 0.592302 , 0.000139 ,  18
   1.4334 , 0.592296 , 0.000139 ,  19
   1.4334 , 0.592302 , 0.000139 ,  20
   1.4334 , 0.592301 , 0.000139 ,  21
   1.4334 , 0.592307 , 0.000139 ,  22
   1.4334 , 0.592298 , 0.000139 ,  23
   1.4334 , 0.592310 , 0.000139 ,  24
   1.4334 , 0.592310 , 0.000139 ,  25
   1.4334 , 0.592310 , 0.000139 ,  26
   1.4334 , 0.592311 , 0.000139 ,  27
   1.4334 , 0.592302 , 0.000139 ,  28
   1.4334 , 0.592309 , 0.000139 ,  29
   1.4334 , 0.592300 , 0.000139 ,  30
   1.4334 , 0.592310 , 0.000139 ,  31
   1.4334 , 0.592302 , 0.000139 ,  32
   1.4334 , 0.592309 , 0.000139 ,  33
   1.4334 , 0.592309 , 0.000139 ,  34
   1.4334 , 0.592311 , 0.000139 ,  35
   1.4334 , 0.592309 , 0.000139 ,  36
   1.4334 , 0.592306 , 0.000139 ,  37
   1.4334 , 0.592303 , 0.000139 ,  38
   1.4334 , 0.592310 , 0.000139 ,  39
   1.4334 , 0.592308 , 0.000139 ,  40
   1.4334 , 0.592302 , 0.000139 ,  41
   1.4334 , 0.592302 , 0.000139 ,  42
   1.4334 , 0.592306 , 0.000139 ,  43
   1.4334 , 0.592301 , 0.000139 ,  44
   1.4334 , 0.592304 , 0.000139 ,  45
   1.4334 , 0.592302 , 0.000139 ,  46
   1.4334 , 0.592302 , 0.000139 ,  47
   1.4334 , 0.592310 , 0.000139 ,  48
   1.4334 , 0.592299 , 0.000139 ,  49
   1.4334 , 0.592310 , 0.000139 ,  50
   1.4334 , 0.592304 , 0.000139 ,  51
   1.4334 , 0.592306 , 0.000139 ,  52
   1.4334 , 0.592307 , 0.000139 ,  53
   1.4334 , 0.592301 , 0.000139 ,  54
   1.4334 , 0.592314 , 0.000139 ,  55
   1.4334 , 0.592298 , 0.000139 ,  56
   1.4334 , 0.592309 , 0.000139 ,  57
   1.4334 , 0.592304 , 0.000139 ,  58
   1.4334 , 0.592298 , 0.000139 ,  59
   1.4334 , 0.592308 , 0.000139 ,  60
   1.4334 , 0.592305 , 0.000139 ,  61
   1.4334 , 0.592307 , 0.000139 ,  62
   1.4334 , 0.592306 , 0.000139 ,  63
   1.4334 , 0.592311 , 0.000139 ,  64
   1.4334 , 0.592309 , 0.000139 ,  65
   1.4334 , 0.592307 , 0.000139 ,  66
   1.4334 , 0.592305 , 0.000139 ,  67
   1.4334 , 0.592309 , 0.000139 ,  68
   1.4334 , 0.592297 , 0.000139 ,  69
   1.4334 , 0.592308 , 0.000139 ,  70
   1.4334 , 0.592302 , 0.000139 ,  71
   1.4334 , 0.592300 , 0.000139 ,  72
   1.4334 , 0.592309 , 0.000139 ,  73
   1.4334 , 0.592304 , 0.000139 ,  74
   1.4334 , 0.592302 , 0.000139 ,  75
   1.4334 , 0.592296 , 0.000139 ,  76
   1.4334 , 0.592300 , 0.000139 ,  77
   1.4334 , 0.592305 , 0.000139 ,  78
   1.4334 , 0.592311 , 0.000139 ,  79
   1.4334 , 0.592304 , 0.000139 ,  80
   1.4334 , 0.592306 , 0.000139 ,  81
   1.4334 , 0.592304 , 0.000139 ,  82
   1.4334 , 0.592313 , 0.000139 ,  83
   1.4334 , 0.592304 , 0.000139 ,  84
   1.4334 , 0.592305 , 0.000139 ,  85
   1.4334 , 0.592304 , 0.000139 ,  86
   1.4334 , 0.592303 , 0.000139 ,  87
   1.4334 , 0.592306 , 0.000139 ,  88
   1.4334 , 0.592312 , 0.000139 ,  89
   1.4334 , 0.592309 , 0.000139 ,  90
   1.4334 , 0.592303 , 0.000139 ,  91
   1.4334 , 0.592306 , 0.000139 ,  92
   1.4334 , 0.592314 , 0.000139 ,  93
   1.4334 , 0.592298 , 0.000139 ,  94
   1.4334 , 0.592302 , 0.000139 ,  95
   1.4334 , 0.592297 , 0.000139 ,  96
   1.4334 , 0.592307 , 0.000139 ,  97
   1.4334 , 0.592306 , 0.000139 ,  98
   1.4334 , 0.592301 , 0.000139 ,  99
   1.4334 , 0.592304 , 0.000139 , 100
   1.7867 , 0.659289 , 0.000211 ,   0
   1.7867 , 0.659108 , 0.000211 ,   1
   1.7867 , 0.659289 , 0.000211 ,   2
   1.7867 , 0.659286 , 0.000211 ,   3
   1.7867 , 0.659277 , 0.000211 ,   4
   1.7867 , 0.659280 , 0.000211 ,   5
   1.7867 , 0.659310 , 0.000211 ,   6
   1.7867 , 0.659294 , 0.000211 ,   7
   1.7867 , 0.659287 , 0.000211 ,   8
   1.7867 , 0.659302 , 0.000211 ,   9
   1.7867 , 0.659288 , 0.000211 ,  10
   1.7867 , 0.659297 , 0.000211 ,  11
   1.7867 , 0.659266 , 0.000211 ,  12
   1.7867 , 0.659292 , 0.000211 ,  13
   1.7867 , 0.659285 , 0.000211 ,  14
   1.7867 , 0.659271 , 0.000211 ,  15
   1.7867 , 0.659286 , 0.000211 ,  16
   1.7867 , 0.659306 , 0.000211 ,  17
   1.7867 , 0.659285 , 0.000211 ,  18
   1.7867 , 0.659283 , 0.000211 ,  19
   1.7867 , 0.659292 , 0.000211 ,  20
   1.7867 , 0.659307 , 0.000211 ,  21
   1.7867 , 0.659283 , 0.000211 ,  22
   1.7867 , 0.659290 , 0.000211 ,  23
   1.7867 , 0.659284 , 0.000211 ,  24
   1.7867 , 0.659310 , 0.000211 ,  25
   1.7867 , 0.659309 , 0.000211 ,  26
   1.7867 , 0.659319 , 0.000211 ,  27
   1.7867 , 0.659299 , 0.000211 ,  28
   1.7867 , 0.659293 , 0.000211 ,  29
   1.7867 , 0.659292 , 0.000211 ,  30
   1.7867 , 0.659289 , 0.000211 ,  31
   1.7867 , 0.659295 , 0.000211 ,  32
   1.7867 , 0.659291 , 0.000211 ,  33
   1.7867 , 0.659297 , 0.000211 ,  34
   1.7867 , 0.659288 , 0.000211 ,  35
   1.7867 , 0.659297 , 0.000211 ,  36
   1.7867 , 0.659300 , 0.000211 ,  37
   1.7867 , 0.659285 , 0.000211 ,  38
   1.7867 , 0.659278 , 0.000211 ,  39
   1.7867 , 0.659283 , 0.000211 ,  40
   1.7867 , 0.659305 , 0.000211 ,  41
   1.7867 , 0.659301 , 0.000211 ,  42
   1.7867 , 0.659294 , 0.000211 ,  43
   1.7867 , 0.659287 , 0.000211 ,  44
   1.7867 , 0.659280 , 0.000211 ,  45
   1.7867 , 0.659288 , 0.000211 ,  46
   1.7867 , 0.659297 , 0.000211 ,  47
   1.7867 , 0.659302 , 0.000211 ,  48
   1.7867 , 0.659290 , 0.000211 ,  49
   1.7867 , 0.659294 , 0.000211 ,  50
   1.7867 , 0.659282 , 0.000211 ,  51
   1.7867 , 0.659275 , 0.000211 ,  52
   1.7867 , 0.659303 , 0.000211 ,  53
   1.7867 , 0.659279 , 0.000211 ,  54
   1.7867 , 0.659304 , 0.000211 ,  55
   1.7867 , 0.659282 , 0.000211 ,  56
   1.7867 , 0.659301 , 0.000211 ,  57
   1.7867 , 0.659284 , 0.000211 ,  58
   1.7867 , 0.659292 , 0.000211 ,  59
   1.7867 , 0.659298 , 0.000211 ,  60
   1.7867 , 0.659303 , 0.000211 ,  61
   1.7867 , 0.659281 , 0.000211 ,  62
   1.7867 , 0.659283 , 0.000211 ,  63
   1.7867 , 0.659284 , 0.000211 ,  64
   1.7867 , 0.659293 , 0.000211 ,  65
   1.7867 , 0.659284 , 0.000211 ,  66
   1.7867 , 0.659303 , 0.000211 ,  67
   1.7867 , 0.659296 , 0.000211 ,  68
   1.7867 , 0.659289 , 0.000211 ,  69
   1.7867 , 0.659287 , 0.000211 ,  70
   1.7867 , 0.659284 , 0.000211 ,  71
   1.7867 , 0.659284 , 0.000211 ,  72
   1.7867 , 0.659296 , 0.000211 ,  73
   1.7867 , 0.659297 , 0.000211 ,  74
   1.7867 , 0.659284 , 0.000211 ,  75
   1.7867 , 0.659274 , 0.000211 ,  76
   1.7867 , 0.659270 , 0.000211 ,  77
   1.7867 , 0.659284 , 0.000211 ,  78
   1.7867 , 0.659309 , 0.000211 ,  79
   1.7867 , 0.659273 , 0.000211 ,  80
   1.7867 , 0.659280 , 0.000211 ,  81
   1.7867 , 0.659283 , 0.000211 ,  82
   1.7867 , 0.659296 , 0.000211 ,  83
   1.7867 , 0.659287 , 0.000211 ,  84
   1.7867 , 0.659301 , 0.000211 ,  85
   1.7867 , 0.659291 , 0.000211 ,  86
   1.7867 , 0.659302 , 0.000211 ,  87
   1.7867 , 0.659300 , 0.000211 ,  88
   1.7867 , 0.659295 , 0.000211 ,  89
   1.7867 , 0.659318 , 0.000211 ,  90
   1.7867 , 0.659303 , 0.000211 ,  91
   1.7867 , 0.659304 , 0.000211 ,  92
   1.7867 , 0.659272 , 0.000211 ,  93
   1.7867 , 0.659281 , 0.000211 ,  94
   1.7867 , 0.659294 , 0.000211 ,  95
   1.7867 , 0.659277 , 0.000211 ,  96
   1.7867 , 0.659287 , 0.000211 ,  97
   1.7867 , 0.659296 , 0.000211 ,  98
   1.7867 , 0.659315 , 0.000211 ,  99
   1.7867 , 0.659293 , 0.000211 , 100
   1.9403 , 0.683897 , 0.000216 ,   0
   1.9403 , 0.683702 , 0.000216 ,   1
   1.9403 , 0.683884 , 0.000216 ,   2
   1.9403 , 0.683895 , 0.000216 ,   3
   1.9403 , 0.683905 , 0.000216 ,   4
   1.9403 , 0.683907 , 0.000216 ,   5
   1.9403 , 0.683899 , 0.000216 ,   6
   1.9403 , 0.683901 , 0.000216 ,   7
   1.9403 , 0.683886 , 0.000216 ,   8
   1.9403 , 0.683909 , 0.000216 ,   9
   1.9403 , 0.683903 , 0.000216 ,  10
   1.9403 , 0.683892 , 0.000216 ,  11
   1.9403 , 0.683892 , 0.000216 ,  12
   1.9403 , 0.683888 , 0.000216 ,  13
   1.9403 , 0.683902 , 0.000216 ,  14
   1.9403 , 0.683905 , 0.000216 ,  15
   1.9403 , 0.683891 , 0.000216 ,  16
   1.9403 , 0.683918 , 0.000216 ,  17
   1.9403 , 0.683889 , 0.000216 ,  18
   1.9403 , 0.683897 , 0.000216 ,  19
   1.9403 , 0.683897 , 0.000216 ,  20
   1.9403 , 0.683888 , 0.000216 ,  21
   1.9403 , 0.683887 , 0.000216 ,  22
   1.9403 , 0.683891 , 0.000216 ,  23
   1.9403 , 0.683890 , 0.000216 ,  24
   1.9403 , 0.683901 , 0.000216 ,  25
   1.9403 , 0.683883 , 0.000216 ,  26
   1.9403 , 0.683897 , 0.000216 ,  27
   1.9403 , 0.683888 , 0.000216 ,  28
   1.9403 , 0.683913 , 0.000216 ,  29
   1.9403 , 0.683896 , 0.000216 ,  30
   1.9403 , 0.683905 , 0.000216 ,  31
   1.9403 , 0.683906 , 0.000216 ,  32
   1.9403 , 0.683899 , 0.000216 ,  33
   1.9403 , 0.683899 , 0.000216 ,  34
   1.9403 , 0.683909 , 0.000216 ,  35
   1.9403 , 0.683903 , 0.000216 ,  36
   1.9403 , 0.683912 , 0.000216 ,  37
   1.9403 , 0.683899 , 0.000216 ,  38
   1.9403 , 0.683885 , 0.000216 ,  39
   1.9403 , 0.683896 , 0.000216 ,  40
   1.9403 , 0.683914 , 0.000216 ,  41
   1.9403 , 0.683891 , 0.000216 ,  42
   1.9403 , 0.683912 , 0.000216 ,  43
   1.9403 , 0.683906 , 0.000216 ,  44
   1.9403 , 0.683902 , 0.000216 ,  45
   1.9403 , 0.683896 , 0.000216 ,  46
   1.9403 , 0.683908 , 0.000216 ,  47
   1.9403 , 0.683887 , 0.000216 ,  48
   1.9403 , 0.683887 , 0.000216 ,  49
   1.9403 , 0.683890 , 0.000216 ,  50
   1.9403 , 0.683895 , 0.000216 ,  51
   1.9403 , 0.683909 , 0.000216 ,  52
   1.9403 , 0.683898 , 0.000216 ,  53
   1.9403 , 0.683888 , 0.000216 ,  54
   1.9403 , 0.683901 , 0.000216 ,  55
   1.9403 , 0.683900 , 0.000216 ,  56
   1.9403 , 0.683897 , 0.000216 ,  57
   1.9403 , 0.683897 , 0.000216 ,  58
   1.9403 , 0.683908 , 0.000216 ,  59
   1.9403 , 0.683899 , 0.000216 ,  60
   1.9403 , 0.683884 , 0.000216 ,  61
   1.9403 , 0.683899 , 0.000216 ,  62
   1.9403 , 0.683917 , 0.000216 ,  63
   1.9403 , 0.683906 , 0.000216 ,  64
   1.9403 , 0.683891 , 0.000216 ,  65
   1.9403 , 0.683910 , 0.000216 ,  66
   1.9403 , 0.683887 , 0.000216 ,  67
   1.9403 , 0.683919 , 0.000216 ,  68
   1.9403 , 0.683890 , 0.000216 ,  69
   1.9403 , 0.683895 , 0.000216 ,  70
   1.9403 , 0.683887 , 0.000216 ,  71
   1.9403 , 0.683900 , 0.000216 ,  72
   1.9403 , 0.683907 , 0.000216 ,  73
   1.9403 , 0.683878 , 0.000216 ,  74
   1.9403 , 0.683889 , 0.000216 ,  75
   1.9403 , 0.683904 , 0.000216 ,  76
   1.9403 , 0.683907 , 0.000216 ,  77
   1.9403 , 0.683909 , 0.000216 ,  78
   1.9403 , 0.683897 , 0.000216 ,  79
   1.9403 , 0.683899 , 0.000216 ,  80
   1.9403 , 0.683880 , 0.000216 ,  81
   1.9403 , 0.683898 , 0.000216 ,  82
   1.9403 , 0.683914 , 0.000216 ,  83
   1.9403 , 0.683898 , 0.000216 ,  84
   1.9403 , 0.683910 , 0.000216 ,  85
   1.9403 , 0.683905 , 0.000216 ,  86
   1.9403 , 0.683909 , 0.000216 ,  87
   1.9403 , 0.683902 , 0.000216 ,  88
   1.9403 , 0.683888 , 0.000216 ,  89
   1.9403 , 0.683900 , 0.000216 ,  90
   1.9403 , 0.683896 , 0.000216 ,  91
   1.9403 , 0.683902 , 0.000216 ,  92
   1.9403 , 0.683920 , 0.000216 ,  93
   1.9403 , 0.683905 , 0.000216 ,  94
   1.9403 , 0.683888 , 0.000216 ,  95
   1.9403 , 0.683907 , 0.000216 ,  96
   1.9403 , 0.683905 , 0.000216 ,  97
   1.9403 , 0.683895 , 0.000216 ,  98
   1.9403 , 0.683896 , 0.000216 ,  99
   1.9403 , 0.683900 , 0.000216 , 100
   2.2251 , 0.724400 , 0.000257 ,   0
   2.2251 , 0.724163 , 0.000257 ,   1
   2.2251 , 0.724381 , 0.000257 ,   2
   2.2251 , 0.724413 , 0.000257 ,   3
   2.2251 , 0.724407 , 0.000257 ,   4
   2.2251 , 0.724402 , 0.000257 ,   5
   2.2251 , 0.724399 , 0.000257 ,   6
   2.2251 , 0.724412 , 0.000257 ,   7
   2.2251 , 0.724404 , 0.000257 ,   8
   2.2251 , 0.724405 , 0.000257 ,   9
   2.2251 , 0.724402 , 0.000257 ,  10
   2.2251 , 0.724403 , 0.000257 ,  11
   2.2251 , 0.724411 , 0.000257 ,  12
   2.2251 , 0.724392 , 0.000257 ,  13
   2.2251 , 0.724394 , 0.000257 ,  14
   2.2251 , 0.724416 , 0.000257 ,  15
   2.2251 , 0.724397 , 0.000257 ,  16
   2.2251 , 0.724398 , 0.000257 ,  17
   2.2251 , 0.724401 , 0.000257 ,  18
   2.2251 , 0.724390 , 0.000257 ,  19
   2.2251 , 0.724402 , 0.000257 ,  20
   2.2251 , 0.724391 , 0.000257 ,  21
   2.2251 , 0.724379 , 0.000257 ,  22
   2.2251 , 0.724412 , 0.000257 ,  23
   2.2251 , 0.724397 , 0.000257 ,  24
   2.2251 , 0.724404 , 0.000257 ,  25
   2.2251 , 0.724397 , 0.000257 ,  26
   2.2251 , 0.724407 , 0.000257 ,  27
   2.2251 , 0.724392 , 0.000257 ,  28
   2.2251 , 0.724399 , 0.000257 ,  29
   2.2251 , 0.724401 , 0.000257 ,  30
   2.2251 , 0.724388 , 0.000257 ,  31
   2.2251 , 0.724395 , 0.000257 ,  32
   2.2251 , 0.724400 , 0.000257 ,  33
   2.2251 , 0.724391 , 0.000257 ,  34
   2.2251 , 0.724415 , 0.000257 ,  35
   2.2251 , 0.724408 , 0.000257 ,  36
   2.2251 , 0.724411 , 0.000257 ,  37
   2.2251 , 0.724386 , 0.000257 ,  38
   2.2251 , 0.724400 , 0.000257 ,  39
   2.2251 , 0.724398 , 0.000257 ,  40
   2.2251 , 0.724404 , 0.000257 ,  41
   2.2251 , 0.724413 , 0.000257 ,  42
   2.2251 , 0.724409 , 0.000257 ,  43
   2.2251 , 0.724400 , 0.000257 ,  44
   2.2251 , 0.724420 , 0.000257 ,  45
   2.2251 , 0.724404 , 0.000257 ,  46
   2.2251 , 0.724398 , 0.000257 ,  47
   2.2251 , 0.724410 , 0.000257 ,  48
   2.2251 , 0.724402 , 0.000257 ,  49
   2.2251 , 0.724398 , 0.000257 ,  50
   2.2251 , 0.724402 , 0.000257 ,  51
   2.2251 , 0.724414 , 0.000257 ,  52
   2.2251 , 0.724414 , 0.000257 ,  53
   2.2251 , 0.724403 , 0.000257 ,  54
   2.2251 , 0.724420 , 0.000257 ,  55
   2.2251 , 0.724380 , 0.000257 ,  56
   2.2251 , 0.724411 , 0.000257 ,  57
   2.2251 , 0.724406 , 0.000257 ,  58
   2.2251 , 0.724420 , 0.000257 ,  59
   2.2251 , 0.724405 , 0.000257 ,  60
   2.2251 , 0.724418 , 0.000257 ,  61
   2.2251 , 0.724417 , 0.000257 ,  62
   2.2251 , 0.724400 , 0.000257 ,  63
   2.2251 , 0.724390 , 0.000257 ,  64
   2.2251 , 0.724392 , 0.000257 ,  65
   2.2251 , 0.724393 , 0.000257 ,  66
   2.2251 , 0.724399 , 0.000257 ,  67
   2.2251 , 0.724402 , 0.000257 ,  68
   2.2251 , 0.724382 , 0.000257 ,  69
   2.2251 , 0.724397 , 0.000257 ,  70
   2.2251 , 0.724409 , 0.000257 ,  71
   2.2251 , 0.724390 , 0.000257 ,  72
   2.2251 , 0.724427 , 0.000257 ,  73
   2.2251 , 0.724403 , 0.000257 ,  74
   2.2251 , 0.724413 , 0.000257 ,  75
   2.2251 , 0.724395 , 0.000257 ,  76
   2.2251 , 0.724389 , 0.000257 ,  77
   2.2251 , 0.724395 , 0.000257 ,  78
   2.2251 , 0.724415 , 0.000257 ,  79
   2.2251 , 0.724409 , 0.000257 ,  80
   2.2251 , 0.724411 , 0.000257 ,  81
   2.2251 , 0.724405 , 0.000257 ,  82
   2.2251 , 0.724402 , 0.000257 ,  83
   2.2251 , 0.724388 , 0.000257 ,  84
   2.2251 , 0.724401 , 0.000257 ,  85
   2.2251 , 0.724403 , 0.000257 ,  86
   2.2251 , 0.724418 , 0.000257 ,  87
   2.2251 , 0.724407 , 0.000257 ,  88
   2.2251 , 0.724392 , 0.000257 ,  89
   2.2251 , 0.724396 , 0.000257 ,  90
   2.2251 , 0.724391 , 0.000257 ,  91
   2.2251 , 0.724406 , 0.000257 ,  92
   2.2251 , 0.724417 , 0.000257 ,  93
   2.2251 , 0.724399 , 0.000257 ,  94
   2.2251 , 0.724402 , 0.000257 ,  95
   2.2251 , 0.724396 , 0.000257 ,  96
   2.2251 , 0.724405 , 0.000257 ,  97
   2.2251 , 0.724406 , 0.000257 ,  98
   2.2251 , 0.724401 , 0.000257 ,  99
   2.2251 , 0.724410 , 0.000257 , 100
   2.4655 , 0.753357 , 0.000286 ,   0
   2.4655 , 0.753104 , 0.000286 ,   1
   2.4655 , 0.753341 , 0.000286 ,   2
   2.4655 , 0.753358 , 0.000286 ,   3
   2.4655 , 0.753361 , 0.000286 ,   4
   2.4655 , 0.753348 , 0.000286 ,   5
   2.4655 , 0.753384 , 0.000286 ,   6
   2.4655 , 0.753351 , 0.000286 ,   7
   2.4655 , 0.753371 , 0.000286 ,   8
   2.4655 , 0.753371 , 0.000286 ,   9
   2.4655 , 0.753387 , 0.000286 ,  10
   2.4655 , 0.753356 , 0.000286 ,  11
   2.4655 , 0.753362 , 0.000286 ,  12
   2.4655 , 0.753348 , 0.000286 ,  13
   2.4655 , 0.753351 , 0.000286 ,  14
   2.4655 , 0.753336 , 0.000286 ,  15
   2.4655 , 0.753345 , 0.000286 ,  16
   2.4655 , 0.753361 , 0.000286 ,  17
   2.4655 , 0.753358 , 0.000286 ,  18
   2.4655 , 0.753349 , 0.000286 ,  19
   2.4655 , 0.753333 , 0.000286 ,  20
   2.4655 , 0.753371 , 0.000286 ,  21
   2.4655 , 0.753344 , 0.000286 ,  22
   2.4655 , 0.753378 , 0.000286 ,  23
   2.4655 , 0.753339 , 0.000286 ,  24
   2.4655 , 0.753358 , 0.000286 ,  25
   2.4655 , 0.753351 , 0.000286 ,  26
   2.4655 , 0.753370 , 0.000286 ,  27
   2.4655 , 0.753368 , 0.000286 ,  28
   2.4655 , 0.753376 , 0.000286 ,  29
   2.4655 , 0.753363 , 0.000286 ,  30
   2.4655 , 0.753358 , 0.000286 ,  31
   2.4655 , 0.753341 , 0.000286 ,  32
   2.4655 , 0.753371 , 0.000286 ,  33
   2.4655 , 0.753362 , 0.000286 ,  34
   2.4655 , 0.753371 , 0.000286 ,  35
   2.4655 , 0.753376 , 0.000286 ,  36
   2.4655 , 0.753363 , 0.000286 ,  37
   2.4655 , 0.753360 , 0.000286 ,  38
   2.4655 , 0.753365 , 0.000286 ,  39
   2.4655 , 0.753349 , 0.000286 ,  40
   2.4655 , 0.753368 , 0.000286 ,  41
   2.4655 , 0.753358 , 0.000286 ,  42
   2.4655 , 0.753336 , 0.000286 ,  43
   2.4655 , 0.753369 , 0.000286 ,  44
   2.4655 , 0.753366 , 0.000286 ,  45
   2.4655 , 0.753383 , 0.000286 ,  46
   2.4655 , 0.753349 , 0.000286 ,  47
   2.4655 , 0.753346 , 0.000286 ,  48
   2.4655 , 0.753340 , 0.000286 ,  49
   2.4655 , 0.753358 , 0.000286 ,  50
   2.4655 , 0.753335 , 0.000286 ,  51
   2.4655 , 0.753362 , 0.000286 ,  52
   2.4655 , 0.753359 , 0.000286 ,  53
   2.4655 , 0.753346 , 0.000286 ,  54
   2.4655 , 0.753370 , 0.000286 ,  55
   2.4655 , 0.753368 , 0.000286 ,  56
   2.4655 , 0.753342 , 0.000286 ,  57
   2.4655 , 0.753367 , 0.000286 ,  58
   2.4655 , 0.753348 , 0.000286 ,  59
   2.4655 , 0.753352 , 0.000286 ,  60
   2.4655 , 0.753377 , 0.000286 ,  61
   2.4655 , 0.753361 , 0.000286 ,  62
   2.4655 , 0.753354 , 0.000286 ,  63
   2.4655 , 0.753358 , 0.000286 ,  64
   2.4655 , 0.753376 , 0.000286 ,  65
   2.4655 , 0.753343 , 0.000286 ,  66
   2.4655 , 0.753368 , 0.000286 ,  67
   2.4655 , 0.753380 , 0.000286 ,  68
   2.4655 , 0.753354 , 0.000286 ,  69
   2.4655 , 0.753336 , 0.000286 ,  70
   2.4655 , 0.753353 , 0.000286 ,  71
   2.4655 , 0.753364 , 0.000286 ,  72
   2.4655 , 0.753394 , 0.000286 ,  73
   2.4655 , 0.753341 , 0.000286 ,  74
   2.4655 , 0.753353 , 0.000286 ,  75
   2.4655 , 0.753355 , 0.000286 ,  76
   2.4655 , 0.753352 , 0.000286 ,  77
   2.4655 , 0.753375 , 0.000286 ,  78
   2.4655 , 0.753378 , 0.000286 ,  79
   2.4655 , 0.753363 , 0.000286 ,  80
   2.4655 , 0.753356 , 0.000286 ,  81
   2.4655 , 0.753347 , 0.000286 ,  82
   2.4655 , 0.753361 , 0.000286 ,  83
   2.4655 , 0.753360 , 0.000286 ,  84
   2.4655 , 0.753343 , 0.000286 ,  85
   2.4655 , 0.753366 , 0.000286 ,  86
   2.4655 , 0.753389 , 0.000286 ,  87
   2.4655 , 0.753353 , 0.000286 ,  88
   2.4655 , 0.753353 , 0.000286 ,  89
   2.4655 , 0.753359 , 0.000286 ,  90
   2.4655 , 0.753377 , 0.000286 ,  91
   2.4655 , 0.753361 , 0.000286 ,  92
   2.4655 , 0.753374 , 0.000286 ,  93
   2.4655 , 0.753343 , 0.000286 ,  94
   2.4655 , 0.753358 , 0.000286 ,  95
   2.4655 , 0.753343 , 0.000286 ,  96
   2.4655 , 0.753362 , 0.000286 ,  97
   2.4655 , 0.753372 , 0.000286 ,  98
   2.4655 , 0.753360 , 0.000286 ,  99
   2.4655 , 0.753356 , 0.000286 , 100
   2.8278 , 0.792500 , 0.000349 ,   0
   2.8278 , 0.792221 , 0.000349 ,   1
   2.8278 , 0.792466 , 0.000349 ,   2
   2.8278 , 0.792538 , 0.000349 ,   3
   2.8278 , 0.792475 , 0.000349 ,   4
   2.8278 , 0.792528 , 0.000349 ,   5
   2.8278 , 0.792517 , 0.000349 ,   6
   2.8278 , 0.792476 , 0.000349 ,   7
   2.8278 , 0.792482 , 0.000349 ,   8
   2.8278 , 0.792461 , 0.000349 ,   9
   2.8278 , 0.792495 , 0.000349 ,  10
   2.8278 , 0.792509 , 0.000349 ,  11
   2.8278 , 0.792506 , 0.000349 ,  12
   2.8278 , 0.792510 , 0.000349 ,  13
   2.8278 , 0.792527 , 0.000349 ,  14
   2.8278 , 0.792500 , 0.000349 ,  15
   2.8278 , 0.792474 , 0.000349 ,  16
   2.8278 , 0.792508 , 0.000349 ,  17
   2.8278 , 0.792545 , 0.000349 ,  18
   2.8278 , 0.792477 , 0.000349 ,  19
   2.8278 , 0.792504 , 0.000349 ,  20
   2.8278 , 0.792493 , 0.000349 ,  21
   2.8278 , 0.792480 , 0.000349 ,  22
   2.8278 , 0.792511 , 0.000349 ,  23
   2.8278 , 0.792513 , 0.000349 ,  24
   2.8278 , 0.792527 , 0.000349 ,  25
   2.8278 , 0.792520 , 0.000349 ,  26
   2.8278 , 0.792491 , 0.000349 ,  27
   2.8278 , 0.792463 , 0.000349 ,  28
   2.8278 , 0.792509 , 0.000349 ,  29
   2.8278 , 0.792482 , 0.000349 ,  30
   2.8278 , 0.792477 , 0.000349 ,  31
   2.8278 , 0.792476 , 0.000349 ,  32
   2.8278 , 0.792549 , 0.000349 ,  33
   2.8278 , 0.792506 , 0.000349 ,  34
   2.8278 , 0.792532 , 0.000349 ,  35
   2.8278 , 0.792498 , 0.000349 ,  36
   2.8278 , 0.792510 , 0.000349 ,  37
   2.8278 , 0.792548 , 0.000349 ,  38
   2.8278 , 0.792487 , 0.000349 ,  39
   2.8278 , 0.792530 , 0.000349 ,  40
   2.8278 , 0.792502 , 0.000349 ,  41
   2.8278 , 0.792495 , 0.000349 ,  42
   2.8278 , 0.792506 , 0.000349 ,  43
   2.8278 , 0.792500 , 0.000349 ,  44
   2.8278 , 0.792543 , 0.000349 ,  45
   2.8278 , 0.792505 , 0.000349 ,  46
   2.8278 , 0.792473 , 0.000349 ,  47
   2.8278 , 0.792494 , 0.000349 ,  48
   2.8278 , 0.792453 , 0.000349 ,  49
   2.8278 , 0.792512 , 0.000349 ,  50
   2.8278 , 0.792497 , 0.000349 ,  51
   2.8278 , 0.792519 , 0.000349 ,  52
   2.8278 , 0.792458 , 0.000349 ,  53
   2.8278 , 0.792478 , 0.000349 ,  54
   2.8278 , 0.792521 , 0.000349 ,  55
   2.8278 , 0.792481 , 0.000349 ,  56
   2.8278 , 0.792529 , 0.000349 ,  57
   2.8278 , 0.792520 , 0.000349 ,  58
   2.8278 , 0.792494 , 0.000349 ,  59
   2.8278 , 0.792492 , 0.000349 ,  60
   2.8278 , 0.792491 , 0.000349 ,  61
   2.8278 , 0.792515 , 0.000349 ,  62
   2.8278 , 0.792505 , 0.000349 ,  63
   2.8278 , 0.792524 , 0.000349 ,  64
   2.8278 , 0.792502 , 0.000349 ,  65
   2.8278 , 0.792526 , 0.000349 ,  66
   2.8278 , 0.792524 , 0.000349 ,  67
   2.8278 , 0.792533 , 0.000349 ,  68
   2.8278 , 0.792484 , 0.000349 ,  69
   2.8278 , 0.792487 , 0.000349 ,  70
   2.8278 , 0.792504 , 0.000349 ,  71
   2.8278 , 0.792524 , 0.000349 ,  72
   2.8278 , 0.792518 , 0.000349 ,  73
   2.8278 , 0.792497 , 0.000349 ,  74
   2.8278 , 0.792500 , 0.000349 ,  75
   2.8278 , 0.792517 , 0.000349 ,  76
   2.8278 , 0.792495 , 0.000349 ,  77
   2.8278 , 0.792532 , 0.000349 ,  78
   2.8278 , 0.792508 , 0.000349 ,  79
   2.8278 , 0.792502 , 0.000349 ,  80
   2.8278 , 0.792499 , 0.000349 ,  81
   2.8278 , 0.792483 , 0.000349 ,  82
   2.8278 , 0.792509 , 0.000349 ,  83
   2.8278 , 0.792486 , 0.000349 ,  84
   2.8278 , 0.792496 , 0.000349 ,  85
   2.8278 , 0.792528 , 0.000349 ,  86
   2.8278 , 0.792500 , 0.000349 ,  87
   2.8278 , 0.792513 , 0.000349 ,  88
   2.8278 , 0.792451 , 0.000349 ,  89
   2.8278 , 0.792506 , 0.000349 ,  90
   2.8278 , 0.792523 , 0.000349 ,  91
   2.8278 , 0.792498 , 0.000349 ,  92
   2.8278 , 0.792515 , 0.000349 ,  93
   2.8278 , 0.792510 , 0.000349 ,  94
   2.8278 , 0.792499 , 0.000349 ,  95
   2.8278 , 0.792482 , 0.000349 ,  96
   2.8278 , 0.792503 , 0.000349 ,  97
   2.8278 , 0.792508 , 0.000349 ,  98
   2.8278 , 0.792502 , 0.000349 ,  99
   2.8278 , 0.792490 , 0.000349 , 100
   2.9796 , 0.806286 , 0.000473 ,   0
   2.9796 , 0.806029 , 0.000473 ,   1
   2.9796 , 0.806226 , 0.000473 ,   2
   2.9796 , 0.806302 , 0.000473 ,   3
   2.9796 , 0.806285 , 0.000473 ,   4
   2.9796 , 0.806317 , 0.000473 ,   5
   2.9796 , 0.806275 , 0.000473 ,   6
   2.9796 , 0.806244 , 0.000473 ,   7
   2.9796 , 0.806260 , 0.000473 ,   8
   2.9796 , 0.806299 , 0.000473 ,   9
   2.9796 , 0.806326 , 0.000473 ,  10
   2.9796 , 0.806310 , 0.000473 ,  11
   2.9796 , 0.806244 , 0.000473 ,  12
   2.9796 , 0.806346 , 0.000473 ,  13
   2.9796 , 0.806330 , 0.000473 ,  14
   2.9796 , 0.806278 , 0.000473 ,  15
   2.9796 , 0.806326 , 0.000473 ,  16
   2.9796 , 0.806230 , 0.000473 ,  17
   2.9796 , 0.806204 , 0.000473 ,  18
   2.9796 , 0.806273 , 0.000473 ,  19
   2.9796 , 0.806292 , 0.000473 ,  20
   2.9796 , 0.806326 , 0.000473 ,  21
   2.9796 , 0.806293 , 0.000473 ,  22
   2.9796 , 0.806286 , 0.000473 ,  23
   2.9796 , 0.806326 , 0.000473 ,  24
   2.9796 , 0.806237 , 0.000473 ,  25
   2.9796 , 0.806359 , 0.000473 ,  26
   2.9796 , 0.806235 , 0.000473 ,  27
   2.9796 , 0.806286 , 0.000473 ,  28
   2.9796 , 0.806370 , 0.000473 ,  29
   2.9796 , 0.806241 , 0.000473 ,  30
   2.9796 , 0.806309 , 0.000473 ,  31
   2.9796 , 0.806263 , 0.000473 ,  32
   2.9796 , 0.806336 , 0.000473 ,  33
   2.9796 , 0.806335 , 0.000473 ,  34
   2.9796 , 0.806319 , 0.000473 ,  35
   2.9796 , 0.806239 , 0.000473 ,  36
   2.9796 , 0.806275 , 0.000473 ,  37
   2.9796 , 0.806265 , 0.000473 ,  38
   2.9796 , 0.806260 , 0.000473 ,  39
   2.9796 , 0.806358 , 0.000473 ,  40
   2.9796 , 0.806329 , 0.000473 ,  41
   2.9796 , 0.806248 , 0.000473 ,  42
   2.9796 , 0.806261 , 0.000473 ,  43
   2.9796 , 0.806297 , 0.000473 ,  44
   2.9796 , 0.806254 , 0.000473 ,  45
   2.9796 , 0.806245 , 0.000473 ,  46
   2.9796 , 0.806316 , 0.000473 ,  47
   2.9796 , 0.806208 , 0.000473 ,  48
   2.9796 , 0.806296 , 0.000473 ,  49
   2.9796 , 0.806219 , 0.000473 ,  50
   2.9796 , 0.806307 , 0.000473 ,  51
   2.9796 , 0.806288 , 0.000473 ,  52
   2.9796 , 0.806219 , 0.000473 ,  53
   2.9796 , 0.806285 , 0.000473 ,  54
   2.9796 , 0.806333 , 0.000473 ,  55
   2.9796 , 0.806303 , 0.000473 ,  56
   2.9796 , 0.806208 , 0.000473 ,  57
   2.9796 , 0.806274 , 0.000473 ,  58
   2.9796 , 0.806276 , 0.000473 ,  59
   2.9796 , 0.806326 , 0.000473 ,  60
   2.9796 , 0.806287 , 0.000473 ,  61
   2.9796 , 0.806280 , 0.000473 ,  62
   2.9796 , 0.806310 , 0.000473 ,  63
   2.9796 , 0.806285 , 0.000473 ,  64
   2.9796 , 0.806352 , 0.000473 ,  65
   2.9796 , 0.806284 , 0.000473 ,  66
   2.9796 , 0.806296 , 0.000473 ,  67
   2.9796 , 0.806323 , 0.000473 ,  68
   2.9796 , 0.806247 , 0.000473 ,  69
   2.9796 , 0.806226 , 0.000473 ,  70
   2.9796 , 0.806304 , 0.000473 ,  71
   2.9796 , 0.806284 , 0.000473 ,  72
   2.9796 , 0.806275 , 0.000473 ,  73
   2.9796 , 0.806334 , 0.000473 ,  74
   2.9796 , 0.806321 , 0.000473 ,  75
   2.9796 , 0.806258 , 0.000473 ,  76
   2.9796 , 0.806320 , 0.000473 ,  77
   2.9796 , 0.806351 , 0.000473 ,  78
   2.9796 , 0.806324 , 0.000473 ,  79
   2.9796 , 0.806325 , 0.000473 ,  80
   2.9796 , 0.806253 , 0.000473 ,  81
   2.9796 , 0.806233 , 0.000473 ,  82
   2.9796 , 0.806344 , 0.000473 ,  83
   2.9796 , 0.806229 , 0.000473 ,  84
   2.9796 , 0.806351 , 0.000473 ,  85
   2.9796 , 0.806266 , 0.000473 ,  86
   2.9796 , 0.806289 , 0.000473 ,  87
   2.9796 , 0.806254 , 0.000473 ,  88
   2.9796 , 0.806296 , 0.000473 ,  89
   2.9796 , 0.806293 , 0.000473 ,  90
   2.9796 , 0.806330 , 0.000473 ,  91
   2.9796 , 0.806298 , 0.000473 ,  92
   2.9796 , 0.806335 , 0.000473 ,  93
   2.9796 , 0.806282 , 0.000473 ,  94
   2.9796 , 0.806321 , 0.000473 ,  95
   2.9796 , 0.806273 , 0.000473 ,  96
   2.9796 , 0.806254 , 0.000473 ,  97
   2.9796 , 0.806337 , 0.000473 ,  98
   2.9796 , 0.806338 , 0.000473 ,  99
   2.9796 , 0.806230 , 0.000473 , 100
   3.0131 , 0.809854 , 0.000341 ,   0
   3.0131 , 0.809597 , 0.000341 ,   1
   3.0131 , 0.809854 , 0.000341 ,   2
   3.0131 , 0.809857 , 0.000341 ,   3
   3.0131 , 0.809858 , 0.000341 ,   4
   3.0131 , 0.809878 , 0.000341 ,   5
   3.0131 , 0.809879 , 0.000341 ,   6
   3.0131 , 0.809829 , 0.000341 ,   7
   3.0131 , 0.809825 , 0.000341 ,   8
   3.0131 , 0.809874 , 0.000341 ,   9
   3.0131 , 0.809907 , 0.000341 ,  10
   3.0131 , 0.809893 , 0.000341 ,  11
   3.0131 , 0.809857 , 0.000341 ,  12
   3.0131 , 0.809841 , 0.000341 ,  13
   3.0131 , 0.809892 , 0.000341 ,  14
   3.0131 , 0.809839 , 0.000341 ,  15
   3.0131 , 0.809856 , 0.000341 ,  16
   3.0131 , 0.809835 , 0.000341 ,  17
   3.0131 , 0.809834 , 0.000341 ,  18
   3.0131 , 0.809827 , 0.000341 ,  19
   3.0131 , 0.809833 , 0.000341 ,  20
   3.0131 , 0.809847 , 0.000341 ,  21
   3.0131 , 0.809846 , 0.000341 ,  22
   3.0131 , 0.809847 , 0.000341 ,  23
   3.0131 , 0.809831 , 0.000341 ,  24
   3.0131 , 0.809895 , 0.000341 ,  25
   3.0131 , 0.809838 , 0.000341 ,  26
   3.0131 , 0.809891 , 0.000341 ,  27
   3.0131 , 0.809830 , 0.000341 ,  28
   3.0131 , 0.809856 , 0.000341 ,  29
   3.0131 , 0.809842 , 0.000341 ,  30
   3.0131 , 0.809889 , 0.000341 ,  31
   3.0131 , 0.809871 , 0.000341 ,  32
   3.0131 , 0.809863 , 0.000341 ,  33
   3.0131 , 0.809825 , 0.000341 ,  34
   3.0131 , 0.809873 , 0.000341 ,  35
   3.0131 , 0.809828 , 0.000341 ,  36
   3.0131 , 0.809841 , 0.000341 ,  37
   3.0131 , 0.809847 , 0.000341 ,  38
   3.0131 , 0.809824 , 0.000341 ,  39
   3.0131 , 0.809860 , 0.000341 ,  40
   3.0131 , 0.809853 , 0.000341 ,  41
   3.0131 , 0.809830 , 0.000341 ,  42
   3.0131 , 0.809845 , 0.000341 ,  43
   3.0131 , 0.809891 , 0.000341 ,  44
   3.0131 , 0.809859 , 0.000341 ,  45
   3.0131 , 0.809892 , 0.000341 ,  46
   3.0131 , 0.809847 , 0.000341 ,  47
   3.0131 , 0.809875 , 0.000341 ,  48
   3.0131 , 0.809819 , 0.000341 ,  49
   3.0131 , 0.809892 , 0.000341 ,  50
   3.0131 , 0.809867 , 0.000341 ,  51
   3.0131 , 0.809895 , 0.000341 ,  52
   3.0131 , 0.809850 , 0.000341 ,  53
   3.0131 , 0.809847 , 0.000341 ,  54
   3.0131 , 0.809858 , 0.000341 ,  55
   3.0131 , 0.809829 , 0.000341 ,  56
   3.0131 , 0.809840 , 0.000341 ,  57
   3.0131 , 0.809861 , 0.000341 ,  58
   3.0131 , 0.809821 , 0.000341 ,  59
   3.0131 , 0.809855 , 0.000341 ,  60
   3.0131 , 0.809889 , 0.000341 ,  61
   3.0131 , 0.809831 , 0.000341 ,  62
   3.0131 , 0.809837 , 0.000341 ,  63
   3.0131 , 0.809866 , 0.000341 ,  64
   3.0131 , 0.809840 , 0.000341 ,  65
   3.0131 , 0.809859 , 0.000341 ,  66
   3.0131 , 0.809856 , 0.000341 ,  67
   3.0131 , 0.809868 , 0.000341 ,  68
   3.0131 , 0.809850 , 0.000341 ,  69
   3.0131 , 0.809822 , 0.000341 ,  70
   3.0131 , 0.809840 , 0.000341 ,  71
   3.0131 , 0.809856 , 0.000341 ,  72
   3.0131 , 0.809876 , 0.000341 ,  73
   3.0131 , 0.809893 , 0.000341 ,  74
   3.0131 , 0.809838 , 0.000341 ,  75
   3.0131 , 0.809882 , 0.000341 ,  76
   3.0131 , 0.809859 , 0.000341 ,  77
   3.0131 , 0.809864 , 0.000341 ,  78
   3.0131 , 0.809895 , 0.000341 ,  79
   3.0131 , 0.809826 , 0.000341 ,  80
   3.0131 , 0.809891 , 0.000341 ,  81
   3.0131 , 0.809857 , 0.000341 ,  82
   3.0131 , 0.809831 , 0.000341 ,  83
   3.0131 , 0.809842 , 0.000341 ,  84
   3.0131 , 0.809851 , 0.000341 ,  85
   3.0131 , 0.809871 , 0.000341 ,  86
   3.0131 , 0.809844 , 0.000341 ,  87
   3.0131 , 0.809879 , 0.000341 ,  88
   3.0131 , 0.809865 , 0.000341 ,  89
   3.0131 , 0.809858 , 0.000341 ,  90
   3.0131 , 0.809866 , 0.000341 ,  91
   3.0131 , 0.809831 , 0.000341 ,  92
   3.0131 , 0.809924 , 0.000341 ,  93
   3.0131 , 0.809843 , 0.000341 ,  94
   3.0131 , 0.809849 , 0.000341 ,  95
   3.0131 , 0.809847 , 0.000341 ,  96
   3.0131 , 0.809866 , 0.000341 ,  97
   3.0131 , 0.809850 , 0.000341 ,  98
   3.0131 , 0.809876 , 0.000341 ,  99
   3.0131 , 0.809869 , 0.000341 , 100
   3.1520 , 0.822954 , 0.000389 ,   0
   3.1520 , 0.822654 , 0.000389 ,   1
   3.1520 , 0.822875 , 0.000389 ,   2
   3.1520 , 0.822922 , 0.000389 ,   3
   3.1520 , 0.822956 , 0.000389 ,   4
   3.1520 , 0.822954 , 0.000389 ,   5
   3.1520 , 0.822953 , 0.000389 ,   6
   3.1520 , 0.822937 , 0.000389 ,   7
   3.1520 , 0.822938 , 0.000389 ,   8
   3.1520 , 0.822953 , 0.000389 ,   9
   3.1520 , 0.822965 , 0.000389 ,  10
   3.1520 , 0.822939 , 0.000389 ,  11
   3.1520 , 0.822962 , 0.000389 ,  12
   3.1520 , 0.822945 , 0.000389 ,  13
   3.1520 , 0.822889 , 0.000389 ,  14
   3.1520 , 0.822897 , 0.000389 ,  15
   3.1520 , 0.822984 , 0.000389 ,  16
   3.1520 , 0.822960 , 0.000389 ,  17
   3.1520 , 0.822915 , 0.000389 ,  18
   3.1520 , 0.822939 , 0.000389 ,  19
   3.1520 , 0.822968 , 0.000389 ,  20
   3.1520 , 0.822990 , 0.000389 ,  21
   3.1520 , 0.822973 , 0.000389 ,  22
   3.1520 , 0.822924 , 0.000389 ,  23
   3.1520 , 0.822979 , 0.000389 ,  24
   3.1520 , 0.822946 , 0.000389 ,  25
   3.1520 , 0.822944 , 0.000389 ,  26
   3.1520 , 0.822994 , 0.000389 ,  27
   3.1520 , 0.822995 , 0.000389 ,  28
   3.1520 , 0.822976 , 0.000389 ,  29
   3.1520 , 0.822961 , 0.000389 ,  30
   3.1520 , 0.822960 , 0.000389 ,  31
   3.1520 , 0.822921 , 0.000389 ,  32
   3.1520 , 0.822987 , 0.000389 ,  33
   3.1520 , 0.822968 , 0.000389 ,  34
   3.1520 , 0.822954 , 0.000389 ,  35
   3.1520 , 0.822958 , 0.000389 ,  36
   3.1520 , 0.822956 , 0.000389 ,  37
   3.1520 , 0.822978 , 0.000389 ,  38
   3.1520 , 0.822985 , 0.000389 ,  39
   3.1520 , 0.822939 , 0.000389 ,  40
   3.1520 , 0.822964 , 0.000389 ,  41
   3.1520 , 0.822972 , 0.000389 ,  42
   3.1520 , 0.822957 , 0.000389 ,  43
   3.1520 , 0.822961 , 0.000389 ,  44
   3.1520 , 0.822984 , 0.000389 ,  45
   3.1520 , 0.822967 , 0.000389 ,  46
   3.1520 , 0.822931 , 0.000389 ,  47
   3.1520 , 0.822929 , 0.000389 ,  48
   3.1520 , 0.822895 , 0.000389 ,  49
   3.1520 , 0.822935 , 0.000389 ,  50
   3.1520 , 0.822959 , 0.000389 ,  51
   3.1520 , 0.822987 , 0.000389 ,  52
   3.1520 , 0.822965 , 0.000389 ,  53
   3.1520 , 0.822947 , 0.000389 ,  54
   3.1520 , 0.823000 , 0.000389 ,  55
   3.1520 , 0.822943 , 0.000389 ,  56
   3.1520 , 0.822963 , 0.000389 ,  57
   3.1520 , 0.822964 , 0.000389 ,  58
   3.1520 , 0.822952 , 0.000389 ,  59
   3.1520 , 0.822933 , 0.000389 ,  60
   3.1520 , 0.822979 , 0.000389 ,  61
   3.1520 , 0.822980 , 0.000389 ,  62
   3.1520 , 0.822969 , 0.000389 ,  63
   3.1520 , 0.822974 , 0.000389 ,  64
   3.1520 , 0.822950 , 0.000389 ,  65
   3.1520 , 0.822964 , 0.000389 ,  66
   3.1520 , 0.822958 , 0.000389 ,  67
   3.1520 , 0.822910 , 0.000389 ,  68
   3.1520 , 0.822961 , 0.000389 ,  69
   3.1520 , 0.822937 , 0.000389 ,  70
   3.1520 , 0.822966 , 0.000389 ,  71
   3.1520 , 0.822935 , 0.000389 ,  72
   3.1520 , 0.822958 , 0.000389 ,  73
   3.1520 , 0.822945 , 0.000389 ,  74
   3.1520 , 0.822942 , 0.000389 ,  75
   3.1520 , 0.822928 , 0.000389 ,  76
   3.1520 , 0.823001 , 0.000389 ,  77
   3.1520 , 0.822960 , 0.000389 ,  78
   3.1520 , 0.822961 , 0.000389 ,  79
   3.1520 , 0.822968 , 0.000389 ,  80
   3.1520 , 0.822971 , 0.000389 ,  81
   3.1520 , 0.822974 , 0.000389 ,  82
   3.1520 , 0.822937 , 0.000389 ,  83
   3.1520 , 0.822934 , 0.000389 ,  84
   3.1520 , 0.822974 , 0.000389 ,  85
   3.1520 , 0.822915 , 0.000389 ,  86
   3.1520 , 0.822948 , 0.000389 ,  87
   3.1520 , 0.822951 , 0.000389 ,  88
   3.1520 , 0.822992 , 0.000389 ,  89
   3.1520 , 0.822980 , 0.000389 ,  90
   3.1520 , 0.822975 , 0.000389 ,  91
   3.1520 , 0.823007 , 0.000389 ,  92
   3.1520 , 0.822949 , 0.000389 ,  93
   3.1520 , 0.822951 , 0.000389 ,  94
   3.1520 , 0.822973 , 0.000389 ,  95
   3.1520 , 0.822967 , 0.000389 ,  96
   3.1520 , 0.822958 , 0.000389 ,  97
   3.1520 , 0.822983 , 0.000389 ,  98
   3.1520 , 0.822998 , 0.000389 ,  99
   3.1520 , 0.822955 , 0.000389 , 100
   3.3159 , 0.837160 , 0.000429 ,   0
   3.3159 , 0.836864 , 0.000429 ,   1
   3.3159 , 0.837115 , 0.000429 ,   2
   3.3159 , 0.837247 , 0.000429 ,   3
   3.3159 , 0.837153 , 0.000429 ,   4
   3.3159 , 0.837178 , 0.000429 ,   5
   3.3159 , 0.837150 , 0.000429 ,   6
   3.3159 , 0.837148 , 0.000429 ,   7
   3.3159 , 0.837142 , 0.000429 ,   8
   3.3159 , 0.837132 , 0.000429 ,   9
   3.3159 , 0.837204 , 0.000429 ,  10
   3.3159 , 0.837128 , 0.000429 ,  11
   3.3159 , 0.837148 , 0.000429 ,  12
   3.3159 , 0.837175 , 0.000429 ,  13
   3.3159 , 0.837168 , 0.000429 ,  14
   3.3159 , 0.837176 , 0.000429 ,  15
   3.3159 , 0.837176 , 0.000429 ,  16
   3.3159 , 0.837184 , 0.000429 ,  17
   3.3159 , 0.837125 , 0.000429 ,  18
   3.3159 , 0.837140 , 0.000429 ,  19
   3.3159 , 0.837159 , 0.000429 ,  20
   3.3159 , 0.837151 , 0.000429 ,  21
   3.3159 , 0.837178 , 0.000429 ,  22
   3.3159 , 0.837130 , 0.000429 ,  23
   3.3159 , 0.837181 , 0.000429 ,  24
   3.3159 , 0.837199 , 0.000429 ,  25
   3.3159 , 0.837162 , 0.000429 ,  26
   3.3159 , 0.837174 , 0.000429 ,  27
   3.3159 , 0.837153 , 0.000429 ,  28
   3.3159 , 0.837186 , 0.000429 ,  29
   3.3159 , 0.837160 , 0.000429 ,  30
   3.3159 , 0.837186 , 0.000429 ,  31
   3.3159 , 0.837118 , 0.000429 ,  32
   3.3159 , 0.837141 , 0.000429 ,  33
   3.3159 , 0.837170 , 0.000429 ,  34
   3.3159 , 0.837227 , 0.000429 ,  35
   3.3159 , 0.837118 , 0.000429 ,  36
   3.3159 , 0.837181 , 0.000429 ,  37
   3.3159 , 0.837181 , 0.000429 ,  38
   3.3159 , 0.837174 , 0.000429 ,  39
   3.3159 , 0.837174 , 0.000429 ,  40
   3.3159 , 0.837195 , 0.000429 ,  41
   3.3159 , 0.837117 , 0.000429 ,  42
   3.3159 , 0.837140 , 0.000429 ,  43
   3.3159 , 0.837133 , 0.000429 ,  44
   3.3159 , 0.837205 , 0.000429 ,  45
   3.3159 , 0.837131 , 0.000429 ,  46
   3.3159 , 0.837156 , 0.000429 ,  47
   3.3159 , 0.837075 , 0.000429 ,  48
   3.3159 , 0.837197 , 0.000429 ,  49
   3.3159 , 0.837150 , 0.000429 ,  50
   3.3159 , 0.837146 , 0.000429 ,  51
   3.3159 , 0.837191 , 0.000429 ,  52
   3.3159 , 0.837175 , 0.000429 ,  53
   3.3159 , 0.837124 , 0.000429 ,  54
   3.3159 , 0.837176 , 0.000429 ,  55
   3.3159 , 0.837146 , 0.000429 ,  56
   3.3159 , 0.837162 , 0.000429 ,  57
   3.3159 , 0.837160 , 0.000429 ,  58
   3.3159 , 0.837113 , 0.000429 ,  59
   3.3159 , 0.837163 , 0.000429 ,  60
   3.3159 , 0.837171 , 0.000429 ,  61
   3.3159 , 0.837190 , 0.000429 ,  62
   3.3159 , 0.837188 , 0.000429 ,  63
   3.3159 , 0.837152 , 0.000429 ,  64
   3.3159 , 0.837153 , 0.000429 ,  65
   3.3159 , 0.837166 , 0.000429 ,  66
   3.3159 , 0.837157 , 0.000429 ,  67
   3.3159 , 0.837173 , 0.000429 ,  68
   3.3159 , 0.837163 , 0.000429 ,  69
   3.3159 , 0.837142 , 0.000429 ,  70
   3.3159 , 0.837168 , 0.000429 ,  71
   3.3159 , 0.837145 , 0.000429 ,  72
   3.3159 , 0.837168 , 0.000429 ,  73
   3.3159 , 0.837127 , 0.000429 ,  74
   3.3159 , 0.837160 , 0.000429 ,  75
   3.3159 , 0.837110 , 0.000429 ,  76
   3.3159 , 0.837204 , 0.000429 ,  77
   3.3159 , 0.837157 , 0.000429 ,  78
   3.3159 , 0.837176 , 0.000429 ,  79
   3.3159 , 0.837154 , 0.000429 ,  80
   3.3159 , 0.837196 , 0.000429 ,  81
   3.3159 , 0.837116 , 0.000429 ,  82
   3.3159 , 0.837190 , 0.000429 ,  83
   3.3159 , 0.837147 , 0.000429 ,  84
   3.3159 , 0.837147 , 0.000429 ,  85
   3.3159 , 0.837131 , 0.000429 ,  86
   3.3159 , 0.837182 , 0.000429 ,  87
   3.3159 , 0.837187 , 0.000429 ,  88
   3.3159 , 0.837176 , 0.000429 ,  89
   3.3159 , 0.837147 , 0.000429 ,  90
   3.3159 , 0.837208 , 0.000429 ,  91
   3.3159 , 0.837157 , 0.000429 ,  92
   3.3159 , 0.837251 , 0.000429 ,  93
   3.3159 , 0.837134 , 0.000429 ,  94
   3.3159 , 0.837138 , 0.000429 ,  95
   3.3159 , 0.837200 , 0.000429 ,  96
   3.3159 , 0.837175 , 0.000429 ,  97
   3.3159 , 0.837258 , 0.000429 ,  98
   3.3159 , 0.837112 , 0.000429 ,  99
   3.3159 , 0.837200 , 0.000429 , 100
   3.4783 , 0.849565 , 0.000613 ,   0
   3.4783 , 0.849243 , 0.000613 ,   1
   3.4783 , 0.849472 , 0.000613 ,   2
   3.4783 , 0.849612 , 0.000613 ,   3
   3.4783 , 0.849623 , 0.000613 ,   4
   3.4783 , 0.849610 , 0.000613 ,   5
   3.4783 , 0.849725 , 0.000613 ,   6
   3.4783 , 0.849612 , 0.000613 ,   7
   3.4783 , 0.849576 , 0.000613 ,   8
   3.4783 , 0.849538 , 0.000613 ,   9
   3.4783 , 0.849571 , 0.000613 ,  10
   3.4783 , 0.849617 , 0.000613 ,  11
   3.4783 , 0.849569 , 0.000613 ,  12
   3.4783 , 0.849533 , 0.000613 ,  13
   3.4783 , 0.849563 , 0.000613 ,  14
   3.4783 , 0.849454 , 0.000613 ,  15
   3.4783 , 0.849516 , 0.000613 ,  16
   3.4783 , 0.849543 , 0.000613 ,  17
   3.4783 , 0.849550 , 0.000613 ,  18
   3.4783 , 0.849556 , 0.000613 ,  19
   3.4783 , 0.849537 , 0.000613 ,  20
   3.4783 , 0.849546 , 0.000613 ,  21
   3.4783 , 0.849577 , 0.000613 ,  22
   3.4783 , 0.849602 , 0.000613 ,  23
   3.4783 , 0.849614 , 0.000613 ,  24
   3.4783 , 0.849552 , 0.000613 ,  25
   3.4783 , 0.849438 , 0.000613 ,  26
   3.4783 , 0.849625 , 0.000613 ,  27
   3.4783 , 0.849594 , 0.000613 ,  28
   3.4783 , 0.849558 , 0.000613 ,  29
   3.4783 , 0.849548 , 0.000613 ,  30
   3.4783 , 0.849578 , 0.000613 ,  31
   3.4783 , 0.849484 , 0.000613 ,  32
   3.4783 , 0.849491 , 0.000613 ,  33
   3.4783 , 0.849611 , 0.000613 ,  34
   3.4783 , 0.849552 , 0.000613 ,  35
   3.4783 , 0.849549 , 0.000613 ,  36
   3.4783 , 0.849572 , 0.000613 ,  37
   3.4783 , 0.849579 , 0.000613 ,  38
   3.4783 , 0.849544 , 0.000613 ,  39
   3.4783 , 0.849496 , 0.000613 ,  40
   3.4783 , 0.849632 , 0.000613 ,  41
   3.4783 , 0.849452 , 0.000613 ,  42
   3.4783 , 0.849606 , 0.000613 ,  43
   3.4783 , 0.849612 , 0.000613 ,  44
   3.4783 , 0.849609 , 0.000613 ,  45
   3.4783 , 0.849548 , 0.000613 ,  46
   3.4783 , 0.849547 , 0.000613 ,  47
   3.4783 , 0.849619 , 0.000613 ,  48
   3.4783 , 0.849595 , 0.000613 ,  49
   3.4783 , 0.849518 , 0.000613 ,  50
   3.4783 , 0.849614 , 0.000613 ,  51
   3.4783 , 0.849673 , 0.000613 ,  52
   3.4783 , 0.849497 , 0.000613 ,  53
   3.4783 , 0.849606 , 0.000613 ,  54
   3.4783 , 0.849606 , 0.000613 ,  55
   3.4783 , 0.849513 , 0.000613 ,  56
   3.4783 , 0.849568 , 0.000613 ,  57
   3.4783 , 0.849523 , 0.000613 ,  58
   3.4783 , 0.849507 , 0.000613 ,  59
   3.4783 , 0.849560 , 0.000613 ,  60
   3.4783 , 0.849463 , 0.000613 ,  61
   3.4783 , 0.849607 , 0.000613 ,  62
   3.4783 , 0.849591 , 0.000613 ,  63
   3.4783 , 0.849622 , 0.000613 ,  64
   3.4783 , 0.849552 , 0.000613 ,  65
   3.4783 , 0.849593 , 0.000613 ,  66
   3.4783 , 0.849536 , 0.000613 ,  67
   3.4783 , 0.849548 , 0.000613 ,  68
   3.4783 , 0.849496 , 0.000613 ,  69
   3.4783 , 0.849487 , 0.000613 ,  70
   3.4783 , 0.849545 , 0.000613 ,  71
   3.4783 , 0.849575 , 0.000613 ,  72
   3.4783 , 0.849620 , 0.000613 ,  73
   3.4783 , 0.849520 , 0.000613 ,  74
   3.4783 , 0.849572 , 0.000613 ,  75
   3.4783 , 0.849565 , 0.000613 ,  76
   3.4783 , 0.849552 , 0.000613 ,  77
   3.4783 , 0.849604 , 0.000613 ,  78
   3.4783 , 0.849541 , 0.000613 ,  79
   3.4783 , 0.849552 , 0.000613 ,  80
   3.4783 , 0.849592 , 0.000613 ,  81
   3.4783 , 0.849678 , 0.000613 ,  82
   3.4783 , 0.849524 , 0.000613 ,  83
   3.4783 , 0.849557 , 0.000613 ,  84
   3.4783 , 0.849525 , 0.000613 ,  85
   3.4783 , 0.849544 , 0.000613 ,  86
   3.4783 , 0.849654 , 0.000613 ,  87
   3.4783 , 0.849527 , 0.000613 ,  88
   3.4783 , 0.849550 , 0.000613 ,  89
   3.4783 , 0.849573 , 0.000613 ,  90
   3.4783 , 0.849662 , 0.000613 ,  91
   3.4783 , 0.849554 , 0.000613 ,  92
   3.4783 , 0.849591 , 0.000613 ,  93
   3.4783 , 0.849594 , 0.000613 ,  94
   3.4783 , 0.849604 , 0.000613 ,  95
   3.4783 , 0.849515 , 0.000613 ,  96
   3.4783 , 0.849613 , 0.000613 ,  97
   3.4783 , 0.849678 , 0.000613 ,  98
   3.4783 , 0.849630 , 0.000613 ,  99
   3.4783 , 0.849621 , 0.000613 , 100
   3.6048 , 0.860687 , 0.000466 ,   0
   3.6048 , 0.860340 , 0.000466 ,   1
   3.6048 , 0.860628 , 0.000466 ,   2
   3.6048 , 0.860679 , 0.000466 ,   3
   3.6048 , 0.860629 , 0.000466 ,   4
   3.6048 , 0.860705 , 0.000466 ,   5
   3.6048 , 0.860689 , 0.000466 ,   6
   3.6048 , 0.860718 , 0.000466 ,   7
   3.6048 , 0.860658 , 0.000466 ,   8
   3.6048 , 0.860691 , 0.000466 ,   9
   3.6048 , 0.860652 , 0.000466 ,  10
   3.6048 , 0.860651 , 0.000466 ,  11
   3.6048 , 0.860712 , 0.000466 ,  12
   3.6048 , 0.860679 , 0.000466 ,  13
   3.6048 , 0.860694 , 0.000466 ,  14
   3.6048 , 0.860682 , 0.000466 ,  15
   3.6048 , 0.860725 , 0.000466 ,  16
   3.6048 , 0.860698 , 0.000466 ,  17
   3.6048 , 0.860689 , 0.000466 ,  18
   3.6048 , 0.860681 , 0.000466 ,  19
   3.6048 , 0.860680 , 0.000466 ,  20
   3.6048 , 0.860707 , 0.000466 ,  21
   3.6048 , 0.860664 , 0.000466 ,  22
   3.6048 , 0.860720 , 0.000466 ,  23
   3.6048 , 0.860730 , 0.000466 ,  24
   3.6048 , 0.860691 , 0.000466 ,  25
   3.6048 , 0.860684 , 0.000466 ,  26
   3.6048 , 0.860718 , 0.000466 ,  27
   3.6048 , 0.860629 , 0.000466 ,  28
   3.6048 , 0.860703 , 0.000466 ,  29
   3.6048 , 0.860665 , 0.000466 ,  30
   3.6048 , 0.860711 , 0.000466 ,  31
   3.6048 , 0.860699 , 0.000466 ,  32
   3.6048 , 0.860703 , 0.000466 ,  33
   3.6048 , 0.860684 , 0.000466 ,  34
   3.6048 , 0.860709 , 0.000466 ,  35
   3.6048 , 0.860666 , 0.000466 ,  36
   3.6048 , 0.860779 , 0.000466 ,  37
   3.6048 , 0.860647 , 0.000466 ,  38
   3.6048 , 0.860654 , 0.000466 ,  39
   3.6048 , 0.860735 , 0.000466 ,  40
   3.6048 , 0.860731 , 0.000466 ,  41
   3.6048 , 0.860715 , 0.000466 ,  42
   3.6048 , 0.860689 , 0.000466 ,  43
   3.6048 , 0.860700 , 0.000466 ,  44
   3.6048 , 0.860729 , 0.000466 ,  45
   3.6048 , 0.860676 , 0.000466 ,  46
   3.6048 , 0.860627 , 0.000466 ,  47
   3.6048 , 0.860682 , 0.000466 ,  48
   3.6048 , 0.860655 , 0.000466 ,  49
   3.6048 , 0.860695 , 0.000466 ,  50
   3.6048 , 0.860658 , 0.000466 ,  51
   3.6048 , 0.860623 , 0.000466 ,  52
   3.6048 , 0.860676 , 0.000466 ,  53
   3.6048 , 0.860626 , 0.000466 ,  54
   3.6048 , 0.860698 , 0.000466 ,  55
   3.6048 , 0.860718 , 0.000466 ,  56
   3.6048 , 0.860751 , 0.000466 ,  57
   3.6048 , 0.860674 , 0.000466 ,  58
   3.6048 , 0.860753 , 0.000466 ,  59
   3.6048 , 0.860669 , 0.000466 ,  60
   3.6048 , 0.860650 , 0.000466 ,  61
   3.6048 , 0.860696 , 0.000466 ,  62
   3.6048 , 0.860703 , 0.000466 ,  63
   3.6048 , 0.860664 , 0.000466 ,  64
   3.6048 , 0.860758 , 0.000466 ,  65
   3.6048 , 0.860656 , 0.000466 ,  66
   3.6048 , 0.860693 , 0.000466 ,  67
   3.6048 , 0.860668 , 0.000466 ,  68
   3.6048 , 0.860650 , 0.000466 ,  69
   3.6048 , 0.860690 , 0.000466 ,  70
   3.6048 , 0.860651 , 0.000466 ,  71
   3.6048 , 0.860673 , 0.000466 ,  72
   3.6048 , 0.860673 , 0.000466 ,  73
   3.6048 , 0.860693 , 0.000466 ,  74
   3.6048 , 0.860723 , 0.000466 ,  75
   3.6048 , 0.860706 , 0.000466 ,  76
   3.6048 , 0.860736 , 0.000466 ,  77
   3.6048 , 0.860727 , 0.000466 ,  78
   3.6048 , 0.860661 , 0.000466 ,  79
   3.6048 , 0.860718 , 0.000466 ,  80
   3.6048 , 0.860651 , 0.000466 ,  81
   3.6048 , 0.860694 , 0.000466 ,  82
   3.6048 , 0.860714 , 0.000466 ,  83
   3.6048 , 0.860697 , 0.000466 ,  84
   3.6048 , 0.860704 , 0.000466 ,  85
   3.6048 , 0.860712 , 0.000466 ,  86
   3.6048 , 0.860677 , 0.000466 ,  87
   3.6048 , 0.860669 , 0.000466 ,  88
   3.6048 , 0.860724 , 0.000466 ,  89
   3.6048 , 0.860712 , 0.000466 ,  90
   3.6048 , 0.860710 , 0.000466 ,  91
   3.6048 , 0.860705 , 0.000466 ,  92
   3.6048 , 0.860718 , 0.000466 ,  93
   3.6048 , 0.860683 , 0.000466 ,  94
   3.6048 , 0.860695 , 0.000466 ,  95
   3.6048 , 0.860691 , 0.000466 ,  96
   3.6048 , 0.860683 , 0.000466 ,  97
   3.6048 , 0.860712 , 0.000466 ,  98
   3.6048 , 0.860730 , 0.000466 ,  99
   3.6048 , 0.860725 , 0.000466 , 100
   3.7468 , 0.871156 , 0.000509 ,   0
   3.7468 , 0.870828 , 0.000509 ,   1
   3.7468 , 0.871113 , 0.000509 ,   2
   3.7468 , 0.871140 , 0.000509 ,   3
   3.7468 , 0.871142 , 0.000509 ,   4
   3.7468 , 0.871096 , 0.000509 ,   5
   3.7468 , 0.871194 , 0.000509 ,   6
   3.7468 , 0.871115 , 0.000509 ,   7
   3.7468 , 0.871105 , 0.000509 ,   8
   3.7468 , 0.871182 , 0.000509 ,   9
   3.7468 , 0.871167 , 0.000509 ,  10
   3.7468 , 0.871163 , 0.000509 ,  11
   3.7468 , 0.871206 , 0.000509 ,  12
   3.7468 , 0.871117 , 0.000509 ,  13
   3.7468 , 0.871206 , 0.000509 ,  14
   3.7468 , 0.871220 , 0.000509 ,  15
   3.7468 , 0.871109 , 0.000509 ,  16
   3.7468 , 0.871148 , 0.000509 ,  17
   3.7468 , 0.871148 , 0.000509 ,  18
   3.7468 , 0.871149 , 0.000509 ,  19
   3.7468 , 0.871158 , 0.000509 ,  20
   3.7468 , 0.871133 , 0.000509 ,  21
   3.7468 , 0.871154 , 0.000509 ,  22
   3.7468 , 0.871190 , 0.000509 ,  23
   3.7468 , 0.871187 , 0.000509 ,  24
   3.7468 , 0.871167 , 0.000509 ,  25
   3.7468 , 0.871125 , 0.000509 ,  26
   3.7468 , 0.871156 , 0.000509 ,  27
   3.7468 , 0.871166 , 0.000509 ,  28
   3.7468 , 0.871276 , 0.000509 ,  29
   3.7468 , 0.871129 , 0.000509 ,  30
   3.7468 , 0.871225 , 0.000509 ,  31
   3.7468 , 0.871178 , 0.000509 ,  32
   3.7468 , 0.871128 , 0.000509 ,  33
   3.7468 , 0.871198 , 0.000509 ,  34
   3.7468 , 0.871220 , 0.000509 ,  35
   3.7468 , 0.871146 , 0.000509 ,  36
   3.7468 , 0.871074 , 0.000509 ,  37
   3.7468 , 0.871144 , 0.000509 ,  38
   3.7468 , 0.871086 , 0.000509 ,  39
   3.7468 , 0.871171 , 0.000509 ,  40
   3.7468 , 0.871176 , 0.000509 ,  41
   3.7468 , 0.871133 , 0.000509 ,  42
   3.7468 , 0.871199 , 0.000509 ,  43
   3.7468 , 0.871224 , 0.000509 ,  44
   3.7468 , 0.871152 , 0.000509 ,  45
   3.7468 , 0.871206 , 0.000509 ,  46
   3.7468 , 0.871115 , 0.000509 ,  47
   3.7468 , 0.871252 , 0.000509 ,  48
   3.7468 , 0.871177 , 0.000509 ,  49
   3.7468 , 0.871179 , 0.000509 ,  50
   3.7468 , 0.871107 , 0.000509 ,  51
   3.7468 , 0.871133 , 0.000509 ,  52
   3.7468 , 0.871158 , 0.000509 ,  53
   3.7468 , 0.871172 , 0.000509 ,  54
   3.7468 , 0.871122 , 0.000509 ,  55
   3.7468 , 0.871152 , 0.000509 ,  56
   3.7468 , 0.871137 , 0.000509 ,  57
   3.7468 , 0.871150 , 0.000509 ,  58
   3.7468 , 0.871205 , 0.000509 ,  59
   3.7468 , 0.871173 , 0.000509 ,  60
   3.7468 , 0.871139 , 0.000509 ,  61
   3.7468 , 0.871165 , 0.000509 ,  62
   3.7468 , 0.871096 , 0.000509 ,  63
   3.7468 , 0.871170 , 0.000509 ,  64
   3.7468 , 0.871166 , 0.000509 ,  65
   3.7468 , 0.871181 , 0.000509 ,  66
   3.7468 , 0.871207 , 0.000509 ,  67
   3.7468 , 0.871221 , 0.000509 ,  68
   3.7468 , 0.871157 , 0.000509 ,  69
   3.7468 , 0.871113 , 0.000509 ,  70
   3.7468 , 0.871208 , 0.000509 ,  71
   3.7468 , 0.871161 , 0.000509 ,  72
   3.7468 , 0.871085 , 0.000509 ,  73
   3.7468 , 0.871186 , 0.000509 ,  74
   3.7468 , 0.871174 , 0.000509 ,  75
   3.7468 , 0.871141 , 0.000509 ,  76
   3.7468 , 0.871193 , 0.000509 ,  77
   3.7468 , 0.871229 , 0.000509 ,  78
   3.7468 , 0.871149 , 0.000509 ,  79
   3.7468 , 0.871097 , 0.000509 ,  80
   3.7468 , 0.871144 , 0.000509 ,  81
   3.7468 , 0.871186 , 0.000509 ,  82
   3.7468 , 0.871128 , 0.000509 ,  83
   3.7468 , 0.871150 , 0.000509 ,  84
   3.7468 , 0.871170 , 0.000509 ,  85
   3.7468 , 0.871201 , 0.000509 ,  86
   3.7468 , 0.871145 , 0.000509 ,  87
   3.7468 , 0.871154 , 0.000509 ,  88
   3.7468 , 0.871114 , 0.000509 ,  89
   3.7468 , 0.871146 , 0.000509 ,  90
   3.7468 , 0.871201 , 0.000509 ,  91
   3.7468 , 0.871184 , 0.000509 ,  92
   3.7468 , 0.871206 , 0.000509 ,  93
   3.7468 , 0.871085 , 0.000509 ,  94
   3.7468 , 0.871178 , 0.000509 ,  95
   3.7468 , 0.871150 , 0.000509 ,  96
   3.7468 , 0.871125 , 0.000509 ,  97
   3.7468 , 0.871145 , 0.000509 ,  98
   3.7468 , 0.871119 , 0.000509 ,  99
   3.7468 , 0.871121 , 0.000509 , 100
   3.9951 , 0.889801 , 0.000578 ,   0
   3.9951 , 0.889485 , 0.000578 ,   1
   3.9951 , 0.889713 , 0.000578 ,   2
   3.9951 , 0.889851 , 0.000578 ,   3
   3.9951 , 0.889753 , 0.000578 ,   4
   3.9951 , 0.889755 , 0.000578 ,   5
   3.9951 , 0.889724 , 0.000578 ,   6
   3.9951 , 0.889777 , 0.000578 ,   7
   3.9951 , 0.889774 , 0.000578 ,   8
   3.9951 , 0.889891 , 0.000578 ,   9
   3.9951 , 0.889719 , 0.000578 ,  10
   3.9951 , 0.889881 , 0.000578 ,  11
   3.9951 , 0.889821 , 0.000578 ,  12
   3.9951 , 0.889805 , 0.000578 ,  13
   3.9951 , 0.889826 , 0.000578 ,  14
   3.9951 , 0.889764 , 0.000578 ,  15
   3.9951 , 0.889835 , 0.000578 ,  16
   3.9951 , 0.889796 , 0.000578 ,  17
   3.9951 , 0.889681 , 0.000578 ,  18
   3.9951 , 0.889799 , 0.000578 ,  19
   3.9951 , 0.889832 , 0.000578 ,  20
   3.9951 , 0.889861 , 0.000578 ,  21
   3.9951 , 0.889802 , 0.000578 ,  22
   3.9951 , 0.889815 , 0.000578 ,  23
   3.9951 , 0.889746 , 0.000578 ,  24
   3.9951 , 0.889780 , 0.000578 ,  25
   3.9951 , 0.889838 , 0.000578 ,  26
   3.9951 , 0.889788 , 0.000578 ,  27
   3.9951 , 0.889824 , 0.000578 ,  28
   3.9951 , 0.889858 , 0.000578 ,  29
   3.9951 , 0.889814 , 0.000578 ,  30
   3.9951 , 0.889726 , 0.000578 ,  31
   3.9951 , 0.889813 , 0.000578 ,  32
   3.9951 , 0.889829 , 0.000578 ,  33
   3.9951 , 0.889785 , 0.000578 ,  34
   3.9951 , 0.889878 , 0.000578 ,  35
   3.9951 , 0.889831 , 0.000578 ,  36
   3.9951 , 0.889781 , 0.000578 ,  37
   3.9951 , 0.889755 , 0.000578 ,  38
   3.9951 , 0.889835 , 0.000578 ,  39
   3.9951 , 0.889747 , 0.000578 ,  40
   3.9951 , 0.889828 , 0.000578 ,  41
   3.9951 , 0.889849 , 0.000578 ,  42
   3.9951 , 0.889839 , 0.000578 ,  43
   3.9951 , 0.889780 , 0.000578 ,  44
   3.9951 , 0.889814 , 0.000578 ,  45
   3.9951 , 0.889747 , 0.000578 ,  46
   3.9951 , 0.889723 , 0.000578 ,  47
   3.9951 , 0.889746 , 0.000578 ,  48
   3.9951 , 0.889770 , 0.000578 ,  49
   3.9951 , 0.889897 , 0.000578 ,  50
   3.9951 , 0.889798 , 0.000578 ,  51
   3.9951 , 0.889831 , 0.000578 ,  52
   3.9951 , 0.889796 , 0.000578 ,  53
   3.9951 , 0.889797 , 0.000578 ,  54
   3.9951 , 0.889813 , 0.000578 ,  55
   3.9951 , 0.889780 , 0.000578 ,  56
   3.9951 , 0.889858 , 0.000578 ,  57
   3.9951 , 0.889780 , 0.000578 ,  58
   3.9951 , 0.889770 , 0.000578 ,  59
   3.9951 , 0.889860 , 0.000578 ,  60
   3.9951 , 0.889837 , 0.000578 ,  61
   3.9951 , 0.889777 , 0.000578 ,  62
   3.9951 , 0.889831 , 0.000578 ,  63
   3.9951 , 0.889884 , 0.000578 ,  64
   3.9951 , 0.889845 , 0.000578 ,  65
   3.9951 , 0.889779 , 0.000578 ,  66
   3.9951 , 0.889821 , 0.000578 ,  67
   3.9951 , 0.889882 , 0.000578 ,  68
   3.9951 , 0.889794 , 0.000578 ,  69
   3.9951 , 0.889773 , 0.000578 ,  70
   3.9951 , 0.889825 , 0.000578 ,  71
   3.9951 , 0.889814 , 0.000578 ,  72
   3.9951 , 0.889894 , 0.000578 ,  73
   3.9951 , 0.889733 , 0.000578 ,  74
   3.9951 , 0.889878 , 0.000578 ,  75
   3.9951 , 0.889765 , 0.000578 ,  76
   3.9951 , 0.889806 , 0.000578 ,  77
   3.9951 , 0.889833 , 0.000578 ,  78
   3.9951 , 0.889793 , 0.000578 ,  79
   3.9951 , 0.889833 , 0.000578 ,  80
   3.9951 , 0.889802 , 0.000578 ,  81
   3.9951 , 0.889729 , 0.000578 ,  82
   3.9951 , 0.889800 , 0.000578 ,  83
   3.9951 , 0.889790 , 0.000578 ,  84
   3.9951 , 0.889887 , 0.000578 ,  85
   3.9951 , 0.889745 , 0.000578 ,  86
   3.9951 , 0.889767 , 0.000578 ,  87
   3.9951 , 0.889783 , 0.000578 ,  88
   3.9951 , 0.889889 , 0.000578 ,  89
   3.9951 , 0.889815 , 0.000578 ,  90
   3.9951 , 0.889730 , 0.000578 ,  91
   3.9951 , 0.889755 , 0.000578 ,  92
   3.9951 , 0.889789 , 0.000578 ,  93
   3.9951 , 0.889874 , 0.000578 ,  94
   3.9951 , 0.889869 , 0.000578 ,  95
   3.9951 , 0.889736 , 0.000578 ,  96
   3.9951 , 0.889835 , 0.000578 ,  97
   3.9951 , 0.889889 , 0.000578 ,  98
   3.9951 , 0.889824 , 0.000578 ,  99
   3.9951 , 0.889749 , 0.000578 , 100
   4.1198 , 0.898380 , 0.000600 ,   0
   4.1198 , 0.898012 , 0.000600 ,   1
   4.1198 , 0.898310 , 0.000600 ,   2
   4.1198 , 0.898365 , 0.000600 ,   3
   4.1198 , 0.898326 , 0.000600 ,   4
   4.1198 , 0.898384 , 0.000600 ,   5
   4.1198 , 0.898388 , 0.000600 ,   6
   4.1198 , 0.898408 , 0.000600 ,   7
   4.1198 , 0.898355 , 0.000600 ,   8
   4.1198 , 0.898462 , 0.000600 ,   9
   4.1198 , 0.898395 , 0.000600 ,  10
   4.1198 , 0.898362 , 0.000600 ,  11
   4.1198 , 0.898346 , 0.000600 ,  12
   4.1198 , 0.898365 , 0.000600 ,  13
   4.1198 , 0.898404 , 0.000600 ,  14
   4.1198 , 0.898383 , 0.000600 ,  15
   4.1198 , 0.898383 , 0.000600 ,  16
   4.1198 , 0.898377 , 0.000600 ,  17
   4.1198 , 0.898338 , 0.000600 ,  18
   4.1198 , 0.898361 , 0.000600 ,  19
   4.1198 , 0.898265 , 0.000600 ,  20
   4.1198 , 0.898407 , 0.000600 ,  21
   4.1198 , 0.898428 , 0.000600 ,  22
   4.1198 , 0.898387 , 0.000600 ,  23
   4.1198 , 0.898428 , 0.000600 ,  24
   4.1198 , 0.898355 , 0.000600 ,  25
   4.1198 , 0.898375 , 0.000600 ,  26
   4.1198 , 0.898463 , 0.000600 ,  27
   4.1198 , 0.898364 , 0.000600 ,  28
   4.1198 , 0.898386 , 0.000600 ,  29
   4.1198 , 0.898371 , 0.000600 ,  30
   4.1198 , 0.898359 , 0.000600 ,  31
   4.1198 , 0.898346 , 0.000600 ,  32
   4.1198 , 0.898330 , 0.000600 ,  33
   4.1198 , 0.898384 , 0.000600 ,  34
   4.1198 , 0.898506 , 0.000600 ,  35
   4.1198 , 0.898341 , 0.000600 ,  36
   4.1198 , 0.898442 , 0.000600 ,  37
   4.1198 , 0.898356 , 0.000600 ,  38
   4.1198 , 0.898337 , 0.000600 ,  39
   4.1198 , 0.898355 , 0.000600 ,  40
   4.1198 , 0.898417 , 0.000600 ,  41
   4.1198 , 0.898354 , 0.000600 ,  42
   4.1198 , 0.898388 , 0.000600 ,  43
   4.1198 , 0.898435 , 0.000600 ,  44
   4.1198 , 0.898386 , 0.000600 ,  45
   4.1198 , 0.898322 , 0.000600 ,  46
   4.1198 , 0.898301 , 0.000600 ,  47
   4.1198 , 0.898378 , 0.000600 ,  48
   4.1198 , 0.898334 , 0.000600 ,  49
   4.1198 , 0.898405 , 0.000600 ,  50
   4.1198 , 0.898413 , 0.000600 ,  51
   4.1198 , 0.898350 , 0.000600 ,  52
   4.1198 , 0.898411 , 0.000600 ,  53
   4.1198 , 0.898486 , 0.000600 ,  54
   4.1198 , 0.898471 , 0.000600 ,  55
   4.1198 , 0.898405 , 0.000600 ,  56
   4.1198 , 0.898438 , 0.000600 ,  57
   4.1198 , 0.898422 , 0.000600 ,  58
   4.1198 , 0.898313 , 0.000600 ,  59
   4.1198 , 0.898425 , 0.000600 ,  60
   4.1198 , 0.898354 , 0.000600 ,  61
   4.1198 , 0.898414 , 0.000600 ,  62
   4.1198 , 0.898336 , 0.000600 ,  63
   4.1198 , 0.898337 , 0.000600 ,  64
   4.1198 , 0.898397 , 0.000600 ,  65
   4.1198 , 0.898443 , 0.000600 ,  66
   4.1198 , 0.898404 , 0.000600 ,  67
   4.1198 , 0.898372 , 0.000600 ,  68
   4.1198 , 0.898430 , 0.000600 ,  69
   4.1198 , 0.898337 , 0.000600 ,  70
   4.1198 , 0.898391 , 0.000600 ,  71
   4.1198 , 0.898403 , 0.000600 ,  72
   4.1198 , 0.898382 , 0.000600 ,  73
   4.1198 , 0.898283 , 0.000600 ,  74
   4.1198 , 0.898493 , 0.000600 ,  75
   4.1198 , 0.898389 , 0.000600 ,  76
   4.1198 , 0.898348 , 0.000600 ,  77
   4.1198 , 0.898448 , 0.000600 ,  78
   4.1198 , 0.898388 , 0.000600 ,  79
   4.1198 , 0.898428 , 0.000600 ,  80
   4.1198 , 0.898394 , 0.000600 ,  81
   4.1198 , 0.898363 , 0.000600 ,  82
   4.1198 , 0.898412 , 0.000600 ,  83
   4.1198 , 0.898400 , 0.000600 ,  84
   4.1198 , 0.898463 , 0.000600 ,  85
   4.1198 , 0.898390 , 0.000600 ,  86
   4.1198 , 0.898320 , 0.000600 ,  87
   4.1198 , 0.898351 , 0.000600 ,  88
   4.1198 , 0.898385 , 0.000600 ,  89
   4.1198 , 0.898407 , 0.000600 ,  90
   4.1198 , 0.898394 , 0.000600 ,  91
   4.1198 , 0.898390 , 0.000600 ,  92
   4.1198 , 0.898376 , 0.000600 ,  93
   4.1198 , 0.898277 , 0.000600 ,  94
   4.1198 , 0.898466 , 0.000600 ,  95
   4.1198 , 0.898298 , 0.000600 ,  96
   4.1198 , 0.898329 , 0.000600 ,  97
   4.1198 , 0.898440 , 0.000600 ,  98
   4.1198 , 0.898456 , 0.000600 ,  99
   4.1198 , 0.898358 , 0.000600 , 100
   4.1322 , 0.897862 , 0.000710 ,   0
   4.1322 , 0.897493 , 0.000710 ,   1
   4.1322 , 0.897771 , 0.000710 ,   2
   4.1322 , 0.897920 , 0.000710 ,   3
   4.1322 , 0.897917 , 0.000710 ,   4
   4.1322 , 0.897908 , 0.000710 ,   5
   4.1322 , 0.897963 , 0.000710 ,   6
   4.1322 , 0.897839 , 0.000710 ,   7
   4.1322 , 0.897861 , 0.000710 ,   8
   4.1322 , 0.897807 , 0.000710 ,   9
   4.1322 , 0.897857 , 0.000710 ,  10
   4.1322 , 0.897978 , 0.000710 ,  11
   4.1322 , 0.897912 , 0.000710 ,  12
   4.1322 , 0.897935 , 0.000710 ,  13
   4.1322 , 0.897786 , 0.000710 ,  14
   4.1322 , 0.897920 , 0.000710 ,  15
   4.1322 , 0.897814 , 0.000710 ,  16
   4.1322 , 0.897718 , 0.000710 ,  17
   4.1322 , 0.897840 , 0.000710 ,  18
   4.1322 , 0.897747 , 0.000710 ,  19
   4.1322 , 0.897849 , 0.000710 ,  20
   4.1322 , 0.897802 , 0.000710 ,  21
   4.1322 , 0.897820 , 0.000710 ,  22
   4.1322 , 0.897858 , 0.000710 ,  23
   4.1322 , 0.897904 , 0.000710 ,  24
   4.1322 , 0.897930 , 0.000710 ,  25
   4.1322 , 0.897883 , 0.000710 ,  26
   4.1322 , 0.897826 , 0.000710 ,  27
   4.1322 , 0.897858 , 0.000710 ,  28
   4.1322 , 0.897953 , 0.000710 ,  29
   4.1322 , 0.897898 , 0.000710 ,  30
   4.1322 , 0.897898 , 0.000710 ,  31
   4.1322 , 0.897709 , 0.000710 ,  32
   4.1322 , 0.897799 , 0.000710 ,  33
   4.1322 , 0.897944 , 0.000710 ,  34
   4.1322 , 0.897933 , 0.000710 ,  35
   4.1322 , 0.897819 , 0.000710 ,  36
   4.1322 , 0.897907 , 0.000710 ,  37
   4.1322 , 0.897827 , 0.000710 ,  38
   4.1322 , 0.897930 , 0.000710 ,  39
   4.1322 , 0.897867 , 0.000710 ,  40
   4.1322 , 0.898009 , 0.000710 ,  41
   4.1322 , 0.897866 , 0.000710 ,  42
   4.1322 , 0.897855 , 0.000710 ,  43
   4.1322 , 0.897878 , 0.000710 ,  44
   4.1322 , 0.897837 , 0.000710 ,  45
   4.1322 , 0.897864 , 0.000710 ,  46
   4.1322 , 0.897858 , 0.000710 ,  47
   4.1322 , 0.897878 , 0.000710 ,  48
   4.1322 , 0.897877 , 0.000710 ,  49
   4.1322 , 0.897891 , 0.000710 ,  50
   4.1322 , 0.897770 , 0.000710 ,  51
   4.1322 , 0.897943 , 0.000710 ,  52
   4.1322 , 0.897871 , 0.000710 ,  53
   4.1322 , 0.897800 , 0.000710 ,  54
   4.1322 , 0.897902 , 0.000710 ,  55
   4.1322 , 0.897810 , 0.000710 ,  56
   4.1322 , 0.897802 , 0.000710 ,  57
   4.1322 , 0.897807 , 0.000710 ,  58
   4.1322 , 0.897892 , 0.000710 ,  59
   4.1322 , 0.897771 , 0.000710 ,  60
   4.1322 , 0.897867 , 0.000710 ,  61
   4.1322 , 0.897919 , 0.000710 ,  62
   4.1322 , 0.897928 , 0.000710 ,  63
   4.1322 , 0.897976 , 0.000710 ,  64
   4.1322 , 0.897890 , 0.000710 ,  65
   4.1322 , 0.897827 , 0.000710 ,  66
   4.1322 , 0.897821 , 0.000710 ,  67
   4.1322 , 0.897810 , 0.000710 ,  68
   4.1322 , 0.897817 , 0.000710 ,  69
   4.1322 , 0.897836 , 0.000710 ,  70
   4.1322 , 0.897839 , 0.000710 ,  71
   4.1322 , 0.897832 , 0.000710 ,  72
   4.1322 , 0.897830 , 0.000710 ,  73
   4.1322 , 0.897887 , 0.000710 ,  74
   4.1322 , 0.897829 , 0.000710 ,  75
   4.1322 , 0.897830 , 0.000710 ,  76
   4.1322 , 0.897873 , 0.000710 ,  77
   4.1322 , 0.897849 , 0.000710 ,  78
   4.1322 , 0.897836 , 0.000710 ,  79
   4.1322 , 0.897882 , 0.000710 ,  80
   4.1322 , 0.897952 , 0.000710 ,  81
   4.1322 , 0.897854 , 0.000710 ,  82
   4.1322 , 0.897794 , 0.000710 ,  83
   4.1322 , 0.897919 , 0.000710 ,  84
   4.1322 , 0.897941 , 0.000710 ,  85
   4.1322 , 0.897818 , 0.000710 ,  86
   4.1322 , 0.897878 , 0.000710 ,  87
   4.1322 , 0.897778 , 0.000710 ,  88
   4.1322 , 0.897915 , 0.000710 ,  89
   4.1322 , 0.897918 , 0.000710 ,  90
   4.1322 , 0.898028 , 0.000710 ,  91
   4.1322 , 0.897888 , 0.000710 ,  92
   4.1322 , 0.897902 , 0.000710 ,  93
   4.1322 , 0.897901 , 0.000710 ,  94
   4.1322 , 0.897839 , 0.000710 ,  95
   4.1322 , 0.897792 , 0.000710 ,  96
   4.1322 , 0.897851 , 0.000710 ,  97
   4.1322 , 0.897920 , 0.000710 ,  98
   4.1322 , 0.897965 , 0.000710 ,  99
   4.1322 , 0.897764 , 0.000710 , 100
   4.2420 , 0.905930 , 0.000720 ,   0
   4.2420 , 0.905602 , 0.000720 ,   1
   4.2420 , 0.905845 , 0.000720 ,   2
   4.2420 , 0.906033 , 0.000720 ,   3
   4.2420 , 0.905983 , 0.000720 ,   4
   4.2420 , 0.905902 , 0.000720 ,   5
   4.2420 , 0.905946 , 0.000720 ,   6
   4.2420 , 0.905882 , 0.000720 ,   7
   4.2420 , 0.905924 , 0.000720 ,   8
   4.2420 , 0.905957 , 0.000720 ,   9
   4.2420 , 0.905910 , 0.000720 ,  10
   4.2420 , 0.905918 , 0.000720 ,  11
   4.2420 , 0.905856 , 0.000720 ,  12
   4.2420 , 0.905974 , 0.000720 ,  13
   4.2420 , 0.905810 , 0.000720 ,  14
   4.2420 , 0.905862 , 0.000720 ,  15
   4.2420 , 0.905876 , 0.000720 ,  16
   4.2420 , 0.905941 , 0.000720 ,  17
   4.2420 , 0.905867 , 0.000720 ,  18
   4.2420 , 0.905903 , 0.000720 ,  19
   4.2420 , 0.905973 , 0.000720 ,  20
   4.2420 , 0.905887 , 0.000720 ,  21
   4.2420 , 0.905862 , 0.000720 ,  22
   4.2420 , 0.905951 , 0.000720 ,  23
   4.2420 , 0.905910 , 0.000720 ,  24
   4.2420 , 0.905978 , 0.000720 ,  25
   4.2420 , 0.906002 , 0.000720 ,  26
   4.2420 , 0.906001 , 0.000720 ,  27
   4.2420 , 0.906069 , 0.000720 ,  28
   4.2420 , 0.905913 , 0.000720 ,  29
   4.2420 , 0.905917 , 0.000720 ,  30
   4.2420 , 0.905859 , 0.000720 ,  31
   4.2420 , 0.905910 , 0.000720 ,  32
   4.2420 , 0.905819 , 0.000720 ,  33
   4.2420 , 0.905974 , 0.000720 ,  34
   4.2420 , 0.905964 , 0.000720 ,  35
   4.2420 , 0.906031 , 0.000720 ,  36
   4.2420 , 0.905897 , 0.000720 ,  37
   4.2420 , 0.905872 , 0.000720 ,  38
   4.2420 , 0.905892 , 0.000720 ,  39
   4.2420 , 0.905837 , 0.000720 ,  40
   4.2420 , 0.905765 , 0.000720 ,  41
   4.2420 , 0.906024 , 0.000720 ,  42
   4.2420 , 0.905853 , 0.000720 ,  43
   4.2420 , 0.905945 , 0.000720 ,  44
   4.2420 , 0.905977 , 0.000720 ,  45
   4.2420 , 0.905844 , 0.000720 ,  46
   4.2420 , 0.905994 , 0.000720 ,  47
   4.2420 , 0.905997 , 0.000720 ,  48
   4.2420 , 0.905884 , 0.000720 ,  49
   4.2420 , 0.905985 , 0.000720 ,  50
   4.2420 , 0.905922 , 0.000720 ,  51
   4.2420 , 0.905870 , 0.000720 ,  52
   4.2420 , 0.905966 , 0.000720 ,  53
   4.2420 , 0.905903 , 0.000720 ,  54
   4.2420 , 0.906011 , 0.000720 ,  55
   4.2420 , 0.905972 , 0.000720 ,  56
   4.2420 , 0.905887 , 0.000720 ,  57
   4.2420 , 0.905917 , 0.000720 ,  58
   4.2420 , 0.905954 , 0.000720 ,  59
   4.2420 , 0.905913 , 0.000720 ,  60
   4.2420 , 0.906040 , 0.000720 ,  61
   4.2420 , 0.905913 , 0.000720 ,  62
   4.2420 , 0.905941 , 0.000720 ,  63
   4.2420 , 0.905979 , 0.000720 ,  64
   4.2420 , 0.905906 , 0.000720 ,  65
   4.2420 , 0.905942 , 0.000720 ,  66
   4.2420 , 0.906085 , 0.000720 ,  67
   4.2420 , 0.905883 , 0.000720 ,  68
   4.2420 , 0.905927 , 0.000720 ,  69
   4.2420 , 0.905972 , 0.000720 ,  70
   4.2420 , 0.906023 , 0.000720 ,  71
   4.2420 , 0.905950 , 0.000720 ,  72
   4.2420 , 0.905997 , 0.000720 ,  73
   4.2420 , 0.905950 , 0.000720 ,  74
   4.2420 , 0.906009 , 0.000720 ,  75
   4.2420 , 0.906023 , 0.000720 ,  76
   4.2420 , 0.906045 , 0.000720 ,  77
   4.2420 , 0.906006 , 0.000720 ,  78
   4.2420 , 0.905959 , 0.000720 ,  79
   4.2420 , 0.905867 , 0.000720 ,  80
   4.2420 , 0.905932 , 0.000720 ,  81
   4.2420 , 0.905899 , 0.000720 ,  82
   4.2420 , 0.905955 , 0.000720 ,  83
   4.2420 , 0.905884 , 0.000720 ,  84
   4.2420 , 0.905948 , 0.000720 ,  85
   4.2420 , 0.905991 , 0.000720 ,  86
   4.2420 , 0.905963 , 0.000720 ,  87
   4.2420 , 0.905981 , 0.000720 ,  88
   4.2420 , 0.905909 , 0.000720 ,  89
   4.2420 , 0.905903 , 0.000720 ,  90
   4.2420 , 0.905780 , 0.000720 ,  91
   4.2420 , 0.905965 , 0.000720 ,  92
   4.2420 , 0.905922 , 0.000720 ,  93
   4.2420 , 0.905930 , 0.000720 ,  94
   4.2420 , 0.906008 , 0.000720 ,  95
   4.2420 , 0.905852 , 0.000720 ,  96
   4.2420 , 0.905875 , 0.000720 ,  97
   4.2420 , 0.905773 , 0.000720 ,  98
   4.2420 , 0.905973 , 0.000720 ,  99
   4.2420 , 0.906013 , 0.000720 , 100
   4.2453 , 0.906155 , 0.000834 ,   0
   4.2453 , 0.905743 , 0.000834 ,   1
   4.2453 , 0.906003 , 0.000834 ,   2
   4.2453 , 0.906066 , 0.000834 ,   3
   4.2453 , 0.906142 , 0.000834 ,   4
   4.2453 , 0.906155 , 0.000834 ,   5
   4.2453 , 0.906243 , 0.000834 ,   6
   4.2453 , 0.906043 , 0.000834 ,   7
   4.2453 , 0.906157 , 0.000834 ,   8
   4.2453 , 0.906136 , 0.000834 ,   9
   4.2453 , 0.906187 , 0.000834 ,  10
   4.2453 , 0.906212 , 0.000834 ,  11
   4.2453 , 0.906205 , 0.000834 ,  12
   4.2453 , 0.906084 , 0.000834 ,  13
   4.2453 , 0.906099 , 0.000834 ,  14
   4.2453 , 0.906131 , 0.000834 ,  15
   4.2453 , 0.906045 , 0.000834 ,  16
   4.2453 , 0.906103 , 0.000834 ,  17
   4.2453 , 0.906216 , 0.000834 ,  18
   4.2453 , 0.906086 , 0.000834 ,  19
   4.2453 , 0.906176 , 0.000834 ,  20
   4.2453 , 0.906075 , 0.000834 ,  21
   4.2453 , 0.906090 , 0.000834 ,  22
   4.2453 , 0.906082 , 0.000834 ,  23
   4.2453 , 0.906202 , 0.000834 ,  24
   4.2453 , 0.906182 , 0.000834 ,  25
   4.2453 , 0.906173 , 0.000834 ,  26
   4.2453 , 0.906200 , 0.000834 ,  27
   4.2453 , 0.906075 , 0.000834 ,  28
   4.2453 , 0.906125 , 0.000834 ,  29
   4.2453 , 0.906160 , 0.000834 ,  30
   4.2453 , 0.906063 , 0.000834 ,  31
   4.2453 , 0.906043 , 0.000834 ,  32
   4.2453 , 0.906267 , 0.000834 ,  33
   4.2453 , 0.906118 , 0.000834 ,  34
   4.2453 , 0.906240 , 0.000834 ,  35
   4.2453 , 0.906248 , 0.000834 ,  36
   4.2453 , 0.906198 , 0.000834 ,  37
   4.2453 , 0.906093 , 0.000834 ,  38
   4.2453 , 0.906167 , 0.000834 ,  39
   4.2453 , 0.906139 , 0.000834 ,  40
   4.2453 , 0.906041 , 0.000834 ,  41
   4.2453 , 0.906249 , 0.000834 ,  42
   4.2453 , 0.906149 , 0.000834 ,  43
   4.2453 , 0.906190 , 0.000834 ,  44
   4.2453 , 0.906110 , 0.000834 ,  45
   4.2453 , 0.906256 , 0.000834 ,  46
   4.2453 , 0.906123 , 0.000834 ,  47
   4.2453 , 0.906222 , 0.000834 ,  48
   4.2453 , 0.906214 , 0.000834 ,  49
   4.2453 , 0.906158 , 0.000834 ,  50
   4.2453 , 0.906232 , 0.000834 ,  51
   4.2453 , 0.906087 , 0.000834 ,  52
   4.2453 , 0.905972 , 0.000834 ,  53
   4.2453 , 0.906097 , 0.000834 ,  54
   4.2453 , 0.906236 , 0.000834 ,  55
   4.2453 , 0.906107 , 0.000834 ,  56
   4.2453 , 0.906122 , 0.000834 ,  57
   4.2453 , 0.906210 , 0.000834 ,  58
   4.2453 , 0.906193 , 0.000834 ,  59
   4.2453 , 0.906259 , 0.000834 ,  60
   4.2453 , 0.906202 , 0.000834 ,  61
   4.2453 , 0.906073 , 0.000834 ,  62
   4.2453 , 0.906139 , 0.000834 ,  63
   4.2453 , 0.906096 , 0.000834 ,  64
   4.2453 , 0.906169 , 0.000834 ,  65
   4.2453 , 0.906201 , 0.000834 ,  66
   4.2453 , 0.906096 , 0.000834 ,  67
   4.2453 , 0.906231 , 0.000834 ,  68
   4.2453 , 0.905986 , 0.000834 ,  69
   4.2453 , 0.906113 , 0.000834 ,  70
   4.2453 , 0.906057 , 0.000834 ,  71
   4.2453 , 0.906104 , 0.000834 ,  72
   4.2453 , 0.906172 , 0.000834 ,  73
   4.2453 , 0.906134 , 0.000834 ,  74
   4.2453 , 0.906248 , 0.000834 ,  75
   4.2453 , 0.906173 , 0.000834 ,  76
   4.2453 , 0.906295 , 0.000834 ,  77
   4.2453 , 0.906203 , 0.000834 ,  78
   4.2453 , 0.906206 , 0.000834 ,  79
   4.2453 , 0.906297 , 0.000834 ,  80
   4.2453 , 0.906048 , 0.000834 ,  81
   4.2453 , 0.906227 , 0.000834 ,  82
   4.2453 , 0.906169 , 0.000834 ,  83
   4.2453 , 0.906282 , 0.000834 ,  84
   4.2453 , 0.906136 , 0.000834 ,  85
   4.2453 , 0.906289 , 0.000834 ,  86
   4.2453 , 0.906215 , 0.000834 ,  87
   4.2453 , 0.906234 , 0.000834 ,  88
   4.2453 , 0.906232 , 0.000834 ,  89
   4.2453 , 0.906250 , 0.000834 ,  90
   4.2453 , 0.906111 , 0.000834 ,  91
   4.2453 , 0.906256 , 0.000834 ,  92
   4.2453 , 0.906231 , 0.000834 ,  93
   4.2453 , 0.906147 , 0.000834 ,  94
   4.2453 , 0.906107 , 0.000834 ,  95
   4.2453 , 0.906115 , 0.000834 ,  96
   4.2453 , 0.906136 , 0.000834 ,  97
   4.2453 , 0.906186 , 0.000834 ,  98
   4.2453 , 0.906265 , 0.000834 ,  99
   4.2453 , 0.906174 , 0.000834 , 100
   4.3647 , 0.914898 , 0.000664 ,   0
   4.3647 , 0.914559 , 0.000664 ,   1
   4.3647 , 0.914770 , 0.000664 ,   2
   4.3647 , 0.914893 , 0.000664 ,   3
   4.3647 , 0.914876 , 0.000664 ,   4
   4.3647 , 0.914915 , 0.000664 ,   5
   4.3647 , 0.914884 , 0.000664 ,   6
   4.3647 , 0.914861 , 0.000664 ,   7
   4.3647 , 0.914883 , 0.000664 ,   8
   4.3647 , 0.914787 , 0.000664 ,   9
   4.3647 , 0.914864 , 0.000664 ,  10
   4.3647 , 0.914943 , 0.000664 ,  11
   4.3647 , 0.914978 , 0.000664 ,  12
   4.3647 , 0.914818 , 0.000664 ,  13
   4.3647 , 0.914942 , 0.000664 ,  14
   4.3647 , 0.914871 , 0.000664 ,  15
   4.3647 , 0.914934 , 0.000664 ,  16
   4.3647 , 0.914829 , 0.000664 ,  17
   4.3647 , 0.914951 , 0.000664 ,  18
   4.3647 , 0.914897 , 0.000664 ,  19
   4.3647 , 0.914894 , 0.000664 ,  20
   4.3647 , 0.914914 , 0.000664 ,  21
   4.3647 , 0.914900 , 0.000664 ,  22
   4.3647 , 0.914973 , 0.000664 ,  23
   4.3647 , 0.914900 , 0.000664 ,  24
   4.3647 , 0.914944 , 0.000664 ,  25
   4.3647 , 0.914961 , 0.000664 ,  26
   4.3647 , 0.914872 , 0.000664 ,  27
   4.3647 , 0.914849 , 0.000664 ,  28
   4.3647 , 0.914884 , 0.000664 ,  29
   4.3647 , 0.914963 , 0.000664 ,  30
   4.3647 , 0.914839 , 0.000664 ,  31
   4.3647 , 0.914860 , 0.000664 ,  32
   4.3647 , 0.914911 , 0.000664 ,  33
   4.3647 , 0.914903 , 0.000664 ,  34
   4.3647 , 0.914877 , 0.000664 ,  35
   4.3647 , 0.915001 , 0.000664 ,  36
   4.3647 , 0.914845 , 0.000664 ,  37
   4.3647 , 0.914854 , 0.000664 ,  38
   4.3647 , 0.914852 , 0.000664 ,  39
   4.3647 , 0.914783 , 0.000664 ,  40
   4.3647 , 0.914886 , 0.000664 ,  41
   4.3647 , 0.914867 , 0.000664 ,  42
   4.3647 , 0.914873 , 0.000664 ,  43
   4.3647 , 0.914897 , 0.000664 ,  44
   4.3647 , 0.914798 , 0.000664 ,  45
   4.3647 , 0.915025 , 0.000664 ,  46
   4.3647 , 0.914834 , 0.000664 ,  47
   4.3647 , 0.914981 , 0.000664 ,  48
   4.3647 , 0.914901 , 0.000664 ,  49
   4.3647 , 0.914918 , 0.000664 ,  50
   4.3647 , 0.914764 , 0.000664 ,  51
   4.3647 , 0.914866 , 0.000664 ,  52
   4.3647 , 0.914915 , 0.000664 ,  53
   4.3647 , 0.914875 , 0.000664 ,  54
   4.3647 , 0.914975 , 0.000664 ,  55
   4.3647 , 0.915041 , 0.000664 ,  56
   4.3647 , 0.914904 , 0.000664 ,  57
   4.3647 , 0.914907 , 0.000664 ,  58
   4.3647 , 0.914875 , 0.000664 ,  59
   4.3647 , 0.914874 , 0.000664 ,  60
   4.3647 , 0.914836 , 0.000664 ,  61
   4.3647 , 0.914929 , 0.000664 ,  62
   4.3647 , 0.914943 , 0.000664 ,  63
   4.3647 , 0.914971 , 0.000664 ,  64
   4.3647 , 0.914966 , 0.000664 ,  65
   4.3647 , 0.915030 , 0.000664 ,  66
   4.3647 , 0.914987 , 0.000664 ,  67
   4.3647 , 0.914876 , 0.000664 ,  68
   4.3647 , 0.914871 , 0.000664 ,  69
   4.3647 , 0.914872 , 0.000664 ,  70
   4.3647 , 0.914895 , 0.000664 ,  71
   4.3647 , 0.915019 , 0.000664 ,  72
   4.3647 , 0.914913 , 0.000664 ,  73
   4.3647 , 0.914828 , 0.000664 ,  74
   4.3647 , 0.914958 , 0.000664 ,  75
   4.3647 , 0.914842 , 0.000664 ,  76
   4.3647 , 0.914953 , 0.000664 ,  77
   4.3647 , 0.914847 , 0.000664 ,  78
   4.3647 , 0.914923 , 0.000664 ,  79
   4.3647 , 0.914842 , 0.000664 ,  80
   4.3647 , 0.914882 , 0.000664 ,  81
   4.3647 , 0.914912 , 0.000664 ,  82
   4.3647 , 0.914951 , 0.000664 ,  83
   4.3647 , 0.914938 , 0.000664 ,  84
   4.3647 , 0.914988 , 0.000664 ,  85
   4.3647 , 0.914941 , 0.000664 ,  86
   4.3647 , 0.914921 , 0.000664 ,  87
   4.3647 , 0.914902 , 0.000664 ,  88
   4.3647 , 0.914901 , 0.000664 ,  89
   4.3647 , 0.914959 , 0.000664 ,  90
   4.3647 , 0.914918 , 0.000664 ,  91
   4.3647 , 0.914926 , 0.000664 ,  92
   4.3647 , 0.914955 , 0.000664 ,  93
   4.3647 , 0.914938 , 0.000664 ,  94
   4.3647 , 0.914937 , 0.000664 ,  95
   4.3647 , 0.914932 , 0.000664 ,  96
   4.3647 , 0.914826 , 0.000664 ,  97
   4.3647 , 0.914895 , 0.000664 ,  98
   4.3647 , 0.914797 , 0.000664 ,  99
   4.3647 , 0.914847 , 0.000664 , 100
   4.4735 , 0.921514 , 0.000749 ,   0
   4.4735 , 0.921127 , 0.000749 ,   1
   4.4735 , 0.921432 , 0.000749 ,   2
   4.4735 , 0.921524 , 0.000749 ,   3
   4.4735 , 0.921394 , 0.000749 ,   4
   4.4735 , 0.921513 , 0.000749 ,   5
   4.4735 , 0.921543 , 0.000749 ,   6
   4.4735 , 0.921480 , 0.000749 ,   7
   4.4735 , 0.921401 , 0.000749 ,   8
   4.4735 , 0.921620 , 0.000749 ,   9
   4.4735 , 0.921519 , 0.000749 ,  10
   4.4735 , 0.921464 , 0.000749 ,  11
   4.4735 , 0.921502 , 0.000749 ,  12
   4.4735 , 0.921534 , 0.000749 ,  13
   4.4735 , 0.921494 , 0.000749 ,  14
   4.4735 , 0.921469 , 0.000749 ,  15
   4.4735 , 0.921513 , 0.000749 ,  16
   4.4735 , 0.921490 , 0.000749 ,  17
   4.4735 , 0.921566 , 0.000749 ,  18
   4.4735 , 0.921459 , 0.000749 ,  19
   4.4735 , 0.921521 , 0.000749 ,  20
   4.4735 , 0.921499 , 0.000749 ,  21
   4.4735 , 0.921527 , 0.000749 ,  22
   4.4735 , 0.921583 , 0.000749 ,  23
   4.4735 , 0.921487 , 0.000749 ,  24
   4.4735 , 0.921583 , 0.000749 ,  25
   4.4735 , 0.921490 , 0.000749 ,  26
   4.4735 , 0.921536 , 0.000749 ,  27
   4.4735 , 0.921557 , 0.000749 ,  28
   4.4735 , 0.921432 , 0.000749 ,  29
   4.4735 , 0.921491 , 0.000749 ,  30
   4.4735 , 0.921517 , 0.000749 ,  31
   4.4735 , 0.921544 , 0.000749 ,  32
   4.4735 , 0.921445 , 0.000749 ,  33
   4.4735 , 0.921490 , 0.000749 ,  34
   4.4735 , 0.921462 , 0.000749 ,  35
   4.4735 , 0.921651 , 0.000749 ,  36
   4.4735 , 0.921549 , 0.000749 ,  37
   4.4735 , 0.921549 , 0.000749 ,  38
   4.4735 , 0.921542 , 0.000749 ,  39
   4.4735 , 0.921535 , 0.000749 ,  40
   4.4735 , 0.921559 , 0.000749 ,  41
   4.4735 , 0.921570 , 0.000749 ,  42
   4.4735 , 0.921471 , 0.000749 ,  43
   4.4735 , 0.921443 , 0.000749 ,  44
   4.4735 , 0.921615 , 0.000749 ,  45
   4.4735 , 0.921503 , 0.000749 ,  46
   4.4735 , 0.921508 , 0.000749 ,  47
   4.4735 , 0.921420 , 0.000749 ,  48
   4.4735 , 0.921447 , 0.000749 ,  49
   4.4735 , 0.921543 , 0.000749 ,  50
   4.4735 , 0.921628 , 0.000749 ,  51
   4.4735 , 0.921481 , 0.000749 ,  52
   4.4735 , 0.921570 , 0.000749 ,  53
   4.4735 , 0.921553 , 0.000749 ,  54
   4.4735 , 0.921542 , 0.000749 ,  55
   4.4735 , 0.921641 , 0.000749 ,  56
   4.4735 , 0.921487 , 0.000749 ,  57
   4.4735 , 0.921517 , 0.000749 ,  58
   4.4735 , 0.921580 , 0.000749 ,  59
   4.4735 , 0.921558 , 0.000749 ,  60
   4.4735 , 0.921469 , 0.000749 ,  61
   4.4735 , 0.921448 , 0.000749 ,  62
   4.4735 , 0.921478 , 0.000749 ,  63
   4.4735 , 0.921540 , 0.000749 ,  64
   4.4735 , 0.921465 , 0.000749 ,  65
   4.4735 , 0.921513 , 0.000749 ,  66
   4.4735 , 0.921633 , 0.000749 ,  67
   4.4735 , 0.921648 , 0.000749 ,  68
   4.4735 , 0.921401 , 0.000749 ,  69
   4.4735 , 0.921550 , 0.000749 ,  70
   4.4735 , 0.921475 , 0.000749 ,  71
   4.4735 , 0.921449 , 0.000749 ,  72
   4.4735 , 0.921418 , 0.000749 ,  73
   4.4735 , 0.921561 , 0.000749 ,  74
   4.4735 , 0.921507 , 0.000749 ,  75
   4.4735 , 0.921577 , 0.000749 ,  76
   4.4735 , 0.921387 , 0.000749 ,  77
   4.4735 , 0.921569 , 0.000749 ,  78
   4.4735 , 0.921547 , 0.000749 ,  79
   4.4735 , 0.921538 , 0.000749 ,  80
   4.4735 , 0.921435 , 0.000749 ,  81
   4.4735 , 0.921551 , 0.000749 ,  82
   4.4735 , 0.921578 , 0.000749 ,  83
   4.4735 , 0.921409 , 0.000749 ,  84
   4.4735 , 0.921453 , 0.000749 ,  85
   4.4735 , 0.921607 , 0.000749 ,  86
   4.4735 , 0.921422 , 0.000749 ,  87
   4.4735 , 0.921478 , 0.000749 ,  88
   4.4735 , 0.921592 , 0.000749 ,  89
   4.4735 , 0.921615 , 0.000749 ,  90
   4.4735 , 0.921640 , 0.000749 ,  91
   4.4735 , 0.921499 , 0.000749 ,  92
   4.4735 , 0.921645 , 0.000749 ,  93
   4.4735 , 0.921430 , 0.000749 ,  94
   4.4735 , 0.921576 , 0.000749 ,  95
   4.4735 , 0.921430 , 0.000749 ,  96
   4.4735 , 0.921526 , 0.000749 ,  97
   4.4735 , 0.921565 , 0.000749 ,  98
   4.4735 , 0.921581 , 0.000749 ,  99
   4.4735 , 0.921473 , 0.000749 , 100
   4.5863 , 0.929451 , 0.000662 ,   0
   4.5863 , 0.929078 , 0.000662 ,   1
   4.5863 , 0.929325 , 0.000662 ,   2
   4.5863 , 0.929492 , 0.000662 ,   3
   4.5863 , 0.929370 , 0.000662 ,   4
   4.5863 , 0.929466 , 0.000662 ,   5
   4.5863 , 0.929440 , 0.000662 ,   6
   4.5863 , 0.929457 , 0.000662 ,   7
   4.5863 , 0.929407 , 0.000662 ,   8
   4.5863 , 0.929486 , 0.000662 ,   9
   4.5863 , 0.929383 , 0.000662 ,  10
   4.5863 , 0.929396 , 0.000662 ,  11
   4.5863 , 0.929578 , 0.000662 ,  12
   4.5863 , 0.929425 , 0.000662 ,  13
   4.5863 , 0.929448 , 0.000662 ,  14
   4.5863 , 0.929433 , 0.000662 ,  15
   4.5863 , 0.929459 , 0.000662 ,  16
   4.5863 , 0.929422 , 0.000662 ,  17
   4.5863 , 0.929444 , 0.000662 ,  18
   4.5863 , 0.929454 , 0.000662 ,  19
   4.5863 , 0.929446 , 0.000662 ,  20
   4.5863 , 0.929391 , 0.000662 ,  21
   4.5863 , 0.929436 , 0.000662 ,  22
   4.5863 , 0.929521 , 0.000662 ,  23
   4.5863 , 0.929422 , 0.000662 ,  24
   4.5863 , 0.929356 , 0.000662 ,  25
   4.5863 , 0.929340 , 0.000662 ,  26
   4.5863 , 0.929386 , 0.000662 ,  27
   4.5863 , 0.929504 , 0.000662 ,  28
   4.5863 , 0.929507 , 0.000662 ,  29
   4.5863 , 0.929518 , 0.000662 ,  30
   4.5863 , 0.929521 , 0.000662 ,  31
   4.5863 , 0.929456 , 0.000662 ,  32
   4.5863 , 0.929446 , 0.000662 ,  33
   4.5863 , 0.929495 , 0.000662 ,  34
   4.5863 , 0.929433 , 0.000662 ,  35
   4.5863 , 0.929445 , 0.000662 ,  36
   4.5863 , 0.929458 , 0.000662 ,  37
   4.5863 , 0.929546 , 0.000662 ,  38
   4.5863 , 0.929320 , 0.000662 ,  39
   4.5863 , 0.929487 , 0.000662 ,  40
   4.5863 , 0.929453 , 0.000662 ,  41
   4.5863 , 0.929422 , 0.000662 ,  42
   4.5863 , 0.929429 , 0.000662 ,  43
   4.5863 , 0.929345 , 0.000662 ,  44
   4.5863 , 0.929464 , 0.000662 ,  45
   4.5863 , 0.929437 , 0.000662 ,  46
   4.5863 , 0.929415 , 0.000662 ,  47
   4.5863 , 0.929511 , 0.000662 ,  48
   4.5863 , 0.929540 , 0.000662 ,  49
   4.5863 , 0.929409 , 0.000662 ,  50
   4.5863 , 0.929454 , 0.000662 ,  51
   4.5863 , 0.929447 , 0.000662 ,  52
   4.5863 , 0.929475 , 0.000662 ,  53
   4.5863 , 0.929489 , 0.000662 ,  54
   4.5863 , 0.929433 , 0.000662 ,  55
   4.5863 , 0.929460 , 0.000662 ,  56
   4.5863 , 0.929511 , 0.000662 ,  57
   4.5863 , 0.929457 , 0.000662 ,  58
   4.5863 , 0.929507 , 0.000662 ,  59
   4.5863 , 0.929472 , 0.000662 ,  60
   4.5863 , 0.929465 , 0.000662 ,  61
   4.5863 , 0.929397 , 0.000662 ,  62
   4.5863 , 0.929379 , 0.000662 ,  63
   4.5863 , 0.929452 , 0.000662 ,  64
   4.5863 , 0.929437 , 0.000662 ,  65
   4.5863 , 0.929561 , 0.000662 ,  66
   4.5863 , 0.929542 , 0.000662 ,  67
   4.5863 , 0.929446 , 0.000662 ,  68
   4.5863 , 0.929383 , 0.000662 ,  69
   4.5863 , 0.929418 , 0.000662 ,  70
   4.5863 , 0.929411 , 0.000662 ,  71
   4.5863 , 0.929439 , 0.000662 ,  72
   4.5863 , 0.929548 , 0.000662 ,  73
   4.5863 , 0.929367 , 0.000662 ,  74
   4.5863 , 0.929497 , 0.000662 ,  75
   4.5863 , 0.929514 , 0.000662 ,  76
   4.5863 , 0.929495 , 0.000662 ,  77
   4.5863 , 0.929368 , 0.000662 ,  78
   4.5863 , 0.929485 , 0.000662 ,  79
   4.5863 , 0.929551 , 0.000662 ,  80
   4.5863 , 0.929461 , 0.000662 ,  81
   4.5863 , 0.929492 , 0.000662 ,  82
   4.5863 , 0.929563 , 0.000662 ,  83
   4.5863 , 0.929452 , 0.000662 ,  84
   4.5863 , 0.929509 , 0.000662 ,  85
   4.5863 , 0.929403 , 0.000662 ,  86
   4.5863 , 0.929481 , 0.000662 ,  87
   4.5863 , 0.929451 , 0.000662 ,  88
   4.5863 , 0.929425 , 0.000662 ,  89
   4.5863 , 0.929451 , 0.000662 ,  90
   4.5863 , 0.929365 , 0.000662 ,  91
   4.5863 , 0.929557 , 0.000662 ,  92
   4.5863 , 0.929446 , 0.000662 ,  93
   4.5863 , 0.929484 , 0.000662 ,  94
   4.5863 , 0.929487 , 0.000662 ,  95
   4.5863 , 0.929467 , 0.000662 ,  96
   4.5863 , 0.929459 , 0.000662 ,  97
   4.5863 , 0.929513 , 0.000662 ,  98
   4.5863 , 0.929462 , 0.000662 ,  99
   4.5863 , 0.929409 , 0.000662 , 100
   4.6998 , 0.933937 , 0.001060 ,   0
   4.6998 , 0.933434 , 0.001060 ,   1
   4.6998 , 0.933658 , 0.001060 ,   2
   4.6998 , 0.933818 , 0.001060 ,   3
   4.6998 , 0.933959 , 0.001060 ,   4
   4.6998 , 0.933942 , 0.001060 ,   5
   4.6998 , 0.933985 , 0.001060 ,   6
   4.6998 , 0.933873 , 0.001060 ,   7
   4.6998 , 0.933921 , 0.001060 ,   8
   4.6998 , 0.933917 , 0.001060 ,   9
   4.6998 , 0.933877 , 0.001060 ,  10
   4.6998 , 0.933908 , 0.001060 ,  11
   4.6998 , 0.934010 , 0.001060 ,  12
   4.6998 , 0.933774 , 0.001060 ,  13
   4.6998 , 0.934016 , 0.001060 ,  14
   4.6998 , 0.933790 , 0.001060 ,  15
   4.6998 , 0.933991 , 0.001060 ,  16
   4.6998 , 0.934045 , 0.001060 ,  17
   4.6998 , 0.933862 , 0.001060 ,  18
   4.6998 , 0.933824 , 0.001060 ,  19
   4.6998 , 0.934054 , 0.001060 ,  20
   4.6998 , 0.933921 , 0.001060 ,  21
   4.6998 , 0.933936 , 0.001060 ,  22
   4.6998 , 0.934140 , 0.001060 ,  23
   4.6998 , 0.933885 , 0.001060 ,  24
   4.6998 , 0.933942 , 0.001060 ,  25
   4.6998 , 0.933902 , 0.001060 ,  26
   4.6998 , 0.934105 , 0.001060 ,  27
   4.6998 , 0.934024 , 0.001060 ,  28
   4.6998 , 0.934185 , 0.001060 ,  29
   4.6998 , 0.934028 , 0.001060 ,  30
   4.6998 , 0.934115 , 0.001060 ,  31
   4.6998 , 0.933923 , 0.001060 ,  32
   4.6998 , 0.933831 , 0.001060 ,  33
   4.6998 , 0.933965 , 0.001060 ,  34
   4.6998 , 0.933919 , 0.001060 ,  35
   4.6998 , 0.934040 , 0.001060 ,  36
   4.6998 , 0.934061 , 0.001060 ,  37
   4.6998 , 0.933945 , 0.001060 ,  38
   4.6998 , 0.933803 , 0.001060 ,  39
   4.6998 , 0.934009 , 0.001060 ,  40
   4.6998 , 0.933939 , 0.001060 ,  41
   4.6998 , 0.933966 , 0.001060 ,  42
   4.6998 , 0.933764 , 0.001060 ,  43
   4.6998 , 0.933989 , 0.001060 ,  44
   4.6998 , 0.933912 , 0.001060 ,  45
   4.6998 , 0.933869 , 0.001060 ,  46
   4.6998 , 0.934124 , 0.001060 ,  47
   4.6998 , 0.934022 , 0.001060 ,  48
   4.6998 , 0.933807 , 0.001060 ,  49
   4.6998 , 0.934018 , 0.001060 ,  50
   4.6998 , 0.933976 , 0.001060 ,  51
   4.6998 , 0.934069 , 0.001060 ,  52
   4.6998 , 0.933974 , 0.001060 ,  53
   4.6998 , 0.933827 , 0.001060 ,  54
   4.6998 , 0.934015 , 0.001060 ,  55
   4.6998 , 0.933923 , 0.001060 ,  56
   4.6998 , 0.933816 , 0.001060 ,  57
   4.6998 , 0.934058 , 0.001060 ,  58
   4.6998 , 0.933846 , 0.001060 ,  59
   4.6998 , 0.933797 , 0.001060 ,  60
   4.6998 , 0.934026 , 0.001060 ,  61
   4.6998 , 0.933915 , 0.001060 ,  62
   4.6998 , 0.933918 , 0.001060 ,  63
   4.6998 , 0.934022 , 0.001060 ,  64
   4.6998 , 0.933894 , 0.001060 ,  65
   4.6998 , 0.933838 , 0.001060 ,  66
   4.6998 , 0.933879 , 0.001060 ,  67
   4.6998 , 0.934020 , 0.001060 ,  68
   4.6998 , 0.933852 , 0.001060 ,  69
   4.6998 , 0.933927 , 0.001060 ,  70
   4.6998 , 0.933991 , 0.001060 ,  71
   4.6998 , 0.933876 , 0.001060 ,  72
   4.6998 , 0.933894 , 0.001060 ,  73
   4.6998 , 0.933943 , 0.001060 ,  74
   4.6998 , 0.933813 , 0.001060 ,  75
   4.6998 , 0.933888 , 0.001060 ,  76
   4.6998 , 0.933908 , 0.001060 ,  77
   4.6998 , 0.933946 , 0.001060 ,  78
   4.6998 , 0.933881 , 0.001060 ,  79
   4.6998 , 0.933872 , 0.001060 ,  80
   4.6998 , 0.933996 , 0.001060 ,  81
   4.6998 , 0.933923 , 0.001060 ,  82
   4.6998 , 0.933950 , 0.001060 ,  83
   4.6998 , 0.933896 , 0.001060 ,  84
   4.6998 , 0.934141 , 0.001060 ,  85
   4.6998 , 0.934029 , 0.001060 ,  86
   4.6998 , 0.933901 , 0.001060 ,  87
   4.6998 , 0.934032 , 0.001060 ,  88
   4.6998 , 0.933991 , 0.001060 ,  89
   4.6998 , 0.934007 , 0.001060 ,  90
   4.6998 , 0.934093 , 0.001060 ,  91
   4.6998 , 0.933865 , 0.001060 ,  92
   4.6998 , 0.934053 , 0.001060 ,  93
   4.6998 , 0.933934 , 0.001060 ,  94
   4.6998 , 0.933914 , 0.001060 ,  95
   4.6998 , 0.933882 , 0.001060 ,  96
   4.6998 , 0.933901 , 0.001060 ,  97
   4.6998 , 0.933980 , 0.001060 ,  98
   4.6998 , 0.933839 , 0.001060 ,  99
   4.6998 , 0.933895 , 0.001060 , 100
   4.9063 , 0.947192 , 0.000951 ,   0
   4.9063 , 0.946738 , 0.000951 ,   1
   4.9063 , 0.947058 , 0.000951 ,   2
   4.9063 , 0.947137 , 0.000951 ,   3
   4.9063 , 0.946979 , 0.000951 ,   4
   4.9063 , 0.947099 , 0.000951 ,   5
   4.9063 , 0.947371 , 0.000951 ,   6
   4.9063 , 0.947200 , 0.000951 ,   7
   4.9063 , 0.947143 , 0.000951 ,   8
   4.9063 , 0.947309 , 0.000951 ,   9
   4.9063 , 0.947235 , 0.000951 ,  10
   4.9063 , 0.947253 , 0.000951 ,  11
   4.9063 , 0.947316 , 0.000951 ,  12
   4.9063 , 0.947182 , 0.000951 ,  13
   4.9063 , 0.947182 , 0.000951 ,  14
   4.9063 , 0.947042 , 0.000951 ,  15
   4.9063 , 0.947140 , 0.000951 ,  16
   4.9063 , 0.947032 , 0.000951 ,  17
   4.9063 , 0.947329 , 0.000951 ,  18
   4.9063 , 0.947171 , 0.000951 ,  19
   4.9063 , 0.947141 , 0.000951 ,  20
   4.9063 , 0.947327 , 0.000951 ,  21
   4.9063 , 0.947170 , 0.000951 ,  22
   4.9063 , 0.947176 , 0.000951 ,  23
   4.9063 , 0.947131 , 0.000951 ,  24
   4.9063 , 0.947149 , 0.000951 ,  25
   4.9063 , 0.947206 , 0.000951 ,  26
   4.9063 , 0.947195 , 0.000951 ,  27
   4.9063 , 0.947111 , 0.000951 ,  28
   4.9063 , 0.947182 , 0.000951 ,  29
   4.9063 , 0.947106 , 0.000951 ,  30
   4.9063 , 0.947345 , 0.000951 ,  31
   4.9063 , 0.947250 , 0.000951 ,  32
   4.9063 , 0.947118 , 0.000951 ,  33
   4.9063 , 0.947326 , 0.000951 ,  34
   4.9063 , 0.947242 , 0.000951 ,  35
   4.9063 , 0.947290 , 0.000951 ,  36
   4.9063 , 0.947178 , 0.000951 ,  37
   4.9063 , 0.947193 , 0.000951 ,  38
   4.9063 , 0.947191 , 0.000951 ,  39
   4.9063 , 0.947211 , 0.000951 ,  40
   4.9063 , 0.947241 , 0.000951 ,  41
   4.9063 , 0.947199 , 0.000951 ,  42
   4.9063 , 0.947265 , 0.000951 ,  43
   4.9063 , 0.947117 , 0.000951 ,  44
   4.9063 , 0.947213 , 0.000951 ,  45
   4.9063 , 0.947091 , 0.000951 ,  46
   4.9063 , 0.947171 , 0.000951 ,  47
   4.9063 , 0.947239 , 0.000951 ,  48
   4.9063 , 0.947078 , 0.000951 ,  49
   4.9063 , 0.947226 , 0.000951 ,  50
   4.9063 , 0.947146 , 0.000951 ,  51
   4.9063 , 0.947213 , 0.000951 ,  52
   4.9063 , 0.947183 , 0.000951 ,  53
   4.9063 , 0.947301 , 0.000951 ,  54
   4.9063 , 0.947233 , 0.000951 ,  55
   4.9063 , 0.947261 , 0.000951 ,  56
   4.9063 , 0.947081 , 0.000951 ,  57
   4.9063 , 0.947311 , 0.000951 ,  58
   4.9063 , 0.947175 , 0.000951 ,  59
   4.9063 , 0.947272 , 0.000951 ,  60
   4.9063 , 0.947247 , 0.000951 ,  61
   4.9063 , 0.947202 , 0.000951 ,  62
   4.9063 , 0.947219 , 0.000951 ,  63
   4.9063 , 0.947280 , 0.000951 ,  64
   4.9063 , 0.947083 , 0.000951 ,  65
   4.9063 , 0.947223 , 0.000951 ,  66
   4.9063 , 0.947135 , 0.000951 ,  67
   4.9063 , 0.947096 , 0.000951 ,  68
   4.9063 , 0.947039 , 0.000951 ,  69
   4.9063 , 0.947206 , 0.000951 ,  70
   4.9063 , 0.947219 , 0.000951 ,  71
   4.9063 , 0.947155 , 0.000951 ,  72
   4.9063 , 0.947157 , 0.000951 ,  73
   4.9063 , 0.947139 , 0.000951 ,  74
   4.9063 , 0.947334 , 0.000951 ,  75
   4.9063 , 0.947259 , 0.000951 ,  76
   4.9063 , 0.947108 , 0.000951 ,  77
   4.9063 , 0.947131 , 0.000951 ,  78
   4.9063 , 0.947232 , 0.000951 ,  79
   4.9063 , 0.947320 , 0.000951 ,  80
   4.9063 , 0.947267 , 0.000951 ,  81
   4.9063 , 0.947258 , 0.000951 ,  82
   4.9063 , 0.947040 , 0.000951 ,  83
   4.9063 , 0.947199 , 0.000951 ,  84
   4.9063 , 0.947226 , 0.000951 ,  85
   4.9063 , 0.947122 , 0.000951 ,  86
   4.9063 , 0.947252 , 0.000951 ,  87
   4.9063 , 0.947251 , 0.000951 ,  88
   4.9063 , 0.947310 , 0.000951 ,  89
   4.9063 , 0.947232 , 0.000951 ,  90
   4.9063 , 0.947148 , 0.000951 ,  91
   4.9063 , 0.947195 , 0.000951 ,  92
   4.9063 , 0.947285 , 0.000951 ,  93
   4.9063 , 0.947376 , 0.000951 ,  94
   4.9063 , 0.947261 , 0.000951 ,  95
   4.9063 , 0.947001 , 0.000951 ,  96
   4.9063 , 0.947133 , 0.000951 ,  97
   4.9063 , 0.947289 , 0.000951 ,  98
   4.9063 , 0.947213 , 0.000951 ,  99
   4.9063 , 0.947132 , 0.000951 , 100
   5.0026 , 0.954448 , 0.001001 ,   0
   5.0026 , 0.954128 , 0.001001 ,   1
   5.0026 , 0.954033 , 0.001001 ,   2
   5.0026 , 0.954457 , 0.001001 ,   3
   5.0026 , 0.954431 , 0.001001 ,   4
   5.0026 , 0.954349 , 0.001001 ,   5
   5.0026 , 0.954365 , 0.001001 ,   6
   5.0026 , 0.954397 , 0.001001 ,   7
   5.0026 , 0.954355 , 0.001001 ,   8
   5.0026 , 0.954504 , 0.001001 ,   9
   5.0026 , 0.954499 , 0.001001 ,  10
   5.0026 , 0.954374 , 0.001001 ,  11
   5.0026 , 0.954443 , 0.001001 ,  12
   5.0026 , 0.954565 , 0.001001 ,  13
   5.0026 , 0.954450 , 0.001001 ,  14
   5.0026 , 0.954593 , 0.001001 ,  15
   5.0026 , 0.954447 , 0.001001 ,  16
   5.0026 , 0.954598 , 0.001001 ,  17
   5.0026 , 0.954297 , 0.001001 ,  18
   5.0026 , 0.954345 , 0.001001 ,  19
   5.0026 , 0.954474 , 0.001001 ,  20
   5.0026 , 0.954469 , 0.001001 ,  21
   5.0026 , 0.954488 , 0.001001 ,  22
   5.0026 , 0.954467 , 0.001001 ,  23
   5.0026 , 0.954430 , 0.001001 ,  24
   5.0026 , 0.954417 , 0.001001 ,  25
   5.0026 , 0.954500 , 0.001001 ,  26
   5.0026 , 0.954493 , 0.001001 ,  27
   5.0026 , 0.954550 , 0.001001 ,  28
   5.0026 , 0.954531 , 0.001001 ,  29
   5.0026 , 0.954451 , 0.001001 ,  30
   5.0026 , 0.954403 , 0.001001 ,  31
   5.0026 , 0.954383 , 0.001001 ,  32
   5.0026 , 0.954441 , 0.001001 ,  33
   5.0026 , 0.954522 , 0.001001 ,  34
   5.0026 , 0.954593 , 0.001001 ,  35
   5.0026 , 0.954434 , 0.001001 ,  36
   5.0026 , 0.954432 , 0.001001 ,  37
   5.0026 , 0.954430 , 0.001001 ,  38
   5.0026 , 0.954409 , 0.001001 ,  39
   5.0026 , 0.954329 , 0.001001 ,  40
   5.0026 , 0.954465 , 0.001001 ,  41
   5.0026 , 0.954484 , 0.001001 ,  42
   5.0026 , 0.954448 , 0.001001 ,  43
   5.0026 , 0.954506 , 0.001001 ,  44
   5.0026 , 0.954434 , 0.001001 ,  45
   5.0026 , 0.954322 , 0.001001 ,  46
   5.0026 , 0.954579 , 0.001001 ,  47
   5.0026 , 0.954310 , 0.001001 ,  48
   5.0026 , 0.954439 , 0.001001 ,  49
   5.0026 , 0.954503 , 0.001001 ,  50
   5.0026 , 0.954403 , 0.001001 ,  51
   5.0026 , 0.954359 , 0.001001 ,  52
   5.0026 , 0.954520 , 0.001001 ,  53
   5.0026 , 0.954334 , 0.001001 ,  54
   5.0026 , 0.954560 , 0.001001 ,  55
   5.0026 , 0.954505 , 0.001001 ,  56
   5.0026 , 0.954465 , 0.001001 ,  57
   5.0026 , 0.954536 , 0.001001 ,  58
   5.0026 , 0.954499 , 0.001001 ,  59
   5.0026 , 0.954423 , 0.001001 ,  60
   5.0026 , 0.954439 , 0.001001 ,  61
   5.0026 , 0.954339 , 0.001001 ,  62
   5.0026 , 0.954441 , 0.001001 ,  63
   5.0026 , 0.954553 , 0.001001 ,  64
   5.0026 , 0.954583 , 0.001001 ,  65
   5.0026 , 0.954313 , 0.001001 ,  66
   5.0026 , 0.954534 , 0.001001 ,  67
   5.0026 , 0.954527 , 0.001001 ,  68
   5.0026 , 0.954398 , 0.001001 ,  69
   5.0026 , 0.954531 , 0.001001 ,  70
   5.0026 , 0.954429 , 0.001001 ,  71
   5.0026 , 0.954579 , 0.001001 ,  72
   5.0026 , 0.954542 , 0.001001 ,  73
   5.0026 , 0.954433 , 0.001001 ,  74
   5.0026 , 0.954471 , 0.001001 ,  75
   5.0026 , 0.954577 , 0.001001 ,  76
   5.0026 , 0.954451 , 0.001001 ,  77
   5.0026 , 0.954657 , 0.001001 ,  78
   5.0026 , 0.954494 , 0.001001 ,  79
   5.0026 , 0.954466 , 0.001001 ,  80
   5.0026 , 0.954621 , 0.001001 ,  81
   5.0026 , 0.954265 , 0.001001 ,  82
   5.0026 , 0.954583 , 0.001001 ,  83
   5.0026 , 0.954170 , 0.001001 ,  84
   5.0026 , 0.954325 , 0.001001 ,  85
   5.0026 , 0.954458 , 0.001001 ,  86
   5.0026 , 0.954440 , 0.001001 ,  87
   5.0026 , 0.954577 , 0.001001 ,  88
   5.0026 , 0.954450 , 0.001001 ,  89
   5.0026 , 0.954416 , 0.001001 ,  90
   5.0026 , 0.954537 , 0.001001 ,  91
   5.0026 , 0.954381 , 0.001001 ,  92
   5.0026 , 0.954428 , 0.001001 ,  93
   5.0026 , 0.954510 , 0.001001 ,  94
   5.0026 , 0.954451 , 0.001001 ,  95
   5.0026 , 0.954328 , 0.001001 ,  96
   5.0026 , 0.954386 , 0.001001 ,  97
   5.0026 , 0.954459 , 0.001001 ,  98
   5.0026 , 0.954443 , 0.001001 ,  99
   5.0026 , 0.954371 , 0.001001 , 100
   5.0054 , 0.953819 , 0.001089 ,   0
   5.0054 , 0.953305 , 0.001089 ,   1
   5.0054 , 0.953648 , 0.001089 ,   2
   5.0054 , 0.953789 , 0.001089 ,   3
   5.0054 , 0.953768 , 0.001089 ,   4
   5.0054 , 0.953872 , 0.001089 ,   5
   5.0054 , 0.953830 , 0.001089 ,   6
   5.0054 , 0.953771 , 0.001089 ,   7
   5.0054 , 0.953686 , 0.001089 ,   8
   5.0054 , 0.953925 , 0.001089 ,   9
   5.0054 , 0.953945 , 0.001089 ,  10
   5.0054 , 0.953775 , 0.001089 ,  11
   5.0054 , 0.953805 , 0.001089 ,  12
   5.0054 , 0.953867 , 0.001089 ,  13
   5.0054 , 0.953961 , 0.001089 ,  14
   5.0054 , 0.953730 , 0.001089 ,  15
   5.0054 , 0.953819 , 0.001089 ,  16
   5.0054 , 0.953769 , 0.001089 ,  17
   5.0054 , 0.953981 , 0.001089 ,  18
   5.0054 , 0.953668 , 0.001089 ,  19
   5.0054 , 0.953864 , 0.001089 ,  20
   5.0054 , 0.953790 , 0.001089 ,  21
   5.0054 , 0.953685 , 0.001089 ,  22
   5.0054 , 0.953893 , 0.001089 ,  23
   5.0054 , 0.953913 , 0.001089 ,  24
   5.0054 , 0.953732 , 0.001089 ,  25
   5.0054 , 0.953700 , 0.001089 ,  26
   5.0054 , 0.953745 , 0.001089 ,  27
   5.0054 , 0.953845 , 0.001089 ,  28
   5.0054 , 0.953870 , 0.001089 ,  29
   5.0054 , 0.953823 , 0.001089 ,  30
   5.0054 , 0.953962 , 0.001089 ,  31
   5.0054 , 0.953947 , 0.001089 ,  32
   5.0054 , 0.953913 , 0.001089 ,  33
   5.0054 , 0.953923 , 0.001089 ,  34
   5.0054 , 0.953764 , 0.001089 ,  35
   5.0054 , 0.953929 , 0.001089 ,  36
   5.0054 , 0.953795 , 0.001089 ,  37
   5.0054 , 0.953953 , 0.001089 ,  38
   5.0054 , 0.953835 , 0.001089 ,  39
   5.0054 , 0.953777 , 0.001089 ,  40
   5.0054 , 0.953999 , 0.001089 ,  41
   5.0054 , 0.953828 , 0.001089 ,  42
   5.0054 , 0.953775 , 0.001089 ,  43
   5.0054 , 0.953816 , 0.001089 ,  44
   5.0054 , 0.953916 , 0.001089 ,  45
   5.0054 , 0.953858 , 0.001089 ,  46
   5.0054 , 0.953852 , 0.001089 ,  47
   5.0054 , 0.953545 , 0.001089 ,  48
   5.0054 , 0.953758 , 0.001089 ,  49
   5.0054 , 0.953889 , 0.001089 ,  50
   5.0054 , 0.953818 , 0.001089 ,  51
   5.0054 , 0.953825 , 0.001089 ,  52
   5.0054 , 0.953839 , 0.001089 ,  53
   5.0054 , 0.953891 , 0.001089 ,  54
   5.0054 , 0.954018 , 0.001089 ,  55
   5.0054 , 0.953844 , 0.001089 ,  56
   5.0054 , 0.953861 , 0.001089 ,  57
   5.0054 , 0.953712 , 0.001089 ,  58
   5.0054 , 0.953800 , 0.001089 ,  59
   5.0054 , 0.953824 , 0.001089 ,  60
   5.0054 , 0.953903 , 0.001089 ,  61
   5.0054 , 0.953734 , 0.001089 ,  62
   5.0054 , 0.953667 , 0.001089 ,  63
   5.0054 , 0.953708 , 0.001089 ,  64
   5.0054 , 0.953795 , 0.001089 ,  65
   5.0054 , 0.953861 , 0.001089 ,  66
   5.0054 , 0.953700 , 0.001089 ,  67
   5.0054 , 0.953947 , 0.001089 ,  68
   5.0054 , 0.953673 , 0.001089 ,  69
   5.0054 , 0.953675 , 0.001089 ,  70
   5.0054 , 0.953905 , 0.001089 ,  71
   5.0054 , 0.953955 , 0.001089 ,  72
   5.0054 , 0.953685 , 0.001089 ,  73
   5.0054 , 0.953907 , 0.001089 ,  74
   5.0054 , 0.953785 , 0.001089 ,  75
   5.0054 , 0.953683 , 0.001089 ,  76
   5.0054 , 0.953951 , 0.001089 ,  77
   5.0054 , 0.953917 , 0.001089 ,  78
   5.0054 , 0.953884 , 0.001089 ,  79
   5.0054 , 0.953910 , 0.001089 ,  80
   5.0054 , 0.953769 , 0.001089 ,  81
   5.0054 , 0.953785 , 0.001089 ,  82
   5.0054 , 0.953944 , 0.001089 ,  83
   5.0054 , 0.953811 , 0.001089 ,  84
   5.0054 , 0.953765 , 0.001089 ,  85
   5.0054 , 0.953862 , 0.001089 ,  86
   5.0054 , 0.953607 , 0.001089 ,  87
   5.0054 , 0.953822 , 0.001089 ,  88
   5.0054 , 0.953786 , 0.001089 ,  89
   5.0054 , 0.953657 , 0.001089 ,  90
   5.0054 , 0.953788 , 0.001089 ,  91
   5.0054 , 0.953855 , 0.001089 ,  92
   5.0054 , 0.953979 , 0.001089 ,  93
   5.0054 , 0.953750 , 0.001089 ,  94
   5.0054 , 0.953883 , 0.001089 ,  95
   5.0054 , 0.953782 , 0.001089 ,  96
   5.0054 , 0.953791 , 0.001089 ,  97
   5.0054 , 0.953862 , 0.001089 ,  98
   5.0054 , 0.954006 , 0.001089 ,  99
   5.0054 , 0.953824 , 0.001089 , 100
   5.1024 , 0.959985 , 0.000901 ,   0
   5.1024 , 0.959602 , 0.000901 ,   1
   5.1024 , 0.959782 , 0.000901 ,   2
   5.1024 , 0.959954 , 0.000901 ,   3
   5.1024 , 0.960022 , 0.000901 ,   4
   5.1024 , 0.959973 , 0.000901 ,   5
   5.1024 , 0.960135 , 0.000901 ,   6
   5.1024 , 0.959911 , 0.000901 ,   7
   5.1024 , 0.960009 , 0.000901 ,   8
   5.1024 , 0.959909 , 0.000901 ,   9
   5.1024 , 0.960015 , 0.000901 ,  10
   5.1024 , 0.959856 , 0.000901 ,  11
   5.1024 , 0.960039 , 0.000901 ,  12
   5.1024 , 0.959964 , 0.000901 ,  13
   5.1024 , 0.960078 , 0.000901 ,  14
   5.1024 , 0.960081 , 0.000901 ,  15
   5.1024 , 0.959976 , 0.000901 ,  16
   5.1024 , 0.960061 , 0.000901 ,  17
   5.1024 , 0.959887 , 0.000901 ,  18
   5.1024 , 0.960004 , 0.000901 ,  19
   5.1024 , 0.959850 , 0.000901 ,  20
   5.1024 , 0.959945 , 0.000901 ,  21
   5.1024 , 0.959968 , 0.000901 ,  22
   5.1024 , 0.960023 , 0.000901 ,  23
   5.1024 , 0.959966 , 0.000901 ,  24
   5.1024 , 0.960017 , 0.000901 ,  25
   5.1024 , 0.960019 , 0.000901 ,  26
   5.1024 , 0.960035 , 0.000901 ,  27
   5.1024 , 0.960164 , 0.000901 ,  28
   5.1024 , 0.959902 , 0.000901 ,  29
   5.1024 , 0.959945 , 0.000901 ,  30
   5.1024 , 0.960090 , 0.000901 ,  31
   5.1024 , 0.960029 , 0.000901 ,  32
   5.1024 , 0.960081 , 0.000901 ,  33
   5.1024 , 0.960032 , 0.000901 ,  34
   5.1024 , 0.959976 , 0.000901 ,  35
   5.1024 , 0.959920 , 0.000901 ,  36
   5.1024 , 0.960065 , 0.000901 ,  37
   5.1024 , 0.960108 , 0.000901 ,  38
   5.1024 , 0.959922 , 0.000901 ,  39
   5.1024 , 0.959889 , 0.000901 ,  40
   5.1024 , 0.959987 , 0.000901 ,  41
   5.1024 , 0.959954 , 0.000901 ,  42
   5.1024 , 0.959937 , 0.000901 ,  43
   5.1024 , 0.959959 , 0.000901 ,  44
   5.1024 , 0.960001 , 0.000901 ,  45
   5.1024 , 0.959869 , 0.000901 ,  46
   5.1024 , 0.960063 , 0.000901 ,  47
   5.1024 , 0.959990 , 0.000901 ,  48
   5.1024 , 0.959911 , 0.000901 ,  49
   5.1024 , 0.959823 , 0.000901 ,  50
   5.1024 , 0.960000 , 0.000901 ,  51
   5.1024 , 0.960001 , 0.000901 ,  52
   5.1024 , 0.960058 , 0.000901 ,  53
   5.1024 , 0.960006 , 0.000901 ,  54
   5.1024 , 0.959827 , 0.000901 ,  55
   5.1024 , 0.960087 , 0.000901 ,  56
   5.1024 , 0.959984 , 0.000901 ,  57
   5.1024 , 0.960005 , 0.000901 ,  58
   5.1024 , 0.959939 , 0.000901 ,  59
   5.1024 , 0.959996 , 0.000901 ,  60
   5.1024 , 0.960133 , 0.000901 ,  61
   5.1024 , 0.959977 , 0.000901 ,  62
   5.1024 , 0.960000 , 0.000901 ,  63
   5.1024 , 0.960013 , 0.000901 ,  64
   5.1024 , 0.960008 , 0.000901 ,  65
   5.1024 , 0.959962 , 0.000901 ,  66
   5.1024 , 0.960037 , 0.000901 ,  67
   5.1024 , 0.960118 , 0.000901 ,  68
   5.1024 , 0.960072 , 0.000901 ,  69
   5.1024 , 0.959907 , 0.000901 ,  70
   5.1024 , 0.960035 , 0.000901 ,  71
   5.1024 , 0.960046 , 0.000901 ,  72
   5.1024 , 0.959977 , 0.000901 ,  73
   5.1024 , 0.959926 , 0.000901 ,  74
   5.1024 , 0.960095 , 0.000901 ,  75
   5.1024 , 0.960221 , 0.000901 ,  76
   5.1024 , 0.960038 , 0.000901 ,  77
   5.1024 , 0.959905 , 0.000901 ,  78
   5.1024 , 0.960107 , 0.000901 ,  79
   5.1024 , 0.960089 , 0.000901 ,  80
   5.1024 , 0.959836 , 0.000901 ,  81
   5.1024 , 0.959952 , 0.000901 ,  82
   5.1024 , 0.959859 , 0.000901 ,  83
   5.1024 , 0.959937 , 0.000901 ,  84
   5.1024 , 0.960003 , 0.000901 ,  85
   5.1024 , 0.960036 , 0.000901 ,  86
   5.1024 , 0.959953 , 0.000901 ,  87
   5.1024 , 0.960121 , 0.000901 ,  88
   5.1024 , 0.960016 , 0.000901 ,  89
   5.1024 , 0.959882 , 0.000901 ,  90
   5.1024 , 0.959859 , 0.000901 ,  91
   5.1024 , 0.960040 , 0.000901 ,  92
   5.1024 , 0.960077 , 0.000901 ,  93
   5.1024 , 0.959966 , 0.000901 ,  94
   5.1024 , 0.959928 , 0.000901 ,  95
   5.1024 , 0.959840 , 0.000901 ,  96
   5.1024 , 0.959946 , 0.000901 ,  97
   5.1024 , 0.959958 , 0.000901 ,  98
   5.1024 , 0.959973 , 0.000901 ,  99
   5.1024 , 0.960022 , 0.000901 , 100
   5.1061 , 0.960246 , 0.000900 ,   0
   5.1061 , 0.959819 , 0.000900 ,   1
   5.1061 , 0.960026 , 0.000900 ,   2
   5.1061 , 0.960380 , 0.000900 ,   3
   5.1061 , 0.960376 , 0.000900 ,   4
   5.1061 , 0.960237 , 0.000900 ,   5
   5.1061 , 0.960366 , 0.000900 ,   6
   5.1061 , 0.960186 , 0.000900 ,   7
   5.1061 , 0.960271 , 0.000900 ,   8
   5.1061 , 0.960118 , 0.000900 ,   9
   5.1061 , 0.960155 , 0.000900 ,  10
   5.1061 , 0.960205 , 0.000900 ,  11
   5.1061 , 0.960245 , 0.000900 ,  12
   5.1061 , 0.960254 , 0.000900 ,  13
   5.1061 , 0.960312 , 0.000900 ,  14
   5.1061 , 0.960123 , 0.000900 ,  15
   5.1061 , 0.960287 , 0.000900 ,  16
   5.1061 , 0.960257 , 0.000900 ,  17
   5.1061 , 0.960282 , 0.000900 ,  18
   5.1061 , 0.960200 , 0.000900 ,  19
   5.1061 , 0.960207 , 0.000900 ,  20
   5.1061 , 0.960228 , 0.000900 ,  21
   5.1061 , 0.960204 , 0.000900 ,  22
   5.1061 , 0.960333 , 0.000900 ,  23
   5.1061 , 0.960153 , 0.000900 ,  24
   5.1061 , 0.960249 , 0.000900 ,  25
   5.1061 , 0.960268 , 0.000900 ,  26
   5.1061 , 0.960340 , 0.000900 ,  27
   5.1061 , 0.960230 , 0.000900 ,  28
   5.1061 , 0.960450 , 0.000900 ,  29
   5.1061 , 0.960287 , 0.000900 ,  30
   5.1061 , 0.960379 , 0.000900 ,  31
   5.1061 , 0.960379 , 0.000900 ,  32
   5.1061 , 0.960319 , 0.000900 ,  33
   5.1061 , 0.960188 , 0.000900 ,  34
   5.1061 , 0.960284 , 0.000900 ,  35
   5.1061 , 0.960315 , 0.000900 ,  36
   5.1061 , 0.960301 , 0.000900 ,  37
   5.1061 , 0.960294 , 0.000900 ,  38
   5.1061 , 0.960158 , 0.000900 ,  39
   5.1061 , 0.960084 , 0.000900 ,  40
   5.1061 , 0.960289 , 0.000900 ,  41
   5.1061 , 0.960316 , 0.000900 ,  42
   5.1061 , 0.960222 , 0.000900 ,  43
   5.1061 , 0.960235 , 0.000900 ,  44
   5.1061 , 0.960254 , 0.000900 ,  45
   5.1061 , 0.960255 , 0.000900 ,  46
   5.1061 , 0.960323 , 0.000900 ,  47
   5.1061 , 0.960316 , 0.000900 ,  48
   5.1061 , 0.960098 , 0.000900 ,  49
   5.1061 , 0.960177 , 0.000900 ,  50
   5.1061 , 0.960180 , 0.000900 ,  51
   5.1061 , 0.960324 , 0.000900 ,  52
   5.1061 , 0.960145 , 0.000900 ,  53
   5.1061 , 0.960254 , 0.000900 ,  54
   5.1061 , 0.960206 , 0.000900 ,  55
   5.1061 , 0.960255 , 0.000900 ,  56
   5.1061 , 0.960242 , 0.000900 ,  57
   5.1061 , 0.960353 , 0.000900 ,  58
   5.1061 , 0.960313 , 0.000900 ,  59
   5.1061 , 0.960271 , 0.000900 ,  60
   5.1061 , 0.960306 , 0.000900 ,  61
   5.1061 , 0.960290 , 0.000900 ,  62
   5.1061 , 0.960255 , 0.000900 ,  63
   5.1061 , 0.960197 , 0.000900 ,  64
   5.1061 , 0.960214 , 0.000900 ,  65
   5.1061 , 0.960268 , 0.000900 ,  66
   5.1061 , 0.960117 , 0.000900 ,  67
   5.1061 , 0.960288 , 0.000900 ,  68
   5.1061 , 0.960144 , 0.000900 ,  69
   5.1061 , 0.960117 , 0.000900 ,  70
   5.1061 , 0.960318 , 0.000900 ,  71
   5.1061 , 0.960229 , 0.000900 ,  72
   5.1061 , 0.960270 , 0.000900 ,  73
   5.1061 , 0.960050 , 0.000900 ,  74
   5.1061 , 0.960306 , 0.000900 ,  75
   5.1061 , 0.960231 , 0.000900 ,  76
   5.1061 , 0.960239 , 0.000900 ,  77
   5.1061 , 0.960251 , 0.000900 ,  78
   5.1061 , 0.960297 , 0.000900 ,  79
   5.1061 , 0.960314 , 0.000900 ,  80
   5.1061 , 0.960296 , 0.000900 ,  81
   5.1061 , 0.960278 , 0.000900 ,  82
   5.1061 , 0.960358 , 0.000900 ,  83
   5.1061 , 0.960153 , 0.000900 ,  84
   5.1061 , 0.960365 , 0.000900 ,  85
   5.1061 , 0.960216 , 0.000900 ,  86
   5.1061 , 0.960134 , 0.000900 ,  87
   5.1061 , 0.960262 , 0.000900 ,  88
   5.1061 , 0.960166 , 0.000900 ,  89
   5.1061 , 0.960268 , 0.000900 ,  90
   5.1061 , 0.960318 , 0.000900 ,  91
   5.1061 , 0.960361 , 0.000900 ,  92
   5.1061 , 0.960283 , 0.000900 ,  93
   5.1061 , 0.960156 , 0.000900 ,  94
   5.1061 , 0.960336 , 0.000900 ,  95
   5.1061 , 0.960140 , 0.000900 ,  96
   5.1061 , 0.960169 , 0.000900 ,  97
   5.1061 , 0.960223 , 0.000900 ,  98
   5.1061 , 0.960288 , 0.000900 ,  99
   5.1061 , 0.960295 , 0.000900 , 100
   5.2006 , 0.964563 , 0.001001 ,   0
   5.2006 , 0.964235 , 0.001001 ,   1
   5.2006 , 0.964436 , 0.001001 ,   2
   5.2006 , 0.964416 , 0.001001 ,   3
   5.2006 , 0.964515 , 0.001001 ,   4
   5.2006 , 0.964429 , 0.001001 ,   5
   5.2006 , 0.964517 , 0.001001 ,   6
   5.2006 , 0.964728 , 0.001001 ,   7
   5.2006 , 0.964465 , 0.001001 ,   8
   5.2006 , 0.964384 , 0.001001 ,   9
   5.2006 , 0.964646 , 0.001001 ,  10
   5.2006 , 0.964679 , 0.001001 ,  11
   5.2006 , 0.964469 , 0.001001 ,  12
   5.2006 , 0.964609 , 0.001001 ,  13
   5.2006 , 0.964571 , 0.001001 ,  14
   5.2006 , 0.964535 , 0.001001 ,  15
   5.2006 , 0.964552 , 0.001001 ,  16
   5.2006 , 0.964393 , 0.001001 ,  17
   5.2006 , 0.964524 , 0.001001 ,  18
   5.2006 , 0.964562 , 0.001001 ,  19
   5.2006 , 0.964539 , 0.001001 ,  20
   5.2006 , 0.964483 , 0.001001 ,  21
   5.2006 , 0.964378 , 0.001001 ,  22
   5.2006 , 0.964582 , 0.001001 ,  23
   5.2006 , 0.964560 , 0.001001 ,  24
   5.2006 , 0.964480 , 0.001001 ,  25
   5.2006 , 0.964425 , 0.001001 ,  26
   5.2006 , 0.964590 , 0.001001 ,  27
   5.2006 , 0.964571 , 0.001001 ,  28
   5.2006 , 0.964509 , 0.001001 ,  29
   5.2006 , 0.964414 , 0.001001 ,  30
   5.2006 , 0.964544 , 0.001001 ,  31
   5.2006 , 0.964708 , 0.001001 ,  32
   5.2006 , 0.964545 , 0.001001 ,  33
   5.2006 , 0.964689 , 0.001001 ,  34
   5.2006 , 0.964696 , 0.001001 ,  35
   5.2006 , 0.964652 , 0.001001 ,  36
   5.2006 , 0.964582 , 0.001001 ,  37
   5.2006 , 0.964628 , 0.001001 ,  38
   5.2006 , 0.964473 , 0.001001 ,  39
   5.2006 , 0.964560 , 0.001001 ,  40
   5.2006 , 0.964420 , 0.001001 ,  41
   5.2006 , 0.964663 , 0.001001 ,  42
   5.2006 , 0.964465 , 0.001001 ,  43
   5.2006 , 0.964548 , 0.001001 ,  44
   5.2006 , 0.964747 , 0.001001 ,  45
   5.2006 , 0.964655 , 0.001001 ,  46
   5.2006 , 0.964649 , 0.001001 ,  47
   5.2006 , 0.964609 , 0.001001 ,  48
   5.2006 , 0.964513 , 0.001001 ,  49
   5.2006 , 0.964582 , 0.001001 ,  50
   5.2006 , 0.964596 , 0.001001 ,  51
   5.2006 , 0.964732 , 0.001001 ,  52
   5.2006 , 0.964644 , 0.001001 ,  53
   5.2006 , 0.964327 , 0.001001 ,  54
   5.2006 , 0.964634 , 0.001001 ,  55
   5.2006 , 0.964602 , 0.001001 ,  56
   5.2006 , 0.964562 , 0.001001 ,  57
   5.2006 , 0.964533 , 0.001001 ,  58
   5.2006 , 0.964344 , 0.001001 ,  59
   5.2006 , 0.964436 , 0.001001 ,  60
   5.2006 , 0.964560 , 0.001001 ,  61
   5.2006 , 0.964775 , 0.001001 ,  62
   5.2006 , 0.964570 , 0.001001 ,  63
   5.2006 , 0.964543 , 0.001001 ,  64
   5.2006 , 0.964449 , 0.001001 ,  65
   5.2006 , 0.964648 , 0.001001 ,  66
   5.2006 , 0.964582 , 0.001001 ,  67
   5.2006 , 0.964533 , 0.001001 ,  68
   5.2006 , 0.964537 , 0.001001 ,  69
   5.2006 , 0.964624 , 0.001001 ,  70
   5.2006 , 0.964533 , 0.001001 ,  71
   5.2006 , 0.964594 , 0.001001 ,  72
   5.2006 , 0.964664 , 0.001001 ,  73
   5.2006 , 0.964489 , 0.001001 ,  74
   5.2006 , 0.964627 , 0.001001 ,  75
   5.2006 , 0.964670 , 0.001001 ,  76
   5.2006 , 0.964584 , 0.001001 ,  77
   5.2006 , 0.964611 , 0.001001 ,  78
   5.2006 , 0.964549 , 0.001001 ,  79
   5.2006 , 0.964605 , 0.001001 ,  80
   5.2006 , 0.964531 , 0.001001 ,  81
   5.2006 , 0.964547 , 0.001001 ,  82
   5.2006 , 0.964680 , 0.001001 ,  83
   5.2006 , 0.964541 , 0.001001 ,  84
   5.2006 , 0.964791 , 0.001001 ,  85
   5.2006 , 0.964425 , 0.001001 ,  86
   5.2006 , 0.964545 , 0.001001 ,  87
   5.2006 , 0.964622 , 0.001001 ,  88
   5.2006 , 0.964612 , 0.001001 ,  89
   5.2006 , 0.964671 , 0.001001 ,  90
   5.2006 , 0.964576 , 0.001001 ,  91
   5.2006 , 0.964676 , 0.001001 ,  92
   5.2006 , 0.964695 , 0.001001 ,  93
   5.2006 , 0.964670 , 0.001001 ,  94
   5.2006 , 0.964600 , 0.001001 ,  95
   5.2006 , 0.964572 , 0.001001 ,  96
   5.2006 , 0.964551 , 0.001001 ,  97
   5.2006 , 0.964557 , 0.001001 ,  98
   5.2006 , 0.964662 , 0.001001 ,  99
   5.2006 , 0.964474 , 0.001001 , 100
   5.2073 , 0.966215 , 0.001330 ,   0
   5.2073 , 0.965860 , 0.001330 ,   1
   5.2073 , 0.966058 , 0.001330 ,   2
   5.2073 , 0.966172 , 0.001330 ,   3
   5.2073 , 0.966231 , 0.001330 ,   4
   5.2073 , 0.965999 , 0.001330 ,   5
   5.2073 , 0.966354 , 0.001330 ,   6
   5.2073 , 0.966197 , 0.001330 ,   7
   5.2073 , 0.966390 , 0.001330 ,   8
   5.2073 , 0.966388 , 0.001330 ,   9
   5.2073 , 0.966154 , 0.001330 ,  10
   5.2073 , 0.966222 , 0.001330 ,  11
   5.2073 , 0.966442 , 0.001330 ,  12
   5.2073 , 0.966075 , 0.001330 ,  13
   5.2073 , 0.966079 , 0.001330 ,  14
   5.2073 , 0.966090 , 0.001330 ,  15
   5.2073 , 0.965990 , 0.001330 ,  16
   5.2073 , 0.966153 , 0.001330 ,  17
   5.2073 , 0.966061 , 0.001330 ,  18
   5.2073 , 0.966210 , 0.001330 ,  19
   5.2073 , 0.966161 , 0.001330 ,  20
   5.2073 , 0.966208 , 0.001330 ,  21
   5.2073 , 0.966160 , 0.001330 ,  22
   5.2073 , 0.966277 , 0.001330 ,  23
   5.2073 , 0.966136 , 0.001330 ,  24
   5.2073 , 0.966183 , 0.001330 ,  25
   5.2073 , 0.966136 , 0.001330 ,  26
   5.2073 , 0.966062 , 0.001330 ,  27
   5.2073 , 0.966323 , 0.001330 ,  28
   5.2073 , 0.966053 , 0.001330 ,  29
   5.2073 , 0.966400 , 0.001330 ,  30
   5.2073 , 0.966411 , 0.001330 ,  31
   5.2073 , 0.966462 , 0.001330 ,  32
   5.2073 , 0.966351 , 0.001330 ,  33
   5.2073 , 0.966238 , 0.001330 ,  34
   5.2073 , 0.966265 , 0.001330 ,  35
   5.2073 , 0.966312 , 0.001330 ,  36
   5.2073 , 0.966227 , 0.001330 ,  37
   5.2073 , 0.966356 , 0.001330 ,  38
   5.2073 , 0.966217 , 0.001330 ,  39
   5.2073 , 0.966061 , 0.001330 ,  40
   5.2073 , 0.966421 , 0.001330 ,  41
   5.2073 , 0.966302 , 0.001330 ,  42
   5.2073 , 0.966084 , 0.001330 ,  43
   5.2073 , 0.966153 , 0.001330 ,  44
   5.2073 , 0.966032 , 0.001330 ,  45
   5.2073 , 0.966107 , 0.001330 ,  46
   5.2073 , 0.966254 , 0.001330 ,  47
   5.2073 , 0.966137 , 0.001330 ,  48
   5.2073 , 0.966226 , 0.001330 ,  49
   5.2073 , 0.966248 , 0.001330 ,  50
   5.2073 , 0.966197 , 0.001330 ,  51
   5.2073 , 0.966221 , 0.001330 ,  52
   5.2073 , 0.966059 , 0.001330 ,  53
   5.2073 , 0.966118 , 0.001330 ,  54
   5.2073 , 0.966112 , 0.001330 ,  55
   5.2073 , 0.966380 , 0.001330 ,  56
   5.2073 , 0.966139 , 0.001330 ,  57
   5.2073 , 0.966309 , 0.001330 ,  58
   5.2073 , 0.966249 , 0.001330 ,  59
   5.2073 , 0.966090 , 0.001330 ,  60
   5.2073 , 0.966185 , 0.001330 ,  61
   5.2073 , 0.966454 , 0.001330 ,  62
   5.2073 , 0.966456 , 0.001330 ,  63
   5.2073 , 0.966142 , 0.001330 ,  64
   5.2073 , 0.966401 , 0.001330 ,  65
   5.2073 , 0.966254 , 0.001330 ,  66
   5.2073 , 0.966247 , 0.001330 ,  67
   5.2073 , 0.966134 , 0.001330 ,  68
   5.2073 , 0.966255 , 0.001330 ,  69
   5.2073 , 0.966115 , 0.001330 ,  70
   5.2073 , 0.966029 , 0.001330 ,  71
   5.2073 , 0.966228 , 0.001330 ,  72
   5.2073 , 0.966385 , 0.001330 ,  73
   5.2073 , 0.966008 , 0.001330 ,  74
   5.2073 , 0.966323 , 0.001330 ,  75
   5.2073 , 0.966187 , 0.001330 ,  76
   5.2073 , 0.966340 , 0.001330 ,  77
   5.2073 , 0.966321 , 0.001330 ,  78
   5.2073 , 0.966240 , 0.001330 ,  79
   5.2073 , 0.966254 , 0.001330 ,  80
   5.2073 , 0.966295 , 0.001330 ,  81
   5.2073 , 0.966161 , 0.001330 ,  82
   5.2073 , 0.966220 , 0.001330 ,  83
   5.2073 , 0.966182 , 0.001330 ,  84
   5.2073 , 0.966393 , 0.001330 ,  85
   5.2073 , 0.966471 , 0.001330 ,  86
   5.2073 , 0.966295 , 0.001330 ,  87
   5.2073 , 0.966214 , 0.001330 ,  88
   5.2073 , 0.966223 , 0.001330 ,  89
   5.2073 , 0.966120 , 0.001330 ,  90
   5.2073 , 0.966323 , 0.001330 ,  91
   5.2073 , 0.965876 , 0.001330 ,  92
   5.2073 , 0.966064 , 0.001330 ,  93
   5.2073 , 0.966331 , 0.001330 ,  94
   5.2073 , 0.966154 , 0.001330 ,  95
   5.2073 , 0.966320 , 0.001330 ,  96
   5.2073 , 0.966118 , 0.001330 ,  97
   5.2073 , 0.966512 , 0.001330 ,  98
   5.2073 , 0.966287 , 0.001330 ,  99
   5.2073 , 0.965987 , 0.001330 , 100
   5.3954 , 0.975851 , 0.001144 ,   0
   5.3954 , 0.975477 , 0.001144 ,   1
   5.3954 , 0.975723 , 0.001144 ,   2
   5.3954 , 0.975630 , 0.001144 ,   3
   5.3954 , 0.975840 , 0.001144 ,   4
   5.3954 , 0.975745 , 0.001144 ,   5
   5.3954 , 0.976000 , 0.001144 ,   6
   5.3954 , 0.975942 , 0.001144 ,   7
   5.3954 , 0.975675 , 0.001144 ,   8
   5.3954 , 0.975790 , 0.001144 ,   9
   5.3954 , 0.975923 , 0.001144 ,  10
   5.3954 , 0.976045 , 0.001144 ,  11
   5.3954 , 0.975779 , 0.001144 ,  12
   5.3954 , 0.975763 , 0.001144 ,  13
   5.3954 , 0.976127 , 0.001144 ,  14
   5.3954 , 0.975722 , 0.001144 ,  15
   5.3954 , 0.975936 , 0.001144 ,  16
   5.3954 , 0.975692 , 0.001144 ,  17
   5.3954 , 0.975798 , 0.001144 ,  18
   5.3954 , 0.975825 , 0.001144 ,  19
   5.3954 , 0.975795 , 0.001144 ,  20
   5.3954 , 0.975686 , 0.001144 ,  21
   5.3954 , 0.975669 , 0.001144 ,  22
   5.3954 , 0.975893 , 0.001144 ,  23
   5.3954 , 0.975784 , 0.001144 ,  24
   5.3954 , 0.975756 , 0.001144 ,  25
   5.3954 , 0.975702 , 0.001144 ,  26
   5.3954 , 0.975753 , 0.001144 ,  27
   5.3954 , 0.975990 , 0.001144 ,  28
   5.3954 , 0.975939 , 0.001144 ,  29
   5.3954 , 0.975810 , 0.001144 ,  30
   5.3954 , 0.975955 , 0.001144 ,  31
   5.3954 , 0.975906 , 0.001144 ,  32
   5.3954 , 0.975871 , 0.001144 ,  33
   5.3954 , 0.975908 , 0.001144 ,  34
   5.3954 , 0.975835 , 0.001144 ,  35
   5.3954 , 0.975964 , 0.001144 ,  36
   5.3954 , 0.975919 , 0.001144 ,  37
   5.3954 , 0.975780 , 0.001144 ,  38
   5.3954 , 0.975617 , 0.001144 ,  39
   5.3954 , 0.975839 , 0.001144 ,  40
   5.3954 , 0.975945 , 0.001144 ,  41
   5.3954 , 0.975958 , 0.001144 ,  42
   5.3954 , 0.975759 , 0.001144 ,  43
   5.3954 , 0.975893 , 0.001144 ,  44
   5.3954 , 0.975915 , 0.001144 ,  45
   5.3954 , 0.975810 , 0.001144 ,  46
   5.3954 , 0.975973 , 0.001144 ,  47
   5.3954 , 0.975922 , 0.001144 ,  48
   5.3954 , 0.975991 , 0.001144 ,  49
   5.3954 , 0.975944 , 0.001144 ,  50
   5.3954 , 0.975952 , 0.001144 ,  51
   5.3954 , 0.976029 , 0.001144 ,  52
   5.3954 , 0.975899 , 0.001144 ,  53
   5.3954 , 0.975867 , 0.001144 ,  54
   5.3954 , 0.975842 , 0.001144 ,  55
   5.3954 , 0.976053 , 0.001144 ,  56
   5.3954 , 0.975872 , 0.001144 ,  57
   5.3954 , 0.975929 , 0.001144 ,  58
   5.3954 , 0.975917 , 0.001144 ,  59
   5.3954 , 0.975869 , 0.001144 ,  60
   5.3954 , 0.976079 , 0.001144 ,  61
   5.3954 , 0.975908 , 0.001144 ,  62
   5.3954 , 0.975869 , 0.001144 ,  63
   5.3954 , 0.975953 , 0.001144 ,  64
   5.3954 , 0.975839 , 0.001144 ,  65
   5.3954 , 0.975912 , 0.001144 ,  66
   5.3954 , 0.975768 , 0.001144 ,  67
   5.3954 , 0.975853 , 0.001144 ,  68
   5.3954 , 0.975873 , 0.001144 ,  69
   5.3954 , 0.975822 , 0.001144 ,  70
   5.3954 , 0.975849 , 0.001144 ,  71
   5.3954 , 0.975895 , 0.001144 ,  72
   5.3954 , 0.975662 , 0.001144 ,  73
   5.3954 , 0.975841 , 0.001144 ,  74
   5.3954 , 0.975849 , 0.001144 ,  75
   5.3954 , 0.975823 , 0.001144 ,  76
   5.3954 , 0.975822 , 0.001144 ,  77
   5.3954 , 0.975753 , 0.001144 ,  78
   5.3954 , 0.975965 , 0.001144 ,  79
   5.3954 , 0.975680 , 0.001144 ,  80
   5.3954 , 0.975584 , 0.001144 ,  81
   5.3954 , 0.975810 , 0.001144 ,  82
   5.3954 , 0.975861 , 0.001144 ,  83
   5.3954 , 0.975874 , 0.001144 ,  84
   5.3954 , 0.975813 , 0.001144 ,  85
   5.3954 , 0.975731 , 0.001144 ,  86
   5.3954 , 0.975723 , 0.001144 ,  87
   5.3954 , 0.975949 , 0.001144 ,  88
   5.3954 , 0.975776 , 0.001144 ,  89
   5.3954 , 0.975825 , 0.001144 ,  90
   5.3954 , 0.975935 , 0.001144 ,  91
   5.3954 , 0.975786 , 0.001144 ,  92
   5.3954 , 0.975951 , 0.001144 ,  93
   5.3954 , 0.975746 , 0.001144 ,  94
   5.3954 , 0.975743 , 0.001144 ,  95
   5.3954 , 0.975799 , 0.001144 ,  96
   5.3954 , 0.975964 , 0.001144 ,  97
   5.3954 , 0.975888 , 0.001144 ,  98
   5.3954 , 0.976076 , 0.001144 ,  99
   5.3954 , 0.976009 , 0.001144 , 100
   5.4847 , 0.980969 , 0.001164 ,   0
   5.4847 , 0.980431 , 0.001164 ,   1
   5.4847 , 0.980774 , 0.001164 ,   2
   5.4847 , 0.980892 , 0.001164 ,   3
   5.4847 , 0.980956 , 0.001164 ,   4
   5.4847 , 0.981018 , 0.001164 ,   5
   5.4847 , 0.981084 , 0.001164 ,   6
   5.4847 , 0.980940 , 0.001164 ,   7
   5.4847 , 0.980919 , 0.001164 ,   8
   5.4847 , 0.981038 , 0.001164 ,   9
   5.4847 , 0.981009 , 0.001164 ,  10
   5.4847 , 0.981042 , 0.001164 ,  11
   5.4847 , 0.980973 , 0.001164 ,  12
   5.4847 , 0.980987 , 0.001164 ,  13
   5.4847 , 0.980896 , 0.001164 ,  14
   5.4847 , 0.980815 , 0.001164 ,  15
   5.4847 , 0.980973 , 0.001164 ,  16
   5.4847 , 0.980803 , 0.001164 ,  17
   5.4847 , 0.980860 , 0.001164 ,  18
   5.4847 , 0.980943 , 0.001164 ,  19
   5.4847 , 0.980839 , 0.001164 ,  20
   5.4847 , 0.981027 , 0.001164 ,  21
   5.4847 , 0.980820 , 0.001164 ,  22
   5.4847 , 0.981150 , 0.001164 ,  23
   5.4847 , 0.980997 , 0.001164 ,  24
   5.4847 , 0.980887 , 0.001164 ,  25
   5.4847 , 0.980996 , 0.001164 ,  26
   5.4847 , 0.981108 , 0.001164 ,  27
   5.4847 , 0.981073 , 0.001164 ,  28
   5.4847 , 0.981025 , 0.001164 ,  29
   5.4847 , 0.980872 , 0.001164 ,  30
   5.4847 , 0.981072 , 0.001164 ,  31
   5.4847 , 0.980926 , 0.001164 ,  32
   5.4847 , 0.980874 , 0.001164 ,  33
   5.4847 , 0.980905 , 0.001164 ,  34
   5.4847 , 0.981014 , 0.001164 ,  35
   5.4847 , 0.980947 , 0.001164 ,  36
   5.4847 , 0.980918 , 0.001164 ,  37
   5.4847 , 0.981089 , 0.001164 ,  38
   5.4847 , 0.980756 , 0.001164 ,  39
   5.4847 , 0.981059 , 0.001164 ,  40
   5.4847 , 0.981104 , 0.001164 ,  41
   5.4847 , 0.980935 , 0.001164 ,  42
   5.4847 , 0.980857 , 0.001164 ,  43
   5.4847 , 0.980960 , 0.001164 ,  44
   5.4847 , 0.980962 , 0.001164 ,  45
   5.4847 , 0.981077 , 0.001164 ,  46
   5.4847 , 0.981137 , 0.001164 ,  47
   5.4847 , 0.980933 , 0.001164 ,  48
   5.4847 , 0.980835 , 0.001164 ,  49
   5.4847 , 0.981015 , 0.001164 ,  50
   5.4847 , 0.980840 , 0.001164 ,  51
   5.4847 , 0.981086 , 0.001164 ,  52
   5.4847 , 0.980961 , 0.001164 ,  53
   5.4847 , 0.981139 , 0.001164 ,  54
   5.4847 , 0.981012 , 0.001164 ,  55
   5.4847 , 0.980891 , 0.001164 ,  56
   5.4847 , 0.981069 , 0.001164 ,  57
   5.4847 , 0.980991 , 0.001164 ,  58
   5.4847 , 0.980953 , 0.001164 ,  59
   5.4847 , 0.981079 , 0.001164 ,  60
   5.4847 , 0.980984 , 0.001164 ,  61
   5.4847 , 0.981076 , 0.001164 ,  62
   5.4847 , 0.980998 , 0.001164 ,  63
   5.4847 , 0.980833 , 0.001164 ,  64
   5.4847 , 0.980965 , 0.001164 ,  65
   5.4847 , 0.980976 , 0.001164 ,  66
   5.4847 , 0.980973 , 0.001164 ,  67
   5.4847 , 0.981000 , 0.001164 ,  68
   5.4847 , 0.981050 , 0.001164 ,  69
   5.4847 , 0.980889 , 0.001164 ,  70
   5.4847 , 0.981023 , 0.001164 ,  71
   5.4847 , 0.980827 , 0.001164 ,  72
   5.4847 , 0.980828 , 0.001164 ,  73
   5.4847 , 0.980769 , 0.001164 ,  74
   5.4847 , 0.981031 , 0.001164 ,  75
   5.4847 , 0.980964 , 0.001164 ,  76
   5.4847 , 0.981025 , 0.001164 ,  77
   5.4847 , 0.981051 , 0.001164 ,  78
   5.4847 , 0.981130 , 0.001164 ,  79
   5.4847 , 0.981025 , 0.001164 ,  80
   5.4847 , 0.980889 , 0.001164 ,  81
   5.4847 , 0.981049 , 0.001164 ,  82
   5.4847 , 0.981177 , 0.001164 ,  83
   5.4847 , 0.980914 , 0.001164 ,  84
   5.4847 , 0.981046 , 0.001164 ,  85
   5.4847 , 0.981100 , 0.001164 ,  86
   5.4847 , 0.980834 , 0.001164 ,  87
   5.4847 , 0.981092 , 0.001164 ,  88
   5.4847 , 0.980787 , 0.001164 ,  89
   5.4847 , 0.980985 , 0.001164 ,  90
   5.4847 , 0.980890 , 0.001164 ,  91
   5.4847 , 0.981015 , 0.001164 ,  92
   5.4847 , 0.981087 , 0.001164 ,  93
   5.4847 , 0.981225 , 0.001164 ,  94
   5.4847 , 0.980936 , 0.001164 ,  95
   5.4847 , 0.980896 , 0.001164 ,  96
   5.4847 , 0.980977 , 0.001164 ,  97
   5.4847 , 0.981219 , 0.001164 ,  98
   5.4847 , 0.980949 , 0.001164 ,  99
   5.4847 , 0.980776 , 0.001164 , 100
   5.6664 , 0.991737 , 0.001205 ,   0
   5.6664 , 0.991404 , 0.001205 ,   1
   5.6664 , 0.991422 , 0.001205 ,   2
   5.6664 , 0.991843 , 0.001205 ,   3
   5.6664 , 0.991655 , 0.001205 ,   4
   5.6664 , 0.991721 , 0.001205 ,   5
   5.6664 , 0.991647 , 0.001205 ,   6
   5.6664 , 0.991713 , 0.001205 ,   7
   5.6664 , 0.991661 , 0.001205 ,   8
   5.6664 , 0.991897 , 0.001205 ,   9
   5.6664 , 0.991888 , 0.001205 ,  10
   5.6664 , 0.991565 , 0.001205 ,  11
   5.6664 , 0.991570 , 0.001205 ,  12
   5.6664 , 0.991813 , 0.001205 ,  13
   5.6664 , 0.991716 , 0.001205 ,  14
   5.6664 , 0.991813 , 0.001205 ,  15
   5.6664 , 0.991808 , 0.001205 ,  16
   5.6664 , 0.991707 , 0.001205 ,  17
   5.6664 , 0.991572 , 0.001205 ,  18
   5.6664 , 0.991606 , 0.001205 ,  19
   5.6664 , 0.991894 , 0.001205 ,  20
   5.6664 , 0.991721 , 0.001205 ,  21
   5.6664 , 0.991479 , 0.001205 ,  22
   5.6664 , 0.991817 , 0.001205 ,  23
   5.6664 , 0.991669 , 0.001205 ,  24
   5.6664 , 0.991789 , 0.001205 ,  25
   5.6664 , 0.991548 , 0.001205 ,  26
   5.6664 , 0.991534 , 0.001205 ,  27
   5.6664 , 0.991712 , 0.001205 ,  28
   5.6664 , 0.991676 , 0.001205 ,  29
   5.6664 , 0.991858 , 0.001205 ,  30
   5.6664 , 0.991819 , 0.001205 ,  31
   5.6664 , 0.991885 , 0.001205 ,  32
   5.6664 , 0.991815 , 0.001205 ,  33
   5.6664 , 0.991609 , 0.001205 ,  34
   5.6664 , 0.991793 , 0.001205 ,  35
   5.6664 , 0.991879 , 0.001205 ,  36
   5.6664 , 0.991765 , 0.001205 ,  37
   5.6664 , 0.991582 , 0.001205 ,  38
   5.6664 , 0.991815 , 0.001205 ,  39
   5.6664 , 0.991877 , 0.001205 ,  40
   5.6664 , 0.991726 , 0.001205 ,  41
   5.6664 , 0.991607 , 0.001205 ,  42
   5.6664 , 0.991609 , 0.001205 ,  43
   5.6664 , 0.991713 , 0.001205 ,  44
   5.6664 , 0.991706 , 0.001205 ,  45
   5.6664 , 0.991772 , 0.001205 ,  46
   5.6664 , 0.991687 , 0.001205 ,  47
   5.6664 , 0.991564 , 0.001205 ,  48
   5.6664 , 0.991746 , 0.001205 ,  49
   5.6664 , 0.991627 , 0.001205 ,  50
   5.6664 , 0.991730 , 0.001205 ,  51
   5.6664 , 0.991736 , 0.001205 ,  52
   5.6664 , 0.991618 , 0.001205 ,  53
   5.6664 , 0.991691 , 0.001205 ,  54
   5.6664 , 0.991746 , 0.001205 ,  55
   5.6664 , 0.991702 , 0.001205 ,  56
   5.6664 , 0.991896 , 0.001205 ,  57
   5.6664 , 0.991911 , 0.001205 ,  58
   5.6664 , 0.991561 , 0.001205 ,  59
   5.6664 , 0.991868 , 0.001205 ,  60
   5.6664 , 0.991883 , 0.001205 ,  61
   5.6664 , 0.991668 , 0.001205 ,  62
   5.6664 , 0.991792 , 0.001205 ,  63
   5.6664 , 0.991794 , 0.001205 ,  64
   5.6664 , 0.991760 , 0.001205 ,  65
   5.6664 , 0.991787 , 0.001205 ,  66
   5.6664 , 0.991852 , 0.001205 ,  67
   5.6664 , 0.992018 , 0.001205 ,  68
   5.6664 , 0.991725 , 0.001205 ,  69
   5.6664 , 0.991597 , 0.001205 ,  70
   5.6664 , 0.991757 , 0.001205 ,  71
   5.6664 , 0.991780 , 0.001205 ,  72
   5.6664 , 0.991911 , 0.001205 ,  73
   5.6664 , 0.991955 , 0.001205 ,  74
   5.6664 , 0.991750 , 0.001205 ,  75
   5.6664 , 0.991884 , 0.001205 ,  76
   5.6664 , 0.991850 , 0.001205 ,  77
   5.6664 , 0.991740 , 0.001205 ,  78
   5.6664 , 0.991709 , 0.001205 ,  79
   5.6664 , 0.991785 , 0.001205 ,  80
   5.6664 , 0.991830 , 0.001205 ,  81
   5.6664 , 0.991777 , 0.001205 ,  82
   5.6664 , 0.991761 , 0.001205 ,  83
   5.6664 , 0.991620 , 0.001205 ,  84
   5.6664 , 0.991727 , 0.001205 ,  85
   5.6664 , 0.991678 , 0.001205 ,  86
   5.6664 , 0.991680 , 0.001205 ,  87
   5.6664 , 0.991618 , 0.001205 ,  88
   5.6664 , 0.991855 , 0.001205 ,  89
   5.6664 , 0.991710 , 0.001205 ,  90
   5.6664 , 0.991909 , 0.001205 ,  91
   5.6664 , 0.991979 , 0.001205 ,  92
   5.6664 , 0.991593 , 0.001205 ,  93
   5.6664 , 0.991612 , 0.001205 ,  94
   5.6664 , 0.991738 , 0.001205 ,  95
   5.6664 , 0.991590 , 0.001205 ,  96
   5.6664 , 0.991727 , 0.001205 ,  97
   5.6664 , 0.991869 , 0.001205 ,  98
   5.6664 , 0.991896 , 0.001205 ,  99
   5.6664 , 0.991728 , 0.001205 , 100
   5.7551 , 0.997197 , 0.000994 ,   0
   5.7551 , 0.996906 , 0.000994 ,   1
   5.7551 , 0.996966 , 0.000994 ,   2
   5.7551 , 0.997117 , 0.000994 ,   3
   5.7551 , 0.997308 , 0.000994 ,   4
   5.7551 , 0.997213 , 0.000994 ,   5
   5.7551 , 0.997118 , 0.000994 ,   6
   5.7551 , 0.997133 , 0.000994 ,   7
   5.7551 , 0.997160 , 0.000994 ,   8
   5.7551 , 0.997158 , 0.000994 ,   9
   5.7551 , 0.997161 , 0.000994 ,  10
   5.7551 , 0.997149 , 0.000994 ,  11
   5.7551 , 0.997262 , 0.000994 ,  12
   5.7551 , 0.997227 , 0.000994 ,  13
   5.7551 , 0.997150 , 0.000994 ,  14
   5.7551 , 0.997214 , 0.000994 ,  15
   5.7551 , 0.997165 , 0.000994 ,  16
   5.7551 , 0.997168 , 0.000994 ,  17
   5.7551 , 0.997244 , 0.000994 ,  18
   5.7551 , 0.997060 , 0.000994 ,  19
   5.7551 , 0.997181 , 0.000994 ,  20
   5.7551 , 0.997169 , 0.000994 ,  21
   5.7551 , 0.997111 , 0.000994 ,  22
   5.7551 , 0.997383 , 0.000994 ,  23
   5.7551 , 0.997292 , 0.000994 ,  24
   5.7551 , 0.997126 , 0.000994 ,  25
   5.7551 , 0.997265 , 0.000994 ,  26
   5.7551 , 0.997093 , 0.000994 ,  27
   5.7551 , 0.997235 , 0.000994 ,  28
   5.7551 , 0.997265 , 0.000994 ,  29
   5.7551 , 0.997253 , 0.000994 ,  30
   5.7551 , 0.997414 , 0.000994 ,  31
   5.7551 , 0.997311 , 0.000994 ,  32
   5.7551 , 0.997279 , 0.000994 ,  33
   5.7551 , 0.997122 , 0.000994 ,  34
   5.7551 , 0.997157 , 0.000994 ,  35
   5.7551 , 0.997308 , 0.000994 ,  36
   5.7551 , 0.997334 , 0.000994 ,  37
   5.7551 , 0.997266 , 0.000994 ,  38
   5.7551 , 0.997123 , 0.000994 ,  39
   5.7551 , 0.997057 , 0.000994 ,  40
   5.7551 , 0.997271 , 0.000994 ,  41
   5.7551 , 0.997191 , 0.000994 ,  42
   5.7551 , 0.997126 , 0.000994 ,  43
   5.7551 , 0.997234 , 0.000994 ,  44
   5.7551 , 0.997309 , 0.000994 ,  45
   5.7551 , 0.996979 , 0.000994 ,  46
   5.7551 , 0.997135 , 0.000994 ,  47
   5.7551 , 0.997339 , 0.000994 ,  48
   5.7551 , 0.996959 , 0.000994 ,  49
   5.7551 , 0.997170 , 0.000994 ,  50
   5.7551 , 0.997182 , 0.000994 ,  51
   5.7551 , 0.997325 , 0.000994 ,  52
   5.7551 , 0.997279 , 0.000994 ,  53
   5.7551 , 0.997246 , 0.000994 ,  54
   5.7551 , 0.997204 , 0.000994 ,  55
   5.7551 , 0.997112 , 0.000994 ,  56
   5.7551 , 0.997220 , 0.000994 ,  57
   5.7551 , 0.997222 , 0.000994 ,  58
   5.7551 , 0.997193 , 0.000994 ,  59
   5.7551 , 0.997288 , 0.000994 ,  60
   5.7551 , 0.996998 , 0.000994 ,  61
   5.7551 , 0.997368 , 0.000994 ,  62
   5.7551 , 0.997156 , 0.000994 ,  63
   5.7551 , 0.997063 , 0.000994 ,  64
   5.7551 , 0.997251 , 0.000994 ,  65
   5.7551 , 0.997371 , 0.000994 ,  66
   5.7551 , 0.997193 , 0.000994 ,  67
   5.7551 , 0.997154 , 0.000994 ,  68
   5.7551 , 0.997315 , 0.000994 ,  69
   5.7551 , 0.997200 , 0.000994 ,  70
   5.7551 , 0.997154 , 0.000994 ,  71
   5.7551 , 0.997197 , 0.000994 ,  72
   5.7551 , 0.997177 , 0.000994 ,  73
   5.7551 , 0.997221 , 0.000994 ,  74
   5.7551 , 0.997330 , 0.000994 ,  75
   5.7551 , 0.997060 , 0.000994 ,  76
   5.7551 , 0.997187 , 0.000994 ,  77
   5.7551 , 0.997236 , 0.000994 ,  78
   5.7551 , 0.997280 , 0.000994 ,  79
   5.7551 , 0.997135 , 0.000994 ,  80
   5.7551 , 0.997160 , 0.000994 ,  81
   5.7551 , 0.997213 , 0.000994 ,  82
   5.7551 , 0.997163 , 0.000994 ,  83
   5.7551 , 0.997276 , 0.000994 ,  84
   5.7551 , 0.997218 , 0.000994 ,  85
   5.7551 , 0.997208 , 0.000994 ,  86
   5.7551 , 0.997231 , 0.000994 ,  87
   5.7551 , 0.997244 , 0.000994 ,  88
   5.7551 , 0.997251 , 0.000994 ,  89
   5.7551 , 0.997174 , 0.000994 ,  90
   5.7551 , 0.997272 , 0.000994 ,  91
   5.7551 , 0.997140 , 0.000994 ,  92
   5.7551 , 0.997071 , 0.000994 ,  93
   5.7551 , 0.997352 , 0.000994 ,  94
   5.7551 , 0.997253 , 0.000994 ,  95
   5.7551 , 0.996925 , 0.000994 ,  96
   5.7551 , 0.997234 , 0.000994 ,  97
   5.7551 , 0.997210 , 0.000994 ,  98
   5.7551 , 0.997051 , 0.000994 ,  99
   5.7551 , 0.997326 , 0.000994 , 100
   5.7554 , 0.996636 , 0.001100 ,   0
   5.7554 , 0.996366 , 0.001100 ,   1
   5.7554 , 0.996294 , 0.001100 ,   2
   5.7554 , 0.996480 , 0.001100 ,   3
   5.7554 , 0.996630 , 0.001100 ,   4
   5.7554 , 0.996597 , 0.001100 ,   5
   5.7554 , 0.996799 , 0.001100 ,   6
   5.7554 , 0.996595 , 0.001100 ,   7
   5.7554 , 0.996693 , 0.001100 ,   8
   5.7554 , 0.996561 , 0.001100 ,   9
   5.7554 , 0.996694 , 0.001100 ,  10
   5.7554 , 0.996437 , 0.001100 ,  11
   5.7554 , 0.996730 , 0.001100 ,  12
   5.7554 , 0.996530 , 0.001100 ,  13
   5.7554 , 0.996734 , 0.001100 ,  14
   5.7554 , 0.996523 , 0.001100 ,  15
   5.7554 , 0.996680 , 0.001100 ,  16
   5.7554 , 0.996588 , 0.001100 ,  17
   5.7554 , 0.996874 , 0.001100 ,  18
   5.7554 , 0.996591 , 0.001100 ,  19
   5.7554 , 0.996575 , 0.001100 ,  20
   5.7554 , 0.996650 , 0.001100 ,  21
   5.7554 , 0.996529 , 0.001100 ,  22
   5.7554 , 0.996692 , 0.001100 ,  23
   5.7554 , 0.996659 , 0.001100 ,  24
   5.7554 , 0.996775 , 0.001100 ,  25
   5.7554 , 0.996664 , 0.001100 ,  26
   5.7554 , 0.996457 , 0.001100 ,  27
   5.7554 , 0.996613 , 0.001100 ,  28
   5.7554 , 0.996666 , 0.001100 ,  29
   5.7554 , 0.996468 , 0.001100 ,  30
   5.7554 , 0.996515 , 0.001100 ,  31
   5.7554 , 0.996812 , 0.001100 ,  32
   5.7554 , 0.996594 , 0.001100 ,  33
   5.7554 , 0.996534 , 0.001100 ,  34
   5.7554 , 0.996802 , 0.001100 ,  35
   5.7554 , 0.996739 , 0.001100 ,  36
   5.7554 , 0.996728 , 0.001100 ,  37
   5.7554 , 0.996625 , 0.001100 ,  38
   5.7554 , 0.996752 , 0.001100 ,  39
   5.7554 , 0.996725 , 0.001100 ,  40
   5.7554 , 0.996564 , 0.001100 ,  41
   5.7554 , 0.996719 , 0.001100 ,  42
   5.7554 , 0.996611 , 0.001100 ,  43
   5.7554 , 0.996630 , 0.001100 ,  44
   5.7554 , 0.996712 , 0.001100 ,  45
   5.7554 , 0.996535 , 0.001100 ,  46
   5.7554 , 0.996472 , 0.001100 ,  47
   5.7554 , 0.996696 , 0.001100 ,  48
   5.7554 , 0.996547 , 0.001100 ,  49
   5.7554 , 0.996580 , 0.001100 ,  50
   5.7554 , 0.996623 , 0.001100 ,  51
   5.7554 , 0.996615 , 0.001100 ,  52
   5.7554 , 0.996487 , 0.001100 ,  53
   5.7554 , 0.996765 , 0.001100 ,  54
   5.7554 , 0.996671 , 0.001100 ,  55
   5.7554 , 0.996694 , 0.001100 ,  56
   5.7554 , 0.996762 , 0.001100 ,  57
   5.7554 , 0.996621 , 0.001100 ,  58
   5.7554 , 0.996667 , 0.001100 ,  59
   5.7554 , 0.996625 , 0.001100 ,  60
   5.7554 , 0.996630 , 0.001100 ,  61
   5.7554 , 0.996597 , 0.001100 ,  62
   5.7554 , 0.996557 , 0.001100 ,  63
   5.7554 , 0.996549 , 0.001100 ,  64
   5.7554 , 0.996589 , 0.001100 ,  65
   5.7554 , 0.996870 , 0.001100 ,  66
   5.7554 , 0.996482 , 0.001100 ,  67
   5.7554 , 0.996784 , 0.001100 ,  68
   5.7554 , 0.996334 , 0.001100 ,  69
   5.7554 , 0.996501 , 0.001100 ,  70
   5.7554 , 0.996640 , 0.001100 ,  71
   5.7554 , 0.996791 , 0.001100 ,  72
   5.7554 , 0.996518 , 0.001100 ,  73
   5.7554 , 0.996724 , 0.001100 ,  74
   5.7554 , 0.996573 , 0.001100 ,  75
   5.7554 , 0.996624 , 0.001100 ,  76
   5.7554 , 0.996679 , 0.001100 ,  77
   5.7554 , 0.996588 , 0.001100 ,  78
   5.7554 , 0.996661 , 0.001100 ,  79
   5.7554 , 0.996715 , 0.001100 ,  80
   5.7554 , 0.996600 , 0.001100 ,  81
   5.7554 , 0.996831 , 0.001100 ,  82
   5.7554 , 0.996658 , 0.001100 ,  83
   5.7554 , 0.996607 , 0.001100 ,  84
   5.7554 , 0.996739 , 0.001100 ,  85
   5.7554 , 0.996676 , 0.001100 ,  86
   5.7554 , 0.996481 , 0.001100 ,  87
   5.7554 , 0.996722 , 0.001100 ,  88
   5.7554 , 0.996719 , 0.001100 ,  89
   5.7554 , 0.996682 , 0.001100 ,  90
   5.7554 , 0.996768 , 0.001100 ,  91
   5.7554 , 0.996747 , 0.001100 ,  92
   5.7554 , 0.996652 , 0.001100 ,  93
   5.7554 , 0.996782 , 0.001100 ,  94
   5.7554 , 0.996741 , 0.001100 ,  95
   5.7554 , 0.996602 , 0.001100 ,  96
   5.7554 , 0.996668 , 0.001100 ,  97
   5.7554 , 0.996658 , 0.001100 ,  98
   5.7554 , 0.996675 , 0.001100 ,  99
   5.7554 , 0.996597 , 0.001100 , 100
   5.8413 , 0.999974 , 0.001301 ,   0
   5.8413 , 0.999574 , 0.001301 ,   1
   5.8413 , 0.999997 , 0.001301 ,   2
   5.8413 , 1.000078 , 0.001301 ,   3
   5.8413 , 0.999878 , 0.001301 ,   4
   5.8413 , 0.999916 , 0.001301 ,   5
   5.8413 , 0.999912 , 0.001301 ,   6
   5.8413 , 1.000121 , 0.001301 ,   7
   5.8413 , 1.000075 , 0.001301 ,   8
   5.8413 , 0.999770 , 0.001301 ,   9
   5.8413 , 1.000128 , 0.001301 ,  10
   5.8413 , 0.999921 , 0.001301 ,  11
   5.8413 , 0.999938 , 0.001301 ,  12
   5.8413 , 1.000046 , 0.001301 ,  13
   5.8413 , 0.999948 , 0.001301 ,  14
   5.8413 , 0.999746 , 0.001301 ,  15
   5.8413 , 1.000049 , 0.001301 ,  16
   5.8413 , 0.999787 , 0.001301 ,  17
   5.8413 , 0.999678 , 0.001301 ,  18
   5.8413 , 0.999736 , 0.001301 ,  19
   5.8413 , 0.999958 , 0.001301 ,  20
   5.8413 , 0.999821 , 0.001301 ,  21
   5.8413 , 1.000041 , 0.001301 ,  22
   5.8413 , 1.000148 , 0.001301 ,  23
   5.8413 , 1.000082 , 0.001301 ,  24
   5.8413 , 0.999938 , 0.001301 ,  25
   5.8413 , 1.000026 , 0.001301 ,  26
   5.8413 , 0.999953 , 0.001301 ,  27
   5.8413 , 1.000046 , 0.001301 ,  28
   5.8413 , 0.999928 , 0.001301 ,  29
   5.8413 , 0.999885 , 0.001301 ,  30
   5.8413 , 1.000088 , 0.001301 ,  31
   5.8413 , 1.000268 , 0.001301 ,  32
   5.8413 , 0.999894 , 0.001301 ,  33
   5.8413 , 0.999924 , 0.001301 ,  34
   5.8413 , 0.999965 , 0.001301 ,  35
   5.8413 , 1.000001 , 0.001301 ,  36
   5.8413 , 0.999989 , 0.001301 ,  37
   5.8413 , 1.000043 , 0.001301 ,  38
   5.8413 , 1.000063 , 0.001301 ,  39
   5.8413 , 0.999984 , 0.001301 ,  40
   5.8413 , 0.999944 , 0.001301 ,  41
   5.8413 , 1.000059 , 0.001301 ,  42
   5.8413 , 1.000108 , 0.001301 ,  43
   5.8413 , 1.000009 , 0.001301 ,  44
   5.8413 , 0.999981 , 0.001301 ,  45
   5.8413 , 0.999904 , 0.001301 ,  46
   5.8413 , 1.000151 , 0.001301 ,  47
   5.8413 , 0.999770 , 0.001301 ,  48
   5.8413 , 0.999828 , 0.001301 ,  49
   5.8413 , 1.000042 , 0.001301 ,  50
   5.8413 , 0.999955 , 0.001301 ,  51
   5.8413 , 0.999983 , 0.001301 ,  52
   5.8413 , 0.999868 , 0.001301 ,  53
   5.8413 , 0.999881 , 0.001301 ,  54
   5.8413 , 1.000176 , 0.001301 ,  55
   5.8413 , 1.000055 , 0.001301 ,  56
   5.8413 , 0.999828 , 0.001301 ,  57
   5.8413 , 0.999918 , 0.001301 ,  58
   5.8413 , 0.999989 , 0.001301 ,  59
   5.8413 , 1.000040 , 0.001301 ,  60
   5.8413 , 0.999950 , 0.001301 ,  61
   5.8413 , 1.000019 , 0.001301 ,  62
   5.8413 , 0.999985 , 0.001301 ,  63
   5.8413 , 0.999899 , 0.001301 ,  64
   5.8413 , 0.999840 , 0.001301 ,  65
   5.8413 , 0.999898 , 0.001301 ,  66
   5.8413 , 1.000147 , 0.001301 ,  67
   5.8413 , 0.999844 , 0.001301 ,  68
   5.8413 , 1.000076 , 0.001301 ,  69
   5.8413 , 1.000265 , 0.001301 ,  70
   5.8413 , 0.999810 , 0.001301 ,  71
   5.8413 , 1.000178 , 0.001301 ,  72
   5.8413 , 1.000237 , 0.001301 ,  73
   5.8413 , 1.000016 , 0.001301 ,  74
   5.8413 , 0.999979 , 0.001301 ,  75
   5.8413 , 0.999746 , 0.001301 ,  76
   5.8413 , 0.999926 , 0.001301 ,  77
   5.8413 , 1.000150 , 0.001301 ,  78
   5.8413 , 0.999745 , 0.001301 ,  79
   5.8413 , 0.999866 , 0.001301 ,  80
   5.8413 , 1.000102 , 0.001301 ,  81
   5.8413 , 0.999960 , 0.001301 ,  82
   5.8413 , 1.000016 , 0.001301 ,  83
   5.8413 , 1.000141 , 0.001301 ,  84
   5.8413 , 0.999914 , 0.001301 ,  85
   5.8413 , 0.999944 , 0.001301 ,  86
   5.8413 , 0.999970 , 0.001301 ,  87
   5.8413 , 0.999848 , 0.001301 ,  88
   5.8413 , 0.999841 , 0.001301 ,  89
   5.8413 , 0.999775 , 0.001301 ,  90
   5.8413 , 1.000151 , 0.001301 ,  91
   5.8413 , 1.000057 , 0.001301 ,  92
   5.8413 , 0.999844 , 0.001301 ,  93
   5.8413 , 1.000114 , 0.001301 ,  94
   5.8413 , 1.000085 , 0.001301 ,  95
   5.8413 , 0.999899 , 0.001301 ,  96
   5.8413 , 0.999987 , 0.001301 ,  97
   5.8413 , 1.000105 , 0.001301 ,  98
   5.8413 , 1.000036 , 0.001301 ,  99
   5.8413 , 1.000118 , 0.001301 , 100
   5.8445 , 0.998441 , 0.001406 ,   0
   5.8445 , 0.998257 , 0.001406 ,   1
   5.8445 , 0.998145 , 0.001406 ,   2
   5.8445 , 0.998542 , 0.001406 ,   3
   5.8445 , 0.998361 , 0.001406 ,   4
   5.8445 , 0.998308 , 0.001406 ,   5
   5.8445 , 0.998554 , 0.001406 ,   6
   5.8445 , 0.998256 , 0.001406 ,   7
   5.8445 , 0.998559 , 0.001406 ,   8
   5.8445 , 0.998471 , 0.001406 ,   9
   5.8445 , 0.998357 , 0.001406 ,  10
   5.8445 , 0.998479 , 0.001406 ,  11
   5.8445 , 0.998545 , 0.001406 ,  12
   5.8445 , 0.998372 , 0.001406 ,  13
   5.8445 , 0.998446 , 0.001406 ,  14
   5.8445 , 0.998271 , 0.001406 ,  15
   5.8445 , 0.998126 , 0.001406 ,  16
   5.8445 , 0.998350 , 0.001406 ,  17
   5.8445 , 0.998423 , 0.001406 ,  18
   5.8445 , 0.998348 , 0.001406 ,  19
   5.8445 , 0.998619 , 0.001406 ,  20
   5.8445 , 0.998444 , 0.001406 ,  21
   5.8445 , 0.998560 , 0.001406 ,  22
   5.8445 , 0.998637 , 0.001406 ,  23
   5.8445 , 0.998402 , 0.001406 ,  24
   5.8445 , 0.998429 , 0.001406 ,  25
   5.8445 , 0.998357 , 0.001406 ,  26
   5.8445 , 0.998227 , 0.001406 ,  27
   5.8445 , 0.998382 , 0.001406 ,  28
   5.8445 , 0.998262 , 0.001406 ,  29
   5.8445 , 0.998435 , 0.001406 ,  30
   5.8445 , 0.998571 , 0.001406 ,  31
   5.8445 , 0.998651 , 0.001406 ,  32
   5.8445 , 0.998448 , 0.001406 ,  33
   5.8445 , 0.998421 , 0.001406 ,  34
   5.8445 , 0.998101 , 0.001406 ,  35
   5.8445 , 0.998698 , 0.001406 ,  36
   5.8445 , 0.998533 , 0.001406 ,  37
   5.8445 , 0.998545 , 0.001406 ,  38
   5.8445 , 0.998517 , 0.001406 ,  39
   5.8445 , 0.998657 , 0.001406 ,  40
   5.8445 , 0.998509 , 0.001406 ,  41
   5.8445 , 0.998272 , 0.001406 ,  42
   5.8445 , 0.998148 , 0.001406 ,  43
   5.8445 , 0.998573 , 0.001406 ,  44
   5.8445 , 0.998365 , 0.001406 ,  45
   5.8445 , 0.998533 , 0.001406 ,  46
   5.8445 , 0.998400 , 0.001406 ,  47
   5.8445 , 0.998446 , 0.001406 ,  48
   5.8445 , 0.998440 , 0.001406 ,  49
   5.8445 , 0.998289 , 0.001406 ,  50
   5.8445 , 0.998430 , 0.001406 ,  51
   5.8445 , 0.998452 , 0.001406 ,  52
   5.8445 , 0.998430 , 0.001406 ,  53
   5.8445 , 0.998483 , 0.001406 ,  54
   5.8445 , 0.998588 , 0.001406 ,  55
   5.8445 , 0.998440 , 0.001406 ,  56
   5.8445 , 0.998540 , 0.001406 ,  57
   5.8445 , 0.998551 , 0.001406 ,  58
   5.8445 , 0.998251 , 0.001406 ,  59
   5.8445 , 0.998440 , 0.001406 ,  60
   5.8445 , 0.998482 , 0.001406 ,  61
   5.8445 , 0.998263 , 0.001406 ,  62
   5.8445 , 0.998477 , 0.001406 ,  63
   5.8445 , 0.998197 , 0.001406 ,  64
   5.8445 , 0.998676 , 0.001406 ,  65
   5.8445 , 0.998339 , 0.001406 ,  66
   5.8445 , 0.998643 , 0.001406 ,  67
   5.8445 , 0.998647 , 0.001406 ,  68
   5.8445 , 0.998519 , 0.001406 ,  69
   5.8445 , 0.998396 , 0.001406 ,  70
   5.8445 , 0.998604 , 0.001406 ,  71
   5.8445 , 0.998416 , 0.001406 ,  72
   5.8445 , 0.998348 , 0.001406 ,  73
   5.8445 , 0.998437 , 0.001406 ,  74
   5.8445 , 0.998457 , 0.001406 ,  75
   5.8445 , 0.998544 , 0.001406 ,  76
   5.8445 , 0.998444 , 0.001406 ,  77
   5.8445 , 0.998571 , 0.001406 ,  78
   5.8445 , 0.998555 , 0.001406 ,  79
   5.8445 , 0.998368 , 0.001406 ,  80
   5.8445 , 0.998435 , 0.001406 ,  81
   5.8445 , 0.998521 , 0.001406 ,  82
   5.8445 , 0.998540 , 0.001406 ,  83
   5.8445 , 0.998212 , 0.001406 ,  84
   5.8445 , 0.998298 , 0.001406 ,  85
   5.8445 , 0.998718 , 0.001406 ,  86
   5.8445 , 0.998367 , 0.001406 ,  87
   5.8445 , 0.998123 , 0.001406 ,  88
   5.8445 , 0.998267 , 0.001406 ,  89
   5.8445 , 0.998454 , 0.001406 ,  90
   5.8445 , 0.998756 , 0.001406 ,  91
   5.8445 , 0.998435 , 0.001406 ,  92
   5.8445 , 0.998581 , 0.001406 ,  93
   5.8445 , 0.998491 , 0.001406 ,  94
   5.8445 , 0.998645 , 0.001406 ,  95
   5.8445 , 0.998536 , 0.001406 ,  96
   5.8445 , 0.998332 , 0.001406 ,  97
   5.8445 , 0.998401 , 0.001406 ,  98
   5.8445 , 0.998566 , 0.001406 ,  99
   5.8445 , 0.998362 , 0.001406 , 100
   5.9276 , 1.004086 , 0.001378 ,   0
   5.9276 , 1.003853 , 0.001378 ,   1
   5.9276 , 1.003824 , 0.001378 ,   2
   5.9276 , 1.004215 , 0.001378 ,   3
   5.9276 , 1.004082 , 0.001378 ,   4
   5.9276 , 1.004013 , 0.001378 ,   5
   5.9276 , 1.004262 , 0.001378 ,   6
   5.9276 , 1.003864 , 0.001378 ,   7
   5.9276 , 1.004169 , 0.001378 ,   8
   5.9276 , 1.004204 , 0.001378 ,   9
   5.9276 , 1.003912 , 0.001378 ,  10
   5.9276 , 1.004083 , 0.001378 ,  11
   5.9276 , 1.003850 , 0.001378 ,  12
   5.9276 , 1.004030 , 0.001378 ,  13
   5.9276 , 1.004088 , 0.001378 ,  14
   5.9276 , 1.003844 , 0.001378 ,  15
   5.9276 , 1.004002 , 0.001378 ,  16
   5.9276 , 1.004192 , 0.001378 ,  17
   5.9276 , 1.004069 , 0.001378 ,  18
   5.9276 , 1.004233 , 0.001378 ,  19
   5.9276 , 1.003950 , 0.001378 ,  20
   5.9276 , 1.004083 , 0.001378 ,  21
   5.9276 , 1.003692 , 0.001378 ,  22
   5.9276 , 1.004086 , 0.001378 ,  23
   5.9276 , 1.004099 , 0.001378 ,  24
   5.9276 , 1.004331 , 0.001378 ,  25
   5.9276 , 1.003887 , 0.001378 ,  26
   5.9276 , 1.004280 , 0.001378 ,  27
   5.9276 , 1.004195 , 0.001378 ,  28
   5.9276 , 1.004277 , 0.001378 ,  29
   5.9276 , 1.004128 , 0.001378 ,  30
   5.9276 , 1.004124 , 0.001378 ,  31
   5.9276 , 1.004242 , 0.001378 ,  32
   5.9276 , 1.003968 , 0.001378 ,  33
   5.9276 , 1.004153 , 0.001378 ,  34
   5.9276 , 1.004103 , 0.001378 ,  35
   5.9276 , 1.004180 , 0.001378 ,  36
   5.9276 , 1.004178 , 0.001378 ,  37
   5.9276 , 1.003944 , 0.001378 ,  38
   5.9276 , 1.003940 , 0.001378 ,  39
   5.9276 , 1.004087 , 0.001378 ,  40
   5.9276 , 1.004351 , 0.001378 ,  41
   5.9276 , 1.004073 , 0.001378 ,  42
   5.9276 , 1.004186 , 0.001378 ,  43
   5.9276 , 1.004148 , 0.001378 ,  44
   5.9276 , 1.004260 , 0.001378 ,  45
   5.9276 , 1.004135 , 0.001378 ,  46
   5.9276 , 1.004023 , 0.001378 ,  47
   5.9276 , 1.004295 , 0.001378 ,  48
   5.9276 , 1.003889 , 0.001378 ,  49
   5.9276 , 1.003956 , 0.001378 ,  50
   5.9276 , 1.003754 , 0.001378 ,  51
   5.9276 , 1.004217 , 0.001378 ,  52
   5.9276 , 1.003998 , 0.001378 ,  53
   5.9276 , 1.004272 , 0.001378 ,  54
   5.9276 , 1.003948 , 0.001378 ,  55
   5.9276 , 1.004052 , 0.001378 ,  56
   5.9276 , 1.004150 , 0.001378 ,  57
   5.9276 , 1.004309 , 0.001378 ,  58
   5.9276 , 1.004057 , 0.001378 ,  59
   5.9276 , 1.004127 , 0.001378 ,  60
   5.9276 , 1.004058 , 0.001378 ,  61
   5.9276 , 1.004013 , 0.001378 ,  62
   5.9276 , 1.004163 , 0.001378 ,  63
   5.9276 , 1.004072 , 0.001378 ,  64
   5.9276 , 1.004135 , 0.001378 ,  65
   5.9276 , 1.004321 , 0.001378 ,  66
   5.9276 , 1.003970 , 0.001378 ,  67
   5.9276 , 1.004024 , 0.001378 ,  68
   5.9276 , 1.004065 , 0.001378 ,  69
   5.9276 , 1.004206 , 0.001378 ,  70
   5.9276 , 1.003843 , 0.001378 ,  71
   5.9276 , 1.004072 , 0.001378 ,  72
   5.9276 , 1.004128 , 0.001378 ,  73
   5.9276 , 1.004021 , 0.001378 ,  74
   5.9276 , 1.004068 , 0.001378 ,  75
   5.9276 , 1.004114 , 0.001378 ,  76
   5.9276 , 1.004024 , 0.001378 ,  77
   5.9276 , 1.004053 , 0.001378 ,  78
   5.9276 , 1.004047 , 0.001378 ,  79
   5.9276 , 1.004219 , 0.001378 ,  80
   5.9276 , 1.004113 , 0.001378 ,  81
   5.9276 , 1.004028 , 0.001378 ,  82
   5.9276 , 1.004148 , 0.001378 ,  83
   5.9276 , 1.004184 , 0.001378 ,  84
   5.9276 , 1.004294 , 0.001378 ,  85
   5.9276 , 1.004134 , 0.001378 ,  86
   5.9276 , 1.003909 , 0.001378 ,  87
   5.9276 , 1.004381 , 0.001378 ,  88
   5.9276 , 1.003879 , 0.001378 ,  89
   5.9276 , 1.004069 , 0.001378 ,  90
   5.9276 , 1.004171 , 0.001378 ,  91
   5.9276 , 1.004149 , 0.001378 ,  92
   5.9276 , 1.004162 , 0.001378 ,  93
   5.9276 , 1.003980 , 0.001378 ,  94
   5.9276 , 1.004250 , 0.001378 ,  95
   5.9276 , 1.003843 , 0.001378 ,  96
   5.9276 , 1.004043 , 0.001378 ,  97
   5.9276 , 1.004100 , 0.001378 ,  98
   5.9276 , 1.004060 , 0.001378 ,  99
   5.9276 , 1.004104 , 0.001378 , 100
   6.0110 , 1.009391 , 0.001199 ,   0
   6.0110 , 1.009069 , 0.001199 ,   1
   6.0110 , 1.009149 , 0.001199 ,   2
   6.0110 , 1.009478 , 0.001199 ,   3
   6.0110 , 1.009397 , 0.001199 ,   4
   6.0110 , 1.009432 , 0.001199 ,   5
   6.0110 , 1.009328 , 0.001199 ,   6
   6.0110 , 1.009288 , 0.001199 ,   7
   6.0110 , 1.009287 , 0.001199 ,   8
   6.0110 , 1.009237 , 0.001199 ,   9
   6.0110 , 1.009307 , 0.001199 ,  10
   6.0110 , 1.009306 , 0.001199 ,  11
   6.0110 , 1.009370 , 0.001199 ,  12
   6.0110 , 1.009318 , 0.001199 ,  13
   6.0110 , 1.009374 , 0.001199 ,  14
   6.0110 , 1.009396 , 0.001199 ,  15
   6.0110 , 1.009270 , 0.001199 ,  16
   6.0110 , 1.009263 , 0.001199 ,  17
   6.0110 , 1.009289 , 0.001199 ,  18
   6.0110 , 1.009360 , 0.001199 ,  19
   6.0110 , 1.009112 , 0.001199 ,  20
   6.0110 , 1.009490 , 0.001199 ,  21
   6.0110 , 1.009174 , 0.001199 ,  22
   6.0110 , 1.009563 , 0.001199 ,  23
   6.0110 , 1.009340 , 0.001199 ,  24
   6.0110 , 1.009475 , 0.001199 ,  25
   6.0110 , 1.009408 , 0.001199 ,  26
   6.0110 , 1.009534 , 0.001199 ,  27
   6.0110 , 1.009387 , 0.001199 ,  28
   6.0110 , 1.009353 , 0.001199 ,  29
   6.0110 , 1.009363 , 0.001199 ,  30
   6.0110 , 1.009401 , 0.001199 ,  31
   6.0110 , 1.009376 , 0.001199 ,  32
   6.0110 , 1.009443 , 0.001199 ,  33
   6.0110 , 1.009631 , 0.001199 ,  34
   6.0110 , 1.009408 , 0.001199 ,  35
   6.0110 , 1.009559 , 0.001199 ,  36
   6.0110 , 1.009489 , 0.001199 ,  37
   6.0110 , 1.009468 , 0.001199 ,  38
   6.0110 , 1.009500 , 0.001199 ,  39
   6.0110 , 1.009476 , 0.001199 ,  40
   6.0110 , 1.009369 , 0.001199 ,  41
   6.0110 , 1.009723 , 0.001199 ,  42
   6.0110 , 1.009436 , 0.001199 ,  43
   6.0110 , 1.009422 , 0.001199 ,  44
   6.0110 , 1.009465 , 0.001199 ,  45
   6.0110 , 1.009263 , 0.001199 ,  46
   6.0110 , 1.009295 , 0.001199 ,  47
   6.0110 , 1.009354 , 0.001199 ,  48
   6.0110 , 1.009406 , 0.001199 ,  49
   6.0110 , 1.009410 , 0.001199 ,  50
   6.0110 , 1.009401 , 0.001199 ,  51
   6.0110 , 1.009393 , 0.001199 ,  52
   6.0110 , 1.009462 , 0.001199 ,  53
   6.0110 , 1.009427 , 0.001199 ,  54
   6.0110 , 1.009425 , 0.001199 ,  55
   6.0110 , 1.009491 , 0.001199 ,  56
   6.0110 , 1.009447 , 0.001199 ,  57
   6.0110 , 1.009390 , 0.001199 ,  58
   6.0110 , 1.009407 , 0.001199 ,  59
   6.0110 , 1.009288 , 0.001199 ,  60
   6.0110 , 1.009444 , 0.001199 ,  61
   6.0110 , 1.009346 , 0.001199 ,  62
   6.0110 , 1.009168 , 0.001199 ,  63
   6.0110 , 1.009481 , 0.001199 ,  64
   6.0110 , 1.009650 , 0.001199 ,  65
   6.0110 , 1.009444 , 0.001199 ,  66
   6.0110 , 1.009406 , 0.001199 ,  67
   6.0110 , 1.009424 , 0.001199 ,  68
   6.0110 , 1.009529 , 0.001199 ,  69
   6.0110 , 1.009351 , 0.001199 ,  70
   6.0110 , 1.009497 , 0.001199 ,  71
   6.0110 , 1.009441 , 0.001199 ,  72
   6.0110 , 1.009464 , 0.001199 ,  73
   6.0110 , 1.009655 , 0.001199 ,  74
   6.0110 , 1.009250 , 0.001199 ,  75
   6.0110 , 1.009434 , 0.001199 ,  76
   6.0110 , 1.009286 , 0.001199 ,  77
   6.0110 , 1.009564 , 0.001199 ,  78
   6.0110 , 1.009407 , 0.001199 ,  79
   6.0110 , 1.009332 , 0.001199 ,  80
   6.0110 , 1.009285 , 0.001199 ,  81
   6.0110 , 1.009312 , 0.001199 ,  82
   6.0110 , 1.009249 , 0.001199 ,  83
   6.0110 , 1.009212 , 0.001199 ,  84
   6.0110 , 1.009399 , 0.001199 ,  85
   6.0110 , 1.009550 , 0.001199 ,  86
   6.0110 , 1.009372 , 0.001199 ,  87
   6.0110 , 1.009357 , 0.001199 ,  88
   6.0110 , 1.009713 , 0.001199 ,  89
   6.0110 , 1.009277 , 0.001199 ,  90
   6.0110 , 1.009575 , 0.001199 ,  91
   6.0110 , 1.009492 , 0.001199 ,  92
   6.0110 , 1.009340 , 0.001199 ,  93
   6.0110 , 1.009320 , 0.001199 ,  94
   6.0110 , 1.009270 , 0.001199 ,  95
   6.0110 , 1.009347 , 0.001199 ,  96
   6.0110 , 1.009142 , 0.001199 ,  97
   6.0110 , 1.009369 , 0.001199 ,  98
   6.0110 , 1.009345 , 0.001199 ,  99
   6.0110 , 1.009377 , 0.001199 , 100
   6.0138 , 1.006921 , 0.001564 ,   0
   6.0138 , 1.006792 , 0.001564 ,   1
   6.0138 , 1.006603 , 0.001564 ,   2
   6.0138 , 1.006916 , 0.001564 ,   3
   6.0138 , 1.006859 , 0.001564 ,   4
   6.0138 , 1.006860 , 0.001564 ,   5
   6.0138 , 1.006870 , 0.001564 ,   6
   6.0138 , 1.007145 , 0.001564 ,   7
   6.0138 , 1.007002 , 0.001564 ,   8
   6.0138 , 1.006941 , 0.001564 ,   9
   6.0138 , 1.006961 , 0.001564 ,  10
   6.0138 , 1.006963 , 0.001564 ,  11
   6.0138 , 1.007077 , 0.001564 ,  12
   6.0138 , 1.007011 , 0.001564 ,  13
   6.0138 , 1.007017 , 0.001564 ,  14
   6.0138 , 1.006658 , 0.001564 ,  15
   6.0138 , 1.006901 , 0.001564 ,  16
   6.0138 , 1.006724 , 0.001564 ,  17
   6.0138 , 1.007090 , 0.001564 ,  18
   6.0138 , 1.006792 , 0.001564 ,  19
   6.0138 , 1.006976 , 0.001564 ,  20
   6.0138 , 1.006744 , 0.001564 ,  21
   6.0138 , 1.006748 , 0.001564 ,  22
   6.0138 , 1.007149 , 0.001564 ,  23
   6.0138 , 1.007046 , 0.001564 ,  24
   6.0138 , 1.006890 , 0.001564 ,  25
   6.0138 , 1.006741 , 0.001564 ,  26
   6.0138 , 1.006792 , 0.001564 ,  27
   6.0138 , 1.007058 , 0.001564 ,  28
   6.0138 , 1.007111 , 0.001564 ,  29
   6.0138 , 1.006783 , 0.001564 ,  30
   6.0138 , 1.007164 , 0.001564 ,  31
   6.0138 , 1.006898 , 0.001564 ,  32
   6.0138 , 1.006889 , 0.001564 ,  33
   6.0138 , 1.007058 , 0.001564 ,  34
   6.0138 , 1.006974 , 0.001564 ,  35
   6.0138 , 1.007008 , 0.001564 ,  36
   6.0138 , 1.007064 , 0.001564 ,  37
   6.0138 , 1.007179 , 0.001564 ,  38
   6.0138 , 1.006782 , 0.001564 ,  39
   6.0138 , 1.006762 , 0.001564 ,  40
   6.0138 , 1.006912 , 0.001564 ,  41
   6.0138 , 1.006895 , 0.001564 ,  42
   6.0138 , 1.006952 , 0.001564 ,  43
   6.0138 , 1.006923 , 0.001564 ,  44
   6.0138 , 1.006940 , 0.001564 ,  45
   6.0138 , 1.007133 , 0.001564 ,  46
   6.0138 , 1.007085 , 0.001564 ,  47
   6.0138 , 1.007006 , 0.001564 ,  48
   6.0138 , 1.006717 , 0.001564 ,  49
   6.0138 , 1.006882 , 0.001564 ,  50
   6.0138 , 1.007027 , 0.001564 ,  51
   6.0138 , 1.006912 , 0.001564 ,  52
   6.0138 , 1.006952 , 0.001564 ,  53
   6.0138 , 1.007081 , 0.001564 ,  54
   6.0138 , 1.007337 , 0.001564 ,  55
   6.0138 , 1.006840 , 0.001564 ,  56
   6.0138 , 1.006635 , 0.001564 ,  57
   6.0138 , 1.007019 , 0.001564 ,  58
   6.0138 , 1.007057 , 0.001564 ,  59
   6.0138 , 1.007028 , 0.001564 ,  60
   6.0138 , 1.006908 , 0.001564 ,  61
   6.0138 , 1.006726 , 0.001564 ,  62
   6.0138 , 1.006492 , 0.001564 ,  63
   6.0138 , 1.006994 , 0.001564 ,  64
   6.0138 , 1.006909 , 0.001564 ,  65
   6.0138 , 1.006982 , 0.001564 ,  66
   6.0138 , 1.006839 , 0.001564 ,  67
   6.0138 , 1.007006 , 0.001564 ,  68
   6.0138 , 1.006655 , 0.001564 ,  69
   6.0138 , 1.006821 , 0.001564 ,  70
   6.0138 , 1.006937 , 0.001564 ,  71
   6.0138 , 1.006947 , 0.001564 ,  72
   6.0138 , 1.007092 , 0.001564 ,  73
   6.0138 , 1.006634 , 0.001564 ,  74
   6.0138 , 1.007029 , 0.001564 ,  75
   6.0138 , 1.006850 , 0.001564 ,  76
   6.0138 , 1.007039 , 0.001564 ,  77
   6.0138 , 1.006796 , 0.001564 ,  78
   6.0138 , 1.007212 , 0.001564 ,  79
   6.0138 , 1.006839 , 0.001564 ,  80
   6.0138 , 1.006755 , 0.001564 ,  81
   6.0138 , 1.006850 , 0.001564 ,  82
   6.0138 , 1.006835 , 0.001564 ,  83
   6.0138 , 1.006936 , 0.001564 ,  84
   6.0138 , 1.007180 , 0.001564 ,  85
   6.0138 , 1.006814 , 0.001564 ,  86
   6.0138 , 1.006629 , 0.001564 ,  87
   6.0138 , 1.006735 , 0.001564 ,  88
   6.0138 , 1.006962 , 0.001564 ,  89
   6.0138 , 1.006723 , 0.001564 ,  90
   6.0138 , 1.006804 , 0.001564 ,  91
   6.0138 , 1.006809 , 0.001564 ,  92
   6.0138 , 1.007031 , 0.001564 ,  93
   6.0138 , 1.007001 , 0.001564 ,  94
   6.0138 , 1.007195 , 0.001564 ,  95
   6.0138 , 1.006933 , 0.001564 ,  96
   6.0138 , 1.006659 , 0.001564 ,  97
   6.0138 , 1.007097 , 0.001564 ,  98
   6.0138 , 1.006939 , 0.001564 ,  99
   6.0138 , 1.007138 , 0.001564 , 100
   6.0828 , 1.014514 , 0.001294 ,   0
   6.0828 , 1.014199 , 0.001294 ,   1
   6.0828 , 1.014094 , 0.001294 ,   2
   6.0828 , 1.014521 , 0.001294 ,   3
   6.0828 , 1.014487 , 0.001294 ,   4
   6.0828 , 1.014403 , 0.001294 ,   5
   6.0828 , 1.014357 , 0.001294 ,   6
   6.0828 , 1.014506 , 0.001294 ,   7
   6.0828 , 1.014493 , 0.001294 ,   8
   6.0828 , 1.014560 , 0.001294 ,   9
   6.0828 , 1.014529 , 0.001294 ,  10
   6.0828 , 1.014310 , 0.001294 ,  11
   6.0828 , 1.014590 , 0.001294 ,  12
   6.0828 , 1.014467 , 0.001294 ,  13
   6.0828 , 1.014562 , 0.001294 ,  14
   6.0828 , 1.014531 , 0.001294 ,  15
   6.0828 , 1.014460 , 0.001294 ,  16
   6.0828 , 1.014424 , 0.001294 ,  17
   6.0828 , 1.014599 , 0.001294 ,  18
   6.0828 , 1.014556 , 0.001294 ,  19
   6.0828 , 1.014196 , 0.001294 ,  20
   6.0828 , 1.014378 , 0.001294 ,  21
   6.0828 , 1.014280 , 0.001294 ,  22
   6.0828 , 1.014499 , 0.001294 ,  23
   6.0828 , 1.014461 , 0.001294 ,  24
   6.0828 , 1.014459 , 0.001294 ,  25
   6.0828 , 1.014528 , 0.001294 ,  26
   6.0828 , 1.014505 , 0.001294 ,  27
   6.0828 , 1.014637 , 0.001294 ,  28
   6.0828 , 1.014589 , 0.001294 ,  29
   6.0828 , 1.014395 , 0.001294 ,  30
   6.0828 , 1.014407 , 0.001294 ,  31
   6.0828 , 1.014678 , 0.001294 ,  32
   6.0828 , 1.014655 , 0.001294 ,  33
   6.0828 , 1.014595 , 0.001294 ,  34
   6.0828 , 1.014569 , 0.001294 ,  35
   6.0828 , 1.014560 , 0.001294 ,  36
   6.0828 , 1.014616 , 0.001294 ,  37
   6.0828 , 1.014589 , 0.001294 ,  38
   6.0828 , 1.014354 , 0.001294 ,  39
   6.0828 , 1.014520 , 0.001294 ,  40
   6.0828 , 1.014502 , 0.001294 ,  41
   6.0828 , 1.014439 , 0.001294 ,  42
   6.0828 , 1.014430 , 0.001294 ,  43
   6.0828 , 1.014353 , 0.001294 ,  44
   6.0828 , 1.014703 , 0.001294 ,  45
   6.0828 , 1.014552 , 0.001294 ,  46
   6.0828 , 1.014531 , 0.001294 ,  47
   6.0828 , 1.014464 , 0.001294 ,  48
   6.0828 , 1.014438 , 0.001294 ,  49
   6.0828 , 1.014524 , 0.001294 ,  50
   6.0828 , 1.014436 , 0.001294 ,  51
   6.0828 , 1.014574 , 0.001294 ,  52
   6.0828 , 1.014488 , 0.001294 ,  53
   6.0828 , 1.014446 , 0.001294 ,  54
   6.0828 , 1.014278 , 0.001294 ,  55
   6.0828 , 1.014504 , 0.001294 ,  56
   6.0828 , 1.014684 , 0.001294 ,  57
   6.0828 , 1.014601 , 0.001294 ,  58
   6.0828 , 1.014566 , 0.001294 ,  59
   6.0828 , 1.014341 , 0.001294 ,  60
   6.0828 , 1.014742 , 0.001294 ,  61
   6.0828 , 1.014546 , 0.001294 ,  62
   6.0828 , 1.014612 , 0.001294 ,  63
   6.0828 , 1.014411 , 0.001294 ,  64
   6.0828 , 1.014493 , 0.001294 ,  65
   6.0828 , 1.014719 , 0.001294 ,  66
   6.0828 , 1.014525 , 0.001294 ,  67
   6.0828 , 1.014778 , 0.001294 ,  68
   6.0828 , 1.014696 , 0.001294 ,  69
   6.0828 , 1.014232 , 0.001294 ,  70
   6.0828 , 1.014458 , 0.001294 ,  71
   6.0828 , 1.014516 , 0.001294 ,  72
   6.0828 , 1.014552 , 0.001294 ,  73
   6.0828 , 1.014602 , 0.001294 ,  74
   6.0828 , 1.014770 , 0.001294 ,  75
   6.0828 , 1.014578 , 0.001294 ,  76
   6.0828 , 1.014564 , 0.001294 ,  77
   6.0828 , 1.014492 , 0.001294 ,  78
   6.0828 , 1.014614 , 0.001294 ,  79
   6.0828 , 1.014444 , 0.001294 ,  80
   6.0828 , 1.014529 , 0.001294 ,  81
   6.0828 , 1.014487 , 0.001294 ,  82
   6.0828 , 1.014381 , 0.001294 ,  83
   6.0828 , 1.014604 , 0.001294 ,  84
   6.0828 , 1.014583 , 0.001294 ,  85
   6.0828 , 1.014641 , 0.001294 ,  86
   6.0828 , 1.014616 , 0.001294 ,  87
   6.0828 , 1.014862 , 0.001294 ,  88
   6.0828 , 1.014588 , 0.001294 ,  89
   6.0828 , 1.014513 , 0.001294 ,  90
   6.0828 , 1.014543 , 0.001294 ,  91
   6.0828 , 1.014608 , 0.001294 ,  92
   6.0828 , 1.014647 , 0.001294 ,  93
   6.0828 , 1.014394 , 0.001294 ,  94
   6.0828 , 1.014259 , 0.001294 ,  95
   6.0828 , 1.014518 , 0.001294 ,  96
   6.0828 , 1.014466 , 0.001294 ,  97
   6.0828 , 1.014710 , 0.001294 ,  98
   6.0828 , 1.014573 , 0.001294 ,  99
   6.0828 , 1.014490 , 0.001294 , 100
   6.1644 , 1.019597 , 0.001096 ,   0
   6.1644 , 1.019196 , 0.001096 ,   1
   6.1644 , 1.019261 , 0.001096 ,   2
   6.1644 , 1.019420 , 0.001096 ,   3
   6.1644 , 1.019581 , 0.001096 ,   4
   6.1644 , 1.019612 , 0.001096 ,   5
   6.1644 , 1.019614 , 0.001096 ,   6
   6.1644 , 1.019625 , 0.001096 ,   7
   6.1644 , 1.019493 , 0.001096 ,   8
   6.1644 , 1.019615 , 0.001096 ,   9
   6.1644 , 1.019705 , 0.001096 ,  10
   6.1644 , 1.019525 , 0.001096 ,  11
   6.1644 , 1.019626 , 0.001096 ,  12
   6.1644 , 1.019618 , 0.001096 ,  13
   6.1644 , 1.019651 , 0.001096 ,  14
   6.1644 , 1.019516 , 0.001096 ,  15
   6.1644 , 1.019463 , 0.001096 ,  16
   6.1644 , 1.019575 , 0.001096 ,  17
   6.1644 , 1.019633 , 0.001096 ,  18
   6.1644 , 1.019570 , 0.001096 ,  19
   6.1644 , 1.019606 , 0.001096 ,  20
   6.1644 , 1.019393 , 0.001096 ,  21
   6.1644 , 1.019521 , 0.001096 ,  22
   6.1644 , 1.019795 , 0.001096 ,  23
   6.1644 , 1.019632 , 0.001096 ,  24
   6.1644 , 1.019673 , 0.001096 ,  25
   6.1644 , 1.019532 , 0.001096 ,  26
   6.1644 , 1.019561 , 0.001096 ,  27
   6.1644 , 1.019652 , 0.001096 ,  28
   6.1644 , 1.019712 , 0.001096 ,  29
   6.1644 , 1.019652 , 0.001096 ,  30
   6.1644 , 1.019547 , 0.001096 ,  31
   6.1644 , 1.019888 , 0.001096 ,  32
   6.1644 , 1.019459 , 0.001096 ,  33
   6.1644 , 1.019650 , 0.001096 ,  34
   6.1644 , 1.019508 , 0.001096 ,  35
   6.1644 , 1.019735 , 0.001096 ,  36
   6.1644 , 1.019655 , 0.001096 ,  37
   6.1644 , 1.019531 , 0.001096 ,  38
   6.1644 , 1.019520 , 0.001096 ,  39
   6.1644 , 1.019523 , 0.001096 ,  40
   6.1644 , 1.019666 , 0.001096 ,  41
   6.1644 , 1.019650 , 0.001096 ,  42
   6.1644 , 1.019602 , 0.001096 ,  43
   6.1644 , 1.019475 , 0.001096 ,  44
   6.1644 , 1.019510 , 0.001096 ,  45
   6.1644 , 1.019731 , 0.001096 ,  46
   6.1644 , 1.019625 , 0.001096 ,  47
   6.1644 , 1.019583 , 0.001096 ,  48
   6.1644 , 1.019528 , 0.001096 ,  49
   6.1644 , 1.019611 , 0.001096 ,  50
   6.1644 , 1.019532 , 0.001096 ,  51
   6.1644 , 1.019685 , 0.001096 ,  52
   6.1644 , 1.019596 , 0.001096 ,  53
   6.1644 , 1.019570 , 0.001096 ,  54
   6.1644 , 1.019530 , 0.001096 ,  55
   6.1644 , 1.019644 , 0.001096 ,  56
   6.1644 , 1.019567 , 0.001096 ,  57
   6.1644 , 1.019747 , 0.001096 ,  58
   6.1644 , 1.019645 , 0.001096 ,  59
   6.1644 , 1.019657 , 0.001096 ,  60
   6.1644 , 1.019724 , 0.001096 ,  61
   6.1644 , 1.019559 , 0.001096 ,  62
   6.1644 , 1.019622 , 0.001096 ,  63
   6.1644 , 1.019540 , 0.001096 ,  64
   6.1644 , 1.019442 , 0.001096 ,  65
   6.1644 , 1.019743 , 0.001096 ,  66
   6.1644 , 1.019558 , 0.001096 ,  67
   6.1644 , 1.019680 , 0.001096 ,  68
   6.1644 , 1.019730 , 0.001096 ,  69
   6.1644 , 1.019382 , 0.001096 ,  70
   6.1644 , 1.019714 , 0.001096 ,  71
   6.1644 , 1.019579 , 0.001096 ,  72
   6.1644 , 1.019652 , 0.001096 ,  73
   6.1644 , 1.019607 , 0.001096 ,  74
   6.1644 , 1.019731 , 0.001096 ,  75
   6.1644 , 1.019590 , 0.001096 ,  76
   6.1644 , 1.019550 , 0.001096 ,  77
   6.1644 , 1.019585 , 0.001096 ,  78
   6.1644 , 1.019489 , 0.001096 ,  79
   6.1644 , 1.019551 , 0.001096 ,  80
   6.1644 , 1.019548 , 0.001096 ,  81
   6.1644 , 1.019781 , 0.001096 ,  82
   6.1644 , 1.019515 , 0.001096 ,  83
   6.1644 , 1.019585 , 0.001096 ,  84
   6.1644 , 1.019675 , 0.001096 ,  85
   6.1644 , 1.019474 , 0.001096 ,  86
   6.1644 , 1.019623 , 0.001096 ,  87
   6.1644 , 1.019535 , 0.001096 ,  88
   6.1644 , 1.019509 , 0.001096 ,  89
   6.1644 , 1.019644 , 0.001096 ,  90
   6.1644 , 1.019686 , 0.001096 ,  91
   6.1644 , 1.019675 , 0.001096 ,  92
   6.1644 , 1.019626 , 0.001096 ,  93
   6.1644 , 1.019936 , 0.001096 ,  94
   6.1644 , 1.019714 , 0.001096 ,  95
   6.1644 , 1.019544 , 0.001096 ,  96
   6.1644 , 1.019590 , 0.001096 ,  97
   6.1644 , 1.019644 , 0.001096 ,  98
   6.1644 , 1.019788 , 0.001096 ,  99
   6.1644 , 1.019521 , 0.001096 , 100
   6.3246 , 1.022956 , 0.001819 ,   0
   6.3246 , 1.022568 , 0.001819 ,   1
   6.3246 , 1.022756 , 0.001819 ,   2
   6.3246 , 1.022761 , 0.001819 ,   3
   6.3246 , 1.022812 , 0.001819 ,   4
   6.3246 , 1.022915 , 0.001819 ,   5
   6.3246 , 1.023030 , 0.001819 ,   6
   6.3246 , 1.023078 , 0.001819 ,   7
   6.3246 , 1.022848 , 0.001819 ,   8
   6.3246 , 1.022632 , 0.001819 ,   9
   6.3246 , 1.022734 , 0.001819 ,  10
   6.3246 , 1.022914 , 0.001819 ,  11
   6.3246 , 1.023153 , 0.001819 ,  12
   6.3246 , 1.023196 , 0.001819 ,  13
   6.3246 , 1.022828 , 0.001819 ,  14
   6.3246 , 1.022959 , 0.001819 ,  15
   6.3246 , 1.023014 , 0.001819 ,  16
   6.3246 , 1.022910 , 0.001819 ,  17
   6.3246 , 1.022927 , 0.001819 ,  18
   6.3246 , 1.023117 , 0.001819 ,  19
   6.3246 , 1.022714 , 0.001819 ,  20
   6.3246 , 1.023122 , 0.001819 ,  21
   6.3246 , 1.022925 , 0.001819 ,  22
   6.3246 , 1.023303 , 0.001819 ,  23
   6.3246 , 1.023005 , 0.001819 ,  24
   6.3246 , 1.023073 , 0.001819 ,  25
   6.3246 , 1.023043 , 0.001819 ,  26
   6.3246 , 1.022706 , 0.001819 ,  27
   6.3246 , 1.023002 , 0.001819 ,  28
   6.3246 , 1.022955 , 0.001819 ,  29
   6.3246 , 1.023195 , 0.001819 ,  30
   6.3246 , 1.023256 , 0.001819 ,  31
   6.3246 , 1.023090 , 0.001819 ,  32
   6.3246 , 1.023197 , 0.001819 ,  33
   6.3246 , 1.022824 , 0.001819 ,  34
   6.3246 , 1.023004 , 0.001819 ,  35
   6.3246 , 1.023229 , 0.001819 ,  36
   6.3246 , 1.023062 , 0.001819 ,  37
   6.3246 , 1.023099 , 0.001819 ,  38
   6.3246 , 1.022786 , 0.001819 ,  39
   6.3246 , 1.023080 , 0.001819 ,  40
   6.3246 , 1.022485 , 0.001819 ,  41
   6.3246 , 1.022859 , 0.001819 ,  42
   6.3246 , 1.022843 , 0.001819 ,  43
   6.3246 , 1.022633 , 0.001819 ,  44
   6.3246 , 1.023202 , 0.001819 ,  45
   6.3246 , 1.022875 , 0.001819 ,  46
   6.3246 , 1.023030 , 0.001819 ,  47
   6.3246 , 1.022608 , 0.001819 ,  48
   6.3246 , 1.022882 , 0.001819 ,  49
   6.3246 , 1.022992 , 0.001819 ,  50
   6.3246 , 1.022879 , 0.001819 ,  51
   6.3246 , 1.023161 , 0.001819 ,  52
   6.3246 , 1.022792 , 0.001819 ,  53
   6.3246 , 1.022991 , 0.001819 ,  54
   6.3246 , 1.022540 , 0.001819 ,  55
   6.3246 , 1.022655 , 0.001819 ,  56
   6.3246 , 1.022714 , 0.001819 ,  57
   6.3246 , 1.022981 , 0.001819 ,  58
   6.3246 , 1.023030 , 0.001819 ,  59
   6.3246 , 1.023078 , 0.001819 ,  60
   6.3246 , 1.023006 , 0.001819 ,  61
   6.3246 , 1.022803 , 0.001819 ,  62
   6.3246 , 1.023020 , 0.001819 ,  63
   6.3246 , 1.022988 , 0.001819 ,  64
   6.3246 , 1.022943 , 0.001819 ,  65
   6.3246 , 1.022843 , 0.001819 ,  66
   6.3246 , 1.022752 , 0.001819 ,  67
   6.3246 , 1.022935 , 0.001819 ,  68
   6.3246 , 1.023045 , 0.001819 ,  69
   6.3246 , 1.023114 , 0.001819 ,  70
   6.3246 , 1.023135 , 0.001819 ,  71
   6.3246 , 1.023067 , 0.001819 ,  72
   6.3246 , 1.023147 , 0.001819 ,  73
   6.3246 , 1.023112 , 0.001819 ,  74
   6.3246 , 1.023297 , 0.001819 ,  75
   6.3246 , 1.022901 , 0.001819 ,  76
   6.3246 , 1.022805 , 0.001819 ,  77
   6.3246 , 1.022981 , 0.001819 ,  78
   6.3246 , 1.023149 , 0.001819 ,  79
   6.3246 , 1.023077 , 0.001819 ,  80
   6.3246 , 1.022787 , 0.001819 ,  81
   6.3246 , 1.023127 , 0.001819 ,  82
   6.3246 , 1.023029 , 0.001819 ,  83
   6.3246 , 1.022780 , 0.001819 ,  84
   6.3246 , 1.022993 , 0.001819 ,  85
   6.3246 , 1.022940 , 0.001819 ,  86
   6.3246 , 1.022605 , 0.001819 ,  87
   6.3246 , 1.023204 , 0.001819 ,  88
   6.3246 , 1.022804 , 0.001819 ,  89
   6.3246 , 1.022881 , 0.001819 ,  90
   6.3246 , 1.023173 , 0.001819 ,  91
   6.3246 , 1.023135 , 0.001819 ,  92
   6.3246 , 1.022928 , 0.001819 ,  93
   6.3246 , 1.023156 , 0.001819 ,  94
   6.3246 , 1.022960 , 0.001819 ,  95
   6.3246 , 1.022772 , 0.001819 ,  96
   6.3246 , 1.022815 , 0.001819 ,  97
   6.3246 , 1.022769 , 0.001819 ,  98
   6.3246 , 1.023210 , 0.001819 ,  99
   6.3246 , 1.023210 , 0.001819 , 100
   6.4031 , 1.030394 , 0.001255 ,   0
   6.4031 , 1.030076 , 0.001255 ,   1
   6.4031 , 1.029990 , 0.001255 ,   2
   6.4031 , 1.030321 , 0.001255 ,   3
   6.4031 , 1.030506 , 0.001255 ,   4
   6.4031 , 1.030338 , 0.001255 ,   5
   6.4031 , 1.030543 , 0.001255 ,   6
   6.4031 , 1.030150 , 0.001255 ,   7
   6.4031 , 1.030465 , 0.001255 ,   8
   6.4031 , 1.030313 , 0.001255 ,   9
   6.4031 , 1.030491 , 0.001255 ,  10
   6.4031 , 1.030306 , 0.001255 ,  11
   6.4031 , 1.030275 , 0.001255 ,  12
   6.4031 , 1.030379 , 0.001255 ,  13
   6.4031 , 1.030420 , 0.001255 ,  14
   6.4031 , 1.030285 , 0.001255 ,  15
   6.4031 , 1.030560 , 0.001255 ,  16
   6.4031 , 1.030197 , 0.001255 ,  17
   6.4031 , 1.030496 , 0.001255 ,  18
   6.4031 , 1.030486 , 0.001255 ,  19
   6.4031 , 1.030428 , 0.001255 ,  20
   6.4031 , 1.030304 , 0.001255 ,  21
   6.4031 , 1.030195 , 0.001255 ,  22
   6.4031 , 1.030519 , 0.001255 ,  23
   6.4031 , 1.030705 , 0.001255 ,  24
   6.4031 , 1.030577 , 0.001255 ,  25
   6.4031 , 1.030370 , 0.001255 ,  26
   6.4031 , 1.030274 , 0.001255 ,  27
   6.4031 , 1.030444 , 0.001255 ,  28
   6.4031 , 1.030376 , 0.001255 ,  29
   6.4031 , 1.030380 , 0.001255 ,  30
   6.4031 , 1.030331 , 0.001255 ,  31
   6.4031 , 1.030616 , 0.001255 ,  32
   6.4031 , 1.030405 , 0.001255 ,  33
   6.4031 , 1.030397 , 0.001255 ,  34
   6.4031 , 1.030257 , 0.001255 ,  35
   6.4031 , 1.030564 , 0.001255 ,  36
   6.4031 , 1.030552 , 0.001255 ,  37
   6.4031 , 1.030302 , 0.001255 ,  38
   6.4031 , 1.030414 , 0.001255 ,  39
   6.4031 , 1.030404 , 0.001255 ,  40
   6.4031 , 1.030651 , 0.001255 ,  41
   6.4031 , 1.030257 , 0.001255 ,  42
   6.4031 , 1.030292 , 0.001255 ,  43
   6.4031 , 1.030412 , 0.001255 ,  44
   6.4031 , 1.030309 , 0.001255 ,  45
   6.4031 , 1.030309 , 0.001255 ,  46
   6.4031 , 1.030283 , 0.001255 ,  47
   6.4031 , 1.030302 , 0.001255 ,  48
   6.4031 , 1.030352 , 0.001255 ,  49
   6.4031 , 1.030262 , 0.001255 ,  50
   6.4031 , 1.030296 , 0.001255 ,  51
   6.4031 , 1.030379 , 0.001255 ,  52
   6.4031 , 1.030574 , 0.001255 ,  53
   6.4031 , 1.030323 , 0.001255 ,  54
   6.4031 , 1.030449 , 0.001255 ,  55
   6.4031 , 1.030542 , 0.001255 ,  56
   6.4031 , 1.030341 , 0.001255 ,  57
   6.4031 , 1.030515 , 0.001255 ,  58
   6.4031 , 1.030413 , 0.001255 ,  59
   6.4031 , 1.030488 , 0.001255 ,  60
   6.4031 , 1.030409 , 0.001255 ,  61
   6.4031 , 1.030436 , 0.001255 ,  62
   6.4031 , 1.030354 , 0.001255 ,  63
   6.4031 , 1.030384 , 0.001255 ,  64
   6.4031 , 1.030345 , 0.001255 ,  65
   6.4031 , 1.030314 , 0.001255 ,  66
   6.4031 , 1.030420 , 0.001255 ,  67
   6.4031 , 1.030413 , 0.001255 ,  68
   6.4031 , 1.030400 , 0.001255 ,  69
   6.4031 , 1.030305 , 0.001255 ,  70
   6.4031 , 1.030386 , 0.001255 ,  71
   6.4031 , 1.030495 , 0.001255 ,  72
   6.4031 , 1.030511 , 0.001255 ,  73
   6.4031 , 1.030300 , 0.001255 ,  74
   6.4031 , 1.030416 , 0.001255 ,  75
   6.4031 , 1.030264 , 0.001255 ,  76
   6.4031 , 1.030394 , 0.001255 ,  77
   6.4031 , 1.030455 , 0.001255 ,  78
   6.4031 , 1.030438 , 0.001255 ,  79
   6.4031 , 1.030492 , 0.001255 ,  80
   6.4031 , 1.030313 , 0.001255 ,  81
   6.4031 , 1.030353 , 0.001255 ,  82
   6.4031 , 1.030402 , 0.001255 ,  83
   6.4031 , 1.030419 , 0.001255 ,  84
   6.4031 , 1.030273 , 0.001255 ,  85
   6.4031 , 1.030506 , 0.001255 ,  86
   6.4031 , 1.030173 , 0.001255 ,  87
   6.4031 , 1.030175 , 0.001255 ,  88
   6.4031 , 1.030194 , 0.001255 ,  89
   6.4031 , 1.030464 , 0.001255 ,  90
   6.4031 , 1.030433 , 0.001255 ,  91
   6.4031 , 1.030621 , 0.001255 ,  92
   6.4031 , 1.030503 , 0.001255 ,  93
   6.4031 , 1.030378 , 0.001255 ,  94
   6.4031 , 1.030494 , 0.001255 ,  95
   6.4031 , 1.030554 , 0.001255 ,  96
   6.4031 , 1.030291 , 0.001255 ,  97
   6.4031 , 1.030463 , 0.001255 ,  98
   6.4031 , 1.030662 , 0.001255 ,  99
   6.4031 , 1.030532 , 0.001255 , 100
   6.4807 , 1.034968 , 0.001250 ,   0
   6.4807 , 1.034389 , 0.001250 ,   1
   6.4807 , 1.034829 , 0.001250 ,   2
   6.4807 , 1.034981 , 0.001250 ,   3
   6.4807 , 1.035213 , 0.001250 ,   4
   6.4807 , 1.034842 , 0.001250 ,   5
   6.4807 , 1.035013 , 0.001250 ,   6
   6.4807 , 1.034898 , 0.001250 ,   7
   6.4807 , 1.034891 , 0.001250 ,   8
   6.4807 , 1.034909 , 0.001250 ,   9
   6.4807 , 1.035012 , 0.001250 ,  10
   6.4807 , 1.034907 , 0.001250 ,  11
   6.4807 , 1.034990 , 0.001250 ,  12
   6.4807 , 1.034970 , 0.001250 ,  13
   6.4807 , 1.034894 , 0.001250 ,  14
   6.4807 , 1.034956 , 0.001250 ,  15
   6.4807 , 1.034853 , 0.001250 ,  16
   6.4807 , 1.034872 , 0.001250 ,  17
   6.4807 , 1.034961 , 0.001250 ,  18
   6.4807 , 1.034981 , 0.001250 ,  19
   6.4807 , 1.035076 , 0.001250 ,  20
   6.4807 , 1.034871 , 0.001250 ,  21
   6.4807 , 1.035020 , 0.001250 ,  22
   6.4807 , 1.035040 , 0.001250 ,  23
   6.4807 , 1.035239 , 0.001250 ,  24
   6.4807 , 1.034943 , 0.001250 ,  25
   6.4807 , 1.034970 , 0.001250 ,  26
   6.4807 , 1.035280 , 0.001250 ,  27
   6.4807 , 1.034776 , 0.001250 ,  28
   6.4807 , 1.034901 , 0.001250 ,  29
   6.4807 , 1.034872 , 0.001250 ,  30
   6.4807 , 1.035124 , 0.001250 ,  31
   6.4807 , 1.035079 , 0.001250 ,  32
   6.4807 , 1.035035 , 0.001250 ,  33
   6.4807 , 1.034870 , 0.001250 ,  34
   6.4807 , 1.035019 , 0.001250 ,  35
   6.4807 , 1.034871 , 0.001250 ,  36
   6.4807 , 1.034875 , 0.001250 ,  37
   6.4807 , 1.034991 , 0.001250 ,  38
   6.4807 , 1.034976 , 0.001250 ,  39
   6.4807 , 1.035003 , 0.001250 ,  40
   6.4807 , 1.034782 , 0.001250 ,  41
   6.4807 , 1.034785 , 0.001250 ,  42
   6.4807 , 1.035196 , 0.001250 ,  43
   6.4807 , 1.034962 , 0.001250 ,  44
   6.4807 , 1.034854 , 0.001250 ,  45
   6.4807 , 1.035009 , 0.001250 ,  46
   6.4807 , 1.034817 , 0.001250 ,  47
   6.4807 , 1.035152 , 0.001250 ,  48
   6.4807 , 1.034922 , 0.001250 ,  49
   6.4807 , 1.035004 , 0.001250 ,  50
   6.4807 , 1.034961 , 0.001250 ,  51
   6.4807 , 1.035008 , 0.001250 ,  52
   6.4807 , 1.035256 , 0.001250 ,  53
   6.4807 , 1.035054 , 0.001250 ,  54
   6.4807 , 1.035053 , 0.001250 ,  55
   6.4807 , 1.035041 , 0.001250 ,  56
   6.4807 , 1.034927 , 0.001250 ,  57
   6.4807 , 1.035056 , 0.001250 ,  58
   6.4807 , 1.034873 , 0.001250 ,  59
   6.4807 , 1.035073 , 0.001250 ,  60
   6.4807 , 1.034954 , 0.001250 ,  61
   6.4807 , 1.034925 , 0.001250 ,  62
   6.4807 , 1.034832 , 0.001250 ,  63
   6.4807 , 1.035014 , 0.001250 ,  64
   6.4807 , 1.035054 , 0.001250 ,  65
   6.4807 , 1.035083 , 0.001250 ,  66
   6.4807 , 1.035013 , 0.001250 ,  67
   6.4807 , 1.034844 , 0.001250 ,  68
   6.4807 , 1.034868 , 0.001250 ,  69
   6.4807 , 1.034877 , 0.001250 ,  70
   6.4807 , 1.035009 , 0.001250 ,  71
   6.4807 , 1.035131 , 0.001250 ,  72
   6.4807 , 1.035096 , 0.001250 ,  73
   6.4807 , 1.034884 , 0.001250 ,  74
   6.4807 , 1.035040 , 0.001250 ,  75
   6.4807 , 1.034996 , 0.001250 ,  76
   6.4807 , 1.034762 , 0.001250 ,  77
   6.4807 , 1.034890 , 0.001250 ,  78
   6.4807 , 1.035053 , 0.001250 ,  79
   6.4807 , 1.035023 , 0.001250 ,  80
   6.4807 , 1.034767 , 0.001250 ,  81
   6.4807 , 1.034898 , 0.001250 ,  82
   6.4807 , 1.034963 , 0.001250 ,  83
   6.4807 , 1.034977 , 0.001250 ,  84
   6.4807 , 1.034923 , 0.001250 ,  85
   6.4807 , 1.035091 , 0.001250 ,  86
   6.4807 , 1.034872 , 0.001250 ,  87
   6.4807 , 1.035109 , 0.001250 ,  88
   6.4807 , 1.034910 , 0.001250 ,  89
   6.4807 , 1.035119 , 0.001250 ,  90
   6.4807 , 1.034976 , 0.001250 ,  91
   6.4807 , 1.035095 , 0.001250 ,  92
   6.4807 , 1.035011 , 0.001250 ,  93
   6.4807 , 1.035013 , 0.001250 ,  94
   6.4807 , 1.035024 , 0.001250 ,  95
   6.4807 , 1.034813 , 0.001250 ,  96
   6.4807 , 1.034972 , 0.001250 ,  97
   6.4807 , 1.034937 , 0.001250 ,  98
   6.4807 , 1.034784 , 0.001250 ,  99
   6.4807 , 1.035151 , 0.001250 , 100
   6.5574 , 1.036294 , 0.001709 ,   0
   6.5574 , 1.036066 , 0.001709 ,   1
   6.5574 , 1.036012 , 0.001709 ,   2
   6.5574 , 1.036314 , 0.001709 ,   3
   6.5574 , 1.035835 , 0.001709 ,   4
   6.5574 , 1.036335 , 0.001709 ,   5
   6.5574 , 1.036159 , 0.001709 ,   6
   6.5574 , 1.036547 , 0.001709 ,   7
   6.5574 , 1.036457 , 0.001709 ,   8
   6.5574 , 1.036491 , 0.001709 ,   9
   6.5574 , 1.036136 , 0.001709 ,  10
   6.5574 , 1.036342 , 0.001709 ,  11
   6.5574 , 1.036140 , 0.001709 ,  12
   6.5574 , 1.036329 , 0.001709 ,  13
   6.5574 , 1.036247 , 0.001709 ,  14
   6.5574 , 1.036558 , 0.001709 ,  15
   6.5574 , 1.036027 , 0.001709 ,  16
   6.5574 , 1.036144 , 0.001709 ,  17
   6.5574 , 1.035942 , 0.001709 ,  18
   6.5574 , 1.036127 , 0.001709 ,  19
   6.5574 , 1.036580 , 0.001709 ,  20
   6.5574 , 1.036249 , 0.001709 ,  21
   6.5574 , 1.036400 , 0.001709 ,  22
   6.5574 , 1.036432 , 0.001709 ,  23
   6.5574 , 1.036194 , 0.001709 ,  24
   6.5574 , 1.036212 , 0.001709 ,  25
   6.5574 , 1.036545 , 0.001709 ,  26
   6.5574 , 1.036177 , 0.001709 ,  27
   6.5574 , 1.036185 , 0.001709 ,  28
   6.5574 , 1.036265 , 0.001709 ,  29
   6.5574 , 1.036659 , 0.001709 ,  30
   6.5574 , 1.036474 , 0.001709 ,  31
   6.5574 , 1.036310 , 0.001709 ,  32
   6.5574 , 1.036478 , 0.001709 ,  33
   6.5574 , 1.036428 , 0.001709 ,  34
   6.5574 , 1.036384 , 0.001709 ,  35
   6.5574 , 1.036319 , 0.001709 ,  36
   6.5574 , 1.036454 , 0.001709 ,  37
   6.5574 , 1.036386 , 0.001709 ,  38
   6.5574 , 1.036413 , 0.001709 ,  39
   6.5574 , 1.036210 , 0.001709 ,  40
   6.5574 , 1.036120 , 0.001709 ,  41
   6.5574 , 1.036051 , 0.001709 ,  42
   6.5574 , 1.036215 , 0.001709 ,  43
   6.5574 , 1.036287 , 0.001709 ,  44
   6.5574 , 1.036167 , 0.001709 ,  45
   6.5574 , 1.036570 , 0.001709 ,  46
   6.5574 , 1.036303 , 0.001709 ,  47
   6.5574 , 1.036503 , 0.001709 ,  48
   6.5574 , 1.036096 , 0.001709 ,  49
   6.5574 , 1.036409 , 0.001709 ,  50
   6.5574 , 1.036263 , 0.001709 ,  51
   6.5574 , 1.036543 , 0.001709 ,  52
   6.5574 , 1.036082 , 0.001709 ,  53
   6.5574 , 1.036475 , 0.001709 ,  54
   6.5574 , 1.036389 , 0.001709 ,  55
   6.5574 , 1.036376 , 0.001709 ,  56
   6.5574 , 1.036250 , 0.001709 ,  57
   6.5574 , 1.036435 , 0.001709 ,  58
   6.5574 , 1.036173 , 0.001709 ,  59
   6.5574 , 1.036220 , 0.001709 ,  60
   6.5574 , 1.036316 , 0.001709 ,  61
   6.5574 , 1.036125 , 0.001709 ,  62
   6.5574 , 1.036177 , 0.001709 ,  63
   6.5574 , 1.036149 , 0.001709 ,  64
   6.5574 , 1.036175 , 0.001709 ,  65
   6.5574 , 1.036164 , 0.001709 ,  66
   6.5574 , 1.036336 , 0.001709 ,  67
   6.5574 , 1.036104 , 0.001709 ,  68
   6.5574 , 1.036109 , 0.001709 ,  69
   6.5574 , 1.035874 , 0.001709 ,  70
   6.5574 , 1.036370 , 0.001709 ,  71
   6.5574 , 1.036177 , 0.001709 ,  72
   6.5574 , 1.036185 , 0.001709 ,  73
   6.5574 , 1.036361 , 0.001709 ,  74
   6.5574 , 1.036374 , 0.001709 ,  75
   6.5574 , 1.036274 , 0.001709 ,  76
   6.5574 , 1.036206 , 0.001709 ,  77
   6.5574 , 1.036384 , 0.001709 ,  78
   6.5574 , 1.036320 , 0.001709 ,  79
   6.5574 , 1.036234 , 0.001709 ,  80
   6.5574 , 1.036494 , 0.001709 ,  81
   6.5574 , 1.036310 , 0.001709 ,  82
   6.5574 , 1.036298 , 0.001709 ,  83
   6.5574 , 1.036162 , 0.001709 ,  84
   6.5574 , 1.036375 , 0.001709 ,  85
   6.5574 , 1.036309 , 0.001709 ,  86
   6.5574 , 1.036630 , 0.001709 ,  87
   6.5574 , 1.036444 , 0.001709 ,  88
   6.5574 , 1.036641 , 0.001709 ,  89
   6.5574 , 1.036367 , 0.001709 ,  90
   6.5574 , 1.036383 , 0.001709 ,  91
   6.5574 , 1.036430 , 0.001709 ,  92
   6.5574 , 1.036540 , 0.001709 ,  93
   6.5574 , 1.036257 , 0.001709 ,  94
   6.5574 , 1.036360 , 0.001709 ,  95
   6.5574 , 1.036181 , 0.001709 ,  96
   6.5574 , 1.035954 , 0.001709 ,  97
   6.5574 , 1.036028 , 0.001709 ,  98
   6.5574 , 1.036380 , 0.001709 ,  99
   6.5574 , 1.036501 , 0.001709 , 100
   6.6332 , 1.038031 , 0.002323 ,   0
   6.6332 , 1.037540 , 0.002323 ,   1
   6.6332 , 1.037420 , 0.002323 ,   2
   6.6332 , 1.037833 , 0.002323 ,   3
   6.6332 , 1.037763 , 0.002323 ,   4
   6.6332 , 1.037865 , 0.002323 ,   5
   6.6332 , 1.038026 , 0.002323 ,   6
   6.6332 , 1.037757 , 0.002323 ,   7
   6.6332 , 1.037971 , 0.002323 ,   8
   6.6332 , 1.038030 , 0.002323 ,   9
   6.6332 , 1.038309 , 0.002323 ,  10
   6.6332 , 1.038136 , 0.002323 ,  11
   6.6332 , 1.037852 , 0.002323 ,  12
   6.6332 , 1.038099 , 0.002323 ,  13
   6.6332 , 1.038240 , 0.002323 ,  14
   6.6332 , 1.038047 , 0.002323 ,  15
   6.6332 , 1.037710 , 0.002323 ,  16
   6.6332 , 1.038002 , 0.002323 ,  17
   6.6332 , 1.038348 , 0.002323 ,  18
   6.6332 , 1.037641 , 0.002323 ,  19
   6.6332 , 1.038204 , 0.002323 ,  20
   6.6332 , 1.038145 , 0.002323 ,  21
   6.6332 , 1.037855 , 0.002323 ,  22
   6.6332 , 1.038247 , 0.002323 ,  23
   6.6332 , 1.037911 , 0.002323 ,  24
   6.6332 , 1.038159 , 0.002323 ,  25
   6.6332 , 1.037896 , 0.002323 ,  26
   6.6332 , 1.038099 , 0.002323 ,  27
   6.6332 , 1.038019 , 0.002323 ,  28
   6.6332 , 1.037809 , 0.002323 ,  29
   6.6332 , 1.038235 , 0.002323 ,  30
   6.6332 , 1.038100 , 0.002323 ,  31
   6.6332 , 1.038119 , 0.002323 ,  32
   6.6332 , 1.037748 , 0.002323 ,  33
   6.6332 , 1.038181 , 0.002323 ,  34
   6.6332 , 1.037877 , 0.002323 ,  35
   6.6332 , 1.038238 , 0.002323 ,  36
   6.6332 , 1.038380 , 0.002323 ,  37
   6.6332 , 1.038015 , 0.002323 ,  38
   6.6332 , 1.037698 , 0.002323 ,  39
   6.6332 , 1.038160 , 0.002323 ,  40
   6.6332 , 1.038473 , 0.002323 ,  41
   6.6332 , 1.037973 , 0.002323 ,  42
   6.6332 , 1.037456 , 0.002323 ,  43
   6.6332 , 1.038713 , 0.002323 ,  44
   6.6332 , 1.038041 , 0.002323 ,  45
   6.6332 , 1.038088 , 0.002323 ,  46
   6.6332 , 1.038152 , 0.002323 ,  47
   6.6332 , 1.038088 , 0.002323 ,  48
   6.6332 , 1.037700 , 0.002323 ,  49
   6.6332 , 1.037781 , 0.002323 ,  50
   6.6332 , 1.038007 , 0.002323 ,  51
   6.6332 , 1.038101 , 0.002323 ,  52
   6.6332 , 1.037983 , 0.002323 ,  53
   6.6332 , 1.038164 , 0.002323 ,  54
   6.6332 , 1.037664 , 0.002323 ,  55
   6.6332 , 1.037860 , 0.002323 ,  56
   6.6332 , 1.038166 , 0.002323 ,  57
   6.6332 , 1.038173 , 0.002323 ,  58
   6.6332 , 1.038077 , 0.002323 ,  59
   6.6332 , 1.038222 , 0.002323 ,  60
   6.6332 , 1.038098 , 0.002323 ,  61
   6.6332 , 1.037968 , 0.002323 ,  62
   6.6332 , 1.037874 , 0.002323 ,  63
   6.6332 , 1.038169 , 0.002323 ,  64
   6.6332 , 1.038025 , 0.002323 ,  65
   6.6332 , 1.038308 , 0.002323 ,  66
   6.6332 , 1.038160 , 0.002323 ,  67
   6.6332 , 1.037809 , 0.002323 ,  68
   6.6332 , 1.038401 , 0.002323 ,  69
   6.6332 , 1.037681 , 0.002323 ,  70
   6.6332 , 1.038254 , 0.002323 ,  71
   6.6332 , 1.038206 , 0.002323 ,  72
   6.6332 , 1.037928 , 0.002323 ,  73
   6.6332 , 1.038135 , 0.002323 ,  74
   6.6332 , 1.037763 , 0.002323 ,  75
   6.6332 , 1.037900 , 0.002323 ,  76
   6.6332 , 1.038336 , 0.002323 ,  77
   6.6332 , 1.037951 , 0.002323 ,  78
   6.6332 , 1.037997 , 0.002323 ,  79
   6.6332 , 1.038051 , 0.002323 ,  80
   6.6332 , 1.038079 , 0.002323 ,  81
   6.6332 , 1.037693 , 0.002323 ,  82
   6.6332 , 1.038026 , 0.002323 ,  83
   6.6332 , 1.037990 , 0.002323 ,  84
   6.6332 , 1.038115 , 0.002323 ,  85
   6.6332 , 1.038507 , 0.002323 ,  86
   6.6332 , 1.037760 , 0.002323 ,  87
   6.6332 , 1.038254 , 0.002323 ,  88
   6.6332 , 1.038052 , 0.002323 ,  89
   6.6332 , 1.037924 , 0.002323 ,  90
   6.6332 , 1.038105 , 0.002323 ,  91
   6.6332 , 1.038246 , 0.002323 ,  92
   6.6332 , 1.038211 , 0.002323 ,  93
   6.6332 , 1.038337 , 0.002323 ,  94
   6.6332 , 1.038284 , 0.002323 ,  95
   6.6332 , 1.037578 , 0.002323 ,  96
   6.6332 , 1.038328 , 0.002323 ,  97
   6.6332 , 1.038041 , 0.002323 ,  98
   6.6332 , 1.037775 , 0.002323 ,  99
   6.6332 , 1.038264 , 0.002323 , 100
   6.7082 , 1.046004 , 0.001457 ,   0
   6.7082 , 1.045663 , 0.001457 ,   1
   6.7082 , 1.045499 , 0.001457 ,   2
   6.7082 , 1.045954 , 0.001457 ,   3
   6.7082 , 1.045876 , 0.001457 ,   4
   6.7082 , 1.045969 , 0.001457 ,   5
   6.7082 , 1.046212 , 0.001457 ,   6
   6.7082 , 1.046082 , 0.001457 ,   7
   6.7082 , 1.046006 , 0.001457 ,   8
   6.7082 , 1.046052 , 0.001457 ,   9
   6.7082 , 1.046220 , 0.001457 ,  10
   6.7082 , 1.046040 , 0.001457 ,  11
   6.7082 , 1.045908 , 0.001457 ,  12
   6.7082 , 1.045956 , 0.001457 ,  13
   6.7082 , 1.045859 , 0.001457 ,  14
   6.7082 , 1.046013 , 0.001457 ,  15
   6.7082 , 1.045945 , 0.001457 ,  16
   6.7082 , 1.045915 , 0.001457 ,  17
   6.7082 , 1.046154 , 0.001457 ,  18
   6.7082 , 1.045758 , 0.001457 ,  19
   6.7082 , 1.046083 , 0.001457 ,  20
   6.7082 , 1.046001 , 0.001457 ,  21
   6.7082 , 1.046018 , 0.001457 ,  22
   6.7082 , 1.046181 , 0.001457 ,  23
   6.7082 , 1.045935 , 0.001457 ,  24
   6.7082 , 1.046266 , 0.001457 ,  25
   6.7082 , 1.046005 , 0.001457 ,  26
   6.7082 , 1.046019 , 0.001457 ,  27
   6.7082 , 1.046004 , 0.001457 ,  28
   6.7082 , 1.046103 , 0.001457 ,  29
   6.7082 , 1.045930 , 0.001457 ,  30
   6.7082 , 1.046050 , 0.001457 ,  31
   6.7082 , 1.045627 , 0.001457 ,  32
   6.7082 , 1.046149 , 0.001457 ,  33
   6.7082 , 1.045969 , 0.001457 ,  34
   6.7082 , 1.045836 , 0.001457 ,  35
   6.7082 , 1.046053 , 0.001457 ,  36
   6.7082 , 1.046062 , 0.001457 ,  37
   6.7082 , 1.046285 , 0.001457 ,  38
   6.7082 , 1.045961 , 0.001457 ,  39
   6.7082 , 1.045946 , 0.001457 ,  40
   6.7082 , 1.045835 , 0.001457 ,  41
   6.7082 , 1.045905 , 0.001457 ,  42
   6.7082 , 1.046207 , 0.001457 ,  43
   6.7082 , 1.046027 , 0.001457 ,  44
   6.7082 , 1.046096 , 0.001457 ,  45
   6.7082 , 1.046166 , 0.001457 ,  46
   6.7082 , 1.046117 , 0.001457 ,  47
   6.7082 , 1.046028 , 0.001457 ,  48
   6.7082 , 1.046057 , 0.001457 ,  49
   6.7082 , 1.046067 , 0.001457 ,  50
   6.7082 , 1.045878 , 0.001457 ,  51
   6.7082 , 1.046228 , 0.001457 ,  52
   6.7082 , 1.046071 , 0.001457 ,  53
   6.7082 , 1.045905 , 0.001457 ,  54
   6.7082 , 1.046081 , 0.001457 ,  55
   6.7082 , 1.046047 , 0.001457 ,  56
   6.7082 , 1.045882 , 0.001457 ,  57
   6.7082 , 1.045976 , 0.001457 ,  58
   6.7082 , 1.045914 , 0.001457 ,  59
   6.7082 , 1.046117 , 0.001457 ,  60
   6.7082 , 1.046086 , 0.001457 ,  61
   6.7082 , 1.045927 , 0.001457 ,  62
   6.7082 , 1.045715 , 0.001457 ,  63
   6.7082 , 1.046172 , 0.001457 ,  64
   6.7082 , 1.045851 , 0.001457 ,  65
   6.7082 , 1.046035 , 0.001457 ,  66
   6.7082 , 1.046105 , 0.001457 ,  67
   6.7082 , 1.045958 , 0.001457 ,  68
   6.7082 , 1.045783 , 0.001457 ,  69
   6.7082 , 1.045992 , 0.001457 ,  70
   6.7082 , 1.045806 , 0.001457 ,  71
   6.7082 , 1.046018 , 0.001457 ,  72
   6.7082 , 1.046128 , 0.001457 ,  73
   6.7082 , 1.045825 , 0.001457 ,  74
   6.7082 , 1.046133 , 0.001457 ,  75
   6.7082 , 1.045972 , 0.001457 ,  76
   6.7082 , 1.046141 , 0.001457 ,  77
   6.7082 , 1.045994 , 0.001457 ,  78
   6.7082 , 1.046155 , 0.001457 ,  79
   6.7082 , 1.045908 , 0.001457 ,  80
   6.7082 , 1.045906 , 0.001457 ,  81
   6.7082 , 1.046135 , 0.001457 ,  82
   6.7082 , 1.045733 , 0.001457 ,  83
   6.7082 , 1.045986 , 0.001457 ,  84
   6.7082 , 1.046149 , 0.001457 ,  85
   6.7082 , 1.046208 , 0.001457 ,  86
   6.7082 , 1.045798 , 0.001457 ,  87
   6.7082 , 1.046026 , 0.001457 ,  88
   6.7082 , 1.046196 , 0.001457 ,  89
   6.7082 , 1.045946 , 0.001457 ,  90
   6.7082 , 1.046118 , 0.001457 ,  91
   6.7082 , 1.046058 , 0.001457 ,  92
   6.7082 , 1.046198 , 0.001457 ,  93
   6.7082 , 1.045957 , 0.001457 ,  94
   6.7082 , 1.046012 , 0.001457 ,  95
   6.7082 , 1.046156 , 0.001457 ,  96
   6.7082 , 1.045658 , 0.001457 ,  97
   6.7082 , 1.045981 , 0.001457 ,  98
   6.7082 , 1.046067 , 0.001457 ,  99
   6.7082 , 1.046142 , 0.001457 , 100
   6.7823 , 1.048535 , 0.001744 ,   0
   6.7823 , 1.047837 , 0.001744 ,   1
   6.7823 , 1.048454 , 0.001744 ,   2
   6.7823 , 1.048460 , 0.001744 ,   3
   6.7823 , 1.048590 , 0.001744 ,   4
   6.7823 , 1.048509 , 0.001744 ,   5
   6.7823 , 1.048695 , 0.001744 ,   6
   6.7823 , 1.048421 , 0.001744 ,   7
   6.7823 , 1.048353 , 0.001744 ,   8
   6.7823 , 1.048589 , 0.001744 ,   9
   6.7823 , 1.048396 , 0.001744 ,  10
   6.7823 , 1.048459 , 0.001744 ,  11
   6.7823 , 1.048066 , 0.001744 ,  12
   6.7823 , 1.048523 , 0.001744 ,  13
   6.7823 , 1.048601 , 0.001744 ,  14
   6.7823 , 1.048547 , 0.001744 ,  15
   6.7823 , 1.048161 , 0.001744 ,  16
   6.7823 , 1.048318 , 0.001744 ,  17
   6.7823 , 1.048538 , 0.001744 ,  18
   6.7823 , 1.048456 , 0.001744 ,  19
   6.7823 , 1.048656 , 0.001744 ,  20
   6.7823 , 1.048582 , 0.001744 ,  21
   6.7823 , 1.048574 , 0.001744 ,  22
   6.7823 , 1.048370 , 0.001744 ,  23
   6.7823 , 1.048431 , 0.001744 ,  24
   6.7823 , 1.048692 , 0.001744 ,  25
   6.7823 , 1.048404 , 0.001744 ,  26
   6.7823 , 1.048513 , 0.001744 ,  27
   6.7823 , 1.048762 , 0.001744 ,  28
   6.7823 , 1.048762 , 0.001744 ,  29
   6.7823 , 1.048461 , 0.001744 ,  30
   6.7823 , 1.048725 , 0.001744 ,  31
   6.7823 , 1.048716 , 0.001744 ,  32
   6.7823 , 1.048412 , 0.001744 ,  33
   6.7823 , 1.048637 , 0.001744 ,  34
   6.7823 , 1.048407 , 0.001744 ,  35
   6.7823 , 1.048509 , 0.001744 ,  36
   6.7823 , 1.048679 , 0.001744 ,  37
   6.7823 , 1.048679 , 0.001744 ,  38
   6.7823 , 1.048457 , 0.001744 ,  39
   6.7823 , 1.048583 , 0.001744 ,  40
   6.7823 , 1.048726 , 0.001744 ,  41
   6.7823 , 1.048748 , 0.001744 ,  42
   6.7823 , 1.048769 , 0.001744 ,  43
   6.7823 , 1.048741 , 0.001744 ,  44
   6.7823 , 1.048557 , 0.001744 ,  45
   6.7823 , 1.048696 , 0.001744 ,  46
   6.7823 , 1.048245 , 0.001744 ,  47
   6.7823 , 1.048500 , 0.001744 ,  48
   6.7823 , 1.048669 , 0.001744 ,  49
   6.7823 , 1.048739 , 0.001744 ,  50
   6.7823 , 1.048661 , 0.001744 ,  51
   6.7823 , 1.048894 , 0.001744 ,  52
   6.7823 , 1.048819 , 0.001744 ,  53
   6.7823 , 1.048701 , 0.001744 ,  54
   6.7823 , 1.048659 , 0.001744 ,  55
   6.7823 , 1.048507 , 0.001744 ,  56
   6.7823 , 1.048500 , 0.001744 ,  57
   6.7823 , 1.048724 , 0.001744 ,  58
   6.7823 , 1.048530 , 0.001744 ,  59
   6.7823 , 1.048725 , 0.001744 ,  60
   6.7823 , 1.048661 , 0.001744 ,  61
   6.7823 , 1.048349 , 0.001744 ,  62
   6.7823 , 1.048204 , 0.001744 ,  63
   6.7823 , 1.048412 , 0.001744 ,  64
   6.7823 , 1.048754 , 0.001744 ,  65
   6.7823 , 1.048432 , 0.001744 ,  66
   6.7823 , 1.048644 , 0.001744 ,  67
   6.7823 , 1.048584 , 0.001744 ,  68
   6.7823 , 1.048394 , 0.001744 ,  69
   6.7823 , 1.048694 , 0.001744 ,  70
   6.7823 , 1.048525 , 0.001744 ,  71
   6.7823 , 1.048301 , 0.001744 ,  72
   6.7823 , 1.048605 , 0.001744 ,  73
   6.7823 , 1.048518 , 0.001744 ,  74
   6.7823 , 1.048474 , 0.001744 ,  75
   6.7823 , 1.048336 , 0.001744 ,  76
   6.7823 , 1.048553 , 0.001744 ,  77
   6.7823 , 1.048426 , 0.001744 ,  78
   6.7823 , 1.048637 , 0.001744 ,  79
   6.7823 , 1.048468 , 0.001744 ,  80
   6.7823 , 1.048865 , 0.001744 ,  81
   6.7823 , 1.048765 , 0.001744 ,  82
   6.7823 , 1.048590 , 0.001744 ,  83
   6.7823 , 1.048503 , 0.001744 ,  84
   6.7823 , 1.048346 , 0.001744 ,  85
   6.7823 , 1.048377 , 0.001744 ,  86
   6.7823 , 1.048731 , 0.001744 ,  87
   6.7823 , 1.048501 , 0.001744 ,  88
   6.7823 , 1.048337 , 0.001744 ,  89
   6.7823 , 1.048537 , 0.001744 ,  90
   6.7823 , 1.048328 , 0.001744 ,  91
   6.7823 , 1.048550 , 0.001744 ,  92
   6.7823 , 1.048404 , 0.001744 ,  93
   6.7823 , 1.048625 , 0.001744 ,  94
   6.7823 , 1.048724 , 0.001744 ,  95
   6.7823 , 1.048301 , 0.001744 ,  96
   6.7823 , 1.048491 , 0.001744 ,  97
   6.7823 , 1.048538 , 0.001744 ,  98
   6.7823 , 1.048277 , 0.001744 ,  99
   6.7823 , 1.048588 , 0.001744 , 100
   6.9282 , 1.051801 , 0.002974 ,   0
   6.9282 , 1.051093 , 0.002974 ,   1
   6.9282 , 1.051131 , 0.002974 ,   2
   6.9282 , 1.051699 , 0.002974 ,   3
   6.9282 , 1.051539 , 0.002974 ,   4
   6.9282 , 1.052289 , 0.002974 ,   5
   6.9282 , 1.051659 , 0.002974 ,   6
   6.9282 , 1.052160 , 0.002974 ,   7
   6.9282 , 1.051981 , 0.002974 ,   8
   6.9282 , 1.051233 , 0.002974 ,   9
   6.9282 , 1.051702 , 0.002974 ,  10
   6.9282 , 1.051921 , 0.002974 ,  11
   6.9282 , 1.052176 , 0.002974 ,  12
   6.9282 , 1.051850 , 0.002974 ,  13
   6.9282 , 1.051799 , 0.002974 ,  14
   6.9282 , 1.051863 , 0.002974 ,  15
   6.9282 , 1.051553 , 0.002974 ,  16
   6.9282 , 1.051647 , 0.002974 ,  17
   6.9282 , 1.051952 , 0.002974 ,  18
   6.9282 , 1.052423 , 0.002974 ,  19
   6.9282 , 1.051763 , 0.002974 ,  20
   6.9282 , 1.051811 , 0.002974 ,  21
   6.9282 , 1.051443 , 0.002974 ,  22
   6.9282 , 1.051023 , 0.002974 ,  23
   6.9282 , 1.051198 , 0.002974 ,  24
   6.9282 , 1.051730 , 0.002974 ,  25
   6.9282 , 1.051340 , 0.002974 ,  26
   6.9282 , 1.051440 , 0.002974 ,  27
   6.9282 , 1.051797 , 0.002974 ,  28
   6.9282 , 1.052039 , 0.002974 ,  29
   6.9282 , 1.051907 , 0.002974 ,  30
   6.9282 , 1.051677 , 0.002974 ,  31
   6.9282 , 1.051919 , 0.002974 ,  32
   6.9282 , 1.051619 , 0.002974 ,  33
   6.9282 , 1.052047 , 0.002974 ,  34
   6.9282 , 1.051486 , 0.002974 ,  35
   6.9282 , 1.052114 , 0.002974 ,  36
   6.9282 , 1.051817 , 0.002974 ,  37
   6.9282 , 1.051662 , 0.002974 ,  38
   6.9282 , 1.051847 , 0.002974 ,  39
   6.9282 , 1.051383 , 0.002974 ,  40
   6.9282 , 1.051934 , 0.002974 ,  41
   6.9282 , 1.051381 , 0.002974 ,  42
   6.9282 , 1.051971 , 0.002974 ,  43
   6.9282 , 1.052191 , 0.002974 ,  44
   6.9282 , 1.051917 , 0.002974 ,  45
   6.9282 , 1.052123 , 0.002974 ,  46
   6.9282 , 1.051889 , 0.002974 ,  47
   6.9282 , 1.052034 , 0.002974 ,  48
   6.9282 , 1.051993 , 0.002974 ,  49
   6.9282 , 1.051887 , 0.002974 ,  50
   6.9282 , 1.051782 , 0.002974 ,  51
   6.9282 , 1.052040 , 0.002974 ,  52
   6.9282 , 1.051986 , 0.002974 ,  53
   6.9282 , 1.052170 , 0.002974 ,  54
   6.9282 , 1.051657 , 0.002974 ,  55
   6.9282 , 1.051531 , 0.002974 ,  56
   6.9282 , 1.051317 , 0.002974 ,  57
   6.9282 , 1.051912 , 0.002974 ,  58
   6.9282 , 1.051726 , 0.002974 ,  59
   6.9282 , 1.051737 , 0.002974 ,  60
   6.9282 , 1.051702 , 0.002974 ,  61
   6.9282 , 1.052066 , 0.002974 ,  62
   6.9282 , 1.052463 , 0.002974 ,  63
   6.9282 , 1.051793 , 0.002974 ,  64
   6.9282 , 1.052468 , 0.002974 ,  65
   6.9282 , 1.051780 , 0.002974 ,  66
   6.9282 , 1.052104 , 0.002974 ,  67
   6.9282 , 1.051422 , 0.002974 ,  68
   6.9282 , 1.052041 , 0.002974 ,  69
   6.9282 , 1.051213 , 0.002974 ,  70
   6.9282 , 1.051862 , 0.002974 ,  71
   6.9282 , 1.051873 , 0.002974 ,  72
   6.9282 , 1.051931 , 0.002974 ,  73
   6.9282 , 1.051351 , 0.002974 ,  74
   6.9282 , 1.052036 , 0.002974 ,  75
   6.9282 , 1.051588 , 0.002974 ,  76
   6.9282 , 1.051874 , 0.002974 ,  77
   6.9282 , 1.052129 , 0.002974 ,  78
   6.9282 , 1.052005 , 0.002974 ,  79
   6.9282 , 1.051695 , 0.002974 ,  80
   6.9282 , 1.051692 , 0.002974 ,  81
   6.9282 , 1.051710 , 0.002974 ,  82
   6.9282 , 1.052000 , 0.002974 ,  83
   6.9282 , 1.051859 , 0.002974 ,  84
   6.9282 , 1.051747 , 0.002974 ,  85
   6.9282 , 1.052104 , 0.002974 ,  86
   6.9282 , 1.051805 , 0.002974 ,  87
   6.9282 , 1.051502 , 0.002974 ,  88
   6.9282 , 1.052180 , 0.002974 ,  89
   6.9282 , 1.051598 , 0.002974 ,  90
   6.9282 , 1.051785 , 0.002974 ,  91
   6.9282 , 1.052094 , 0.002974 ,  92
   6.9282 , 1.051724 , 0.002974 ,  93
   6.9282 , 1.052077 , 0.002974 ,  94
   6.9282 , 1.051691 , 0.002974 ,  95
   6.9282 , 1.052418 , 0.002974 ,  96
   6.9282 , 1.051841 , 0.002974 ,  97
   6.9282 , 1.051514 , 0.002974 ,  98
   6.9282 , 1.051637 , 0.002974 ,  99
   6.9282 , 1.051774 , 0.002974 , 100
   7.0000 , 1.058214 , 0.001883 ,   0
   7.0000 , 1.057755 , 0.001883 ,   1
   7.0000 , 1.057511 , 0.001883 ,   2
   7.0000 , 1.058048 , 0.001883 ,   3
   7.0000 , 1.058055 , 0.001883 ,   4
   7.0000 , 1.058101 , 0.001883 ,   5
   7.0000 , 1.058171 , 0.001883 ,   6
   7.0000 , 1.058111 , 0.001883 ,   7
   7.0000 , 1.058051 , 0.001883 ,   8
   7.0000 , 1.058008 , 0.001883 ,   9
   7.0000 , 1.058288 , 0.001883 ,  10
   7.0000 , 1.058603 , 0.001883 ,  11
   7.0000 , 1.058097 , 0.001883 ,  12
   7.0000 , 1.058140 , 0.001883 ,  13
   7.0000 , 1.058381 , 0.001883 ,  14
   7.0000 , 1.058354 , 0.001883 ,  15
   7.0000 , 1.058022 , 0.001883 ,  16
   7.0000 , 1.058278 , 0.001883 ,  17
   7.0000 , 1.058086 , 0.001883 ,  18
   7.0000 , 1.057697 , 0.001883 ,  19
   7.0000 , 1.058261 , 0.001883 ,  20
   7.0000 , 1.058202 , 0.001883 ,  21
   7.0000 , 1.058151 , 0.001883 ,  22
   7.0000 , 1.058359 , 0.001883 ,  23
   7.0000 , 1.058457 , 0.001883 ,  24
   7.0000 , 1.058343 , 0.001883 ,  25
   7.0000 , 1.058096 , 0.001883 ,  26
   7.0000 , 1.058070 , 0.001883 ,  27
   7.0000 , 1.058312 , 0.001883 ,  28
   7.0000 , 1.058404 , 0.001883 ,  29
   7.0000 , 1.058424 , 0.001883 ,  30
   7.0000 , 1.058273 , 0.001883 ,  31
   7.0000 , 1.058288 , 0.001883 ,  32
   7.0000 , 1.058434 , 0.001883 ,  33
   7.0000 , 1.057969 , 0.001883 ,  34
   7.0000 , 1.057935 , 0.001883 ,  35
   7.0000 , 1.058314 , 0.001883 ,  36
   7.0000 , 1.058330 , 0.001883 ,  37
   7.0000 , 1.058486 , 0.001883 ,  38
   7.0000 , 1.058330 , 0.001883 ,  39
   7.0000 , 1.058299 , 0.001883 ,  40
   7.0000 , 1.058194 , 0.001883 ,  41
   7.0000 , 1.058184 , 0.001883 ,  42
   7.0000 , 1.058084 , 0.001883 ,  43
   7.0000 , 1.058251 , 0.001883 ,  44
   7.0000 , 1.058325 , 0.001883 ,  45
   7.0000 , 1.058219 , 0.001883 ,  46
   7.0000 , 1.058000 , 0.001883 ,  47
   7.0000 , 1.058088 , 0.001883 ,  48
   7.0000 , 1.058038 , 0.001883 ,  49
   7.0000 , 1.058278 , 0.001883 ,  50
   7.0000 , 1.058143 , 0.001883 ,  51
   7.0000 , 1.058290 , 0.001883 ,  52
   7.0000 , 1.058197 , 0.001883 ,  53
   7.0000 , 1.058248 , 0.001883 ,  54
   7.0000 , 1.058455 , 0.001883 ,  55
   7.0000 , 1.058435 , 0.001883 ,  56
   7.0000 , 1.058485 , 0.001883 ,  57
   7.0000 , 1.058581 , 0.001883 ,  58
   7.0000 , 1.058245 , 0.001883 ,  59
   7.0000 , 1.058313 , 0.001883 ,  60
   7.0000 , 1.058029 , 0.001883 ,  61
   7.0000 , 1.058427 , 0.001883 ,  62
   7.0000 , 1.058287 , 0.001883 ,  63
   7.0000 , 1.058294 , 0.001883 ,  64
   7.0000 , 1.058066 , 0.001883 ,  65
   7.0000 , 1.058696 , 0.001883 ,  66
   7.0000 , 1.058132 , 0.001883 ,  67
   7.0000 , 1.058238 , 0.001883 ,  68
   7.0000 , 1.058388 , 0.001883 ,  69
   7.0000 , 1.058310 , 0.001883 ,  70
   7.0000 , 1.058118 , 0.001883 ,  71
   7.0000 , 1.058267 , 0.001883 ,  72
   7.0000 , 1.058132 , 0.001883 ,  73
   7.0000 , 1.058341 , 0.001883 ,  74
   7.0000 , 1.058072 , 0.001883 ,  75
   7.0000 , 1.058128 , 0.001883 ,  76
   7.0000 , 1.058193 , 0.001883 ,  77
   7.0000 , 1.058223 , 0.001883 ,  78
   7.0000 , 1.058528 , 0.001883 ,  79
   7.0000 , 1.058256 , 0.001883 ,  80
   7.0000 , 1.058172 , 0.001883 ,  81
   7.0000 , 1.057693 , 0.001883 ,  82
   7.0000 , 1.058094 , 0.001883 ,  83
   7.0000 , 1.058176 , 0.001883 ,  84
   7.0000 , 1.058427 , 0.001883 ,  85
   7.0000 , 1.058314 , 0.001883 ,  86
   7.0000 , 1.058128 , 0.001883 ,  87
   7.0000 , 1.058367 , 0.001883 ,  88
   7.0000 , 1.058150 , 0.001883 ,  89
   7.0000 , 1.058053 , 0.001883 ,  90
   7.0000 , 1.058174 , 0.001883 ,  91
   7.0000 , 1.058346 , 0.001883 ,  92
   7.0000 , 1.058226 , 0.001883 ,  93
   7.0000 , 1.058272 , 0.001883 ,  94
   7.0000 , 1.058181 , 0.001883 ,  95
   7.0000 , 1.057855 , 0.001883 ,  96
   7.0000 , 1.058155 , 0.001883 ,  97
   7.0000 , 1.058293 , 0.001883 ,  98
   7.0000 , 1.058226 , 0.001883 ,  99
   7.0000 , 1.058327 , 0.001883 , 100
   7.0711 , 1.058467 , 0.002034 ,   0
   7.0711 , 1.058238 , 0.002034 ,   1
   7.0711 , 1.057899 , 0.002034 ,   2
   7.0711 , 1.058458 , 0.002034 ,   3
   7.0711 , 1.058215 , 0.002034 ,   4
   7.0711 , 1.058235 , 0.002034 ,   5
   7.0711 , 1.058527 , 0.002034 ,   6
   7.0711 , 1.058516 , 0.002034 ,   7
   7.0711 , 1.058355 , 0.002034 ,   8
   7.0711 , 1.058348 , 0.002034 ,   9
   7.0711 , 1.058625 , 0.002034 ,  10
   7.0711 , 1.058165 , 0.002034 ,  11
   7.0711 , 1.058162 , 0.002034 ,  12
   7.0711 , 1.058639 , 0.002034 ,  13
   7.0711 , 1.058842 , 0.002034 ,  14
   7.0711 , 1.058116 , 0.002034 ,  15
   7.0711 , 1.058600 , 0.002034 ,  16
   7.0711 , 1.058225 , 0.002034 ,  17
   7.0711 , 1.058495 , 0.002034 ,  18
   7.0711 , 1.058320 , 0.002034 ,  19
   7.0711 , 1.058302 , 0.002034 ,  20
   7.0711 , 1.058552 , 0.002034 ,  21
   7.0711 , 1.058535 , 0.002034 ,  22
   7.0711 , 1.058397 , 0.002034 ,  23
   7.0711 , 1.058514 , 0.002034 ,  24
   7.0711 , 1.058741 , 0.002034 ,  25
   7.0711 , 1.058337 , 0.002034 ,  26
   7.0711 , 1.058287 , 0.002034 ,  27
   7.0711 , 1.058505 , 0.002034 ,  28
   7.0711 , 1.058808 , 0.002034 ,  29
   7.0711 , 1.058535 , 0.002034 ,  30
   7.0711 , 1.058086 , 0.002034 ,  31
   7.0711 , 1.058996 , 0.002034 ,  32
   7.0711 , 1.058760 , 0.002034 ,  33
   7.0711 , 1.058336 , 0.002034 ,  34
   7.0711 , 1.058329 , 0.002034 ,  35
   7.0711 , 1.058263 , 0.002034 ,  36
   7.0711 , 1.058738 , 0.002034 ,  37
   7.0711 , 1.058215 , 0.002034 ,  38
   7.0711 , 1.058190 , 0.002034 ,  39
   7.0711 , 1.058627 , 0.002034 ,  40
   7.0711 , 1.058196 , 0.002034 ,  41
   7.0711 , 1.058335 , 0.002034 ,  42
   7.0711 , 1.058634 , 0.002034 ,  43
   7.0711 , 1.058502 , 0.002034 ,  44
   7.0711 , 1.058652 , 0.002034 ,  45
   7.0711 , 1.058299 , 0.002034 ,  46
   7.0711 , 1.058507 , 0.002034 ,  47
   7.0711 , 1.058600 , 0.002034 ,  48
   7.0711 , 1.058543 , 0.002034 ,  49
   7.0711 , 1.058537 , 0.002034 ,  50
   7.0711 , 1.058428 , 0.002034 ,  51
   7.0711 , 1.058544 , 0.002034 ,  52
   7.0711 , 1.058568 , 0.002034 ,  53
   7.0711 , 1.058522 , 0.002034 ,  54
   7.0711 , 1.058310 , 0.002034 ,  55
   7.0711 , 1.058731 , 0.002034 ,  56
   7.0711 , 1.058509 , 0.002034 ,  57
   7.0711 , 1.058765 , 0.002034 ,  58
   7.0711 , 1.058318 , 0.002034 ,  59
   7.0711 , 1.058023 , 0.002034 ,  60
   7.0711 , 1.058676 , 0.002034 ,  61
   7.0711 , 1.058693 , 0.002034 ,  62
   7.0711 , 1.058421 , 0.002034 ,  63
   7.0711 , 1.058214 , 0.002034 ,  64
   7.0711 , 1.058320 , 0.002034 ,  65
   7.0711 , 1.058548 , 0.002034 ,  66
   7.0711 , 1.058274 , 0.002034 ,  67
   7.0711 , 1.058220 , 0.002034 ,  68
   7.0711 , 1.058778 , 0.002034 ,  69
   7.0711 , 1.058068 , 0.002034 ,  70
   7.0711 , 1.058648 , 0.002034 ,  71
   7.0711 , 1.058468 , 0.002034 ,  72
   7.0711 , 1.058486 , 0.002034 ,  73
   7.0711 , 1.058507 , 0.002034 ,  74
   7.0711 , 1.058563 , 0.002034 ,  75
   7.0711 , 1.058487 , 0.002034 ,  76
   7.0711 , 1.058357 , 0.002034 ,  77
   7.0711 , 1.058740 , 0.002034 ,  78
   7.0711 , 1.058793 , 0.002034 ,  79
   7.0711 , 1.058471 , 0.002034 ,  80
   7.0711 , 1.058590 , 0.002034 ,  81
   7.0711 , 1.058314 , 0.002034 ,  82
   7.0711 , 1.058746 , 0.002034 ,  83
   7.0711 , 1.058184 , 0.002034 ,  84
   7.0711 , 1.058548 , 0.002034 ,  85
   7.0711 , 1.058267 , 0.002034 ,  86
   7.0711 , 1.058473 , 0.002034 ,  87
   7.0711 , 1.058456 , 0.002034 ,  88
   7.0711 , 1.058595 , 0.002034 ,  89
   7.0711 , 1.058677 , 0.002034 ,  90
   7.0711 , 1.058425 , 0.002034 ,  91
   7.0711 , 1.058635 , 0.002034 ,  92
   7.0711 , 1.058639 , 0.002034 ,  93
   7.0711 , 1.058425 , 0.002034 ,  94
   7.0711 , 1.058594 , 0.002034 ,  95
   7.0711 , 1.058617 , 0.002034 ,  96
   7.0711 , 1.058478 , 0.002034 ,  97
   7.0711 , 1.058434 , 0.002034 ,  98
   7.0711 , 1.058393 , 0.002034 ,  99
   7.0711 , 1.058718 , 0.002034 , 100
   7.1414 , 1.067020 , 0.001523 ,   0
   7.1414 , 1.066766 , 0.001523 ,   1
   7.1414 , 1.066779 , 0.001523 ,   2
   7.1414 , 1.067002 , 0.001523 ,   3
   7.1414 , 1.067016 , 0.001523 ,   4
   7.1414 , 1.067065 , 0.001523 ,   5
   7.1414 , 1.067160 , 0.001523 ,   6
   7.1414 , 1.066945 , 0.001523 ,   7
   7.1414 , 1.066900 , 0.001523 ,   8
   7.1414 , 1.067238 , 0.001523 ,   9
   7.1414 , 1.066974 , 0.001523 ,  10
   7.1414 , 1.066802 , 0.001523 ,  11
   7.1414 , 1.066688 , 0.001523 ,  12
   7.1414 , 1.066944 , 0.001523 ,  13
   7.1414 , 1.066947 , 0.001523 ,  14
   7.1414 , 1.067186 , 0.001523 ,  15
   7.1414 , 1.066991 , 0.001523 ,  16
   7.1414 , 1.066729 , 0.001523 ,  17
   7.1414 , 1.066946 , 0.001523 ,  18
   7.1414 , 1.066875 , 0.001523 ,  19
   7.1414 , 1.066933 , 0.001523 ,  20
   7.1414 , 1.066914 , 0.001523 ,  21
   7.1414 , 1.067005 , 0.001523 ,  22
   7.1414 , 1.067134 , 0.001523 ,  23
   7.1414 , 1.067136 , 0.001523 ,  24
   7.1414 , 1.067036 , 0.001523 ,  25
   7.1414 , 1.066741 , 0.001523 ,  26
   7.1414 , 1.067013 , 0.001523 ,  27
   7.1414 , 1.066686 , 0.001523 ,  28
   7.1414 , 1.066924 , 0.001523 ,  29
   7.1414 , 1.067047 , 0.001523 ,  30
   7.1414 , 1.067075 , 0.001523 ,  31
   7.1414 , 1.067196 , 0.001523 ,  32
   7.1414 , 1.067046 , 0.001523 ,  33
   7.1414 , 1.066835 , 0.001523 ,  34
   7.1414 , 1.067041 , 0.001523 ,  35
   7.1414 , 1.067069 , 0.001523 ,  36
   7.1414 , 1.066985 , 0.001523 ,  37
   7.1414 , 1.067039 , 0.001523 ,  38
   7.1414 , 1.066947 , 0.001523 ,  39
   7.1414 , 1.066794 , 0.001523 ,  40
   7.1414 , 1.067240 , 0.001523 ,  41
   7.1414 , 1.066936 , 0.001523 ,  42
   7.1414 , 1.067155 , 0.001523 ,  43
   7.1414 , 1.067112 , 0.001523 ,  44
   7.1414 , 1.067053 , 0.001523 ,  45
   7.1414 , 1.066897 , 0.001523 ,  46
   7.1414 , 1.066946 , 0.001523 ,  47
   7.1414 , 1.066923 , 0.001523 ,  48
   7.1414 , 1.066965 , 0.001523 ,  49
   7.1414 , 1.067166 , 0.001523 ,  50
   7.1414 , 1.066882 , 0.001523 ,  51
   7.1414 , 1.067239 , 0.001523 ,  52
   7.1414 , 1.067189 , 0.001523 ,  53
   7.1414 , 1.066959 , 0.001523 ,  54
   7.1414 , 1.067143 , 0.001523 ,  55
   7.1414 , 1.067121 , 0.001523 ,  56
   7.1414 , 1.067122 , 0.001523 ,  57
   7.1414 , 1.067074 , 0.001523 ,  58
   7.1414 , 1.066786 , 0.001523 ,  59
   7.1414 , 1.066929 , 0.001523 ,  60
   7.1414 , 1.066796 , 0.001523 ,  61
   7.1414 , 1.067019 , 0.001523 ,  62
   7.1414 , 1.067159 , 0.001523 ,  63
   7.1414 , 1.066961 , 0.001523 ,  64
   7.1414 , 1.067099 , 0.001523 ,  65
   7.1414 , 1.067012 , 0.001523 ,  66
   7.1414 , 1.067044 , 0.001523 ,  67
   7.1414 , 1.067102 , 0.001523 ,  68
   7.1414 , 1.067011 , 0.001523 ,  69
   7.1414 , 1.067129 , 0.001523 ,  70
   7.1414 , 1.066897 , 0.001523 ,  71
   7.1414 , 1.067202 , 0.001523 ,  72
   7.1414 , 1.067049 , 0.001523 ,  73
   7.1414 , 1.067112 , 0.001523 ,  74
   7.1414 , 1.067358 , 0.001523 ,  75
   7.1414 , 1.066859 , 0.001523 ,  76
   7.1414 , 1.067178 , 0.001523 ,  77
   7.1414 , 1.067020 , 0.001523 ,  78
   7.1414 , 1.067041 , 0.001523 ,  79
   7.1414 , 1.067154 , 0.001523 ,  80
   7.1414 , 1.066863 , 0.001523 ,  81
   7.1414 , 1.066936 , 0.001523 ,  82
   7.1414 , 1.067031 , 0.001523 ,  83
   7.1414 , 1.066929 , 0.001523 ,  84
   7.1414 , 1.066688 , 0.001523 ,  85
   7.1414 , 1.067472 , 0.001523 ,  86
   7.1414 , 1.067248 , 0.001523 ,  87
   7.1414 , 1.067107 , 0.001523 ,  88
   7.1414 , 1.067194 , 0.001523 ,  89
   7.1414 , 1.067177 , 0.001523 ,  90
   7.1414 , 1.067025 , 0.001523 ,  91
   7.1414 , 1.067430 , 0.001523 ,  92
   7.1414 , 1.066969 , 0.001523 ,  93
   7.1414 , 1.066974 , 0.001523 ,  94
   7.1414 , 1.066946 , 0.001523 ,  95
   7.1414 , 1.066932 , 0.001523 ,  96
   7.1414 , 1.066929 , 0.001523 ,  97
   7.1414 , 1.067059 , 0.001523 ,  98
   7.1414 , 1.067253 , 0.001523 ,  99
   7.1414 , 1.067173 , 0.001523 , 100
   7.2111 , 1.070557 , 0.001539 ,   0
   7.2111 , 1.070309 , 0.001539 ,   1
   7.2111 , 1.070332 , 0.001539 ,   2
   7.2111 , 1.070545 , 0.001539 ,   3
   7.2111 , 1.070320 , 0.001539 ,   4
   7.2111 , 1.070451 , 0.001539 ,   5
   7.2111 , 1.070627 , 0.001539 ,   6
   7.2111 , 1.070368 , 0.001539 ,   7
   7.2111 , 1.070576 , 0.001539 ,   8
   7.2111 , 1.070769 , 0.001539 ,   9
   7.2111 , 1.070423 , 0.001539 ,  10
   7.2111 , 1.070806 , 0.001539 ,  11
   7.2111 , 1.070418 , 0.001539 ,  12
   7.2111 , 1.070502 , 0.001539 ,  13
   7.2111 , 1.070858 , 0.001539 ,  14
   7.2111 , 1.070514 , 0.001539 ,  15
   7.2111 , 1.070636 , 0.001539 ,  16
   7.2111 , 1.070263 , 0.001539 ,  17
   7.2111 , 1.070487 , 0.001539 ,  18
   7.2111 , 1.070575 , 0.001539 ,  19
   7.2111 , 1.070626 , 0.001539 ,  20
   7.2111 , 1.070473 , 0.001539 ,  21
   7.2111 , 1.070525 , 0.001539 ,  22
   7.2111 , 1.070433 , 0.001539 ,  23
   7.2111 , 1.070728 , 0.001539 ,  24
   7.2111 , 1.070719 , 0.001539 ,  25
   7.2111 , 1.070403 , 0.001539 ,  26
   7.2111 , 1.070938 , 0.001539 ,  27
   7.2111 , 1.070535 , 0.001539 ,  28
   7.2111 , 1.070239 , 0.001539 ,  29
   7.2111 , 1.070487 , 0.001539 ,  30
   7.2111 , 1.070598 , 0.001539 ,  31
   7.2111 , 1.070719 , 0.001539 ,  32
   7.2111 , 1.070711 , 0.001539 ,  33
   7.2111 , 1.070389 , 0.001539 ,  34
   7.2111 , 1.070669 , 0.001539 ,  35
   7.2111 , 1.070701 , 0.001539 ,  36
   7.2111 , 1.070774 , 0.001539 ,  37
   7.2111 , 1.070700 , 0.001539 ,  38
   7.2111 , 1.070574 , 0.001539 ,  39
   7.2111 , 1.070424 , 0.001539 ,  40
   7.2111 , 1.070712 , 0.001539 ,  41
   7.2111 , 1.070280 , 0.001539 ,  42
   7.2111 , 1.070738 , 0.001539 ,  43
   7.2111 , 1.070663 , 0.001539 ,  44
   7.2111 , 1.070455 , 0.001539 ,  45
   7.2111 , 1.070580 , 0.001539 ,  46
   7.2111 , 1.070668 , 0.001539 ,  47
   7.2111 , 1.070577 , 0.001539 ,  48
   7.2111 , 1.070613 , 0.001539 ,  49
   7.2111 , 1.070636 , 0.001539 ,  50
   7.2111 , 1.070617 , 0.001539 ,  51
   7.2111 , 1.070566 , 0.001539 ,  52
   7.2111 , 1.070471 , 0.001539 ,  53
   7.2111 , 1.070608 , 0.001539 ,  54
   7.2111 , 1.070498 , 0.001539 ,  55
   7.2111 , 1.070461 , 0.001539 ,  56
   7.2111 , 1.070627 , 0.001539 ,  57
   7.2111 , 1.070395 , 0.001539 ,  58
   7.2111 , 1.070452 , 0.001539 ,  59
   7.2111 , 1.070797 , 0.001539 ,  60
   7.2111 , 1.070692 , 0.001539 ,  61
   7.2111 , 1.070582 , 0.001539 ,  62
   7.2111 , 1.070414 , 0.001539 ,  63
   7.2111 , 1.070414 , 0.001539 ,  64
   7.2111 , 1.070363 , 0.001539 ,  65
   7.2111 , 1.070587 , 0.001539 ,  66
   7.2111 , 1.070411 , 0.001539 ,  67
   7.2111 , 1.070631 , 0.001539 ,  68
   7.2111 , 1.070469 , 0.001539 ,  69
   7.2111 , 1.070402 , 0.001539 ,  70
   7.2111 , 1.070649 , 0.001539 ,  71
   7.2111 , 1.070327 , 0.001539 ,  72
   7.2111 , 1.070674 , 0.001539 ,  73
   7.2111 , 1.070549 , 0.001539 ,  74
   7.2111 , 1.070790 , 0.001539 ,  75
   7.2111 , 1.070710 , 0.001539 ,  76
   7.2111 , 1.070338 , 0.001539 ,  77
   7.2111 , 1.070695 , 0.001539 ,  78
   7.2111 , 1.070397 , 0.001539 ,  79
   7.2111 , 1.070449 , 0.001539 ,  80
   7.2111 , 1.070594 , 0.001539 ,  81
   7.2111 , 1.070485 , 0.001539 ,  82
   7.2111 , 1.070533 , 0.001539 ,  83
   7.2111 , 1.070760 , 0.001539 ,  84
   7.2111 , 1.070642 , 0.001539 ,  85
   7.2111 , 1.070535 , 0.001539 ,  86
   7.2111 , 1.070398 , 0.001539 ,  87
   7.2111 , 1.070581 , 0.001539 ,  88
   7.2111 , 1.070583 , 0.001539 ,  89
   7.2111 , 1.070182 , 0.001539 ,  90
   7.2111 , 1.070729 , 0.001539 ,  91
   7.2111 , 1.070807 , 0.001539 ,  92
   7.2111 , 1.070512 , 0.001539 ,  93
   7.2111 , 1.070705 , 0.001539 ,  94
   7.2111 , 1.070487 , 0.001539 ,  95
   7.2111 , 1.070656 , 0.001539 ,  96
   7.2111 , 1.070249 , 0.001539 ,  97
   7.2111 , 1.070818 , 0.001539 ,  98
   7.2111 , 1.070646 , 0.001539 ,  99
   7.2111 , 1.070652 , 0.001539 , 100
   7.2801 , 1.071854 , 0.001684 ,   0
   7.2801 , 1.071482 , 0.001684 ,   1
   7.2801 , 1.071254 , 0.001684 ,   2
   7.2801 , 1.071840 , 0.001684 ,   3
   7.2801 , 1.071680 , 0.001684 ,   4
   7.2801 , 1.071832 , 0.001684 ,   5
   7.2801 , 1.071924 , 0.001684 ,   6
   7.2801 , 1.071966 , 0.001684 ,   7
   7.2801 , 1.071925 , 0.001684 ,   8
   7.2801 , 1.071741 , 0.001684 ,   9
   7.2801 , 1.071835 , 0.001684 ,  10
   7.2801 , 1.071770 , 0.001684 ,  11
   7.2801 , 1.071838 , 0.001684 ,  12
   7.2801 , 1.071911 , 0.001684 ,  13
   7.2801 , 1.071965 , 0.001684 ,  14
   7.2801 , 1.071718 , 0.001684 ,  15
   7.2801 , 1.071779 , 0.001684 ,  16
   7.2801 , 1.071774 , 0.001684 ,  17
   7.2801 , 1.071985 , 0.001684 ,  18
   7.2801 , 1.071890 , 0.001684 ,  19
   7.2801 , 1.071710 , 0.001684 ,  20
   7.2801 , 1.072046 , 0.001684 ,  21
   7.2801 , 1.071798 , 0.001684 ,  22
   7.2801 , 1.071936 , 0.001684 ,  23
   7.2801 , 1.071879 , 0.001684 ,  24
   7.2801 , 1.071792 , 0.001684 ,  25
   7.2801 , 1.071903 , 0.001684 ,  26
   7.2801 , 1.071837 , 0.001684 ,  27
   7.2801 , 1.072169 , 0.001684 ,  28
   7.2801 , 1.071982 , 0.001684 ,  29
   7.2801 , 1.071720 , 0.001684 ,  30
   7.2801 , 1.071863 , 0.001684 ,  31
   7.2801 , 1.072180 , 0.001684 ,  32
   7.2801 , 1.071611 , 0.001684 ,  33
   7.2801 , 1.071980 , 0.001684 ,  34
   7.2801 , 1.071364 , 0.001684 ,  35
   7.2801 , 1.072225 , 0.001684 ,  36
   7.2801 , 1.071919 , 0.001684 ,  37
   7.2801 , 1.071863 , 0.001684 ,  38
   7.2801 , 1.071609 , 0.001684 ,  39
   7.2801 , 1.071875 , 0.001684 ,  40
   7.2801 , 1.071684 , 0.001684 ,  41
   7.2801 , 1.071699 , 0.001684 ,  42
   7.2801 , 1.072092 , 0.001684 ,  43
   7.2801 , 1.072019 , 0.001684 ,  44
   7.2801 , 1.072304 , 0.001684 ,  45
   7.2801 , 1.071879 , 0.001684 ,  46
   7.2801 , 1.071803 , 0.001684 ,  47
   7.2801 , 1.071857 , 0.001684 ,  48
   7.2801 , 1.071761 , 0.001684 ,  49
   7.2801 , 1.071739 , 0.001684 ,  50
   7.2801 , 1.071935 , 0.001684 ,  51
   7.2801 , 1.071759 , 0.001684 ,  52
   7.2801 , 1.072155 , 0.001684 ,  53
   7.2801 , 1.071601 , 0.001684 ,  54
   7.2801 , 1.071808 , 0.001684 ,  55
   7.2801 , 1.071948 , 0.001684 ,  56
   7.2801 , 1.071963 , 0.001684 ,  57
   7.2801 , 1.071944 , 0.001684 ,  58
   7.2801 , 1.071658 , 0.001684 ,  59
   7.2801 , 1.071832 , 0.001684 ,  60
   7.2801 , 1.071737 , 0.001684 ,  61
   7.2801 , 1.071686 , 0.001684 ,  62
   7.2801 , 1.071640 , 0.001684 ,  63
   7.2801 , 1.072032 , 0.001684 ,  64
   7.2801 , 1.071917 , 0.001684 ,  65
   7.2801 , 1.071963 , 0.001684 ,  66
   7.2801 , 1.071858 , 0.001684 ,  67
   7.2801 , 1.071885 , 0.001684 ,  68
   7.2801 , 1.071642 , 0.001684 ,  69
   7.2801 , 1.071865 , 0.001684 ,  70
   7.2801 , 1.071846 , 0.001684 ,  71
   7.2801 , 1.071723 , 0.001684 ,  72
   7.2801 , 1.071722 , 0.001684 ,  73
   7.2801 , 1.071798 , 0.001684 ,  74
   7.2801 , 1.071987 , 0.001684 ,  75
   7.2801 , 1.071922 , 0.001684 ,  76
   7.2801 , 1.071884 , 0.001684 ,  77
   7.2801 , 1.071645 , 0.001684 ,  78
   7.2801 , 1.071843 , 0.001684 ,  79
   7.2801 , 1.072036 , 0.001684 ,  80
   7.2801 , 1.072107 , 0.001684 ,  81
   7.2801 , 1.071893 , 0.001684 ,  82
   7.2801 , 1.072162 , 0.001684 ,  83
   7.2801 , 1.071796 , 0.001684 ,  84
   7.2801 , 1.071759 , 0.001684 ,  85
   7.2801 , 1.072102 , 0.001684 ,  86
   7.2801 , 1.071676 , 0.001684 ,  87
   7.2801 , 1.071879 , 0.001684 ,  88
   7.2801 , 1.072099 , 0.001684 ,  89
   7.2801 , 1.071755 , 0.001684 ,  90
   7.2801 , 1.071966 , 0.001684 ,  91
   7.2801 , 1.071882 , 0.001684 ,  92
   7.2801 , 1.071732 , 0.001684 ,  93
   7.2801 , 1.072021 , 0.001684 ,  94
   7.2801 , 1.071994 , 0.001684 ,  95
   7.2801 , 1.071711 , 0.001684 ,  96
   7.2801 , 1.071771 , 0.001684 ,  97
   7.2801 , 1.071839 , 0.001684 ,  98
   7.2801 , 1.071900 , 0.001684 ,  99
   7.2801 , 1.071813 , 0.001684 , 100
   7.3485 , 1.072769 , 0.002037 ,   0
   7.3485 , 1.072476 , 0.002037 ,   1
   7.3485 , 1.072336 , 0.002037 ,   2
   7.3485 , 1.072672 , 0.002037 ,   3
   7.3485 , 1.072830 , 0.002037 ,   4
   7.3485 , 1.072775 , 0.002037 ,   5
   7.3485 , 1.072681 , 0.002037 ,   6
   7.3485 , 1.072948 , 0.002037 ,   7
   7.3485 , 1.072769 , 0.002037 ,   8
   7.3485 , 1.072713 , 0.002037 ,   9
   7.3485 , 1.072967 , 0.002037 ,  10
   7.3485 , 1.072400 , 0.002037 ,  11
   7.3485 , 1.072830 , 0.002037 ,  12
   7.3485 , 1.072517 , 0.002037 ,  13
   7.3485 , 1.072800 , 0.002037 ,  14
   7.3485 , 1.073080 , 0.002037 ,  15
   7.3485 , 1.072480 , 0.002037 ,  16
   7.3485 , 1.072743 , 0.002037 ,  17
   7.3485 , 1.072662 , 0.002037 ,  18
   7.3485 , 1.072777 , 0.002037 ,  19
   7.3485 , 1.072590 , 0.002037 ,  20
   7.3485 , 1.072619 , 0.002037 ,  21
   7.3485 , 1.072836 , 0.002037 ,  22
   7.3485 , 1.073112 , 0.002037 ,  23
   7.3485 , 1.072664 , 0.002037 ,  24
   7.3485 , 1.072831 , 0.002037 ,  25
   7.3485 , 1.072742 , 0.002037 ,  26
   7.3485 , 1.072610 , 0.002037 ,  27
   7.3485 , 1.072744 , 0.002037 ,  28
   7.3485 , 1.072903 , 0.002037 ,  29
   7.3485 , 1.072783 , 0.002037 ,  30
   7.3485 , 1.072844 , 0.002037 ,  31
   7.3485 , 1.072701 , 0.002037 ,  32
   7.3485 , 1.072673 , 0.002037 ,  33
   7.3485 , 1.072665 , 0.002037 ,  34
   7.3485 , 1.072920 , 0.002037 ,  35
   7.3485 , 1.073211 , 0.002037 ,  36
   7.3485 , 1.072666 , 0.002037 ,  37
   7.3485 , 1.073090 , 0.002037 ,  38
   7.3485 , 1.072536 , 0.002037 ,  39
   7.3485 , 1.072266 , 0.002037 ,  40
   7.3485 , 1.072637 , 0.002037 ,  41
   7.3485 , 1.072802 , 0.002037 ,  42
   7.3485 , 1.072632 , 0.002037 ,  43
   7.3485 , 1.072833 , 0.002037 ,  44
   7.3485 , 1.072896 , 0.002037 ,  45
   7.3485 , 1.072639 , 0.002037 ,  46
   7.3485 , 1.072789 , 0.002037 ,  47
   7.3485 , 1.072815 , 0.002037 ,  48
   7.3485 , 1.072737 , 0.002037 ,  49
   7.3485 , 1.072345 , 0.002037 ,  50
   7.3485 , 1.072598 , 0.002037 ,  51
   7.3485 , 1.072984 , 0.002037 ,  52
   7.3485 , 1.072971 , 0.002037 ,  53
   7.3485 , 1.072992 , 0.002037 ,  54
   7.3485 , 1.072785 , 0.002037 ,  55
   7.3485 , 1.073137 , 0.002037 ,  56
   7.3485 , 1.073005 , 0.002037 ,  57
   7.3485 , 1.072743 , 0.002037 ,  58
   7.3485 , 1.073007 , 0.002037 ,  59
   7.3485 , 1.072701 , 0.002037 ,  60
   7.3485 , 1.072525 , 0.002037 ,  61
   7.3485 , 1.072898 , 0.002037 ,  62
   7.3485 , 1.072573 , 0.002037 ,  63
   7.3485 , 1.072927 , 0.002037 ,  64
   7.3485 , 1.072703 , 0.002037 ,  65
   7.3485 , 1.072524 , 0.002037 ,  66
   7.3485 , 1.073085 , 0.002037 ,  67
   7.3485 , 1.072385 , 0.002037 ,  68
   7.3485 , 1.072935 , 0.002037 ,  69
   7.3485 , 1.072398 , 0.002037 ,  70
   7.3485 , 1.072738 , 0.002037 ,  71
   7.3485 , 1.072676 , 0.002037 ,  72
   7.3485 , 1.073178 , 0.002037 ,  73
   7.3485 , 1.072833 , 0.002037 ,  74
   7.3485 , 1.073102 , 0.002037 ,  75
   7.3485 , 1.072451 , 0.002037 ,  76
   7.3485 , 1.072704 , 0.002037 ,  77
   7.3485 , 1.072827 , 0.002037 ,  78
   7.3485 , 1.072397 , 0.002037 ,  79
   7.3485 , 1.072935 , 0.002037 ,  80
   7.3485 , 1.072771 , 0.002037 ,  81
   7.3485 , 1.072784 , 0.002037 ,  82
   7.3485 , 1.072830 , 0.002037 ,  83
   7.3485 , 1.072693 , 0.002037 ,  84
   7.3485 , 1.072853 , 0.002037 ,  85
   7.3485 , 1.072781 , 0.002037 ,  86
   7.3485 , 1.072542 , 0.002037 ,  87
   7.3485 , 1.073176 , 0.002037 ,  88
   7.3485 , 1.072939 , 0.002037 ,  89
   7.3485 , 1.072815 , 0.002037 ,  90
   7.3485 , 1.072898 , 0.002037 ,  91
   7.3485 , 1.073040 , 0.002037 ,  92
   7.3485 , 1.072906 , 0.002037 ,  93
   7.3485 , 1.072788 , 0.002037 ,  94
   7.3485 , 1.072694 , 0.002037 ,  95
   7.3485 , 1.072755 , 0.002037 ,  96
   7.3485 , 1.072963 , 0.002037 ,  97
   7.3485 , 1.073107 , 0.002037 ,  98
   7.3485 , 1.072710 , 0.002037 ,  99
   7.3485 , 1.072475 , 0.002037 , 100
   7.4833 , 1.081537 , 0.002089 ,   0
   7.4833 , 1.080908 , 0.002089 ,   1
   7.4833 , 1.080942 , 0.002089 ,   2
   7.4833 , 1.081505 , 0.002089 ,   3
   7.4833 , 1.081598 , 0.002089 ,   4
   7.4833 , 1.081525 , 0.002089 ,   5
   7.4833 , 1.081676 , 0.002089 ,   6
   7.4833 , 1.081316 , 0.002089 ,   7
   7.4833 , 1.081734 , 0.002089 ,   8
   7.4833 , 1.081794 , 0.002089 ,   9
   7.4833 , 1.081270 , 0.002089 ,  10
   7.4833 , 1.081747 , 0.002089 ,  11
   7.4833 , 1.081561 , 0.002089 ,  12
   7.4833 , 1.081601 , 0.002089 ,  13
   7.4833 , 1.081398 , 0.002089 ,  14
   7.4833 , 1.081219 , 0.002089 ,  15
   7.4833 , 1.081357 , 0.002089 ,  16
   7.4833 , 1.081254 , 0.002089 ,  17
   7.4833 , 1.081547 , 0.002089 ,  18
   7.4833 , 1.081436 , 0.002089 ,  19
   7.4833 , 1.081727 , 0.002089 ,  20
   7.4833 , 1.081609 , 0.002089 ,  21
   7.4833 , 1.081493 , 0.002089 ,  22
   7.4833 , 1.081826 , 0.002089 ,  23
   7.4833 , 1.081646 , 0.002089 ,  24
   7.4833 , 1.081461 , 0.002089 ,  25
   7.4833 , 1.081480 , 0.002089 ,  26
   7.4833 , 1.081648 , 0.002089 ,  27
   7.4833 , 1.081273 , 0.002089 ,  28
   7.4833 , 1.081806 , 0.002089 ,  29
   7.4833 , 1.081361 , 0.002089 ,  30
   7.4833 , 1.081386 , 0.002089 ,  31
   7.4833 , 1.081397 , 0.002089 ,  32
   7.4833 , 1.081476 , 0.002089 ,  33
   7.4833 , 1.081318 , 0.002089 ,  34
   7.4833 , 1.081568 , 0.002089 ,  35
   7.4833 , 1.081799 , 0.002089 ,  36
   7.4833 , 1.081471 , 0.002089 ,  37
   7.4833 , 1.081378 , 0.002089 ,  38
   7.4833 , 1.081489 , 0.002089 ,  39
   7.4833 , 1.081604 , 0.002089 ,  40
   7.4833 , 1.081645 , 0.002089 ,  41
   7.4833 , 1.081576 , 0.002089 ,  42
   7.4833 , 1.081696 , 0.002089 ,  43
   7.4833 , 1.081595 , 0.002089 ,  44
   7.4833 , 1.081438 , 0.002089 ,  45
   7.4833 , 1.081300 , 0.002089 ,  46
   7.4833 , 1.081694 , 0.002089 ,  47
   7.4833 , 1.081768 , 0.002089 ,  48
   7.4833 , 1.081342 , 0.002089 ,  49
   7.4833 , 1.081399 , 0.002089 ,  50
   7.4833 , 1.081286 , 0.002089 ,  51
   7.4833 , 1.081738 , 0.002089 ,  52
   7.4833 , 1.081839 , 0.002089 ,  53
   7.4833 , 1.081422 , 0.002089 ,  54
   7.4833 , 1.081571 , 0.002089 ,  55
   7.4833 , 1.081616 , 0.002089 ,  56
   7.4833 , 1.081601 , 0.002089 ,  57
   7.4833 , 1.081572 , 0.002089 ,  58
   7.4833 , 1.081766 , 0.002089 ,  59
   7.4833 , 1.081603 , 0.002089 ,  60
   7.4833 , 1.081451 , 0.002089 ,  61
   7.4833 , 1.081791 , 0.002089 ,  62
   7.4833 , 1.081321 , 0.002089 ,  63
   7.4833 , 1.081381 , 0.002089 ,  64
   7.4833 , 1.081673 , 0.002089 ,  65
   7.4833 , 1.081809 , 0.002089 ,  66
   7.4833 , 1.081361 , 0.002089 ,  67
   7.4833 , 1.081781 , 0.002089 ,  68
   7.4833 , 1.081203 , 0.002089 ,  69
   7.4833 , 1.081247 , 0.002089 ,  70
   7.4833 , 1.081665 , 0.002089 ,  71
   7.4833 , 1.081870 , 0.002089 ,  72
   7.4833 , 1.081814 , 0.002089 ,  73
   7.4833 , 1.081394 , 0.002089 ,  74
   7.4833 , 1.081650 , 0.002089 ,  75
   7.4833 , 1.081887 , 0.002089 ,  76
   7.4833 , 1.081444 , 0.002089 ,  77
   7.4833 , 1.081313 , 0.002089 ,  78
   7.4833 , 1.081371 , 0.002089 ,  79
   7.4833 , 1.081669 , 0.002089 ,  80
   7.4833 , 1.081612 , 0.002089 ,  81
   7.4833 , 1.081895 , 0.002089 ,  82
   7.4833 , 1.081370 , 0.002089 ,  83
   7.4833 , 1.081357 , 0.002089 ,  84
   7.4833 , 1.081563 , 0.002089 ,  85
   7.4833 , 1.081928 , 0.002089 ,  86
   7.4833 , 1.081361 , 0.002089 ,  87
   7.4833 , 1.081729 , 0.002089 ,  88
   7.4833 , 1.081851 , 0.002089 ,  89
   7.4833 , 1.081472 , 0.002089 ,  90
   7.4833 , 1.081489 , 0.002089 ,  91
   7.4833 , 1.081279 , 0.002089 ,  92
   7.4833 , 1.081908 , 0.002089 ,  93
   7.4833 , 1.082001 , 0.002089 ,  94
   7.4833 , 1.081583 , 0.002089 ,  95
   7.4833 , 1.081334 , 0.002089 ,  96
   7.4833 , 1.081530 , 0.002089 ,  97
   7.4833 , 1.081346 , 0.002089 ,  98
   7.4833 , 1.081459 , 0.002089 ,  99
   7.4833 , 1.081447 , 0.002089 , 100
   7.5498 , 1.084541 , 0.002119 ,   0
   7.5498 , 1.084021 , 0.002119 ,   1
   7.5498 , 1.084022 , 0.002119 ,   2
   7.5498 , 1.084483 , 0.002119 ,   3
   7.5498 , 1.084191 , 0.002119 ,   4
   7.5498 , 1.084568 , 0.002119 ,   5
   7.5498 , 1.084300 , 0.002119 ,   6
   7.5498 , 1.084757 , 0.002119 ,   7
   7.5498 , 1.084591 , 0.002119 ,   8
   7.5498 , 1.084706 , 0.002119 ,   9
   7.5498 , 1.084668 , 0.002119 ,  10
   7.5498 , 1.084150 , 0.002119 ,  11
   7.5498 , 1.084689 , 0.002119 ,  12
   7.5498 , 1.084323 , 0.002119 ,  13
   7.5498 , 1.084184 , 0.002119 ,  14
   7.5498 , 1.084583 , 0.002119 ,  15
   7.5498 , 1.084470 , 0.002119 ,  16
   7.5498 , 1.084363 , 0.002119 ,  17
   7.5498 , 1.084589 , 0.002119 ,  18
   7.5498 , 1.084604 , 0.002119 ,  19
   7.5498 , 1.084760 , 0.002119 ,  20
   7.5498 , 1.084658 , 0.002119 ,  21
   7.5498 , 1.084337 , 0.002119 ,  22
   7.5498 , 1.084505 , 0.002119 ,  23
   7.5498 , 1.084426 , 0.002119 ,  24
   7.5498 , 1.084590 , 0.002119 ,  25
   7.5498 , 1.084465 , 0.002119 ,  26
   7.5498 , 1.084196 , 0.002119 ,  27
   7.5498 , 1.084522 , 0.002119 ,  28
   7.5498 , 1.084716 , 0.002119 ,  29
   7.5498 , 1.084489 , 0.002119 ,  30
   7.5498 , 1.084610 , 0.002119 ,  31
   7.5498 , 1.084872 , 0.002119 ,  32
   7.5498 , 1.084568 , 0.002119 ,  33
   7.5498 , 1.084512 , 0.002119 ,  34
   7.5498 , 1.084963 , 0.002119 ,  35
   7.5498 , 1.084381 , 0.002119 ,  36
   7.5498 , 1.084417 , 0.002119 ,  37
   7.5498 , 1.084226 , 0.002119 ,  38
   7.5498 , 1.084678 , 0.002119 ,  39
   7.5498 , 1.084156 , 0.002119 ,  40
   7.5498 , 1.084779 , 0.002119 ,  41
   7.5498 , 1.085166 , 0.002119 ,  42
   7.5498 , 1.084719 , 0.002119 ,  43
   7.5498 , 1.084668 , 0.002119 ,  44
   7.5498 , 1.084738 , 0.002119 ,  45
   7.5498 , 1.084707 , 0.002119 ,  46
   7.5498 , 1.084629 , 0.002119 ,  47
   7.5498 , 1.084390 , 0.002119 ,  48
   7.5498 , 1.084680 , 0.002119 ,  49
   7.5498 , 1.084626 , 0.002119 ,  50
   7.5498 , 1.084616 , 0.002119 ,  51
   7.5498 , 1.084689 , 0.002119 ,  52
   7.5498 , 1.084761 , 0.002119 ,  53
   7.5498 , 1.084518 , 0.002119 ,  54
   7.5498 , 1.084513 , 0.002119 ,  55
   7.5498 , 1.084413 , 0.002119 ,  56
   7.5498 , 1.084268 , 0.002119 ,  57
   7.5498 , 1.084680 , 0.002119 ,  58
   7.5498 , 1.084611 , 0.002119 ,  59
   7.5498 , 1.084204 , 0.002119 ,  60
   7.5498 , 1.084320 , 0.002119 ,  61
   7.5498 , 1.084508 , 0.002119 ,  62
   7.5498 , 1.084398 , 0.002119 ,  63
   7.5498 , 1.084659 , 0.002119 ,  64
   7.5498 , 1.084602 , 0.002119 ,  65
   7.5498 , 1.084495 , 0.002119 ,  66
   7.5498 , 1.084604 , 0.002119 ,  67
   7.5498 , 1.084296 , 0.002119 ,  68
   7.5498 , 1.084514 , 0.002119 ,  69
   7.5498 , 1.084329 , 0.002119 ,  70
   7.5498 , 1.084653 , 0.002119 ,  71
   7.5498 , 1.085073 , 0.002119 ,  72
   7.5498 , 1.084733 , 0.002119 ,  73
   7.5498 , 1.084286 , 0.002119 ,  74
   7.5498 , 1.084742 , 0.002119 ,  75
   7.5498 , 1.084355 , 0.002119 ,  76
   7.5498 , 1.084454 , 0.002119 ,  77
   7.5498 , 1.084404 , 0.002119 ,  78
   7.5498 , 1.084466 , 0.002119 ,  79
   7.5498 , 1.084532 , 0.002119 ,  80
   7.5498 , 1.084821 , 0.002119 ,  81
   7.5498 , 1.084539 , 0.002119 ,  82
   7.5498 , 1.084444 , 0.002119 ,  83
   7.5498 , 1.084461 , 0.002119 ,  84
   7.5498 , 1.084768 , 0.002119 ,  85
   7.5498 , 1.084438 , 0.002119 ,  86
   7.5498 , 1.084343 , 0.002119 ,  87
   7.5498 , 1.084472 , 0.002119 ,  88
   7.5498 , 1.084841 , 0.002119 ,  89
   7.5498 , 1.084447 , 0.002119 ,  90
   7.5498 , 1.084598 , 0.002119 ,  91
   7.5498 , 1.085009 , 0.002119 ,  92
   7.5498 , 1.084232 , 0.002119 ,  93
   7.5498 , 1.084785 , 0.002119 ,  94
   7.5498 , 1.084780 , 0.002119 ,  95
   7.5498 , 1.084511 , 0.002119 ,  96
   7.5498 , 1.084526 , 0.002119 ,  97
   7.5498 , 1.084535 , 0.002119 ,  98
   7.5498 , 1.084690 , 0.002119 ,  99
   7.5498 , 1.084667 , 0.002119 , 100
   7.6158 , 1.084945 , 0.002056 ,   0
   7.6158 , 1.084763 , 0.002056 ,   1
   7.6158 , 1.084340 , 0.002056 ,   2
   7.6158 , 1.084862 , 0.002056 ,   3
   7.6158 , 1.084985 , 0.002056 ,   4
   7.6158 , 1.085065 , 0.002056 ,   5
   7.6158 , 1.085026 , 0.002056 ,   6
   7.6158 , 1.084929 , 0.002056 ,   7
   7.6158 , 1.084653 , 0.002056 ,   8
   7.6158 , 1.084937 , 0.002056 ,   9
   7.6158 , 1.085120 , 0.002056 ,  10
   7.6158 , 1.085033 , 0.002056 ,  11
   7.6158 , 1.084822 , 0.002056 ,  12
   7.6158 , 1.084659 , 0.002056 ,  13
   7.6158 , 1.085143 , 0.002056 ,  14
   7.6158 , 1.084980 , 0.002056 ,  15
   7.6158 , 1.084854 , 0.002056 ,  16
   7.6158 , 1.085016 , 0.002056 ,  17
   7.6158 , 1.084902 , 0.002056 ,  18
   7.6158 , 1.084700 , 0.002056 ,  19
   7.6158 , 1.085103 , 0.002056 ,  20
   7.6158 , 1.085312 , 0.002056 ,  21
   7.6158 , 1.084971 , 0.002056 ,  22
   7.6158 , 1.085046 , 0.002056 ,  23
   7.6158 , 1.085003 , 0.002056 ,  24
   7.6158 , 1.085287 , 0.002056 ,  25
   7.6158 , 1.085232 , 0.002056 ,  26
   7.6158 , 1.084863 , 0.002056 ,  27
   7.6158 , 1.085142 , 0.002056 ,  28
   7.6158 , 1.084744 , 0.002056 ,  29
   7.6158 , 1.085091 , 0.002056 ,  30
   7.6158 , 1.085193 , 0.002056 ,  31
   7.6158 , 1.085076 , 0.002056 ,  32
   7.6158 , 1.084759 , 0.002056 ,  33
   7.6158 , 1.084777 , 0.002056 ,  34
   7.6158 , 1.084949 , 0.002056 ,  35
   7.6158 , 1.085262 , 0.002056 ,  36
   7.6158 , 1.084816 , 0.002056 ,  37
   7.6158 , 1.085042 , 0.002056 ,  38
   7.6158 , 1.085277 , 0.002056 ,  39
   7.6158 , 1.084935 , 0.002056 ,  40
   7.6158 , 1.084793 , 0.002056 ,  41
   7.6158 , 1.084525 , 0.002056 ,  42
   7.6158 , 1.084873 , 0.002056 ,  43
   7.6158 , 1.085370 , 0.002056 ,  44
   7.6158 , 1.084758 , 0.002056 ,  45
   7.6158 , 1.085203 , 0.002056 ,  46
   7.6158 , 1.084872 , 0.002056 ,  47
   7.6158 , 1.084637 , 0.002056 ,  48
   7.6158 , 1.084768 , 0.002056 ,  49
   7.6158 , 1.085020 , 0.002056 ,  50
   7.6158 , 1.084947 , 0.002056 ,  51
   7.6158 , 1.085016 , 0.002056 ,  52
   7.6158 , 1.085084 , 0.002056 ,  53
   7.6158 , 1.084657 , 0.002056 ,  54
   7.6158 , 1.085036 , 0.002056 ,  55
   7.6158 , 1.084627 , 0.002056 ,  56
   7.6158 , 1.084670 , 0.002056 ,  57
   7.6158 , 1.084857 , 0.002056 ,  58
   7.6158 , 1.085110 , 0.002056 ,  59
   7.6158 , 1.085130 , 0.002056 ,  60
   7.6158 , 1.084895 , 0.002056 ,  61
   7.6158 , 1.084892 , 0.002056 ,  62
   7.6158 , 1.084816 , 0.002056 ,  63
   7.6158 , 1.084856 , 0.002056 ,  64
   7.6158 , 1.084990 , 0.002056 ,  65
   7.6158 , 1.084805 , 0.002056 ,  66
   7.6158 , 1.085121 , 0.002056 ,  67
   7.6158 , 1.084816 , 0.002056 ,  68
   7.6158 , 1.084875 , 0.002056 ,  69
   7.6158 , 1.085334 , 0.002056 ,  70
   7.6158 , 1.084895 , 0.002056 ,  71
   7.6158 , 1.084754 , 0.002056 ,  72
   7.6158 , 1.085015 , 0.002056 ,  73
   7.6158 , 1.085036 , 0.002056 ,  74
   7.6158 , 1.084993 , 0.002056 ,  75
   7.6158 , 1.085072 , 0.002056 ,  76
   7.6158 , 1.085152 , 0.002056 ,  77
   7.6158 , 1.084928 , 0.002056 ,  78
   7.6158 , 1.084762 , 0.002056 ,  79
   7.6158 , 1.084540 , 0.002056 ,  80
   7.6158 , 1.084792 , 0.002056 ,  81
   7.6158 , 1.084914 , 0.002056 ,  82
   7.6158 , 1.085176 , 0.002056 ,  83
   7.6158 , 1.084729 , 0.002056 ,  84
   7.6158 , 1.084865 , 0.002056 ,  85
   7.6158 , 1.085185 , 0.002056 ,  86
   7.6158 , 1.084842 , 0.002056 ,  87
   7.6158 , 1.085008 , 0.002056 ,  88
   7.6158 , 1.085382 , 0.002056 ,  89
   7.6158 , 1.084832 , 0.002056 ,  90
   7.6158 , 1.085294 , 0.002056 ,  91
   7.6158 , 1.085439 , 0.002056 ,  92
   7.6158 , 1.084565 , 0.002056 ,  93
   7.6158 , 1.085085 , 0.002056 ,  94
   7.6158 , 1.084840 , 0.002056 ,  95
   7.6158 , 1.084967 , 0.002056 ,  96
   7.6158 , 1.084806 , 0.002056 ,  97
   7.6158 , 1.085134 , 0.002056 ,  98
   7.6158 , 1.084823 , 0.002056 ,  99
   7.6158 , 1.085135 , 0.002056 , 100
   7.6811 , 1.092444 , 0.002059 ,   0
   7.6811 , 1.092103 , 0.002059 ,   1
   7.6811 , 1.091790 , 0.002059 ,   2
   7.6811 , 1.092666 , 0.002059 ,   3
   7.6811 , 1.092459 , 0.002059 ,   4
   7.6811 , 1.092329 , 0.002059 ,   5
   7.6811 , 1.092476 , 0.002059 ,   6
   7.6811 , 1.092245 , 0.002059 ,   7
   7.6811 , 1.092049 , 0.002059 ,   8
   7.6811 , 1.092971 , 0.002059 ,   9
   7.6811 , 1.092767 , 0.002059 ,  10
   7.6811 , 1.092492 , 0.002059 ,  11
   7.6811 , 1.092634 , 0.002059 ,  12
   7.6811 , 1.092237 , 0.002059 ,  13
   7.6811 , 1.092345 , 0.002059 ,  14
   7.6811 , 1.092380 , 0.002059 ,  15
   7.6811 , 1.092160 , 0.002059 ,  16
   7.6811 , 1.092359 , 0.002059 ,  17
   7.6811 , 1.092708 , 0.002059 ,  18
   7.6811 , 1.092210 , 0.002059 ,  19
   7.6811 , 1.092453 , 0.002059 ,  20
   7.6811 , 1.092518 , 0.002059 ,  21
   7.6811 , 1.092370 , 0.002059 ,  22
   7.6811 , 1.092512 , 0.002059 ,  23
   7.6811 , 1.092300 , 0.002059 ,  24
   7.6811 , 1.092457 , 0.002059 ,  25
   7.6811 , 1.092151 , 0.002059 ,  26
   7.6811 , 1.092516 , 0.002059 ,  27
   7.6811 , 1.092686 , 0.002059 ,  28
   7.6811 , 1.092359 , 0.002059 ,  29
   7.6811 , 1.092135 , 0.002059 ,  30
   7.6811 , 1.092394 , 0.002059 ,  31
   7.6811 , 1.092634 , 0.002059 ,  32
   7.6811 , 1.092527 , 0.002059 ,  33
   7.6811 , 1.092353 , 0.002059 ,  34
   7.6811 , 1.092362 , 0.002059 ,  35
   7.6811 , 1.092662 , 0.002059 ,  36
   7.6811 , 1.092483 , 0.002059 ,  37
   7.6811 , 1.092290 , 0.002059 ,  38
   7.6811 , 1.092919 , 0.002059 ,  39
   7.6811 , 1.092735 , 0.002059 ,  40
   7.6811 , 1.092597 , 0.002059 ,  41
   7.6811 , 1.092268 , 0.002059 ,  42
   7.6811 , 1.092628 , 0.002059 ,  43
   7.6811 , 1.092703 , 0.002059 ,  44
   7.6811 , 1.092187 , 0.002059 ,  45
   7.6811 , 1.092021 , 0.002059 ,  46
   7.6811 , 1.092348 , 0.002059 ,  47
   7.6811 , 1.092685 , 0.002059 ,  48
   7.6811 , 1.092393 , 0.002059 ,  49
   7.6811 , 1.092437 , 0.002059 ,  50
   7.6811 , 1.092250 , 0.002059 ,  51
   7.6811 , 1.092580 , 0.002059 ,  52
   7.6811 , 1.092396 , 0.002059 ,  53
   7.6811 , 1.092699 , 0.002059 ,  54
   7.6811 , 1.092728 , 0.002059 ,  55
   7.6811 , 1.092310 , 0.002059 ,  56
   7.6811 , 1.092549 , 0.002059 ,  57
   7.6811 , 1.092705 , 0.002059 ,  58
   7.6811 , 1.091985 , 0.002059 ,  59
   7.6811 , 1.092204 , 0.002059 ,  60
   7.6811 , 1.092511 , 0.002059 ,  61
   7.6811 , 1.092202 , 0.002059 ,  62
   7.6811 , 1.092623 , 0.002059 ,  63
   7.6811 , 1.092435 , 0.002059 ,  64
   7.6811 , 1.092726 , 0.002059 ,  65
   7.6811 , 1.092502 , 0.002059 ,  66
   7.6811 , 1.092594 , 0.002059 ,  67
   7.6811 , 1.092445 , 0.002059 ,  68
   7.6811 , 1.092454 , 0.002059 ,  69
   7.6811 , 1.092225 , 0.002059 ,  70
   7.6811 , 1.092381 , 0.002059 ,  71
   7.6811 , 1.092408 , 0.002059 ,  72
   7.6811 , 1.092308 , 0.002059 ,  73
   7.6811 , 1.092403 , 0.002059 ,  74
   7.6811 , 1.092641 , 0.002059 ,  75
   7.6811 , 1.092372 , 0.002059 ,  76
   7.6811 , 1.092515 , 0.002059 ,  77
   7.6811 , 1.092477 , 0.002059 ,  78
   7.6811 , 1.092645 , 0.002059 ,  79
   7.6811 , 1.092848 , 0.002059 ,  80
   7.6811 , 1.092582 , 0.002059 ,  81
   7.6811 , 1.092158 , 0.002059 ,  82
   7.6811 , 1.092542 , 0.002059 ,  83
   7.6811 , 1.092316 , 0.002059 ,  84
   7.6811 , 1.092781 , 0.002059 ,  85
   7.6811 , 1.092408 , 0.002059 ,  86
   7.6811 , 1.092505 , 0.002059 ,  87
   7.6811 , 1.092290 , 0.002059 ,  88
   7.6811 , 1.092517 , 0.002059 ,  89
   7.6811 , 1.092276 , 0.002059 ,  90
   7.6811 , 1.092362 , 0.002059 ,  91
   7.6811 , 1.092597 , 0.002059 ,  92
   7.6811 , 1.092380 , 0.002059 ,  93
   7.6811 , 1.092511 , 0.002059 ,  94
   7.6811 , 1.092646 , 0.002059 ,  95
   7.6811 , 1.092210 , 0.002059 ,  96
   7.6811 , 1.092439 , 0.002059 ,  97
   7.6811 , 1.092363 , 0.002059 ,  98
   7.6811 , 1.092473 , 0.002059 ,  99
   7.6811 , 1.092418 , 0.002059 , 100
   7.8102 , 1.098011 , 0.001854 ,   0
   7.8102 , 1.097599 , 0.001854 ,   1
   7.8102 , 1.097597 , 0.001854 ,   2
   7.8102 , 1.097973 , 0.001854 ,   3
   7.8102 , 1.097814 , 0.001854 ,   4
   7.8102 , 1.097927 , 0.001854 ,   5
   7.8102 , 1.097890 , 0.001854 ,   6
   7.8102 , 1.098100 , 0.001854 ,   7
   7.8102 , 1.098154 , 0.001854 ,   8
   7.8102 , 1.097996 , 0.001854 ,   9
   7.8102 , 1.097986 , 0.001854 ,  10
   7.8102 , 1.098101 , 0.001854 ,  11
   7.8102 , 1.098083 , 0.001854 ,  12
   7.8102 , 1.097831 , 0.001854 ,  13
   7.8102 , 1.097963 , 0.001854 ,  14
   7.8102 , 1.097577 , 0.001854 ,  15
   7.8102 , 1.097979 , 0.001854 ,  16
   7.8102 , 1.097788 , 0.001854 ,  17
   7.8102 , 1.098186 , 0.001854 ,  18
   7.8102 , 1.097590 , 0.001854 ,  19
   7.8102 , 1.097943 , 0.001854 ,  20
   7.8102 , 1.098181 , 0.001854 ,  21
   7.8102 , 1.097879 , 0.001854 ,  22
   7.8102 , 1.098249 , 0.001854 ,  23
   7.8102 , 1.098108 , 0.001854 ,  24
   7.8102 , 1.098138 , 0.001854 ,  25
   7.8102 , 1.097697 , 0.001854 ,  26
   7.8102 , 1.097858 , 0.001854 ,  27
   7.8102 , 1.097754 , 0.001854 ,  28
   7.8102 , 1.098015 , 0.001854 ,  29
   7.8102 , 1.097946 , 0.001854 ,  30
   7.8102 , 1.098042 , 0.001854 ,  31
   7.8102 , 1.098267 , 0.001854 ,  32
   7.8102 , 1.098135 , 0.001854 ,  33
   7.8102 , 1.097833 , 0.001854 ,  34
   7.8102 , 1.098161 , 0.001854 ,  35
   7.8102 , 1.098509 , 0.001854 ,  36
   7.8102 , 1.098019 , 0.001854 ,  37
   7.8102 , 1.097892 , 0.001854 ,  38
   7.8102 , 1.098192 , 0.001854 ,  39
   7.8102 , 1.097810 , 0.001854 ,  40
   7.8102 , 1.097821 , 0.001854 ,  41
   7.8102 , 1.098013 , 0.001854 ,  42
   7.8102 , 1.098079 , 0.001854 ,  43
   7.8102 , 1.098270 , 0.001854 ,  44
   7.8102 , 1.098119 , 0.001854 ,  45
   7.8102 , 1.098030 , 0.001854 ,  46
   7.8102 , 1.097838 , 0.001854 ,  47
   7.8102 , 1.098104 , 0.001854 ,  48
   7.8102 , 1.098025 , 0.001854 ,  49
   7.8102 , 1.098208 , 0.001854 ,  50
   7.8102 , 1.097984 , 0.001854 ,  51
   7.8102 , 1.097986 , 0.001854 ,  52
   7.8102 , 1.098126 , 0.001854 ,  53
   7.8102 , 1.098275 , 0.001854 ,  54
   7.8102 , 1.098441 , 0.001854 ,  55
   7.8102 , 1.098129 , 0.001854 ,  56
   7.8102 , 1.098003 , 0.001854 ,  57
   7.8102 , 1.097977 , 0.001854 ,  58
   7.8102 , 1.097777 , 0.001854 ,  59
   7.8102 , 1.098158 , 0.001854 ,  60
   7.8102 , 1.097795 , 0.001854 ,  61
   7.8102 , 1.097761 , 0.001854 ,  62
   7.8102 , 1.098099 , 0.001854 ,  63
   7.8102 , 1.098019 , 0.001854 ,  64
   7.8102 , 1.098036 , 0.001854 ,  65
   7.8102 , 1.098238 , 0.001854 ,  66
   7.8102 , 1.097787 , 0.001854 ,  67
   7.8102 , 1.098018 , 0.001854 ,  68
   7.8102 , 1.097921 , 0.001854 ,  69
   7.8102 , 1.098044 , 0.001854 ,  70
   7.8102 , 1.097987 , 0.001854 ,  71
   7.8102 , 1.097858 , 0.001854 ,  72
   7.8102 , 1.097887 , 0.001854 ,  73
   7.8102 , 1.098017 , 0.001854 ,  74
   7.8102 , 1.098437 , 0.001854 ,  75
   7.8102 , 1.097851 , 0.001854 ,  76
   7.8102 , 1.098129 , 0.001854 ,  77
   7.8102 , 1.098392 , 0.001854 ,  78
   7.8102 , 1.098158 , 0.001854 ,  79
   7.8102 , 1.097989 , 0.001854 ,  80
   7.8102 , 1.097993 , 0.001854 ,  81
   7.8102 , 1.098043 , 0.001854 ,  82
   7.8102 , 1.098018 , 0.001854 ,  83
   7.8102 , 1.097974 , 0.001854 ,  84
   7.8102 , 1.097954 , 0.001854 ,  85
   7.8102 , 1.098148 , 0.001854 ,  86
   7.8102 , 1.098414 , 0.001854 ,  87
   7.8102 , 1.097918 , 0.001854 ,  88
   7.8102 , 1.097819 , 0.001854 ,  89
   7.8102 , 1.097911 , 0.001854 ,  90
   7.8102 , 1.097820 , 0.001854 ,  91
   7.8102 , 1.097962 , 0.001854 ,  92
   7.8102 , 1.098301 , 0.001854 ,  93
   7.8102 , 1.097970 , 0.001854 ,  94
   7.8102 , 1.097989 , 0.001854 ,  95
   7.8102 , 1.098113 , 0.001854 ,  96
   7.8102 , 1.097870 , 0.001854 ,  97
   7.8102 , 1.098272 , 0.001854 ,  98
   7.8102 , 1.097878 , 0.001854 ,  99
   7.8102 , 1.098131 , 0.001854 , 100
   7.8740 , 1.099469 , 0.001853 ,   0
   7.8740 , 1.098973 , 0.001853 ,   1
   7.8740 , 1.099091 , 0.001853 ,   2
   7.8740 , 1.099527 , 0.001853 ,   3
   7.8740 , 1.099447 , 0.001853 ,   4
   7.8740 , 1.099263 , 0.001853 ,   5
   7.8740 , 1.099574 , 0.001853 ,   6
   7.8740 , 1.099735 , 0.001853 ,   7
   7.8740 , 1.099521 , 0.001853 ,   8
   7.8740 , 1.099350 , 0.001853 ,   9
   7.8740 , 1.099381 , 0.001853 ,  10
   7.8740 , 1.099586 , 0.001853 ,  11
   7.8740 , 1.099153 , 0.001853 ,  12
   7.8740 , 1.099607 , 0.001853 ,  13
   7.8740 , 1.099341 , 0.001853 ,  14
   7.8740 , 1.099302 , 0.001853 ,  15
   7.8740 , 1.099278 , 0.001853 ,  16
   7.8740 , 1.099492 , 0.001853 ,  17
   7.8740 , 1.099524 , 0.001853 ,  18
   7.8740 , 1.099336 , 0.001853 ,  19
   7.8740 , 1.099552 , 0.001853 ,  20
   7.8740 , 1.099628 , 0.001853 ,  21
   7.8740 , 1.099411 , 0.001853 ,  22
   7.8740 , 1.099421 , 0.001853 ,  23
   7.8740 , 1.099414 , 0.001853 ,  24
   7.8740 , 1.099725 , 0.001853 ,  25
   7.8740 , 1.099530 , 0.001853 ,  26
   7.8740 , 1.099698 , 0.001853 ,  27
   7.8740 , 1.099190 , 0.001853 ,  28
   7.8740 , 1.099408 , 0.001853 ,  29
   7.8740 , 1.099617 , 0.001853 ,  30
   7.8740 , 1.099353 , 0.001853 ,  31
   7.8740 , 1.099810 , 0.001853 ,  32
   7.8740 , 1.099679 , 0.001853 ,  33
   7.8740 , 1.099636 , 0.001853 ,  34
   7.8740 , 1.099477 , 0.001853 ,  35
   7.8740 , 1.099570 , 0.001853 ,  36
   7.8740 , 1.099558 , 0.001853 ,  37
   7.8740 , 1.099624 , 0.001853 ,  38
   7.8740 , 1.099494 , 0.001853 ,  39
   7.8740 , 1.099423 , 0.001853 ,  40
   7.8740 , 1.099324 , 0.001853 ,  41
   7.8740 , 1.099375 , 0.001853 ,  42
   7.8740 , 1.099740 , 0.001853 ,  43
   7.8740 , 1.099528 , 0.001853 ,  44
   7.8740 , 1.099413 , 0.001853 ,  45
   7.8740 , 1.099529 , 0.001853 ,  46
   7.8740 , 1.099201 , 0.001853 ,  47
   7.8740 , 1.099471 , 0.001853 ,  48
   7.8740 , 1.099581 , 0.001853 ,  49
   7.8740 , 1.099331 , 0.001853 ,  50
   7.8740 , 1.099553 , 0.001853 ,  51
   7.8740 , 1.099951 , 0.001853 ,  52
   7.8740 , 1.099607 , 0.001853 ,  53
   7.8740 , 1.099354 , 0.001853 ,  54
   7.8740 , 1.099723 , 0.001853 ,  55
   7.8740 , 1.099658 , 0.001853 ,  56
   7.8740 , 1.099512 , 0.001853 ,  57
   7.8740 , 1.099252 , 0.001853 ,  58
   7.8740 , 1.098985 , 0.001853 ,  59
   7.8740 , 1.099452 , 0.001853 ,  60
   7.8740 , 1.099499 , 0.001853 ,  61
   7.8740 , 1.099326 , 0.001853 ,  62
   7.8740 , 1.099547 , 0.001853 ,  63
   7.8740 , 1.099545 , 0.001853 ,  64
   7.8740 , 1.099694 , 0.001853 ,  65
   7.8740 , 1.099394 , 0.001853 ,  66
   7.8740 , 1.099455 , 0.001853 ,  67
   7.8740 , 1.099341 , 0.001853 ,  68
   7.8740 , 1.099251 , 0.001853 ,  69
   7.8740 , 1.099479 , 0.001853 ,  70
   7.8740 , 1.099277 , 0.001853 ,  71
   7.8740 , 1.099413 , 0.001853 ,  72
   7.8740 , 1.099332 , 0.001853 ,  73
   7.8740 , 1.099555 , 0.001853 ,  74
   7.8740 , 1.099616 , 0.001853 ,  75
   7.8740 , 1.099244 , 0.001853 ,  76
   7.8740 , 1.099319 , 0.001853 ,  77
   7.8740 , 1.099302 , 0.001853 ,  78
   7.8740 , 1.099682 , 0.001853 ,  79
   7.8740 , 1.099683 , 0.001853 ,  80
   7.8740 , 1.099451 , 0.001853 ,  81
   7.8740 , 1.099401 , 0.001853 ,  82
   7.8740 , 1.099506 , 0.001853 ,  83
   7.8740 , 1.099392 , 0.001853 ,  84
   7.8740 , 1.099467 , 0.001853 ,  85
   7.8740 , 1.099509 , 0.001853 ,  86
   7.8740 , 1.099705 , 0.001853 ,  87
   7.8740 , 1.099568 , 0.001853 ,  88
   7.8740 , 1.099144 , 0.001853 ,  89
   7.8740 , 1.099260 , 0.001853 ,  90
   7.8740 , 1.099377 , 0.001853 ,  91
   7.8740 , 1.099994 , 0.001853 ,  92
   7.8740 , 1.099552 , 0.001853 ,  93
   7.8740 , 1.099328 , 0.001853 ,  94
   7.8740 , 1.099513 , 0.001853 ,  95
   7.8740 , 1.099157 , 0.001853 ,  96
   7.8740 , 1.099409 , 0.001853 ,  97
   7.8740 , 1.099758 , 0.001853 ,  98
   7.8740 , 1.099350 , 0.001853 ,  99
   7.8740 , 1.099781 , 0.001853 , 100
   8.0000 , 1.103942 , 0.002607 ,   0
   8.0000 , 1.103339 , 0.002607 ,   1
   8.0000 , 1.103642 , 0.002607 ,   2
   8.0000 , 1.103872 , 0.002607 ,   3
   8.0000 , 1.103833 , 0.002607 ,   4
   8.0000 , 1.104119 , 0.002607 ,   5
   8.0000 , 1.104167 , 0.002607 ,   6
   8.0000 , 1.103798 , 0.002607 ,   7
   8.0000 , 1.104086 , 0.002607 ,   8
   8.0000 , 1.103944 , 0.002607 ,   9
   8.0000 , 1.103991 , 0.002607 ,  10
   8.0000 , 1.103518 , 0.002607 ,  11
   8.0000 , 1.103821 , 0.002607 ,  12
   8.0000 , 1.104208 , 0.002607 ,  13
   8.0000 , 1.104024 , 0.002607 ,  14
   8.0000 , 1.103693 , 0.002607 ,  15
   8.0000 , 1.103697 , 0.002607 ,  16
   8.0000 , 1.104152 , 0.002607 ,  17
   8.0000 , 1.103815 , 0.002607 ,  18
   8.0000 , 1.103457 , 0.002607 ,  19
   8.0000 , 1.104022 , 0.002607 ,  20
   8.0000 , 1.104239 , 0.002607 ,  21
   8.0000 , 1.104022 , 0.002607 ,  22
   8.0000 , 1.103977 , 0.002607 ,  23
   8.0000 , 1.104141 , 0.002607 ,  24
   8.0000 , 1.104254 , 0.002607 ,  25
   8.0000 , 1.103898 , 0.002607 ,  26
   8.0000 , 1.104493 , 0.002607 ,  27
   8.0000 , 1.103643 , 0.002607 ,  28
   8.0000 , 1.103688 , 0.002607 ,  29
   8.0000 , 1.103854 , 0.002607 ,  30
   8.0000 , 1.103852 , 0.002607 ,  31
   8.0000 , 1.104099 , 0.002607 ,  32
   8.0000 , 1.103893 , 0.002607 ,  33
   8.0000 , 1.104424 , 0.002607 ,  34
   8.0000 , 1.103874 , 0.002607 ,  35
   8.0000 , 1.104136 , 0.002607 ,  36
   8.0000 , 1.104276 , 0.002607 ,  37
   8.0000 , 1.103781 , 0.002607 ,  38
   8.0000 , 1.104222 , 0.002607 ,  39
   8.0000 , 1.103856 , 0.002607 ,  40
   8.0000 , 1.104541 , 0.002607 ,  41
   8.0000 , 1.103999 , 0.002607 ,  42
   8.0000 , 1.104175 , 0.002607 ,  43
   8.0000 , 1.104104 , 0.002607 ,  44
   8.0000 , 1.104193 , 0.002607 ,  45
   8.0000 , 1.104042 , 0.002607 ,  46
   8.0000 , 1.103887 , 0.002607 ,  47
   8.0000 , 1.104238 , 0.002607 ,  48
   8.0000 , 1.103814 , 0.002607 ,  49
   8.0000 , 1.104088 , 0.002607 ,  50
   8.0000 , 1.103572 , 0.002607 ,  51
   8.0000 , 1.103985 , 0.002607 ,  52
   8.0000 , 1.104081 , 0.002607 ,  53
   8.0000 , 1.104040 , 0.002607 ,  54
   8.0000 , 1.104081 , 0.002607 ,  55
   8.0000 , 1.103310 , 0.002607 ,  56
   8.0000 , 1.104267 , 0.002607 ,  57
   8.0000 , 1.103725 , 0.002607 ,  58
   8.0000 , 1.104272 , 0.002607 ,  59
   8.0000 , 1.104114 , 0.002607 ,  60
   8.0000 , 1.103999 , 0.002607 ,  61
   8.0000 , 1.103611 , 0.002607 ,  62
   8.0000 , 1.103798 , 0.002607 ,  63
   8.0000 , 1.104471 , 0.002607 ,  64
   8.0000 , 1.103814 , 0.002607 ,  65
   8.0000 , 1.104038 , 0.002607 ,  66
   8.0000 , 1.103447 , 0.002607 ,  67
   8.0000 , 1.103713 , 0.002607 ,  68
   8.0000 , 1.103971 , 0.002607 ,  69
   8.0000 , 1.103484 , 0.002607 ,  70
   8.0000 , 1.104099 , 0.002607 ,  71
   8.0000 , 1.104092 , 0.002607 ,  72
   8.0000 , 1.103859 , 0.002607 ,  73
   8.0000 , 1.103733 , 0.002607 ,  74
   8.0000 , 1.103866 , 0.002607 ,  75
   8.0000 , 1.103663 , 0.002607 ,  76
   8.0000 , 1.103846 , 0.002607 ,  77
   8.0000 , 1.104241 , 0.002607 ,  78
   8.0000 , 1.103921 , 0.002607 ,  79
   8.0000 , 1.104098 , 0.002607 ,  80
   8.0000 , 1.103813 , 0.002607 ,  81
   8.0000 , 1.103757 , 0.002607 ,  82
   8.0000 , 1.103840 , 0.002607 ,  83
   8.0000 , 1.104019 , 0.002607 ,  84
   8.0000 , 1.104086 , 0.002607 ,  85
   8.0000 , 1.104363 , 0.002607 ,  86
   8.0000 , 1.103966 , 0.002607 ,  87
   8.0000 , 1.103961 , 0.002607 ,  88
   8.0000 , 1.103662 , 0.002607 ,  89
   8.0000 , 1.104232 , 0.002607 ,  90
   8.0000 , 1.103932 , 0.002607 ,  91
   8.0000 , 1.103899 , 0.002607 ,  92
   8.0000 , 1.103230 , 0.002607 ,  93
   8.0000 , 1.103568 , 0.002607 ,  94
   8.0000 , 1.103791 , 0.002607 ,  95
   8.0000 , 1.103702 , 0.002607 ,  96
   8.0000 , 1.104027 , 0.002607 ,  97
   8.0000 , 1.104013 , 0.002607 ,  98
   8.0000 , 1.104463 , 0.002607 ,  99
   8.0000 , 1.103715 , 0.002607 , 100


==> paper_scales_misc/l4896f211b630m00363m0363m430_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.082040 , 0.000062 ,   0
   1.4091 , 0.081980 , 0.000062 ,   1
   1.4091 , 0.082035 , 0.000062 ,   2
   1.4091 , 0.082041 , 0.000062 ,   3
   1.4091 , 0.082040 , 0.000062 ,   4
   1.4091 , 0.082039 , 0.000062 ,   5
   1.4091 , 0.082041 , 0.000062 ,   6
   1.4091 , 0.082041 , 0.000062 ,   7
   1.4091 , 0.082041 , 0.000062 ,   8
   1.4091 , 0.082040 , 0.000062 ,   9
   1.4091 , 0.082038 , 0.000062 ,  10
   1.4091 , 0.082042 , 0.000062 ,  11
   1.4091 , 0.082038 , 0.000062 ,  12
   1.4091 , 0.082041 , 0.000062 ,  13
   1.4091 , 0.082041 , 0.000062 ,  14
   1.4091 , 0.082041 , 0.000062 ,  15
   1.4091 , 0.082040 , 0.000062 ,  16
   1.4091 , 0.082040 , 0.000062 ,  17
   1.4091 , 0.082040 , 0.000062 ,  18
   1.4091 , 0.082040 , 0.000062 ,  19
   1.4091 , 0.082039 , 0.000062 ,  20
   1.4091 , 0.082039 , 0.000062 ,  21
   1.4091 , 0.082041 , 0.000062 ,  22
   1.4091 , 0.082039 , 0.000062 ,  23
   1.4091 , 0.082038 , 0.000062 ,  24
   1.4091 , 0.082041 , 0.000062 ,  25
   1.4091 , 0.082040 , 0.000062 ,  26
   1.4091 , 0.082041 , 0.000062 ,  27
   1.4091 , 0.082041 , 0.000062 ,  28
   1.4091 , 0.082045 , 0.000062 ,  29
   1.4091 , 0.082040 , 0.000062 ,  30
   1.4091 , 0.082039 , 0.000062 ,  31
   1.4091 , 0.082041 , 0.000062 ,  32
   1.4091 , 0.082043 , 0.000062 ,  33
   1.4091 , 0.082041 , 0.000062 ,  34
   1.4091 , 0.082039 , 0.000062 ,  35
   1.4091 , 0.082041 , 0.000062 ,  36
   1.4091 , 0.082040 , 0.000062 ,  37
   1.4091 , 0.082040 , 0.000062 ,  38
   1.4091 , 0.082039 , 0.000062 ,  39
   1.4091 , 0.082041 , 0.000062 ,  40
   1.4091 , 0.082040 , 0.000062 ,  41
   1.4091 , 0.082036 , 0.000062 ,  42
   1.4091 , 0.082041 , 0.000062 ,  43
   1.4091 , 0.082040 , 0.000062 ,  44
   1.4091 , 0.082039 , 0.000062 ,  45
   1.4091 , 0.082041 , 0.000062 ,  46
   1.4091 , 0.082041 , 0.000062 ,  47
   1.4091 , 0.082041 , 0.000062 ,  48
   1.4091 , 0.082043 , 0.000062 ,  49
   1.4091 , 0.082039 , 0.000062 ,  50
   1.4091 , 0.082041 , 0.000062 ,  51
   1.4091 , 0.082042 , 0.000062 ,  52
   1.4091 , 0.082039 , 0.000062 ,  53
   1.4091 , 0.082040 , 0.000062 ,  54
   1.4091 , 0.082040 , 0.000062 ,  55
   1.4091 , 0.082040 , 0.000062 ,  56
   1.4091 , 0.082040 , 0.000062 ,  57
   1.4091 , 0.082040 , 0.000062 ,  58
   1.4091 , 0.082040 , 0.000062 ,  59
   1.4091 , 0.082040 , 0.000062 ,  60
   1.4091 , 0.082042 , 0.000062 ,  61
   1.4091 , 0.082040 , 0.000062 ,  62
   1.4091 , 0.082043 , 0.000062 ,  63
   1.4091 , 0.082040 , 0.000062 ,  64
   1.4091 , 0.082042 , 0.000062 ,  65
   1.4091 , 0.082040 , 0.000062 ,  66
   1.4091 , 0.082041 , 0.000062 ,  67
   1.4091 , 0.082043 , 0.000062 ,  68
   1.4091 , 0.082038 , 0.000062 ,  69
   1.4091 , 0.082036 , 0.000062 ,  70
   1.4091 , 0.082040 , 0.000062 ,  71
   1.4091 , 0.082042 , 0.000062 ,  72
   1.4091 , 0.082041 , 0.000062 ,  73
   1.4091 , 0.082039 , 0.000062 ,  74
   1.4091 , 0.082040 , 0.000062 ,  75
   1.4091 , 0.082041 , 0.000062 ,  76
   1.4091 , 0.082040 , 0.000062 ,  77
   1.4091 , 0.082041 , 0.000062 ,  78
   1.4091 , 0.082041 , 0.000062 ,  79
   1.4091 , 0.082041 , 0.000062 ,  80
   1.4091 , 0.082040 , 0.000062 ,  81
   1.4091 , 0.082040 , 0.000062 ,  82
   1.4091 , 0.082040 , 0.000062 ,  83
   1.4091 , 0.082039 , 0.000062 ,  84
   1.4091 , 0.082043 , 0.000062 ,  85
   1.4091 , 0.082042 , 0.000062 ,  86
   1.4091 , 0.082042 , 0.000062 ,  87
   1.4091 , 0.082041 , 0.000062 ,  88
   1.4091 , 0.082040 , 0.000062 ,  89
   1.4091 , 0.082039 , 0.000062 ,  90
   1.4091 , 0.082039 , 0.000062 ,  91
   1.4091 , 0.082043 , 0.000062 ,  92
   1.4091 , 0.082041 , 0.000062 ,  93
   1.4091 , 0.082040 , 0.000062 ,  94
   1.4091 , 0.082039 , 0.000062 ,  95
   1.4091 , 0.082041 , 0.000062 ,  96
   1.4091 , 0.082039 , 0.000062 ,  97
   1.4091 , 0.082039 , 0.000062 ,  98
   1.4091 , 0.082040 , 0.000062 ,  99
   1.4091 , 0.082041 , 0.000062 , 100
   1.6348 , 0.140552 , 0.000108 ,   0
   1.6348 , 0.140449 , 0.000108 ,   1
   1.6348 , 0.140545 , 0.000108 ,   2
   1.6348 , 0.140555 , 0.000108 ,   3
   1.6348 , 0.140553 , 0.000108 ,   4
   1.6348 , 0.140550 , 0.000108 ,   5
   1.6348 , 0.140556 , 0.000108 ,   6
   1.6348 , 0.140555 , 0.000108 ,   7
   1.6348 , 0.140554 , 0.000108 ,   8
   1.6348 , 0.140551 , 0.000108 ,   9
   1.6348 , 0.140552 , 0.000108 ,  10
   1.6348 , 0.140555 , 0.000108 ,  11
   1.6348 , 0.140551 , 0.000108 ,  12
   1.6348 , 0.140557 , 0.000108 ,  13
   1.6348 , 0.140558 , 0.000108 ,  14
   1.6348 , 0.140555 , 0.000108 ,  15
   1.6348 , 0.140554 , 0.000108 ,  16
   1.6348 , 0.140556 , 0.000108 ,  17
   1.6348 , 0.140554 , 0.000108 ,  18
   1.6348 , 0.140554 , 0.000108 ,  19
   1.6348 , 0.140551 , 0.000108 ,  20
   1.6348 , 0.140553 , 0.000108 ,  21
   1.6348 , 0.140557 , 0.000108 ,  22
   1.6348 , 0.140553 , 0.000108 ,  23
   1.6348 , 0.140550 , 0.000108 ,  24
   1.6348 , 0.140555 , 0.000108 ,  25
   1.6348 , 0.140552 , 0.000108 ,  26
   1.6348 , 0.140556 , 0.000108 ,  27
   1.6348 , 0.140556 , 0.000108 ,  28
   1.6348 , 0.140563 , 0.000108 ,  29
   1.6348 , 0.140551 , 0.000108 ,  30
   1.6348 , 0.140550 , 0.000108 ,  31
   1.6348 , 0.140558 , 0.000108 ,  32
   1.6348 , 0.140558 , 0.000108 ,  33
   1.6348 , 0.140555 , 0.000108 ,  34
   1.6348 , 0.140551 , 0.000108 ,  35
   1.6348 , 0.140558 , 0.000108 ,  36
   1.6348 , 0.140552 , 0.000108 ,  37
   1.6348 , 0.140551 , 0.000108 ,  38
   1.6348 , 0.140548 , 0.000108 ,  39
   1.6348 , 0.140555 , 0.000108 ,  40
   1.6348 , 0.140551 , 0.000108 ,  41
   1.6348 , 0.140544 , 0.000108 ,  42
   1.6348 , 0.140556 , 0.000108 ,  43
   1.6348 , 0.140555 , 0.000108 ,  44
   1.6348 , 0.140553 , 0.000108 ,  45
   1.6348 , 0.140553 , 0.000108 ,  46
   1.6348 , 0.140552 , 0.000108 ,  47
   1.6348 , 0.140554 , 0.000108 ,  48
   1.6348 , 0.140556 , 0.000108 ,  49
   1.6348 , 0.140552 , 0.000108 ,  50
   1.6348 , 0.140552 , 0.000108 ,  51
   1.6348 , 0.140558 , 0.000108 ,  52
   1.6348 , 0.140554 , 0.000108 ,  53
   1.6348 , 0.140551 , 0.000108 ,  54
   1.6348 , 0.140552 , 0.000108 ,  55
   1.6348 , 0.140551 , 0.000108 ,  56
   1.6348 , 0.140556 , 0.000108 ,  57
   1.6348 , 0.140557 , 0.000108 ,  58
   1.6348 , 0.140551 , 0.000108 ,  59
   1.6348 , 0.140552 , 0.000108 ,  60
   1.6348 , 0.140554 , 0.000108 ,  61
   1.6348 , 0.140554 , 0.000108 ,  62
   1.6348 , 0.140557 , 0.000108 ,  63
   1.6348 , 0.140554 , 0.000108 ,  64
   1.6348 , 0.140554 , 0.000108 ,  65
   1.6348 , 0.140553 , 0.000108 ,  66
   1.6348 , 0.140553 , 0.000108 ,  67
   1.6348 , 0.140557 , 0.000108 ,  68
   1.6348 , 0.140549 , 0.000108 ,  69
   1.6348 , 0.140546 , 0.000108 ,  70
   1.6348 , 0.140553 , 0.000108 ,  71
   1.6348 , 0.140558 , 0.000108 ,  72
   1.6348 , 0.140553 , 0.000108 ,  73
   1.6348 , 0.140553 , 0.000108 ,  74
   1.6348 , 0.140555 , 0.000108 ,  75
   1.6348 , 0.140551 , 0.000108 ,  76
   1.6348 , 0.140550 , 0.000108 ,  77
   1.6348 , 0.140554 , 0.000108 ,  78
   1.6348 , 0.140555 , 0.000108 ,  79
   1.6348 , 0.140555 , 0.000108 ,  80
   1.6348 , 0.140553 , 0.000108 ,  81
   1.6348 , 0.140549 , 0.000108 ,  82
   1.6348 , 0.140553 , 0.000108 ,  83
   1.6348 , 0.140551 , 0.000108 ,  84
   1.6348 , 0.140554 , 0.000108 ,  85
   1.6348 , 0.140557 , 0.000108 ,  86
   1.6348 , 0.140557 , 0.000108 ,  87
   1.6348 , 0.140555 , 0.000108 ,  88
   1.6348 , 0.140555 , 0.000108 ,  89
   1.6348 , 0.140551 , 0.000108 ,  90
   1.6348 , 0.140552 , 0.000108 ,  91
   1.6348 , 0.140556 , 0.000108 ,  92
   1.6348 , 0.140556 , 0.000108 ,  93
   1.6348 , 0.140555 , 0.000108 ,  94
   1.6348 , 0.140552 , 0.000108 ,  95
   1.6348 , 0.140554 , 0.000108 ,  96
   1.6348 , 0.140551 , 0.000108 ,  97
   1.6348 , 0.140553 , 0.000108 ,  98
   1.6348 , 0.140552 , 0.000108 ,  99
   1.6348 , 0.140554 , 0.000108 , 100
   1.8468 , 0.185909 , 0.000148 ,   0
   1.8468 , 0.185769 , 0.000148 ,   1
   1.8468 , 0.185898 , 0.000148 ,   2
   1.8468 , 0.185910 , 0.000148 ,   3
   1.8468 , 0.185910 , 0.000148 ,   4
   1.8468 , 0.185907 , 0.000148 ,   5
   1.8468 , 0.185917 , 0.000148 ,   6
   1.8468 , 0.185910 , 0.000148 ,   7
   1.8468 , 0.185911 , 0.000148 ,   8
   1.8468 , 0.185908 , 0.000148 ,   9
   1.8468 , 0.185909 , 0.000148 ,  10
   1.8468 , 0.185913 , 0.000148 ,  11
   1.8468 , 0.185910 , 0.000148 ,  12
   1.8468 , 0.185913 , 0.000148 ,  13
   1.8468 , 0.185916 , 0.000148 ,  14
   1.8468 , 0.185914 , 0.000148 ,  15
   1.8468 , 0.185916 , 0.000148 ,  16
   1.8468 , 0.185916 , 0.000148 ,  17
   1.8468 , 0.185913 , 0.000148 ,  18
   1.8468 , 0.185910 , 0.000148 ,  19
   1.8468 , 0.185911 , 0.000148 ,  20
   1.8468 , 0.185910 , 0.000148 ,  21
   1.8468 , 0.185915 , 0.000148 ,  22
   1.8468 , 0.185908 , 0.000148 ,  23
   1.8468 , 0.185904 , 0.000148 ,  24
   1.8468 , 0.185912 , 0.000148 ,  25
   1.8468 , 0.185909 , 0.000148 ,  26
   1.8468 , 0.185914 , 0.000148 ,  27
   1.8468 , 0.185914 , 0.000148 ,  28
   1.8468 , 0.185924 , 0.000148 ,  29
   1.8468 , 0.185908 , 0.000148 ,  30
   1.8468 , 0.185907 , 0.000148 ,  31
   1.8468 , 0.185916 , 0.000148 ,  32
   1.8468 , 0.185918 , 0.000148 ,  33
   1.8468 , 0.185914 , 0.000148 ,  34
   1.8468 , 0.185907 , 0.000148 ,  35
   1.8468 , 0.185917 , 0.000148 ,  36
   1.8468 , 0.185910 , 0.000148 ,  37
   1.8468 , 0.185904 , 0.000148 ,  38
   1.8468 , 0.185905 , 0.000148 ,  39
   1.8468 , 0.185910 , 0.000148 ,  40
   1.8468 , 0.185909 , 0.000148 ,  41
   1.8468 , 0.185896 , 0.000148 ,  42
   1.8468 , 0.185912 , 0.000148 ,  43
   1.8468 , 0.185913 , 0.000148 ,  44
   1.8468 , 0.185913 , 0.000148 ,  45
   1.8468 , 0.185911 , 0.000148 ,  46
   1.8468 , 0.185909 , 0.000148 ,  47
   1.8468 , 0.185912 , 0.000148 ,  48
   1.8468 , 0.185909 , 0.000148 ,  49
   1.8468 , 0.185913 , 0.000148 ,  50
   1.8468 , 0.185909 , 0.000148 ,  51
   1.8468 , 0.185922 , 0.000148 ,  52
   1.8468 , 0.185914 , 0.000148 ,  53
   1.8468 , 0.185904 , 0.000148 ,  54
   1.8468 , 0.185908 , 0.000148 ,  55
   1.8468 , 0.185903 , 0.000148 ,  56
   1.8468 , 0.185915 , 0.000148 ,  57
   1.8468 , 0.185917 , 0.000148 ,  58
   1.8468 , 0.185909 , 0.000148 ,  59
   1.8468 , 0.185905 , 0.000148 ,  60
   1.8468 , 0.185909 , 0.000148 ,  61
   1.8468 , 0.185913 , 0.000148 ,  62
   1.8468 , 0.185912 , 0.000148 ,  63
   1.8468 , 0.185913 , 0.000148 ,  64
   1.8468 , 0.185911 , 0.000148 ,  65
   1.8468 , 0.185908 , 0.000148 ,  66
   1.8468 , 0.185909 , 0.000148 ,  67
   1.8468 , 0.185914 , 0.000148 ,  68
   1.8468 , 0.185908 , 0.000148 ,  69
   1.8468 , 0.185902 , 0.000148 ,  70
   1.8468 , 0.185907 , 0.000148 ,  71
   1.8468 , 0.185917 , 0.000148 ,  72
   1.8468 , 0.185907 , 0.000148 ,  73
   1.8468 , 0.185913 , 0.000148 ,  74
   1.8468 , 0.185917 , 0.000148 ,  75
   1.8468 , 0.185907 , 0.000148 ,  76
   1.8468 , 0.185902 , 0.000148 ,  77
   1.8468 , 0.185913 , 0.000148 ,  78
   1.8468 , 0.185912 , 0.000148 ,  79
   1.8468 , 0.185911 , 0.000148 ,  80
   1.8468 , 0.185910 , 0.000148 ,  81
   1.8468 , 0.185905 , 0.000148 ,  82
   1.8468 , 0.185908 , 0.000148 ,  83
   1.8468 , 0.185906 , 0.000148 ,  84
   1.8468 , 0.185909 , 0.000148 ,  85
   1.8468 , 0.185917 , 0.000148 ,  86
   1.8468 , 0.185912 , 0.000148 ,  87
   1.8468 , 0.185913 , 0.000148 ,  88
   1.8468 , 0.185912 , 0.000148 ,  89
   1.8468 , 0.185908 , 0.000148 ,  90
   1.8468 , 0.185912 , 0.000148 ,  91
   1.8468 , 0.185910 , 0.000148 ,  92
   1.8468 , 0.185916 , 0.000148 ,  93
   1.8468 , 0.185914 , 0.000148 ,  94
   1.8468 , 0.185910 , 0.000148 ,  95
   1.8468 , 0.185908 , 0.000148 ,  96
   1.8468 , 0.185906 , 0.000148 ,  97
   1.8468 , 0.185912 , 0.000148 ,  98
   1.8468 , 0.185911 , 0.000148 ,  99
   1.8468 , 0.185915 , 0.000148 , 100
   2.0870 , 0.222557 , 0.000171 ,   0
   2.0870 , 0.222393 , 0.000171 ,   1
   2.0870 , 0.222537 , 0.000171 ,   2
   2.0870 , 0.222561 , 0.000171 ,   3
   2.0870 , 0.222561 , 0.000171 ,   4
   2.0870 , 0.222555 , 0.000171 ,   5
   2.0870 , 0.222560 , 0.000171 ,   6
   2.0870 , 0.222559 , 0.000171 ,   7
   2.0870 , 0.222557 , 0.000171 ,   8
   2.0870 , 0.222554 , 0.000171 ,   9
   2.0870 , 0.222560 , 0.000171 ,  10
   2.0870 , 0.222562 , 0.000171 ,  11
   2.0870 , 0.222554 , 0.000171 ,  12
   2.0870 , 0.222559 , 0.000171 ,  13
   2.0870 , 0.222563 , 0.000171 ,  14
   2.0870 , 0.222558 , 0.000171 ,  15
   2.0870 , 0.222560 , 0.000171 ,  16
   2.0870 , 0.222562 , 0.000171 ,  17
   2.0870 , 0.222566 , 0.000171 ,  18
   2.0870 , 0.222555 , 0.000171 ,  19
   2.0870 , 0.222556 , 0.000171 ,  20
   2.0870 , 0.222556 , 0.000171 ,  21
   2.0870 , 0.222567 , 0.000171 ,  22
   2.0870 , 0.222554 , 0.000171 ,  23
   2.0870 , 0.222550 , 0.000171 ,  24
   2.0870 , 0.222560 , 0.000171 ,  25
   2.0870 , 0.222558 , 0.000171 ,  26
   2.0870 , 0.222564 , 0.000171 ,  27
   2.0870 , 0.222564 , 0.000171 ,  28
   2.0870 , 0.222570 , 0.000171 ,  29
   2.0870 , 0.222557 , 0.000171 ,  30
   2.0870 , 0.222556 , 0.000171 ,  31
   2.0870 , 0.222558 , 0.000171 ,  32
   2.0870 , 0.222563 , 0.000171 ,  33
   2.0870 , 0.222557 , 0.000171 ,  34
   2.0870 , 0.222563 , 0.000171 ,  35
   2.0870 , 0.222561 , 0.000171 ,  36
   2.0870 , 0.222561 , 0.000171 ,  37
   2.0870 , 0.222553 , 0.000171 ,  38
   2.0870 , 0.222555 , 0.000171 ,  39
   2.0870 , 0.222560 , 0.000171 ,  40
   2.0870 , 0.222556 , 0.000171 ,  41
   2.0870 , 0.222547 , 0.000171 ,  42
   2.0870 , 0.222562 , 0.000171 ,  43
   2.0870 , 0.222554 , 0.000171 ,  44
   2.0870 , 0.222559 , 0.000171 ,  45
   2.0870 , 0.222561 , 0.000171 ,  46
   2.0870 , 0.222558 , 0.000171 ,  47
   2.0870 , 0.222562 , 0.000171 ,  48
   2.0870 , 0.222560 , 0.000171 ,  49
   2.0870 , 0.222556 , 0.000171 ,  50
   2.0870 , 0.222564 , 0.000171 ,  51
   2.0870 , 0.222559 , 0.000171 ,  52
   2.0870 , 0.222562 , 0.000171 ,  53
   2.0870 , 0.222553 , 0.000171 ,  54
   2.0870 , 0.222559 , 0.000171 ,  55
   2.0870 , 0.222557 , 0.000171 ,  56
   2.0870 , 0.222562 , 0.000171 ,  57
   2.0870 , 0.222564 , 0.000171 ,  58
   2.0870 , 0.222562 , 0.000171 ,  59
   2.0870 , 0.222557 , 0.000171 ,  60
   2.0870 , 0.222564 , 0.000171 ,  61
   2.0870 , 0.222557 , 0.000171 ,  62
   2.0870 , 0.222564 , 0.000171 ,  63
   2.0870 , 0.222557 , 0.000171 ,  64
   2.0870 , 0.222560 , 0.000171 ,  65
   2.0870 , 0.222557 , 0.000171 ,  66
   2.0870 , 0.222561 , 0.000171 ,  67
   2.0870 , 0.222567 , 0.000171 ,  68
   2.0870 , 0.222552 , 0.000171 ,  69
   2.0870 , 0.222545 , 0.000171 ,  70
   2.0870 , 0.222559 , 0.000171 ,  71
   2.0870 , 0.222568 , 0.000171 ,  72
   2.0870 , 0.222558 , 0.000171 ,  73
   2.0870 , 0.222556 , 0.000171 ,  74
   2.0870 , 0.222558 , 0.000171 ,  75
   2.0870 , 0.222562 , 0.000171 ,  76
   2.0870 , 0.222555 , 0.000171 ,  77
   2.0870 , 0.222564 , 0.000171 ,  78
   2.0870 , 0.222559 , 0.000171 ,  79
   2.0870 , 0.222563 , 0.000171 ,  80
   2.0870 , 0.222557 , 0.000171 ,  81
   2.0870 , 0.222553 , 0.000171 ,  82
   2.0870 , 0.222557 , 0.000171 ,  83
   2.0870 , 0.222554 , 0.000171 ,  84
   2.0870 , 0.222565 , 0.000171 ,  85
   2.0870 , 0.222563 , 0.000171 ,  86
   2.0870 , 0.222560 , 0.000171 ,  87
   2.0870 , 0.222560 , 0.000171 ,  88
   2.0870 , 0.222557 , 0.000171 ,  89
   2.0870 , 0.222558 , 0.000171 ,  90
   2.0870 , 0.222558 , 0.000171 ,  91
   2.0870 , 0.222568 , 0.000171 ,  92
   2.0870 , 0.222564 , 0.000171 ,  93
   2.0870 , 0.222557 , 0.000171 ,  94
   2.0870 , 0.222557 , 0.000171 ,  95
   2.0870 , 0.222560 , 0.000171 ,  96
   2.0870 , 0.222555 , 0.000171 ,  97
   2.0870 , 0.222559 , 0.000171 ,  98
   2.0870 , 0.222560 , 0.000171 ,  99
   2.0870 , 0.222559 , 0.000171 , 100
   2.2824 , 0.252127 , 0.000204 ,   0
   2.2824 , 0.251934 , 0.000204 ,   1
   2.2824 , 0.252103 , 0.000204 ,   2
   2.2824 , 0.252130 , 0.000204 ,   3
   2.2824 , 0.252132 , 0.000204 ,   4
   2.2824 , 0.252123 , 0.000204 ,   5
   2.2824 , 0.252133 , 0.000204 ,   6
   2.2824 , 0.252130 , 0.000204 ,   7
   2.2824 , 0.252128 , 0.000204 ,   8
   2.2824 , 0.252121 , 0.000204 ,   9
   2.2824 , 0.252128 , 0.000204 ,  10
   2.2824 , 0.252133 , 0.000204 ,  11
   2.2824 , 0.252124 , 0.000204 ,  12
   2.2824 , 0.252131 , 0.000204 ,  13
   2.2824 , 0.252135 , 0.000204 ,  14
   2.2824 , 0.252127 , 0.000204 ,  15
   2.2824 , 0.252131 , 0.000204 ,  16
   2.2824 , 0.252135 , 0.000204 ,  17
   2.2824 , 0.252136 , 0.000204 ,  18
   2.2824 , 0.252124 , 0.000204 ,  19
   2.2824 , 0.252126 , 0.000204 ,  20
   2.2824 , 0.252125 , 0.000204 ,  21
   2.2824 , 0.252141 , 0.000204 ,  22
   2.2824 , 0.252125 , 0.000204 ,  23
   2.2824 , 0.252118 , 0.000204 ,  24
   2.2824 , 0.252131 , 0.000204 ,  25
   2.2824 , 0.252128 , 0.000204 ,  26
   2.2824 , 0.252137 , 0.000204 ,  27
   2.2824 , 0.252137 , 0.000204 ,  28
   2.2824 , 0.252142 , 0.000204 ,  29
   2.2824 , 0.252129 , 0.000204 ,  30
   2.2824 , 0.252122 , 0.000204 ,  31
   2.2824 , 0.252133 , 0.000204 ,  32
   2.2824 , 0.252134 , 0.000204 ,  33
   2.2824 , 0.252133 , 0.000204 ,  34
   2.2824 , 0.252135 , 0.000204 ,  35
   2.2824 , 0.252136 , 0.000204 ,  36
   2.2824 , 0.252132 , 0.000204 ,  37
   2.2824 , 0.252122 , 0.000204 ,  38
   2.2824 , 0.252120 , 0.000204 ,  39
   2.2824 , 0.252127 , 0.000204 ,  40
   2.2824 , 0.252125 , 0.000204 ,  41
   2.2824 , 0.252113 , 0.000204 ,  42
   2.2824 , 0.252132 , 0.000204 ,  43
   2.2824 , 0.252126 , 0.000204 ,  44
   2.2824 , 0.252130 , 0.000204 ,  45
   2.2824 , 0.252130 , 0.000204 ,  46
   2.2824 , 0.252127 , 0.000204 ,  47
   2.2824 , 0.252131 , 0.000204 ,  48
   2.2824 , 0.252128 , 0.000204 ,  49
   2.2824 , 0.252127 , 0.000204 ,  50
   2.2824 , 0.252134 , 0.000204 ,  51
   2.2824 , 0.252133 , 0.000204 ,  52
   2.2824 , 0.252135 , 0.000204 ,  53
   2.2824 , 0.252119 , 0.000204 ,  54
   2.2824 , 0.252128 , 0.000204 ,  55
   2.2824 , 0.252122 , 0.000204 ,  56
   2.2824 , 0.252137 , 0.000204 ,  57
   2.2824 , 0.252136 , 0.000204 ,  58
   2.2824 , 0.252129 , 0.000204 ,  59
   2.2824 , 0.252124 , 0.000204 ,  60
   2.2824 , 0.252132 , 0.000204 ,  61
   2.2824 , 0.252127 , 0.000204 ,  62
   2.2824 , 0.252133 , 0.000204 ,  63
   2.2824 , 0.252127 , 0.000204 ,  64
   2.2824 , 0.252128 , 0.000204 ,  65
   2.2824 , 0.252126 , 0.000204 ,  66
   2.2824 , 0.252130 , 0.000204 ,  67
   2.2824 , 0.252136 , 0.000204 ,  68
   2.2824 , 0.252123 , 0.000204 ,  69
   2.2824 , 0.252112 , 0.000204 ,  70
   2.2824 , 0.252123 , 0.000204 ,  71
   2.2824 , 0.252141 , 0.000204 ,  72
   2.2824 , 0.252125 , 0.000204 ,  73
   2.2824 , 0.252127 , 0.000204 ,  74
   2.2824 , 0.252134 , 0.000204 ,  75
   2.2824 , 0.252127 , 0.000204 ,  76
   2.2824 , 0.252121 , 0.000204 ,  77
   2.2824 , 0.252134 , 0.000204 ,  78
   2.2824 , 0.252132 , 0.000204 ,  79
   2.2824 , 0.252131 , 0.000204 ,  80
   2.2824 , 0.252127 , 0.000204 ,  81
   2.2824 , 0.252120 , 0.000204 ,  82
   2.2824 , 0.252124 , 0.000204 ,  83
   2.2824 , 0.252125 , 0.000204 ,  84
   2.2824 , 0.252132 , 0.000204 ,  85
   2.2824 , 0.252136 , 0.000204 ,  86
   2.2824 , 0.252130 , 0.000204 ,  87
   2.2824 , 0.252133 , 0.000204 ,  88
   2.2824 , 0.252131 , 0.000204 ,  89
   2.2824 , 0.252130 , 0.000204 ,  90
   2.2824 , 0.252134 , 0.000204 ,  91
   2.2824 , 0.252137 , 0.000204 ,  92
   2.2824 , 0.252138 , 0.000204 ,  93
   2.2824 , 0.252126 , 0.000204 ,  94
   2.2824 , 0.252127 , 0.000204 ,  95
   2.2824 , 0.252129 , 0.000204 ,  96
   2.2824 , 0.252127 , 0.000204 ,  97
   2.2824 , 0.252130 , 0.000204 ,  98
   2.2824 , 0.252129 , 0.000204 ,  99
   2.2824 , 0.252129 , 0.000204 , 100
   2.4693 , 0.276991 , 0.000230 ,   0
   2.4693 , 0.276779 , 0.000230 ,   1
   2.4693 , 0.276961 , 0.000230 ,   2
   2.4693 , 0.276992 , 0.000230 ,   3
   2.4693 , 0.276999 , 0.000230 ,   4
   2.4693 , 0.276991 , 0.000230 ,   5
   2.4693 , 0.277004 , 0.000230 ,   6
   2.4693 , 0.276992 , 0.000230 ,   7
   2.4693 , 0.276991 , 0.000230 ,   8
   2.4693 , 0.276984 , 0.000230 ,   9
   2.4693 , 0.276990 , 0.000230 ,  10
   2.4693 , 0.277000 , 0.000230 ,  11
   2.4693 , 0.276990 , 0.000230 ,  12
   2.4693 , 0.276994 , 0.000230 ,  13
   2.4693 , 0.276999 , 0.000230 ,  14
   2.4693 , 0.276994 , 0.000230 ,  15
   2.4693 , 0.277000 , 0.000230 ,  16
   2.4693 , 0.277003 , 0.000230 ,  17
   2.4693 , 0.277000 , 0.000230 ,  18
   2.4693 , 0.276986 , 0.000230 ,  19
   2.4693 , 0.276995 , 0.000230 ,  20
   2.4693 , 0.276989 , 0.000230 ,  21
   2.4693 , 0.277008 , 0.000230 ,  22
   2.4693 , 0.276989 , 0.000230 ,  23
   2.4693 , 0.276978 , 0.000230 ,  24
   2.4693 , 0.276996 , 0.000230 ,  25
   2.4693 , 0.276996 , 0.000230 ,  26
   2.4693 , 0.277001 , 0.000230 ,  27
   2.4693 , 0.277000 , 0.000230 ,  28
   2.4693 , 0.277010 , 0.000230 ,  29
   2.4693 , 0.276992 , 0.000230 ,  30
   2.4693 , 0.276985 , 0.000230 ,  31
   2.4693 , 0.276998 , 0.000230 ,  32
   2.4693 , 0.277004 , 0.000230 ,  33
   2.4693 , 0.277002 , 0.000230 ,  34
   2.4693 , 0.276996 , 0.000230 ,  35
   2.4693 , 0.277003 , 0.000230 ,  36
   2.4693 , 0.276995 , 0.000230 ,  37
   2.4693 , 0.276979 , 0.000230 ,  38
   2.4693 , 0.276982 , 0.000230 ,  39
   2.4693 , 0.276988 , 0.000230 ,  40
   2.4693 , 0.276992 , 0.000230 ,  41
   2.4693 , 0.276969 , 0.000230 ,  42
   2.4693 , 0.276994 , 0.000230 ,  43
   2.4693 , 0.276993 , 0.000230 ,  44
   2.4693 , 0.276999 , 0.000230 ,  45
   2.4693 , 0.276995 , 0.000230 ,  46
   2.4693 , 0.276989 , 0.000230 ,  47
   2.4693 , 0.276993 , 0.000230 ,  48
   2.4693 , 0.276986 , 0.000230 ,  49
   2.4693 , 0.276994 , 0.000230 ,  50
   2.4693 , 0.276999 , 0.000230 ,  51
   2.4693 , 0.277007 , 0.000230 ,  52
   2.4693 , 0.276999 , 0.000230 ,  53
   2.4693 , 0.276976 , 0.000230 ,  54
   2.4693 , 0.276989 , 0.000230 ,  55
   2.4693 , 0.276979 , 0.000230 ,  56
   2.4693 , 0.277004 , 0.000230 ,  57
   2.4693 , 0.277002 , 0.000230 ,  58
   2.4693 , 0.276993 , 0.000230 ,  59
   2.4693 , 0.276976 , 0.000230 ,  60
   2.4693 , 0.276996 , 0.000230 ,  61
   2.4693 , 0.276996 , 0.000230 ,  62
   2.4693 , 0.276994 , 0.000230 ,  63
   2.4693 , 0.276991 , 0.000230 ,  64
   2.4693 , 0.276991 , 0.000230 ,  65
   2.4693 , 0.276992 , 0.000230 ,  66
   2.4693 , 0.276988 , 0.000230 ,  67
   2.4693 , 0.277001 , 0.000230 ,  68
   2.4693 , 0.276988 , 0.000230 ,  69
   2.4693 , 0.276972 , 0.000230 ,  70
   2.4693 , 0.276979 , 0.000230 ,  71
   2.4693 , 0.277008 , 0.000230 ,  72
   2.4693 , 0.276985 , 0.000230 ,  73
   2.4693 , 0.276994 , 0.000230 ,  74
   2.4693 , 0.277005 , 0.000230 ,  75
   2.4693 , 0.276988 , 0.000230 ,  76
   2.4693 , 0.276974 , 0.000230 ,  77
   2.4693 , 0.276996 , 0.000230 ,  78
   2.4693 , 0.276993 , 0.000230 ,  79
   2.4693 , 0.276994 , 0.000230 ,  80
   2.4693 , 0.276992 , 0.000230 ,  81
   2.4693 , 0.276983 , 0.000230 ,  82
   2.4693 , 0.276983 , 0.000230 ,  83
   2.4693 , 0.276986 , 0.000230 ,  84
   2.4693 , 0.276994 , 0.000230 ,  85
   2.4693 , 0.277003 , 0.000230 ,  86
   2.4693 , 0.276992 , 0.000230 ,  87
   2.4693 , 0.276997 , 0.000230 ,  88
   2.4693 , 0.276996 , 0.000230 ,  89
   2.4693 , 0.276994 , 0.000230 ,  90
   2.4693 , 0.277003 , 0.000230 ,  91
   2.4693 , 0.276997 , 0.000230 ,  92
   2.4693 , 0.277004 , 0.000230 ,  93
   2.4693 , 0.276989 , 0.000230 ,  94
   2.4693 , 0.276989 , 0.000230 ,  95
   2.4693 , 0.276985 , 0.000230 ,  96
   2.4693 , 0.276989 , 0.000230 ,  97
   2.4693 , 0.276997 , 0.000230 ,  98
   2.4693 , 0.276995 , 0.000230 ,  99
   2.4693 , 0.276998 , 0.000230 , 100
   2.8325 , 0.317044 , 0.000273 ,   0
   2.8325 , 0.316789 , 0.000273 ,   1
   2.8325 , 0.317005 , 0.000273 ,   2
   2.8325 , 0.317039 , 0.000273 ,   3
   2.8325 , 0.317051 , 0.000273 ,   4
   2.8325 , 0.317036 , 0.000273 ,   5
   2.8325 , 0.317051 , 0.000273 ,   6
   2.8325 , 0.317044 , 0.000273 ,   7
   2.8325 , 0.317043 , 0.000273 ,   8
   2.8325 , 0.317035 , 0.000273 ,   9
   2.8325 , 0.317048 , 0.000273 ,  10
   2.8325 , 0.317061 , 0.000273 ,  11
   2.8325 , 0.317040 , 0.000273 ,  12
   2.8325 , 0.317048 , 0.000273 ,  13
   2.8325 , 0.317055 , 0.000273 ,  14
   2.8325 , 0.317041 , 0.000273 ,  15
   2.8325 , 0.317052 , 0.000273 ,  16
   2.8325 , 0.317056 , 0.000273 ,  17
   2.8325 , 0.317055 , 0.000273 ,  18
   2.8325 , 0.317036 , 0.000273 ,  19
   2.8325 , 0.317044 , 0.000273 ,  20
   2.8325 , 0.317039 , 0.000273 ,  21
   2.8325 , 0.317063 , 0.000273 ,  22
   2.8325 , 0.317045 , 0.000273 ,  23
   2.8325 , 0.317034 , 0.000273 ,  24
   2.8325 , 0.317049 , 0.000273 ,  25
   2.8325 , 0.317051 , 0.000273 ,  26
   2.8325 , 0.317059 , 0.000273 ,  27
   2.8325 , 0.317055 , 0.000273 ,  28
   2.8325 , 0.317059 , 0.000273 ,  29
   2.8325 , 0.317047 , 0.000273 ,  30
   2.8325 , 0.317036 , 0.000273 ,  31
   2.8325 , 0.317043 , 0.000273 ,  32
   2.8325 , 0.317050 , 0.000273 ,  33
   2.8325 , 0.317056 , 0.000273 ,  34
   2.8325 , 0.317059 , 0.000273 ,  35
   2.8325 , 0.317058 , 0.000273 ,  36
   2.8325 , 0.317053 , 0.000273 ,  37
   2.8325 , 0.317034 , 0.000273 ,  38
   2.8325 , 0.317035 , 0.000273 ,  39
   2.8325 , 0.317041 , 0.000273 ,  40
   2.8325 , 0.317047 , 0.000273 ,  41
   2.8325 , 0.317033 , 0.000273 ,  42
   2.8325 , 0.317049 , 0.000273 ,  43
   2.8325 , 0.317037 , 0.000273 ,  44
   2.8325 , 0.317049 , 0.000273 ,  45
   2.8325 , 0.317047 , 0.000273 ,  46
   2.8325 , 0.317047 , 0.000273 ,  47
   2.8325 , 0.317047 , 0.000273 ,  48
   2.8325 , 0.317036 , 0.000273 ,  49
   2.8325 , 0.317051 , 0.000273 ,  50
   2.8325 , 0.317058 , 0.000273 ,  51
   2.8325 , 0.317051 , 0.000273 ,  52
   2.8325 , 0.317055 , 0.000273 ,  53
   2.8325 , 0.317028 , 0.000273 ,  54
   2.8325 , 0.317049 , 0.000273 ,  55
   2.8325 , 0.317038 , 0.000273 ,  56
   2.8325 , 0.317058 , 0.000273 ,  57
   2.8325 , 0.317057 , 0.000273 ,  58
   2.8325 , 0.317045 , 0.000273 ,  59
   2.8325 , 0.317037 , 0.000273 ,  60
   2.8325 , 0.317050 , 0.000273 ,  61
   2.8325 , 0.317045 , 0.000273 ,  62
   2.8325 , 0.317049 , 0.000273 ,  63
   2.8325 , 0.317040 , 0.000273 ,  64
   2.8325 , 0.317045 , 0.000273 ,  65
   2.8325 , 0.317042 , 0.000273 ,  66
   2.8325 , 0.317047 , 0.000273 ,  67
   2.8325 , 0.317058 , 0.000273 ,  68
   2.8325 , 0.317035 , 0.000273 ,  69
   2.8325 , 0.317022 , 0.000273 ,  70
   2.8325 , 0.317031 , 0.000273 ,  71
   2.8325 , 0.317062 , 0.000273 ,  72
   2.8325 , 0.317038 , 0.000273 ,  73
   2.8325 , 0.317043 , 0.000273 ,  74
   2.8325 , 0.317060 , 0.000273 ,  75
   2.8325 , 0.317048 , 0.000273 ,  76
   2.8325 , 0.317034 , 0.000273 ,  77
   2.8325 , 0.317054 , 0.000273 ,  78
   2.8325 , 0.317052 , 0.000273 ,  79
   2.8325 , 0.317052 , 0.000273 ,  80
   2.8325 , 0.317041 , 0.000273 ,  81
   2.8325 , 0.317032 , 0.000273 ,  82
   2.8325 , 0.317038 , 0.000273 ,  83
   2.8325 , 0.317045 , 0.000273 ,  84
   2.8325 , 0.317049 , 0.000273 ,  85
   2.8325 , 0.317055 , 0.000273 ,  86
   2.8325 , 0.317033 , 0.000273 ,  87
   2.8325 , 0.317053 , 0.000273 ,  88
   2.8325 , 0.317049 , 0.000273 ,  89
   2.8325 , 0.317052 , 0.000273 ,  90
   2.8325 , 0.317059 , 0.000273 ,  91
   2.8325 , 0.317055 , 0.000273 ,  92
   2.8325 , 0.317062 , 0.000273 ,  93
   2.8325 , 0.317043 , 0.000273 ,  94
   2.8325 , 0.317043 , 0.000273 ,  95
   2.8325 , 0.317045 , 0.000273 ,  96
   2.8325 , 0.317049 , 0.000273 ,  97
   2.8325 , 0.317049 , 0.000273 ,  98
   2.8325 , 0.317049 , 0.000273 ,  99
   2.8325 , 0.317046 , 0.000273 , 100
   2.9969 , 0.333493 , 0.000290 ,   0
   2.9969 , 0.333238 , 0.000290 ,   1
   2.9969 , 0.333445 , 0.000290 ,   2
   2.9969 , 0.333490 , 0.000290 ,   3
   2.9969 , 0.333506 , 0.000290 ,   4
   2.9969 , 0.333497 , 0.000290 ,   5
   2.9969 , 0.333514 , 0.000290 ,   6
   2.9969 , 0.333497 , 0.000290 ,   7
   2.9969 , 0.333490 , 0.000290 ,   8
   2.9969 , 0.333478 , 0.000290 ,   9
   2.9969 , 0.333494 , 0.000290 ,  10
   2.9969 , 0.333515 , 0.000290 ,  11
   2.9969 , 0.333494 , 0.000290 ,  12
   2.9969 , 0.333498 , 0.000290 ,  13
   2.9969 , 0.333508 , 0.000290 ,  14
   2.9969 , 0.333497 , 0.000290 ,  15
   2.9969 , 0.333505 , 0.000290 ,  16
   2.9969 , 0.333511 , 0.000290 ,  17
   2.9969 , 0.333501 , 0.000290 ,  18
   2.9969 , 0.333484 , 0.000290 ,  19
   2.9969 , 0.333502 , 0.000290 ,  20
   2.9969 , 0.333487 , 0.000290 ,  21
   2.9969 , 0.333520 , 0.000290 ,  22
   2.9969 , 0.333494 , 0.000290 ,  23
   2.9969 , 0.333476 , 0.000290 ,  24
   2.9969 , 0.333501 , 0.000290 ,  25
   2.9969 , 0.333508 , 0.000290 ,  26
   2.9969 , 0.333505 , 0.000290 ,  27
   2.9969 , 0.333501 , 0.000290 ,  28
   2.9969 , 0.333511 , 0.000290 ,  29
   2.9969 , 0.333495 , 0.000290 ,  30
   2.9969 , 0.333482 , 0.000290 ,  31
   2.9969 , 0.333491 , 0.000290 ,  32
   2.9969 , 0.333508 , 0.000290 ,  33
   2.9969 , 0.333511 , 0.000290 ,  34
   2.9969 , 0.333506 , 0.000290 ,  35
   2.9969 , 0.333511 , 0.000290 ,  36
   2.9969 , 0.333503 , 0.000290 ,  37
   2.9969 , 0.333472 , 0.000290 ,  38
   2.9969 , 0.333479 , 0.000290 ,  39
   2.9969 , 0.333483 , 0.000290 ,  40
   2.9969 , 0.333502 , 0.000290 ,  41
   2.9969 , 0.333473 , 0.000290 ,  42
   2.9969 , 0.333497 , 0.000290 ,  43
   2.9969 , 0.333493 , 0.000290 ,  44
   2.9969 , 0.333506 , 0.000290 ,  45
   2.9969 , 0.333498 , 0.000290 ,  46
   2.9969 , 0.333493 , 0.000290 ,  47
   2.9969 , 0.333490 , 0.000290 ,  48
   2.9969 , 0.333479 , 0.000290 ,  49
   2.9969 , 0.333498 , 0.000290 ,  50
   2.9969 , 0.333512 , 0.000290 ,  51
   2.9969 , 0.333513 , 0.000290 ,  52
   2.9969 , 0.333505 , 0.000290 ,  53
   2.9969 , 0.333469 , 0.000290 ,  54
   2.9969 , 0.333496 , 0.000290 ,  55
   2.9969 , 0.333479 , 0.000290 ,  56
   2.9969 , 0.333513 , 0.000290 ,  57
   2.9969 , 0.333508 , 0.000290 ,  58
   2.9969 , 0.333494 , 0.000290 ,  59
   2.9969 , 0.333465 , 0.000290 ,  60
   2.9969 , 0.333504 , 0.000290 ,  61
   2.9969 , 0.333503 , 0.000290 ,  62
   2.9969 , 0.333495 , 0.000290 ,  63
   2.9969 , 0.333492 , 0.000290 ,  64
   2.9969 , 0.333499 , 0.000290 ,  65
   2.9969 , 0.333500 , 0.000290 ,  66
   2.9969 , 0.333491 , 0.000290 ,  67
   2.9969 , 0.333512 , 0.000290 ,  68
   2.9969 , 0.333488 , 0.000290 ,  69
   2.9969 , 0.333464 , 0.000290 ,  70
   2.9969 , 0.333472 , 0.000290 ,  71
   2.9969 , 0.333514 , 0.000290 ,  72
   2.9969 , 0.333485 , 0.000290 ,  73
   2.9969 , 0.333501 , 0.000290 ,  74
   2.9969 , 0.333518 , 0.000290 ,  75
   2.9969 , 0.333487 , 0.000290 ,  76
   2.9969 , 0.333464 , 0.000290 ,  77
   2.9969 , 0.333498 , 0.000290 ,  78
   2.9969 , 0.333494 , 0.000290 ,  79
   2.9969 , 0.333504 , 0.000290 ,  80
   2.9969 , 0.333491 , 0.000290 ,  81
   2.9969 , 0.333483 , 0.000290 ,  82
   2.9969 , 0.333479 , 0.000290 ,  83
   2.9969 , 0.333490 , 0.000290 ,  84
   2.9969 , 0.333499 , 0.000290 ,  85
   2.9969 , 0.333510 , 0.000290 ,  86
   2.9969 , 0.333483 , 0.000290 ,  87
   2.9969 , 0.333499 , 0.000290 ,  88
   2.9969 , 0.333499 , 0.000290 ,  89
   2.9969 , 0.333503 , 0.000290 ,  90
   2.9969 , 0.333516 , 0.000290 ,  91
   2.9969 , 0.333510 , 0.000290 ,  92
   2.9969 , 0.333515 , 0.000290 ,  93
   2.9969 , 0.333488 , 0.000290 ,  94
   2.9969 , 0.333487 , 0.000290 ,  95
   2.9969 , 0.333482 , 0.000290 ,  96
   2.9969 , 0.333496 , 0.000290 ,  97
   2.9969 , 0.333502 , 0.000290 ,  98
   2.9969 , 0.333504 , 0.000290 ,  99
   2.9969 , 0.333502 , 0.000290 , 100
   3.0198 , 0.333843 , 0.000278 ,   0
   3.0198 , 0.333587 , 0.000278 ,   1
   3.0198 , 0.333790 , 0.000278 ,   2
   3.0198 , 0.333850 , 0.000278 ,   3
   3.0198 , 0.333852 , 0.000278 ,   4
   3.0198 , 0.333839 , 0.000278 ,   5
   3.0198 , 0.333845 , 0.000278 ,   6
   3.0198 , 0.333847 , 0.000278 ,   7
   3.0198 , 0.333836 , 0.000278 ,   8
   3.0198 , 0.333834 , 0.000278 ,   9
   3.0198 , 0.333859 , 0.000278 ,  10
   3.0198 , 0.333847 , 0.000278 ,  11
   3.0198 , 0.333838 , 0.000278 ,  12
   3.0198 , 0.333845 , 0.000278 ,  13
   3.0198 , 0.333849 , 0.000278 ,  14
   3.0198 , 0.333841 , 0.000278 ,  15
   3.0198 , 0.333846 , 0.000278 ,  16
   3.0198 , 0.333850 , 0.000278 ,  17
   3.0198 , 0.333854 , 0.000278 ,  18
   3.0198 , 0.333835 , 0.000278 ,  19
   3.0198 , 0.333849 , 0.000278 ,  20
   3.0198 , 0.333844 , 0.000278 ,  21
   3.0198 , 0.333861 , 0.000278 ,  22
   3.0198 , 0.333838 , 0.000278 ,  23
   3.0198 , 0.333848 , 0.000278 ,  24
   3.0198 , 0.333850 , 0.000278 ,  25
   3.0198 , 0.333852 , 0.000278 ,  26
   3.0198 , 0.333862 , 0.000278 ,  27
   3.0198 , 0.333854 , 0.000278 ,  28
   3.0198 , 0.333870 , 0.000278 ,  29
   3.0198 , 0.333843 , 0.000278 ,  30
   3.0198 , 0.333847 , 0.000278 ,  31
   3.0198 , 0.333836 , 0.000278 ,  32
   3.0198 , 0.333850 , 0.000278 ,  33
   3.0198 , 0.333838 , 0.000278 ,  34
   3.0198 , 0.333858 , 0.000278 ,  35
   3.0198 , 0.333847 , 0.000278 ,  36
   3.0198 , 0.333850 , 0.000278 ,  37
   3.0198 , 0.333841 , 0.000278 ,  38
   3.0198 , 0.333837 , 0.000278 ,  39
   3.0198 , 0.333841 , 0.000278 ,  40
   3.0198 , 0.333846 , 0.000278 ,  41
   3.0198 , 0.333828 , 0.000278 ,  42
   3.0198 , 0.333847 , 0.000278 ,  43
   3.0198 , 0.333826 , 0.000278 ,  44
   3.0198 , 0.333846 , 0.000278 ,  45
   3.0198 , 0.333844 , 0.000278 ,  46
   3.0198 , 0.333847 , 0.000278 ,  47
   3.0198 , 0.333841 , 0.000278 ,  48
   3.0198 , 0.333837 , 0.000278 ,  49
   3.0198 , 0.333843 , 0.000278 ,  50
   3.0198 , 0.333859 , 0.000278 ,  51
   3.0198 , 0.333842 , 0.000278 ,  52
   3.0198 , 0.333861 , 0.000278 ,  53
   3.0198 , 0.333831 , 0.000278 ,  54
   3.0198 , 0.333847 , 0.000278 ,  55
   3.0198 , 0.333847 , 0.000278 ,  56
   3.0198 , 0.333854 , 0.000278 ,  57
   3.0198 , 0.333861 , 0.000278 ,  58
   3.0198 , 0.333858 , 0.000278 ,  59
   3.0198 , 0.333840 , 0.000278 ,  60
   3.0198 , 0.333853 , 0.000278 ,  61
   3.0198 , 0.333838 , 0.000278 ,  62
   3.0198 , 0.333852 , 0.000278 ,  63
   3.0198 , 0.333843 , 0.000278 ,  64
   3.0198 , 0.333843 , 0.000278 ,  65
   3.0198 , 0.333841 , 0.000278 ,  66
   3.0198 , 0.333852 , 0.000278 ,  67
   3.0198 , 0.333859 , 0.000278 ,  68
   3.0198 , 0.333835 , 0.000278 ,  69
   3.0198 , 0.333814 , 0.000278 ,  70
   3.0198 , 0.333841 , 0.000278 ,  71
   3.0198 , 0.333857 , 0.000278 ,  72
   3.0198 , 0.333842 , 0.000278 ,  73
   3.0198 , 0.333836 , 0.000278 ,  74
   3.0198 , 0.333856 , 0.000278 ,  75
   3.0198 , 0.333856 , 0.000278 ,  76
   3.0198 , 0.333838 , 0.000278 ,  77
   3.0198 , 0.333860 , 0.000278 ,  78
   3.0198 , 0.333845 , 0.000278 ,  79
   3.0198 , 0.333848 , 0.000278 ,  80
   3.0198 , 0.333842 , 0.000278 ,  81
   3.0198 , 0.333824 , 0.000278 ,  82
   3.0198 , 0.333841 , 0.000278 ,  83
   3.0198 , 0.333835 , 0.000278 ,  84
   3.0198 , 0.333848 , 0.000278 ,  85
   3.0198 , 0.333854 , 0.000278 ,  86
   3.0198 , 0.333834 , 0.000278 ,  87
   3.0198 , 0.333852 , 0.000278 ,  88
   3.0198 , 0.333839 , 0.000278 ,  89
   3.0198 , 0.333855 , 0.000278 ,  90
   3.0198 , 0.333847 , 0.000278 ,  91
   3.0198 , 0.333861 , 0.000278 ,  92
   3.0198 , 0.333857 , 0.000278 ,  93
   3.0198 , 0.333840 , 0.000278 ,  94
   3.0198 , 0.333844 , 0.000278 ,  95
   3.0198 , 0.333849 , 0.000278 ,  96
   3.0198 , 0.333839 , 0.000278 ,  97
   3.0198 , 0.333852 , 0.000278 ,  98
   3.0198 , 0.333853 , 0.000278 ,  99
   3.0198 , 0.333840 , 0.000278 , 100
   3.1741 , 0.348565 , 0.000297 ,   0
   3.1741 , 0.348296 , 0.000297 ,   1
   3.1741 , 0.348509 , 0.000297 ,   2
   3.1741 , 0.348571 , 0.000297 ,   3
   3.1741 , 0.348576 , 0.000297 ,   4
   3.1741 , 0.348557 , 0.000297 ,   5
   3.1741 , 0.348573 , 0.000297 ,   6
   3.1741 , 0.348569 , 0.000297 ,   7
   3.1741 , 0.348558 , 0.000297 ,   8
   3.1741 , 0.348551 , 0.000297 ,   9
   3.1741 , 0.348573 , 0.000297 ,  10
   3.1741 , 0.348573 , 0.000297 ,  11
   3.1741 , 0.348560 , 0.000297 ,  12
   3.1741 , 0.348573 , 0.000297 ,  13
   3.1741 , 0.348577 , 0.000297 ,  14
   3.1741 , 0.348558 , 0.000297 ,  15
   3.1741 , 0.348570 , 0.000297 ,  16
   3.1741 , 0.348581 , 0.000297 ,  17
   3.1741 , 0.348577 , 0.000297 ,  18
   3.1741 , 0.348554 , 0.000297 ,  19
   3.1741 , 0.348569 , 0.000297 ,  20
   3.1741 , 0.348562 , 0.000297 ,  21
   3.1741 , 0.348590 , 0.000297 ,  22
   3.1741 , 0.348561 , 0.000297 ,  23
   3.1741 , 0.348560 , 0.000297 ,  24
   3.1741 , 0.348570 , 0.000297 ,  25
   3.1741 , 0.348576 , 0.000297 ,  26
   3.1741 , 0.348589 , 0.000297 ,  27
   3.1741 , 0.348581 , 0.000297 ,  28
   3.1741 , 0.348586 , 0.000297 ,  29
   3.1741 , 0.348570 , 0.000297 ,  30
   3.1741 , 0.348565 , 0.000297 ,  31
   3.1741 , 0.348561 , 0.000297 ,  32
   3.1741 , 0.348570 , 0.000297 ,  33
   3.1741 , 0.348570 , 0.000297 ,  34
   3.1741 , 0.348583 , 0.000297 ,  35
   3.1741 , 0.348575 , 0.000297 ,  36
   3.1741 , 0.348570 , 0.000297 ,  37
   3.1741 , 0.348559 , 0.000297 ,  38
   3.1741 , 0.348554 , 0.000297 ,  39
   3.1741 , 0.348564 , 0.000297 ,  40
   3.1741 , 0.348570 , 0.000297 ,  41
   3.1741 , 0.348547 , 0.000297 ,  42
   3.1741 , 0.348569 , 0.000297 ,  43
   3.1741 , 0.348548 , 0.000297 ,  44
   3.1741 , 0.348572 , 0.000297 ,  45
   3.1741 , 0.348570 , 0.000297 ,  46
   3.1741 , 0.348568 , 0.000297 ,  47
   3.1741 , 0.348565 , 0.000297 ,  48
   3.1741 , 0.348559 , 0.000297 ,  49
   3.1741 , 0.348566 , 0.000297 ,  50
   3.1741 , 0.348581 , 0.000297 ,  51
   3.1741 , 0.348571 , 0.000297 ,  52
   3.1741 , 0.348588 , 0.000297 ,  53
   3.1741 , 0.348548 , 0.000297 ,  54
   3.1741 , 0.348567 , 0.000297 ,  55
   3.1741 , 0.348563 , 0.000297 ,  56
   3.1741 , 0.348587 , 0.000297 ,  57
   3.1741 , 0.348579 , 0.000297 ,  58
   3.1741 , 0.348575 , 0.000297 ,  59
   3.1741 , 0.348556 , 0.000297 ,  60
   3.1741 , 0.348577 , 0.000297 ,  61
   3.1741 , 0.348564 , 0.000297 ,  62
   3.1741 , 0.348572 , 0.000297 ,  63
   3.1741 , 0.348566 , 0.000297 ,  64
   3.1741 , 0.348563 , 0.000297 ,  65
   3.1741 , 0.348566 , 0.000297 ,  66
   3.1741 , 0.348569 , 0.000297 ,  67
   3.1741 , 0.348582 , 0.000297 ,  68
   3.1741 , 0.348557 , 0.000297 ,  69
   3.1741 , 0.348535 , 0.000297 ,  70
   3.1741 , 0.348552 , 0.000297 ,  71
   3.1741 , 0.348588 , 0.000297 ,  72
   3.1741 , 0.348559 , 0.000297 ,  73
   3.1741 , 0.348558 , 0.000297 ,  74
   3.1741 , 0.348584 , 0.000297 ,  75
   3.1741 , 0.348570 , 0.000297 ,  76
   3.1741 , 0.348553 , 0.000297 ,  77
   3.1741 , 0.348583 , 0.000297 ,  78
   3.1741 , 0.348573 , 0.000297 ,  79
   3.1741 , 0.348571 , 0.000297 ,  80
   3.1741 , 0.348561 , 0.000297 ,  81
   3.1741 , 0.348546 , 0.000297 ,  82
   3.1741 , 0.348560 , 0.000297 ,  83
   3.1741 , 0.348564 , 0.000297 ,  84
   3.1741 , 0.348571 , 0.000297 ,  85
   3.1741 , 0.348578 , 0.000297 ,  86
   3.1741 , 0.348557 , 0.000297 ,  87
   3.1741 , 0.348577 , 0.000297 ,  88
   3.1741 , 0.348563 , 0.000297 ,  89
   3.1741 , 0.348574 , 0.000297 ,  90
   3.1741 , 0.348579 , 0.000297 ,  91
   3.1741 , 0.348583 , 0.000297 ,  92
   3.1741 , 0.348587 , 0.000297 ,  93
   3.1741 , 0.348559 , 0.000297 ,  94
   3.1741 , 0.348562 , 0.000297 ,  95
   3.1741 , 0.348571 , 0.000297 ,  96
   3.1741 , 0.348565 , 0.000297 ,  97
   3.1741 , 0.348575 , 0.000297 ,  98
   3.1741 , 0.348576 , 0.000297 ,  99
   3.1741 , 0.348564 , 0.000297 , 100
   3.3231 , 0.361850 , 0.000319 ,   0
   3.3231 , 0.361573 , 0.000319 ,   1
   3.3231 , 0.361787 , 0.000319 ,   2
   3.3231 , 0.361858 , 0.000319 ,   3
   3.3231 , 0.361871 , 0.000319 ,   4
   3.3231 , 0.361852 , 0.000319 ,   5
   3.3231 , 0.361864 , 0.000319 ,   6
   3.3231 , 0.361855 , 0.000319 ,   7
   3.3231 , 0.361843 , 0.000319 ,   8
   3.3231 , 0.361833 , 0.000319 ,   9
   3.3231 , 0.361853 , 0.000319 ,  10
   3.3231 , 0.361861 , 0.000319 ,  11
   3.3231 , 0.361846 , 0.000319 ,  12
   3.3231 , 0.361860 , 0.000319 ,  13
   3.3231 , 0.361874 , 0.000319 ,  14
   3.3231 , 0.361835 , 0.000319 ,  15
   3.3231 , 0.361857 , 0.000319 ,  16
   3.3231 , 0.361875 , 0.000319 ,  17
   3.3231 , 0.361860 , 0.000319 ,  18
   3.3231 , 0.361835 , 0.000319 ,  19
   3.3231 , 0.361857 , 0.000319 ,  20
   3.3231 , 0.361846 , 0.000319 ,  21
   3.3231 , 0.361880 , 0.000319 ,  22
   3.3231 , 0.361853 , 0.000319 ,  23
   3.3231 , 0.361836 , 0.000319 ,  24
   3.3231 , 0.361854 , 0.000319 ,  25
   3.3231 , 0.361869 , 0.000319 ,  26
   3.3231 , 0.361872 , 0.000319 ,  27
   3.3231 , 0.361867 , 0.000319 ,  28
   3.3231 , 0.361867 , 0.000319 ,  29
   3.3231 , 0.361859 , 0.000319 ,  30
   3.3231 , 0.361847 , 0.000319 ,  31
   3.3231 , 0.361850 , 0.000319 ,  32
   3.3231 , 0.361857 , 0.000319 ,  33
   3.3231 , 0.361864 , 0.000319 ,  34
   3.3231 , 0.361870 , 0.000319 ,  35
   3.3231 , 0.361865 , 0.000319 ,  36
   3.3231 , 0.361852 , 0.000319 ,  37
   3.3231 , 0.361835 , 0.000319 ,  38
   3.3231 , 0.361832 , 0.000319 ,  39
   3.3231 , 0.361843 , 0.000319 ,  40
   3.3231 , 0.361861 , 0.000319 ,  41
   3.3231 , 0.361825 , 0.000319 ,  42
   3.3231 , 0.361853 , 0.000319 ,  43
   3.3231 , 0.361833 , 0.000319 ,  44
   3.3231 , 0.361863 , 0.000319 ,  45
   3.3231 , 0.361853 , 0.000319 ,  46
   3.3231 , 0.361850 , 0.000319 ,  47
   3.3231 , 0.361845 , 0.000319 ,  48
   3.3231 , 0.361839 , 0.000319 ,  49
   3.3231 , 0.361846 , 0.000319 ,  50
   3.3231 , 0.361864 , 0.000319 ,  51
   3.3231 , 0.361867 , 0.000319 ,  52
   3.3231 , 0.361874 , 0.000319 ,  53
   3.3231 , 0.361827 , 0.000319 ,  54
   3.3231 , 0.361845 , 0.000319 ,  55
   3.3231 , 0.361842 , 0.000319 ,  56
   3.3231 , 0.361881 , 0.000319 ,  57
   3.3231 , 0.361866 , 0.000319 ,  58
   3.3231 , 0.361855 , 0.000319 ,  59
   3.3231 , 0.361823 , 0.000319 ,  60
   3.3231 , 0.361863 , 0.000319 ,  61
   3.3231 , 0.361860 , 0.000319 ,  62
   3.3231 , 0.361852 , 0.000319 ,  63
   3.3231 , 0.361852 , 0.000319 ,  64
   3.3231 , 0.361851 , 0.000319 ,  65
   3.3231 , 0.361855 , 0.000319 ,  66
   3.3231 , 0.361849 , 0.000319 ,  67
   3.3231 , 0.361869 , 0.000319 ,  68
   3.3231 , 0.361846 , 0.000319 ,  69
   3.3231 , 0.361817 , 0.000319 ,  70
   3.3231 , 0.361824 , 0.000319 ,  71
   3.3231 , 0.361880 , 0.000319 ,  72
   3.3231 , 0.361841 , 0.000319 ,  73
   3.3231 , 0.361845 , 0.000319 ,  74
   3.3231 , 0.361880 , 0.000319 ,  75
   3.3231 , 0.361841 , 0.000319 ,  76
   3.3231 , 0.361825 , 0.000319 ,  77
   3.3231 , 0.361866 , 0.000319 ,  78
   3.3231 , 0.361853 , 0.000319 ,  79
   3.3231 , 0.361860 , 0.000319 ,  80
   3.3231 , 0.361844 , 0.000319 ,  81
   3.3231 , 0.361829 , 0.000319 ,  82
   3.3231 , 0.361838 , 0.000319 ,  83
   3.3231 , 0.361847 , 0.000319 ,  84
   3.3231 , 0.361860 , 0.000319 ,  85
   3.3231 , 0.361867 , 0.000319 ,  86
   3.3231 , 0.361839 , 0.000319 ,  87
   3.3231 , 0.361861 , 0.000319 ,  88
   3.3231 , 0.361849 , 0.000319 ,  89
   3.3231 , 0.361855 , 0.000319 ,  90
   3.3231 , 0.361868 , 0.000319 ,  91
   3.3231 , 0.361871 , 0.000319 ,  92
   3.3231 , 0.361876 , 0.000319 ,  93
   3.3231 , 0.361840 , 0.000319 ,  94
   3.3231 , 0.361843 , 0.000319 ,  95
   3.3231 , 0.361850 , 0.000319 ,  96
   3.3231 , 0.361849 , 0.000319 ,  97
   3.3231 , 0.361864 , 0.000319 ,  98
   3.3231 , 0.361866 , 0.000319 ,  99
   3.3231 , 0.361853 , 0.000319 , 100
   3.4577 , 0.373824 , 0.000346 ,   0
   3.4577 , 0.373555 , 0.000346 ,   1
   3.4577 , 0.373755 , 0.000346 ,   2
   3.4577 , 0.373819 , 0.000346 ,   3
   3.4577 , 0.373834 , 0.000346 ,   4
   3.4577 , 0.373841 , 0.000346 ,   5
   3.4577 , 0.373854 , 0.000346 ,   6
   3.4577 , 0.373845 , 0.000346 ,   7
   3.4577 , 0.373817 , 0.000346 ,   8
   3.4577 , 0.373792 , 0.000346 ,   9
   3.4577 , 0.373823 , 0.000346 ,  10
   3.4577 , 0.373858 , 0.000346 ,  11
   3.4577 , 0.373832 , 0.000346 ,  12
   3.4577 , 0.373839 , 0.000346 ,  13
   3.4577 , 0.373847 , 0.000346 ,  14
   3.4577 , 0.373838 , 0.000346 ,  15
   3.4577 , 0.373839 , 0.000346 ,  16
   3.4577 , 0.373848 , 0.000346 ,  17
   3.4577 , 0.373816 , 0.000346 ,  18
   3.4577 , 0.373809 , 0.000346 ,  19
   3.4577 , 0.373833 , 0.000346 ,  20
   3.4577 , 0.373803 , 0.000346 ,  21
   3.4577 , 0.373865 , 0.000346 ,  22
   3.4577 , 0.373822 , 0.000346 ,  23
   3.4577 , 0.373804 , 0.000346 ,  24
   3.4577 , 0.373836 , 0.000346 ,  25
   3.4577 , 0.373847 , 0.000346 ,  26
   3.4577 , 0.373834 , 0.000346 ,  27
   3.4577 , 0.373827 , 0.000346 ,  28
   3.4577 , 0.373843 , 0.000346 ,  29
   3.4577 , 0.373823 , 0.000346 ,  30
   3.4577 , 0.373799 , 0.000346 ,  31
   3.4577 , 0.373798 , 0.000346 ,  32
   3.4577 , 0.373841 , 0.000346 ,  33
   3.4577 , 0.373850 , 0.000346 ,  34
   3.4577 , 0.373840 , 0.000346 ,  35
   3.4577 , 0.373845 , 0.000346 ,  36
   3.4577 , 0.373845 , 0.000346 ,  37
   3.4577 , 0.373787 , 0.000346 ,  38
   3.4577 , 0.373796 , 0.000346 ,  39
   3.4577 , 0.373804 , 0.000346 ,  40
   3.4577 , 0.373848 , 0.000346 ,  41
   3.4577 , 0.373813 , 0.000346 ,  42
   3.4577 , 0.373829 , 0.000346 ,  43
   3.4577 , 0.373823 , 0.000346 ,  44
   3.4577 , 0.373847 , 0.000346 ,  45
   3.4577 , 0.373830 , 0.000346 ,  46
   3.4577 , 0.373828 , 0.000346 ,  47
   3.4577 , 0.373811 , 0.000346 ,  48
   3.4577 , 0.373794 , 0.000346 ,  49
   3.4577 , 0.373825 , 0.000346 ,  50
   3.4577 , 0.373850 , 0.000346 ,  51
   3.4577 , 0.373850 , 0.000346 ,  52
   3.4577 , 0.373839 , 0.000346 ,  53
   3.4577 , 0.373788 , 0.000346 ,  54
   3.4577 , 0.373834 , 0.000346 ,  55
   3.4577 , 0.373808 , 0.000346 ,  56
   3.4577 , 0.373849 , 0.000346 ,  57
   3.4577 , 0.373838 , 0.000346 ,  58
   3.4577 , 0.373823 , 0.000346 ,  59
   3.4577 , 0.373770 , 0.000346 ,  60
   3.4577 , 0.373844 , 0.000346 ,  61
   3.4577 , 0.373844 , 0.000346 ,  62
   3.4577 , 0.373819 , 0.000346 ,  63
   3.4577 , 0.373826 , 0.000346 ,  64
   3.4577 , 0.373841 , 0.000346 ,  65
   3.4577 , 0.373840 , 0.000346 ,  66
   3.4577 , 0.373830 , 0.000346 ,  67
   3.4577 , 0.373850 , 0.000346 ,  68
   3.4577 , 0.373818 , 0.000346 ,  69
   3.4577 , 0.373781 , 0.000346 ,  70
   3.4577 , 0.373788 , 0.000346 ,  71
   3.4577 , 0.373842 , 0.000346 ,  72
   3.4577 , 0.373809 , 0.000346 ,  73
   3.4577 , 0.373844 , 0.000346 ,  74
   3.4577 , 0.373850 , 0.000346 ,  75
   3.4577 , 0.373815 , 0.000346 ,  76
   3.4577 , 0.373784 , 0.000346 ,  77
   3.4577 , 0.373828 , 0.000346 ,  78
   3.4577 , 0.373814 , 0.000346 ,  79
   3.4577 , 0.373851 , 0.000346 ,  80
   3.4577 , 0.373816 , 0.000346 ,  81
   3.4577 , 0.373817 , 0.000346 ,  82
   3.4577 , 0.373803 , 0.000346 ,  83
   3.4577 , 0.373822 , 0.000346 ,  84
   3.4577 , 0.373830 , 0.000346 ,  85
   3.4577 , 0.373854 , 0.000346 ,  86
   3.4577 , 0.373800 , 0.000346 ,  87
   3.4577 , 0.373817 , 0.000346 ,  88
   3.4577 , 0.373819 , 0.000346 ,  89
   3.4577 , 0.373841 , 0.000346 ,  90
   3.4577 , 0.373860 , 0.000346 ,  91
   3.4577 , 0.373861 , 0.000346 ,  92
   3.4577 , 0.373859 , 0.000346 ,  93
   3.4577 , 0.373810 , 0.000346 ,  94
   3.4577 , 0.373809 , 0.000346 ,  95
   3.4577 , 0.373804 , 0.000346 ,  96
   3.4577 , 0.373826 , 0.000346 ,  97
   3.4577 , 0.373841 , 0.000346 ,  98
   3.4577 , 0.373846 , 0.000346 ,  99
   3.4577 , 0.373837 , 0.000346 , 100
   3.6083 , 0.385456 , 0.000348 ,   0
   3.6083 , 0.385151 , 0.000348 ,   1
   3.6083 , 0.385386 , 0.000348 ,   2
   3.6083 , 0.385451 , 0.000348 ,   3
   3.6083 , 0.385467 , 0.000348 ,   4
   3.6083 , 0.385442 , 0.000348 ,   5
   3.6083 , 0.385467 , 0.000348 ,   6
   3.6083 , 0.385456 , 0.000348 ,   7
   3.6083 , 0.385444 , 0.000348 ,   8
   3.6083 , 0.385443 , 0.000348 ,   9
   3.6083 , 0.385466 , 0.000348 ,  10
   3.6083 , 0.385476 , 0.000348 ,  11
   3.6083 , 0.385455 , 0.000348 ,  12
   3.6083 , 0.385460 , 0.000348 ,  13
   3.6083 , 0.385476 , 0.000348 ,  14
   3.6083 , 0.385448 , 0.000348 ,  15
   3.6083 , 0.385474 , 0.000348 ,  16
   3.6083 , 0.385478 , 0.000348 ,  17
   3.6083 , 0.385468 , 0.000348 ,  18
   3.6083 , 0.385445 , 0.000348 ,  19
   3.6083 , 0.385457 , 0.000348 ,  20
   3.6083 , 0.385446 , 0.000348 ,  21
   3.6083 , 0.385487 , 0.000348 ,  22
   3.6083 , 0.385457 , 0.000348 ,  23
   3.6083 , 0.385446 , 0.000348 ,  24
   3.6083 , 0.385458 , 0.000348 ,  25
   3.6083 , 0.385471 , 0.000348 ,  26
   3.6083 , 0.385479 , 0.000348 ,  27
   3.6083 , 0.385470 , 0.000348 ,  28
   3.6083 , 0.385474 , 0.000348 ,  29
   3.6083 , 0.385464 , 0.000348 ,  30
   3.6083 , 0.385452 , 0.000348 ,  31
   3.6083 , 0.385445 , 0.000348 ,  32
   3.6083 , 0.385461 , 0.000348 ,  33
   3.6083 , 0.385478 , 0.000348 ,  34
   3.6083 , 0.385480 , 0.000348 ,  35
   3.6083 , 0.385479 , 0.000348 ,  36
   3.6083 , 0.385465 , 0.000348 ,  37
   3.6083 , 0.385441 , 0.000348 ,  38
   3.6083 , 0.385438 , 0.000348 ,  39
   3.6083 , 0.385453 , 0.000348 ,  40
   3.6083 , 0.385467 , 0.000348 ,  41
   3.6083 , 0.385446 , 0.000348 ,  42
   3.6083 , 0.385464 , 0.000348 ,  43
   3.6083 , 0.385435 , 0.000348 ,  44
   3.6083 , 0.385467 , 0.000348 ,  45
   3.6083 , 0.385463 , 0.000348 ,  46
   3.6083 , 0.385464 , 0.000348 ,  47
   3.6083 , 0.385453 , 0.000348 ,  48
   3.6083 , 0.385443 , 0.000348 ,  49
   3.6083 , 0.385466 , 0.000348 ,  50
   3.6083 , 0.385480 , 0.000348 ,  51
   3.6083 , 0.385463 , 0.000348 ,  52
   3.6083 , 0.385482 , 0.000348 ,  53
   3.6083 , 0.385431 , 0.000348 ,  54
   3.6083 , 0.385465 , 0.000348 ,  55
   3.6083 , 0.385454 , 0.000348 ,  56
   3.6083 , 0.385477 , 0.000348 ,  57
   3.6083 , 0.385476 , 0.000348 ,  58
   3.6083 , 0.385459 , 0.000348 ,  59
   3.6083 , 0.385440 , 0.000348 ,  60
   3.6083 , 0.385474 , 0.000348 ,  61
   3.6083 , 0.385459 , 0.000348 ,  62
   3.6083 , 0.385462 , 0.000348 ,  63
   3.6083 , 0.385455 , 0.000348 ,  64
   3.6083 , 0.385455 , 0.000348 ,  65
   3.6083 , 0.385453 , 0.000348 ,  66
   3.6083 , 0.385454 , 0.000348 ,  67
   3.6083 , 0.385478 , 0.000348 ,  68
   3.6083 , 0.385437 , 0.000348 ,  69
   3.6083 , 0.385422 , 0.000348 ,  70
   3.6083 , 0.385430 , 0.000348 ,  71
   3.6083 , 0.385479 , 0.000348 ,  72
   3.6083 , 0.385442 , 0.000348 ,  73
   3.6083 , 0.385448 , 0.000348 ,  74
   3.6083 , 0.385488 , 0.000348 ,  75
   3.6083 , 0.385465 , 0.000348 ,  76
   3.6083 , 0.385438 , 0.000348 ,  77
   3.6083 , 0.385473 , 0.000348 ,  78
   3.6083 , 0.385466 , 0.000348 ,  79
   3.6083 , 0.385472 , 0.000348 ,  80
   3.6083 , 0.385441 , 0.000348 ,  81
   3.6083 , 0.385431 , 0.000348 ,  82
   3.6083 , 0.385453 , 0.000348 ,  83
   3.6083 , 0.385460 , 0.000348 ,  84
   3.6083 , 0.385466 , 0.000348 ,  85
   3.6083 , 0.385471 , 0.000348 ,  86
   3.6083 , 0.385428 , 0.000348 ,  87
   3.6083 , 0.385472 , 0.000348 ,  88
   3.6083 , 0.385448 , 0.000348 ,  89
   3.6083 , 0.385465 , 0.000348 ,  90
   3.6083 , 0.385482 , 0.000348 ,  91
   3.6083 , 0.385479 , 0.000348 ,  92
   3.6083 , 0.385489 , 0.000348 ,  93
   3.6083 , 0.385452 , 0.000348 ,  94
   3.6083 , 0.385451 , 0.000348 ,  95
   3.6083 , 0.385460 , 0.000348 ,  96
   3.6083 , 0.385463 , 0.000348 ,  97
   3.6083 , 0.385462 , 0.000348 ,  98
   3.6083 , 0.385477 , 0.000348 ,  99
   3.6083 , 0.385460 , 0.000348 , 100
   3.7428 , 0.395817 , 0.000368 ,   0
   3.7428 , 0.395520 , 0.000368 ,   1
   3.7428 , 0.395742 , 0.000368 ,   2
   3.7428 , 0.395819 , 0.000368 ,   3
   3.7428 , 0.395841 , 0.000368 ,   4
   3.7428 , 0.395821 , 0.000368 ,   5
   3.7428 , 0.395840 , 0.000368 ,   6
   3.7428 , 0.395830 , 0.000368 ,   7
   3.7428 , 0.395804 , 0.000368 ,   8
   3.7428 , 0.395797 , 0.000368 ,   9
   3.7428 , 0.395821 , 0.000368 ,  10
   3.7428 , 0.395838 , 0.000368 ,  11
   3.7428 , 0.395818 , 0.000368 ,  12
   3.7428 , 0.395827 , 0.000368 ,  13
   3.7428 , 0.395856 , 0.000368 ,  14
   3.7428 , 0.395808 , 0.000368 ,  15
   3.7428 , 0.395832 , 0.000368 ,  16
   3.7428 , 0.395848 , 0.000368 ,  17
   3.7428 , 0.395826 , 0.000368 ,  18
   3.7428 , 0.395802 , 0.000368 ,  19
   3.7428 , 0.395826 , 0.000368 ,  20
   3.7428 , 0.395805 , 0.000368 ,  21
   3.7428 , 0.395857 , 0.000368 ,  22
   3.7428 , 0.395828 , 0.000368 ,  23
   3.7428 , 0.395797 , 0.000368 ,  24
   3.7428 , 0.395821 , 0.000368 ,  25
   3.7428 , 0.395843 , 0.000368 ,  26
   3.7428 , 0.395833 , 0.000368 ,  27
   3.7428 , 0.395828 , 0.000368 ,  28
   3.7428 , 0.395836 , 0.000368 ,  29
   3.7428 , 0.395820 , 0.000368 ,  30
   3.7428 , 0.395805 , 0.000368 ,  31
   3.7428 , 0.395810 , 0.000368 ,  32
   3.7428 , 0.395828 , 0.000368 ,  33
   3.7428 , 0.395843 , 0.000368 ,  34
   3.7428 , 0.395845 , 0.000368 ,  35
   3.7428 , 0.395849 , 0.000368 ,  36
   3.7428 , 0.395829 , 0.000368 ,  37
   3.7428 , 0.395791 , 0.000368 ,  38
   3.7428 , 0.395786 , 0.000368 ,  39
   3.7428 , 0.395800 , 0.000368 ,  40
   3.7428 , 0.395843 , 0.000368 ,  41
   3.7428 , 0.395800 , 0.000368 ,  42
   3.7428 , 0.395828 , 0.000368 ,  43
   3.7428 , 0.395800 , 0.000368 ,  44
   3.7428 , 0.395836 , 0.000368 ,  45
   3.7428 , 0.395815 , 0.000368 ,  46
   3.7428 , 0.395823 , 0.000368 ,  47
   3.7428 , 0.395807 , 0.000368 ,  48
   3.7428 , 0.395797 , 0.000368 ,  49
   3.7428 , 0.395816 , 0.000368 ,  50
   3.7428 , 0.395842 , 0.000368 ,  51
   3.7428 , 0.395840 , 0.000368 ,  52
   3.7428 , 0.395845 , 0.000368 ,  53
   3.7428 , 0.395788 , 0.000368 ,  54
   3.7428 , 0.395820 , 0.000368 ,  55
   3.7428 , 0.395805 , 0.000368 ,  56
   3.7428 , 0.395847 , 0.000368 ,  57
   3.7428 , 0.395841 , 0.000368 ,  58
   3.7428 , 0.395814 , 0.000368 ,  59
   3.7428 , 0.395771 , 0.000368 ,  60
   3.7428 , 0.395838 , 0.000368 ,  61
   3.7428 , 0.395837 , 0.000368 ,  62
   3.7428 , 0.395814 , 0.000368 ,  63
   3.7428 , 0.395823 , 0.000368 ,  64
   3.7428 , 0.395825 , 0.000368 ,  65
   3.7428 , 0.395827 , 0.000368 ,  66
   3.7428 , 0.395817 , 0.000368 ,  67
   3.7428 , 0.395841 , 0.000368 ,  68
   3.7428 , 0.395806 , 0.000368 ,  69
   3.7428 , 0.395777 , 0.000368 ,  70
   3.7428 , 0.395780 , 0.000368 ,  71
   3.7428 , 0.395842 , 0.000368 ,  72
   3.7428 , 0.395804 , 0.000368 ,  73
   3.7428 , 0.395820 , 0.000368 ,  74
   3.7428 , 0.395861 , 0.000368 ,  75
   3.7428 , 0.395801 , 0.000368 ,  76
   3.7428 , 0.395777 , 0.000368 ,  77
   3.7428 , 0.395831 , 0.000368 ,  78
   3.7428 , 0.395814 , 0.000368 ,  79
   3.7428 , 0.395841 , 0.000368 ,  80
   3.7428 , 0.395797 , 0.000368 ,  81
   3.7428 , 0.395790 , 0.000368 ,  82
   3.7428 , 0.395800 , 0.000368 ,  83
   3.7428 , 0.395819 , 0.000368 ,  84
   3.7428 , 0.395832 , 0.000368 ,  85
   3.7428 , 0.395837 , 0.000368 ,  86
   3.7428 , 0.395787 , 0.000368 ,  87
   3.7428 , 0.395824 , 0.000368 ,  88
   3.7428 , 0.395812 , 0.000368 ,  89
   3.7428 , 0.395824 , 0.000368 ,  90
   3.7428 , 0.395852 , 0.000368 ,  91
   3.7428 , 0.395854 , 0.000368 ,  92
   3.7428 , 0.395850 , 0.000368 ,  93
   3.7428 , 0.395804 , 0.000368 ,  94
   3.7428 , 0.395799 , 0.000368 ,  95
   3.7428 , 0.395813 , 0.000368 ,  96
   3.7428 , 0.395819 , 0.000368 ,  97
   3.7428 , 0.395830 , 0.000368 ,  98
   3.7428 , 0.395844 , 0.000368 ,  99
   3.7428 , 0.395822 , 0.000368 , 100
   4.0093 , 0.415113 , 0.000373 ,   0
   4.0093 , 0.414813 , 0.000373 ,   1
   4.0093 , 0.415018 , 0.000373 ,   2
   4.0093 , 0.415115 , 0.000373 ,   3
   4.0093 , 0.415133 , 0.000373 ,   4
   4.0093 , 0.415108 , 0.000373 ,   5
   4.0093 , 0.415120 , 0.000373 ,   6
   4.0093 , 0.415125 , 0.000373 ,   7
   4.0093 , 0.415103 , 0.000373 ,   8
   4.0093 , 0.415089 , 0.000373 ,   9
   4.0093 , 0.415148 , 0.000373 ,  10
   4.0093 , 0.415127 , 0.000373 ,  11
   4.0093 , 0.415100 , 0.000373 ,  12
   4.0093 , 0.415121 , 0.000373 ,  13
   4.0093 , 0.415117 , 0.000373 ,  14
   4.0093 , 0.415117 , 0.000373 ,  15
   4.0093 , 0.415114 , 0.000373 ,  16
   4.0093 , 0.415131 , 0.000373 ,  17
   4.0093 , 0.415117 , 0.000373 ,  18
   4.0093 , 0.415100 , 0.000373 ,  19
   4.0093 , 0.415125 , 0.000373 ,  20
   4.0093 , 0.415121 , 0.000373 ,  21
   4.0093 , 0.415142 , 0.000373 ,  22
   4.0093 , 0.415090 , 0.000373 ,  23
   4.0093 , 0.415147 , 0.000373 ,  24
   4.0093 , 0.415122 , 0.000373 ,  25
   4.0093 , 0.415137 , 0.000373 ,  26
   4.0093 , 0.415147 , 0.000373 ,  27
   4.0093 , 0.415122 , 0.000373 ,  28
   4.0093 , 0.415154 , 0.000373 ,  29
   4.0093 , 0.415118 , 0.000373 ,  30
   4.0093 , 0.415124 , 0.000373 ,  31
   4.0093 , 0.415091 , 0.000373 ,  32
   4.0093 , 0.415139 , 0.000373 ,  33
   4.0093 , 0.415090 , 0.000373 ,  34
   4.0093 , 0.415128 , 0.000373 ,  35
   4.0093 , 0.415119 , 0.000373 ,  36
   4.0093 , 0.415107 , 0.000373 ,  37
   4.0093 , 0.415117 , 0.000373 ,  38
   4.0093 , 0.415086 , 0.000373 ,  39
   4.0093 , 0.415106 , 0.000373 ,  40
   4.0093 , 0.415122 , 0.000373 ,  41
   4.0093 , 0.415083 , 0.000373 ,  42
   4.0093 , 0.415126 , 0.000373 ,  43
   4.0093 , 0.415072 , 0.000373 ,  44
   4.0093 , 0.415125 , 0.000373 ,  45
   4.0093 , 0.415103 , 0.000373 ,  46
   4.0093 , 0.415123 , 0.000373 ,  47
   4.0093 , 0.415098 , 0.000373 ,  48
   4.0093 , 0.415095 , 0.000373 ,  49
   4.0093 , 0.415112 , 0.000373 ,  50
   4.0093 , 0.415147 , 0.000373 ,  51
   4.0093 , 0.415117 , 0.000373 ,  52
   4.0093 , 0.415161 , 0.000373 ,  53
   4.0093 , 0.415104 , 0.000373 ,  54
   4.0093 , 0.415110 , 0.000373 ,  55
   4.0093 , 0.415127 , 0.000373 ,  56
   4.0093 , 0.415129 , 0.000373 ,  57
   4.0093 , 0.415136 , 0.000373 ,  58
   4.0093 , 0.415140 , 0.000373 ,  59
   4.0093 , 0.415103 , 0.000373 ,  60
   4.0093 , 0.415130 , 0.000373 ,  61
   4.0093 , 0.415101 , 0.000373 ,  62
   4.0093 , 0.415145 , 0.000373 ,  63
   4.0093 , 0.415102 , 0.000373 ,  64
   4.0093 , 0.415109 , 0.000373 ,  65
   4.0093 , 0.415106 , 0.000373 ,  66
   4.0093 , 0.415131 , 0.000373 ,  67
   4.0093 , 0.415139 , 0.000373 ,  68
   4.0093 , 0.415088 , 0.000373 ,  69
   4.0093 , 0.415062 , 0.000373 ,  70
   4.0093 , 0.415091 , 0.000373 ,  71
   4.0093 , 0.415127 , 0.000373 ,  72
   4.0093 , 0.415108 , 0.000373 ,  73
   4.0093 , 0.415090 , 0.000373 ,  74
   4.0093 , 0.415148 , 0.000373 ,  75
   4.0093 , 0.415131 , 0.000373 ,  76
   4.0093 , 0.415101 , 0.000373 ,  77
   4.0093 , 0.415125 , 0.000373 ,  78
   4.0093 , 0.415123 , 0.000373 ,  79
   4.0093 , 0.415113 , 0.000373 ,  80
   4.0093 , 0.415112 , 0.000373 ,  81
   4.0093 , 0.415073 , 0.000373 ,  82
   4.0093 , 0.415118 , 0.000373 ,  83
   4.0093 , 0.415103 , 0.000373 ,  84
   4.0093 , 0.415115 , 0.000373 ,  85
   4.0093 , 0.415132 , 0.000373 ,  86
   4.0093 , 0.415098 , 0.000373 ,  87
   4.0093 , 0.415143 , 0.000373 ,  88
   4.0093 , 0.415104 , 0.000373 ,  89
   4.0093 , 0.415159 , 0.000373 ,  90
   4.0093 , 0.415116 , 0.000373 ,  91
   4.0093 , 0.415157 , 0.000373 ,  92
   4.0093 , 0.415143 , 0.000373 ,  93
   4.0093 , 0.415113 , 0.000373 ,  94
   4.0093 , 0.415100 , 0.000373 ,  95
   4.0093 , 0.415116 , 0.000373 ,  96
   4.0093 , 0.415104 , 0.000373 ,  97
   4.0093 , 0.415128 , 0.000373 ,  98
   4.0093 , 0.415119 , 0.000373 ,  99
   4.0093 , 0.415098 , 0.000373 , 100
   4.1239 , 0.423261 , 0.000430 ,   0
   4.1239 , 0.422971 , 0.000430 ,   1
   4.1239 , 0.423166 , 0.000430 ,   2
   4.1239 , 0.423260 , 0.000430 ,   3
   4.1239 , 0.423279 , 0.000430 ,   4
   4.1239 , 0.423275 , 0.000430 ,   5
   4.1239 , 0.423297 , 0.000430 ,   6
   4.1239 , 0.423306 , 0.000430 ,   7
   4.1239 , 0.423247 , 0.000430 ,   8
   4.1239 , 0.423220 , 0.000430 ,   9
   4.1239 , 0.423263 , 0.000430 ,  10
   4.1239 , 0.423298 , 0.000430 ,  11
   4.1239 , 0.423272 , 0.000430 ,  12
   4.1239 , 0.423287 , 0.000430 ,  13
   4.1239 , 0.423312 , 0.000430 ,  14
   4.1239 , 0.423266 , 0.000430 ,  15
   4.1239 , 0.423284 , 0.000430 ,  16
   4.1239 , 0.423301 , 0.000430 ,  17
   4.1239 , 0.423248 , 0.000430 ,  18
   4.1239 , 0.423240 , 0.000430 ,  19
   4.1239 , 0.423263 , 0.000430 ,  20
   4.1239 , 0.423222 , 0.000430 ,  21
   4.1239 , 0.423318 , 0.000430 ,  22
   4.1239 , 0.423284 , 0.000430 ,  23
   4.1239 , 0.423247 , 0.000430 ,  24
   4.1239 , 0.423270 , 0.000430 ,  25
   4.1239 , 0.423295 , 0.000430 ,  26
   4.1239 , 0.423273 , 0.000430 ,  27
   4.1239 , 0.423261 , 0.000430 ,  28
   4.1239 , 0.423286 , 0.000430 ,  29
   4.1239 , 0.423250 , 0.000430 ,  30
   4.1239 , 0.423229 , 0.000430 ,  31
   4.1239 , 0.423234 , 0.000430 ,  32
   4.1239 , 0.423272 , 0.000430 ,  33
   4.1239 , 0.423296 , 0.000430 ,  34
   4.1239 , 0.423301 , 0.000430 ,  35
   4.1239 , 0.423301 , 0.000430 ,  36
   4.1239 , 0.423296 , 0.000430 ,  37
   4.1239 , 0.423227 , 0.000430 ,  38
   4.1239 , 0.423214 , 0.000430 ,  39
   4.1239 , 0.423221 , 0.000430 ,  40
   4.1239 , 0.423312 , 0.000430 ,  41
   4.1239 , 0.423267 , 0.000430 ,  42
   4.1239 , 0.423277 , 0.000430 ,  43
   4.1239 , 0.423243 , 0.000430 ,  44
   4.1239 , 0.423288 , 0.000430 ,  45
   4.1239 , 0.423254 , 0.000430 ,  46
   4.1239 , 0.423272 , 0.000430 ,  47
   4.1239 , 0.423245 , 0.000430 ,  48
   4.1239 , 0.423222 , 0.000430 ,  49
   4.1239 , 0.423257 , 0.000430 ,  50
   4.1239 , 0.423288 , 0.000430 ,  51
   4.1239 , 0.423299 , 0.000430 ,  52
   4.1239 , 0.423291 , 0.000430 ,  53
   4.1239 , 0.423231 , 0.000430 ,  54
   4.1239 , 0.423273 , 0.000430 ,  55
   4.1239 , 0.423238 , 0.000430 ,  56
   4.1239 , 0.423291 , 0.000430 ,  57
   4.1239 , 0.423291 , 0.000430 ,  58
   4.1239 , 0.423249 , 0.000430 ,  59
   4.1239 , 0.423184 , 0.000430 ,  60
   4.1239 , 0.423283 , 0.000430 ,  61
   4.1239 , 0.423287 , 0.000430 ,  62
   4.1239 , 0.423239 , 0.000430 ,  63
   4.1239 , 0.423274 , 0.000430 ,  64
   4.1239 , 0.423267 , 0.000430 ,  65
   4.1239 , 0.423283 , 0.000430 ,  66
   4.1239 , 0.423268 , 0.000430 ,  67
   4.1239 , 0.423285 , 0.000430 ,  68
   4.1239 , 0.423251 , 0.000430 ,  69
   4.1239 , 0.423202 , 0.000430 ,  70
   4.1239 , 0.423207 , 0.000430 ,  71
   4.1239 , 0.423273 , 0.000430 ,  72
   4.1239 , 0.423238 , 0.000430 ,  73
   4.1239 , 0.423284 , 0.000430 ,  74
   4.1239 , 0.423304 , 0.000430 ,  75
   4.1239 , 0.423238 , 0.000430 ,  76
   4.1239 , 0.423211 , 0.000430 ,  77
   4.1239 , 0.423273 , 0.000430 ,  78
   4.1239 , 0.423241 , 0.000430 ,  79
   4.1239 , 0.423307 , 0.000430 ,  80
   4.1239 , 0.423232 , 0.000430 ,  81
   4.1239 , 0.423238 , 0.000430 ,  82
   4.1239 , 0.423237 , 0.000430 ,  83
   4.1239 , 0.423263 , 0.000430 ,  84
   4.1239 , 0.423281 , 0.000430 ,  85
   4.1239 , 0.423296 , 0.000430 ,  86
   4.1239 , 0.423214 , 0.000430 ,  87
   4.1239 , 0.423249 , 0.000430 ,  88
   4.1239 , 0.423241 , 0.000430 ,  89
   4.1239 , 0.423270 , 0.000430 ,  90
   4.1239 , 0.423317 , 0.000430 ,  91
   4.1239 , 0.423325 , 0.000430 ,  92
   4.1239 , 0.423310 , 0.000430 ,  93
   4.1239 , 0.423233 , 0.000430 ,  94
   4.1239 , 0.423214 , 0.000430 ,  95
   4.1239 , 0.423247 , 0.000430 ,  96
   4.1239 , 0.423267 , 0.000430 ,  97
   4.1239 , 0.423291 , 0.000430 ,  98
   4.1239 , 0.423302 , 0.000430 ,  99
   4.1239 , 0.423262 , 0.000430 , 100
   4.1306 , 0.423777 , 0.000387 ,   0
   4.1306 , 0.423468 , 0.000387 ,   1
   4.1306 , 0.423681 , 0.000387 ,   2
   4.1306 , 0.423780 , 0.000387 ,   3
   4.1306 , 0.423801 , 0.000387 ,   4
   4.1306 , 0.423766 , 0.000387 ,   5
   4.1306 , 0.423787 , 0.000387 ,   6
   4.1306 , 0.423792 , 0.000387 ,   7
   4.1306 , 0.423758 , 0.000387 ,   8
   4.1306 , 0.423743 , 0.000387 ,   9
   4.1306 , 0.423804 , 0.000387 ,  10
   4.1306 , 0.423791 , 0.000387 ,  11
   4.1306 , 0.423769 , 0.000387 ,  12
   4.1306 , 0.423793 , 0.000387 ,  13
   4.1306 , 0.423795 , 0.000387 ,  14
   4.1306 , 0.423763 , 0.000387 ,  15
   4.1306 , 0.423779 , 0.000387 ,  16
   4.1306 , 0.423806 , 0.000387 ,  17
   4.1306 , 0.423779 , 0.000387 ,  18
   4.1306 , 0.423765 , 0.000387 ,  19
   4.1306 , 0.423782 , 0.000387 ,  20
   4.1306 , 0.423771 , 0.000387 ,  21
   4.1306 , 0.423813 , 0.000387 ,  22
   4.1306 , 0.423758 , 0.000387 ,  23
   4.1306 , 0.423792 , 0.000387 ,  24
   4.1306 , 0.423780 , 0.000387 ,  25
   4.1306 , 0.423804 , 0.000387 ,  26
   4.1306 , 0.423819 , 0.000387 ,  27
   4.1306 , 0.423794 , 0.000387 ,  28
   4.1306 , 0.423807 , 0.000387 ,  29
   4.1306 , 0.423783 , 0.000387 ,  30
   4.1306 , 0.423782 , 0.000387 ,  31
   4.1306 , 0.423754 , 0.000387 ,  32
   4.1306 , 0.423798 , 0.000387 ,  33
   4.1306 , 0.423769 , 0.000387 ,  34
   4.1306 , 0.423800 , 0.000387 ,  35
   4.1306 , 0.423791 , 0.000387 ,  36
   4.1306 , 0.423763 , 0.000387 ,  37
   4.1306 , 0.423780 , 0.000387 ,  38
   4.1306 , 0.423746 , 0.000387 ,  39
   4.1306 , 0.423772 , 0.000387 ,  40
   4.1306 , 0.423791 , 0.000387 ,  41
   4.1306 , 0.423748 , 0.000387 ,  42
   4.1306 , 0.423790 , 0.000387 ,  43
   4.1306 , 0.423730 , 0.000387 ,  44
   4.1306 , 0.423793 , 0.000387 ,  45
   4.1306 , 0.423775 , 0.000387 ,  46
   4.1306 , 0.423792 , 0.000387 ,  47
   4.1306 , 0.423759 , 0.000387 ,  48
   4.1306 , 0.423755 , 0.000387 ,  49
   4.1306 , 0.423777 , 0.000387 ,  50
   4.1306 , 0.423797 , 0.000387 ,  51
   4.1306 , 0.423787 , 0.000387 ,  52
   4.1306 , 0.423830 , 0.000387 ,  53
   4.1306 , 0.423762 , 0.000387 ,  54
   4.1306 , 0.423771 , 0.000387 ,  55
   4.1306 , 0.423787 , 0.000387 ,  56
   4.1306 , 0.423807 , 0.000387 ,  57
   4.1306 , 0.423790 , 0.000387 ,  58
   4.1306 , 0.423790 , 0.000387 ,  59
   4.1306 , 0.423760 , 0.000387 ,  60
   4.1306 , 0.423799 , 0.000387 ,  61
   4.1306 , 0.423771 , 0.000387 ,  62
   4.1306 , 0.423800 , 0.000387 ,  63
   4.1306 , 0.423773 , 0.000387 ,  64
   4.1306 , 0.423767 , 0.000387 ,  65
   4.1306 , 0.423776 , 0.000387 ,  66
   4.1306 , 0.423789 , 0.000387 ,  67
   4.1306 , 0.423803 , 0.000387 ,  68
   4.1306 , 0.423753 , 0.000387 ,  69
   4.1306 , 0.423722 , 0.000387 ,  70
   4.1306 , 0.423734 , 0.000387 ,  71
   4.1306 , 0.423799 , 0.000387 ,  72
   4.1306 , 0.423765 , 0.000387 ,  73
   4.1306 , 0.423760 , 0.000387 ,  74
   4.1306 , 0.423814 , 0.000387 ,  75
   4.1306 , 0.423784 , 0.000387 ,  76
   4.1306 , 0.423756 , 0.000387 ,  77
   4.1306 , 0.423795 , 0.000387 ,  78
   4.1306 , 0.423796 , 0.000387 ,  79
   4.1306 , 0.423779 , 0.000387 ,  80
   4.1306 , 0.423764 , 0.000387 ,  81
   4.1306 , 0.423735 , 0.000387 ,  82
   4.1306 , 0.423781 , 0.000387 ,  83
   4.1306 , 0.423772 , 0.000387 ,  84
   4.1306 , 0.423780 , 0.000387 ,  85
   4.1306 , 0.423800 , 0.000387 ,  86
   4.1306 , 0.423760 , 0.000387 ,  87
   4.1306 , 0.423804 , 0.000387 ,  88
   4.1306 , 0.423765 , 0.000387 ,  89
   4.1306 , 0.423806 , 0.000387 ,  90
   4.1306 , 0.423795 , 0.000387 ,  91
   4.1306 , 0.423821 , 0.000387 ,  92
   4.1306 , 0.423825 , 0.000387 ,  93
   4.1306 , 0.423768 , 0.000387 ,  94
   4.1306 , 0.423764 , 0.000387 ,  95
   4.1306 , 0.423782 , 0.000387 ,  96
   4.1306 , 0.423777 , 0.000387 ,  97
   4.1306 , 0.423790 , 0.000387 ,  98
   4.1306 , 0.423797 , 0.000387 ,  99
   4.1306 , 0.423770 , 0.000387 , 100
   4.2454 , 0.431744 , 0.000419 ,   0
   4.2454 , 0.431416 , 0.000419 ,   1
   4.2454 , 0.431650 , 0.000419 ,   2
   4.2454 , 0.431729 , 0.000419 ,   3
   4.2454 , 0.431759 , 0.000419 ,   4
   4.2454 , 0.431718 , 0.000419 ,   5
   4.2454 , 0.431762 , 0.000419 ,   6
   4.2454 , 0.431743 , 0.000419 ,   7
   4.2454 , 0.431714 , 0.000419 ,   8
   4.2454 , 0.431733 , 0.000419 ,   9
   4.2454 , 0.431757 , 0.000419 ,  10
   4.2454 , 0.431771 , 0.000419 ,  11
   4.2454 , 0.431754 , 0.000419 ,  12
   4.2454 , 0.431736 , 0.000419 ,  13
   4.2454 , 0.431775 , 0.000419 ,  14
   4.2454 , 0.431737 , 0.000419 ,  15
   4.2454 , 0.431787 , 0.000419 ,  16
   4.2454 , 0.431777 , 0.000419 ,  17
   4.2454 , 0.431753 , 0.000419 ,  18
   4.2454 , 0.431730 , 0.000419 ,  19
   4.2454 , 0.431745 , 0.000419 ,  20
   4.2454 , 0.431719 , 0.000419 ,  21
   4.2454 , 0.431783 , 0.000419 ,  22
   4.2454 , 0.431753 , 0.000419 ,  23
   4.2454 , 0.431732 , 0.000419 ,  24
   4.2454 , 0.431739 , 0.000419 ,  25
   4.2454 , 0.431763 , 0.000419 ,  26
   4.2454 , 0.431769 , 0.000419 ,  27
   4.2454 , 0.431746 , 0.000419 ,  28
   4.2454 , 0.431777 , 0.000419 ,  29
   4.2454 , 0.431758 , 0.000419 ,  30
   4.2454 , 0.431745 , 0.000419 ,  31
   4.2454 , 0.431742 , 0.000419 ,  32
   4.2454 , 0.431749 , 0.000419 ,  33
   4.2454 , 0.431789 , 0.000419 ,  34
   4.2454 , 0.431775 , 0.000419 ,  35
   4.2454 , 0.431786 , 0.000419 ,  36
   4.2454 , 0.431762 , 0.000419 ,  37
   4.2454 , 0.431729 , 0.000419 ,  38
   4.2454 , 0.431711 , 0.000419 ,  39
   4.2454 , 0.431731 , 0.000419 ,  40
   4.2454 , 0.431766 , 0.000419 ,  41
   4.2454 , 0.431736 , 0.000419 ,  42
   4.2454 , 0.431756 , 0.000419 ,  43
   4.2454 , 0.431707 , 0.000419 ,  44
   4.2454 , 0.431754 , 0.000419 ,  45
   4.2454 , 0.431754 , 0.000419 ,  46
   4.2454 , 0.431768 , 0.000419 ,  47
   4.2454 , 0.431729 , 0.000419 ,  48
   4.2454 , 0.431719 , 0.000419 ,  49
   4.2454 , 0.431755 , 0.000419 ,  50
   4.2454 , 0.431769 , 0.000419 ,  51
   4.2454 , 0.431743 , 0.000419 ,  52
   4.2454 , 0.431775 , 0.000419 ,  53
   4.2454 , 0.431713 , 0.000419 ,  54
   4.2454 , 0.431757 , 0.000419 ,  55
   4.2454 , 0.431742 , 0.000419 ,  56
   4.2454 , 0.431757 , 0.000419 ,  57
   4.2454 , 0.431782 , 0.000419 ,  58
   4.2454 , 0.431743 , 0.000419 ,  59
   4.2454 , 0.431715 , 0.000419 ,  60
   4.2454 , 0.431782 , 0.000419 ,  61
   4.2454 , 0.431744 , 0.000419 ,  62
   4.2454 , 0.431752 , 0.000419 ,  63
   4.2454 , 0.431741 , 0.000419 ,  64
   4.2454 , 0.431733 , 0.000419 ,  65
   4.2454 , 0.431737 , 0.000419 ,  66
   4.2454 , 0.431731 , 0.000419 ,  67
   4.2454 , 0.431777 , 0.000419 ,  68
   4.2454 , 0.431698 , 0.000419 ,  69
   4.2454 , 0.431698 , 0.000419 ,  70
   4.2454 , 0.431698 , 0.000419 ,  71
   4.2454 , 0.431760 , 0.000419 ,  72
   4.2454 , 0.431712 , 0.000419 ,  73
   4.2454 , 0.431726 , 0.000419 ,  74
   4.2454 , 0.431794 , 0.000419 ,  75
   4.2454 , 0.431756 , 0.000419 ,  76
   4.2454 , 0.431718 , 0.000419 ,  77
   4.2454 , 0.431775 , 0.000419 ,  78
   4.2454 , 0.431756 , 0.000419 ,  79
   4.2454 , 0.431770 , 0.000419 ,  80
   4.2454 , 0.431710 , 0.000419 ,  81
   4.2454 , 0.431708 , 0.000419 ,  82
   4.2454 , 0.431751 , 0.000419 ,  83
   4.2454 , 0.431761 , 0.000419 ,  84
   4.2454 , 0.431757 , 0.000419 ,  85
   4.2454 , 0.431765 , 0.000419 ,  86
   4.2454 , 0.431683 , 0.000419 ,  87
   4.2454 , 0.431761 , 0.000419 ,  88
   4.2454 , 0.431730 , 0.000419 ,  89
   4.2454 , 0.431744 , 0.000419 ,  90
   4.2454 , 0.431789 , 0.000419 ,  91
   4.2454 , 0.431779 , 0.000419 ,  92
   4.2454 , 0.431788 , 0.000419 ,  93
   4.2454 , 0.431732 , 0.000419 ,  94
   4.2454 , 0.431729 , 0.000419 ,  95
   4.2454 , 0.431751 , 0.000419 ,  96
   4.2454 , 0.431754 , 0.000419 ,  97
   4.2454 , 0.431747 , 0.000419 ,  98
   4.2454 , 0.431789 , 0.000419 ,  99
   4.2454 , 0.431760 , 0.000419 , 100
   4.2490 , 0.431784 , 0.000426 ,   0
   4.2490 , 0.431460 , 0.000426 ,   1
   4.2490 , 0.431686 , 0.000426 ,   2
   4.2490 , 0.431789 , 0.000426 ,   3
   4.2490 , 0.431822 , 0.000426 ,   4
   4.2490 , 0.431780 , 0.000426 ,   5
   4.2490 , 0.431807 , 0.000426 ,   6
   4.2490 , 0.431806 , 0.000426 ,   7
   4.2490 , 0.431758 , 0.000426 ,   8
   4.2490 , 0.431740 , 0.000426 ,   9
   4.2490 , 0.431800 , 0.000426 ,  10
   4.2490 , 0.431799 , 0.000426 ,  11
   4.2490 , 0.431789 , 0.000426 ,  12
   4.2490 , 0.431804 , 0.000426 ,  13
   4.2490 , 0.431827 , 0.000426 ,  14
   4.2490 , 0.431740 , 0.000426 ,  15
   4.2490 , 0.431789 , 0.000426 ,  16
   4.2490 , 0.431831 , 0.000426 ,  17
   4.2490 , 0.431783 , 0.000426 ,  18
   4.2490 , 0.431768 , 0.000426 ,  19
   4.2490 , 0.431799 , 0.000426 ,  20
   4.2490 , 0.431762 , 0.000426 ,  21
   4.2490 , 0.431824 , 0.000426 ,  22
   4.2490 , 0.431780 , 0.000426 ,  23
   4.2490 , 0.431788 , 0.000426 ,  24
   4.2490 , 0.431785 , 0.000426 ,  25
   4.2490 , 0.431825 , 0.000426 ,  26
   4.2490 , 0.431829 , 0.000426 ,  27
   4.2490 , 0.431800 , 0.000426 ,  28
   4.2490 , 0.431814 , 0.000426 ,  29
   4.2490 , 0.431795 , 0.000426 ,  30
   4.2490 , 0.431789 , 0.000426 ,  31
   4.2490 , 0.431766 , 0.000426 ,  32
   4.2490 , 0.431806 , 0.000426 ,  33
   4.2490 , 0.431799 , 0.000426 ,  34
   4.2490 , 0.431818 , 0.000426 ,  35
   4.2490 , 0.431809 , 0.000426 ,  36
   4.2490 , 0.431766 , 0.000426 ,  37
   4.2490 , 0.431781 , 0.000426 ,  38
   4.2490 , 0.431747 , 0.000426 ,  39
   4.2490 , 0.431778 , 0.000426 ,  40
   4.2490 , 0.431814 , 0.000426 ,  41
   4.2490 , 0.431757 , 0.000426 ,  42
   4.2490 , 0.431795 , 0.000426 ,  43
   4.2490 , 0.431718 , 0.000426 ,  44
   4.2490 , 0.431799 , 0.000426 ,  45
   4.2490 , 0.431776 , 0.000426 ,  46
   4.2490 , 0.431799 , 0.000426 ,  47
   4.2490 , 0.431762 , 0.000426 ,  48
   4.2490 , 0.431755 , 0.000426 ,  49
   4.2490 , 0.431776 , 0.000426 ,  50
   4.2490 , 0.431797 , 0.000426 ,  51
   4.2490 , 0.431814 , 0.000426 ,  52
   4.2490 , 0.431840 , 0.000426 ,  53
   4.2490 , 0.431761 , 0.000426 ,  54
   4.2490 , 0.431776 , 0.000426 ,  55
   4.2490 , 0.431797 , 0.000426 ,  56
   4.2490 , 0.431823 , 0.000426 ,  57
   4.2490 , 0.431801 , 0.000426 ,  58
   4.2490 , 0.431787 , 0.000426 ,  59
   4.2490 , 0.431747 , 0.000426 ,  60
   4.2490 , 0.431815 , 0.000426 ,  61
   4.2490 , 0.431791 , 0.000426 ,  62
   4.2490 , 0.431797 , 0.000426 ,  63
   4.2490 , 0.431786 , 0.000426 ,  64
   4.2490 , 0.431777 , 0.000426 ,  65
   4.2490 , 0.431795 , 0.000426 ,  66
   4.2490 , 0.431796 , 0.000426 ,  67
   4.2490 , 0.431815 , 0.000426 ,  68
   4.2490 , 0.431761 , 0.000426 ,  69
   4.2490 , 0.431741 , 0.000426 ,  70
   4.2490 , 0.431723 , 0.000426 ,  71
   4.2490 , 0.431817 , 0.000426 ,  72
   4.2490 , 0.431771 , 0.000426 ,  73
   4.2490 , 0.431770 , 0.000426 ,  74
   4.2490 , 0.431829 , 0.000426 ,  75
   4.2490 , 0.431775 , 0.000426 ,  76
   4.2490 , 0.431755 , 0.000426 ,  77
   4.2490 , 0.431797 , 0.000426 ,  78
   4.2490 , 0.431791 , 0.000426 ,  79
   4.2490 , 0.431795 , 0.000426 ,  80
   4.2490 , 0.431767 , 0.000426 ,  81
   4.2490 , 0.431747 , 0.000426 ,  82
   4.2490 , 0.431784 , 0.000426 ,  83
   4.2490 , 0.431780 , 0.000426 ,  84
   4.2490 , 0.431793 , 0.000426 ,  85
   4.2490 , 0.431807 , 0.000426 ,  86
   4.2490 , 0.431759 , 0.000426 ,  87
   4.2490 , 0.431799 , 0.000426 ,  88
   4.2490 , 0.431775 , 0.000426 ,  89
   4.2490 , 0.431795 , 0.000426 ,  90
   4.2490 , 0.431813 , 0.000426 ,  91
   4.2490 , 0.431838 , 0.000426 ,  92
   4.2490 , 0.431840 , 0.000426 ,  93
   4.2490 , 0.431763 , 0.000426 ,  94
   4.2490 , 0.431766 , 0.000426 ,  95
   4.2490 , 0.431794 , 0.000426 ,  96
   4.2490 , 0.431785 , 0.000426 ,  97
   4.2490 , 0.431799 , 0.000426 ,  98
   4.2490 , 0.431820 , 0.000426 ,  99
   4.2490 , 0.431778 , 0.000426 , 100
   4.3617 , 0.439513 , 0.000449 ,   0
   4.3617 , 0.439195 , 0.000449 ,   1
   4.3617 , 0.439412 , 0.000449 ,   2
   4.3617 , 0.439512 , 0.000449 ,   3
   4.3617 , 0.439539 , 0.000449 ,   4
   4.3617 , 0.439503 , 0.000449 ,   5
   4.3617 , 0.439546 , 0.000449 ,   6
   4.3617 , 0.439547 , 0.000449 ,   7
   4.3617 , 0.439481 , 0.000449 ,   8
   4.3617 , 0.439490 , 0.000449 ,   9
   4.3617 , 0.439523 , 0.000449 ,  10
   4.3617 , 0.439533 , 0.000449 ,  11
   4.3617 , 0.439522 , 0.000449 ,  12
   4.3617 , 0.439511 , 0.000449 ,  13
   4.3617 , 0.439570 , 0.000449 ,  14
   4.3617 , 0.439512 , 0.000449 ,  15
   4.3617 , 0.439552 , 0.000449 ,  16
   4.3617 , 0.439561 , 0.000449 ,  17
   4.3617 , 0.439516 , 0.000449 ,  18
   4.3617 , 0.439496 , 0.000449 ,  19
   4.3617 , 0.439518 , 0.000449 ,  20
   4.3617 , 0.439475 , 0.000449 ,  21
   4.3617 , 0.439555 , 0.000449 ,  22
   4.3617 , 0.439538 , 0.000449 ,  23
   4.3617 , 0.439494 , 0.000449 ,  24
   4.3617 , 0.439515 , 0.000449 ,  25
   4.3617 , 0.439538 , 0.000449 ,  26
   4.3617 , 0.439523 , 0.000449 ,  27
   4.3617 , 0.439504 , 0.000449 ,  28
   4.3617 , 0.439546 , 0.000449 ,  29
   4.3617 , 0.439516 , 0.000449 ,  30
   4.3617 , 0.439504 , 0.000449 ,  31
   4.3617 , 0.439512 , 0.000449 ,  32
   4.3617 , 0.439527 , 0.000449 ,  33
   4.3617 , 0.439548 , 0.000449 ,  34
   4.3617 , 0.439548 , 0.000449 ,  35
   4.3617 , 0.439574 , 0.000449 ,  36
   4.3617 , 0.439549 , 0.000449 ,  37
   4.3617 , 0.439488 , 0.000449 ,  38
   4.3617 , 0.439460 , 0.000449 ,  39
   4.3617 , 0.439482 , 0.000449 ,  40
   4.3617 , 0.439560 , 0.000449 ,  41
   4.3617 , 0.439515 , 0.000449 ,  42
   4.3617 , 0.439525 , 0.000449 ,  43
   4.3617 , 0.439478 , 0.000449 ,  44
   4.3617 , 0.439543 , 0.000449 ,  45
   4.3617 , 0.439506 , 0.000449 ,  46
   4.3617 , 0.439534 , 0.000449 ,  47
   4.3617 , 0.439499 , 0.000449 ,  48
   4.3617 , 0.439486 , 0.000449 ,  49
   4.3617 , 0.439511 , 0.000449 ,  50
   4.3617 , 0.439541 , 0.000449 ,  51
   4.3617 , 0.439536 , 0.000449 ,  52
   4.3617 , 0.439553 , 0.000449 ,  53
   4.3617 , 0.439489 , 0.000449 ,  54
   4.3617 , 0.439521 , 0.000449 ,  55
   4.3617 , 0.439501 , 0.000449 ,  56
   4.3617 , 0.439524 , 0.000449 ,  57
   4.3617 , 0.439559 , 0.000449 ,  58
   4.3617 , 0.439501 , 0.000449 ,  59
   4.3617 , 0.439450 , 0.000449 ,  60
   4.3617 , 0.439557 , 0.000449 ,  61
   4.3617 , 0.439531 , 0.000449 ,  62
   4.3617 , 0.439501 , 0.000449 ,  63
   4.3617 , 0.439520 , 0.000449 ,  64
   4.3617 , 0.439504 , 0.000449 ,  65
   4.3617 , 0.439527 , 0.000449 ,  66
   4.3617 , 0.439501 , 0.000449 ,  67
   4.3617 , 0.439535 , 0.000449 ,  68
   4.3617 , 0.439489 , 0.000449 ,  69
   4.3617 , 0.439462 , 0.000449 ,  70
   4.3617 , 0.439455 , 0.000449 ,  71
   4.3617 , 0.439526 , 0.000449 ,  72
   4.3617 , 0.439482 , 0.000449 ,  73
   4.3617 , 0.439516 , 0.000449 ,  74
   4.3617 , 0.439580 , 0.000449 ,  75
   4.3617 , 0.439485 , 0.000449 ,  76
   4.3617 , 0.439458 , 0.000449 ,  77
   4.3617 , 0.439544 , 0.000449 ,  78
   4.3617 , 0.439504 , 0.000449 ,  79
   4.3617 , 0.439548 , 0.000449 ,  80
   4.3617 , 0.439474 , 0.000449 ,  81
   4.3617 , 0.439473 , 0.000449 ,  82
   4.3617 , 0.439503 , 0.000449 ,  83
   4.3617 , 0.439523 , 0.000449 ,  84
   4.3617 , 0.439531 , 0.000449 ,  85
   4.3617 , 0.439533 , 0.000449 ,  86
   4.3617 , 0.439451 , 0.000449 ,  87
   4.3617 , 0.439515 , 0.000449 ,  88
   4.3617 , 0.439498 , 0.000449 ,  89
   4.3617 , 0.439520 , 0.000449 ,  90
   4.3617 , 0.439576 , 0.000449 ,  91
   4.3617 , 0.439565 , 0.000449 ,  92
   4.3617 , 0.439553 , 0.000449 ,  93
   4.3617 , 0.439496 , 0.000449 ,  94
   4.3617 , 0.439473 , 0.000449 ,  95
   4.3617 , 0.439522 , 0.000449 ,  96
   4.3617 , 0.439522 , 0.000449 ,  97
   4.3617 , 0.439522 , 0.000449 ,  98
   4.3617 , 0.439572 , 0.000449 ,  99
   4.3617 , 0.439509 , 0.000449 , 100
   4.4775 , 0.447170 , 0.000434 ,   0
   4.4775 , 0.446840 , 0.000434 ,   1
   4.4775 , 0.447068 , 0.000434 ,   2
   4.4775 , 0.447169 , 0.000434 ,   3
   4.4775 , 0.447199 , 0.000434 ,   4
   4.4775 , 0.447144 , 0.000434 ,   5
   4.4775 , 0.447184 , 0.000434 ,   6
   4.4775 , 0.447173 , 0.000434 ,   7
   4.4775 , 0.447142 , 0.000434 ,   8
   4.4775 , 0.447152 , 0.000434 ,   9
   4.4775 , 0.447189 , 0.000434 ,  10
   4.4775 , 0.447196 , 0.000434 ,  11
   4.4775 , 0.447179 , 0.000434 ,  12
   4.4775 , 0.447183 , 0.000434 ,  13
   4.4775 , 0.447197 , 0.000434 ,  14
   4.4775 , 0.447157 , 0.000434 ,  15
   4.4775 , 0.447193 , 0.000434 ,  16
   4.4775 , 0.447217 , 0.000434 ,  17
   4.4775 , 0.447179 , 0.000434 ,  18
   4.4775 , 0.447163 , 0.000434 ,  19
   4.4775 , 0.447166 , 0.000434 ,  20
   4.4775 , 0.447146 , 0.000434 ,  21
   4.4775 , 0.447218 , 0.000434 ,  22
   4.4775 , 0.447162 , 0.000434 ,  23
   4.4775 , 0.447169 , 0.000434 ,  24
   4.4775 , 0.447166 , 0.000434 ,  25
   4.4775 , 0.447200 , 0.000434 ,  26
   4.4775 , 0.447214 , 0.000434 ,  27
   4.4775 , 0.447189 , 0.000434 ,  28
   4.4775 , 0.447207 , 0.000434 ,  29
   4.4775 , 0.447177 , 0.000434 ,  30
   4.4775 , 0.447166 , 0.000434 ,  31
   4.4775 , 0.447160 , 0.000434 ,  32
   4.4775 , 0.447191 , 0.000434 ,  33
   4.4775 , 0.447195 , 0.000434 ,  34
   4.4775 , 0.447207 , 0.000434 ,  35
   4.4775 , 0.447209 , 0.000434 ,  36
   4.4775 , 0.447164 , 0.000434 ,  37
   4.4775 , 0.447172 , 0.000434 ,  38
   4.4775 , 0.447128 , 0.000434 ,  39
   4.4775 , 0.447162 , 0.000434 ,  40
   4.4775 , 0.447189 , 0.000434 ,  41
   4.4775 , 0.447160 , 0.000434 ,  42
   4.4775 , 0.447179 , 0.000434 ,  43
   4.4775 , 0.447115 , 0.000434 ,  44
   4.4775 , 0.447189 , 0.000434 ,  45
   4.4775 , 0.447173 , 0.000434 ,  46
   4.4775 , 0.447193 , 0.000434 ,  47
   4.4775 , 0.447144 , 0.000434 ,  48
   4.4775 , 0.447148 , 0.000434 ,  49
   4.4775 , 0.447176 , 0.000434 ,  50
   4.4775 , 0.447193 , 0.000434 ,  51
   4.4775 , 0.447175 , 0.000434 ,  52
   4.4775 , 0.447224 , 0.000434 ,  53
   4.4775 , 0.447142 , 0.000434 ,  54
   4.4775 , 0.447171 , 0.000434 ,  55
   4.4775 , 0.447170 , 0.000434 ,  56
   4.4775 , 0.447197 , 0.000434 ,  57
   4.4775 , 0.447190 , 0.000434 ,  58
   4.4775 , 0.447169 , 0.000434 ,  59
   4.4775 , 0.447143 , 0.000434 ,  60
   4.4775 , 0.447207 , 0.000434 ,  61
   4.4775 , 0.447171 , 0.000434 ,  62
   4.4775 , 0.447178 , 0.000434 ,  63
   4.4775 , 0.447174 , 0.000434 ,  64
   4.4775 , 0.447156 , 0.000434 ,  65
   4.4775 , 0.447166 , 0.000434 ,  66
   4.4775 , 0.447168 , 0.000434 ,  67
   4.4775 , 0.447199 , 0.000434 ,  68
   4.4775 , 0.447126 , 0.000434 ,  69
   4.4775 , 0.447111 , 0.000434 ,  70
   4.4775 , 0.447109 , 0.000434 ,  71
   4.4775 , 0.447196 , 0.000434 ,  72
   4.4775 , 0.447148 , 0.000434 ,  73
   4.4775 , 0.447151 , 0.000434 ,  74
   4.4775 , 0.447219 , 0.000434 ,  75
   4.4775 , 0.447185 , 0.000434 ,  76
   4.4775 , 0.447130 , 0.000434 ,  77
   4.4775 , 0.447189 , 0.000434 ,  78
   4.4775 , 0.447185 , 0.000434 ,  79
   4.4775 , 0.447186 , 0.000434 ,  80
   4.4775 , 0.447129 , 0.000434 ,  81
   4.4775 , 0.447123 , 0.000434 ,  82
   4.4775 , 0.447180 , 0.000434 ,  83
   4.4775 , 0.447175 , 0.000434 ,  84
   4.4775 , 0.447181 , 0.000434 ,  85
   4.4775 , 0.447193 , 0.000434 ,  86
   4.4775 , 0.447134 , 0.000434 ,  87
   4.4775 , 0.447191 , 0.000434 ,  88
   4.4775 , 0.447152 , 0.000434 ,  89
   4.4775 , 0.447177 , 0.000434 ,  90
   4.4775 , 0.447217 , 0.000434 ,  91
   4.4775 , 0.447221 , 0.000434 ,  92
   4.4775 , 0.447229 , 0.000434 ,  93
   4.4775 , 0.447156 , 0.000434 ,  94
   4.4775 , 0.447153 , 0.000434 ,  95
   4.4775 , 0.447178 , 0.000434 ,  96
   4.4775 , 0.447176 , 0.000434 ,  97
   4.4775 , 0.447177 , 0.000434 ,  98
   4.4775 , 0.447216 , 0.000434 ,  99
   4.4775 , 0.447170 , 0.000434 , 100
   4.5878 , 0.454033 , 0.000479 ,   0
   4.5878 , 0.453704 , 0.000479 ,   1
   4.5878 , 0.453926 , 0.000479 ,   2
   4.5878 , 0.454038 , 0.000479 ,   3
   4.5878 , 0.454075 , 0.000479 ,   4
   4.5878 , 0.454020 , 0.000479 ,   5
   4.5878 , 0.454060 , 0.000479 ,   6
   4.5878 , 0.454054 , 0.000479 ,   7
   4.5878 , 0.453995 , 0.000479 ,   8
   4.5878 , 0.453996 , 0.000479 ,   9
   4.5878 , 0.454045 , 0.000479 ,  10
   4.5878 , 0.454060 , 0.000479 ,  11
   4.5878 , 0.454055 , 0.000479 ,  12
   4.5878 , 0.454049 , 0.000479 ,  13
   4.5878 , 0.454094 , 0.000479 ,  14
   4.5878 , 0.453992 , 0.000479 ,  15
   4.5878 , 0.454063 , 0.000479 ,  16
   4.5878 , 0.454089 , 0.000479 ,  17
   4.5878 , 0.454039 , 0.000479 ,  18
   4.5878 , 0.454017 , 0.000479 ,  19
   4.5878 , 0.454040 , 0.000479 ,  20
   4.5878 , 0.453997 , 0.000479 ,  21
   4.5878 , 0.454089 , 0.000479 ,  22
   4.5878 , 0.454045 , 0.000479 ,  23
   4.5878 , 0.454020 , 0.000479 ,  24
   4.5878 , 0.454030 , 0.000479 ,  25
   4.5878 , 0.454074 , 0.000479 ,  26
   4.5878 , 0.454072 , 0.000479 ,  27
   4.5878 , 0.454043 , 0.000479 ,  28
   4.5878 , 0.454075 , 0.000479 ,  29
   4.5878 , 0.454031 , 0.000479 ,  30
   4.5878 , 0.454024 , 0.000479 ,  31
   4.5878 , 0.454035 , 0.000479 ,  32
   4.5878 , 0.454062 , 0.000479 ,  33
   4.5878 , 0.454067 , 0.000479 ,  34
   4.5878 , 0.454087 , 0.000479 ,  35
   4.5878 , 0.454086 , 0.000479 ,  36
   4.5878 , 0.454029 , 0.000479 ,  37
   4.5878 , 0.454033 , 0.000479 ,  38
   4.5878 , 0.453978 , 0.000479 ,  39
   4.5878 , 0.454016 , 0.000479 ,  40
   4.5878 , 0.454080 , 0.000479 ,  41
   4.5878 , 0.454012 , 0.000479 ,  42
   4.5878 , 0.454047 , 0.000479 ,  43
   4.5878 , 0.453967 , 0.000479 ,  44
   4.5878 , 0.454052 , 0.000479 ,  45
   4.5878 , 0.454016 , 0.000479 ,  46
   4.5878 , 0.454058 , 0.000479 ,  47
   4.5878 , 0.454008 , 0.000479 ,  48
   4.5878 , 0.454002 , 0.000479 ,  49
   4.5878 , 0.454023 , 0.000479 ,  50
   4.5878 , 0.454047 , 0.000479 ,  51
   4.5878 , 0.454065 , 0.000479 ,  52
   4.5878 , 0.454088 , 0.000479 ,  53
   4.5878 , 0.454007 , 0.000479 ,  54
   4.5878 , 0.454035 , 0.000479 ,  55
   4.5878 , 0.454036 , 0.000479 ,  56
   4.5878 , 0.454067 , 0.000479 ,  57
   4.5878 , 0.454069 , 0.000479 ,  58
   4.5878 , 0.454029 , 0.000479 ,  59
   4.5878 , 0.453971 , 0.000479 ,  60
   4.5878 , 0.454072 , 0.000479 ,  61
   4.5878 , 0.454054 , 0.000479 ,  62
   4.5878 , 0.454025 , 0.000479 ,  63
   4.5878 , 0.454038 , 0.000479 ,  64
   4.5878 , 0.454021 , 0.000479 ,  65
   4.5878 , 0.454048 , 0.000479 ,  66
   4.5878 , 0.454038 , 0.000479 ,  67
   4.5878 , 0.454066 , 0.000479 ,  68
   4.5878 , 0.453996 , 0.000479 ,  69
   4.5878 , 0.453983 , 0.000479 ,  70
   4.5878 , 0.453952 , 0.000479 ,  71
   4.5878 , 0.454057 , 0.000479 ,  72
   4.5878 , 0.454013 , 0.000479 ,  73
   4.5878 , 0.454014 , 0.000479 ,  74
   4.5878 , 0.454091 , 0.000479 ,  75
   4.5878 , 0.454015 , 0.000479 ,  76
   4.5878 , 0.453976 , 0.000479 ,  77
   4.5878 , 0.454047 , 0.000479 ,  78
   4.5878 , 0.454029 , 0.000479 ,  79
   4.5878 , 0.454056 , 0.000479 ,  80
   4.5878 , 0.453995 , 0.000479 ,  81
   4.5878 , 0.453987 , 0.000479 ,  82
   4.5878 , 0.454022 , 0.000479 ,  83
   4.5878 , 0.454041 , 0.000479 ,  84
   4.5878 , 0.454054 , 0.000479 ,  85
   4.5878 , 0.454049 , 0.000479 ,  86
   4.5878 , 0.453983 , 0.000479 ,  87
   4.5878 , 0.454036 , 0.000479 ,  88
   4.5878 , 0.454013 , 0.000479 ,  89
   4.5878 , 0.454024 , 0.000479 ,  90
   4.5878 , 0.454093 , 0.000479 ,  91
   4.5878 , 0.454105 , 0.000479 ,  92
   4.5878 , 0.454093 , 0.000479 ,  93
   4.5878 , 0.454008 , 0.000479 ,  94
   4.5878 , 0.453994 , 0.000479 ,  95
   4.5878 , 0.454047 , 0.000479 ,  96
   4.5878 , 0.454035 , 0.000479 ,  97
   4.5878 , 0.454058 , 0.000479 ,  98
   4.5878 , 0.454096 , 0.000479 ,  99
   4.5878 , 0.454024 , 0.000479 , 100
   4.6944 , 0.460525 , 0.000547 ,   0
   4.6944 , 0.460232 , 0.000547 ,   1
   4.6944 , 0.460395 , 0.000547 ,   2
   4.6944 , 0.460517 , 0.000547 ,   3
   4.6944 , 0.460542 , 0.000547 ,   4
   4.6944 , 0.460522 , 0.000547 ,   5
   4.6944 , 0.460570 , 0.000547 ,   6
   4.6944 , 0.460606 , 0.000547 ,   7
   4.6944 , 0.460494 , 0.000547 ,   8
   4.6944 , 0.460473 , 0.000547 ,   9
   4.6944 , 0.460540 , 0.000547 ,  10
   4.6944 , 0.460560 , 0.000547 ,  11
   4.6944 , 0.460541 , 0.000547 ,  12
   4.6944 , 0.460548 , 0.000547 ,  13
   4.6944 , 0.460598 , 0.000547 ,  14
   4.6944 , 0.460539 , 0.000547 ,  15
   4.6944 , 0.460574 , 0.000547 ,  16
   4.6944 , 0.460589 , 0.000547 ,  17
   4.6944 , 0.460482 , 0.000547 ,  18
   4.6944 , 0.460487 , 0.000547 ,  19
   4.6944 , 0.460515 , 0.000547 ,  20
   4.6944 , 0.460431 , 0.000547 ,  21
   4.6944 , 0.460579 , 0.000547 ,  22
   4.6944 , 0.460565 , 0.000547 ,  23
   4.6944 , 0.460535 , 0.000547 ,  24
   4.6944 , 0.460537 , 0.000547 ,  25
   4.6944 , 0.460553 , 0.000547 ,  26
   4.6944 , 0.460536 , 0.000547 ,  27
   4.6944 , 0.460501 , 0.000547 ,  28
   4.6944 , 0.460572 , 0.000547 ,  29
   4.6944 , 0.460499 , 0.000547 ,  30
   4.6944 , 0.460488 , 0.000547 ,  31
   4.6944 , 0.460487 , 0.000547 ,  32
   4.6944 , 0.460536 , 0.000547 ,  33
   4.6944 , 0.460571 , 0.000547 ,  34
   4.6944 , 0.460569 , 0.000547 ,  35
   4.6944 , 0.460590 , 0.000547 ,  36
   4.6944 , 0.460594 , 0.000547 ,  37
   4.6944 , 0.460487 , 0.000547 ,  38
   4.6944 , 0.460455 , 0.000547 ,  39
   4.6944 , 0.460466 , 0.000547 ,  40
   4.6944 , 0.460603 , 0.000547 ,  41
   4.6944 , 0.460568 , 0.000547 ,  42
   4.6944 , 0.460532 , 0.000547 ,  43
   4.6944 , 0.460478 , 0.000547 ,  44
   4.6944 , 0.460549 , 0.000547 ,  45
   4.6944 , 0.460519 , 0.000547 ,  46
   4.6944 , 0.460549 , 0.000547 ,  47
   4.6944 , 0.460522 , 0.000547 ,  48
   4.6944 , 0.460482 , 0.000547 ,  49
   4.6944 , 0.460529 , 0.000547 ,  50
   4.6944 , 0.460543 , 0.000547 ,  51
   4.6944 , 0.460583 , 0.000547 ,  52
   4.6944 , 0.460574 , 0.000547 ,  53
   4.6944 , 0.460512 , 0.000547 ,  54
   4.6944 , 0.460541 , 0.000547 ,  55
   4.6944 , 0.460509 , 0.000547 ,  56
   4.6944 , 0.460535 , 0.000547 ,  57
   4.6944 , 0.460579 , 0.000547 ,  58
   4.6944 , 0.460495 , 0.000547 ,  59
   4.6944 , 0.460437 , 0.000547 ,  60
   4.6944 , 0.460559 , 0.000547 ,  61
   4.6944 , 0.460552 , 0.000547 ,  62
   4.6944 , 0.460477 , 0.000547 ,  63
   4.6944 , 0.460532 , 0.000547 ,  64
   4.6944 , 0.460493 , 0.000547 ,  65
   4.6944 , 0.460559 , 0.000547 ,  66
   4.6944 , 0.460518 , 0.000547 ,  67
   4.6944 , 0.460532 , 0.000547 ,  68
   4.6944 , 0.460512 , 0.000547 ,  69
   4.6944 , 0.460443 , 0.000547 ,  70
   4.6944 , 0.460456 , 0.000547 ,  71
   4.6944 , 0.460530 , 0.000547 ,  72
   4.6944 , 0.460490 , 0.000547 ,  73
   4.6944 , 0.460564 , 0.000547 ,  74
   4.6944 , 0.460578 , 0.000547 ,  75
   4.6944 , 0.460493 , 0.000547 ,  76
   4.6944 , 0.460469 , 0.000547 ,  77
   4.6944 , 0.460563 , 0.000547 ,  78
   4.6944 , 0.460478 , 0.000547 ,  79
   4.6944 , 0.460584 , 0.000547 ,  80
   4.6944 , 0.460469 , 0.000547 ,  81
   4.6944 , 0.460497 , 0.000547 ,  82
   4.6944 , 0.460502 , 0.000547 ,  83
   4.6944 , 0.460521 , 0.000547 ,  84
   4.6944 , 0.460556 , 0.000547 ,  85
   4.6944 , 0.460564 , 0.000547 ,  86
   4.6944 , 0.460452 , 0.000547 ,  87
   4.6944 , 0.460485 , 0.000547 ,  88
   4.6944 , 0.460472 , 0.000547 ,  89
   4.6944 , 0.460538 , 0.000547 ,  90
   4.6944 , 0.460627 , 0.000547 ,  91
   4.6944 , 0.460613 , 0.000547 ,  92
   4.6944 , 0.460589 , 0.000547 ,  93
   4.6944 , 0.460478 , 0.000547 ,  94
   4.6944 , 0.460443 , 0.000547 ,  95
   4.6944 , 0.460526 , 0.000547 ,  96
   4.6944 , 0.460553 , 0.000547 ,  97
   4.6944 , 0.460565 , 0.000547 ,  98
   4.6944 , 0.460599 , 0.000547 ,  99
   4.6944 , 0.460506 , 0.000547 , 100
   4.9049 , 0.473487 , 0.000556 ,   0
   4.9049 , 0.473173 , 0.000556 ,   1
   4.9049 , 0.473366 , 0.000556 ,   2
   4.9049 , 0.473480 , 0.000556 ,   3
   4.9049 , 0.473525 , 0.000556 ,   4
   4.9049 , 0.473471 , 0.000556 ,   5
   4.9049 , 0.473533 , 0.000556 ,   6
   4.9049 , 0.473524 , 0.000556 ,   7
   4.9049 , 0.473445 , 0.000556 ,   8
   4.9049 , 0.473432 , 0.000556 ,   9
   4.9049 , 0.473503 , 0.000556 ,  10
   4.9049 , 0.473523 , 0.000556 ,  11
   4.9049 , 0.473516 , 0.000556 ,  12
   4.9049 , 0.473502 , 0.000556 ,  13
   4.9049 , 0.473566 , 0.000556 ,  14
   4.9049 , 0.473452 , 0.000556 ,  15
   4.9049 , 0.473535 , 0.000556 ,  16
   4.9049 , 0.473550 , 0.000556 ,  17
   4.9049 , 0.473482 , 0.000556 ,  18
   4.9049 , 0.473455 , 0.000556 ,  19
   4.9049 , 0.473486 , 0.000556 ,  20
   4.9049 , 0.473419 , 0.000556 ,  21
   4.9049 , 0.473559 , 0.000556 ,  22
   4.9049 , 0.473524 , 0.000556 ,  23
   4.9049 , 0.473483 , 0.000556 ,  24
   4.9049 , 0.473490 , 0.000556 ,  25
   4.9049 , 0.473525 , 0.000556 ,  26
   4.9049 , 0.473507 , 0.000556 ,  27
   4.9049 , 0.473485 , 0.000556 ,  28
   4.9049 , 0.473534 , 0.000556 ,  29
   4.9049 , 0.473468 , 0.000556 ,  30
   4.9049 , 0.473467 , 0.000556 ,  31
   4.9049 , 0.473482 , 0.000556 ,  32
   4.9049 , 0.473509 , 0.000556 ,  33
   4.9049 , 0.473541 , 0.000556 ,  34
   4.9049 , 0.473562 , 0.000556 ,  35
   4.9049 , 0.473565 , 0.000556 ,  36
   4.9049 , 0.473529 , 0.000556 ,  37
   4.9049 , 0.473482 , 0.000556 ,  38
   4.9049 , 0.473423 , 0.000556 ,  39
   4.9049 , 0.473444 , 0.000556 ,  40
   4.9049 , 0.473563 , 0.000556 ,  41
   4.9049 , 0.473492 , 0.000556 ,  42
   4.9049 , 0.473496 , 0.000556 ,  43
   4.9049 , 0.473415 , 0.000556 ,  44
   4.9049 , 0.473494 , 0.000556 ,  45
   4.9049 , 0.473469 , 0.000556 ,  46
   4.9049 , 0.473525 , 0.000556 ,  47
   4.9049 , 0.473463 , 0.000556 ,  48
   4.9049 , 0.473444 , 0.000556 ,  49
   4.9049 , 0.473475 , 0.000556 ,  50
   4.9049 , 0.473491 , 0.000556 ,  51
   4.9049 , 0.473541 , 0.000556 ,  52
   4.9049 , 0.473541 , 0.000556 ,  53
   4.9049 , 0.473455 , 0.000556 ,  54
   4.9049 , 0.473513 , 0.000556 ,  55
   4.9049 , 0.473493 , 0.000556 ,  56
   4.9049 , 0.473523 , 0.000556 ,  57
   4.9049 , 0.473560 , 0.000556 ,  58
   4.9049 , 0.473473 , 0.000556 ,  59
   4.9049 , 0.473396 , 0.000556 ,  60
   4.9049 , 0.473524 , 0.000556 ,  61
   4.9049 , 0.473517 , 0.000556 ,  62
   4.9049 , 0.473449 , 0.000556 ,  63
   4.9049 , 0.473486 , 0.000556 ,  64
   4.9049 , 0.473451 , 0.000556 ,  65
   4.9049 , 0.473524 , 0.000556 ,  66
   4.9049 , 0.473503 , 0.000556 ,  67
   4.9049 , 0.473516 , 0.000556 ,  68
   4.9049 , 0.473458 , 0.000556 ,  69
   4.9049 , 0.473416 , 0.000556 ,  70
   4.9049 , 0.473383 , 0.000556 ,  71
   4.9049 , 0.473493 , 0.000556 ,  72
   4.9049 , 0.473460 , 0.000556 ,  73
   4.9049 , 0.473473 , 0.000556 ,  74
   4.9049 , 0.473541 , 0.000556 ,  75
   4.9049 , 0.473457 , 0.000556 ,  76
   4.9049 , 0.473422 , 0.000556 ,  77
   4.9049 , 0.473504 , 0.000556 ,  78
   4.9049 , 0.473464 , 0.000556 ,  79
   4.9049 , 0.473526 , 0.000556 ,  80
   4.9049 , 0.473443 , 0.000556 ,  81
   4.9049 , 0.473448 , 0.000556 ,  82
   4.9049 , 0.473456 , 0.000556 ,  83
   4.9049 , 0.473492 , 0.000556 ,  84
   4.9049 , 0.473513 , 0.000556 ,  85
   4.9049 , 0.473501 , 0.000556 ,  86
   4.9049 , 0.473418 , 0.000556 ,  87
   4.9049 , 0.473469 , 0.000556 ,  88
   4.9049 , 0.473428 , 0.000556 ,  89
   4.9049 , 0.473478 , 0.000556 ,  90
   4.9049 , 0.473578 , 0.000556 ,  91
   4.9049 , 0.473596 , 0.000556 ,  92
   4.9049 , 0.473554 , 0.000556 ,  93
   4.9049 , 0.473457 , 0.000556 ,  94
   4.9049 , 0.473415 , 0.000556 ,  95
   4.9049 , 0.473501 , 0.000556 ,  96
   4.9049 , 0.473497 , 0.000556 ,  97
   4.9049 , 0.473544 , 0.000556 ,  98
   4.9049 , 0.473570 , 0.000556 ,  99
   4.9049 , 0.473474 , 0.000556 , 100
   5.0063 , 0.479686 , 0.000526 ,   0
   5.0063 , 0.479359 , 0.000526 ,   1
   5.0063 , 0.479562 , 0.000526 ,   2
   5.0063 , 0.479689 , 0.000526 ,   3
   5.0063 , 0.479709 , 0.000526 ,   4
   5.0063 , 0.479643 , 0.000526 ,   5
   5.0063 , 0.479715 , 0.000526 ,   6
   5.0063 , 0.479679 , 0.000526 ,   7
   5.0063 , 0.479639 , 0.000526 ,   8
   5.0063 , 0.479676 , 0.000526 ,   9
   5.0063 , 0.479714 , 0.000526 ,  10
   5.0063 , 0.479718 , 0.000526 ,  11
   5.0063 , 0.479711 , 0.000526 ,  12
   5.0063 , 0.479680 , 0.000526 ,  13
   5.0063 , 0.479714 , 0.000526 ,  14
   5.0063 , 0.479677 , 0.000526 ,  15
   5.0063 , 0.479747 , 0.000526 ,  16
   5.0063 , 0.479750 , 0.000526 ,  17
   5.0063 , 0.479694 , 0.000526 ,  18
   5.0063 , 0.479671 , 0.000526 ,  19
   5.0063 , 0.479687 , 0.000526 ,  20
   5.0063 , 0.479634 , 0.000526 ,  21
   5.0063 , 0.479740 , 0.000526 ,  22
   5.0063 , 0.479709 , 0.000526 ,  23
   5.0063 , 0.479690 , 0.000526 ,  24
   5.0063 , 0.479672 , 0.000526 ,  25
   5.0063 , 0.479708 , 0.000526 ,  26
   5.0063 , 0.479716 , 0.000526 ,  27
   5.0063 , 0.479676 , 0.000526 ,  28
   5.0063 , 0.479771 , 0.000526 ,  29
   5.0063 , 0.479706 , 0.000526 ,  30
   5.0063 , 0.479673 , 0.000526 ,  31
   5.0063 , 0.479729 , 0.000526 ,  32
   5.0063 , 0.479713 , 0.000526 ,  33
   5.0063 , 0.479756 , 0.000526 ,  34
   5.0063 , 0.479728 , 0.000526 ,  35
   5.0063 , 0.479761 , 0.000526 ,  36
   5.0063 , 0.479701 , 0.000526 ,  37
   5.0063 , 0.479701 , 0.000526 ,  38
   5.0063 , 0.479619 , 0.000526 ,  39
   5.0063 , 0.479659 , 0.000526 ,  40
   5.0063 , 0.479722 , 0.000526 ,  41
   5.0063 , 0.479690 , 0.000526 ,  42
   5.0063 , 0.479692 , 0.000526 ,  43
   5.0063 , 0.479619 , 0.000526 ,  44
   5.0063 , 0.479697 , 0.000526 ,  45
   5.0063 , 0.479683 , 0.000526 ,  46
   5.0063 , 0.479739 , 0.000526 ,  47
   5.0063 , 0.479631 , 0.000526 ,  48
   5.0063 , 0.479650 , 0.000526 ,  49
   5.0063 , 0.479692 , 0.000526 ,  50
   5.0063 , 0.479700 , 0.000526 ,  51
   5.0063 , 0.479661 , 0.000526 ,  52
   5.0063 , 0.479726 , 0.000526 ,  53
   5.0063 , 0.479663 , 0.000526 ,  54
   5.0063 , 0.479695 , 0.000526 ,  55
   5.0063 , 0.479675 , 0.000526 ,  56
   5.0063 , 0.479702 , 0.000526 ,  57
   5.0063 , 0.479737 , 0.000526 ,  58
   5.0063 , 0.479685 , 0.000526 ,  59
   5.0063 , 0.479645 , 0.000526 ,  60
   5.0063 , 0.479745 , 0.000526 ,  61
   5.0063 , 0.479685 , 0.000526 ,  62
   5.0063 , 0.479683 , 0.000526 ,  63
   5.0063 , 0.479690 , 0.000526 ,  64
   5.0063 , 0.479652 , 0.000526 ,  65
   5.0063 , 0.479690 , 0.000526 ,  66
   5.0063 , 0.479668 , 0.000526 ,  67
   5.0063 , 0.479716 , 0.000526 ,  68
   5.0063 , 0.479598 , 0.000526 ,  69
   5.0063 , 0.479616 , 0.000526 ,  70
   5.0063 , 0.479599 , 0.000526 ,  71
   5.0063 , 0.479702 , 0.000526 ,  72
   5.0063 , 0.479643 , 0.000526 ,  73
   5.0063 , 0.479648 , 0.000526 ,  74
   5.0063 , 0.479762 , 0.000526 ,  75
   5.0063 , 0.479691 , 0.000526 ,  76
   5.0063 , 0.479628 , 0.000526 ,  77
   5.0063 , 0.479729 , 0.000526 ,  78
   5.0063 , 0.479691 , 0.000526 ,  79
   5.0063 , 0.479724 , 0.000526 ,  80
   5.0063 , 0.479639 , 0.000526 ,  81
   5.0063 , 0.479627 , 0.000526 ,  82
   5.0063 , 0.479701 , 0.000526 ,  83
   5.0063 , 0.479721 , 0.000526 ,  84
   5.0063 , 0.479721 , 0.000526 ,  85
   5.0063 , 0.479715 , 0.000526 ,  86
   5.0063 , 0.479608 , 0.000526 ,  87
   5.0063 , 0.479695 , 0.000526 ,  88
   5.0063 , 0.479658 , 0.000526 ,  89
   5.0063 , 0.479679 , 0.000526 ,  90
   5.0063 , 0.479771 , 0.000526 ,  91
   5.0063 , 0.479745 , 0.000526 ,  92
   5.0063 , 0.479739 , 0.000526 ,  93
   5.0063 , 0.479652 , 0.000526 ,  94
   5.0063 , 0.479637 , 0.000526 ,  95
   5.0063 , 0.479700 , 0.000526 ,  96
   5.0063 , 0.479703 , 0.000526 ,  97
   5.0063 , 0.479697 , 0.000526 ,  98
   5.0063 , 0.479748 , 0.000526 ,  99
   5.0063 , 0.479693 , 0.000526 , 100
   5.0106 , 0.480148 , 0.000515 ,   0
   5.0106 , 0.479852 , 0.000515 ,   1
   5.0106 , 0.480006 , 0.000515 ,   2
   5.0106 , 0.480139 , 0.000515 ,   3
   5.0106 , 0.480186 , 0.000515 ,   4
   5.0106 , 0.480126 , 0.000515 ,   5
   5.0106 , 0.480160 , 0.000515 ,   6
   5.0106 , 0.480182 , 0.000515 ,   7
   5.0106 , 0.480125 , 0.000515 ,   8
   5.0106 , 0.480100 , 0.000515 ,   9
   5.0106 , 0.480210 , 0.000515 ,  10
   5.0106 , 0.480190 , 0.000515 ,  11
   5.0106 , 0.480135 , 0.000515 ,  12
   5.0106 , 0.480160 , 0.000515 ,  13
   5.0106 , 0.480157 , 0.000515 ,  14
   5.0106 , 0.480171 , 0.000515 ,  15
   5.0106 , 0.480156 , 0.000515 ,  16
   5.0106 , 0.480171 , 0.000515 ,  17
   5.0106 , 0.480149 , 0.000515 ,  18
   5.0106 , 0.480113 , 0.000515 ,  19
   5.0106 , 0.480140 , 0.000515 ,  20
   5.0106 , 0.480131 , 0.000515 ,  21
   5.0106 , 0.480188 , 0.000515 ,  22
   5.0106 , 0.480083 , 0.000515 ,  23
   5.0106 , 0.480227 , 0.000515 ,  24
   5.0106 , 0.480158 , 0.000515 ,  25
   5.0106 , 0.480188 , 0.000515 ,  26
   5.0106 , 0.480193 , 0.000515 ,  27
   5.0106 , 0.480145 , 0.000515 ,  28
   5.0106 , 0.480231 , 0.000515 ,  29
   5.0106 , 0.480164 , 0.000515 ,  30
   5.0106 , 0.480159 , 0.000515 ,  31
   5.0106 , 0.480121 , 0.000515 ,  32
   5.0106 , 0.480210 , 0.000515 ,  33
   5.0106 , 0.480082 , 0.000515 ,  34
   5.0106 , 0.480143 , 0.000515 ,  35
   5.0106 , 0.480166 , 0.000515 ,  36
   5.0106 , 0.480132 , 0.000515 ,  37
   5.0106 , 0.480135 , 0.000515 ,  38
   5.0106 , 0.480066 , 0.000515 ,  39
   5.0106 , 0.480109 , 0.000515 ,  40
   5.0106 , 0.480149 , 0.000515 ,  41
   5.0106 , 0.480125 , 0.000515 ,  42
   5.0106 , 0.480162 , 0.000515 ,  43
   5.0106 , 0.480066 , 0.000515 ,  44
   5.0106 , 0.480174 , 0.000515 ,  45
   5.0106 , 0.480108 , 0.000515 ,  46
   5.0106 , 0.480181 , 0.000515 ,  47
   5.0106 , 0.480122 , 0.000515 ,  48
   5.0106 , 0.480096 , 0.000515 ,  49
   5.0106 , 0.480165 , 0.000515 ,  50
   5.0106 , 0.480207 , 0.000515 ,  51
   5.0106 , 0.480177 , 0.000515 ,  52
   5.0106 , 0.480242 , 0.000515 ,  53
   5.0106 , 0.480151 , 0.000515 ,  54
   5.0106 , 0.480121 , 0.000515 ,  55
   5.0106 , 0.480169 , 0.000515 ,  56
   5.0106 , 0.480153 , 0.000515 ,  57
   5.0106 , 0.480157 , 0.000515 ,  58
   5.0106 , 0.480175 , 0.000515 ,  59
   5.0106 , 0.480125 , 0.000515 ,  60
   5.0106 , 0.480186 , 0.000515 ,  61
   5.0106 , 0.480131 , 0.000515 ,  62
   5.0106 , 0.480243 , 0.000515 ,  63
   5.0106 , 0.480110 , 0.000515 ,  64
   5.0106 , 0.480144 , 0.000515 ,  65
   5.0106 , 0.480143 , 0.000515 ,  66
   5.0106 , 0.480197 , 0.000515 ,  67
   5.0106 , 0.480175 , 0.000515 ,  68
   5.0106 , 0.480112 , 0.000515 ,  69
   5.0106 , 0.480081 , 0.000515 ,  70
   5.0106 , 0.480076 , 0.000515 ,  71
   5.0106 , 0.480168 , 0.000515 ,  72
   5.0106 , 0.480137 , 0.000515 ,  73
   5.0106 , 0.480122 , 0.000515 ,  74
   5.0106 , 0.480191 , 0.000515 ,  75
   5.0106 , 0.480146 , 0.000515 ,  76
   5.0106 , 0.480131 , 0.000515 ,  77
   5.0106 , 0.480132 , 0.000515 ,  78
   5.0106 , 0.480147 , 0.000515 ,  79
   5.0106 , 0.480153 , 0.000515 ,  80
   5.0106 , 0.480122 , 0.000515 ,  81
   5.0106 , 0.480087 , 0.000515 ,  82
   5.0106 , 0.480177 , 0.000515 ,  83
   5.0106 , 0.480134 , 0.000515 ,  84
   5.0106 , 0.480125 , 0.000515 ,  85
   5.0106 , 0.480166 , 0.000515 ,  86
   5.0106 , 0.480138 , 0.000515 ,  87
   5.0106 , 0.480202 , 0.000515 ,  88
   5.0106 , 0.480133 , 0.000515 ,  89
   5.0106 , 0.480252 , 0.000515 ,  90
   5.0106 , 0.480162 , 0.000515 ,  91
   5.0106 , 0.480261 , 0.000515 ,  92
   5.0106 , 0.480213 , 0.000515 ,  93
   5.0106 , 0.480171 , 0.000515 ,  94
   5.0106 , 0.480096 , 0.000515 ,  95
   5.0106 , 0.480142 , 0.000515 ,  96
   5.0106 , 0.480127 , 0.000515 ,  97
   5.0106 , 0.480159 , 0.000515 ,  98
   5.0106 , 0.480146 , 0.000515 ,  99
   5.0106 , 0.480128 , 0.000515 , 100
   5.1058 , 0.485640 , 0.000577 ,   0
   5.1058 , 0.485313 , 0.000577 ,   1
   5.1058 , 0.485496 , 0.000577 ,   2
   5.1058 , 0.485650 , 0.000577 ,   3
   5.1058 , 0.485676 , 0.000577 ,   4
   5.1058 , 0.485600 , 0.000577 ,   5
   5.1058 , 0.485687 , 0.000577 ,   6
   5.1058 , 0.485680 , 0.000577 ,   7
   5.1058 , 0.485590 , 0.000577 ,   8
   5.1058 , 0.485605 , 0.000577 ,   9
   5.1058 , 0.485663 , 0.000577 ,  10
   5.1058 , 0.485666 , 0.000577 ,  11
   5.1058 , 0.485669 , 0.000577 ,  12
   5.1058 , 0.485636 , 0.000577 ,  13
   5.1058 , 0.485699 , 0.000577 ,  14
   5.1058 , 0.485627 , 0.000577 ,  15
   5.1058 , 0.485716 , 0.000577 ,  16
   5.1058 , 0.485713 , 0.000577 ,  17
   5.1058 , 0.485646 , 0.000577 ,  18
   5.1058 , 0.485615 , 0.000577 ,  19
   5.1058 , 0.485635 , 0.000577 ,  20
   5.1058 , 0.485558 , 0.000577 ,  21
   5.1058 , 0.485694 , 0.000577 ,  22
   5.1058 , 0.485676 , 0.000577 ,  23
   5.1058 , 0.485629 , 0.000577 ,  24
   5.1058 , 0.485642 , 0.000577 ,  25
   5.1058 , 0.485665 , 0.000577 ,  26
   5.1058 , 0.485652 , 0.000577 ,  27
   5.1058 , 0.485613 , 0.000577 ,  28
   5.1058 , 0.485720 , 0.000577 ,  29
   5.1058 , 0.485648 , 0.000577 ,  30
   5.1058 , 0.485626 , 0.000577 ,  31
   5.1058 , 0.485670 , 0.000577 ,  32
   5.1058 , 0.485665 , 0.000577 ,  33
   5.1058 , 0.485684 , 0.000577 ,  34
   5.1058 , 0.485686 , 0.000577 ,  35
   5.1058 , 0.485734 , 0.000577 ,  36
   5.1058 , 0.485681 , 0.000577 ,  37
   5.1058 , 0.485648 , 0.000577 ,  38
   5.1058 , 0.485563 , 0.000577 ,  39
   5.1058 , 0.485607 , 0.000577 ,  40
   5.1058 , 0.485712 , 0.000577 ,  41
   5.1058 , 0.485653 , 0.000577 ,  42
   5.1058 , 0.485646 , 0.000577 ,  43
   5.1058 , 0.485568 , 0.000577 ,  44
   5.1058 , 0.485665 , 0.000577 ,  45
   5.1058 , 0.485623 , 0.000577 ,  46
   5.1058 , 0.485683 , 0.000577 ,  47
   5.1058 , 0.485606 , 0.000577 ,  48
   5.1058 , 0.485599 , 0.000577 ,  49
   5.1058 , 0.485630 , 0.000577 ,  50
   5.1058 , 0.485650 , 0.000577 ,  51
   5.1058 , 0.485652 , 0.000577 ,  52
   5.1058 , 0.485689 , 0.000577 ,  53
   5.1058 , 0.485618 , 0.000577 ,  54
   5.1058 , 0.485653 , 0.000577 ,  55
   5.1058 , 0.485646 , 0.000577 ,  56
   5.1058 , 0.485642 , 0.000577 ,  57
   5.1058 , 0.485711 , 0.000577 ,  58
   5.1058 , 0.485642 , 0.000577 ,  59
   5.1058 , 0.485563 , 0.000577 ,  60
   5.1058 , 0.485700 , 0.000577 ,  61
   5.1058 , 0.485655 , 0.000577 ,  62
   5.1058 , 0.485607 , 0.000577 ,  63
   5.1058 , 0.485629 , 0.000577 ,  64
   5.1058 , 0.485598 , 0.000577 ,  65
   5.1058 , 0.485660 , 0.000577 ,  66
   5.1058 , 0.485621 , 0.000577 ,  67
   5.1058 , 0.485655 , 0.000577 ,  68
   5.1058 , 0.485594 , 0.000577 ,  69
   5.1058 , 0.485567 , 0.000577 ,  70
   5.1058 , 0.485536 , 0.000577 ,  71
   5.1058 , 0.485644 , 0.000577 ,  72
   5.1058 , 0.485601 , 0.000577 ,  73
   5.1058 , 0.485621 , 0.000577 ,  74
   5.1058 , 0.485734 , 0.000577 ,  75
   5.1058 , 0.485597 , 0.000577 ,  76
   5.1058 , 0.485563 , 0.000577 ,  77
   5.1058 , 0.485685 , 0.000577 ,  78
   5.1058 , 0.485620 , 0.000577 ,  79
   5.1058 , 0.485681 , 0.000577 ,  80
   5.1058 , 0.485591 , 0.000577 ,  81
   5.1058 , 0.485578 , 0.000577 ,  82
   5.1058 , 0.485641 , 0.000577 ,  83
   5.1058 , 0.485662 , 0.000577 ,  84
   5.1058 , 0.485674 , 0.000577 ,  85
   5.1058 , 0.485659 , 0.000577 ,  86
   5.1058 , 0.485558 , 0.000577 ,  87
   5.1058 , 0.485633 , 0.000577 ,  88
   5.1058 , 0.485598 , 0.000577 ,  89
   5.1058 , 0.485643 , 0.000577 ,  90
   5.1058 , 0.485747 , 0.000577 ,  91
   5.1058 , 0.485720 , 0.000577 ,  92
   5.1058 , 0.485686 , 0.000577 ,  93
   5.1058 , 0.485612 , 0.000577 ,  94
   5.1058 , 0.485561 , 0.000577 ,  95
   5.1058 , 0.485663 , 0.000577 ,  96
   5.1058 , 0.485654 , 0.000577 ,  97
   5.1058 , 0.485663 , 0.000577 ,  98
   5.1058 , 0.485737 , 0.000577 ,  99
   5.1058 , 0.485613 , 0.000577 , 100
   5.1093 , 0.486003 , 0.000537 ,   0
   5.1093 , 0.485681 , 0.000537 ,   1
   5.1093 , 0.485860 , 0.000537 ,   2
   5.1093 , 0.485999 , 0.000537 ,   3
   5.1093 , 0.486061 , 0.000537 ,   4
   5.1093 , 0.485974 , 0.000537 ,   5
   5.1093 , 0.486012 , 0.000537 ,   6
   5.1093 , 0.486035 , 0.000537 ,   7
   5.1093 , 0.485974 , 0.000537 ,   8
   5.1093 , 0.485938 , 0.000537 ,   9
   5.1093 , 0.486059 , 0.000537 ,  10
   5.1093 , 0.486039 , 0.000537 ,  11
   5.1093 , 0.486003 , 0.000537 ,  12
   5.1093 , 0.486028 , 0.000537 ,  13
   5.1093 , 0.486024 , 0.000537 ,  14
   5.1093 , 0.486009 , 0.000537 ,  15
   5.1093 , 0.486009 , 0.000537 ,  16
   5.1093 , 0.486041 , 0.000537 ,  17
   5.1093 , 0.485986 , 0.000537 ,  18
   5.1093 , 0.485998 , 0.000537 ,  19
   5.1093 , 0.485996 , 0.000537 ,  20
   5.1093 , 0.485959 , 0.000537 ,  21
   5.1093 , 0.486054 , 0.000537 ,  22
   5.1093 , 0.485959 , 0.000537 ,  23
   5.1093 , 0.486067 , 0.000537 ,  24
   5.1093 , 0.486011 , 0.000537 ,  25
   5.1093 , 0.486062 , 0.000537 ,  26
   5.1093 , 0.486051 , 0.000537 ,  27
   5.1093 , 0.486009 , 0.000537 ,  28
   5.1093 , 0.486070 , 0.000537 ,  29
   5.1093 , 0.486010 , 0.000537 ,  30
   5.1093 , 0.486004 , 0.000537 ,  31
   5.1093 , 0.485973 , 0.000537 ,  32
   5.1093 , 0.486060 , 0.000537 ,  33
   5.1093 , 0.485968 , 0.000537 ,  34
   5.1093 , 0.486014 , 0.000537 ,  35
   5.1093 , 0.486030 , 0.000537 ,  36
   5.1093 , 0.485977 , 0.000537 ,  37
   5.1093 , 0.486012 , 0.000537 ,  38
   5.1093 , 0.485928 , 0.000537 ,  39
   5.1093 , 0.485971 , 0.000537 ,  40
   5.1093 , 0.486009 , 0.000537 ,  41
   5.1093 , 0.485992 , 0.000537 ,  42
   5.1093 , 0.486010 , 0.000537 ,  43
   5.1093 , 0.485906 , 0.000537 ,  44
   5.1093 , 0.486023 , 0.000537 ,  45
   5.1093 , 0.485976 , 0.000537 ,  46
   5.1093 , 0.486060 , 0.000537 ,  47
   5.1093 , 0.485956 , 0.000537 ,  48
   5.1093 , 0.485938 , 0.000537 ,  49
   5.1093 , 0.486010 , 0.000537 ,  50
   5.1093 , 0.486026 , 0.000537 ,  51
   5.1093 , 0.486011 , 0.000537 ,  52
   5.1093 , 0.486098 , 0.000537 ,  53
   5.1093 , 0.486004 , 0.000537 ,  54
   5.1093 , 0.485982 , 0.000537 ,  55
   5.1093 , 0.486030 , 0.000537 ,  56
   5.1093 , 0.486018 , 0.000537 ,  57
   5.1093 , 0.486011 , 0.000537 ,  58
   5.1093 , 0.486020 , 0.000537 ,  59
   5.1093 , 0.485982 , 0.000537 ,  60
   5.1093 , 0.486045 , 0.000537 ,  61
   5.1093 , 0.485978 , 0.000537 ,  62
   5.1093 , 0.486077 , 0.000537 ,  63
   5.1093 , 0.485973 , 0.000537 ,  64
   5.1093 , 0.485989 , 0.000537 ,  65
   5.1093 , 0.486022 , 0.000537 ,  66
   5.1093 , 0.486047 , 0.000537 ,  67
   5.1093 , 0.486036 , 0.000537 ,  68
   5.1093 , 0.485966 , 0.000537 ,  69
   5.1093 , 0.485914 , 0.000537 ,  70
   5.1093 , 0.485898 , 0.000537 ,  71
   5.1093 , 0.486030 , 0.000537 ,  72
   5.1093 , 0.485990 , 0.000537 ,  73
   5.1093 , 0.485985 , 0.000537 ,  74
   5.1093 , 0.486056 , 0.000537 ,  75
   5.1093 , 0.486017 , 0.000537 ,  76
   5.1093 , 0.485985 , 0.000537 ,  77
   5.1093 , 0.485992 , 0.000537 ,  78
   5.1093 , 0.486009 , 0.000537 ,  79
   5.1093 , 0.486001 , 0.000537 ,  80
   5.1093 , 0.485961 , 0.000537 ,  81
   5.1093 , 0.485938 , 0.000537 ,  82
   5.1093 , 0.486030 , 0.000537 ,  83
   5.1093 , 0.485991 , 0.000537 ,  84
   5.1093 , 0.485990 , 0.000537 ,  85
   5.1093 , 0.486022 , 0.000537 ,  86
   5.1093 , 0.485980 , 0.000537 ,  87
   5.1093 , 0.486058 , 0.000537 ,  88
   5.1093 , 0.485989 , 0.000537 ,  89
   5.1093 , 0.486074 , 0.000537 ,  90
   5.1093 , 0.486039 , 0.000537 ,  91
   5.1093 , 0.486118 , 0.000537 ,  92
   5.1093 , 0.486097 , 0.000537 ,  93
   5.1093 , 0.486010 , 0.000537 ,  94
   5.1093 , 0.485961 , 0.000537 ,  95
   5.1093 , 0.485997 , 0.000537 ,  96
   5.1093 , 0.486006 , 0.000537 ,  97
   5.1093 , 0.486015 , 0.000537 ,  98
   5.1093 , 0.486021 , 0.000537 ,  99
   5.1093 , 0.485991 , 0.000537 , 100
   5.2033 , 0.490699 , 0.000722 ,   0
   5.2033 , 0.490422 , 0.000722 ,   1
   5.2033 , 0.490542 , 0.000722 ,   2
   5.2033 , 0.490681 , 0.000722 ,   3
   5.2033 , 0.490703 , 0.000722 ,   4
   5.2033 , 0.490671 , 0.000722 ,   5
   5.2033 , 0.490743 , 0.000722 ,   6
   5.2033 , 0.490802 , 0.000722 ,   7
   5.2033 , 0.490651 , 0.000722 ,   8
   5.2033 , 0.490637 , 0.000722 ,   9
   5.2033 , 0.490725 , 0.000722 ,  10
   5.2033 , 0.490725 , 0.000722 ,  11
   5.2033 , 0.490711 , 0.000722 ,  12
   5.2033 , 0.490744 , 0.000722 ,  13
   5.2033 , 0.490790 , 0.000722 ,  14
   5.2033 , 0.490721 , 0.000722 ,  15
   5.2033 , 0.490773 , 0.000722 ,  16
   5.2033 , 0.490782 , 0.000722 ,  17
   5.2033 , 0.490608 , 0.000722 ,  18
   5.2033 , 0.490643 , 0.000722 ,  19
   5.2033 , 0.490675 , 0.000722 ,  20
   5.2033 , 0.490526 , 0.000722 ,  21
   5.2033 , 0.490732 , 0.000722 ,  22
   5.2033 , 0.490748 , 0.000722 ,  23
   5.2033 , 0.490756 , 0.000722 ,  24
   5.2033 , 0.490722 , 0.000722 ,  25
   5.2033 , 0.490725 , 0.000722 ,  26
   5.2033 , 0.490718 , 0.000722 ,  27
   5.2033 , 0.490658 , 0.000722 ,  28
   5.2033 , 0.490772 , 0.000722 ,  29
   5.2033 , 0.490657 , 0.000722 ,  30
   5.2033 , 0.490655 , 0.000722 ,  31
   5.2033 , 0.490635 , 0.000722 ,  32
   5.2033 , 0.490693 , 0.000722 ,  33
   5.2033 , 0.490762 , 0.000722 ,  34
   5.2033 , 0.490745 , 0.000722 ,  35
   5.2033 , 0.490803 , 0.000722 ,  36
   5.2033 , 0.490829 , 0.000722 ,  37
   5.2033 , 0.490610 , 0.000722 ,  38
   5.2033 , 0.490628 , 0.000722 ,  39
   5.2033 , 0.490620 , 0.000722 ,  40
   5.2033 , 0.490814 , 0.000722 ,  41
   5.2033 , 0.490763 , 0.000722 ,  42
   5.2033 , 0.490694 , 0.000722 ,  43
   5.2033 , 0.490629 , 0.000722 ,  44
   5.2033 , 0.490697 , 0.000722 ,  45
   5.2033 , 0.490718 , 0.000722 ,  46
   5.2033 , 0.490737 , 0.000722 ,  47
   5.2033 , 0.490730 , 0.000722 ,  48
   5.2033 , 0.490646 , 0.000722 ,  49
   5.2033 , 0.490720 , 0.000722 ,  50
   5.2033 , 0.490711 , 0.000722 ,  51
   5.2033 , 0.490796 , 0.000722 ,  52
   5.2033 , 0.490766 , 0.000722 ,  53
   5.2033 , 0.490713 , 0.000722 ,  54
   5.2033 , 0.490713 , 0.000722 ,  55
   5.2033 , 0.490716 , 0.000722 ,  56
   5.2033 , 0.490707 , 0.000722 ,  57
   5.2033 , 0.490780 , 0.000722 ,  58
   5.2033 , 0.490658 , 0.000722 ,  59
   5.2033 , 0.490605 , 0.000722 ,  60
   5.2033 , 0.490736 , 0.000722 ,  61
   5.2033 , 0.490740 , 0.000722 ,  62
   5.2033 , 0.490622 , 0.000722 ,  63
   5.2033 , 0.490660 , 0.000722 ,  64
   5.2033 , 0.490621 , 0.000722 ,  65
   5.2033 , 0.490756 , 0.000722 ,  66
   5.2033 , 0.490700 , 0.000722 ,  67
   5.2033 , 0.490690 , 0.000722 ,  68
   5.2033 , 0.490716 , 0.000722 ,  69
   5.2033 , 0.490594 , 0.000722 ,  70
   5.2033 , 0.490646 , 0.000722 ,  71
   5.2033 , 0.490718 , 0.000722 ,  72
   5.2033 , 0.490676 , 0.000722 ,  73
   5.2033 , 0.490773 , 0.000722 ,  74
   5.2033 , 0.490734 , 0.000722 ,  75
   5.2033 , 0.490664 , 0.000722 ,  76
   5.2033 , 0.490659 , 0.000722 ,  77
   5.2033 , 0.490781 , 0.000722 ,  78
   5.2033 , 0.490596 , 0.000722 ,  79
   5.2033 , 0.490765 , 0.000722 ,  80
   5.2033 , 0.490602 , 0.000722 ,  81
   5.2033 , 0.490682 , 0.000722 ,  82
   5.2033 , 0.490666 , 0.000722 ,  83
   5.2033 , 0.490684 , 0.000722 ,  84
   5.2033 , 0.490751 , 0.000722 ,  85
   5.2033 , 0.490734 , 0.000722 ,  86
   5.2033 , 0.490630 , 0.000722 ,  87
   5.2033 , 0.490576 , 0.000722 ,  88
   5.2033 , 0.490576 , 0.000722 ,  89
   5.2033 , 0.490731 , 0.000722 ,  90
   5.2033 , 0.490867 , 0.000722 ,  91
   5.2033 , 0.490822 , 0.000722 ,  92
   5.2033 , 0.490783 , 0.000722 ,  93
   5.2033 , 0.490629 , 0.000722 ,  94
   5.2033 , 0.490600 , 0.000722 ,  95
   5.2033 , 0.490710 , 0.000722 ,  96
   5.2033 , 0.490747 , 0.000722 ,  97
   5.2033 , 0.490756 , 0.000722 ,  98
   5.2033 , 0.490791 , 0.000722 ,  99
   5.2033 , 0.490662 , 0.000722 , 100
   5.2064 , 0.491364 , 0.000604 ,   0
   5.2064 , 0.491018 , 0.000604 ,   1
   5.2064 , 0.491205 , 0.000604 ,   2
   5.2064 , 0.491367 , 0.000604 ,   3
   5.2064 , 0.491449 , 0.000604 ,   4
   5.2064 , 0.491342 , 0.000604 ,   5
   5.2064 , 0.491380 , 0.000604 ,   6
   5.2064 , 0.491393 , 0.000604 ,   7
   5.2064 , 0.491324 , 0.000604 ,   8
   5.2064 , 0.491263 , 0.000604 ,   9
   5.2064 , 0.491411 , 0.000604 ,  10
   5.2064 , 0.491396 , 0.000604 ,  11
   5.2064 , 0.491385 , 0.000604 ,  12
   5.2064 , 0.491399 , 0.000604 ,  13
   5.2064 , 0.491409 , 0.000604 ,  14
   5.2064 , 0.491320 , 0.000604 ,  15
   5.2064 , 0.491367 , 0.000604 ,  16
   5.2064 , 0.491423 , 0.000604 ,  17
   5.2064 , 0.491338 , 0.000604 ,  18
   5.2064 , 0.491356 , 0.000604 ,  19
   5.2064 , 0.491378 , 0.000604 ,  20
   5.2064 , 0.491285 , 0.000604 ,  21
   5.2064 , 0.491404 , 0.000604 ,  22
   5.2064 , 0.491338 , 0.000604 ,  23
   5.2064 , 0.491412 , 0.000604 ,  24
   5.2064 , 0.491368 , 0.000604 ,  25
   5.2064 , 0.491454 , 0.000604 ,  26
   5.2064 , 0.491409 , 0.000604 ,  27
   5.2064 , 0.491355 , 0.000604 ,  28
   5.2064 , 0.491436 , 0.000604 ,  29
   5.2064 , 0.491372 , 0.000604 ,  30
   5.2064 , 0.491358 , 0.000604 ,  31
   5.2064 , 0.491344 , 0.000604 ,  32
   5.2064 , 0.491418 , 0.000604 ,  33
   5.2064 , 0.491375 , 0.000604 ,  34
   5.2064 , 0.491396 , 0.000604 ,  35
   5.2064 , 0.491412 , 0.000604 ,  36
   5.2064 , 0.491332 , 0.000604 ,  37
   5.2064 , 0.491387 , 0.000604 ,  38
   5.2064 , 0.491277 , 0.000604 ,  39
   5.2064 , 0.491337 , 0.000604 ,  40
   5.2064 , 0.491379 , 0.000604 ,  41
   5.2064 , 0.491351 , 0.000604 ,  42
   5.2064 , 0.491367 , 0.000604 ,  43
   5.2064 , 0.491234 , 0.000604 ,  44
   5.2064 , 0.491379 , 0.000604 ,  45
   5.2064 , 0.491331 , 0.000604 ,  46
   5.2064 , 0.491427 , 0.000604 ,  47
   5.2064 , 0.491316 , 0.000604 ,  48
   5.2064 , 0.491277 , 0.000604 ,  49
   5.2064 , 0.491369 , 0.000604 ,  50
   5.2064 , 0.491357 , 0.000604 ,  51
   5.2064 , 0.491388 , 0.000604 ,  52
   5.2064 , 0.491453 , 0.000604 ,  53
   5.2064 , 0.491356 , 0.000604 ,  54
   5.2064 , 0.491358 , 0.000604 ,  55
   5.2064 , 0.491408 , 0.000604 ,  56
   5.2064 , 0.491403 , 0.000604 ,  57
   5.2064 , 0.491390 , 0.000604 ,  58
   5.2064 , 0.491371 , 0.000604 ,  59
   5.2064 , 0.491324 , 0.000604 ,  60
   5.2064 , 0.491398 , 0.000604 ,  61
   5.2064 , 0.491349 , 0.000604 ,  62
   5.2064 , 0.491418 , 0.000604 ,  63
   5.2064 , 0.491321 , 0.000604 ,  64
   5.2064 , 0.491327 , 0.000604 ,  65
   5.2064 , 0.491399 , 0.000604 ,  66
   5.2064 , 0.491423 , 0.000604 ,  67
   5.2064 , 0.491412 , 0.000604 ,  68
   5.2064 , 0.491326 , 0.000604 ,  69
   5.2064 , 0.491285 , 0.000604 ,  70
   5.2064 , 0.491227 , 0.000604 ,  71
   5.2064 , 0.491409 , 0.000604 ,  72
   5.2064 , 0.491341 , 0.000604 ,  73
   5.2064 , 0.491346 , 0.000604 ,  74
   5.2064 , 0.491420 , 0.000604 ,  75
   5.2064 , 0.491379 , 0.000604 ,  76
   5.2064 , 0.491335 , 0.000604 ,  77
   5.2064 , 0.491348 , 0.000604 ,  78
   5.2064 , 0.491348 , 0.000604 ,  79
   5.2064 , 0.491356 , 0.000604 ,  80
   5.2064 , 0.491323 , 0.000604 ,  81
   5.2064 , 0.491311 , 0.000604 ,  82
   5.2064 , 0.491392 , 0.000604 ,  83
   5.2064 , 0.491362 , 0.000604 ,  84
   5.2064 , 0.491367 , 0.000604 ,  85
   5.2064 , 0.491370 , 0.000604 ,  86
   5.2064 , 0.491327 , 0.000604 ,  87
   5.2064 , 0.491411 , 0.000604 ,  88
   5.2064 , 0.491345 , 0.000604 ,  89
   5.2064 , 0.491401 , 0.000604 ,  90
   5.2064 , 0.491425 , 0.000604 ,  91
   5.2064 , 0.491492 , 0.000604 ,  92
   5.2064 , 0.491471 , 0.000604 ,  93
   5.2064 , 0.491359 , 0.000604 ,  94
   5.2064 , 0.491322 , 0.000604 ,  95
   5.2064 , 0.491372 , 0.000604 ,  96
   5.2064 , 0.491381 , 0.000604 ,  97
   5.2064 , 0.491382 , 0.000604 ,  98
   5.2064 , 0.491409 , 0.000604 ,  99
   5.2064 , 0.491341 , 0.000604 , 100
   5.3938 , 0.501875 , 0.000698 ,   0
   5.3938 , 0.501567 , 0.000698 ,   1
   5.3938 , 0.501704 , 0.000698 ,   2
   5.3938 , 0.501865 , 0.000698 ,   3
   5.3938 , 0.501915 , 0.000698 ,   4
   5.3938 , 0.501834 , 0.000698 ,   5
   5.3938 , 0.501934 , 0.000698 ,   6
   5.3938 , 0.501943 , 0.000698 ,   7
   5.3938 , 0.501821 , 0.000698 ,   8
   5.3938 , 0.501810 , 0.000698 ,   9
   5.3938 , 0.501909 , 0.000698 ,  10
   5.3938 , 0.501895 , 0.000698 ,  11
   5.3938 , 0.501897 , 0.000698 ,  12
   5.3938 , 0.501890 , 0.000698 ,  13
   5.3938 , 0.501960 , 0.000698 ,  14
   5.3938 , 0.501874 , 0.000698 ,  15
   5.3938 , 0.501970 , 0.000698 ,  16
   5.3938 , 0.501962 , 0.000698 ,  17
   5.3938 , 0.501828 , 0.000698 ,  18
   5.3938 , 0.501827 , 0.000698 ,  19
   5.3938 , 0.501863 , 0.000698 ,  20
   5.3938 , 0.501742 , 0.000698 ,  21
   5.3938 , 0.501937 , 0.000698 ,  22
   5.3938 , 0.501929 , 0.000698 ,  23
   5.3938 , 0.501892 , 0.000698 ,  24
   5.3938 , 0.501897 , 0.000698 ,  25
   5.3938 , 0.501897 , 0.000698 ,  26
   5.3938 , 0.501881 , 0.000698 ,  27
   5.3938 , 0.501841 , 0.000698 ,  28
   5.3938 , 0.501969 , 0.000698 ,  29
   5.3938 , 0.501845 , 0.000698 ,  30
   5.3938 , 0.501847 , 0.000698 ,  31
   5.3938 , 0.501863 , 0.000698 ,  32
   5.3938 , 0.501887 , 0.000698 ,  33
   5.3938 , 0.501932 , 0.000698 ,  34
   5.3938 , 0.501935 , 0.000698 ,  35
   5.3938 , 0.501982 , 0.000698 ,  36
   5.3938 , 0.501966 , 0.000698 ,  37
   5.3938 , 0.501848 , 0.000698 ,  38
   5.3938 , 0.501783 , 0.000698 ,  39
   5.3938 , 0.501815 , 0.000698 ,  40
   5.3938 , 0.501984 , 0.000698 ,  41
   5.3938 , 0.501926 , 0.000698 ,  42
   5.3938 , 0.501870 , 0.000698 ,  43
   5.3938 , 0.501790 , 0.000698 ,  44
   5.3938 , 0.501886 , 0.000698 ,  45
   5.3938 , 0.501872 , 0.000698 ,  46
   5.3938 , 0.501924 , 0.000698 ,  47
   5.3938 , 0.501859 , 0.000698 ,  48
   5.3938 , 0.501833 , 0.000698 ,  49
   5.3938 , 0.501871 , 0.000698 ,  50
   5.3938 , 0.501881 , 0.000698 ,  51
   5.3938 , 0.501938 , 0.000698 ,  52
   5.3938 , 0.501948 , 0.000698 ,  53
   5.3938 , 0.501847 , 0.000698 ,  54
   5.3938 , 0.501901 , 0.000698 ,  55
   5.3938 , 0.501912 , 0.000698 ,  56
   5.3938 , 0.501885 , 0.000698 ,  57
   5.3938 , 0.501979 , 0.000698 ,  58
   5.3938 , 0.501862 , 0.000698 ,  59
   5.3938 , 0.501785 , 0.000698 ,  60
   5.3938 , 0.501934 , 0.000698 ,  61
   5.3938 , 0.501898 , 0.000698 ,  62
   5.3938 , 0.501803 , 0.000698 ,  63
   5.3938 , 0.501844 , 0.000698 ,  64
   5.3938 , 0.501796 , 0.000698 ,  65
   5.3938 , 0.501916 , 0.000698 ,  66
   5.3938 , 0.501867 , 0.000698 ,  67
   5.3938 , 0.501874 , 0.000698 ,  68
   5.3938 , 0.501866 , 0.000698 ,  69
   5.3938 , 0.501780 , 0.000698 ,  70
   5.3938 , 0.501762 , 0.000698 ,  71
   5.3938 , 0.501880 , 0.000698 ,  72
   5.3938 , 0.501833 , 0.000698 ,  73
   5.3938 , 0.501881 , 0.000698 ,  74
   5.3938 , 0.501957 , 0.000698 ,  75
   5.3938 , 0.501820 , 0.000698 ,  76
   5.3938 , 0.501821 , 0.000698 ,  77
   5.3938 , 0.501937 , 0.000698 ,  78
   5.3938 , 0.501807 , 0.000698 ,  79
   5.3938 , 0.501927 , 0.000698 ,  80
   5.3938 , 0.501788 , 0.000698 ,  81
   5.3938 , 0.501835 , 0.000698 ,  82
   5.3938 , 0.501852 , 0.000698 ,  83
   5.3938 , 0.501867 , 0.000698 ,  84
   5.3938 , 0.501915 , 0.000698 ,  85
   5.3938 , 0.501904 , 0.000698 ,  86
   5.3938 , 0.501787 , 0.000698 ,  87
   5.3938 , 0.501817 , 0.000698 ,  88
   5.3938 , 0.501770 , 0.000698 ,  89
   5.3938 , 0.501891 , 0.000698 ,  90
   5.3938 , 0.502025 , 0.000698 ,  91
   5.3938 , 0.502005 , 0.000698 ,  92
   5.3938 , 0.501939 , 0.000698 ,  93
   5.3938 , 0.501836 , 0.000698 ,  94
   5.3938 , 0.501765 , 0.000698 ,  95
   5.3938 , 0.501908 , 0.000698 ,  96
   5.3938 , 0.501902 , 0.000698 ,  97
   5.3938 , 0.501931 , 0.000698 ,  98
   5.3938 , 0.502000 , 0.000698 ,  99
   5.3938 , 0.501839 , 0.000698 , 100
   5.3956 , 0.502225 , 0.000589 ,   0
   5.3956 , 0.501891 , 0.000589 ,   1
   5.3956 , 0.502084 , 0.000589 ,   2
   5.3956 , 0.502209 , 0.000589 ,   3
   5.3956 , 0.502291 , 0.000589 ,   4
   5.3956 , 0.502164 , 0.000589 ,   5
   5.3956 , 0.502236 , 0.000589 ,   6
   5.3956 , 0.502233 , 0.000589 ,   7
   5.3956 , 0.502195 , 0.000589 ,   8
   5.3956 , 0.502172 , 0.000589 ,   9
   5.3956 , 0.502270 , 0.000589 ,  10
   5.3956 , 0.502273 , 0.000589 ,  11
   5.3956 , 0.502239 , 0.000589 ,  12
   5.3956 , 0.502268 , 0.000589 ,  13
   5.3956 , 0.502242 , 0.000589 ,  14
   5.3956 , 0.502210 , 0.000589 ,  15
   5.3956 , 0.502252 , 0.000589 ,  16
   5.3956 , 0.502299 , 0.000589 ,  17
   5.3956 , 0.502194 , 0.000589 ,  18
   5.3956 , 0.502227 , 0.000589 ,  19
   5.3956 , 0.502210 , 0.000589 ,  20
   5.3956 , 0.502166 , 0.000589 ,  21
   5.3956 , 0.502310 , 0.000589 ,  22
   5.3956 , 0.502206 , 0.000589 ,  23
   5.3956 , 0.502260 , 0.000589 ,  24
   5.3956 , 0.502237 , 0.000589 ,  25
   5.3956 , 0.502297 , 0.000589 ,  26
   5.3956 , 0.502272 , 0.000589 ,  27
   5.3956 , 0.502232 , 0.000589 ,  28
   5.3956 , 0.502306 , 0.000589 ,  29
   5.3956 , 0.502236 , 0.000589 ,  30
   5.3956 , 0.502208 , 0.000589 ,  31
   5.3956 , 0.502228 , 0.000589 ,  32
   5.3956 , 0.502281 , 0.000589 ,  33
   5.3956 , 0.502249 , 0.000589 ,  34
   5.3956 , 0.502257 , 0.000589 ,  35
   5.3956 , 0.502266 , 0.000589 ,  36
   5.3956 , 0.502200 , 0.000589 ,  37
   5.3956 , 0.502259 , 0.000589 ,  38
   5.3956 , 0.502146 , 0.000589 ,  39
   5.3956 , 0.502192 , 0.000589 ,  40
   5.3956 , 0.502235 , 0.000589 ,  41
   5.3956 , 0.502216 , 0.000589 ,  42
   5.3956 , 0.502205 , 0.000589 ,  43
   5.3956 , 0.502121 , 0.000589 ,  44
   5.3956 , 0.502253 , 0.000589 ,  45
   5.3956 , 0.502211 , 0.000589 ,  46
   5.3956 , 0.502302 , 0.000589 ,  47
   5.3956 , 0.502140 , 0.000589 ,  48
   5.3956 , 0.502162 , 0.000589 ,  49
   5.3956 , 0.502229 , 0.000589 ,  50
   5.3956 , 0.502229 , 0.000589 ,  51
   5.3956 , 0.502196 , 0.000589 ,  52
   5.3956 , 0.502308 , 0.000589 ,  53
   5.3956 , 0.502217 , 0.000589 ,  54
   5.3956 , 0.502216 , 0.000589 ,  55
   5.3956 , 0.502241 , 0.000589 ,  56
   5.3956 , 0.502242 , 0.000589 ,  57
   5.3956 , 0.502242 , 0.000589 ,  58
   5.3956 , 0.502234 , 0.000589 ,  59
   5.3956 , 0.502184 , 0.000589 ,  60
   5.3956 , 0.502269 , 0.000589 ,  61
   5.3956 , 0.502201 , 0.000589 ,  62
   5.3956 , 0.502249 , 0.000589 ,  63
   5.3956 , 0.502216 , 0.000589 ,  64
   5.3956 , 0.502190 , 0.000589 ,  65
   5.3956 , 0.502249 , 0.000589 ,  66
   5.3956 , 0.502248 , 0.000589 ,  67
   5.3956 , 0.502263 , 0.000589 ,  68
   5.3956 , 0.502168 , 0.000589 ,  69
   5.3956 , 0.502130 , 0.000589 ,  70
   5.3956 , 0.502076 , 0.000589 ,  71
   5.3956 , 0.502259 , 0.000589 ,  72
   5.3956 , 0.502202 , 0.000589 ,  73
   5.3956 , 0.502203 , 0.000589 ,  74
   5.3956 , 0.502305 , 0.000589 ,  75
   5.3956 , 0.502257 , 0.000589 ,  76
   5.3956 , 0.502181 , 0.000589 ,  77
   5.3956 , 0.502226 , 0.000589 ,  78
   5.3956 , 0.502216 , 0.000589 ,  79
   5.3956 , 0.502225 , 0.000589 ,  80
   5.3956 , 0.502173 , 0.000589 ,  81
   5.3956 , 0.502157 , 0.000589 ,  82
   5.3956 , 0.502256 , 0.000589 ,  83
   5.3956 , 0.502227 , 0.000589 ,  84
   5.3956 , 0.502244 , 0.000589 ,  85
   5.3956 , 0.502247 , 0.000589 ,  86
   5.3956 , 0.502178 , 0.000589 ,  87
   5.3956 , 0.502274 , 0.000589 ,  88
   5.3956 , 0.502205 , 0.000589 ,  89
   5.3956 , 0.502246 , 0.000589 ,  90
   5.3956 , 0.502299 , 0.000589 ,  91
   5.3956 , 0.502358 , 0.000589 ,  92
   5.3956 , 0.502318 , 0.000589 ,  93
   5.3956 , 0.502224 , 0.000589 ,  94
   5.3956 , 0.502168 , 0.000589 ,  95
   5.3956 , 0.502235 , 0.000589 ,  96
   5.3956 , 0.502247 , 0.000589 ,  97
   5.3956 , 0.502242 , 0.000589 ,  98
   5.3956 , 0.502283 , 0.000589 ,  99
   5.3956 , 0.502218 , 0.000589 , 100
   5.4880 , 0.507061 , 0.000685 ,   0
   5.4880 , 0.506720 , 0.000685 ,   1
   5.4880 , 0.506878 , 0.000685 ,   2
   5.4880 , 0.507048 , 0.000685 ,   3
   5.4880 , 0.507137 , 0.000685 ,   4
   5.4880 , 0.507011 , 0.000685 ,   5
   5.4880 , 0.507093 , 0.000685 ,   6
   5.4880 , 0.507068 , 0.000685 ,   7
   5.4880 , 0.507016 , 0.000685 ,   8
   5.4880 , 0.506965 , 0.000685 ,   9
   5.4880 , 0.507099 , 0.000685 ,  10
   5.4880 , 0.507103 , 0.000685 ,  11
   5.4880 , 0.507092 , 0.000685 ,  12
   5.4880 , 0.507088 , 0.000685 ,  13
   5.4880 , 0.507121 , 0.000685 ,  14
   5.4880 , 0.506990 , 0.000685 ,  15
   5.4880 , 0.507110 , 0.000685 ,  16
   5.4880 , 0.507149 , 0.000685 ,  17
   5.4880 , 0.507037 , 0.000685 ,  18
   5.4880 , 0.507037 , 0.000685 ,  19
   5.4880 , 0.507062 , 0.000685 ,  20
   5.4880 , 0.506968 , 0.000685 ,  21
   5.4880 , 0.507128 , 0.000685 ,  22
   5.4880 , 0.507059 , 0.000685 ,  23
   5.4880 , 0.507079 , 0.000685 ,  24
   5.4880 , 0.507081 , 0.000685 ,  25
   5.4880 , 0.507157 , 0.000685 ,  26
   5.4880 , 0.507114 , 0.000685 ,  27
   5.4880 , 0.507047 , 0.000685 ,  28
   5.4880 , 0.507155 , 0.000685 ,  29
   5.4880 , 0.507069 , 0.000685 ,  30
   5.4880 , 0.507047 , 0.000685 ,  31
   5.4880 , 0.507087 , 0.000685 ,  32
   5.4880 , 0.507122 , 0.000685 ,  33
   5.4880 , 0.507099 , 0.000685 ,  34
   5.4880 , 0.507124 , 0.000685 ,  35
   5.4880 , 0.507121 , 0.000685 ,  36
   5.4880 , 0.507048 , 0.000685 ,  37
   5.4880 , 0.507111 , 0.000685 ,  38
   5.4880 , 0.506965 , 0.000685 ,  39
   5.4880 , 0.507034 , 0.000685 ,  40
   5.4880 , 0.507099 , 0.000685 ,  41
   5.4880 , 0.507028 , 0.000685 ,  42
   5.4880 , 0.507049 , 0.000685 ,  43
   5.4880 , 0.506925 , 0.000685 ,  44
   5.4880 , 0.507070 , 0.000685 ,  45
   5.4880 , 0.507021 , 0.000685 ,  46
   5.4880 , 0.507133 , 0.000685 ,  47
   5.4880 , 0.506994 , 0.000685 ,  48
   5.4880 , 0.506967 , 0.000685 ,  49
   5.4880 , 0.507059 , 0.000685 ,  50
   5.4880 , 0.507038 , 0.000685 ,  51
   5.4880 , 0.507084 , 0.000685 ,  52
   5.4880 , 0.507150 , 0.000685 ,  53
   5.4880 , 0.507058 , 0.000685 ,  54
   5.4880 , 0.507082 , 0.000685 ,  55
   5.4880 , 0.507091 , 0.000685 ,  56
   5.4880 , 0.507107 , 0.000685 ,  57
   5.4880 , 0.507124 , 0.000685 ,  58
   5.4880 , 0.507072 , 0.000685 ,  59
   5.4880 , 0.506987 , 0.000685 ,  60
   5.4880 , 0.507095 , 0.000685 ,  61
   5.4880 , 0.507071 , 0.000685 ,  62
   5.4880 , 0.507070 , 0.000685 ,  63
   5.4880 , 0.507014 , 0.000685 ,  64
   5.4880 , 0.506993 , 0.000685 ,  65
   5.4880 , 0.507105 , 0.000685 ,  66
   5.4880 , 0.507106 , 0.000685 ,  67
   5.4880 , 0.507114 , 0.000685 ,  68
   5.4880 , 0.507004 , 0.000685 ,  69
   5.4880 , 0.506986 , 0.000685 ,  70
   5.4880 , 0.506875 , 0.000685 ,  71
   5.4880 , 0.507104 , 0.000685 ,  72
   5.4880 , 0.507034 , 0.000685 ,  73
   5.4880 , 0.507036 , 0.000685 ,  74
   5.4880 , 0.507142 , 0.000685 ,  75
   5.4880 , 0.507069 , 0.000685 ,  76
   5.4880 , 0.506989 , 0.000685 ,  77
   5.4880 , 0.507054 , 0.000685 ,  78
   5.4880 , 0.507026 , 0.000685 ,  79
   5.4880 , 0.507061 , 0.000685 ,  80
   5.4880 , 0.507021 , 0.000685 ,  81
   5.4880 , 0.507002 , 0.000685 ,  82
   5.4880 , 0.507094 , 0.000685 ,  83
   5.4880 , 0.507069 , 0.000685 ,  84
   5.4880 , 0.507092 , 0.000685 ,  85
   5.4880 , 0.507071 , 0.000685 ,  86
   5.4880 , 0.507001 , 0.000685 ,  87
   5.4880 , 0.507085 , 0.000685 ,  88
   5.4880 , 0.507017 , 0.000685 ,  89
   5.4880 , 0.507059 , 0.000685 ,  90
   5.4880 , 0.507165 , 0.000685 ,  91
   5.4880 , 0.507211 , 0.000685 ,  92
   5.4880 , 0.507153 , 0.000685 ,  93
   5.4880 , 0.507072 , 0.000685 ,  94
   5.4880 , 0.506990 , 0.000685 ,  95
   5.4880 , 0.507090 , 0.000685 ,  96
   5.4880 , 0.507091 , 0.000685 ,  97
   5.4880 , 0.507100 , 0.000685 ,  98
   5.4880 , 0.507160 , 0.000685 ,  99
   5.4880 , 0.507018 , 0.000685 , 100
   5.6673 , 0.516752 , 0.000704 ,   0
   5.6673 , 0.516482 , 0.000704 ,   1
   5.6673 , 0.516589 , 0.000704 ,   2
   5.6673 , 0.516772 , 0.000704 ,   3
   5.6673 , 0.516760 , 0.000704 ,   4
   5.6673 , 0.516674 , 0.000704 ,   5
   5.6673 , 0.516807 , 0.000704 ,   6
   5.6673 , 0.516715 , 0.000704 ,   7
   5.6673 , 0.516700 , 0.000704 ,   8
   5.6673 , 0.516722 , 0.000704 ,   9
   5.6673 , 0.516820 , 0.000704 ,  10
   5.6673 , 0.516812 , 0.000704 ,  11
   5.6673 , 0.516783 , 0.000704 ,  12
   5.6673 , 0.516707 , 0.000704 ,  13
   5.6673 , 0.516775 , 0.000704 ,  14
   5.6673 , 0.516717 , 0.000704 ,  15
   5.6673 , 0.516847 , 0.000704 ,  16
   5.6673 , 0.516863 , 0.000704 ,  17
   5.6673 , 0.516722 , 0.000704 ,  18
   5.6673 , 0.516738 , 0.000704 ,  19
   5.6673 , 0.516759 , 0.000704 ,  20
   5.6673 , 0.516643 , 0.000704 ,  21
   5.6673 , 0.516818 , 0.000704 ,  22
   5.6673 , 0.516806 , 0.000704 ,  23
   5.6673 , 0.516791 , 0.000704 ,  24
   5.6673 , 0.516752 , 0.000704 ,  25
   5.6673 , 0.516756 , 0.000704 ,  26
   5.6673 , 0.516744 , 0.000704 ,  27
   5.6673 , 0.516714 , 0.000704 ,  28
   5.6673 , 0.516915 , 0.000704 ,  29
   5.6673 , 0.516783 , 0.000704 ,  30
   5.6673 , 0.516703 , 0.000704 ,  31
   5.6673 , 0.516863 , 0.000704 ,  32
   5.6673 , 0.516803 , 0.000704 ,  33
   5.6673 , 0.516858 , 0.000704 ,  34
   5.6673 , 0.516790 , 0.000704 ,  35
   5.6673 , 0.516869 , 0.000704 ,  36
   5.6673 , 0.516782 , 0.000704 ,  37
   5.6673 , 0.516759 , 0.000704 ,  38
   5.6673 , 0.516657 , 0.000704 ,  39
   5.6673 , 0.516714 , 0.000704 ,  40
   5.6673 , 0.516802 , 0.000704 ,  41
   5.6673 , 0.516803 , 0.000704 ,  42
   5.6673 , 0.516757 , 0.000704 ,  43
   5.6673 , 0.516662 , 0.000704 ,  44
   5.6673 , 0.516770 , 0.000704 ,  45
   5.6673 , 0.516728 , 0.000704 ,  46
   5.6673 , 0.516845 , 0.000704 ,  47
   5.6673 , 0.516626 , 0.000704 ,  48
   5.6673 , 0.516696 , 0.000704 ,  49
   5.6673 , 0.516762 , 0.000704 ,  50
   5.6673 , 0.516786 , 0.000704 ,  51
   5.6673 , 0.516687 , 0.000704 ,  52
   5.6673 , 0.516779 , 0.000704 ,  53
   5.6673 , 0.516730 , 0.000704 ,  54
   5.6673 , 0.516750 , 0.000704 ,  55
   5.6673 , 0.516749 , 0.000704 ,  56
   5.6673 , 0.516753 , 0.000704 ,  57
   5.6673 , 0.516850 , 0.000704 ,  58
   5.6673 , 0.516760 , 0.000704 ,  59
   5.6673 , 0.516727 , 0.000704 ,  60
   5.6673 , 0.516815 , 0.000704 ,  61
   5.6673 , 0.516747 , 0.000704 ,  62
   5.6673 , 0.516712 , 0.000704 ,  63
   5.6673 , 0.516735 , 0.000704 ,  64
   5.6673 , 0.516699 , 0.000704 ,  65
   5.6673 , 0.516798 , 0.000704 ,  66
   5.6673 , 0.516742 , 0.000704 ,  67
   5.6673 , 0.516770 , 0.000704 ,  68
   5.6673 , 0.516624 , 0.000704 ,  69
   5.6673 , 0.516693 , 0.000704 ,  70
   5.6673 , 0.516606 , 0.000704 ,  71
   5.6673 , 0.516799 , 0.000704 ,  72
   5.6673 , 0.516722 , 0.000704 ,  73
   5.6673 , 0.516699 , 0.000704 ,  74
   5.6673 , 0.516870 , 0.000704 ,  75
   5.6673 , 0.516723 , 0.000704 ,  76
   5.6673 , 0.516677 , 0.000704 ,  77
   5.6673 , 0.516820 , 0.000704 ,  78
   5.6673 , 0.516743 , 0.000704 ,  79
   5.6673 , 0.516822 , 0.000704 ,  80
   5.6673 , 0.516710 , 0.000704 ,  81
   5.6673 , 0.516671 , 0.000704 ,  82
   5.6673 , 0.516785 , 0.000704 ,  83
   5.6673 , 0.516819 , 0.000704 ,  84
   5.6673 , 0.516821 , 0.000704 ,  85
   5.6673 , 0.516781 , 0.000704 ,  86
   5.6673 , 0.516621 , 0.000704 ,  87
   5.6673 , 0.516722 , 0.000704 ,  88
   5.6673 , 0.516692 , 0.000704 ,  89
   5.6673 , 0.516746 , 0.000704 ,  90
   5.6673 , 0.516899 , 0.000704 ,  91
   5.6673 , 0.516834 , 0.000704 ,  92
   5.6673 , 0.516789 , 0.000704 ,  93
   5.6673 , 0.516686 , 0.000704 ,  94
   5.6673 , 0.516643 , 0.000704 ,  95
   5.6673 , 0.516766 , 0.000704 ,  96
   5.6673 , 0.516813 , 0.000704 ,  97
   5.6673 , 0.516757 , 0.000704 ,  98
   5.6673 , 0.516793 , 0.000704 ,  99
   5.6673 , 0.516725 , 0.000704 , 100
   5.7557 , 0.521948 , 0.000737 ,   0
   5.7557 , 0.521651 , 0.000737 ,   1
   5.7557 , 0.521732 , 0.000737 ,   2
   5.7557 , 0.521990 , 0.000737 ,   3
   5.7557 , 0.521978 , 0.000737 ,   4
   5.7557 , 0.521856 , 0.000737 ,   5
   5.7557 , 0.522029 , 0.000737 ,   6
   5.7557 , 0.521970 , 0.000737 ,   7
   5.7557 , 0.521904 , 0.000737 ,   8
   5.7557 , 0.521906 , 0.000737 ,   9
   5.7557 , 0.521985 , 0.000737 ,  10
   5.7557 , 0.521971 , 0.000737 ,  11
   5.7557 , 0.521965 , 0.000737 ,  12
   5.7557 , 0.521930 , 0.000737 ,  13
   5.7557 , 0.522001 , 0.000737 ,  14
   5.7557 , 0.521926 , 0.000737 ,  15
   5.7557 , 0.522055 , 0.000737 ,  16
   5.7557 , 0.522038 , 0.000737 ,  17
   5.7557 , 0.521928 , 0.000737 ,  18
   5.7557 , 0.521921 , 0.000737 ,  19
   5.7557 , 0.521937 , 0.000737 ,  20
   5.7557 , 0.521802 , 0.000737 ,  21
   5.7557 , 0.521997 , 0.000737 ,  22
   5.7557 , 0.521992 , 0.000737 ,  23
   5.7557 , 0.521966 , 0.000737 ,  24
   5.7557 , 0.521990 , 0.000737 ,  25
   5.7557 , 0.521951 , 0.000737 ,  26
   5.7557 , 0.521928 , 0.000737 ,  27
   5.7557 , 0.521888 , 0.000737 ,  28
   5.7557 , 0.522091 , 0.000737 ,  29
   5.7557 , 0.521975 , 0.000737 ,  30
   5.7557 , 0.521918 , 0.000737 ,  31
   5.7557 , 0.522014 , 0.000737 ,  32
   5.7557 , 0.521965 , 0.000737 ,  33
   5.7557 , 0.522001 , 0.000737 ,  34
   5.7557 , 0.521992 , 0.000737 ,  35
   5.7557 , 0.522088 , 0.000737 ,  36
   5.7557 , 0.522005 , 0.000737 ,  37
   5.7557 , 0.521960 , 0.000737 ,  38
   5.7557 , 0.521862 , 0.000737 ,  39
   5.7557 , 0.521917 , 0.000737 ,  40
   5.7557 , 0.522043 , 0.000737 ,  41
   5.7557 , 0.521987 , 0.000737 ,  42
   5.7557 , 0.521943 , 0.000737 ,  43
   5.7557 , 0.521856 , 0.000737 ,  44
   5.7557 , 0.521962 , 0.000737 ,  45
   5.7557 , 0.521961 , 0.000737 ,  46
   5.7557 , 0.522009 , 0.000737 ,  47
   5.7557 , 0.521864 , 0.000737 ,  48
   5.7557 , 0.521888 , 0.000737 ,  49
   5.7557 , 0.521946 , 0.000737 ,  50
   5.7557 , 0.521974 , 0.000737 ,  51
   5.7557 , 0.521932 , 0.000737 ,  52
   5.7557 , 0.521999 , 0.000737 ,  53
   5.7557 , 0.521924 , 0.000737 ,  54
   5.7557 , 0.521975 , 0.000737 ,  55
   5.7557 , 0.521976 , 0.000737 ,  56
   5.7557 , 0.521942 , 0.000737 ,  57
   5.7557 , 0.522057 , 0.000737 ,  58
   5.7557 , 0.521980 , 0.000737 ,  59
   5.7557 , 0.521880 , 0.000737 ,  60
   5.7557 , 0.522026 , 0.000737 ,  61
   5.7557 , 0.521959 , 0.000737 ,  62
   5.7557 , 0.521878 , 0.000737 ,  63
   5.7557 , 0.521898 , 0.000737 ,  64
   5.7557 , 0.521871 , 0.000737 ,  65
   5.7557 , 0.521985 , 0.000737 ,  66
   5.7557 , 0.521912 , 0.000737 ,  67
   5.7557 , 0.521952 , 0.000737 ,  68
   5.7557 , 0.521909 , 0.000737 ,  69
   5.7557 , 0.521861 , 0.000737 ,  70
   5.7557 , 0.521809 , 0.000737 ,  71
   5.7557 , 0.521965 , 0.000737 ,  72
   5.7557 , 0.521913 , 0.000737 ,  73
   5.7557 , 0.521935 , 0.000737 ,  74
   5.7557 , 0.522093 , 0.000737 ,  75
   5.7557 , 0.521878 , 0.000737 ,  76
   5.7557 , 0.521873 , 0.000737 ,  77
   5.7557 , 0.522015 , 0.000737 ,  78
   5.7557 , 0.521906 , 0.000737 ,  79
   5.7557 , 0.522020 , 0.000737 ,  80
   5.7557 , 0.521894 , 0.000737 ,  81
   5.7557 , 0.521867 , 0.000737 ,  82
   5.7557 , 0.521969 , 0.000737 ,  83
   5.7557 , 0.521974 , 0.000737 ,  84
   5.7557 , 0.521994 , 0.000737 ,  85
   5.7557 , 0.521980 , 0.000737 ,  86
   5.7557 , 0.521828 , 0.000737 ,  87
   5.7557 , 0.521903 , 0.000737 ,  88
   5.7557 , 0.521879 , 0.000737 ,  89
   5.7557 , 0.521959 , 0.000737 ,  90
   5.7557 , 0.522116 , 0.000737 ,  91
   5.7557 , 0.522067 , 0.000737 ,  92
   5.7557 , 0.521977 , 0.000737 ,  93
   5.7557 , 0.521914 , 0.000737 ,  94
   5.7557 , 0.521826 , 0.000737 ,  95
   5.7557 , 0.521978 , 0.000737 ,  96
   5.7557 , 0.521996 , 0.000737 ,  97
   5.7557 , 0.521964 , 0.000737 ,  98
   5.7557 , 0.522055 , 0.000737 ,  99
   5.7557 , 0.521881 , 0.000737 , 100
   5.7568 , 0.521420 , 0.000819 ,   0
   5.7568 , 0.521106 , 0.000819 ,   1
   5.7568 , 0.521204 , 0.000819 ,   2
   5.7568 , 0.521380 , 0.000819 ,   3
   5.7568 , 0.521493 , 0.000819 ,   4
   5.7568 , 0.521354 , 0.000819 ,   5
   5.7568 , 0.521487 , 0.000819 ,   6
   5.7568 , 0.521402 , 0.000819 ,   7
   5.7568 , 0.521384 , 0.000819 ,   8
   5.7568 , 0.521307 , 0.000819 ,   9
   5.7568 , 0.521453 , 0.000819 ,  10
   5.7568 , 0.521446 , 0.000819 ,  11
   5.7568 , 0.521440 , 0.000819 ,  12
   5.7568 , 0.521406 , 0.000819 ,  13
   5.7568 , 0.521514 , 0.000819 ,  14
   5.7568 , 0.521331 , 0.000819 ,  15
   5.7568 , 0.521508 , 0.000819 ,  16
   5.7568 , 0.521517 , 0.000819 ,  17
   5.7568 , 0.521379 , 0.000819 ,  18
   5.7568 , 0.521372 , 0.000819 ,  19
   5.7568 , 0.521404 , 0.000819 ,  20
   5.7568 , 0.521289 , 0.000819 ,  21
   5.7568 , 0.521504 , 0.000819 ,  22
   5.7568 , 0.521440 , 0.000819 ,  23
   5.7568 , 0.521444 , 0.000819 ,  24
   5.7568 , 0.521456 , 0.000819 ,  25
   5.7568 , 0.521497 , 0.000819 ,  26
   5.7568 , 0.521470 , 0.000819 ,  27
   5.7568 , 0.521401 , 0.000819 ,  28
   5.7568 , 0.521510 , 0.000819 ,  29
   5.7568 , 0.521416 , 0.000819 ,  30
   5.7568 , 0.521392 , 0.000819 ,  31
   5.7568 , 0.521458 , 0.000819 ,  32
   5.7568 , 0.521482 , 0.000819 ,  33
   5.7568 , 0.521468 , 0.000819 ,  34
   5.7568 , 0.521513 , 0.000819 ,  35
   5.7568 , 0.521505 , 0.000819 ,  36
   5.7568 , 0.521464 , 0.000819 ,  37
   5.7568 , 0.521462 , 0.000819 ,  38
   5.7568 , 0.521297 , 0.000819 ,  39
   5.7568 , 0.521366 , 0.000819 ,  40
   5.7568 , 0.521492 , 0.000819 ,  41
   5.7568 , 0.521411 , 0.000819 ,  42
   5.7568 , 0.521378 , 0.000819 ,  43
   5.7568 , 0.521283 , 0.000819 ,  44
   5.7568 , 0.521394 , 0.000819 ,  45
   5.7568 , 0.521372 , 0.000819 ,  46
   5.7568 , 0.521508 , 0.000819 ,  47
   5.7568 , 0.521335 , 0.000819 ,  48
   5.7568 , 0.521326 , 0.000819 ,  49
   5.7568 , 0.521407 , 0.000819 ,  50
   5.7568 , 0.521392 , 0.000819 ,  51
   5.7568 , 0.521507 , 0.000819 ,  52
   5.7568 , 0.521508 , 0.000819 ,  53
   5.7568 , 0.521392 , 0.000819 ,  54
   5.7568 , 0.521490 , 0.000819 ,  55
   5.7568 , 0.521465 , 0.000819 ,  56
   5.7568 , 0.521476 , 0.000819 ,  57
   5.7568 , 0.521540 , 0.000819 ,  58
   5.7568 , 0.521419 , 0.000819 ,  59
   5.7568 , 0.521316 , 0.000819 ,  60
   5.7568 , 0.521444 , 0.000819 ,  61
   5.7568 , 0.521475 , 0.000819 ,  62
   5.7568 , 0.521389 , 0.000819 ,  63
   5.7568 , 0.521352 , 0.000819 ,  64
   5.7568 , 0.521298 , 0.000819 ,  65
   5.7568 , 0.521500 , 0.000819 ,  66
   5.7568 , 0.521473 , 0.000819 ,  67
   5.7568 , 0.521471 , 0.000819 ,  68
   5.7568 , 0.521365 , 0.000819 ,  69
   5.7568 , 0.521341 , 0.000819 ,  70
   5.7568 , 0.521196 , 0.000819 ,  71
   5.7568 , 0.521445 , 0.000819 ,  72
   5.7568 , 0.521389 , 0.000819 ,  73
   5.7568 , 0.521393 , 0.000819 ,  74
   5.7568 , 0.521513 , 0.000819 ,  75
   5.7568 , 0.521404 , 0.000819 ,  76
   5.7568 , 0.521328 , 0.000819 ,  77
   5.7568 , 0.521410 , 0.000819 ,  78
   5.7568 , 0.521358 , 0.000819 ,  79
   5.7568 , 0.521434 , 0.000819 ,  80
   5.7568 , 0.521357 , 0.000819 ,  81
   5.7568 , 0.521371 , 0.000819 ,  82
   5.7568 , 0.521449 , 0.000819 ,  83
   5.7568 , 0.521437 , 0.000819 ,  84
   5.7568 , 0.521474 , 0.000819 ,  85
   5.7568 , 0.521437 , 0.000819 ,  86
   5.7568 , 0.521324 , 0.000819 ,  87
   5.7568 , 0.521406 , 0.000819 ,  88
   5.7568 , 0.521335 , 0.000819 ,  89
   5.7568 , 0.521413 , 0.000819 ,  90
   5.7568 , 0.521576 , 0.000819 ,  91
   5.7568 , 0.521606 , 0.000819 ,  92
   5.7568 , 0.521522 , 0.000819 ,  93
   5.7568 , 0.521451 , 0.000819 ,  94
   5.7568 , 0.521321 , 0.000819 ,  95
   5.7568 , 0.521448 , 0.000819 ,  96
   5.7568 , 0.521471 , 0.000819 ,  97
   5.7568 , 0.521506 , 0.000819 ,  98
   5.7568 , 0.521550 , 0.000819 ,  99
   5.7568 , 0.521346 , 0.000819 , 100
   5.8430 , 0.526291 , 0.000869 ,   0
   5.8430 , 0.526018 , 0.000869 ,   1
   5.8430 , 0.526093 , 0.000869 ,   2
   5.8430 , 0.526259 , 0.000869 ,   3
   5.8430 , 0.526324 , 0.000869 ,   4
   5.8430 , 0.526244 , 0.000869 ,   5
   5.8430 , 0.526353 , 0.000869 ,   6
   5.8430 , 0.526343 , 0.000869 ,   7
   5.8430 , 0.526231 , 0.000869 ,   8
   5.8430 , 0.526213 , 0.000869 ,   9
   5.8430 , 0.526312 , 0.000869 ,  10
   5.8430 , 0.526268 , 0.000869 ,  11
   5.8430 , 0.526284 , 0.000869 ,  12
   5.8430 , 0.526332 , 0.000869 ,  13
   5.8430 , 0.526377 , 0.000869 ,  14
   5.8430 , 0.526309 , 0.000869 ,  15
   5.8430 , 0.526416 , 0.000869 ,  16
   5.8430 , 0.526407 , 0.000869 ,  17
   5.8430 , 0.526157 , 0.000869 ,  18
   5.8430 , 0.526235 , 0.000869 ,  19
   5.8430 , 0.526272 , 0.000869 ,  20
   5.8430 , 0.526100 , 0.000869 ,  21
   5.8430 , 0.526337 , 0.000869 ,  22
   5.8430 , 0.526346 , 0.000869 ,  23
   5.8430 , 0.526335 , 0.000869 ,  24
   5.8430 , 0.526361 , 0.000869 ,  25
   5.8430 , 0.526325 , 0.000869 ,  26
   5.8430 , 0.526298 , 0.000869 ,  27
   5.8430 , 0.526242 , 0.000869 ,  28
   5.8430 , 0.526404 , 0.000869 ,  29
   5.8430 , 0.526230 , 0.000869 ,  30
   5.8430 , 0.526250 , 0.000869 ,  31
   5.8430 , 0.526269 , 0.000869 ,  32
   5.8430 , 0.526275 , 0.000869 ,  33
   5.8430 , 0.526345 , 0.000869 ,  34
   5.8430 , 0.526361 , 0.000869 ,  35
   5.8430 , 0.526425 , 0.000869 ,  36
   5.8430 , 0.526458 , 0.000869 ,  37
   5.8430 , 0.526174 , 0.000869 ,  38
   5.8430 , 0.526190 , 0.000869 ,  39
   5.8430 , 0.526189 , 0.000869 ,  40
   5.8430 , 0.526422 , 0.000869 ,  41
   5.8430 , 0.526347 , 0.000869 ,  42
   5.8430 , 0.526263 , 0.000869 ,  43
   5.8430 , 0.526201 , 0.000869 ,  44
   5.8430 , 0.526289 , 0.000869 ,  45
   5.8430 , 0.526322 , 0.000869 ,  46
   5.8430 , 0.526349 , 0.000869 ,  47
   5.8430 , 0.526296 , 0.000869 ,  48
   5.8430 , 0.526237 , 0.000869 ,  49
   5.8430 , 0.526287 , 0.000869 ,  50
   5.8430 , 0.526309 , 0.000869 ,  51
   5.8430 , 0.526404 , 0.000869 ,  52
   5.8430 , 0.526382 , 0.000869 ,  53
   5.8430 , 0.526284 , 0.000869 ,  54
   5.8430 , 0.526306 , 0.000869 ,  55
   5.8430 , 0.526364 , 0.000869 ,  56
   5.8430 , 0.526292 , 0.000869 ,  57
   5.8430 , 0.526421 , 0.000869 ,  58
   5.8430 , 0.526267 , 0.000869 ,  59
   5.8430 , 0.526191 , 0.000869 ,  60
   5.8430 , 0.526348 , 0.000869 ,  61
   5.8430 , 0.526314 , 0.000869 ,  62
   5.8430 , 0.526191 , 0.000869 ,  63
   5.8430 , 0.526189 , 0.000869 ,  64
   5.8430 , 0.526182 , 0.000869 ,  65
   5.8430 , 0.526333 , 0.000869 ,  66
   5.8430 , 0.526309 , 0.000869 ,  67
   5.8430 , 0.526267 , 0.000869 ,  68
   5.8430 , 0.526323 , 0.000869 ,  69
   5.8430 , 0.526206 , 0.000869 ,  70
   5.8430 , 0.526204 , 0.000869 ,  71
   5.8430 , 0.526308 , 0.000869 ,  72
   5.8430 , 0.526284 , 0.000869 ,  73
   5.8430 , 0.526349 , 0.000869 ,  74
   5.8430 , 0.526358 , 0.000869 ,  75
   5.8430 , 0.526229 , 0.000869 ,  76
   5.8430 , 0.526282 , 0.000869 ,  77
   5.8430 , 0.526410 , 0.000869 ,  78
   5.8430 , 0.526155 , 0.000869 ,  79
   5.8430 , 0.526339 , 0.000869 ,  80
   5.8430 , 0.526144 , 0.000869 ,  81
   5.8430 , 0.526261 , 0.000869 ,  82
   5.8430 , 0.526267 , 0.000869 ,  83
   5.8430 , 0.526258 , 0.000869 ,  84
   5.8430 , 0.526352 , 0.000869 ,  85
   5.8430 , 0.526322 , 0.000869 ,  86
   5.8430 , 0.526242 , 0.000869 ,  87
   5.8430 , 0.526136 , 0.000869 ,  88
   5.8430 , 0.526114 , 0.000869 ,  89
   5.8430 , 0.526314 , 0.000869 ,  90
   5.8430 , 0.526521 , 0.000869 ,  91
   5.8430 , 0.526453 , 0.000869 ,  92
   5.8430 , 0.526352 , 0.000869 ,  93
   5.8430 , 0.526234 , 0.000869 ,  94
   5.8430 , 0.526192 , 0.000869 ,  95
   5.8430 , 0.526335 , 0.000869 ,  96
   5.8430 , 0.526331 , 0.000869 ,  97
   5.8430 , 0.526345 , 0.000869 ,  98
   5.8430 , 0.526422 , 0.000869 ,  99
   5.8430 , 0.526243 , 0.000869 , 100
   5.8436 , 0.526269 , 0.000714 ,   0
   5.8436 , 0.525956 , 0.000714 ,   1
   5.8436 , 0.526114 , 0.000714 ,   2
   5.8436 , 0.526267 , 0.000714 ,   3
   5.8436 , 0.526305 , 0.000714 ,   4
   5.8436 , 0.526186 , 0.000714 ,   5
   5.8436 , 0.526304 , 0.000714 ,   6
   5.8436 , 0.526245 , 0.000714 ,   7
   5.8436 , 0.526243 , 0.000714 ,   8
   5.8436 , 0.526216 , 0.000714 ,   9
   5.8436 , 0.526327 , 0.000714 ,  10
   5.8436 , 0.526318 , 0.000714 ,  11
   5.8436 , 0.526301 , 0.000714 ,  12
   5.8436 , 0.526285 , 0.000714 ,  13
   5.8436 , 0.526292 , 0.000714 ,  14
   5.8436 , 0.526239 , 0.000714 ,  15
   5.8436 , 0.526338 , 0.000714 ,  16
   5.8436 , 0.526396 , 0.000714 ,  17
   5.8436 , 0.526228 , 0.000714 ,  18
   5.8436 , 0.526236 , 0.000714 ,  19
   5.8436 , 0.526246 , 0.000714 ,  20
   5.8436 , 0.526169 , 0.000714 ,  21
   5.8436 , 0.526375 , 0.000714 ,  22
   5.8436 , 0.526293 , 0.000714 ,  23
   5.8436 , 0.526300 , 0.000714 ,  24
   5.8436 , 0.526284 , 0.000714 ,  25
   5.8436 , 0.526321 , 0.000714 ,  26
   5.8436 , 0.526289 , 0.000714 ,  27
   5.8436 , 0.526231 , 0.000714 ,  28
   5.8436 , 0.526424 , 0.000714 ,  29
   5.8436 , 0.526290 , 0.000714 ,  30
   5.8436 , 0.526232 , 0.000714 ,  31
   5.8436 , 0.526364 , 0.000714 ,  32
   5.8436 , 0.526325 , 0.000714 ,  33
   5.8436 , 0.526358 , 0.000714 ,  34
   5.8436 , 0.526295 , 0.000714 ,  35
   5.8436 , 0.526348 , 0.000714 ,  36
   5.8436 , 0.526278 , 0.000714 ,  37
   5.8436 , 0.526314 , 0.000714 ,  38
   5.8436 , 0.526171 , 0.000714 ,  39
   5.8436 , 0.526240 , 0.000714 ,  40
   5.8436 , 0.526308 , 0.000714 ,  41
   5.8436 , 0.526289 , 0.000714 ,  42
   5.8436 , 0.526252 , 0.000714 ,  43
   5.8436 , 0.526160 , 0.000714 ,  44
   5.8436 , 0.526303 , 0.000714 ,  45
   5.8436 , 0.526238 , 0.000714 ,  46
   5.8436 , 0.526389 , 0.000714 ,  47
   5.8436 , 0.526102 , 0.000714 ,  48
   5.8436 , 0.526205 , 0.000714 ,  49
   5.8436 , 0.526266 , 0.000714 ,  50
   5.8436 , 0.526271 , 0.000714 ,  51
   5.8436 , 0.526189 , 0.000714 ,  52
   5.8436 , 0.526342 , 0.000714 ,  53
   5.8436 , 0.526266 , 0.000714 ,  54
   5.8436 , 0.526257 , 0.000714 ,  55
   5.8436 , 0.526292 , 0.000714 ,  56
   5.8436 , 0.526300 , 0.000714 ,  57
   5.8436 , 0.526326 , 0.000714 ,  58
   5.8436 , 0.526280 , 0.000714 ,  59
   5.8436 , 0.526239 , 0.000714 ,  60
   5.8436 , 0.526301 , 0.000714 ,  61
   5.8436 , 0.526272 , 0.000714 ,  62
   5.8436 , 0.526238 , 0.000714 ,  63
   5.8436 , 0.526263 , 0.000714 ,  64
   5.8436 , 0.526207 , 0.000714 ,  65
   5.8436 , 0.526332 , 0.000714 ,  66
   5.8436 , 0.526259 , 0.000714 ,  67
   5.8436 , 0.526288 , 0.000714 ,  68
   5.8436 , 0.526179 , 0.000714 ,  69
   5.8436 , 0.526179 , 0.000714 ,  70
   5.8436 , 0.526083 , 0.000714 ,  71
   5.8436 , 0.526305 , 0.000714 ,  72
   5.8436 , 0.526238 , 0.000714 ,  73
   5.8436 , 0.526225 , 0.000714 ,  74
   5.8436 , 0.526398 , 0.000714 ,  75
   5.8436 , 0.526270 , 0.000714 ,  76
   5.8436 , 0.526217 , 0.000714 ,  77
   5.8436 , 0.526307 , 0.000714 ,  78
   5.8436 , 0.526235 , 0.000714 ,  79
   5.8436 , 0.526312 , 0.000714 ,  80
   5.8436 , 0.526236 , 0.000714 ,  81
   5.8436 , 0.526197 , 0.000714 ,  82
   5.8436 , 0.526310 , 0.000714 ,  83
   5.8436 , 0.526321 , 0.000714 ,  84
   5.8436 , 0.526335 , 0.000714 ,  85
   5.8436 , 0.526285 , 0.000714 ,  86
   5.8436 , 0.526170 , 0.000714 ,  87
   5.8436 , 0.526263 , 0.000714 ,  88
   5.8436 , 0.526216 , 0.000714 ,  89
   5.8436 , 0.526259 , 0.000714 ,  90
   5.8436 , 0.526388 , 0.000714 ,  91
   5.8436 , 0.526400 , 0.000714 ,  92
   5.8436 , 0.526322 , 0.000714 ,  93
   5.8436 , 0.526244 , 0.000714 ,  94
   5.8436 , 0.526179 , 0.000714 ,  95
   5.8436 , 0.526291 , 0.000714 ,  96
   5.8436 , 0.526307 , 0.000714 ,  97
   5.8436 , 0.526280 , 0.000714 ,  98
   5.8436 , 0.526348 , 0.000714 ,  99
   5.8436 , 0.526248 , 0.000714 , 100
   5.9294 , 0.530746 , 0.000809 ,   0
   5.9294 , 0.530433 , 0.000809 ,   1
   5.9294 , 0.530522 , 0.000809 ,   2
   5.9294 , 0.530735 , 0.000809 ,   3
   5.9294 , 0.530797 , 0.000809 ,   4
   5.9294 , 0.530657 , 0.000809 ,   5
   5.9294 , 0.530813 , 0.000809 ,   6
   5.9294 , 0.530730 , 0.000809 ,   7
   5.9294 , 0.530717 , 0.000809 ,   8
   5.9294 , 0.530641 , 0.000809 ,   9
   5.9294 , 0.530800 , 0.000809 ,  10
   5.9294 , 0.530775 , 0.000809 ,  11
   5.9294 , 0.530774 , 0.000809 ,  12
   5.9294 , 0.530746 , 0.000809 ,  13
   5.9294 , 0.530805 , 0.000809 ,  14
   5.9294 , 0.530692 , 0.000809 ,  15
   5.9294 , 0.530867 , 0.000809 ,  16
   5.9294 , 0.530867 , 0.000809 ,  17
   5.9294 , 0.530705 , 0.000809 ,  18
   5.9294 , 0.530685 , 0.000809 ,  19
   5.9294 , 0.530708 , 0.000809 ,  20
   5.9294 , 0.530598 , 0.000809 ,  21
   5.9294 , 0.530833 , 0.000809 ,  22
   5.9294 , 0.530775 , 0.000809 ,  23
   5.9294 , 0.530762 , 0.000809 ,  24
   5.9294 , 0.530785 , 0.000809 ,  25
   5.9294 , 0.530804 , 0.000809 ,  26
   5.9294 , 0.530776 , 0.000809 ,  27
   5.9294 , 0.530693 , 0.000809 ,  28
   5.9294 , 0.530899 , 0.000809 ,  29
   5.9294 , 0.530757 , 0.000809 ,  30
   5.9294 , 0.530719 , 0.000809 ,  31
   5.9294 , 0.530814 , 0.000809 ,  32
   5.9294 , 0.530783 , 0.000809 ,  33
   5.9294 , 0.530797 , 0.000809 ,  34
   5.9294 , 0.530796 , 0.000809 ,  35
   5.9294 , 0.530845 , 0.000809 ,  36
   5.9294 , 0.530785 , 0.000809 ,  37
   5.9294 , 0.530805 , 0.000809 ,  38
   5.9294 , 0.530645 , 0.000809 ,  39
   5.9294 , 0.530723 , 0.000809 ,  40
   5.9294 , 0.530818 , 0.000809 ,  41
   5.9294 , 0.530745 , 0.000809 ,  42
   5.9294 , 0.530734 , 0.000809 ,  43
   5.9294 , 0.530626 , 0.000809 ,  44
   5.9294 , 0.530766 , 0.000809 ,  45
   5.9294 , 0.530712 , 0.000809 ,  46
   5.9294 , 0.530829 , 0.000809 ,  47
   5.9294 , 0.530623 , 0.000809 ,  48
   5.9294 , 0.530648 , 0.000809 ,  49
   5.9294 , 0.530746 , 0.000809 ,  50
   5.9294 , 0.530742 , 0.000809 ,  51
   5.9294 , 0.530746 , 0.000809 ,  52
   5.9294 , 0.530835 , 0.000809 ,  53
   5.9294 , 0.530744 , 0.000809 ,  54
   5.9294 , 0.530776 , 0.000809 ,  55
   5.9294 , 0.530789 , 0.000809 ,  56
   5.9294 , 0.530771 , 0.000809 ,  57
   5.9294 , 0.530846 , 0.000809 ,  58
   5.9294 , 0.530780 , 0.000809 ,  59
   5.9294 , 0.530667 , 0.000809 ,  60
   5.9294 , 0.530774 , 0.000809 ,  61
   5.9294 , 0.530768 , 0.000809 ,  62
   5.9294 , 0.530704 , 0.000809 ,  63
   5.9294 , 0.530667 , 0.000809 ,  64
   5.9294 , 0.530644 , 0.000809 ,  65
   5.9294 , 0.530822 , 0.000809 ,  66
   5.9294 , 0.530737 , 0.000809 ,  67
   5.9294 , 0.530757 , 0.000809 ,  68
   5.9294 , 0.530683 , 0.000809 ,  69
   5.9294 , 0.530652 , 0.000809 ,  70
   5.9294 , 0.530530 , 0.000809 ,  71
   5.9294 , 0.530772 , 0.000809 ,  72
   5.9294 , 0.530708 , 0.000809 ,  73
   5.9294 , 0.530718 , 0.000809 ,  74
   5.9294 , 0.530893 , 0.000809 ,  75
   5.9294 , 0.530705 , 0.000809 ,  76
   5.9294 , 0.530660 , 0.000809 ,  77
   5.9294 , 0.530768 , 0.000809 ,  78
   5.9294 , 0.530679 , 0.000809 ,  79
   5.9294 , 0.530794 , 0.000809 ,  80
   5.9294 , 0.530705 , 0.000809 ,  81
   5.9294 , 0.530679 , 0.000809 ,  82
   5.9294 , 0.530791 , 0.000809 ,  83
   5.9294 , 0.530774 , 0.000809 ,  84
   5.9294 , 0.530799 , 0.000809 ,  85
   5.9294 , 0.530780 , 0.000809 ,  86
   5.9294 , 0.530648 , 0.000809 ,  87
   5.9294 , 0.530740 , 0.000809 ,  88
   5.9294 , 0.530655 , 0.000809 ,  89
   5.9294 , 0.530747 , 0.000809 ,  90
   5.9294 , 0.530918 , 0.000809 ,  91
   5.9294 , 0.530896 , 0.000809 ,  92
   5.9294 , 0.530799 , 0.000809 ,  93
   5.9294 , 0.530768 , 0.000809 ,  94
   5.9294 , 0.530637 , 0.000809 ,  95
   5.9294 , 0.530782 , 0.000809 ,  96
   5.9294 , 0.530804 , 0.000809 ,  97
   5.9294 , 0.530790 , 0.000809 ,  98
   5.9294 , 0.530869 , 0.000809 ,  99
   5.9294 , 0.530682 , 0.000809 , 100
   6.0134 , 0.535348 , 0.000881 ,   0
   6.0134 , 0.535068 , 0.000881 ,   1
   6.0134 , 0.535102 , 0.000881 ,   2
   6.0134 , 0.535365 , 0.000881 ,   3
   6.0134 , 0.535405 , 0.000881 ,   4
   6.0134 , 0.535271 , 0.000881 ,   5
   6.0134 , 0.535417 , 0.000881 ,   6
   6.0134 , 0.535394 , 0.000881 ,   7
   6.0134 , 0.535304 , 0.000881 ,   8
   6.0134 , 0.535280 , 0.000881 ,   9
   6.0134 , 0.535377 , 0.000881 ,  10
   6.0134 , 0.535343 , 0.000881 ,  11
   6.0134 , 0.535336 , 0.000881 ,  12
   6.0134 , 0.535367 , 0.000881 ,  13
   6.0134 , 0.535426 , 0.000881 ,  14
   6.0134 , 0.535365 , 0.000881 ,  15
   6.0134 , 0.535486 , 0.000881 ,  16
   6.0134 , 0.535464 , 0.000881 ,  17
   6.0134 , 0.535255 , 0.000881 ,  18
   6.0134 , 0.535301 , 0.000881 ,  19
   6.0134 , 0.535333 , 0.000881 ,  20
   6.0134 , 0.535173 , 0.000881 ,  21
   6.0134 , 0.535392 , 0.000881 ,  22
   6.0134 , 0.535399 , 0.000881 ,  23
   6.0134 , 0.535389 , 0.000881 ,  24
   6.0134 , 0.535451 , 0.000881 ,  25
   6.0134 , 0.535354 , 0.000881 ,  26
   6.0134 , 0.535345 , 0.000881 ,  27
   6.0134 , 0.535264 , 0.000881 ,  28
   6.0134 , 0.535516 , 0.000881 ,  29
   6.0134 , 0.535319 , 0.000881 ,  30
   6.0134 , 0.535299 , 0.000881 ,  31
   6.0134 , 0.535342 , 0.000881 ,  32
   6.0134 , 0.535335 , 0.000881 ,  33
   6.0134 , 0.535386 , 0.000881 ,  34
   6.0134 , 0.535408 , 0.000881 ,  35
   6.0134 , 0.535498 , 0.000881 ,  36
   6.0134 , 0.535458 , 0.000881 ,  37
   6.0134 , 0.535312 , 0.000881 ,  38
   6.0134 , 0.535246 , 0.000881 ,  39
   6.0134 , 0.535288 , 0.000881 ,  40
   6.0134 , 0.535495 , 0.000881 ,  41
   6.0134 , 0.535396 , 0.000881 ,  42
   6.0134 , 0.535316 , 0.000881 ,  43
   6.0134 , 0.535235 , 0.000881 ,  44
   6.0134 , 0.535364 , 0.000881 ,  45
   6.0134 , 0.535388 , 0.000881 ,  46
   6.0134 , 0.535407 , 0.000881 ,  47
   6.0134 , 0.535297 , 0.000881 ,  48
   6.0134 , 0.535291 , 0.000881 ,  49
   6.0134 , 0.535355 , 0.000881 ,  50
   6.0134 , 0.535371 , 0.000881 ,  51
   6.0134 , 0.535405 , 0.000881 ,  52
   6.0134 , 0.535436 , 0.000881 ,  53
   6.0134 , 0.535307 , 0.000881 ,  54
   6.0134 , 0.535386 , 0.000881 ,  55
   6.0134 , 0.535428 , 0.000881 ,  56
   6.0134 , 0.535351 , 0.000881 ,  57
   6.0134 , 0.535487 , 0.000881 ,  58
   6.0134 , 0.535372 , 0.000881 ,  59
   6.0134 , 0.535257 , 0.000881 ,  60
   6.0134 , 0.535433 , 0.000881 ,  61
   6.0134 , 0.535354 , 0.000881 ,  62
   6.0134 , 0.535257 , 0.000881 ,  63
   6.0134 , 0.535254 , 0.000881 ,  64
   6.0134 , 0.535231 , 0.000881 ,  65
   6.0134 , 0.535370 , 0.000881 ,  66
   6.0134 , 0.535307 , 0.000881 ,  67
   6.0134 , 0.535324 , 0.000881 ,  68
   6.0134 , 0.535363 , 0.000881 ,  69
   6.0134 , 0.535236 , 0.000881 ,  70
   6.0134 , 0.535217 , 0.000881 ,  71
   6.0134 , 0.535377 , 0.000881 ,  72
   6.0134 , 0.535308 , 0.000881 ,  73
   6.0134 , 0.535351 , 0.000881 ,  74
   6.0134 , 0.535486 , 0.000881 ,  75
   6.0134 , 0.535258 , 0.000881 ,  76
   6.0134 , 0.535324 , 0.000881 ,  77
   6.0134 , 0.535431 , 0.000881 ,  78
   6.0134 , 0.535244 , 0.000881 ,  79
   6.0134 , 0.535436 , 0.000881 ,  80
   6.0134 , 0.535232 , 0.000881 ,  81
   6.0134 , 0.535289 , 0.000881 ,  82
   6.0134 , 0.535338 , 0.000881 ,  83
   6.0134 , 0.535314 , 0.000881 ,  84
   6.0134 , 0.535406 , 0.000881 ,  85
   6.0134 , 0.535380 , 0.000881 ,  86
   6.0134 , 0.535229 , 0.000881 ,  87
   6.0134 , 0.535258 , 0.000881 ,  88
   6.0134 , 0.535202 , 0.000881 ,  89
   6.0134 , 0.535370 , 0.000881 ,  90
   6.0134 , 0.535547 , 0.000881 ,  91
   6.0134 , 0.535529 , 0.000881 ,  92
   6.0134 , 0.535384 , 0.000881 ,  93
   6.0134 , 0.535306 , 0.000881 ,  94
   6.0134 , 0.535220 , 0.000881 ,  95
   6.0134 , 0.535406 , 0.000881 ,  96
   6.0134 , 0.535367 , 0.000881 ,  97
   6.0134 , 0.535410 , 0.000881 ,  98
   6.0134 , 0.535505 , 0.000881 ,  99
   6.0134 , 0.535273 , 0.000881 , 100
   6.0172 , 0.536128 , 0.000753 ,   0
   6.0172 , 0.535847 , 0.000753 ,   1
   6.0172 , 0.535953 , 0.000753 ,   2
   6.0172 , 0.536164 , 0.000753 ,   3
   6.0172 , 0.536169 , 0.000753 ,   4
   6.0172 , 0.536075 , 0.000753 ,   5
   6.0172 , 0.536176 , 0.000753 ,   6
   6.0172 , 0.536196 , 0.000753 ,   7
   6.0172 , 0.536103 , 0.000753 ,   8
   6.0172 , 0.536064 , 0.000753 ,   9
   6.0172 , 0.536188 , 0.000753 ,  10
   6.0172 , 0.536201 , 0.000753 ,  11
   6.0172 , 0.536110 , 0.000753 ,  12
   6.0172 , 0.536148 , 0.000753 ,  13
   6.0172 , 0.536133 , 0.000753 ,  14
   6.0172 , 0.536148 , 0.000753 ,  15
   6.0172 , 0.536152 , 0.000753 ,  16
   6.0172 , 0.536111 , 0.000753 ,  17
   6.0172 , 0.536142 , 0.000753 ,  18
   6.0172 , 0.536078 , 0.000753 ,  19
   6.0172 , 0.536084 , 0.000753 ,  20
   6.0172 , 0.536093 , 0.000753 ,  21
   6.0172 , 0.536161 , 0.000753 ,  22
   6.0172 , 0.536021 , 0.000753 ,  23
   6.0172 , 0.536259 , 0.000753 ,  24
   6.0172 , 0.536149 , 0.000753 ,  25
   6.0172 , 0.536192 , 0.000753 ,  26
   6.0172 , 0.536170 , 0.000753 ,  27
   6.0172 , 0.536125 , 0.000753 ,  28
   6.0172 , 0.536295 , 0.000753 ,  29
   6.0172 , 0.536143 , 0.000753 ,  30
   6.0172 , 0.536159 , 0.000753 ,  31
   6.0172 , 0.536153 , 0.000753 ,  32
   6.0172 , 0.536268 , 0.000753 ,  33
   6.0172 , 0.535993 , 0.000753 ,  34
   6.0172 , 0.536080 , 0.000753 ,  35
   6.0172 , 0.536132 , 0.000753 ,  36
   6.0172 , 0.536130 , 0.000753 ,  37
   6.0172 , 0.536067 , 0.000753 ,  38
   6.0172 , 0.535978 , 0.000753 ,  39
   6.0172 , 0.536053 , 0.000753 ,  40
   6.0172 , 0.536092 , 0.000753 ,  41
   6.0172 , 0.536165 , 0.000753 ,  42
   6.0172 , 0.536065 , 0.000753 ,  43
   6.0172 , 0.535990 , 0.000753 ,  44
   6.0172 , 0.536125 , 0.000753 ,  45
   6.0172 , 0.536082 , 0.000753 ,  46
   6.0172 , 0.536214 , 0.000753 ,  47
   6.0172 , 0.536055 , 0.000753 ,  48
   6.0172 , 0.536045 , 0.000753 ,  49
   6.0172 , 0.536188 , 0.000753 ,  50
   6.0172 , 0.536162 , 0.000753 ,  51
   6.0172 , 0.536178 , 0.000753 ,  52
   6.0172 , 0.536247 , 0.000753 ,  53
   6.0172 , 0.536167 , 0.000753 ,  54
   6.0172 , 0.536092 , 0.000753 ,  55
   6.0172 , 0.536191 , 0.000753 ,  56
   6.0172 , 0.536093 , 0.000753 ,  57
   6.0172 , 0.536116 , 0.000753 ,  58
   6.0172 , 0.536149 , 0.000753 ,  59
   6.0172 , 0.536074 , 0.000753 ,  60
   6.0172 , 0.536219 , 0.000753 ,  61
   6.0172 , 0.536099 , 0.000753 ,  62
   6.0172 , 0.536264 , 0.000753 ,  63
   6.0172 , 0.536064 , 0.000753 ,  64
   6.0172 , 0.536128 , 0.000753 ,  65
   6.0172 , 0.536117 , 0.000753 ,  66
   6.0172 , 0.536228 , 0.000753 ,  67
   6.0172 , 0.536138 , 0.000753 ,  68
   6.0172 , 0.536078 , 0.000753 ,  69
   6.0172 , 0.536055 , 0.000753 ,  70
   6.0172 , 0.536009 , 0.000753 ,  71
   6.0172 , 0.536161 , 0.000753 ,  72
   6.0172 , 0.536108 , 0.000753 ,  73
   6.0172 , 0.536138 , 0.000753 ,  74
   6.0172 , 0.536172 , 0.000753 ,  75
   6.0172 , 0.536105 , 0.000753 ,  76
   6.0172 , 0.536069 , 0.000753 ,  77
   6.0172 , 0.536094 , 0.000753 ,  78
   6.0172 , 0.536060 , 0.000753 ,  79
   6.0172 , 0.536098 , 0.000753 ,  80
   6.0172 , 0.536042 , 0.000753 ,  81
   6.0172 , 0.536070 , 0.000753 ,  82
   6.0172 , 0.536203 , 0.000753 ,  83
   6.0172 , 0.536125 , 0.000753 ,  84
   6.0172 , 0.536094 , 0.000753 ,  85
   6.0172 , 0.536155 , 0.000753 ,  86
   6.0172 , 0.536148 , 0.000753 ,  87
   6.0172 , 0.536198 , 0.000753 ,  88
   6.0172 , 0.536149 , 0.000753 ,  89
   6.0172 , 0.536288 , 0.000753 ,  90
   6.0172 , 0.536173 , 0.000753 ,  91
   6.0172 , 0.536340 , 0.000753 ,  92
   6.0172 , 0.536225 , 0.000753 ,  93
   6.0172 , 0.536189 , 0.000753 ,  94
   6.0172 , 0.536003 , 0.000753 ,  95
   6.0172 , 0.536146 , 0.000753 ,  96
   6.0172 , 0.536099 , 0.000753 ,  97
   6.0172 , 0.536116 , 0.000753 ,  98
   6.0172 , 0.536132 , 0.000753 ,  99
   6.0172 , 0.536131 , 0.000753 , 100
   6.0828 , 0.540428 , 0.000783 ,   0
   6.0828 , 0.540107 , 0.000783 ,   1
   6.0828 , 0.540232 , 0.000783 ,   2
   6.0828 , 0.540463 , 0.000783 ,   3
   6.0828 , 0.540518 , 0.000783 ,   4
   6.0828 , 0.540368 , 0.000783 ,   5
   6.0828 , 0.540455 , 0.000783 ,   6
   6.0828 , 0.540475 , 0.000783 ,   7
   6.0828 , 0.540410 , 0.000783 ,   8
   6.0828 , 0.540329 , 0.000783 ,   9
   6.0828 , 0.540484 , 0.000783 ,  10
   6.0828 , 0.540482 , 0.000783 ,  11
   6.0828 , 0.540431 , 0.000783 ,  12
   6.0828 , 0.540482 , 0.000783 ,  13
   6.0828 , 0.540425 , 0.000783 ,  14
   6.0828 , 0.540449 , 0.000783 ,  15
   6.0828 , 0.540474 , 0.000783 ,  16
   6.0828 , 0.540448 , 0.000783 ,  17
   6.0828 , 0.540404 , 0.000783 ,  18
   6.0828 , 0.540421 , 0.000783 ,  19
   6.0828 , 0.540385 , 0.000783 ,  20
   6.0828 , 0.540357 , 0.000783 ,  21
   6.0828 , 0.540478 , 0.000783 ,  22
   6.0828 , 0.540358 , 0.000783 ,  23
   6.0828 , 0.540540 , 0.000783 ,  24
   6.0828 , 0.540441 , 0.000783 ,  25
   6.0828 , 0.540534 , 0.000783 ,  26
   6.0828 , 0.540460 , 0.000783 ,  27
   6.0828 , 0.540434 , 0.000783 ,  28
   6.0828 , 0.540597 , 0.000783 ,  29
   6.0828 , 0.540429 , 0.000783 ,  30
   6.0828 , 0.540433 , 0.000783 ,  31
   6.0828 , 0.540455 , 0.000783 ,  32
   6.0828 , 0.540541 , 0.000783 ,  33
   6.0828 , 0.540352 , 0.000783 ,  34
   6.0828 , 0.540386 , 0.000783 ,  35
   6.0828 , 0.540466 , 0.000783 ,  36
   6.0828 , 0.540417 , 0.000783 ,  37
   6.0828 , 0.540409 , 0.000783 ,  38
   6.0828 , 0.540288 , 0.000783 ,  39
   6.0828 , 0.540353 , 0.000783 ,  40
   6.0828 , 0.540414 , 0.000783 ,  41
   6.0828 , 0.540465 , 0.000783 ,  42
   6.0828 , 0.540383 , 0.000783 ,  43
   6.0828 , 0.540259 , 0.000783 ,  44
   6.0828 , 0.540437 , 0.000783 ,  45
   6.0828 , 0.540391 , 0.000783 ,  46
   6.0828 , 0.540566 , 0.000783 ,  47
   6.0828 , 0.540326 , 0.000783 ,  48
   6.0828 , 0.540320 , 0.000783 ,  49
   6.0828 , 0.540447 , 0.000783 ,  50
   6.0828 , 0.540427 , 0.000783 ,  51
   6.0828 , 0.540441 , 0.000783 ,  52
   6.0828 , 0.540542 , 0.000783 ,  53
   6.0828 , 0.540453 , 0.000783 ,  54
   6.0828 , 0.540402 , 0.000783 ,  55
   6.0828 , 0.540501 , 0.000783 ,  56
   6.0828 , 0.540405 , 0.000783 ,  57
   6.0828 , 0.540428 , 0.000783 ,  58
   6.0828 , 0.540457 , 0.000783 ,  59
   6.0828 , 0.540373 , 0.000783 ,  60
   6.0828 , 0.540513 , 0.000783 ,  61
   6.0828 , 0.540379 , 0.000783 ,  62
   6.0828 , 0.540523 , 0.000783 ,  63
   6.0828 , 0.540343 , 0.000783 ,  64
   6.0828 , 0.540370 , 0.000783 ,  65
   6.0828 , 0.540466 , 0.000783 ,  66
   6.0828 , 0.540513 , 0.000783 ,  67
   6.0828 , 0.540450 , 0.000783 ,  68
   6.0828 , 0.540398 , 0.000783 ,  69
   6.0828 , 0.540311 , 0.000783 ,  70
   6.0828 , 0.540258 , 0.000783 ,  71
   6.0828 , 0.540469 , 0.000783 ,  72
   6.0828 , 0.540386 , 0.000783 ,  73
   6.0828 , 0.540433 , 0.000783 ,  74
   6.0828 , 0.540483 , 0.000783 ,  75
   6.0828 , 0.540444 , 0.000783 ,  76
   6.0828 , 0.540393 , 0.000783 ,  77
   6.0828 , 0.540416 , 0.000783 ,  78
   6.0828 , 0.540360 , 0.000783 ,  79
   6.0828 , 0.540386 , 0.000783 ,  80
   6.0828 , 0.540339 , 0.000783 ,  81
   6.0828 , 0.540372 , 0.000783 ,  82
   6.0828 , 0.540490 , 0.000783 ,  83
   6.0828 , 0.540433 , 0.000783 ,  84
   6.0828 , 0.540407 , 0.000783 ,  85
   6.0828 , 0.540470 , 0.000783 ,  86
   6.0828 , 0.540411 , 0.000783 ,  87
   6.0828 , 0.540508 , 0.000783 ,  88
   6.0828 , 0.540464 , 0.000783 ,  89
   6.0828 , 0.540541 , 0.000783 ,  90
   6.0828 , 0.540505 , 0.000783 ,  91
   6.0828 , 0.540633 , 0.000783 ,  92
   6.0828 , 0.540558 , 0.000783 ,  93
   6.0828 , 0.540479 , 0.000783 ,  94
   6.0828 , 0.540307 , 0.000783 ,  95
   6.0828 , 0.540429 , 0.000783 ,  96
   6.0828 , 0.540405 , 0.000783 ,  97
   6.0828 , 0.540435 , 0.000783 ,  98
   6.0828 , 0.540444 , 0.000783 ,  99
   6.0828 , 0.540433 , 0.000783 , 100
   6.1644 , 0.543963 , 0.000893 ,   0
   6.1644 , 0.543633 , 0.000893 ,   1
   6.1644 , 0.543703 , 0.000893 ,   2
   6.1644 , 0.543963 , 0.000893 ,   3
   6.1644 , 0.544070 , 0.000893 ,   4
   6.1644 , 0.543886 , 0.000893 ,   5
   6.1644 , 0.544016 , 0.000893 ,   6
   6.1644 , 0.543964 , 0.000893 ,   7
   6.1644 , 0.543947 , 0.000893 ,   8
   6.1644 , 0.543815 , 0.000893 ,   9
   6.1644 , 0.544018 , 0.000893 ,  10
   6.1644 , 0.543991 , 0.000893 ,  11
   6.1644 , 0.543958 , 0.000893 ,  12
   6.1644 , 0.543999 , 0.000893 ,  13
   6.1644 , 0.544023 , 0.000893 ,  14
   6.1644 , 0.543934 , 0.000893 ,  15
   6.1644 , 0.544076 , 0.000893 ,  16
   6.1644 , 0.544053 , 0.000893 ,  17
   6.1644 , 0.543902 , 0.000893 ,  18
   6.1644 , 0.543927 , 0.000893 ,  19
   6.1644 , 0.543934 , 0.000893 ,  20
   6.1644 , 0.543823 , 0.000893 ,  21
   6.1644 , 0.544020 , 0.000893 ,  22
   6.1644 , 0.543950 , 0.000893 ,  23
   6.1644 , 0.544016 , 0.000893 ,  24
   6.1644 , 0.544026 , 0.000893 ,  25
   6.1644 , 0.544069 , 0.000893 ,  26
   6.1644 , 0.543987 , 0.000893 ,  27
   6.1644 , 0.543912 , 0.000893 ,  28
   6.1644 , 0.544125 , 0.000893 ,  29
   6.1644 , 0.543936 , 0.000893 ,  30
   6.1644 , 0.543925 , 0.000893 ,  31
   6.1644 , 0.544001 , 0.000893 ,  32
   6.1644 , 0.544029 , 0.000893 ,  33
   6.1644 , 0.543979 , 0.000893 ,  34
   6.1644 , 0.543991 , 0.000893 ,  35
   6.1644 , 0.544066 , 0.000893 ,  36
   6.1644 , 0.543996 , 0.000893 ,  37
   6.1644 , 0.543993 , 0.000893 ,  38
   6.1644 , 0.543817 , 0.000893 ,  39
   6.1644 , 0.543897 , 0.000893 ,  40
   6.1644 , 0.544033 , 0.000893 ,  41
   6.1644 , 0.543967 , 0.000893 ,  42
   6.1644 , 0.543926 , 0.000893 ,  43
   6.1644 , 0.543792 , 0.000893 ,  44
   6.1644 , 0.543967 , 0.000893 ,  45
   6.1644 , 0.543924 , 0.000893 ,  46
   6.1644 , 0.544101 , 0.000893 ,  47
   6.1644 , 0.543836 , 0.000893 ,  48
   6.1644 , 0.543839 , 0.000893 ,  49
   6.1644 , 0.543962 , 0.000893 ,  50
   6.1644 , 0.543927 , 0.000893 ,  51
   6.1644 , 0.544041 , 0.000893 ,  52
   6.1644 , 0.544063 , 0.000893 ,  53
   6.1644 , 0.543964 , 0.000893 ,  54
   6.1644 , 0.544006 , 0.000893 ,  55
   6.1644 , 0.544046 , 0.000893 ,  56
   6.1644 , 0.543991 , 0.000893 ,  57
   6.1644 , 0.544058 , 0.000893 ,  58
   6.1644 , 0.543995 , 0.000893 ,  59
   6.1644 , 0.543870 , 0.000893 ,  60
   6.1644 , 0.544006 , 0.000893 ,  61
   6.1644 , 0.543960 , 0.000893 ,  62
   6.1644 , 0.543959 , 0.000893 ,  63
   6.1644 , 0.543852 , 0.000893 ,  64
   6.1644 , 0.543818 , 0.000893 ,  65
   6.1644 , 0.544030 , 0.000893 ,  66
   6.1644 , 0.544025 , 0.000893 ,  67
   6.1644 , 0.543990 , 0.000893 ,  68
   6.1644 , 0.543937 , 0.000893 ,  69
   6.1644 , 0.543849 , 0.000893 ,  70
   6.1644 , 0.543751 , 0.000893 ,  71
   6.1644 , 0.544014 , 0.000893 ,  72
   6.1644 , 0.543902 , 0.000893 ,  73
   6.1644 , 0.543967 , 0.000893 ,  74
   6.1644 , 0.544078 , 0.000893 ,  75
   6.1644 , 0.543938 , 0.000893 ,  76
   6.1644 , 0.543908 , 0.000893 ,  77
   6.1644 , 0.543984 , 0.000893 ,  78
   6.1644 , 0.543847 , 0.000893 ,  79
   6.1644 , 0.543967 , 0.000893 ,  80
   6.1644 , 0.543879 , 0.000893 ,  81
   6.1644 , 0.543898 , 0.000893 ,  82
   6.1644 , 0.544010 , 0.000893 ,  83
   6.1644 , 0.543962 , 0.000893 ,  84
   6.1644 , 0.544013 , 0.000893 ,  85
   6.1644 , 0.544005 , 0.000893 ,  86
   6.1644 , 0.543897 , 0.000893 ,  87
   6.1644 , 0.543980 , 0.000893 ,  88
   6.1644 , 0.543886 , 0.000893 ,  89
   6.1644 , 0.544013 , 0.000893 ,  90
   6.1644 , 0.544139 , 0.000893 ,  91
   6.1644 , 0.544176 , 0.000893 ,  92
   6.1644 , 0.544065 , 0.000893 ,  93
   6.1644 , 0.544002 , 0.000893 ,  94
   6.1644 , 0.543836 , 0.000893 ,  95
   6.1644 , 0.543993 , 0.000893 ,  96
   6.1644 , 0.543993 , 0.000893 ,  97
   6.1644 , 0.544024 , 0.000893 ,  98
   6.1644 , 0.544059 , 0.000893 ,  99
   6.1644 , 0.543912 , 0.000893 , 100
   6.3246 , 0.552476 , 0.000868 ,   0
   6.3246 , 0.552167 , 0.000868 ,   1
   6.3246 , 0.552257 , 0.000868 ,   2
   6.3246 , 0.552474 , 0.000868 ,   3
   6.3246 , 0.552586 , 0.000868 ,   4
   6.3246 , 0.552403 , 0.000868 ,   5
   6.3246 , 0.552512 , 0.000868 ,   6
   6.3246 , 0.552486 , 0.000868 ,   7
   6.3246 , 0.552457 , 0.000868 ,   8
   6.3246 , 0.552346 , 0.000868 ,   9
   6.3246 , 0.552538 , 0.000868 ,  10
   6.3246 , 0.552534 , 0.000868 ,  11
   6.3246 , 0.552467 , 0.000868 ,  12
   6.3246 , 0.552556 , 0.000868 ,  13
   6.3246 , 0.552468 , 0.000868 ,  14
   6.3246 , 0.552440 , 0.000868 ,  15
   6.3246 , 0.552558 , 0.000868 ,  16
   6.3246 , 0.552581 , 0.000868 ,  17
   6.3246 , 0.552408 , 0.000868 ,  18
   6.3246 , 0.552460 , 0.000868 ,  19
   6.3246 , 0.552410 , 0.000868 ,  20
   6.3246 , 0.552396 , 0.000868 ,  21
   6.3246 , 0.552578 , 0.000868 ,  22
   6.3246 , 0.552472 , 0.000868 ,  23
   6.3246 , 0.552558 , 0.000868 ,  24
   6.3246 , 0.552483 , 0.000868 ,  25
   6.3246 , 0.552603 , 0.000868 ,  26
   6.3246 , 0.552506 , 0.000868 ,  27
   6.3246 , 0.552472 , 0.000868 ,  28
   6.3246 , 0.552652 , 0.000868 ,  29
   6.3246 , 0.552499 , 0.000868 ,  30
   6.3246 , 0.552467 , 0.000868 ,  31
   6.3246 , 0.552520 , 0.000868 ,  32
   6.3246 , 0.552569 , 0.000868 ,  33
   6.3246 , 0.552454 , 0.000868 ,  34
   6.3246 , 0.552451 , 0.000868 ,  35
   6.3246 , 0.552514 , 0.000868 ,  36
   6.3246 , 0.552464 , 0.000868 ,  37
   6.3246 , 0.552513 , 0.000868 ,  38
   6.3246 , 0.552322 , 0.000868 ,  39
   6.3246 , 0.552388 , 0.000868 ,  40
   6.3246 , 0.552468 , 0.000868 ,  41
   6.3246 , 0.552472 , 0.000868 ,  42
   6.3246 , 0.552419 , 0.000868 ,  43
   6.3246 , 0.552302 , 0.000868 ,  44
   6.3246 , 0.552531 , 0.000868 ,  45
   6.3246 , 0.552443 , 0.000868 ,  46
   6.3246 , 0.552660 , 0.000868 ,  47
   6.3246 , 0.552298 , 0.000868 ,  48
   6.3246 , 0.552366 , 0.000868 ,  49
   6.3246 , 0.552467 , 0.000868 ,  50
   6.3246 , 0.552418 , 0.000868 ,  51
   6.3246 , 0.552430 , 0.000868 ,  52
   6.3246 , 0.552602 , 0.000868 ,  53
   6.3246 , 0.552498 , 0.000868 ,  54
   6.3246 , 0.552474 , 0.000868 ,  55
   6.3246 , 0.552572 , 0.000868 ,  56
   6.3246 , 0.552462 , 0.000868 ,  57
   6.3246 , 0.552484 , 0.000868 ,  58
   6.3246 , 0.552519 , 0.000868 ,  59
   6.3246 , 0.552403 , 0.000868 ,  60
   6.3246 , 0.552540 , 0.000868 ,  61
   6.3246 , 0.552423 , 0.000868 ,  62
   6.3246 , 0.552485 , 0.000868 ,  63
   6.3246 , 0.552399 , 0.000868 ,  64
   6.3246 , 0.552369 , 0.000868 ,  65
   6.3246 , 0.552547 , 0.000868 ,  66
   6.3246 , 0.552544 , 0.000868 ,  67
   6.3246 , 0.552511 , 0.000868 ,  68
   6.3246 , 0.552438 , 0.000868 ,  69
   6.3246 , 0.552353 , 0.000868 ,  70
   6.3246 , 0.552249 , 0.000868 ,  71
   6.3246 , 0.552520 , 0.000868 ,  72
   6.3246 , 0.552434 , 0.000868 ,  73
   6.3246 , 0.552465 , 0.000868 ,  74
   6.3246 , 0.552572 , 0.000868 ,  75
   6.3246 , 0.552487 , 0.000868 ,  76
   6.3246 , 0.552457 , 0.000868 ,  77
   6.3246 , 0.552486 , 0.000868 ,  78
   6.3246 , 0.552377 , 0.000868 ,  79
   6.3246 , 0.552436 , 0.000868 ,  80
   6.3246 , 0.552410 , 0.000868 ,  81
   6.3246 , 0.552424 , 0.000868 ,  82
   6.3246 , 0.552522 , 0.000868 ,  83
   6.3246 , 0.552487 , 0.000868 ,  84
   6.3246 , 0.552502 , 0.000868 ,  85
   6.3246 , 0.552532 , 0.000868 ,  86
   6.3246 , 0.552439 , 0.000868 ,  87
   6.3246 , 0.552560 , 0.000868 ,  88
   6.3246 , 0.552498 , 0.000868 ,  89
   6.3246 , 0.552517 , 0.000868 ,  90
   6.3246 , 0.552579 , 0.000868 ,  91
   6.3246 , 0.552729 , 0.000868 ,  92
   6.3246 , 0.552580 , 0.000868 ,  93
   6.3246 , 0.552534 , 0.000868 ,  94
   6.3246 , 0.552360 , 0.000868 ,  95
   6.3246 , 0.552470 , 0.000868 ,  96
   6.3246 , 0.552481 , 0.000868 ,  97
   6.3246 , 0.552500 , 0.000868 ,  98
   6.3246 , 0.552544 , 0.000868 ,  99
   6.3246 , 0.552480 , 0.000868 , 100
   6.4031 , 0.556118 , 0.000940 ,   0
   6.4031 , 0.555853 , 0.000940 ,   1
   6.4031 , 0.555860 , 0.000940 ,   2
   6.4031 , 0.556105 , 0.000940 ,   3
   6.4031 , 0.556184 , 0.000940 ,   4
   6.4031 , 0.556021 , 0.000940 ,   5
   6.4031 , 0.556187 , 0.000940 ,   6
   6.4031 , 0.556083 , 0.000940 ,   7
   6.4031 , 0.556086 , 0.000940 ,   8
   6.4031 , 0.555997 , 0.000940 ,   9
   6.4031 , 0.556158 , 0.000940 ,  10
   6.4031 , 0.556113 , 0.000940 ,  11
   6.4031 , 0.556103 , 0.000940 ,  12
   6.4031 , 0.556148 , 0.000940 ,  13
   6.4031 , 0.556181 , 0.000940 ,  14
   6.4031 , 0.556098 , 0.000940 ,  15
   6.4031 , 0.556251 , 0.000940 ,  16
   6.4031 , 0.556282 , 0.000940 ,  17
   6.4031 , 0.555994 , 0.000940 ,  18
   6.4031 , 0.556079 , 0.000940 ,  19
   6.4031 , 0.556086 , 0.000940 ,  20
   6.4031 , 0.555946 , 0.000940 ,  21
   6.4031 , 0.556172 , 0.000940 ,  22
   6.4031 , 0.556134 , 0.000940 ,  23
   6.4031 , 0.556170 , 0.000940 ,  24
   6.4031 , 0.556220 , 0.000940 ,  25
   6.4031 , 0.556205 , 0.000940 ,  26
   6.4031 , 0.556117 , 0.000940 ,  27
   6.4031 , 0.556049 , 0.000940 ,  28
   6.4031 , 0.556322 , 0.000940 ,  29
   6.4031 , 0.556097 , 0.000940 ,  30
   6.4031 , 0.556046 , 0.000940 ,  31
   6.4031 , 0.556192 , 0.000940 ,  32
   6.4031 , 0.556143 , 0.000940 ,  33
   6.4031 , 0.556166 , 0.000940 ,  34
   6.4031 , 0.556179 , 0.000940 ,  35
   6.4031 , 0.556247 , 0.000940 ,  36
   6.4031 , 0.556205 , 0.000940 ,  37
   6.4031 , 0.556085 , 0.000940 ,  38
   6.4031 , 0.555987 , 0.000940 ,  39
   6.4031 , 0.556039 , 0.000940 ,  40
   6.4031 , 0.556207 , 0.000940 ,  41
   6.4031 , 0.556141 , 0.000940 ,  42
   6.4031 , 0.556085 , 0.000940 ,  43
   6.4031 , 0.555965 , 0.000940 ,  44
   6.4031 , 0.556161 , 0.000940 ,  45
   6.4031 , 0.556116 , 0.000940 ,  46
   6.4031 , 0.556240 , 0.000940 ,  47
   6.4031 , 0.555952 , 0.000940 ,  48
   6.4031 , 0.556017 , 0.000940 ,  49
   6.4031 , 0.556090 , 0.000940 ,  50
   6.4031 , 0.556109 , 0.000940 ,  51
   6.4031 , 0.556144 , 0.000940 ,  52
   6.4031 , 0.556228 , 0.000940 ,  53
   6.4031 , 0.556126 , 0.000940 ,  54
   6.4031 , 0.556127 , 0.000940 ,  55
   6.4031 , 0.556228 , 0.000940 ,  56
   6.4031 , 0.556135 , 0.000940 ,  57
   6.4031 , 0.556239 , 0.000940 ,  58
   6.4031 , 0.556160 , 0.000940 ,  59
   6.4031 , 0.556029 , 0.000940 ,  60
   6.4031 , 0.556167 , 0.000940 ,  61
   6.4031 , 0.556112 , 0.000940 ,  62
   6.4031 , 0.556044 , 0.000940 ,  63
   6.4031 , 0.555999 , 0.000940 ,  64
   6.4031 , 0.555979 , 0.000940 ,  65
   6.4031 , 0.556207 , 0.000940 ,  66
   6.4031 , 0.556165 , 0.000940 ,  67
   6.4031 , 0.556115 , 0.000940 ,  68
   6.4031 , 0.556079 , 0.000940 ,  69
   6.4031 , 0.556053 , 0.000940 ,  70
   6.4031 , 0.555923 , 0.000940 ,  71
   6.4031 , 0.556186 , 0.000940 ,  72
   6.4031 , 0.556093 , 0.000940 ,  73
   6.4031 , 0.556137 , 0.000940 ,  74
   6.4031 , 0.556253 , 0.000940 ,  75
   6.4031 , 0.556077 , 0.000940 ,  76
   6.4031 , 0.556105 , 0.000940 ,  77
   6.4031 , 0.556214 , 0.000940 ,  78
   6.4031 , 0.555983 , 0.000940 ,  79
   6.4031 , 0.556168 , 0.000940 ,  80
   6.4031 , 0.556013 , 0.000940 ,  81
   6.4031 , 0.556028 , 0.000940 ,  82
   6.4031 , 0.556158 , 0.000940 ,  83
   6.4031 , 0.556142 , 0.000940 ,  84
   6.4031 , 0.556202 , 0.000940 ,  85
   6.4031 , 0.556135 , 0.000940 ,  86
   6.4031 , 0.556042 , 0.000940 ,  87
   6.4031 , 0.556055 , 0.000940 ,  88
   6.4031 , 0.555998 , 0.000940 ,  89
   6.4031 , 0.556145 , 0.000940 ,  90
   6.4031 , 0.556349 , 0.000940 ,  91
   6.4031 , 0.556326 , 0.000940 ,  92
   6.4031 , 0.556150 , 0.000940 ,  93
   6.4031 , 0.556098 , 0.000940 ,  94
   6.4031 , 0.555994 , 0.000940 ,  95
   6.4031 , 0.556157 , 0.000940 ,  96
   6.4031 , 0.556171 , 0.000940 ,  97
   6.4031 , 0.556143 , 0.000940 ,  98
   6.4031 , 0.556220 , 0.000940 ,  99
   6.4031 , 0.556040 , 0.000940 , 100
   6.4807 , 0.560081 , 0.000971 ,   0
   6.4807 , 0.559834 , 0.000971 ,   1
   6.4807 , 0.559777 , 0.000971 ,   2
   6.4807 , 0.560094 , 0.000971 ,   3
   6.4807 , 0.560087 , 0.000971 ,   4
   6.4807 , 0.559951 , 0.000971 ,   5
   6.4807 , 0.560178 , 0.000971 ,   6
   6.4807 , 0.560020 , 0.000971 ,   7
   6.4807 , 0.560083 , 0.000971 ,   8
   6.4807 , 0.559993 , 0.000971 ,   9
   6.4807 , 0.560141 , 0.000971 ,  10
   6.4807 , 0.560070 , 0.000971 ,  11
   6.4807 , 0.560038 , 0.000971 ,  12
   6.4807 , 0.560038 , 0.000971 ,  13
   6.4807 , 0.560160 , 0.000971 ,  14
   6.4807 , 0.560037 , 0.000971 ,  15
   6.4807 , 0.560190 , 0.000971 ,  16
   6.4807 , 0.560213 , 0.000971 ,  17
   6.4807 , 0.559992 , 0.000971 ,  18
   6.4807 , 0.560023 , 0.000971 ,  19
   6.4807 , 0.560034 , 0.000971 ,  20
   6.4807 , 0.559873 , 0.000971 ,  21
   6.4807 , 0.560155 , 0.000971 ,  22
   6.4807 , 0.560116 , 0.000971 ,  23
   6.4807 , 0.560140 , 0.000971 ,  24
   6.4807 , 0.560191 , 0.000971 ,  25
   6.4807 , 0.560085 , 0.000971 ,  26
   6.4807 , 0.560085 , 0.000971 ,  27
   6.4807 , 0.559982 , 0.000971 ,  28
   6.4807 , 0.560294 , 0.000971 ,  29
   6.4807 , 0.560105 , 0.000971 ,  30
   6.4807 , 0.560018 , 0.000971 ,  31
   6.4807 , 0.560186 , 0.000971 ,  32
   6.4807 , 0.560076 , 0.000971 ,  33
   6.4807 , 0.560125 , 0.000971 ,  34
   6.4807 , 0.560142 , 0.000971 ,  35
   6.4807 , 0.560239 , 0.000971 ,  36
   6.4807 , 0.560144 , 0.000971 ,  37
   6.4807 , 0.560105 , 0.000971 ,  38
   6.4807 , 0.559989 , 0.000971 ,  39
   6.4807 , 0.560081 , 0.000971 ,  40
   6.4807 , 0.560181 , 0.000971 ,  41
   6.4807 , 0.560114 , 0.000971 ,  42
   6.4807 , 0.560052 , 0.000971 ,  43
   6.4807 , 0.559971 , 0.000971 ,  44
   6.4807 , 0.560130 , 0.000971 ,  45
   6.4807 , 0.560114 , 0.000971 ,  46
   6.4807 , 0.560161 , 0.000971 ,  47
   6.4807 , 0.559873 , 0.000971 ,  48
   6.4807 , 0.559977 , 0.000971 ,  49
   6.4807 , 0.560084 , 0.000971 ,  50
   6.4807 , 0.560134 , 0.000971 ,  51
   6.4807 , 0.560067 , 0.000971 ,  52
   6.4807 , 0.560167 , 0.000971 ,  53
   6.4807 , 0.560038 , 0.000971 ,  54
   6.4807 , 0.560111 , 0.000971 ,  55
   6.4807 , 0.560153 , 0.000971 ,  56
   6.4807 , 0.560103 , 0.000971 ,  57
   6.4807 , 0.560216 , 0.000971 ,  58
   6.4807 , 0.560143 , 0.000971 ,  59
   6.4807 , 0.560032 , 0.000971 ,  60
   6.4807 , 0.560123 , 0.000971 ,  61
   6.4807 , 0.560094 , 0.000971 ,  62
   6.4807 , 0.559993 , 0.000971 ,  63
   6.4807 , 0.559975 , 0.000971 ,  64
   6.4807 , 0.559915 , 0.000971 ,  65
   6.4807 , 0.560196 , 0.000971 ,  66
   6.4807 , 0.560028 , 0.000971 ,  67
   6.4807 , 0.560073 , 0.000971 ,  68
   6.4807 , 0.560045 , 0.000971 ,  69
   6.4807 , 0.560006 , 0.000971 ,  70
   6.4807 , 0.559878 , 0.000971 ,  71
   6.4807 , 0.560152 , 0.000971 ,  72
   6.4807 , 0.560028 , 0.000971 ,  73
   6.4807 , 0.560075 , 0.000971 ,  74
   6.4807 , 0.560306 , 0.000971 ,  75
   6.4807 , 0.560005 , 0.000971 ,  76
   6.4807 , 0.560029 , 0.000971 ,  77
   6.4807 , 0.560127 , 0.000971 ,  78
   6.4807 , 0.560006 , 0.000971 ,  79
   6.4807 , 0.560205 , 0.000971 ,  80
   6.4807 , 0.560000 , 0.000971 ,  81
   6.4807 , 0.560016 , 0.000971 ,  82
   6.4807 , 0.560130 , 0.000971 ,  83
   6.4807 , 0.560114 , 0.000971 ,  84
   6.4807 , 0.560119 , 0.000971 ,  85
   6.4807 , 0.560108 , 0.000971 ,  86
   6.4807 , 0.559956 , 0.000971 ,  87
   6.4807 , 0.560000 , 0.000971 ,  88
   6.4807 , 0.560019 , 0.000971 ,  89
   6.4807 , 0.560108 , 0.000971 ,  90
   6.4807 , 0.560315 , 0.000971 ,  91
   6.4807 , 0.560266 , 0.000971 ,  92
   6.4807 , 0.560101 , 0.000971 ,  93
   6.4807 , 0.560076 , 0.000971 ,  94
   6.4807 , 0.559956 , 0.000971 ,  95
   6.4807 , 0.560117 , 0.000971 ,  96
   6.4807 , 0.560168 , 0.000971 ,  97
   6.4807 , 0.560113 , 0.000971 ,  98
   6.4807 , 0.560180 , 0.000971 ,  99
   6.4807 , 0.559973 , 0.000971 , 100
   6.5574 , 0.563898 , 0.001095 ,   0
   6.5574 , 0.563596 , 0.001095 ,   1
   6.5574 , 0.563622 , 0.001095 ,   2
   6.5574 , 0.563826 , 0.001095 ,   3
   6.5574 , 0.563950 , 0.001095 ,   4
   6.5574 , 0.563833 , 0.001095 ,   5
   6.5574 , 0.563964 , 0.001095 ,   6
   6.5574 , 0.563848 , 0.001095 ,   7
   6.5574 , 0.563868 , 0.001095 ,   8
   6.5574 , 0.563776 , 0.001095 ,   9
   6.5574 , 0.563910 , 0.001095 ,  10
   6.5574 , 0.563834 , 0.001095 ,  11
   6.5574 , 0.563829 , 0.001095 ,  12
   6.5574 , 0.563891 , 0.001095 ,  13
   6.5574 , 0.563992 , 0.001095 ,  14
   6.5574 , 0.563933 , 0.001095 ,  15
   6.5574 , 0.564066 , 0.001095 ,  16
   6.5574 , 0.564043 , 0.001095 ,  17
   6.5574 , 0.563727 , 0.001095 ,  18
   6.5574 , 0.563861 , 0.001095 ,  19
   6.5574 , 0.563867 , 0.001095 ,  20
   6.5574 , 0.563707 , 0.001095 ,  21
   6.5574 , 0.563949 , 0.001095 ,  22
   6.5574 , 0.563940 , 0.001095 ,  23
   6.5574 , 0.563909 , 0.001095 ,  24
   6.5574 , 0.564069 , 0.001095 ,  25
   6.5574 , 0.563980 , 0.001095 ,  26
   6.5574 , 0.563909 , 0.001095 ,  27
   6.5574 , 0.563799 , 0.001095 ,  28
   6.5574 , 0.564060 , 0.001095 ,  29
   6.5574 , 0.563827 , 0.001095 ,  30
   6.5574 , 0.563821 , 0.001095 ,  31
   6.5574 , 0.563914 , 0.001095 ,  32
   6.5574 , 0.563902 , 0.001095 ,  33
   6.5574 , 0.563940 , 0.001095 ,  34
   6.5574 , 0.563969 , 0.001095 ,  35
   6.5574 , 0.564055 , 0.001095 ,  36
   6.5574 , 0.564072 , 0.001095 ,  37
   6.5574 , 0.563833 , 0.001095 ,  38
   6.5574 , 0.563751 , 0.001095 ,  39
   6.5574 , 0.563765 , 0.001095 ,  40
   6.5574 , 0.564060 , 0.001095 ,  41
   6.5574 , 0.563952 , 0.001095 ,  42
   6.5574 , 0.563811 , 0.001095 ,  43
   6.5574 , 0.563803 , 0.001095 ,  44
   6.5574 , 0.563904 , 0.001095 ,  45
   6.5574 , 0.563919 , 0.001095 ,  46
   6.5574 , 0.564007 , 0.001095 ,  47
   6.5574 , 0.563785 , 0.001095 ,  48
   6.5574 , 0.563800 , 0.001095 ,  49
   6.5574 , 0.563917 , 0.001095 ,  50
   6.5574 , 0.563933 , 0.001095 ,  51
   6.5574 , 0.564079 , 0.001095 ,  52
   6.5574 , 0.563994 , 0.001095 ,  53
   6.5574 , 0.563855 , 0.001095 ,  54
   6.5574 , 0.564000 , 0.001095 ,  55
   6.5574 , 0.564014 , 0.001095 ,  56
   6.5574 , 0.563944 , 0.001095 ,  57
   6.5574 , 0.564069 , 0.001095 ,  58
   6.5574 , 0.563926 , 0.001095 ,  59
   6.5574 , 0.563788 , 0.001095 ,  60
   6.5574 , 0.563921 , 0.001095 ,  61
   6.5574 , 0.563896 , 0.001095 ,  62
   6.5574 , 0.563800 , 0.001095 ,  63
   6.5574 , 0.563747 , 0.001095 ,  64
   6.5574 , 0.563751 , 0.001095 ,  65
   6.5574 , 0.563903 , 0.001095 ,  66
   6.5574 , 0.563895 , 0.001095 ,  67
   6.5574 , 0.563847 , 0.001095 ,  68
   6.5574 , 0.563905 , 0.001095 ,  69
   6.5574 , 0.563818 , 0.001095 ,  70
   6.5574 , 0.563733 , 0.001095 ,  71
   6.5574 , 0.563947 , 0.001095 ,  72
   6.5574 , 0.563915 , 0.001095 ,  73
   6.5574 , 0.563953 , 0.001095 ,  74
   6.5574 , 0.564101 , 0.001095 ,  75
   6.5574 , 0.563793 , 0.001095 ,  76
   6.5574 , 0.563927 , 0.001095 ,  77
   6.5574 , 0.563967 , 0.001095 ,  78
   6.5574 , 0.563728 , 0.001095 ,  79
   6.5574 , 0.563990 , 0.001095 ,  80
   6.5574 , 0.563732 , 0.001095 ,  81
   6.5574 , 0.563831 , 0.001095 ,  82
   6.5574 , 0.563927 , 0.001095 ,  83
   6.5574 , 0.563859 , 0.001095 ,  84
   6.5574 , 0.563989 , 0.001095 ,  85
   6.5574 , 0.563950 , 0.001095 ,  86
   6.5574 , 0.563822 , 0.001095 ,  87
   6.5574 , 0.563788 , 0.001095 ,  88
   6.5574 , 0.563739 , 0.001095 ,  89
   6.5574 , 0.563887 , 0.001095 ,  90
   6.5574 , 0.564184 , 0.001095 ,  91
   6.5574 , 0.564126 , 0.001095 ,  92
   6.5574 , 0.563944 , 0.001095 ,  93
   6.5574 , 0.563916 , 0.001095 ,  94
   6.5574 , 0.563773 , 0.001095 ,  95
   6.5574 , 0.563962 , 0.001095 ,  96
   6.5574 , 0.563953 , 0.001095 ,  97
   6.5574 , 0.563986 , 0.001095 ,  98
   6.5574 , 0.564024 , 0.001095 ,  99
   6.5574 , 0.563796 , 0.001095 , 100
   6.6332 , 0.566708 , 0.001273 ,   0
   6.6332 , 0.566379 , 0.001273 ,   1
   6.6332 , 0.566292 , 0.001273 ,   2
   6.6332 , 0.566686 , 0.001273 ,   3
   6.6332 , 0.566829 , 0.001273 ,   4
   6.6332 , 0.566609 , 0.001273 ,   5
   6.6332 , 0.566778 , 0.001273 ,   6
   6.6332 , 0.566586 , 0.001273 ,   7
   6.6332 , 0.566727 , 0.001273 ,   8
   6.6332 , 0.566469 , 0.001273 ,   9
   6.6332 , 0.566771 , 0.001273 ,  10
   6.6332 , 0.566688 , 0.001273 ,  11
   6.6332 , 0.566676 , 0.001273 ,  12
   6.6332 , 0.566752 , 0.001273 ,  13
   6.6332 , 0.566799 , 0.001273 ,  14
   6.6332 , 0.566624 , 0.001273 ,  15
   6.6332 , 0.566909 , 0.001273 ,  16
   6.6332 , 0.566795 , 0.001273 ,  17
   6.6332 , 0.566616 , 0.001273 ,  18
   6.6332 , 0.566634 , 0.001273 ,  19
   6.6332 , 0.566649 , 0.001273 ,  20
   6.6332 , 0.566540 , 0.001273 ,  21
   6.6332 , 0.566767 , 0.001273 ,  22
   6.6332 , 0.566700 , 0.001273 ,  23
   6.6332 , 0.566777 , 0.001273 ,  24
   6.6332 , 0.566810 , 0.001273 ,  25
   6.6332 , 0.566880 , 0.001273 ,  26
   6.6332 , 0.566755 , 0.001273 ,  27
   6.6332 , 0.566647 , 0.001273 ,  28
   6.6332 , 0.566841 , 0.001273 ,  29
   6.6332 , 0.566766 , 0.001273 ,  30
   6.6332 , 0.566646 , 0.001273 ,  31
   6.6332 , 0.566819 , 0.001273 ,  32
   6.6332 , 0.566787 , 0.001273 ,  33
   6.6332 , 0.566764 , 0.001273 ,  34
   6.6332 , 0.566770 , 0.001273 ,  35
   6.6332 , 0.566776 , 0.001273 ,  36
   6.6332 , 0.566762 , 0.001273 ,  37
   6.6332 , 0.566855 , 0.001273 ,  38
   6.6332 , 0.566483 , 0.001273 ,  39
   6.6332 , 0.566651 , 0.001273 ,  40
   6.6332 , 0.566744 , 0.001273 ,  41
   6.6332 , 0.566640 , 0.001273 ,  42
   6.6332 , 0.566621 , 0.001273 ,  43
   6.6332 , 0.566470 , 0.001273 ,  44
   6.6332 , 0.566717 , 0.001273 ,  45
   6.6332 , 0.566620 , 0.001273 ,  46
   6.6332 , 0.566868 , 0.001273 ,  47
   6.6332 , 0.566451 , 0.001273 ,  48
   6.6332 , 0.566556 , 0.001273 ,  49
   6.6332 , 0.566666 , 0.001273 ,  50
   6.6332 , 0.566617 , 0.001273 ,  51
   6.6332 , 0.566863 , 0.001273 ,  52
   6.6332 , 0.566839 , 0.001273 ,  53
   6.6332 , 0.566727 , 0.001273 ,  54
   6.6332 , 0.566821 , 0.001273 ,  55
   6.6332 , 0.566826 , 0.001273 ,  56
   6.6332 , 0.566758 , 0.001273 ,  57
   6.6332 , 0.566863 , 0.001273 ,  58
   6.6332 , 0.566779 , 0.001273 ,  59
   6.6332 , 0.566586 , 0.001273 ,  60
   6.6332 , 0.566727 , 0.001273 ,  61
   6.6332 , 0.566731 , 0.001273 ,  62
   6.6332 , 0.566699 , 0.001273 ,  63
   6.6332 , 0.566530 , 0.001273 ,  64
   6.6332 , 0.566447 , 0.001273 ,  65
   6.6332 , 0.566840 , 0.001273 ,  66
   6.6332 , 0.566845 , 0.001273 ,  67
   6.6332 , 0.566763 , 0.001273 ,  68
   6.6332 , 0.566599 , 0.001273 ,  69
   6.6332 , 0.566644 , 0.001273 ,  70
   6.6332 , 0.566390 , 0.001273 ,  71
   6.6332 , 0.566765 , 0.001273 ,  72
   6.6332 , 0.566694 , 0.001273 ,  73
   6.6332 , 0.566690 , 0.001273 ,  74
   6.6332 , 0.566894 , 0.001273 ,  75
   6.6332 , 0.566705 , 0.001273 ,  76
   6.6332 , 0.566684 , 0.001273 ,  77
   6.6332 , 0.566698 , 0.001273 ,  78
   6.6332 , 0.566541 , 0.001273 ,  79
   6.6332 , 0.566726 , 0.001273 ,  80
   6.6332 , 0.566617 , 0.001273 ,  81
   6.6332 , 0.566583 , 0.001273 ,  82
   6.6332 , 0.566810 , 0.001273 ,  83
   6.6332 , 0.566713 , 0.001273 ,  84
   6.6332 , 0.566809 , 0.001273 ,  85
   6.6332 , 0.566824 , 0.001273 ,  86
   6.6332 , 0.566617 , 0.001273 ,  87
   6.6332 , 0.566783 , 0.001273 ,  88
   6.6332 , 0.566591 , 0.001273 ,  89
   6.6332 , 0.566759 , 0.001273 ,  90
   6.6332 , 0.566928 , 0.001273 ,  91
   6.6332 , 0.566987 , 0.001273 ,  92
   6.6332 , 0.566794 , 0.001273 ,  93
   6.6332 , 0.566798 , 0.001273 ,  94
   6.6332 , 0.566588 , 0.001273 ,  95
   6.6332 , 0.566713 , 0.001273 ,  96
   6.6332 , 0.566823 , 0.001273 ,  97
   6.6332 , 0.566826 , 0.001273 ,  98
   6.6332 , 0.566800 , 0.001273 ,  99
   6.6332 , 0.566591 , 0.001273 , 100
   6.7082 , 0.571409 , 0.001039 ,   0
   6.7082 , 0.571146 , 0.001039 ,   1
   6.7082 , 0.571136 , 0.001039 ,   2
   6.7082 , 0.571389 , 0.001039 ,   3
   6.7082 , 0.571474 , 0.001039 ,   4
   6.7082 , 0.571312 , 0.001039 ,   5
   6.7082 , 0.571478 , 0.001039 ,   6
   6.7082 , 0.571359 , 0.001039 ,   7
   6.7082 , 0.571415 , 0.001039 ,   8
   6.7082 , 0.571288 , 0.001039 ,   9
   6.7082 , 0.571451 , 0.001039 ,  10
   6.7082 , 0.571396 , 0.001039 ,  11
   6.7082 , 0.571331 , 0.001039 ,  12
   6.7082 , 0.571413 , 0.001039 ,  13
   6.7082 , 0.571497 , 0.001039 ,  14
   6.7082 , 0.571386 , 0.001039 ,  15
   6.7082 , 0.571557 , 0.001039 ,  16
   6.7082 , 0.571590 , 0.001039 ,  17
   6.7082 , 0.571274 , 0.001039 ,  18
   6.7082 , 0.571361 , 0.001039 ,  19
   6.7082 , 0.571340 , 0.001039 ,  20
   6.7082 , 0.571246 , 0.001039 ,  21
   6.7082 , 0.571489 , 0.001039 ,  22
   6.7082 , 0.571460 , 0.001039 ,  23
   6.7082 , 0.571473 , 0.001039 ,  24
   6.7082 , 0.571557 , 0.001039 ,  25
   6.7082 , 0.571454 , 0.001039 ,  26
   6.7082 , 0.571434 , 0.001039 ,  27
   6.7082 , 0.571290 , 0.001039 ,  28
   6.7082 , 0.571633 , 0.001039 ,  29
   6.7082 , 0.571390 , 0.001039 ,  30
   6.7082 , 0.571350 , 0.001039 ,  31
   6.7082 , 0.571470 , 0.001039 ,  32
   6.7082 , 0.571424 , 0.001039 ,  33
   6.7082 , 0.571434 , 0.001039 ,  34
   6.7082 , 0.571443 , 0.001039 ,  35
   6.7082 , 0.571536 , 0.001039 ,  36
   6.7082 , 0.571489 , 0.001039 ,  37
   6.7082 , 0.571419 , 0.001039 ,  38
   6.7082 , 0.571274 , 0.001039 ,  39
   6.7082 , 0.571330 , 0.001039 ,  40
   6.7082 , 0.571510 , 0.001039 ,  41
   6.7082 , 0.571414 , 0.001039 ,  42
   6.7082 , 0.571339 , 0.001039 ,  43
   6.7082 , 0.571272 , 0.001039 ,  44
   6.7082 , 0.571498 , 0.001039 ,  45
   6.7082 , 0.571420 , 0.001039 ,  46
   6.7082 , 0.571559 , 0.001039 ,  47
   6.7082 , 0.571174 , 0.001039 ,  48
   6.7082 , 0.571290 , 0.001039 ,  49
   6.7082 , 0.571400 , 0.001039 ,  50
   6.7082 , 0.571409 , 0.001039 ,  51
   6.7082 , 0.571422 , 0.001039 ,  52
   6.7082 , 0.571546 , 0.001039 ,  53
   6.7082 , 0.571351 , 0.001039 ,  54
   6.7082 , 0.571441 , 0.001039 ,  55
   6.7082 , 0.571541 , 0.001039 ,  56
   6.7082 , 0.571445 , 0.001039 ,  57
   6.7082 , 0.571536 , 0.001039 ,  58
   6.7082 , 0.571462 , 0.001039 ,  59
   6.7082 , 0.571338 , 0.001039 ,  60
   6.7082 , 0.571439 , 0.001039 ,  61
   6.7082 , 0.571404 , 0.001039 ,  62
   6.7082 , 0.571333 , 0.001039 ,  63
   6.7082 , 0.571293 , 0.001039 ,  64
   6.7082 , 0.571245 , 0.001039 ,  65
   6.7082 , 0.571511 , 0.001039 ,  66
   6.7082 , 0.571389 , 0.001039 ,  67
   6.7082 , 0.571409 , 0.001039 ,  68
   6.7082 , 0.571362 , 0.001039 ,  69
   6.7082 , 0.571316 , 0.001039 ,  70
   6.7082 , 0.571187 , 0.001039 ,  71
   6.7082 , 0.571477 , 0.001039 ,  72
   6.7082 , 0.571357 , 0.001039 ,  73
   6.7082 , 0.571408 , 0.001039 ,  74
   6.7082 , 0.571626 , 0.001039 ,  75
   6.7082 , 0.571325 , 0.001039 ,  76
   6.7082 , 0.571413 , 0.001039 ,  77
   6.7082 , 0.571444 , 0.001039 ,  78
   6.7082 , 0.571268 , 0.001039 ,  79
   6.7082 , 0.571518 , 0.001039 ,  80
   6.7082 , 0.571306 , 0.001039 ,  81
   6.7082 , 0.571351 , 0.001039 ,  82
   6.7082 , 0.571457 , 0.001039 ,  83
   6.7082 , 0.571424 , 0.001039 ,  84
   6.7082 , 0.571472 , 0.001039 ,  85
   6.7082 , 0.571434 , 0.001039 ,  86
   6.7082 , 0.571311 , 0.001039 ,  87
   6.7082 , 0.571359 , 0.001039 ,  88
   6.7082 , 0.571335 , 0.001039 ,  89
   6.7082 , 0.571429 , 0.001039 ,  90
   6.7082 , 0.571616 , 0.001039 ,  91
   6.7082 , 0.571680 , 0.001039 ,  92
   6.7082 , 0.571433 , 0.001039 ,  93
   6.7082 , 0.571418 , 0.001039 ,  94
   6.7082 , 0.571275 , 0.001039 ,  95
   6.7082 , 0.571459 , 0.001039 ,  96
   6.7082 , 0.571450 , 0.001039 ,  97
   6.7082 , 0.571473 , 0.001039 ,  98
   6.7082 , 0.571535 , 0.001039 ,  99
   6.7082 , 0.571327 , 0.001039 , 100
   6.7823 , 0.574472 , 0.001205 ,   0
   6.7823 , 0.574189 , 0.001205 ,   1
   6.7823 , 0.574096 , 0.001205 ,   2
   6.7823 , 0.574478 , 0.001205 ,   3
   6.7823 , 0.574564 , 0.001205 ,   4
   6.7823 , 0.574365 , 0.001205 ,   5
   6.7823 , 0.574552 , 0.001205 ,   6
   6.7823 , 0.574376 , 0.001205 ,   7
   6.7823 , 0.574520 , 0.001205 ,   8
   6.7823 , 0.574259 , 0.001205 ,   9
   6.7823 , 0.574522 , 0.001205 ,  10
   6.7823 , 0.574448 , 0.001205 ,  11
   6.7823 , 0.574393 , 0.001205 ,  12
   6.7823 , 0.574488 , 0.001205 ,  13
   6.7823 , 0.574560 , 0.001205 ,  14
   6.7823 , 0.574362 , 0.001205 ,  15
   6.7823 , 0.574673 , 0.001205 ,  16
   6.7823 , 0.574625 , 0.001205 ,  17
   6.7823 , 0.574384 , 0.001205 ,  18
   6.7823 , 0.574397 , 0.001205 ,  19
   6.7823 , 0.574369 , 0.001205 ,  20
   6.7823 , 0.574325 , 0.001205 ,  21
   6.7823 , 0.574576 , 0.001205 ,  22
   6.7823 , 0.574484 , 0.001205 ,  23
   6.7823 , 0.574523 , 0.001205 ,  24
   6.7823 , 0.574572 , 0.001205 ,  25
   6.7823 , 0.574609 , 0.001205 ,  26
   6.7823 , 0.574520 , 0.001205 ,  27
   6.7823 , 0.574363 , 0.001205 ,  28
   6.7823 , 0.574684 , 0.001205 ,  29
   6.7823 , 0.574491 , 0.001205 ,  30
   6.7823 , 0.574468 , 0.001205 ,  31
   6.7823 , 0.574605 , 0.001205 ,  32
   6.7823 , 0.574550 , 0.001205 ,  33
   6.7823 , 0.574541 , 0.001205 ,  34
   6.7823 , 0.574500 , 0.001205 ,  35
   6.7823 , 0.574531 , 0.001205 ,  36
   6.7823 , 0.574513 , 0.001205 ,  37
   6.7823 , 0.574588 , 0.001205 ,  38
   6.7823 , 0.574307 , 0.001205 ,  39
   6.7823 , 0.574429 , 0.001205 ,  40
   6.7823 , 0.574505 , 0.001205 ,  41
   6.7823 , 0.574415 , 0.001205 ,  42
   6.7823 , 0.574434 , 0.001205 ,  43
   6.7823 , 0.574270 , 0.001205 ,  44
   6.7823 , 0.574563 , 0.001205 ,  45
   6.7823 , 0.574415 , 0.001205 ,  46
   6.7823 , 0.574660 , 0.001205 ,  47
   6.7823 , 0.574182 , 0.001205 ,  48
   6.7823 , 0.574317 , 0.001205 ,  49
   6.7823 , 0.574418 , 0.001205 ,  50
   6.7823 , 0.574425 , 0.001205 ,  51
   6.7823 , 0.574490 , 0.001205 ,  52
   6.7823 , 0.574640 , 0.001205 ,  53
   6.7823 , 0.574495 , 0.001205 ,  54
   6.7823 , 0.574524 , 0.001205 ,  55
   6.7823 , 0.574616 , 0.001205 ,  56
   6.7823 , 0.574516 , 0.001205 ,  57
   6.7823 , 0.574613 , 0.001205 ,  58
   6.7823 , 0.574581 , 0.001205 ,  59
   6.7823 , 0.574387 , 0.001205 ,  60
   6.7823 , 0.574488 , 0.001205 ,  61
   6.7823 , 0.574470 , 0.001205 ,  62
   6.7823 , 0.574423 , 0.001205 ,  63
   6.7823 , 0.574312 , 0.001205 ,  64
   6.7823 , 0.574256 , 0.001205 ,  65
   6.7823 , 0.574624 , 0.001205 ,  66
   6.7823 , 0.574522 , 0.001205 ,  67
   6.7823 , 0.574508 , 0.001205 ,  68
   6.7823 , 0.574370 , 0.001205 ,  69
   6.7823 , 0.574413 , 0.001205 ,  70
   6.7823 , 0.574177 , 0.001205 ,  71
   6.7823 , 0.574523 , 0.001205 ,  72
   6.7823 , 0.574433 , 0.001205 ,  73
   6.7823 , 0.574455 , 0.001205 ,  74
   6.7823 , 0.574704 , 0.001205 ,  75
   6.7823 , 0.574415 , 0.001205 ,  76
   6.7823 , 0.574454 , 0.001205 ,  77
   6.7823 , 0.574491 , 0.001205 ,  78
   6.7823 , 0.574303 , 0.001205 ,  79
   6.7823 , 0.574538 , 0.001205 ,  80
   6.7823 , 0.574395 , 0.001205 ,  81
   6.7823 , 0.574396 , 0.001205 ,  82
   6.7823 , 0.574579 , 0.001205 ,  83
   6.7823 , 0.574511 , 0.001205 ,  84
   6.7823 , 0.574495 , 0.001205 ,  85
   6.7823 , 0.574574 , 0.001205 ,  86
   6.7823 , 0.574418 , 0.001205 ,  87
   6.7823 , 0.574531 , 0.001205 ,  88
   6.7823 , 0.574395 , 0.001205 ,  89
   6.7823 , 0.574503 , 0.001205 ,  90
   6.7823 , 0.574664 , 0.001205 ,  91
   6.7823 , 0.574762 , 0.001205 ,  92
   6.7823 , 0.574493 , 0.001205 ,  93
   6.7823 , 0.574546 , 0.001205 ,  94
   6.7823 , 0.574360 , 0.001205 ,  95
   6.7823 , 0.574510 , 0.001205 ,  96
   6.7823 , 0.574586 , 0.001205 ,  97
   6.7823 , 0.574545 , 0.001205 ,  98
   6.7823 , 0.574603 , 0.001205 ,  99
   6.7823 , 0.574379 , 0.001205 , 100
   6.9282 , 0.582494 , 0.001210 ,   0
   6.9282 , 0.582232 , 0.001210 ,   1
   6.9282 , 0.582175 , 0.001210 ,   2
   6.9282 , 0.582398 , 0.001210 ,   3
   6.9282 , 0.582501 , 0.001210 ,   4
   6.9282 , 0.582467 , 0.001210 ,   5
   6.9282 , 0.582553 , 0.001210 ,   6
   6.9282 , 0.582443 , 0.001210 ,   7
   6.9282 , 0.582418 , 0.001210 ,   8
   6.9282 , 0.582459 , 0.001210 ,   9
   6.9282 , 0.582378 , 0.001210 ,  10
   6.9282 , 0.582305 , 0.001210 ,  11
   6.9282 , 0.582485 , 0.001210 ,  12
   6.9282 , 0.582588 , 0.001210 ,  13
   6.9282 , 0.582535 , 0.001210 ,  14
   6.9282 , 0.582634 , 0.001210 ,  15
   6.9282 , 0.582620 , 0.001210 ,  16
   6.9282 , 0.582669 , 0.001210 ,  17
   6.9282 , 0.582203 , 0.001210 ,  18
   6.9282 , 0.582486 , 0.001210 ,  19
   6.9282 , 0.582454 , 0.001210 ,  20
   6.9282 , 0.582355 , 0.001210 ,  21
   6.9282 , 0.582452 , 0.001210 ,  22
   6.9282 , 0.582491 , 0.001210 ,  23
   6.9282 , 0.582486 , 0.001210 ,  24
   6.9282 , 0.582698 , 0.001210 ,  25
   6.9282 , 0.582560 , 0.001210 ,  26
   6.9282 , 0.582426 , 0.001210 ,  27
   6.9282 , 0.582358 , 0.001210 ,  28
   6.9282 , 0.582655 , 0.001210 ,  29
   6.9282 , 0.582471 , 0.001210 ,  30
   6.9282 , 0.582417 , 0.001210 ,  31
   6.9282 , 0.582563 , 0.001210 ,  32
   6.9282 , 0.582486 , 0.001210 ,  33
   6.9282 , 0.582446 , 0.001210 ,  34
   6.9282 , 0.582595 , 0.001210 ,  35
   6.9282 , 0.582682 , 0.001210 ,  36
   6.9282 , 0.582801 , 0.001210 ,  37
   6.9282 , 0.582347 , 0.001210 ,  38
   6.9282 , 0.582418 , 0.001210 ,  39
   6.9282 , 0.582286 , 0.001210 ,  40
   6.9282 , 0.582645 , 0.001210 ,  41
   6.9282 , 0.582484 , 0.001210 ,  42
   6.9282 , 0.582411 , 0.001210 ,  43
   6.9282 , 0.582448 , 0.001210 ,  44
   6.9282 , 0.582515 , 0.001210 ,  45
   6.9282 , 0.582594 , 0.001210 ,  46
   6.9282 , 0.582545 , 0.001210 ,  47
   6.9282 , 0.582400 , 0.001210 ,  48
   6.9282 , 0.582462 , 0.001210 ,  49
   6.9282 , 0.582430 , 0.001210 ,  50
   6.9282 , 0.582536 , 0.001210 ,  51
   6.9282 , 0.582667 , 0.001210 ,  52
   6.9282 , 0.582619 , 0.001210 ,  53
   6.9282 , 0.582527 , 0.001210 ,  54
   6.9282 , 0.582511 , 0.001210 ,  55
   6.9282 , 0.582739 , 0.001210 ,  56
   6.9282 , 0.582462 , 0.001210 ,  57
   6.9282 , 0.582627 , 0.001210 ,  58
   6.9282 , 0.582543 , 0.001210 ,  59
   6.9282 , 0.582306 , 0.001210 ,  60
   6.9282 , 0.582529 , 0.001210 ,  61
   6.9282 , 0.582480 , 0.001210 ,  62
   6.9282 , 0.582402 , 0.001210 ,  63
   6.9282 , 0.582308 , 0.001210 ,  64
   6.9282 , 0.582442 , 0.001210 ,  65
   6.9282 , 0.582469 , 0.001210 ,  66
   6.9282 , 0.582563 , 0.001210 ,  67
   6.9282 , 0.582451 , 0.001210 ,  68
   6.9282 , 0.582565 , 0.001210 ,  69
   6.9282 , 0.582456 , 0.001210 ,  70
   6.9282 , 0.582372 , 0.001210 ,  71
   6.9282 , 0.582575 , 0.001210 ,  72
   6.9282 , 0.582548 , 0.001210 ,  73
   6.9282 , 0.582651 , 0.001210 ,  74
   6.9282 , 0.582621 , 0.001210 ,  75
   6.9282 , 0.582434 , 0.001210 ,  76
   6.9282 , 0.582615 , 0.001210 ,  77
   6.9282 , 0.582674 , 0.001210 ,  78
   6.9282 , 0.582325 , 0.001210 ,  79
   6.9282 , 0.582556 , 0.001210 ,  80
   6.9282 , 0.582367 , 0.001210 ,  81
   6.9282 , 0.582390 , 0.001210 ,  82
   6.9282 , 0.582480 , 0.001210 ,  83
   6.9282 , 0.582485 , 0.001210 ,  84
   6.9282 , 0.582562 , 0.001210 ,  85
   6.9282 , 0.582504 , 0.001210 ,  86
   6.9282 , 0.582471 , 0.001210 ,  87
   6.9282 , 0.582364 , 0.001210 ,  88
   6.9282 , 0.582288 , 0.001210 ,  89
   6.9282 , 0.582469 , 0.001210 ,  90
   6.9282 , 0.582852 , 0.001210 ,  91
   6.9282 , 0.582683 , 0.001210 ,  92
   6.9282 , 0.582488 , 0.001210 ,  93
   6.9282 , 0.582408 , 0.001210 ,  94
   6.9282 , 0.582411 , 0.001210 ,  95
   6.9282 , 0.582539 , 0.001210 ,  96
   6.9282 , 0.582531 , 0.001210 ,  97
   6.9282 , 0.582547 , 0.001210 ,  98
   6.9282 , 0.582573 , 0.001210 ,  99
   6.9282 , 0.582440 , 0.001210 , 100
   7.0000 , 0.586160 , 0.001099 ,   0
   7.0000 , 0.585869 , 0.001099 ,   1
   7.0000 , 0.585873 , 0.001099 ,   2
   7.0000 , 0.586205 , 0.001099 ,   3
   7.0000 , 0.586225 , 0.001099 ,   4
   7.0000 , 0.586073 , 0.001099 ,   5
   7.0000 , 0.586233 , 0.001099 ,   6
   7.0000 , 0.586106 , 0.001099 ,   7
   7.0000 , 0.586204 , 0.001099 ,   8
   7.0000 , 0.585999 , 0.001099 ,   9
   7.0000 , 0.586245 , 0.001099 ,  10
   7.0000 , 0.586163 , 0.001099 ,  11
   7.0000 , 0.586089 , 0.001099 ,  12
   7.0000 , 0.586166 , 0.001099 ,  13
   7.0000 , 0.586261 , 0.001099 ,  14
   7.0000 , 0.586146 , 0.001099 ,  15
   7.0000 , 0.586317 , 0.001099 ,  16
   7.0000 , 0.586185 , 0.001099 ,  17
   7.0000 , 0.586070 , 0.001099 ,  18
   7.0000 , 0.586082 , 0.001099 ,  19
   7.0000 , 0.586082 , 0.001099 ,  20
   7.0000 , 0.586067 , 0.001099 ,  21
   7.0000 , 0.586177 , 0.001099 ,  22
   7.0000 , 0.586093 , 0.001099 ,  23
   7.0000 , 0.586274 , 0.001099 ,  24
   7.0000 , 0.586199 , 0.001099 ,  25
   7.0000 , 0.586252 , 0.001099 ,  26
   7.0000 , 0.586178 , 0.001099 ,  27
   7.0000 , 0.586150 , 0.001099 ,  28
   7.0000 , 0.586369 , 0.001099 ,  29
   7.0000 , 0.586150 , 0.001099 ,  30
   7.0000 , 0.586165 , 0.001099 ,  31
   7.0000 , 0.586280 , 0.001099 ,  32
   7.0000 , 0.586308 , 0.001099 ,  33
   7.0000 , 0.586086 , 0.001099 ,  34
   7.0000 , 0.586138 , 0.001099 ,  35
   7.0000 , 0.586198 , 0.001099 ,  36
   7.0000 , 0.586210 , 0.001099 ,  37
   7.0000 , 0.586180 , 0.001099 ,  38
   7.0000 , 0.585952 , 0.001099 ,  39
   7.0000 , 0.586046 , 0.001099 ,  40
   7.0000 , 0.586154 , 0.001099 ,  41
   7.0000 , 0.586172 , 0.001099 ,  42
   7.0000 , 0.585997 , 0.001099 ,  43
   7.0000 , 0.585961 , 0.001099 ,  44
   7.0000 , 0.586143 , 0.001099 ,  45
   7.0000 , 0.586135 , 0.001099 ,  46
   7.0000 , 0.586341 , 0.001099 ,  47
   7.0000 , 0.585964 , 0.001099 ,  48
   7.0000 , 0.586054 , 0.001099 ,  49
   7.0000 , 0.586190 , 0.001099 ,  50
   7.0000 , 0.586103 , 0.001099 ,  51
   7.0000 , 0.586279 , 0.001099 ,  52
   7.0000 , 0.586255 , 0.001099 ,  53
   7.0000 , 0.586195 , 0.001099 ,  54
   7.0000 , 0.586220 , 0.001099 ,  55
   7.0000 , 0.586287 , 0.001099 ,  56
   7.0000 , 0.586173 , 0.001099 ,  57
   7.0000 , 0.586201 , 0.001099 ,  58
   7.0000 , 0.586253 , 0.001099 ,  59
   7.0000 , 0.586040 , 0.001099 ,  60
   7.0000 , 0.586222 , 0.001099 ,  61
   7.0000 , 0.586165 , 0.001099 ,  62
   7.0000 , 0.586240 , 0.001099 ,  63
   7.0000 , 0.586011 , 0.001099 ,  64
   7.0000 , 0.585990 , 0.001099 ,  65
   7.0000 , 0.586209 , 0.001099 ,  66
   7.0000 , 0.586283 , 0.001099 ,  67
   7.0000 , 0.586188 , 0.001099 ,  68
   7.0000 , 0.586066 , 0.001099 ,  69
   7.0000 , 0.586112 , 0.001099 ,  70
   7.0000 , 0.585920 , 0.001099 ,  71
   7.0000 , 0.586223 , 0.001099 ,  72
   7.0000 , 0.586130 , 0.001099 ,  73
   7.0000 , 0.586200 , 0.001099 ,  74
   7.0000 , 0.586379 , 0.001099 ,  75
   7.0000 , 0.586144 , 0.001099 ,  76
   7.0000 , 0.586117 , 0.001099 ,  77
   7.0000 , 0.586150 , 0.001099 ,  78
   7.0000 , 0.585986 , 0.001099 ,  79
   7.0000 , 0.586148 , 0.001099 ,  80
   7.0000 , 0.585995 , 0.001099 ,  81
   7.0000 , 0.586074 , 0.001099 ,  82
   7.0000 , 0.586316 , 0.001099 ,  83
   7.0000 , 0.586167 , 0.001099 ,  84
   7.0000 , 0.586178 , 0.001099 ,  85
   7.0000 , 0.586242 , 0.001099 ,  86
   7.0000 , 0.586132 , 0.001099 ,  87
   7.0000 , 0.586204 , 0.001099 ,  88
   7.0000 , 0.586051 , 0.001099 ,  89
   7.0000 , 0.586275 , 0.001099 ,  90
   7.0000 , 0.586319 , 0.001099 ,  91
   7.0000 , 0.586461 , 0.001099 ,  92
   7.0000 , 0.586251 , 0.001099 ,  93
   7.0000 , 0.586239 , 0.001099 ,  94
   7.0000 , 0.585965 , 0.001099 ,  95
   7.0000 , 0.586220 , 0.001099 ,  96
   7.0000 , 0.586228 , 0.001099 ,  97
   7.0000 , 0.586208 , 0.001099 ,  98
   7.0000 , 0.586222 , 0.001099 ,  99
   7.0000 , 0.586090 , 0.001099 , 100
   7.0711 , 0.589613 , 0.001103 ,   0
   7.0711 , 0.589364 , 0.001103 ,   1
   7.0711 , 0.589353 , 0.001103 ,   2
   7.0711 , 0.589605 , 0.001103 ,   3
   7.0711 , 0.589650 , 0.001103 ,   4
   7.0711 , 0.589506 , 0.001103 ,   5
   7.0711 , 0.589665 , 0.001103 ,   6
   7.0711 , 0.589555 , 0.001103 ,   7
   7.0711 , 0.589603 , 0.001103 ,   8
   7.0711 , 0.589520 , 0.001103 ,   9
   7.0711 , 0.589670 , 0.001103 ,  10
   7.0711 , 0.589572 , 0.001103 ,  11
   7.0711 , 0.589560 , 0.001103 ,  12
   7.0711 , 0.589593 , 0.001103 ,  13
   7.0711 , 0.589718 , 0.001103 ,  14
   7.0711 , 0.589651 , 0.001103 ,  15
   7.0711 , 0.589747 , 0.001103 ,  16
   7.0711 , 0.589788 , 0.001103 ,  17
   7.0711 , 0.589467 , 0.001103 ,  18
   7.0711 , 0.589572 , 0.001103 ,  19
   7.0711 , 0.589549 , 0.001103 ,  20
   7.0711 , 0.589434 , 0.001103 ,  21
   7.0711 , 0.589612 , 0.001103 ,  22
   7.0711 , 0.589591 , 0.001103 ,  23
   7.0711 , 0.589704 , 0.001103 ,  24
   7.0711 , 0.589731 , 0.001103 ,  25
   7.0711 , 0.589699 , 0.001103 ,  26
   7.0711 , 0.589589 , 0.001103 ,  27
   7.0711 , 0.589551 , 0.001103 ,  28
   7.0711 , 0.589906 , 0.001103 ,  29
   7.0711 , 0.589570 , 0.001103 ,  30
   7.0711 , 0.589519 , 0.001103 ,  31
   7.0711 , 0.589731 , 0.001103 ,  32
   7.0711 , 0.589648 , 0.001103 ,  33
   7.0711 , 0.589601 , 0.001103 ,  34
   7.0711 , 0.589649 , 0.001103 ,  35
   7.0711 , 0.589739 , 0.001103 ,  36
   7.0711 , 0.589701 , 0.001103 ,  37
   7.0711 , 0.589546 , 0.001103 ,  38
   7.0711 , 0.589462 , 0.001103 ,  39
   7.0711 , 0.589521 , 0.001103 ,  40
   7.0711 , 0.589718 , 0.001103 ,  41
   7.0711 , 0.589693 , 0.001103 ,  42
   7.0711 , 0.589502 , 0.001103 ,  43
   7.0711 , 0.589432 , 0.001103 ,  44
   7.0711 , 0.589688 , 0.001103 ,  45
   7.0711 , 0.589651 , 0.001103 ,  46
   7.0711 , 0.589774 , 0.001103 ,  47
   7.0711 , 0.589364 , 0.001103 ,  48
   7.0711 , 0.589510 , 0.001103 ,  49
   7.0711 , 0.589599 , 0.001103 ,  50
   7.0711 , 0.589635 , 0.001103 ,  51
   7.0711 , 0.589625 , 0.001103 ,  52
   7.0711 , 0.589714 , 0.001103 ,  53
   7.0711 , 0.589593 , 0.001103 ,  54
   7.0711 , 0.589624 , 0.001103 ,  55
   7.0711 , 0.589773 , 0.001103 ,  56
   7.0711 , 0.589599 , 0.001103 ,  57
   7.0711 , 0.589691 , 0.001103 ,  58
   7.0711 , 0.589724 , 0.001103 ,  59
   7.0711 , 0.589514 , 0.001103 ,  60
   7.0711 , 0.589684 , 0.001103 ,  61
   7.0711 , 0.589605 , 0.001103 ,  62
   7.0711 , 0.589578 , 0.001103 ,  63
   7.0711 , 0.589446 , 0.001103 ,  64
   7.0711 , 0.589456 , 0.001103 ,  65
   7.0711 , 0.589719 , 0.001103 ,  66
   7.0711 , 0.589642 , 0.001103 ,  67
   7.0711 , 0.589603 , 0.001103 ,  68
   7.0711 , 0.589581 , 0.001103 ,  69
   7.0711 , 0.589562 , 0.001103 ,  70
   7.0711 , 0.589386 , 0.001103 ,  71
   7.0711 , 0.589734 , 0.001103 ,  72
   7.0711 , 0.589579 , 0.001103 ,  73
   7.0711 , 0.589663 , 0.001103 ,  74
   7.0711 , 0.589831 , 0.001103 ,  75
   7.0711 , 0.589547 , 0.001103 ,  76
   7.0711 , 0.589600 , 0.001103 ,  77
   7.0711 , 0.589708 , 0.001103 ,  78
   7.0711 , 0.589455 , 0.001103 ,  79
   7.0711 , 0.589688 , 0.001103 ,  80
   7.0711 , 0.589462 , 0.001103 ,  81
   7.0711 , 0.589499 , 0.001103 ,  82
   7.0711 , 0.589721 , 0.001103 ,  83
   7.0711 , 0.589648 , 0.001103 ,  84
   7.0711 , 0.589666 , 0.001103 ,  85
   7.0711 , 0.589616 , 0.001103 ,  86
   7.0711 , 0.589552 , 0.001103 ,  87
   7.0711 , 0.589545 , 0.001103 ,  88
   7.0711 , 0.589572 , 0.001103 ,  89
   7.0711 , 0.589655 , 0.001103 ,  90
   7.0711 , 0.589856 , 0.001103 ,  91
   7.0711 , 0.589885 , 0.001103 ,  92
   7.0711 , 0.589636 , 0.001103 ,  93
   7.0711 , 0.589605 , 0.001103 ,  94
   7.0711 , 0.589434 , 0.001103 ,  95
   7.0711 , 0.589663 , 0.001103 ,  96
   7.0711 , 0.589665 , 0.001103 ,  97
   7.0711 , 0.589618 , 0.001103 ,  98
   7.0711 , 0.589702 , 0.001103 ,  99
   7.0711 , 0.589510 , 0.001103 , 100
   7.1414 , 0.593027 , 0.001150 ,   0
   7.1414 , 0.592735 , 0.001150 ,   1
   7.1414 , 0.592691 , 0.001150 ,   2
   7.1414 , 0.593072 , 0.001150 ,   3
   7.1414 , 0.593068 , 0.001150 ,   4
   7.1414 , 0.592912 , 0.001150 ,   5
   7.1414 , 0.593089 , 0.001150 ,   6
   7.1414 , 0.592959 , 0.001150 ,   7
   7.1414 , 0.593066 , 0.001150 ,   8
   7.1414 , 0.592891 , 0.001150 ,   9
   7.1414 , 0.593128 , 0.001150 ,  10
   7.1414 , 0.592992 , 0.001150 ,  11
   7.1414 , 0.592943 , 0.001150 ,  12
   7.1414 , 0.593027 , 0.001150 ,  13
   7.1414 , 0.593116 , 0.001150 ,  14
   7.1414 , 0.593030 , 0.001150 ,  15
   7.1414 , 0.593153 , 0.001150 ,  16
   7.1414 , 0.593157 , 0.001150 ,  17
   7.1414 , 0.592966 , 0.001150 ,  18
   7.1414 , 0.592933 , 0.001150 ,  19
   7.1414 , 0.592938 , 0.001150 ,  20
   7.1414 , 0.592856 , 0.001150 ,  21
   7.1414 , 0.593018 , 0.001150 ,  22
   7.1414 , 0.593000 , 0.001150 ,  23
   7.1414 , 0.593164 , 0.001150 ,  24
   7.1414 , 0.593121 , 0.001150 ,  25
   7.1414 , 0.593095 , 0.001150 ,  26
   7.1414 , 0.592990 , 0.001150 ,  27
   7.1414 , 0.592937 , 0.001150 ,  28
   7.1414 , 0.593298 , 0.001150 ,  29
   7.1414 , 0.593019 , 0.001150 ,  30
   7.1414 , 0.592988 , 0.001150 ,  31
   7.1414 , 0.593174 , 0.001150 ,  32
   7.1414 , 0.593043 , 0.001150 ,  33
   7.1414 , 0.593004 , 0.001150 ,  34
   7.1414 , 0.593046 , 0.001150 ,  35
   7.1414 , 0.593144 , 0.001150 ,  36
   7.1414 , 0.593064 , 0.001150 ,  37
   7.1414 , 0.593052 , 0.001150 ,  38
   7.1414 , 0.592860 , 0.001150 ,  39
   7.1414 , 0.592977 , 0.001150 ,  40
   7.1414 , 0.593134 , 0.001150 ,  41
   7.1414 , 0.593040 , 0.001150 ,  42
   7.1414 , 0.592939 , 0.001150 ,  43
   7.1414 , 0.592793 , 0.001150 ,  44
   7.1414 , 0.593114 , 0.001150 ,  45
   7.1414 , 0.593052 , 0.001150 ,  46
   7.1414 , 0.593197 , 0.001150 ,  47
   7.1414 , 0.592747 , 0.001150 ,  48
   7.1414 , 0.592887 , 0.001150 ,  49
   7.1414 , 0.593029 , 0.001150 ,  50
   7.1414 , 0.593006 , 0.001150 ,  51
   7.1414 , 0.593049 , 0.001150 ,  52
   7.1414 , 0.593151 , 0.001150 ,  53
   7.1414 , 0.593029 , 0.001150 ,  54
   7.1414 , 0.593032 , 0.001150 ,  55
   7.1414 , 0.593159 , 0.001150 ,  56
   7.1414 , 0.593028 , 0.001150 ,  57
   7.1414 , 0.593112 , 0.001150 ,  58
   7.1414 , 0.593174 , 0.001150 ,  59
   7.1414 , 0.592922 , 0.001150 ,  60
   7.1414 , 0.593086 , 0.001150 ,  61
   7.1414 , 0.593032 , 0.001150 ,  62
   7.1414 , 0.593017 , 0.001150 ,  63
   7.1414 , 0.592843 , 0.001150 ,  64
   7.1414 , 0.592809 , 0.001150 ,  65
   7.1414 , 0.593162 , 0.001150 ,  66
   7.1414 , 0.593027 , 0.001150 ,  67
   7.1414 , 0.593072 , 0.001150 ,  68
   7.1414 , 0.593003 , 0.001150 ,  69
   7.1414 , 0.592939 , 0.001150 ,  70
   7.1414 , 0.592808 , 0.001150 ,  71
   7.1414 , 0.593147 , 0.001150 ,  72
   7.1414 , 0.592895 , 0.001150 ,  73
   7.1414 , 0.593089 , 0.001150 ,  74
   7.1414 , 0.593257 , 0.001150 ,  75
   7.1414 , 0.592986 , 0.001150 ,  76
   7.1414 , 0.592968 , 0.001150 ,  77
   7.1414 , 0.593100 , 0.001150 ,  78
   7.1414 , 0.592854 , 0.001150 ,  79
   7.1414 , 0.593077 , 0.001150 ,  80
   7.1414 , 0.592911 , 0.001150 ,  81
   7.1414 , 0.592953 , 0.001150 ,  82
   7.1414 , 0.593124 , 0.001150 ,  83
   7.1414 , 0.593066 , 0.001150 ,  84
   7.1414 , 0.593044 , 0.001150 ,  85
   7.1414 , 0.593100 , 0.001150 ,  86
   7.1414 , 0.592970 , 0.001150 ,  87
   7.1414 , 0.592994 , 0.001150 ,  88
   7.1414 , 0.593048 , 0.001150 ,  89
   7.1414 , 0.593105 , 0.001150 ,  90
   7.1414 , 0.593241 , 0.001150 ,  91
   7.1414 , 0.593289 , 0.001150 ,  92
   7.1414 , 0.593080 , 0.001150 ,  93
   7.1414 , 0.593053 , 0.001150 ,  94
   7.1414 , 0.592866 , 0.001150 ,  95
   7.1414 , 0.593048 , 0.001150 ,  96
   7.1414 , 0.593079 , 0.001150 ,  97
   7.1414 , 0.593055 , 0.001150 ,  98
   7.1414 , 0.593136 , 0.001150 ,  99
   7.1414 , 0.592982 , 0.001150 , 100
   7.2111 , 0.595158 , 0.001307 ,   0
   7.2111 , 0.594949 , 0.001307 ,   1
   7.2111 , 0.594914 , 0.001307 ,   2
   7.2111 , 0.595127 , 0.001307 ,   3
   7.2111 , 0.595183 , 0.001307 ,   4
   7.2111 , 0.594954 , 0.001307 ,   5
   7.2111 , 0.595205 , 0.001307 ,   6
   7.2111 , 0.595068 , 0.001307 ,   7
   7.2111 , 0.595097 , 0.001307 ,   8
   7.2111 , 0.595047 , 0.001307 ,   9
   7.2111 , 0.595274 , 0.001307 ,  10
   7.2111 , 0.595141 , 0.001307 ,  11
   7.2111 , 0.595043 , 0.001307 ,  12
   7.2111 , 0.595111 , 0.001307 ,  13
   7.2111 , 0.595334 , 0.001307 ,  14
   7.2111 , 0.595087 , 0.001307 ,  15
   7.2111 , 0.595249 , 0.001307 ,  16
   7.2111 , 0.595446 , 0.001307 ,  17
   7.2111 , 0.595016 , 0.001307 ,  18
   7.2111 , 0.595126 , 0.001307 ,  19
   7.2111 , 0.595002 , 0.001307 ,  20
   7.2111 , 0.594960 , 0.001307 ,  21
   7.2111 , 0.595237 , 0.001307 ,  22
   7.2111 , 0.595197 , 0.001307 ,  23
   7.2111 , 0.595273 , 0.001307 ,  24
   7.2111 , 0.595257 , 0.001307 ,  25
   7.2111 , 0.595212 , 0.001307 ,  26
   7.2111 , 0.595219 , 0.001307 ,  27
   7.2111 , 0.595058 , 0.001307 ,  28
   7.2111 , 0.595507 , 0.001307 ,  29
   7.2111 , 0.595152 , 0.001307 ,  30
   7.2111 , 0.595042 , 0.001307 ,  31
   7.2111 , 0.595352 , 0.001307 ,  32
   7.2111 , 0.595242 , 0.001307 ,  33
   7.2111 , 0.595250 , 0.001307 ,  34
   7.2111 , 0.595174 , 0.001307 ,  35
   7.2111 , 0.595276 , 0.001307 ,  36
   7.2111 , 0.595216 , 0.001307 ,  37
   7.2111 , 0.595163 , 0.001307 ,  38
   7.2111 , 0.594971 , 0.001307 ,  39
   7.2111 , 0.595178 , 0.001307 ,  40
   7.2111 , 0.595177 , 0.001307 ,  41
   7.2111 , 0.595207 , 0.001307 ,  42
   7.2111 , 0.595104 , 0.001307 ,  43
   7.2111 , 0.595022 , 0.001307 ,  44
   7.2111 , 0.595334 , 0.001307 ,  45
   7.2111 , 0.595118 , 0.001307 ,  46
   7.2111 , 0.595378 , 0.001307 ,  47
   7.2111 , 0.594795 , 0.001307 ,  48
   7.2111 , 0.595087 , 0.001307 ,  49
   7.2111 , 0.595063 , 0.001307 ,  50
   7.2111 , 0.595214 , 0.001307 ,  51
   7.2111 , 0.594964 , 0.001307 ,  52
   7.2111 , 0.595322 , 0.001307 ,  53
   7.2111 , 0.595108 , 0.001307 ,  54
   7.2111 , 0.595062 , 0.001307 ,  55
   7.2111 , 0.595338 , 0.001307 ,  56
   7.2111 , 0.595194 , 0.001307 ,  57
   7.2111 , 0.595295 , 0.001307 ,  58
   7.2111 , 0.595229 , 0.001307 ,  59
   7.2111 , 0.595179 , 0.001307 ,  60
   7.2111 , 0.595185 , 0.001307 ,  61
   7.2111 , 0.595178 , 0.001307 ,  62
   7.2111 , 0.595002 , 0.001307 ,  63
   7.2111 , 0.595074 , 0.001307 ,  64
   7.2111 , 0.594954 , 0.001307 ,  65
   7.2111 , 0.595462 , 0.001307 ,  66
   7.2111 , 0.595156 , 0.001307 ,  67
   7.2111 , 0.595147 , 0.001307 ,  68
   7.2111 , 0.595063 , 0.001307 ,  69
   7.2111 , 0.595097 , 0.001307 ,  70
   7.2111 , 0.594867 , 0.001307 ,  71
   7.2111 , 0.595281 , 0.001307 ,  72
   7.2111 , 0.595086 , 0.001307 ,  73
   7.2111 , 0.595126 , 0.001307 ,  74
   7.2111 , 0.595419 , 0.001307 ,  75
   7.2111 , 0.595095 , 0.001307 ,  76
   7.2111 , 0.595167 , 0.001307 ,  77
   7.2111 , 0.595228 , 0.001307 ,  78
   7.2111 , 0.595127 , 0.001307 ,  79
   7.2111 , 0.595274 , 0.001307 ,  80
   7.2111 , 0.595054 , 0.001307 ,  81
   7.2111 , 0.595096 , 0.001307 ,  82
   7.2111 , 0.595269 , 0.001307 ,  83
   7.2111 , 0.595280 , 0.001307 ,  84
   7.2111 , 0.595203 , 0.001307 ,  85
   7.2111 , 0.595119 , 0.001307 ,  86
   7.2111 , 0.595093 , 0.001307 ,  87
   7.2111 , 0.595062 , 0.001307 ,  88
   7.2111 , 0.595153 , 0.001307 ,  89
   7.2111 , 0.595145 , 0.001307 ,  90
   7.2111 , 0.595352 , 0.001307 ,  91
   7.2111 , 0.595469 , 0.001307 ,  92
   7.2111 , 0.595166 , 0.001307 ,  93
   7.2111 , 0.595076 , 0.001307 ,  94
   7.2111 , 0.595085 , 0.001307 ,  95
   7.2111 , 0.595217 , 0.001307 ,  96
   7.2111 , 0.595238 , 0.001307 ,  97
   7.2111 , 0.595076 , 0.001307 ,  98
   7.2111 , 0.595249 , 0.001307 ,  99
   7.2111 , 0.595053 , 0.001307 , 100
   7.2801 , 0.599018 , 0.001237 ,   0
   7.2801 , 0.598784 , 0.001237 ,   1
   7.2801 , 0.598672 , 0.001237 ,   2
   7.2801 , 0.599028 , 0.001237 ,   3
   7.2801 , 0.599101 , 0.001237 ,   4
   7.2801 , 0.598927 , 0.001237 ,   5
   7.2801 , 0.599092 , 0.001237 ,   6
   7.2801 , 0.598962 , 0.001237 ,   7
   7.2801 , 0.599066 , 0.001237 ,   8
   7.2801 , 0.598834 , 0.001237 ,   9
   7.2801 , 0.599084 , 0.001237 ,  10
   7.2801 , 0.598979 , 0.001237 ,  11
   7.2801 , 0.598875 , 0.001237 ,  12
   7.2801 , 0.599012 , 0.001237 ,  13
   7.2801 , 0.599161 , 0.001237 ,  14
   7.2801 , 0.598967 , 0.001237 ,  15
   7.2801 , 0.599175 , 0.001237 ,  16
   7.2801 , 0.599179 , 0.001237 ,  17
   7.2801 , 0.598902 , 0.001237 ,  18
   7.2801 , 0.598961 , 0.001237 ,  19
   7.2801 , 0.598847 , 0.001237 ,  20
   7.2801 , 0.598858 , 0.001237 ,  21
   7.2801 , 0.599071 , 0.001237 ,  22
   7.2801 , 0.599003 , 0.001237 ,  23
   7.2801 , 0.599125 , 0.001237 ,  24
   7.2801 , 0.599072 , 0.001237 ,  25
   7.2801 , 0.599112 , 0.001237 ,  26
   7.2801 , 0.599045 , 0.001237 ,  27
   7.2801 , 0.598961 , 0.001237 ,  28
   7.2801 , 0.599297 , 0.001237 ,  29
   7.2801 , 0.598997 , 0.001237 ,  30
   7.2801 , 0.598990 , 0.001237 ,  31
   7.2801 , 0.599171 , 0.001237 ,  32
   7.2801 , 0.599086 , 0.001237 ,  33
   7.2801 , 0.599046 , 0.001237 ,  34
   7.2801 , 0.598999 , 0.001237 ,  35
   7.2801 , 0.599112 , 0.001237 ,  36
   7.2801 , 0.599063 , 0.001237 ,  37
   7.2801 , 0.599061 , 0.001237 ,  38
   7.2801 , 0.598827 , 0.001237 ,  39
   7.2801 , 0.598933 , 0.001237 ,  40
   7.2801 , 0.599038 , 0.001237 ,  41
   7.2801 , 0.599006 , 0.001237 ,  42
   7.2801 , 0.598903 , 0.001237 ,  43
   7.2801 , 0.598809 , 0.001237 ,  44
   7.2801 , 0.599145 , 0.001237 ,  45
   7.2801 , 0.599017 , 0.001237 ,  46
   7.2801 , 0.599250 , 0.001237 ,  47
   7.2801 , 0.598734 , 0.001237 ,  48
   7.2801 , 0.598895 , 0.001237 ,  49
   7.2801 , 0.598964 , 0.001237 ,  50
   7.2801 , 0.598956 , 0.001237 ,  51
   7.2801 , 0.598995 , 0.001237 ,  52
   7.2801 , 0.599179 , 0.001237 ,  53
   7.2801 , 0.599024 , 0.001237 ,  54
   7.2801 , 0.599020 , 0.001237 ,  55
   7.2801 , 0.599223 , 0.001237 ,  56
   7.2801 , 0.599027 , 0.001237 ,  57
   7.2801 , 0.599090 , 0.001237 ,  58
   7.2801 , 0.599171 , 0.001237 ,  59
   7.2801 , 0.598915 , 0.001237 ,  60
   7.2801 , 0.599056 , 0.001237 ,  61
   7.2801 , 0.598994 , 0.001237 ,  62
   7.2801 , 0.598985 , 0.001237 ,  63
   7.2801 , 0.598835 , 0.001237 ,  64
   7.2801 , 0.598796 , 0.001237 ,  65
   7.2801 , 0.599212 , 0.001237 ,  66
   7.2801 , 0.599024 , 0.001237 ,  67
   7.2801 , 0.599055 , 0.001237 ,  68
   7.2801 , 0.598957 , 0.001237 ,  69
   7.2801 , 0.598926 , 0.001237 ,  70
   7.2801 , 0.598730 , 0.001237 ,  71
   7.2801 , 0.599092 , 0.001237 ,  72
   7.2801 , 0.598899 , 0.001237 ,  73
   7.2801 , 0.599038 , 0.001237 ,  74
   7.2801 , 0.599257 , 0.001237 ,  75
   7.2801 , 0.598959 , 0.001237 ,  76
   7.2801 , 0.599002 , 0.001237 ,  77
   7.2801 , 0.599036 , 0.001237 ,  78
   7.2801 , 0.598848 , 0.001237 ,  79
   7.2801 , 0.599060 , 0.001237 ,  80
   7.2801 , 0.598883 , 0.001237 ,  81
   7.2801 , 0.598942 , 0.001237 ,  82
   7.2801 , 0.599111 , 0.001237 ,  83
   7.2801 , 0.599061 , 0.001237 ,  84
   7.2801 , 0.599010 , 0.001237 ,  85
   7.2801 , 0.599143 , 0.001237 ,  86
   7.2801 , 0.598987 , 0.001237 ,  87
   7.2801 , 0.599014 , 0.001237 ,  88
   7.2801 , 0.599071 , 0.001237 ,  89
   7.2801 , 0.599065 , 0.001237 ,  90
   7.2801 , 0.599214 , 0.001237 ,  91
   7.2801 , 0.599361 , 0.001237 ,  92
   7.2801 , 0.599051 , 0.001237 ,  93
   7.2801 , 0.599082 , 0.001237 ,  94
   7.2801 , 0.598878 , 0.001237 ,  95
   7.2801 , 0.599034 , 0.001237 ,  96
   7.2801 , 0.599099 , 0.001237 ,  97
   7.2801 , 0.599026 , 0.001237 ,  98
   7.2801 , 0.599129 , 0.001237 ,  99
   7.2801 , 0.598973 , 0.001237 , 100
   7.3485 , 0.602458 , 0.001337 ,   0
   7.3485 , 0.602130 , 0.001337 ,   1
   7.3485 , 0.602063 , 0.001337 ,   2
   7.3485 , 0.602432 , 0.001337 ,   3
   7.3485 , 0.602554 , 0.001337 ,   4
   7.3485 , 0.602394 , 0.001337 ,   5
   7.3485 , 0.602481 , 0.001337 ,   6
   7.3485 , 0.602311 , 0.001337 ,   7
   7.3485 , 0.602507 , 0.001337 ,   8
   7.3485 , 0.602279 , 0.001337 ,   9
   7.3485 , 0.602505 , 0.001337 ,  10
   7.3485 , 0.602378 , 0.001337 ,  11
   7.3485 , 0.602319 , 0.001337 ,  12
   7.3485 , 0.602453 , 0.001337 ,  13
   7.3485 , 0.602585 , 0.001337 ,  14
   7.3485 , 0.602492 , 0.001337 ,  15
   7.3485 , 0.602671 , 0.001337 ,  16
   7.3485 , 0.602600 , 0.001337 ,  17
   7.3485 , 0.602316 , 0.001337 ,  18
   7.3485 , 0.602405 , 0.001337 ,  19
   7.3485 , 0.602365 , 0.001337 ,  20
   7.3485 , 0.602275 , 0.001337 ,  21
   7.3485 , 0.602455 , 0.001337 ,  22
   7.3485 , 0.602466 , 0.001337 ,  23
   7.3485 , 0.602525 , 0.001337 ,  24
   7.3485 , 0.602654 , 0.001337 ,  25
   7.3485 , 0.602572 , 0.001337 ,  26
   7.3485 , 0.602450 , 0.001337 ,  27
   7.3485 , 0.602299 , 0.001337 ,  28
   7.3485 , 0.602687 , 0.001337 ,  29
   7.3485 , 0.602416 , 0.001337 ,  30
   7.3485 , 0.602378 , 0.001337 ,  31
   7.3485 , 0.602574 , 0.001337 ,  32
   7.3485 , 0.602460 , 0.001337 ,  33
   7.3485 , 0.602475 , 0.001337 ,  34
   7.3485 , 0.602493 , 0.001337 ,  35
   7.3485 , 0.602619 , 0.001337 ,  36
   7.3485 , 0.602557 , 0.001337 ,  37
   7.3485 , 0.602514 , 0.001337 ,  38
   7.3485 , 0.602299 , 0.001337 ,  39
   7.3485 , 0.602338 , 0.001337 ,  40
   7.3485 , 0.602583 , 0.001337 ,  41
   7.3485 , 0.602442 , 0.001337 ,  42
   7.3485 , 0.602342 , 0.001337 ,  43
   7.3485 , 0.602294 , 0.001337 ,  44
   7.3485 , 0.602532 , 0.001337 ,  45
   7.3485 , 0.602476 , 0.001337 ,  46
   7.3485 , 0.602587 , 0.001337 ,  47
   7.3485 , 0.602187 , 0.001337 ,  48
   7.3485 , 0.602328 , 0.001337 ,  49
   7.3485 , 0.602443 , 0.001337 ,  50
   7.3485 , 0.602417 , 0.001337 ,  51
   7.3485 , 0.602638 , 0.001337 ,  52
   7.3485 , 0.602595 , 0.001337 ,  53
   7.3485 , 0.602429 , 0.001337 ,  54
   7.3485 , 0.602562 , 0.001337 ,  55
   7.3485 , 0.602634 , 0.001337 ,  56
   7.3485 , 0.602495 , 0.001337 ,  57
   7.3485 , 0.602596 , 0.001337 ,  58
   7.3485 , 0.602624 , 0.001337 ,  59
   7.3485 , 0.602303 , 0.001337 ,  60
   7.3485 , 0.602430 , 0.001337 ,  61
   7.3485 , 0.602437 , 0.001337 ,  62
   7.3485 , 0.602450 , 0.001337 ,  63
   7.3485 , 0.602263 , 0.001337 ,  64
   7.3485 , 0.602226 , 0.001337 ,  65
   7.3485 , 0.602529 , 0.001337 ,  66
   7.3485 , 0.602455 , 0.001337 ,  67
   7.3485 , 0.602474 , 0.001337 ,  68
   7.3485 , 0.602430 , 0.001337 ,  69
   7.3485 , 0.602377 , 0.001337 ,  70
   7.3485 , 0.602247 , 0.001337 ,  71
   7.3485 , 0.602569 , 0.001337 ,  72
   7.3485 , 0.602389 , 0.001337 ,  73
   7.3485 , 0.602495 , 0.001337 ,  74
   7.3485 , 0.602769 , 0.001337 ,  75
   7.3485 , 0.602359 , 0.001337 ,  76
   7.3485 , 0.602476 , 0.001337 ,  77
   7.3485 , 0.602458 , 0.001337 ,  78
   7.3485 , 0.602221 , 0.001337 ,  79
   7.3485 , 0.602603 , 0.001337 ,  80
   7.3485 , 0.602323 , 0.001337 ,  81
   7.3485 , 0.602351 , 0.001337 ,  82
   7.3485 , 0.602538 , 0.001337 ,  83
   7.3485 , 0.602448 , 0.001337 ,  84
   7.3485 , 0.602513 , 0.001337 ,  85
   7.3485 , 0.602602 , 0.001337 ,  86
   7.3485 , 0.602369 , 0.001337 ,  87
   7.3485 , 0.602447 , 0.001337 ,  88
   7.3485 , 0.602380 , 0.001337 ,  89
   7.3485 , 0.602523 , 0.001337 ,  90
   7.3485 , 0.602732 , 0.001337 ,  91
   7.3485 , 0.602803 , 0.001337 ,  92
   7.3485 , 0.602487 , 0.001337 ,  93
   7.3485 , 0.602497 , 0.001337 ,  94
   7.3485 , 0.602313 , 0.001337 ,  95
   7.3485 , 0.602485 , 0.001337 ,  96
   7.3485 , 0.602544 , 0.001337 ,  97
   7.3485 , 0.602603 , 0.001337 ,  98
   7.3485 , 0.602582 , 0.001337 ,  99
   7.3485 , 0.602352 , 0.001337 , 100
   7.4833 , 0.608327 , 0.001431 ,   0
   7.4833 , 0.608005 , 0.001431 ,   1
   7.4833 , 0.607879 , 0.001431 ,   2
   7.4833 , 0.608274 , 0.001431 ,   3
   7.4833 , 0.608378 , 0.001431 ,   4
   7.4833 , 0.608304 , 0.001431 ,   5
   7.4833 , 0.608321 , 0.001431 ,   6
   7.4833 , 0.608122 , 0.001431 ,   7
   7.4833 , 0.608409 , 0.001431 ,   8
   7.4833 , 0.608158 , 0.001431 ,   9
   7.4833 , 0.608345 , 0.001431 ,  10
   7.4833 , 0.608219 , 0.001431 ,  11
   7.4833 , 0.608101 , 0.001431 ,  12
   7.4833 , 0.608287 , 0.001431 ,  13
   7.4833 , 0.608500 , 0.001431 ,  14
   7.4833 , 0.608346 , 0.001431 ,  15
   7.4833 , 0.608503 , 0.001431 ,  16
   7.4833 , 0.608441 , 0.001431 ,  17
   7.4833 , 0.608191 , 0.001431 ,  18
   7.4833 , 0.608260 , 0.001431 ,  19
   7.4833 , 0.608162 , 0.001431 ,  20
   7.4833 , 0.608121 , 0.001431 ,  21
   7.4833 , 0.608325 , 0.001431 ,  22
   7.4833 , 0.608342 , 0.001431 ,  23
   7.4833 , 0.608362 , 0.001431 ,  24
   7.4833 , 0.608567 , 0.001431 ,  25
   7.4833 , 0.608410 , 0.001431 ,  26
   7.4833 , 0.608372 , 0.001431 ,  27
   7.4833 , 0.608108 , 0.001431 ,  28
   7.4833 , 0.608546 , 0.001431 ,  29
   7.4833 , 0.608253 , 0.001431 ,  30
   7.4833 , 0.608288 , 0.001431 ,  31
   7.4833 , 0.608421 , 0.001431 ,  32
   7.4833 , 0.608305 , 0.001431 ,  33
   7.4833 , 0.608338 , 0.001431 ,  34
   7.4833 , 0.608404 , 0.001431 ,  35
   7.4833 , 0.608522 , 0.001431 ,  36
   7.4833 , 0.608443 , 0.001431 ,  37
   7.4833 , 0.608376 , 0.001431 ,  38
   7.4833 , 0.608252 , 0.001431 ,  39
   7.4833 , 0.608278 , 0.001431 ,  40
   7.4833 , 0.608473 , 0.001431 ,  41
   7.4833 , 0.608317 , 0.001431 ,  42
   7.4833 , 0.608209 , 0.001431 ,  43
   7.4833 , 0.608210 , 0.001431 ,  44
   7.4833 , 0.608435 , 0.001431 ,  45
   7.4833 , 0.608359 , 0.001431 ,  46
   7.4833 , 0.608422 , 0.001431 ,  47
   7.4833 , 0.608067 , 0.001431 ,  48
   7.4833 , 0.608194 , 0.001431 ,  49
   7.4833 , 0.608303 , 0.001431 ,  50
   7.4833 , 0.608346 , 0.001431 ,  51
   7.4833 , 0.608517 , 0.001431 ,  52
   7.4833 , 0.608468 , 0.001431 ,  53
   7.4833 , 0.608231 , 0.001431 ,  54
   7.4833 , 0.608459 , 0.001431 ,  55
   7.4833 , 0.608492 , 0.001431 ,  56
   7.4833 , 0.608410 , 0.001431 ,  57
   7.4833 , 0.608506 , 0.001431 ,  58
   7.4833 , 0.608450 , 0.001431 ,  59
   7.4833 , 0.608185 , 0.001431 ,  60
   7.4833 , 0.608249 , 0.001431 ,  61
   7.4833 , 0.608299 , 0.001431 ,  62
   7.4833 , 0.608337 , 0.001431 ,  63
   7.4833 , 0.608134 , 0.001431 ,  64
   7.4833 , 0.608074 , 0.001431 ,  65
   7.4833 , 0.608444 , 0.001431 ,  66
   7.4833 , 0.608267 , 0.001431 ,  67
   7.4833 , 0.608334 , 0.001431 ,  68
   7.4833 , 0.608285 , 0.001431 ,  69
   7.4833 , 0.608299 , 0.001431 ,  70
   7.4833 , 0.608127 , 0.001431 ,  71
   7.4833 , 0.608444 , 0.001431 ,  72
   7.4833 , 0.608263 , 0.001431 ,  73
   7.4833 , 0.608316 , 0.001431 ,  74
   7.4833 , 0.608687 , 0.001431 ,  75
   7.4833 , 0.608195 , 0.001431 ,  76
   7.4833 , 0.608328 , 0.001431 ,  77
   7.4833 , 0.608292 , 0.001431 ,  78
   7.4833 , 0.608135 , 0.001431 ,  79
   7.4833 , 0.608539 , 0.001431 ,  80
   7.4833 , 0.608131 , 0.001431 ,  81
   7.4833 , 0.608249 , 0.001431 ,  82
   7.4833 , 0.608412 , 0.001431 ,  83
   7.4833 , 0.608304 , 0.001431 ,  84
   7.4833 , 0.608377 , 0.001431 ,  85
   7.4833 , 0.608476 , 0.001431 ,  86
   7.4833 , 0.608197 , 0.001431 ,  87
   7.4833 , 0.608281 , 0.001431 ,  88
   7.4833 , 0.608287 , 0.001431 ,  89
   7.4833 , 0.608429 , 0.001431 ,  90
   7.4833 , 0.608646 , 0.001431 ,  91
   7.4833 , 0.608652 , 0.001431 ,  92
   7.4833 , 0.608333 , 0.001431 ,  93
   7.4833 , 0.608361 , 0.001431 ,  94
   7.4833 , 0.608186 , 0.001431 ,  95
   7.4833 , 0.608358 , 0.001431 ,  96
   7.4833 , 0.608446 , 0.001431 ,  97
   7.4833 , 0.608496 , 0.001431 ,  98
   7.4833 , 0.608450 , 0.001431 ,  99
   7.4833 , 0.608159 , 0.001431 , 100
   7.5498 , 0.611921 , 0.001467 ,   0
   7.5498 , 0.611615 , 0.001467 ,   1
   7.5498 , 0.611447 , 0.001467 ,   2
   7.5498 , 0.611847 , 0.001467 ,   3
   7.5498 , 0.612005 , 0.001467 ,   4
   7.5498 , 0.611870 , 0.001467 ,   5
   7.5498 , 0.611943 , 0.001467 ,   6
   7.5498 , 0.611771 , 0.001467 ,   7
   7.5498 , 0.611900 , 0.001467 ,   8
   7.5498 , 0.611784 , 0.001467 ,   9
   7.5498 , 0.611893 , 0.001467 ,  10
   7.5498 , 0.611698 , 0.001467 ,  11
   7.5498 , 0.611789 , 0.001467 ,  12
   7.5498 , 0.611972 , 0.001467 ,  13
   7.5498 , 0.612008 , 0.001467 ,  14
   7.5498 , 0.612079 , 0.001467 ,  15
   7.5498 , 0.612110 , 0.001467 ,  16
   7.5498 , 0.612057 , 0.001467 ,  17
   7.5498 , 0.611669 , 0.001467 ,  18
   7.5498 , 0.611886 , 0.001467 ,  19
   7.5498 , 0.611861 , 0.001467 ,  20
   7.5498 , 0.611790 , 0.001467 ,  21
   7.5498 , 0.611891 , 0.001467 ,  22
   7.5498 , 0.611850 , 0.001467 ,  23
   7.5498 , 0.611959 , 0.001467 ,  24
   7.5498 , 0.612130 , 0.001467 ,  25
   7.5498 , 0.612087 , 0.001467 ,  26
   7.5498 , 0.611858 , 0.001467 ,  27
   7.5498 , 0.611754 , 0.001467 ,  28
   7.5498 , 0.612117 , 0.001467 ,  29
   7.5498 , 0.611923 , 0.001467 ,  30
   7.5498 , 0.611828 , 0.001467 ,  31
   7.5498 , 0.612134 , 0.001467 ,  32
   7.5498 , 0.611944 , 0.001467 ,  33
   7.5498 , 0.611923 , 0.001467 ,  34
   7.5498 , 0.611972 , 0.001467 ,  35
   7.5498 , 0.612061 , 0.001467 ,  36
   7.5498 , 0.612126 , 0.001467 ,  37
   7.5498 , 0.611947 , 0.001467 ,  38
   7.5498 , 0.611773 , 0.001467 ,  39
   7.5498 , 0.611722 , 0.001467 ,  40
   7.5498 , 0.612038 , 0.001467 ,  41
   7.5498 , 0.611904 , 0.001467 ,  42
   7.5498 , 0.611818 , 0.001467 ,  43
   7.5498 , 0.611770 , 0.001467 ,  44
   7.5498 , 0.611960 , 0.001467 ,  45
   7.5498 , 0.611977 , 0.001467 ,  46
   7.5498 , 0.611997 , 0.001467 ,  47
   7.5498 , 0.611596 , 0.001467 ,  48
   7.5498 , 0.611848 , 0.001467 ,  49
   7.5498 , 0.611897 , 0.001467 ,  50
   7.5498 , 0.611896 , 0.001467 ,  51
   7.5498 , 0.612083 , 0.001467 ,  52
   7.5498 , 0.612092 , 0.001467 ,  53
   7.5498 , 0.611940 , 0.001467 ,  54
   7.5498 , 0.611990 , 0.001467 ,  55
   7.5498 , 0.612209 , 0.001467 ,  56
   7.5498 , 0.611861 , 0.001467 ,  57
   7.5498 , 0.612043 , 0.001467 ,  58
   7.5498 , 0.612097 , 0.001467 ,  59
   7.5498 , 0.611695 , 0.001467 ,  60
   7.5498 , 0.611916 , 0.001467 ,  61
   7.5498 , 0.611839 , 0.001467 ,  62
   7.5498 , 0.611885 , 0.001467 ,  63
   7.5498 , 0.611687 , 0.001467 ,  64
   7.5498 , 0.611763 , 0.001467 ,  65
   7.5498 , 0.611950 , 0.001467 ,  66
   7.5498 , 0.611977 , 0.001467 ,  67
   7.5498 , 0.611915 , 0.001467 ,  68
   7.5498 , 0.611914 , 0.001467 ,  69
   7.5498 , 0.611841 , 0.001467 ,  70
   7.5498 , 0.611639 , 0.001467 ,  71
   7.5498 , 0.612036 , 0.001467 ,  72
   7.5498 , 0.611942 , 0.001467 ,  73
   7.5498 , 0.612008 , 0.001467 ,  74
   7.5498 , 0.612205 , 0.001467 ,  75
   7.5498 , 0.611851 , 0.001467 ,  76
   7.5498 , 0.612037 , 0.001467 ,  77
   7.5498 , 0.611994 , 0.001467 ,  78
   7.5498 , 0.611666 , 0.001467 ,  79
   7.5498 , 0.612064 , 0.001467 ,  80
   7.5498 , 0.611787 , 0.001467 ,  81
   7.5498 , 0.611717 , 0.001467 ,  82
   7.5498 , 0.611999 , 0.001467 ,  83
   7.5498 , 0.611927 , 0.001467 ,  84
   7.5498 , 0.611980 , 0.001467 ,  85
   7.5498 , 0.612063 , 0.001467 ,  86
   7.5498 , 0.611869 , 0.001467 ,  87
   7.5498 , 0.611933 , 0.001467 ,  88
   7.5498 , 0.611748 , 0.001467 ,  89
   7.5498 , 0.611941 , 0.001467 ,  90
   7.5498 , 0.612255 , 0.001467 ,  91
   7.5498 , 0.612236 , 0.001467 ,  92
   7.5498 , 0.611935 , 0.001467 ,  93
   7.5498 , 0.611888 , 0.001467 ,  94
   7.5498 , 0.611785 , 0.001467 ,  95
   7.5498 , 0.611937 , 0.001467 ,  96
   7.5498 , 0.612033 , 0.001467 ,  97
   7.5498 , 0.612063 , 0.001467 ,  98
   7.5498 , 0.612002 , 0.001467 ,  99
   7.5498 , 0.611823 , 0.001467 , 100
   7.6158 , 0.614765 , 0.001388 ,   0
   7.6158 , 0.614517 , 0.001388 ,   1
   7.6158 , 0.614441 , 0.001388 ,   2
   7.6158 , 0.614753 , 0.001388 ,   3
   7.6158 , 0.614891 , 0.001388 ,   4
   7.6158 , 0.614674 , 0.001388 ,   5
   7.6158 , 0.614815 , 0.001388 ,   6
   7.6158 , 0.614775 , 0.001388 ,   7
   7.6158 , 0.614777 , 0.001388 ,   8
   7.6158 , 0.614544 , 0.001388 ,   9
   7.6158 , 0.614843 , 0.001388 ,  10
   7.6158 , 0.614717 , 0.001388 ,  11
   7.6158 , 0.614575 , 0.001388 ,  12
   7.6158 , 0.614747 , 0.001388 ,  13
   7.6158 , 0.614980 , 0.001388 ,  14
   7.6158 , 0.614687 , 0.001388 ,  15
   7.6158 , 0.614942 , 0.001388 ,  16
   7.6158 , 0.614998 , 0.001388 ,  17
   7.6158 , 0.614633 , 0.001388 ,  18
   7.6158 , 0.614748 , 0.001388 ,  19
   7.6158 , 0.614539 , 0.001388 ,  20
   7.6158 , 0.614737 , 0.001388 ,  21
   7.6158 , 0.614881 , 0.001388 ,  22
   7.6158 , 0.614836 , 0.001388 ,  23
   7.6158 , 0.614892 , 0.001388 ,  24
   7.6158 , 0.614815 , 0.001388 ,  25
   7.6158 , 0.614880 , 0.001388 ,  26
   7.6158 , 0.614811 , 0.001388 ,  27
   7.6158 , 0.614751 , 0.001388 ,  28
   7.6158 , 0.615007 , 0.001388 ,  29
   7.6158 , 0.614756 , 0.001388 ,  30
   7.6158 , 0.614762 , 0.001388 ,  31
   7.6158 , 0.614947 , 0.001388 ,  32
   7.6158 , 0.614839 , 0.001388 ,  33
   7.6158 , 0.614834 , 0.001388 ,  34
   7.6158 , 0.614668 , 0.001388 ,  35
   7.6158 , 0.614834 , 0.001388 ,  36
   7.6158 , 0.614803 , 0.001388 ,  37
   7.6158 , 0.614789 , 0.001388 ,  38
   7.6158 , 0.614488 , 0.001388 ,  39
   7.6158 , 0.614554 , 0.001388 ,  40
   7.6158 , 0.614720 , 0.001388 ,  41
   7.6158 , 0.614735 , 0.001388 ,  42
   7.6158 , 0.614638 , 0.001388 ,  43
   7.6158 , 0.614592 , 0.001388 ,  44
   7.6158 , 0.614933 , 0.001388 ,  45
   7.6158 , 0.614719 , 0.001388 ,  46
   7.6158 , 0.615008 , 0.001388 ,  47
   7.6158 , 0.614451 , 0.001388 ,  48
   7.6158 , 0.614645 , 0.001388 ,  49
   7.6158 , 0.614673 , 0.001388 ,  50
   7.6158 , 0.614605 , 0.001388 ,  51
   7.6158 , 0.614683 , 0.001388 ,  52
   7.6158 , 0.614941 , 0.001388 ,  53
   7.6158 , 0.614759 , 0.001388 ,  54
   7.6158 , 0.614688 , 0.001388 ,  55
   7.6158 , 0.615046 , 0.001388 ,  56
   7.6158 , 0.614741 , 0.001388 ,  57
   7.6158 , 0.614758 , 0.001388 ,  58
   7.6158 , 0.614872 , 0.001388 ,  59
   7.6158 , 0.614716 , 0.001388 ,  60
   7.6158 , 0.614814 , 0.001388 ,  61
   7.6158 , 0.614711 , 0.001388 ,  62
   7.6158 , 0.614689 , 0.001388 ,  63
   7.6158 , 0.614620 , 0.001388 ,  64
   7.6158 , 0.614551 , 0.001388 ,  65
   7.6158 , 0.614975 , 0.001388 ,  66
   7.6158 , 0.614805 , 0.001388 ,  67
   7.6158 , 0.614846 , 0.001388 ,  68
   7.6158 , 0.614622 , 0.001388 ,  69
   7.6158 , 0.614616 , 0.001388 ,  70
   7.6158 , 0.614455 , 0.001388 ,  71
   7.6158 , 0.614814 , 0.001388 ,  72
   7.6158 , 0.614631 , 0.001388 ,  73
   7.6158 , 0.614772 , 0.001388 ,  74
   7.6158 , 0.614938 , 0.001388 ,  75
   7.6158 , 0.614726 , 0.001388 ,  76
   7.6158 , 0.614859 , 0.001388 ,  77
   7.6158 , 0.614775 , 0.001388 ,  78
   7.6158 , 0.614543 , 0.001388 ,  79
   7.6158 , 0.614783 , 0.001388 ,  80
   7.6158 , 0.614659 , 0.001388 ,  81
   7.6158 , 0.614702 , 0.001388 ,  82
   7.6158 , 0.614837 , 0.001388 ,  83
   7.6158 , 0.614845 , 0.001388 ,  84
   7.6158 , 0.614700 , 0.001388 ,  85
   7.6158 , 0.614909 , 0.001388 ,  86
   7.6158 , 0.614848 , 0.001388 ,  87
   7.6158 , 0.614778 , 0.001388 ,  88
   7.6158 , 0.614860 , 0.001388 ,  89
   7.6158 , 0.614758 , 0.001388 ,  90
   7.6158 , 0.614906 , 0.001388 ,  91
   7.6158 , 0.615219 , 0.001388 ,  92
   7.6158 , 0.614832 , 0.001388 ,  93
   7.6158 , 0.614888 , 0.001388 ,  94
   7.6158 , 0.614691 , 0.001388 ,  95
   7.6158 , 0.614781 , 0.001388 ,  96
   7.6158 , 0.614774 , 0.001388 ,  97
   7.6158 , 0.614793 , 0.001388 ,  98
   7.6158 , 0.614867 , 0.001388 ,  99
   7.6158 , 0.614849 , 0.001388 , 100
   7.6811 , 0.618019 , 0.001479 ,   0
   7.6811 , 0.617725 , 0.001479 ,   1
   7.6811 , 0.617577 , 0.001479 ,   2
   7.6811 , 0.618015 , 0.001479 ,   3
   7.6811 , 0.618116 , 0.001479 ,   4
   7.6811 , 0.617984 , 0.001479 ,   5
   7.6811 , 0.618012 , 0.001479 ,   6
   7.6811 , 0.617886 , 0.001479 ,   7
   7.6811 , 0.618066 , 0.001479 ,   8
   7.6811 , 0.617882 , 0.001479 ,   9
   7.6811 , 0.618004 , 0.001479 ,  10
   7.6811 , 0.617874 , 0.001479 ,  11
   7.6811 , 0.617834 , 0.001479 ,  12
   7.6811 , 0.617999 , 0.001479 ,  13
   7.6811 , 0.618181 , 0.001479 ,  14
   7.6811 , 0.618133 , 0.001479 ,  15
   7.6811 , 0.618224 , 0.001479 ,  16
   7.6811 , 0.618221 , 0.001479 ,  17
   7.6811 , 0.617826 , 0.001479 ,  18
   7.6811 , 0.618022 , 0.001479 ,  19
   7.6811 , 0.617908 , 0.001479 ,  20
   7.6811 , 0.617882 , 0.001479 ,  21
   7.6811 , 0.618014 , 0.001479 ,  22
   7.6811 , 0.618002 , 0.001479 ,  23
   7.6811 , 0.618077 , 0.001479 ,  24
   7.6811 , 0.618255 , 0.001479 ,  25
   7.6811 , 0.618142 , 0.001479 ,  26
   7.6811 , 0.618032 , 0.001479 ,  27
   7.6811 , 0.617819 , 0.001479 ,  28
   7.6811 , 0.618301 , 0.001479 ,  29
   7.6811 , 0.617950 , 0.001479 ,  30
   7.6811 , 0.617946 , 0.001479 ,  31
   7.6811 , 0.618218 , 0.001479 ,  32
   7.6811 , 0.618019 , 0.001479 ,  33
   7.6811 , 0.618037 , 0.001479 ,  34
   7.6811 , 0.618081 , 0.001479 ,  35
   7.6811 , 0.618174 , 0.001479 ,  36
   7.6811 , 0.618146 , 0.001479 ,  37
   7.6811 , 0.618026 , 0.001479 ,  38
   7.6811 , 0.617908 , 0.001479 ,  39
   7.6811 , 0.617857 , 0.001479 ,  40
   7.6811 , 0.618160 , 0.001479 ,  41
   7.6811 , 0.618009 , 0.001479 ,  42
   7.6811 , 0.617917 , 0.001479 ,  43
   7.6811 , 0.617896 , 0.001479 ,  44
   7.6811 , 0.618124 , 0.001479 ,  45
   7.6811 , 0.618062 , 0.001479 ,  46
   7.6811 , 0.618120 , 0.001479 ,  47
   7.6811 , 0.617706 , 0.001479 ,  48
   7.6811 , 0.617888 , 0.001479 ,  49
   7.6811 , 0.617973 , 0.001479 ,  50
   7.6811 , 0.617999 , 0.001479 ,  51
   7.6811 , 0.618155 , 0.001479 ,  52
   7.6811 , 0.618222 , 0.001479 ,  53
   7.6811 , 0.617989 , 0.001479 ,  54
   7.6811 , 0.618086 , 0.001479 ,  55
   7.6811 , 0.618296 , 0.001479 ,  56
   7.6811 , 0.617982 , 0.001479 ,  57
   7.6811 , 0.618131 , 0.001479 ,  58
   7.6811 , 0.618206 , 0.001479 ,  59
   7.6811 , 0.617869 , 0.001479 ,  60
   7.6811 , 0.617968 , 0.001479 ,  61
   7.6811 , 0.618007 , 0.001479 ,  62
   7.6811 , 0.618036 , 0.001479 ,  63
   7.6811 , 0.617827 , 0.001479 ,  64
   7.6811 , 0.617846 , 0.001479 ,  65
   7.6811 , 0.618127 , 0.001479 ,  66
   7.6811 , 0.617999 , 0.001479 ,  67
   7.6811 , 0.618057 , 0.001479 ,  68
   7.6811 , 0.617955 , 0.001479 ,  69
   7.6811 , 0.617940 , 0.001479 ,  70
   7.6811 , 0.617744 , 0.001479 ,  71
   7.6811 , 0.618193 , 0.001479 ,  72
   7.6811 , 0.617956 , 0.001479 ,  73
   7.6811 , 0.618083 , 0.001479 ,  74
   7.6811 , 0.618343 , 0.001479 ,  75
   7.6811 , 0.617888 , 0.001479 ,  76
   7.6811 , 0.618097 , 0.001479 ,  77
   7.6811 , 0.618044 , 0.001479 ,  78
   7.6811 , 0.617748 , 0.001479 ,  79
   7.6811 , 0.618252 , 0.001479 ,  80
   7.6811 , 0.617894 , 0.001479 ,  81
   7.6811 , 0.617896 , 0.001479 ,  82
   7.6811 , 0.618122 , 0.001479 ,  83
   7.6811 , 0.618024 , 0.001479 ,  84
   7.6811 , 0.618021 , 0.001479 ,  85
   7.6811 , 0.618179 , 0.001479 ,  86
   7.6811 , 0.617987 , 0.001479 ,  87
   7.6811 , 0.617999 , 0.001479 ,  88
   7.6811 , 0.617947 , 0.001479 ,  89
   7.6811 , 0.618070 , 0.001479 ,  90
   7.6811 , 0.618332 , 0.001479 ,  91
   7.6811 , 0.618403 , 0.001479 ,  92
   7.6811 , 0.618028 , 0.001479 ,  93
   7.6811 , 0.618011 , 0.001479 ,  94
   7.6811 , 0.617872 , 0.001479 ,  95
   7.6811 , 0.618061 , 0.001479 ,  96
   7.6811 , 0.618118 , 0.001479 ,  97
   7.6811 , 0.618200 , 0.001479 ,  98
   7.6811 , 0.618174 , 0.001479 ,  99
   7.6811 , 0.617915 , 0.001479 , 100
   7.8102 , 0.623753 , 0.001510 ,   0
   7.8102 , 0.623451 , 0.001510 ,   1
   7.8102 , 0.623392 , 0.001510 ,   2
   7.8102 , 0.623645 , 0.001510 ,   3
   7.8102 , 0.623741 , 0.001510 ,   4
   7.8102 , 0.623652 , 0.001510 ,   5
   7.8102 , 0.623723 , 0.001510 ,   6
   7.8102 , 0.623525 , 0.001510 ,   7
   7.8102 , 0.623724 , 0.001510 ,   8
   7.8102 , 0.623668 , 0.001510 ,   9
   7.8102 , 0.623778 , 0.001510 ,  10
   7.8102 , 0.623642 , 0.001510 ,  11
   7.8102 , 0.623611 , 0.001510 ,  12
   7.8102 , 0.623670 , 0.001510 ,  13
   7.8102 , 0.623961 , 0.001510 ,  14
   7.8102 , 0.623847 , 0.001510 ,  15
   7.8102 , 0.623917 , 0.001510 ,  16
   7.8102 , 0.623992 , 0.001510 ,  17
   7.8102 , 0.623590 , 0.001510 ,  18
   7.8102 , 0.623692 , 0.001510 ,  19
   7.8102 , 0.623613 , 0.001510 ,  20
   7.8102 , 0.623515 , 0.001510 ,  21
   7.8102 , 0.623719 , 0.001510 ,  22
   7.8102 , 0.623730 , 0.001510 ,  23
   7.8102 , 0.623811 , 0.001510 ,  24
   7.8102 , 0.623984 , 0.001510 ,  25
   7.8102 , 0.623909 , 0.001510 ,  26
   7.8102 , 0.623766 , 0.001510 ,  27
   7.8102 , 0.623531 , 0.001510 ,  28
   7.8102 , 0.624067 , 0.001510 ,  29
   7.8102 , 0.623702 , 0.001510 ,  30
   7.8102 , 0.623610 , 0.001510 ,  31
   7.8102 , 0.623968 , 0.001510 ,  32
   7.8102 , 0.623728 , 0.001510 ,  33
   7.8102 , 0.623817 , 0.001510 ,  34
   7.8102 , 0.623855 , 0.001510 ,  35
   7.8102 , 0.623993 , 0.001510 ,  36
   7.8102 , 0.623829 , 0.001510 ,  37
   7.8102 , 0.623765 , 0.001510 ,  38
   7.8102 , 0.623650 , 0.001510 ,  39
   7.8102 , 0.623724 , 0.001510 ,  40
   7.8102 , 0.623940 , 0.001510 ,  41
   7.8102 , 0.623791 , 0.001510 ,  42
   7.8102 , 0.623638 , 0.001510 ,  43
   7.8102 , 0.623666 , 0.001510 ,  44
   7.8102 , 0.623891 , 0.001510 ,  45
   7.8102 , 0.623801 , 0.001510 ,  46
   7.8102 , 0.623861 , 0.001510 ,  47
   7.8102 , 0.623416 , 0.001510 ,  48
   7.8102 , 0.623689 , 0.001510 ,  49
   7.8102 , 0.623691 , 0.001510 ,  50
   7.8102 , 0.623799 , 0.001510 ,  51
   7.8102 , 0.623841 , 0.001510 ,  52
   7.8102 , 0.623874 , 0.001510 ,  53
   7.8102 , 0.623700 , 0.001510 ,  54
   7.8102 , 0.623841 , 0.001510 ,  55
   7.8102 , 0.623952 , 0.001510 ,  56
   7.8102 , 0.623787 , 0.001510 ,  57
   7.8102 , 0.623910 , 0.001510 ,  58
   7.8102 , 0.623941 , 0.001510 ,  59
   7.8102 , 0.623625 , 0.001510 ,  60
   7.8102 , 0.623705 , 0.001510 ,  61
   7.8102 , 0.623716 , 0.001510 ,  62
   7.8102 , 0.623681 , 0.001510 ,  63
   7.8102 , 0.623562 , 0.001510 ,  64
   7.8102 , 0.623522 , 0.001510 ,  65
   7.8102 , 0.623941 , 0.001510 ,  66
   7.8102 , 0.623694 , 0.001510 ,  67
   7.8102 , 0.623743 , 0.001510 ,  68
   7.8102 , 0.623743 , 0.001510 ,  69
   7.8102 , 0.623725 , 0.001510 ,  70
   7.8102 , 0.623517 , 0.001510 ,  71
   7.8102 , 0.623919 , 0.001510 ,  72
   7.8102 , 0.623712 , 0.001510 ,  73
   7.8102 , 0.623774 , 0.001510 ,  74
   7.8102 , 0.624123 , 0.001510 ,  75
   7.8102 , 0.623594 , 0.001510 ,  76
   7.8102 , 0.623777 , 0.001510 ,  77
   7.8102 , 0.623812 , 0.001510 ,  78
   7.8102 , 0.623577 , 0.001510 ,  79
   7.8102 , 0.623999 , 0.001510 ,  80
   7.8102 , 0.623599 , 0.001510 ,  81
   7.8102 , 0.623601 , 0.001510 ,  82
   7.8102 , 0.623887 , 0.001510 ,  83
   7.8102 , 0.623752 , 0.001510 ,  84
   7.8102 , 0.623780 , 0.001510 ,  85
   7.8102 , 0.623805 , 0.001510 ,  86
   7.8102 , 0.623685 , 0.001510 ,  87
   7.8102 , 0.623653 , 0.001510 ,  88
   7.8102 , 0.623723 , 0.001510 ,  89
   7.8102 , 0.623805 , 0.001510 ,  90
   7.8102 , 0.624105 , 0.001510 ,  91
   7.8102 , 0.624139 , 0.001510 ,  92
   7.8102 , 0.623723 , 0.001510 ,  93
   7.8102 , 0.623715 , 0.001510 ,  94
   7.8102 , 0.623634 , 0.001510 ,  95
   7.8102 , 0.623829 , 0.001510 ,  96
   7.8102 , 0.623863 , 0.001510 ,  97
   7.8102 , 0.623811 , 0.001510 ,  98
   7.8102 , 0.623924 , 0.001510 ,  99
   7.8102 , 0.623573 , 0.001510 , 100
   7.8740 , 0.626346 , 0.001570 ,   0
   7.8740 , 0.626024 , 0.001570 ,   1
   7.8740 , 0.625891 , 0.001570 ,   2
   7.8740 , 0.626318 , 0.001570 ,   3
   7.8740 , 0.626379 , 0.001570 ,   4
   7.8740 , 0.626259 , 0.001570 ,   5
   7.8740 , 0.626304 , 0.001570 ,   6
   7.8740 , 0.626047 , 0.001570 ,   7
   7.8740 , 0.626471 , 0.001570 ,   8
   7.8740 , 0.626141 , 0.001570 ,   9
   7.8740 , 0.626430 , 0.001570 ,  10
   7.8740 , 0.626175 , 0.001570 ,  11
   7.8740 , 0.626122 , 0.001570 ,  12
   7.8740 , 0.626325 , 0.001570 ,  13
   7.8740 , 0.626554 , 0.001570 ,  14
   7.8740 , 0.626326 , 0.001570 ,  15
   7.8740 , 0.626539 , 0.001570 ,  16
   7.8740 , 0.626477 , 0.001570 ,  17
   7.8740 , 0.626215 , 0.001570 ,  18
   7.8740 , 0.626235 , 0.001570 ,  19
   7.8740 , 0.626173 , 0.001570 ,  20
   7.8740 , 0.626168 , 0.001570 ,  21
   7.8740 , 0.626306 , 0.001570 ,  22
   7.8740 , 0.626325 , 0.001570 ,  23
   7.8740 , 0.626462 , 0.001570 ,  24
   7.8740 , 0.626558 , 0.001570 ,  25
   7.8740 , 0.626451 , 0.001570 ,  26
   7.8740 , 0.626394 , 0.001570 ,  27
   7.8740 , 0.626183 , 0.001570 ,  28
   7.8740 , 0.626611 , 0.001570 ,  29
   7.8740 , 0.626305 , 0.001570 ,  30
   7.8740 , 0.626300 , 0.001570 ,  31
   7.8740 , 0.626584 , 0.001570 ,  32
   7.8740 , 0.626298 , 0.001570 ,  33
   7.8740 , 0.626388 , 0.001570 ,  34
   7.8740 , 0.626414 , 0.001570 ,  35
   7.8740 , 0.626530 , 0.001570 ,  36
   7.8740 , 0.626439 , 0.001570 ,  37
   7.8740 , 0.626471 , 0.001570 ,  38
   7.8740 , 0.626212 , 0.001570 ,  39
   7.8740 , 0.626291 , 0.001570 ,  40
   7.8740 , 0.626439 , 0.001570 ,  41
   7.8740 , 0.626321 , 0.001570 ,  42
   7.8740 , 0.626192 , 0.001570 ,  43
   7.8740 , 0.626188 , 0.001570 ,  44
   7.8740 , 0.626492 , 0.001570 ,  45
   7.8740 , 0.626326 , 0.001570 ,  46
   7.8740 , 0.626415 , 0.001570 ,  47
   7.8740 , 0.625956 , 0.001570 ,  48
   7.8740 , 0.626282 , 0.001570 ,  49
   7.8740 , 0.626280 , 0.001570 ,  50
   7.8740 , 0.626330 , 0.001570 ,  51
   7.8740 , 0.626469 , 0.001570 ,  52
   7.8740 , 0.626479 , 0.001570 ,  53
   7.8740 , 0.626308 , 0.001570 ,  54
   7.8740 , 0.626428 , 0.001570 ,  55
   7.8740 , 0.626568 , 0.001570 ,  56
   7.8740 , 0.626390 , 0.001570 ,  57
   7.8740 , 0.626506 , 0.001570 ,  58
   7.8740 , 0.626548 , 0.001570 ,  59
   7.8740 , 0.626200 , 0.001570 ,  60
   7.8740 , 0.626311 , 0.001570 ,  61
   7.8740 , 0.626339 , 0.001570 ,  62
   7.8740 , 0.626308 , 0.001570 ,  63
   7.8740 , 0.626141 , 0.001570 ,  64
   7.8740 , 0.626065 , 0.001570 ,  65
   7.8740 , 0.626576 , 0.001570 ,  66
   7.8740 , 0.626338 , 0.001570 ,  67
   7.8740 , 0.626385 , 0.001570 ,  68
   7.8740 , 0.626278 , 0.001570 ,  69
   7.8740 , 0.626309 , 0.001570 ,  70
   7.8740 , 0.626044 , 0.001570 ,  71
   7.8740 , 0.626504 , 0.001570 ,  72
   7.8740 , 0.626238 , 0.001570 ,  73
   7.8740 , 0.626367 , 0.001570 ,  74
   7.8740 , 0.626731 , 0.001570 ,  75
   7.8740 , 0.626213 , 0.001570 ,  76
   7.8740 , 0.626414 , 0.001570 ,  77
   7.8740 , 0.626352 , 0.001570 ,  78
   7.8740 , 0.626135 , 0.001570 ,  79
   7.8740 , 0.626549 , 0.001570 ,  80
   7.8740 , 0.626141 , 0.001570 ,  81
   7.8740 , 0.626248 , 0.001570 ,  82
   7.8740 , 0.626442 , 0.001570 ,  83
   7.8740 , 0.626337 , 0.001570 ,  84
   7.8740 , 0.626286 , 0.001570 ,  85
   7.8740 , 0.626513 , 0.001570 ,  86
   7.8740 , 0.626270 , 0.001570 ,  87
   7.8740 , 0.626375 , 0.001570 ,  88
   7.8740 , 0.626360 , 0.001570 ,  89
   7.8740 , 0.626454 , 0.001570 ,  90
   7.8740 , 0.626631 , 0.001570 ,  91
   7.8740 , 0.626688 , 0.001570 ,  92
   7.8740 , 0.626341 , 0.001570 ,  93
   7.8740 , 0.626306 , 0.001570 ,  94
   7.8740 , 0.626259 , 0.001570 ,  95
   7.8740 , 0.626354 , 0.001570 ,  96
   7.8740 , 0.626474 , 0.001570 ,  97
   7.8740 , 0.626471 , 0.001570 ,  98
   7.8740 , 0.626504 , 0.001570 ,  99
   7.8740 , 0.626169 , 0.001570 , 100
   8.0000 , 0.633851 , 0.001436 ,   0
   8.0000 , 0.633591 , 0.001436 ,   1
   8.0000 , 0.633629 , 0.001436 ,   2
   8.0000 , 0.634047 , 0.001436 ,   3
   8.0000 , 0.633740 , 0.001436 ,   4
   8.0000 , 0.633756 , 0.001436 ,   5
   8.0000 , 0.633930 , 0.001436 ,   6
   8.0000 , 0.634016 , 0.001436 ,   7
   8.0000 , 0.633805 , 0.001436 ,   8
   8.0000 , 0.633691 , 0.001436 ,   9
   8.0000 , 0.634101 , 0.001436 ,  10
   8.0000 , 0.633809 , 0.001436 ,  11
   8.0000 , 0.633772 , 0.001436 ,  12
   8.0000 , 0.633728 , 0.001436 ,  13
   8.0000 , 0.634044 , 0.001436 ,  14
   8.0000 , 0.633929 , 0.001436 ,  15
   8.0000 , 0.633869 , 0.001436 ,  16
   8.0000 , 0.633851 , 0.001436 ,  17
   8.0000 , 0.633862 , 0.001436 ,  18
   8.0000 , 0.633792 , 0.001436 ,  19
   8.0000 , 0.633725 , 0.001436 ,  20
   8.0000 , 0.633927 , 0.001436 ,  21
   8.0000 , 0.633708 , 0.001436 ,  22
   8.0000 , 0.633693 , 0.001436 ,  23
   8.0000 , 0.634126 , 0.001436 ,  24
   8.0000 , 0.633767 , 0.001436 ,  25
   8.0000 , 0.633810 , 0.001436 ,  26
   8.0000 , 0.633765 , 0.001436 ,  27
   8.0000 , 0.634060 , 0.001436 ,  28
   8.0000 , 0.633992 , 0.001436 ,  29
   8.0000 , 0.633804 , 0.001436 ,  30
   8.0000 , 0.633931 , 0.001436 ,  31
   8.0000 , 0.634109 , 0.001436 ,  32
   8.0000 , 0.634095 , 0.001436 ,  33
   8.0000 , 0.633734 , 0.001436 ,  34
   8.0000 , 0.633717 , 0.001436 ,  35
   8.0000 , 0.633716 , 0.001436 ,  36
   8.0000 , 0.633918 , 0.001436 ,  37
   8.0000 , 0.633795 , 0.001436 ,  38
   8.0000 , 0.633550 , 0.001436 ,  39
   8.0000 , 0.633689 , 0.001436 ,  40
   8.0000 , 0.633838 , 0.001436 ,  41
   8.0000 , 0.634034 , 0.001436 ,  42
   8.0000 , 0.633642 , 0.001436 ,  43
   8.0000 , 0.633560 , 0.001436 ,  44
   8.0000 , 0.633789 , 0.001436 ,  45
   8.0000 , 0.633916 , 0.001436 ,  46
   8.0000 , 0.634006 , 0.001436 ,  47
   8.0000 , 0.633776 , 0.001436 ,  48
   8.0000 , 0.633763 , 0.001436 ,  49
   8.0000 , 0.633957 , 0.001436 ,  50
   8.0000 , 0.633670 , 0.001436 ,  51
   8.0000 , 0.633849 , 0.001436 ,  52
   8.0000 , 0.633847 , 0.001436 ,  53
   8.0000 , 0.633911 , 0.001436 ,  54
   8.0000 , 0.633770 , 0.001436 ,  55
   8.0000 , 0.634006 , 0.001436 ,  56
   8.0000 , 0.633852 , 0.001436 ,  57
   8.0000 , 0.633678 , 0.001436 ,  58
   8.0000 , 0.634058 , 0.001436 ,  59
   8.0000 , 0.633678 , 0.001436 ,  60
   8.0000 , 0.634016 , 0.001436 ,  61
   8.0000 , 0.633920 , 0.001436 ,  62
   8.0000 , 0.634049 , 0.001436 ,  63
   8.0000 , 0.633781 , 0.001436 ,  64
   8.0000 , 0.633761 , 0.001436 ,  65
   8.0000 , 0.633838 , 0.001436 ,  66
   8.0000 , 0.634026 , 0.001436 ,  67
   8.0000 , 0.633879 , 0.001436 ,  68
   8.0000 , 0.633881 , 0.001436 ,  69
   8.0000 , 0.633857 , 0.001436 ,  70
   8.0000 , 0.633680 , 0.001436 ,  71
   8.0000 , 0.633885 , 0.001436 ,  72
   8.0000 , 0.633819 , 0.001436 ,  73
   8.0000 , 0.634011 , 0.001436 ,  74
   8.0000 , 0.634047 , 0.001436 ,  75
   8.0000 , 0.634019 , 0.001436 ,  76
   8.0000 , 0.633826 , 0.001436 ,  77
   8.0000 , 0.633813 , 0.001436 ,  78
   8.0000 , 0.633580 , 0.001436 ,  79
   8.0000 , 0.633629 , 0.001436 ,  80
   8.0000 , 0.633574 , 0.001436 ,  81
   8.0000 , 0.633812 , 0.001436 ,  82
   8.0000 , 0.634129 , 0.001436 ,  83
   8.0000 , 0.633914 , 0.001436 ,  84
   8.0000 , 0.633712 , 0.001436 ,  85
   8.0000 , 0.633907 , 0.001436 ,  86
   8.0000 , 0.633887 , 0.001436 ,  87
   8.0000 , 0.633866 , 0.001436 ,  88
   8.0000 , 0.633671 , 0.001436 ,  89
   8.0000 , 0.633924 , 0.001436 ,  90
   8.0000 , 0.633882 , 0.001436 ,  91
   8.0000 , 0.634134 , 0.001436 ,  92
   8.0000 , 0.633981 , 0.001436 ,  93
   8.0000 , 0.633927 , 0.001436 ,  94
   8.0000 , 0.633650 , 0.001436 ,  95
   8.0000 , 0.634048 , 0.001436 ,  96
   8.0000 , 0.633861 , 0.001436 ,  97
   8.0000 , 0.633860 , 0.001436 ,  98
   8.0000 , 0.633901 , 0.001436 ,  99
   8.0000 , 0.633876 , 0.001436 , 100


==> paper_scales_misc/l64144f211b672m0024m024m286_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.401202 , 0.000012 ,   0
   0.9599 , 0.401201 , 0.000012 ,   1
   0.9599 , 0.401202 , 0.000012 ,   2
   0.9599 , 0.401199 , 0.000012 ,   3
   0.9599 , 0.401200 , 0.000012 ,   4
   0.9599 , 0.401202 , 0.000012 ,   5
   0.9599 , 0.401203 , 0.000012 ,   6
   0.9599 , 0.401202 , 0.000012 ,   7
   0.9599 , 0.401204 , 0.000012 ,   8
   0.9599 , 0.401203 , 0.000012 ,   9
   0.9599 , 0.401201 , 0.000012 ,  10
   0.9599 , 0.401203 , 0.000012 ,  11
   0.9599 , 0.401203 , 0.000012 ,  12
   0.9599 , 0.401201 , 0.000012 ,  13
   0.9599 , 0.401204 , 0.000012 ,  14
   0.9599 , 0.401201 , 0.000012 ,  15
   0.9599 , 0.401201 , 0.000012 ,  16
   0.9599 , 0.401203 , 0.000012 ,  17
   0.9599 , 0.401201 , 0.000012 ,  18
   0.9599 , 0.401201 , 0.000012 ,  19
   0.9599 , 0.401203 , 0.000012 ,  20
   0.9599 , 0.401202 , 0.000012 ,  21
   0.9599 , 0.401204 , 0.000012 ,  22
   0.9599 , 0.401203 , 0.000012 ,  23
   0.9599 , 0.401202 , 0.000012 ,  24
   0.9599 , 0.401202 , 0.000012 ,  25
   0.9599 , 0.401203 , 0.000012 ,  26
   0.9599 , 0.401202 , 0.000012 ,  27
   0.9599 , 0.401201 , 0.000012 ,  28
   0.9599 , 0.401200 , 0.000012 ,  29
   0.9599 , 0.401201 , 0.000012 ,  30
   0.9599 , 0.401203 , 0.000012 ,  31
   0.9599 , 0.401202 , 0.000012 ,  32
   0.9599 , 0.401201 , 0.000012 ,  33
   0.9599 , 0.401201 , 0.000012 ,  34
   0.9599 , 0.401203 , 0.000012 ,  35
   0.9599 , 0.401202 , 0.000012 ,  36
   0.9599 , 0.401203 , 0.000012 ,  37
   0.9599 , 0.401202 , 0.000012 ,  38
   0.9599 , 0.401200 , 0.000012 ,  39
   0.9599 , 0.401199 , 0.000012 ,  40
   0.9599 , 0.401203 , 0.000012 ,  41
   0.9599 , 0.401203 , 0.000012 ,  42
   0.9599 , 0.401203 , 0.000012 ,  43
   0.9599 , 0.401204 , 0.000012 ,  44
   0.9599 , 0.401203 , 0.000012 ,  45
   0.9599 , 0.401202 , 0.000012 ,  46
   0.9599 , 0.401202 , 0.000012 ,  47
   0.9599 , 0.401202 , 0.000012 ,  48
   0.9599 , 0.401204 , 0.000012 ,  49
   0.9599 , 0.401202 , 0.000012 ,  50
   0.9599 , 0.401202 , 0.000012 ,  51
   0.9599 , 0.401203 , 0.000012 ,  52
   0.9599 , 0.401202 , 0.000012 ,  53
   0.9599 , 0.401201 , 0.000012 ,  54
   0.9599 , 0.401203 , 0.000012 ,  55
   0.9599 , 0.401201 , 0.000012 ,  56
   0.9599 , 0.401202 , 0.000012 ,  57
   0.9599 , 0.401203 , 0.000012 ,  58
   0.9599 , 0.401202 , 0.000012 ,  59
   0.9599 , 0.401205 , 0.000012 ,  60
   0.9599 , 0.401202 , 0.000012 ,  61
   0.9599 , 0.401205 , 0.000012 ,  62
   0.9599 , 0.401201 , 0.000012 ,  63
   0.9599 , 0.401203 , 0.000012 ,  64
   0.9599 , 0.401202 , 0.000012 ,  65
   0.9599 , 0.401202 , 0.000012 ,  66
   0.9599 , 0.401202 , 0.000012 ,  67
   0.9599 , 0.401202 , 0.000012 ,  68
   0.9599 , 0.401202 , 0.000012 ,  69
   0.9599 , 0.401205 , 0.000012 ,  70
   0.9599 , 0.401201 , 0.000012 ,  71
   0.9599 , 0.401203 , 0.000012 ,  72
   0.9599 , 0.401202 , 0.000012 ,  73
   0.9599 , 0.401201 , 0.000012 ,  74
   0.9599 , 0.401203 , 0.000012 ,  75
   0.9599 , 0.401205 , 0.000012 ,  76
   0.9599 , 0.401202 , 0.000012 ,  77
   0.9599 , 0.401201 , 0.000012 ,  78
   0.9599 , 0.401203 , 0.000012 ,  79
   0.9599 , 0.401201 , 0.000012 ,  80
   0.9599 , 0.401202 , 0.000012 ,  81
   0.9599 , 0.401202 , 0.000012 ,  82
   0.9599 , 0.401202 , 0.000012 ,  83
   0.9599 , 0.401201 , 0.000012 ,  84
   0.9599 , 0.401201 , 0.000012 ,  85
   0.9599 , 0.401202 , 0.000012 ,  86
   0.9599 , 0.401201 , 0.000012 ,  87
   0.9599 , 0.401203 , 0.000012 ,  88
   0.9599 , 0.401201 , 0.000012 ,  89
   0.9599 , 0.401200 , 0.000012 ,  90
   0.9599 , 0.401202 , 0.000012 ,  91
   0.9599 , 0.401202 , 0.000012 ,  92
   0.9599 , 0.401201 , 0.000012 ,  93
   0.9599 , 0.401201 , 0.000012 ,  94
   0.9599 , 0.401201 , 0.000012 ,  95
   0.9599 , 0.401200 , 0.000012 ,  96
   0.9599 , 0.401201 , 0.000012 ,  97
   0.9599 , 0.401202 , 0.000012 ,  98
   0.9599 , 0.401203 , 0.000012 ,  99
   0.9599 , 0.401203 , 0.000012 , 100
   1.7867 , 0.565180 , 0.000047 ,   0
   1.7867 , 0.565173 , 0.000047 ,   1
   1.7867 , 0.565182 , 0.000047 ,   2
   1.7867 , 0.565178 , 0.000047 ,   3
   1.7867 , 0.565182 , 0.000047 ,   4
   1.7867 , 0.565178 , 0.000047 ,   5
   1.7867 , 0.565182 , 0.000047 ,   6
   1.7867 , 0.565178 , 0.000047 ,   7
   1.7867 , 0.565183 , 0.000047 ,   8
   1.7867 , 0.565172 , 0.000047 ,   9
   1.7867 , 0.565178 , 0.000047 ,  10
   1.7867 , 0.565183 , 0.000047 ,  11
   1.7867 , 0.565182 , 0.000047 ,  12
   1.7867 , 0.565172 , 0.000047 ,  13
   1.7867 , 0.565176 , 0.000047 ,  14
   1.7867 , 0.565183 , 0.000047 ,  15
   1.7867 , 0.565183 , 0.000047 ,  16
   1.7867 , 0.565187 , 0.000047 ,  17
   1.7867 , 0.565178 , 0.000047 ,  18
   1.7867 , 0.565180 , 0.000047 ,  19
   1.7867 , 0.565177 , 0.000047 ,  20
   1.7867 , 0.565180 , 0.000047 ,  21
   1.7867 , 0.565175 , 0.000047 ,  22
   1.7867 , 0.565185 , 0.000047 ,  23
   1.7867 , 0.565184 , 0.000047 ,  24
   1.7867 , 0.565182 , 0.000047 ,  25
   1.7867 , 0.565185 , 0.000047 ,  26
   1.7867 , 0.565179 , 0.000047 ,  27
   1.7867 , 0.565185 , 0.000047 ,  28
   1.7867 , 0.565183 , 0.000047 ,  29
   1.7867 , 0.565177 , 0.000047 ,  30
   1.7867 , 0.565179 , 0.000047 ,  31
   1.7867 , 0.565179 , 0.000047 ,  32
   1.7867 , 0.565182 , 0.000047 ,  33
   1.7867 , 0.565180 , 0.000047 ,  34
   1.7867 , 0.565185 , 0.000047 ,  35
   1.7867 , 0.565175 , 0.000047 ,  36
   1.7867 , 0.565175 , 0.000047 ,  37
   1.7867 , 0.565175 , 0.000047 ,  38
   1.7867 , 0.565172 , 0.000047 ,  39
   1.7867 , 0.565186 , 0.000047 ,  40
   1.7867 , 0.565177 , 0.000047 ,  41
   1.7867 , 0.565178 , 0.000047 ,  42
   1.7867 , 0.565179 , 0.000047 ,  43
   1.7867 , 0.565184 , 0.000047 ,  44
   1.7867 , 0.565181 , 0.000047 ,  45
   1.7867 , 0.565181 , 0.000047 ,  46
   1.7867 , 0.565178 , 0.000047 ,  47
   1.7867 , 0.565181 , 0.000047 ,  48
   1.7867 , 0.565186 , 0.000047 ,  49
   1.7867 , 0.565187 , 0.000047 ,  50
   1.7867 , 0.565174 , 0.000047 ,  51
   1.7867 , 0.565174 , 0.000047 ,  52
   1.7867 , 0.565183 , 0.000047 ,  53
   1.7867 , 0.565180 , 0.000047 ,  54
   1.7867 , 0.565174 , 0.000047 ,  55
   1.7867 , 0.565169 , 0.000047 ,  56
   1.7867 , 0.565172 , 0.000047 ,  57
   1.7867 , 0.565174 , 0.000047 ,  58
   1.7867 , 0.565172 , 0.000047 ,  59
   1.7867 , 0.565177 , 0.000047 ,  60
   1.7867 , 0.565181 , 0.000047 ,  61
   1.7867 , 0.565177 , 0.000047 ,  62
   1.7867 , 0.565178 , 0.000047 ,  63
   1.7867 , 0.565179 , 0.000047 ,  64
   1.7867 , 0.565179 , 0.000047 ,  65
   1.7867 , 0.565170 , 0.000047 ,  66
   1.7867 , 0.565185 , 0.000047 ,  67
   1.7867 , 0.565181 , 0.000047 ,  68
   1.7867 , 0.565187 , 0.000047 ,  69
   1.7867 , 0.565179 , 0.000047 ,  70
   1.7867 , 0.565182 , 0.000047 ,  71
   1.7867 , 0.565185 , 0.000047 ,  72
   1.7867 , 0.565175 , 0.000047 ,  73
   1.7867 , 0.565174 , 0.000047 ,  74
   1.7867 , 0.565186 , 0.000047 ,  75
   1.7867 , 0.565182 , 0.000047 ,  76
   1.7867 , 0.565183 , 0.000047 ,  77
   1.7867 , 0.565175 , 0.000047 ,  78
   1.7867 , 0.565175 , 0.000047 ,  79
   1.7867 , 0.565177 , 0.000047 ,  80
   1.7867 , 0.565172 , 0.000047 ,  81
   1.7867 , 0.565188 , 0.000047 ,  82
   1.7867 , 0.565173 , 0.000047 ,  83
   1.7867 , 0.565187 , 0.000047 ,  84
   1.7867 , 0.565182 , 0.000047 ,  85
   1.7867 , 0.565183 , 0.000047 ,  86
   1.7867 , 0.565180 , 0.000047 ,  87
   1.7867 , 0.565189 , 0.000047 ,  88
   1.7867 , 0.565185 , 0.000047 ,  89
   1.7867 , 0.565179 , 0.000047 ,  90
   1.7867 , 0.565190 , 0.000047 ,  91
   1.7867 , 0.565182 , 0.000047 ,  92
   1.7867 , 0.565181 , 0.000047 ,  93
   1.7867 , 0.565181 , 0.000047 ,  94
   1.7867 , 0.565171 , 0.000047 ,  95
   1.7867 , 0.565183 , 0.000047 ,  96
   1.7867 , 0.565174 , 0.000047 ,  97
   1.7867 , 0.565176 , 0.000047 ,  98
   1.7867 , 0.565178 , 0.000047 ,  99
   1.7867 , 0.565178 , 0.000047 , 100
   1.9403 , 0.583474 , 0.000043 ,   0
   1.9403 , 0.583472 , 0.000043 ,   1
   1.9403 , 0.583477 , 0.000043 ,   2
   1.9403 , 0.583473 , 0.000043 ,   3
   1.9403 , 0.583479 , 0.000043 ,   4
   1.9403 , 0.583474 , 0.000043 ,   5
   1.9403 , 0.583478 , 0.000043 ,   6
   1.9403 , 0.583466 , 0.000043 ,   7
   1.9403 , 0.583481 , 0.000043 ,   8
   1.9403 , 0.583471 , 0.000043 ,   9
   1.9403 , 0.583468 , 0.000043 ,  10
   1.9403 , 0.583475 , 0.000043 ,  11
   1.9403 , 0.583481 , 0.000043 ,  12
   1.9403 , 0.583469 , 0.000043 ,  13
   1.9403 , 0.583477 , 0.000043 ,  14
   1.9403 , 0.583467 , 0.000043 ,  15
   1.9403 , 0.583475 , 0.000043 ,  16
   1.9403 , 0.583473 , 0.000043 ,  17
   1.9403 , 0.583468 , 0.000043 ,  18
   1.9403 , 0.583468 , 0.000043 ,  19
   1.9403 , 0.583477 , 0.000043 ,  20
   1.9403 , 0.583472 , 0.000043 ,  21
   1.9403 , 0.583476 , 0.000043 ,  22
   1.9403 , 0.583472 , 0.000043 ,  23
   1.9403 , 0.583477 , 0.000043 ,  24
   1.9403 , 0.583470 , 0.000043 ,  25
   1.9403 , 0.583475 , 0.000043 ,  26
   1.9403 , 0.583478 , 0.000043 ,  27
   1.9403 , 0.583478 , 0.000043 ,  28
   1.9403 , 0.583472 , 0.000043 ,  29
   1.9403 , 0.583478 , 0.000043 ,  30
   1.9403 , 0.583471 , 0.000043 ,  31
   1.9403 , 0.583478 , 0.000043 ,  32
   1.9403 , 0.583464 , 0.000043 ,  33
   1.9403 , 0.583470 , 0.000043 ,  34
   1.9403 , 0.583480 , 0.000043 ,  35
   1.9403 , 0.583475 , 0.000043 ,  36
   1.9403 , 0.583476 , 0.000043 ,  37
   1.9403 , 0.583475 , 0.000043 ,  38
   1.9403 , 0.583469 , 0.000043 ,  39
   1.9403 , 0.583465 , 0.000043 ,  40
   1.9403 , 0.583473 , 0.000043 ,  41
   1.9403 , 0.583477 , 0.000043 ,  42
   1.9403 , 0.583468 , 0.000043 ,  43
   1.9403 , 0.583484 , 0.000043 ,  44
   1.9403 , 0.583477 , 0.000043 ,  45
   1.9403 , 0.583471 , 0.000043 ,  46
   1.9403 , 0.583477 , 0.000043 ,  47
   1.9403 , 0.583476 , 0.000043 ,  48
   1.9403 , 0.583472 , 0.000043 ,  49
   1.9403 , 0.583475 , 0.000043 ,  50
   1.9403 , 0.583480 , 0.000043 ,  51
   1.9403 , 0.583476 , 0.000043 ,  52
   1.9403 , 0.583480 , 0.000043 ,  53
   1.9403 , 0.583470 , 0.000043 ,  54
   1.9403 , 0.583475 , 0.000043 ,  55
   1.9403 , 0.583471 , 0.000043 ,  56
   1.9403 , 0.583471 , 0.000043 ,  57
   1.9403 , 0.583487 , 0.000043 ,  58
   1.9403 , 0.583471 , 0.000043 ,  59
   1.9403 , 0.583478 , 0.000043 ,  60
   1.9403 , 0.583476 , 0.000043 ,  61
   1.9403 , 0.583480 , 0.000043 ,  62
   1.9403 , 0.583468 , 0.000043 ,  63
   1.9403 , 0.583474 , 0.000043 ,  64
   1.9403 , 0.583473 , 0.000043 ,  65
   1.9403 , 0.583474 , 0.000043 ,  66
   1.9403 , 0.583475 , 0.000043 ,  67
   1.9403 , 0.583475 , 0.000043 ,  68
   1.9403 , 0.583469 , 0.000043 ,  69
   1.9403 , 0.583477 , 0.000043 ,  70
   1.9403 , 0.583475 , 0.000043 ,  71
   1.9403 , 0.583471 , 0.000043 ,  72
   1.9403 , 0.583468 , 0.000043 ,  73
   1.9403 , 0.583472 , 0.000043 ,  74
   1.9403 , 0.583467 , 0.000043 ,  75
   1.9403 , 0.583476 , 0.000043 ,  76
   1.9403 , 0.583470 , 0.000043 ,  77
   1.9403 , 0.583471 , 0.000043 ,  78
   1.9403 , 0.583484 , 0.000043 ,  79
   1.9403 , 0.583473 , 0.000043 ,  80
   1.9403 , 0.583472 , 0.000043 ,  81
   1.9403 , 0.583480 , 0.000043 ,  82
   1.9403 , 0.583476 , 0.000043 ,  83
   1.9403 , 0.583475 , 0.000043 ,  84
   1.9403 , 0.583477 , 0.000043 ,  85
   1.9403 , 0.583473 , 0.000043 ,  86
   1.9403 , 0.583471 , 0.000043 ,  87
   1.9403 , 0.583476 , 0.000043 ,  88
   1.9403 , 0.583472 , 0.000043 ,  89
   1.9403 , 0.583470 , 0.000043 ,  90
   1.9403 , 0.583474 , 0.000043 ,  91
   1.9403 , 0.583468 , 0.000043 ,  92
   1.9403 , 0.583470 , 0.000043 ,  93
   1.9403 , 0.583469 , 0.000043 ,  94
   1.9403 , 0.583473 , 0.000043 ,  95
   1.9403 , 0.583479 , 0.000043 ,  96
   1.9403 , 0.583473 , 0.000043 ,  97
   1.9403 , 0.583471 , 0.000043 ,  98
   1.9403 , 0.583471 , 0.000043 ,  99
   1.9403 , 0.583476 , 0.000043 , 100
   2.2251 , 0.613980 , 0.000040 ,   0
   2.2251 , 0.613978 , 0.000040 ,   1
   2.2251 , 0.613983 , 0.000040 ,   2
   2.2251 , 0.613974 , 0.000040 ,   3
   2.2251 , 0.613981 , 0.000040 ,   4
   2.2251 , 0.613974 , 0.000040 ,   5
   2.2251 , 0.613976 , 0.000040 ,   6
   2.2251 , 0.613974 , 0.000040 ,   7
   2.2251 , 0.613985 , 0.000040 ,   8
   2.2251 , 0.613979 , 0.000040 ,   9
   2.2251 , 0.613982 , 0.000040 ,  10
   2.2251 , 0.613984 , 0.000040 ,  11
   2.2251 , 0.613984 , 0.000040 ,  12
   2.2251 , 0.613978 , 0.000040 ,  13
   2.2251 , 0.613984 , 0.000040 ,  14
   2.2251 , 0.613978 , 0.000040 ,  15
   2.2251 , 0.613986 , 0.000040 ,  16
   2.2251 , 0.613980 , 0.000040 ,  17
   2.2251 , 0.613978 , 0.000040 ,  18
   2.2251 , 0.613980 , 0.000040 ,  19
   2.2251 , 0.613979 , 0.000040 ,  20
   2.2251 , 0.613978 , 0.000040 ,  21
   2.2251 , 0.613987 , 0.000040 ,  22
   2.2251 , 0.613977 , 0.000040 ,  23
   2.2251 , 0.613977 , 0.000040 ,  24
   2.2251 , 0.613985 , 0.000040 ,  25
   2.2251 , 0.613980 , 0.000040 ,  26
   2.2251 , 0.613974 , 0.000040 ,  27
   2.2251 , 0.613983 , 0.000040 ,  28
   2.2251 , 0.613976 , 0.000040 ,  29
   2.2251 , 0.613981 , 0.000040 ,  30
   2.2251 , 0.613980 , 0.000040 ,  31
   2.2251 , 0.613978 , 0.000040 ,  32
   2.2251 , 0.613983 , 0.000040 ,  33
   2.2251 , 0.613977 , 0.000040 ,  34
   2.2251 , 0.613982 , 0.000040 ,  35
   2.2251 , 0.613981 , 0.000040 ,  36
   2.2251 , 0.613976 , 0.000040 ,  37
   2.2251 , 0.613981 , 0.000040 ,  38
   2.2251 , 0.613979 , 0.000040 ,  39
   2.2251 , 0.613980 , 0.000040 ,  40
   2.2251 , 0.613980 , 0.000040 ,  41
   2.2251 , 0.613981 , 0.000040 ,  42
   2.2251 , 0.613976 , 0.000040 ,  43
   2.2251 , 0.613982 , 0.000040 ,  44
   2.2251 , 0.613989 , 0.000040 ,  45
   2.2251 , 0.613977 , 0.000040 ,  46
   2.2251 , 0.613984 , 0.000040 ,  47
   2.2251 , 0.613981 , 0.000040 ,  48
   2.2251 , 0.613978 , 0.000040 ,  49
   2.2251 , 0.613977 , 0.000040 ,  50
   2.2251 , 0.613979 , 0.000040 ,  51
   2.2251 , 0.613979 , 0.000040 ,  52
   2.2251 , 0.613986 , 0.000040 ,  53
   2.2251 , 0.613973 , 0.000040 ,  54
   2.2251 , 0.613981 , 0.000040 ,  55
   2.2251 , 0.613980 , 0.000040 ,  56
   2.2251 , 0.613985 , 0.000040 ,  57
   2.2251 , 0.613984 , 0.000040 ,  58
   2.2251 , 0.613978 , 0.000040 ,  59
   2.2251 , 0.613985 , 0.000040 ,  60
   2.2251 , 0.613985 , 0.000040 ,  61
   2.2251 , 0.613979 , 0.000040 ,  62
   2.2251 , 0.613973 , 0.000040 ,  63
   2.2251 , 0.613990 , 0.000040 ,  64
   2.2251 , 0.613978 , 0.000040 ,  65
   2.2251 , 0.613985 , 0.000040 ,  66
   2.2251 , 0.613983 , 0.000040 ,  67
   2.2251 , 0.613978 , 0.000040 ,  68
   2.2251 , 0.613973 , 0.000040 ,  69
   2.2251 , 0.613980 , 0.000040 ,  70
   2.2251 , 0.613985 , 0.000040 ,  71
   2.2251 , 0.613974 , 0.000040 ,  72
   2.2251 , 0.613979 , 0.000040 ,  73
   2.2251 , 0.613973 , 0.000040 ,  74
   2.2251 , 0.613982 , 0.000040 ,  75
   2.2251 , 0.613982 , 0.000040 ,  76
   2.2251 , 0.613980 , 0.000040 ,  77
   2.2251 , 0.613982 , 0.000040 ,  78
   2.2251 , 0.613986 , 0.000040 ,  79
   2.2251 , 0.613971 , 0.000040 ,  80
   2.2251 , 0.613981 , 0.000040 ,  81
   2.2251 , 0.613981 , 0.000040 ,  82
   2.2251 , 0.613985 , 0.000040 ,  83
   2.2251 , 0.613978 , 0.000040 ,  84
   2.2251 , 0.613977 , 0.000040 ,  85
   2.2251 , 0.613980 , 0.000040 ,  86
   2.2251 , 0.613981 , 0.000040 ,  87
   2.2251 , 0.613986 , 0.000040 ,  88
   2.2251 , 0.613986 , 0.000040 ,  89
   2.2251 , 0.613980 , 0.000040 ,  90
   2.2251 , 0.613980 , 0.000040 ,  91
   2.2251 , 0.613974 , 0.000040 ,  92
   2.2251 , 0.613982 , 0.000040 ,  93
   2.2251 , 0.613974 , 0.000040 ,  94
   2.2251 , 0.613973 , 0.000040 ,  95
   2.2251 , 0.613983 , 0.000040 ,  96
   2.2251 , 0.613977 , 0.000040 ,  97
   2.2251 , 0.613970 , 0.000040 ,  98
   2.2251 , 0.613978 , 0.000040 ,  99
   2.2251 , 0.613980 , 0.000040 , 100
   2.4655 , 0.635169 , 0.000060 ,   0
   2.4655 , 0.635176 , 0.000060 ,   1
   2.4655 , 0.635176 , 0.000060 ,   2
   2.4655 , 0.635160 , 0.000060 ,   3
   2.4655 , 0.635174 , 0.000060 ,   4
   2.4655 , 0.635170 , 0.000060 ,   5
   2.4655 , 0.635176 , 0.000060 ,   6
   2.4655 , 0.635173 , 0.000060 ,   7
   2.4655 , 0.635167 , 0.000060 ,   8
   2.4655 , 0.635162 , 0.000060 ,   9
   2.4655 , 0.635166 , 0.000060 ,  10
   2.4655 , 0.635165 , 0.000060 ,  11
   2.4655 , 0.635168 , 0.000060 ,  12
   2.4655 , 0.635163 , 0.000060 ,  13
   2.4655 , 0.635170 , 0.000060 ,  14
   2.4655 , 0.635166 , 0.000060 ,  15
   2.4655 , 0.635174 , 0.000060 ,  16
   2.4655 , 0.635176 , 0.000060 ,  17
   2.4655 , 0.635167 , 0.000060 ,  18
   2.4655 , 0.635164 , 0.000060 ,  19
   2.4655 , 0.635167 , 0.000060 ,  20
   2.4655 , 0.635169 , 0.000060 ,  21
   2.4655 , 0.635164 , 0.000060 ,  22
   2.4655 , 0.635168 , 0.000060 ,  23
   2.4655 , 0.635160 , 0.000060 ,  24
   2.4655 , 0.635176 , 0.000060 ,  25
   2.4655 , 0.635180 , 0.000060 ,  26
   2.4655 , 0.635166 , 0.000060 ,  27
   2.4655 , 0.635173 , 0.000060 ,  28
   2.4655 , 0.635162 , 0.000060 ,  29
   2.4655 , 0.635169 , 0.000060 ,  30
   2.4655 , 0.635175 , 0.000060 ,  31
   2.4655 , 0.635167 , 0.000060 ,  32
   2.4655 , 0.635166 , 0.000060 ,  33
   2.4655 , 0.635154 , 0.000060 ,  34
   2.4655 , 0.635178 , 0.000060 ,  35
   2.4655 , 0.635165 , 0.000060 ,  36
   2.4655 , 0.635163 , 0.000060 ,  37
   2.4655 , 0.635164 , 0.000060 ,  38
   2.4655 , 0.635168 , 0.000060 ,  39
   2.4655 , 0.635173 , 0.000060 ,  40
   2.4655 , 0.635176 , 0.000060 ,  41
   2.4655 , 0.635167 , 0.000060 ,  42
   2.4655 , 0.635159 , 0.000060 ,  43
   2.4655 , 0.635183 , 0.000060 ,  44
   2.4655 , 0.635164 , 0.000060 ,  45
   2.4655 , 0.635167 , 0.000060 ,  46
   2.4655 , 0.635171 , 0.000060 ,  47
   2.4655 , 0.635176 , 0.000060 ,  48
   2.4655 , 0.635175 , 0.000060 ,  49
   2.4655 , 0.635163 , 0.000060 ,  50
   2.4655 , 0.635167 , 0.000060 ,  51
   2.4655 , 0.635166 , 0.000060 ,  52
   2.4655 , 0.635173 , 0.000060 ,  53
   2.4655 , 0.635164 , 0.000060 ,  54
   2.4655 , 0.635162 , 0.000060 ,  55
   2.4655 , 0.635165 , 0.000060 ,  56
   2.4655 , 0.635173 , 0.000060 ,  57
   2.4655 , 0.635174 , 0.000060 ,  58
   2.4655 , 0.635176 , 0.000060 ,  59
   2.4655 , 0.635178 , 0.000060 ,  60
   2.4655 , 0.635171 , 0.000060 ,  61
   2.4655 , 0.635169 , 0.000060 ,  62
   2.4655 , 0.635151 , 0.000060 ,  63
   2.4655 , 0.635180 , 0.000060 ,  64
   2.4655 , 0.635167 , 0.000060 ,  65
   2.4655 , 0.635163 , 0.000060 ,  66
   2.4655 , 0.635168 , 0.000060 ,  67
   2.4655 , 0.635176 , 0.000060 ,  68
   2.4655 , 0.635175 , 0.000060 ,  69
   2.4655 , 0.635172 , 0.000060 ,  70
   2.4655 , 0.635175 , 0.000060 ,  71
   2.4655 , 0.635168 , 0.000060 ,  72
   2.4655 , 0.635166 , 0.000060 ,  73
   2.4655 , 0.635163 , 0.000060 ,  74
   2.4655 , 0.635175 , 0.000060 ,  75
   2.4655 , 0.635168 , 0.000060 ,  76
   2.4655 , 0.635178 , 0.000060 ,  77
   2.4655 , 0.635169 , 0.000060 ,  78
   2.4655 , 0.635178 , 0.000060 ,  79
   2.4655 , 0.635166 , 0.000060 ,  80
   2.4655 , 0.635165 , 0.000060 ,  81
   2.4655 , 0.635164 , 0.000060 ,  82
   2.4655 , 0.635175 , 0.000060 ,  83
   2.4655 , 0.635171 , 0.000060 ,  84
   2.4655 , 0.635171 , 0.000060 ,  85
   2.4655 , 0.635164 , 0.000060 ,  86
   2.4655 , 0.635170 , 0.000060 ,  87
   2.4655 , 0.635176 , 0.000060 ,  88
   2.4655 , 0.635176 , 0.000060 ,  89
   2.4655 , 0.635164 , 0.000060 ,  90
   2.4655 , 0.635173 , 0.000060 ,  91
   2.4655 , 0.635170 , 0.000060 ,  92
   2.4655 , 0.635160 , 0.000060 ,  93
   2.4655 , 0.635166 , 0.000060 ,  94
   2.4655 , 0.635160 , 0.000060 ,  95
   2.4655 , 0.635166 , 0.000060 ,  96
   2.4655 , 0.635172 , 0.000060 ,  97
   2.4655 , 0.635156 , 0.000060 ,  98
   2.4655 , 0.635169 , 0.000060 ,  99
   2.4655 , 0.635163 , 0.000060 , 100
   2.8278 , 0.663130 , 0.000077 ,   0
   2.8278 , 0.663131 , 0.000077 ,   1
   2.8278 , 0.663131 , 0.000077 ,   2
   2.8278 , 0.663137 , 0.000077 ,   3
   2.8278 , 0.663129 , 0.000077 ,   4
   2.8278 , 0.663133 , 0.000077 ,   5
   2.8278 , 0.663131 , 0.000077 ,   6
   2.8278 , 0.663127 , 0.000077 ,   7
   2.8278 , 0.663129 , 0.000077 ,   8
   2.8278 , 0.663117 , 0.000077 ,   9
   2.8278 , 0.663130 , 0.000077 ,  10
   2.8278 , 0.663141 , 0.000077 ,  11
   2.8278 , 0.663134 , 0.000077 ,  12
   2.8278 , 0.663139 , 0.000077 ,  13
   2.8278 , 0.663134 , 0.000077 ,  14
   2.8278 , 0.663114 , 0.000077 ,  15
   2.8278 , 0.663129 , 0.000077 ,  16
   2.8278 , 0.663134 , 0.000077 ,  17
   2.8278 , 0.663140 , 0.000077 ,  18
   2.8278 , 0.663129 , 0.000077 ,  19
   2.8278 , 0.663121 , 0.000077 ,  20
   2.8278 , 0.663139 , 0.000077 ,  21
   2.8278 , 0.663140 , 0.000077 ,  22
   2.8278 , 0.663144 , 0.000077 ,  23
   2.8278 , 0.663132 , 0.000077 ,  24
   2.8278 , 0.663128 , 0.000077 ,  25
   2.8278 , 0.663137 , 0.000077 ,  26
   2.8278 , 0.663122 , 0.000077 ,  27
   2.8278 , 0.663134 , 0.000077 ,  28
   2.8278 , 0.663126 , 0.000077 ,  29
   2.8278 , 0.663122 , 0.000077 ,  30
   2.8278 , 0.663116 , 0.000077 ,  31
   2.8278 , 0.663129 , 0.000077 ,  32
   2.8278 , 0.663135 , 0.000077 ,  33
   2.8278 , 0.663126 , 0.000077 ,  34
   2.8278 , 0.663125 , 0.000077 ,  35
   2.8278 , 0.663125 , 0.000077 ,  36
   2.8278 , 0.663121 , 0.000077 ,  37
   2.8278 , 0.663119 , 0.000077 ,  38
   2.8278 , 0.663120 , 0.000077 ,  39
   2.8278 , 0.663126 , 0.000077 ,  40
   2.8278 , 0.663125 , 0.000077 ,  41
   2.8278 , 0.663121 , 0.000077 ,  42
   2.8278 , 0.663127 , 0.000077 ,  43
   2.8278 , 0.663129 , 0.000077 ,  44
   2.8278 , 0.663145 , 0.000077 ,  45
   2.8278 , 0.663121 , 0.000077 ,  46
   2.8278 , 0.663145 , 0.000077 ,  47
   2.8278 , 0.663120 , 0.000077 ,  48
   2.8278 , 0.663128 , 0.000077 ,  49
   2.8278 , 0.663135 , 0.000077 ,  50
   2.8278 , 0.663144 , 0.000077 ,  51
   2.8278 , 0.663131 , 0.000077 ,  52
   2.8278 , 0.663139 , 0.000077 ,  53
   2.8278 , 0.663121 , 0.000077 ,  54
   2.8278 , 0.663133 , 0.000077 ,  55
   2.8278 , 0.663131 , 0.000077 ,  56
   2.8278 , 0.663133 , 0.000077 ,  57
   2.8278 , 0.663130 , 0.000077 ,  58
   2.8278 , 0.663140 , 0.000077 ,  59
   2.8278 , 0.663126 , 0.000077 ,  60
   2.8278 , 0.663142 , 0.000077 ,  61
   2.8278 , 0.663138 , 0.000077 ,  62
   2.8278 , 0.663130 , 0.000077 ,  63
   2.8278 , 0.663131 , 0.000077 ,  64
   2.8278 , 0.663120 , 0.000077 ,  65
   2.8278 , 0.663127 , 0.000077 ,  66
   2.8278 , 0.663134 , 0.000077 ,  67
   2.8278 , 0.663122 , 0.000077 ,  68
   2.8278 , 0.663121 , 0.000077 ,  69
   2.8278 , 0.663139 , 0.000077 ,  70
   2.8278 , 0.663128 , 0.000077 ,  71
   2.8278 , 0.663132 , 0.000077 ,  72
   2.8278 , 0.663127 , 0.000077 ,  73
   2.8278 , 0.663114 , 0.000077 ,  74
   2.8278 , 0.663135 , 0.000077 ,  75
   2.8278 , 0.663134 , 0.000077 ,  76
   2.8278 , 0.663116 , 0.000077 ,  77
   2.8278 , 0.663142 , 0.000077 ,  78
   2.8278 , 0.663125 , 0.000077 ,  79
   2.8278 , 0.663141 , 0.000077 ,  80
   2.8278 , 0.663136 , 0.000077 ,  81
   2.8278 , 0.663135 , 0.000077 ,  82
   2.8278 , 0.663131 , 0.000077 ,  83
   2.8278 , 0.663149 , 0.000077 ,  84
   2.8278 , 0.663117 , 0.000077 ,  85
   2.8278 , 0.663132 , 0.000077 ,  86
   2.8278 , 0.663124 , 0.000077 ,  87
   2.8278 , 0.663134 , 0.000077 ,  88
   2.8278 , 0.663130 , 0.000077 ,  89
   2.8278 , 0.663135 , 0.000077 ,  90
   2.8278 , 0.663134 , 0.000077 ,  91
   2.8278 , 0.663125 , 0.000077 ,  92
   2.8278 , 0.663125 , 0.000077 ,  93
   2.8278 , 0.663116 , 0.000077 ,  94
   2.8278 , 0.663126 , 0.000077 ,  95
   2.8278 , 0.663115 , 0.000077 ,  96
   2.8278 , 0.663130 , 0.000077 ,  97
   2.8278 , 0.663133 , 0.000077 ,  98
   2.8278 , 0.663127 , 0.000077 ,  99
   2.8278 , 0.663130 , 0.000077 , 100
   2.9796 , 0.672947 , 0.000098 ,   0
   2.9796 , 0.672967 , 0.000098 ,   1
   2.9796 , 0.672940 , 0.000098 ,   2
   2.9796 , 0.672966 , 0.000098 ,   3
   2.9796 , 0.672959 , 0.000098 ,   4
   2.9796 , 0.672951 , 0.000098 ,   5
   2.9796 , 0.672947 , 0.000098 ,   6
   2.9796 , 0.672940 , 0.000098 ,   7
   2.9796 , 0.672954 , 0.000098 ,   8
   2.9796 , 0.672952 , 0.000098 ,   9
   2.9796 , 0.672930 , 0.000098 ,  10
   2.9796 , 0.672944 , 0.000098 ,  11
   2.9796 , 0.672948 , 0.000098 ,  12
   2.9796 , 0.672953 , 0.000098 ,  13
   2.9796 , 0.672942 , 0.000098 ,  14
   2.9796 , 0.672945 , 0.000098 ,  15
   2.9796 , 0.672963 , 0.000098 ,  16
   2.9796 , 0.672935 , 0.000098 ,  17
   2.9796 , 0.672946 , 0.000098 ,  18
   2.9796 , 0.672932 , 0.000098 ,  19
   2.9796 , 0.672952 , 0.000098 ,  20
   2.9796 , 0.672949 , 0.000098 ,  21
   2.9796 , 0.672956 , 0.000098 ,  22
   2.9796 , 0.672959 , 0.000098 ,  23
   2.9796 , 0.672955 , 0.000098 ,  24
   2.9796 , 0.672967 , 0.000098 ,  25
   2.9796 , 0.672941 , 0.000098 ,  26
   2.9796 , 0.672965 , 0.000098 ,  27
   2.9796 , 0.672944 , 0.000098 ,  28
   2.9796 , 0.672938 , 0.000098 ,  29
   2.9796 , 0.672948 , 0.000098 ,  30
   2.9796 , 0.672955 , 0.000098 ,  31
   2.9796 , 0.672952 , 0.000098 ,  32
   2.9796 , 0.672941 , 0.000098 ,  33
   2.9796 , 0.672935 , 0.000098 ,  34
   2.9796 , 0.672942 , 0.000098 ,  35
   2.9796 , 0.672937 , 0.000098 ,  36
   2.9796 , 0.672947 , 0.000098 ,  37
   2.9796 , 0.672942 , 0.000098 ,  38
   2.9796 , 0.672927 , 0.000098 ,  39
   2.9796 , 0.672941 , 0.000098 ,  40
   2.9796 , 0.672942 , 0.000098 ,  41
   2.9796 , 0.672936 , 0.000098 ,  42
   2.9796 , 0.672942 , 0.000098 ,  43
   2.9796 , 0.672950 , 0.000098 ,  44
   2.9796 , 0.672945 , 0.000098 ,  45
   2.9796 , 0.672923 , 0.000098 ,  46
   2.9796 , 0.672952 , 0.000098 ,  47
   2.9796 , 0.672939 , 0.000098 ,  48
   2.9796 , 0.672944 , 0.000098 ,  49
   2.9796 , 0.672947 , 0.000098 ,  50
   2.9796 , 0.672944 , 0.000098 ,  51
   2.9796 , 0.672948 , 0.000098 ,  52
   2.9796 , 0.672951 , 0.000098 ,  53
   2.9796 , 0.672944 , 0.000098 ,  54
   2.9796 , 0.672955 , 0.000098 ,  55
   2.9796 , 0.672940 , 0.000098 ,  56
   2.9796 , 0.672946 , 0.000098 ,  57
   2.9796 , 0.672969 , 0.000098 ,  58
   2.9796 , 0.672941 , 0.000098 ,  59
   2.9796 , 0.672965 , 0.000098 ,  60
   2.9796 , 0.672959 , 0.000098 ,  61
   2.9796 , 0.672955 , 0.000098 ,  62
   2.9796 , 0.672949 , 0.000098 ,  63
   2.9796 , 0.672927 , 0.000098 ,  64
   2.9796 , 0.672937 , 0.000098 ,  65
   2.9796 , 0.672959 , 0.000098 ,  66
   2.9796 , 0.672954 , 0.000098 ,  67
   2.9796 , 0.672939 , 0.000098 ,  68
   2.9796 , 0.672952 , 0.000098 ,  69
   2.9796 , 0.672958 , 0.000098 ,  70
   2.9796 , 0.672959 , 0.000098 ,  71
   2.9796 , 0.672950 , 0.000098 ,  72
   2.9796 , 0.672946 , 0.000098 ,  73
   2.9796 , 0.672947 , 0.000098 ,  74
   2.9796 , 0.672961 , 0.000098 ,  75
   2.9796 , 0.672940 , 0.000098 ,  76
   2.9796 , 0.672936 , 0.000098 ,  77
   2.9796 , 0.672934 , 0.000098 ,  78
   2.9796 , 0.672942 , 0.000098 ,  79
   2.9796 , 0.672944 , 0.000098 ,  80
   2.9796 , 0.672953 , 0.000098 ,  81
   2.9796 , 0.672947 , 0.000098 ,  82
   2.9796 , 0.672943 , 0.000098 ,  83
   2.9796 , 0.672933 , 0.000098 ,  84
   2.9796 , 0.672958 , 0.000098 ,  85
   2.9796 , 0.672942 , 0.000098 ,  86
   2.9796 , 0.672956 , 0.000098 ,  87
   2.9796 , 0.672960 , 0.000098 ,  88
   2.9796 , 0.672955 , 0.000098 ,  89
   2.9796 , 0.672944 , 0.000098 ,  90
   2.9796 , 0.672957 , 0.000098 ,  91
   2.9796 , 0.672940 , 0.000098 ,  92
   2.9796 , 0.672926 , 0.000098 ,  93
   2.9796 , 0.672948 , 0.000098 ,  94
   2.9796 , 0.672948 , 0.000098 ,  95
   2.9796 , 0.672942 , 0.000098 ,  96
   2.9796 , 0.672957 , 0.000098 ,  97
   2.9796 , 0.672957 , 0.000098 ,  98
   2.9796 , 0.672935 , 0.000098 ,  99
   2.9796 , 0.672960 , 0.000098 , 100
   3.0131 , 0.675279 , 0.000111 ,   0
   3.0131 , 0.675306 , 0.000111 ,   1
   3.0131 , 0.675277 , 0.000111 ,   2
   3.0131 , 0.675276 , 0.000111 ,   3
   3.0131 , 0.675284 , 0.000111 ,   4
   3.0131 , 0.675286 , 0.000111 ,   5
   3.0131 , 0.675301 , 0.000111 ,   6
   3.0131 , 0.675276 , 0.000111 ,   7
   3.0131 , 0.675304 , 0.000111 ,   8
   3.0131 , 0.675273 , 0.000111 ,   9
   3.0131 , 0.675280 , 0.000111 ,  10
   3.0131 , 0.675279 , 0.000111 ,  11
   3.0131 , 0.675306 , 0.000111 ,  12
   3.0131 , 0.675275 , 0.000111 ,  13
   3.0131 , 0.675269 , 0.000111 ,  14
   3.0131 , 0.675284 , 0.000111 ,  15
   3.0131 , 0.675286 , 0.000111 ,  16
   3.0131 , 0.675276 , 0.000111 ,  17
   3.0131 , 0.675271 , 0.000111 ,  18
   3.0131 , 0.675274 , 0.000111 ,  19
   3.0131 , 0.675272 , 0.000111 ,  20
   3.0131 , 0.675291 , 0.000111 ,  21
   3.0131 , 0.675280 , 0.000111 ,  22
   3.0131 , 0.675294 , 0.000111 ,  23
   3.0131 , 0.675263 , 0.000111 ,  24
   3.0131 , 0.675263 , 0.000111 ,  25
   3.0131 , 0.675280 , 0.000111 ,  26
   3.0131 , 0.675276 , 0.000111 ,  27
   3.0131 , 0.675271 , 0.000111 ,  28
   3.0131 , 0.675276 , 0.000111 ,  29
   3.0131 , 0.675281 , 0.000111 ,  30
   3.0131 , 0.675276 , 0.000111 ,  31
   3.0131 , 0.675294 , 0.000111 ,  32
   3.0131 , 0.675293 , 0.000111 ,  33
   3.0131 , 0.675258 , 0.000111 ,  34
   3.0131 , 0.675284 , 0.000111 ,  35
   3.0131 , 0.675265 , 0.000111 ,  36
   3.0131 , 0.675279 , 0.000111 ,  37
   3.0131 , 0.675285 , 0.000111 ,  38
   3.0131 , 0.675265 , 0.000111 ,  39
   3.0131 , 0.675286 , 0.000111 ,  40
   3.0131 , 0.675276 , 0.000111 ,  41
   3.0131 , 0.675289 , 0.000111 ,  42
   3.0131 , 0.675272 , 0.000111 ,  43
   3.0131 , 0.675274 , 0.000111 ,  44
   3.0131 , 0.675292 , 0.000111 ,  45
   3.0131 , 0.675272 , 0.000111 ,  46
   3.0131 , 0.675291 , 0.000111 ,  47
   3.0131 , 0.675279 , 0.000111 ,  48
   3.0131 , 0.675275 , 0.000111 ,  49
   3.0131 , 0.675281 , 0.000111 ,  50
   3.0131 , 0.675285 , 0.000111 ,  51
   3.0131 , 0.675260 , 0.000111 ,  52
   3.0131 , 0.675294 , 0.000111 ,  53
   3.0131 , 0.675274 , 0.000111 ,  54
   3.0131 , 0.675295 , 0.000111 ,  55
   3.0131 , 0.675270 , 0.000111 ,  56
   3.0131 , 0.675287 , 0.000111 ,  57
   3.0131 , 0.675279 , 0.000111 ,  58
   3.0131 , 0.675269 , 0.000111 ,  59
   3.0131 , 0.675301 , 0.000111 ,  60
   3.0131 , 0.675279 , 0.000111 ,  61
   3.0131 , 0.675271 , 0.000111 ,  62
   3.0131 , 0.675276 , 0.000111 ,  63
   3.0131 , 0.675288 , 0.000111 ,  64
   3.0131 , 0.675270 , 0.000111 ,  65
   3.0131 , 0.675284 , 0.000111 ,  66
   3.0131 , 0.675279 , 0.000111 ,  67
   3.0131 , 0.675276 , 0.000111 ,  68
   3.0131 , 0.675283 , 0.000111 ,  69
   3.0131 , 0.675287 , 0.000111 ,  70
   3.0131 , 0.675286 , 0.000111 ,  71
   3.0131 , 0.675276 , 0.000111 ,  72
   3.0131 , 0.675264 , 0.000111 ,  73
   3.0131 , 0.675274 , 0.000111 ,  74
   3.0131 , 0.675277 , 0.000111 ,  75
   3.0131 , 0.675297 , 0.000111 ,  76
   3.0131 , 0.675268 , 0.000111 ,  77
   3.0131 , 0.675273 , 0.000111 ,  78
   3.0131 , 0.675260 , 0.000111 ,  79
   3.0131 , 0.675279 , 0.000111 ,  80
   3.0131 , 0.675293 , 0.000111 ,  81
   3.0131 , 0.675274 , 0.000111 ,  82
   3.0131 , 0.675291 , 0.000111 ,  83
   3.0131 , 0.675275 , 0.000111 ,  84
   3.0131 , 0.675279 , 0.000111 ,  85
   3.0131 , 0.675280 , 0.000111 ,  86
   3.0131 , 0.675275 , 0.000111 ,  87
   3.0131 , 0.675273 , 0.000111 ,  88
   3.0131 , 0.675303 , 0.000111 ,  89
   3.0131 , 0.675253 , 0.000111 ,  90
   3.0131 , 0.675275 , 0.000111 ,  91
   3.0131 , 0.675244 , 0.000111 ,  92
   3.0131 , 0.675282 , 0.000111 ,  93
   3.0131 , 0.675272 , 0.000111 ,  94
   3.0131 , 0.675284 , 0.000111 ,  95
   3.0131 , 0.675277 , 0.000111 ,  96
   3.0131 , 0.675266 , 0.000111 ,  97
   3.0131 , 0.675292 , 0.000111 ,  98
   3.0131 , 0.675286 , 0.000111 ,  99
   3.0131 , 0.675281 , 0.000111 , 100
   3.1520 , 0.684272 , 0.000084 ,   0
   3.1520 , 0.684292 , 0.000084 ,   1
   3.1520 , 0.684270 , 0.000084 ,   2
   3.1520 , 0.684278 , 0.000084 ,   3
   3.1520 , 0.684274 , 0.000084 ,   4
   3.1520 , 0.684263 , 0.000084 ,   5
   3.1520 , 0.684270 , 0.000084 ,   6
   3.1520 , 0.684272 , 0.000084 ,   7
   3.1520 , 0.684277 , 0.000084 ,   8
   3.1520 , 0.684259 , 0.000084 ,   9
   3.1520 , 0.684280 , 0.000084 ,  10
   3.1520 , 0.684286 , 0.000084 ,  11
   3.1520 , 0.684284 , 0.000084 ,  12
   3.1520 , 0.684275 , 0.000084 ,  13
   3.1520 , 0.684270 , 0.000084 ,  14
   3.1520 , 0.684264 , 0.000084 ,  15
   3.1520 , 0.684269 , 0.000084 ,  16
   3.1520 , 0.684269 , 0.000084 ,  17
   3.1520 , 0.684277 , 0.000084 ,  18
   3.1520 , 0.684262 , 0.000084 ,  19
   3.1520 , 0.684259 , 0.000084 ,  20
   3.1520 , 0.684272 , 0.000084 ,  21
   3.1520 , 0.684283 , 0.000084 ,  22
   3.1520 , 0.684275 , 0.000084 ,  23
   3.1520 , 0.684267 , 0.000084 ,  24
   3.1520 , 0.684271 , 0.000084 ,  25
   3.1520 , 0.684274 , 0.000084 ,  26
   3.1520 , 0.684269 , 0.000084 ,  27
   3.1520 , 0.684294 , 0.000084 ,  28
   3.1520 , 0.684268 , 0.000084 ,  29
   3.1520 , 0.684275 , 0.000084 ,  30
   3.1520 , 0.684275 , 0.000084 ,  31
   3.1520 , 0.684260 , 0.000084 ,  32
   3.1520 , 0.684276 , 0.000084 ,  33
   3.1520 , 0.684257 , 0.000084 ,  34
   3.1520 , 0.684270 , 0.000084 ,  35
   3.1520 , 0.684262 , 0.000084 ,  36
   3.1520 , 0.684271 , 0.000084 ,  37
   3.1520 , 0.684258 , 0.000084 ,  38
   3.1520 , 0.684262 , 0.000084 ,  39
   3.1520 , 0.684253 , 0.000084 ,  40
   3.1520 , 0.684261 , 0.000084 ,  41
   3.1520 , 0.684276 , 0.000084 ,  42
   3.1520 , 0.684266 , 0.000084 ,  43
   3.1520 , 0.684274 , 0.000084 ,  44
   3.1520 , 0.684288 , 0.000084 ,  45
   3.1520 , 0.684283 , 0.000084 ,  46
   3.1520 , 0.684276 , 0.000084 ,  47
   3.1520 , 0.684271 , 0.000084 ,  48
   3.1520 , 0.684266 , 0.000084 ,  49
   3.1520 , 0.684277 , 0.000084 ,  50
   3.1520 , 0.684279 , 0.000084 ,  51
   3.1520 , 0.684280 , 0.000084 ,  52
   3.1520 , 0.684282 , 0.000084 ,  53
   3.1520 , 0.684259 , 0.000084 ,  54
   3.1520 , 0.684264 , 0.000084 ,  55
   3.1520 , 0.684268 , 0.000084 ,  56
   3.1520 , 0.684278 , 0.000084 ,  57
   3.1520 , 0.684277 , 0.000084 ,  58
   3.1520 , 0.684274 , 0.000084 ,  59
   3.1520 , 0.684279 , 0.000084 ,  60
   3.1520 , 0.684274 , 0.000084 ,  61
   3.1520 , 0.684279 , 0.000084 ,  62
   3.1520 , 0.684261 , 0.000084 ,  63
   3.1520 , 0.684276 , 0.000084 ,  64
   3.1520 , 0.684270 , 0.000084 ,  65
   3.1520 , 0.684272 , 0.000084 ,  66
   3.1520 , 0.684279 , 0.000084 ,  67
   3.1520 , 0.684260 , 0.000084 ,  68
   3.1520 , 0.684269 , 0.000084 ,  69
   3.1520 , 0.684273 , 0.000084 ,  70
   3.1520 , 0.684273 , 0.000084 ,  71
   3.1520 , 0.684276 , 0.000084 ,  72
   3.1520 , 0.684263 , 0.000084 ,  73
   3.1520 , 0.684281 , 0.000084 ,  74
   3.1520 , 0.684283 , 0.000084 ,  75
   3.1520 , 0.684276 , 0.000084 ,  76
   3.1520 , 0.684273 , 0.000084 ,  77
   3.1520 , 0.684275 , 0.000084 ,  78
   3.1520 , 0.684274 , 0.000084 ,  79
   3.1520 , 0.684256 , 0.000084 ,  80
   3.1520 , 0.684271 , 0.000084 ,  81
   3.1520 , 0.684278 , 0.000084 ,  82
   3.1520 , 0.684272 , 0.000084 ,  83
   3.1520 , 0.684277 , 0.000084 ,  84
   3.1520 , 0.684274 , 0.000084 ,  85
   3.1520 , 0.684266 , 0.000084 ,  86
   3.1520 , 0.684293 , 0.000084 ,  87
   3.1520 , 0.684290 , 0.000084 ,  88
   3.1520 , 0.684279 , 0.000084 ,  89
   3.1520 , 0.684273 , 0.000084 ,  90
   3.1520 , 0.684267 , 0.000084 ,  91
   3.1520 , 0.684272 , 0.000084 ,  92
   3.1520 , 0.684274 , 0.000084 ,  93
   3.1520 , 0.684254 , 0.000084 ,  94
   3.1520 , 0.684281 , 0.000084 ,  95
   3.1520 , 0.684279 , 0.000084 ,  96
   3.1520 , 0.684264 , 0.000084 ,  97
   3.1520 , 0.684271 , 0.000084 ,  98
   3.1520 , 0.684266 , 0.000084 ,  99
   3.1520 , 0.684267 , 0.000084 , 100
   3.3159 , 0.693916 , 0.000110 ,   0
   3.3159 , 0.693925 , 0.000110 ,   1
   3.3159 , 0.693912 , 0.000110 ,   2
   3.3159 , 0.693900 , 0.000110 ,   3
   3.3159 , 0.693917 , 0.000110 ,   4
   3.3159 , 0.693926 , 0.000110 ,   5
   3.3159 , 0.693926 , 0.000110 ,   6
   3.3159 , 0.693915 , 0.000110 ,   7
   3.3159 , 0.693913 , 0.000110 ,   8
   3.3159 , 0.693901 , 0.000110 ,   9
   3.3159 , 0.693917 , 0.000110 ,  10
   3.3159 , 0.693931 , 0.000110 ,  11
   3.3159 , 0.693914 , 0.000110 ,  12
   3.3159 , 0.693918 , 0.000110 ,  13
   3.3159 , 0.693936 , 0.000110 ,  14
   3.3159 , 0.693890 , 0.000110 ,  15
   3.3159 , 0.693923 , 0.000110 ,  16
   3.3159 , 0.693918 , 0.000110 ,  17
   3.3159 , 0.693919 , 0.000110 ,  18
   3.3159 , 0.693906 , 0.000110 ,  19
   3.3159 , 0.693908 , 0.000110 ,  20
   3.3159 , 0.693929 , 0.000110 ,  21
   3.3159 , 0.693920 , 0.000110 ,  22
   3.3159 , 0.693925 , 0.000110 ,  23
   3.3159 , 0.693922 , 0.000110 ,  24
   3.3159 , 0.693922 , 0.000110 ,  25
   3.3159 , 0.693920 , 0.000110 ,  26
   3.3159 , 0.693893 , 0.000110 ,  27
   3.3159 , 0.693917 , 0.000110 ,  28
   3.3159 , 0.693921 , 0.000110 ,  29
   3.3159 , 0.693914 , 0.000110 ,  30
   3.3159 , 0.693912 , 0.000110 ,  31
   3.3159 , 0.693916 , 0.000110 ,  32
   3.3159 , 0.693914 , 0.000110 ,  33
   3.3159 , 0.693909 , 0.000110 ,  34
   3.3159 , 0.693890 , 0.000110 ,  35
   3.3159 , 0.693903 , 0.000110 ,  36
   3.3159 , 0.693916 , 0.000110 ,  37
   3.3159 , 0.693897 , 0.000110 ,  38
   3.3159 , 0.693896 , 0.000110 ,  39
   3.3159 , 0.693933 , 0.000110 ,  40
   3.3159 , 0.693935 , 0.000110 ,  41
   3.3159 , 0.693906 , 0.000110 ,  42
   3.3159 , 0.693917 , 0.000110 ,  43
   3.3159 , 0.693917 , 0.000110 ,  44
   3.3159 , 0.693935 , 0.000110 ,  45
   3.3159 , 0.693921 , 0.000110 ,  46
   3.3159 , 0.693913 , 0.000110 ,  47
   3.3159 , 0.693928 , 0.000110 ,  48
   3.3159 , 0.693906 , 0.000110 ,  49
   3.3159 , 0.693922 , 0.000110 ,  50
   3.3159 , 0.693920 , 0.000110 ,  51
   3.3159 , 0.693918 , 0.000110 ,  52
   3.3159 , 0.693925 , 0.000110 ,  53
   3.3159 , 0.693899 , 0.000110 ,  54
   3.3159 , 0.693904 , 0.000110 ,  55
   3.3159 , 0.693913 , 0.000110 ,  56
   3.3159 , 0.693927 , 0.000110 ,  57
   3.3159 , 0.693921 , 0.000110 ,  58
   3.3159 , 0.693916 , 0.000110 ,  59
   3.3159 , 0.693954 , 0.000110 ,  60
   3.3159 , 0.693914 , 0.000110 ,  61
   3.3159 , 0.693921 , 0.000110 ,  62
   3.3159 , 0.693906 , 0.000110 ,  63
   3.3159 , 0.693917 , 0.000110 ,  64
   3.3159 , 0.693908 , 0.000110 ,  65
   3.3159 , 0.693935 , 0.000110 ,  66
   3.3159 , 0.693924 , 0.000110 ,  67
   3.3159 , 0.693911 , 0.000110 ,  68
   3.3159 , 0.693914 , 0.000110 ,  69
   3.3159 , 0.693919 , 0.000110 ,  70
   3.3159 , 0.693924 , 0.000110 ,  71
   3.3159 , 0.693897 , 0.000110 ,  72
   3.3159 , 0.693920 , 0.000110 ,  73
   3.3159 , 0.693904 , 0.000110 ,  74
   3.3159 , 0.693935 , 0.000110 ,  75
   3.3159 , 0.693921 , 0.000110 ,  76
   3.3159 , 0.693920 , 0.000110 ,  77
   3.3159 , 0.693923 , 0.000110 ,  78
   3.3159 , 0.693915 , 0.000110 ,  79
   3.3159 , 0.693918 , 0.000110 ,  80
   3.3159 , 0.693903 , 0.000110 ,  81
   3.3159 , 0.693927 , 0.000110 ,  82
   3.3159 , 0.693922 , 0.000110 ,  83
   3.3159 , 0.693909 , 0.000110 ,  84
   3.3159 , 0.693904 , 0.000110 ,  85
   3.3159 , 0.693914 , 0.000110 ,  86
   3.3159 , 0.693914 , 0.000110 ,  87
   3.3159 , 0.693925 , 0.000110 ,  88
   3.3159 , 0.693916 , 0.000110 ,  89
   3.3159 , 0.693930 , 0.000110 ,  90
   3.3159 , 0.693903 , 0.000110 ,  91
   3.3159 , 0.693918 , 0.000110 ,  92
   3.3159 , 0.693911 , 0.000110 ,  93
   3.3159 , 0.693903 , 0.000110 ,  94
   3.3159 , 0.693922 , 0.000110 ,  95
   3.3159 , 0.693922 , 0.000110 ,  96
   3.3159 , 0.693902 , 0.000110 ,  97
   3.3159 , 0.693919 , 0.000110 ,  98
   3.3159 , 0.693907 , 0.000110 ,  99
   3.3159 , 0.693894 , 0.000110 , 100
   3.4783 , 0.702943 , 0.000192 ,   0
   3.4783 , 0.702931 , 0.000192 ,   1
   3.4783 , 0.702961 , 0.000192 ,   2
   3.4783 , 0.702931 , 0.000192 ,   3
   3.4783 , 0.702947 , 0.000192 ,   4
   3.4783 , 0.702939 , 0.000192 ,   5
   3.4783 , 0.702935 , 0.000192 ,   6
   3.4783 , 0.702956 , 0.000192 ,   7
   3.4783 , 0.702976 , 0.000192 ,   8
   3.4783 , 0.702937 , 0.000192 ,   9
   3.4783 , 0.702965 , 0.000192 ,  10
   3.4783 , 0.702938 , 0.000192 ,  11
   3.4783 , 0.702959 , 0.000192 ,  12
   3.4783 , 0.702916 , 0.000192 ,  13
   3.4783 , 0.702912 , 0.000192 ,  14
   3.4783 , 0.702931 , 0.000192 ,  15
   3.4783 , 0.702962 , 0.000192 ,  16
   3.4783 , 0.702972 , 0.000192 ,  17
   3.4783 , 0.702946 , 0.000192 ,  18
   3.4783 , 0.702901 , 0.000192 ,  19
   3.4783 , 0.702930 , 0.000192 ,  20
   3.4783 , 0.702944 , 0.000192 ,  21
   3.4783 , 0.702939 , 0.000192 ,  22
   3.4783 , 0.702968 , 0.000192 ,  23
   3.4783 , 0.702924 , 0.000192 ,  24
   3.4783 , 0.702925 , 0.000192 ,  25
   3.4783 , 0.702958 , 0.000192 ,  26
   3.4783 , 0.702948 , 0.000192 ,  27
   3.4783 , 0.702942 , 0.000192 ,  28
   3.4783 , 0.702930 , 0.000192 ,  29
   3.4783 , 0.702940 , 0.000192 ,  30
   3.4783 , 0.702955 , 0.000192 ,  31
   3.4783 , 0.702959 , 0.000192 ,  32
   3.4783 , 0.702928 , 0.000192 ,  33
   3.4783 , 0.702955 , 0.000192 ,  34
   3.4783 , 0.702955 , 0.000192 ,  35
   3.4783 , 0.702896 , 0.000192 ,  36
   3.4783 , 0.702911 , 0.000192 ,  37
   3.4783 , 0.702930 , 0.000192 ,  38
   3.4783 , 0.702940 , 0.000192 ,  39
   3.4783 , 0.702933 , 0.000192 ,  40
   3.4783 , 0.702952 , 0.000192 ,  41
   3.4783 , 0.702909 , 0.000192 ,  42
   3.4783 , 0.702948 , 0.000192 ,  43
   3.4783 , 0.702933 , 0.000192 ,  44
   3.4783 , 0.702955 , 0.000192 ,  45
   3.4783 , 0.702925 , 0.000192 ,  46
   3.4783 , 0.702971 , 0.000192 ,  47
   3.4783 , 0.702981 , 0.000192 ,  48
   3.4783 , 0.702950 , 0.000192 ,  49
   3.4783 , 0.702933 , 0.000192 ,  50
   3.4783 , 0.702951 , 0.000192 ,  51
   3.4783 , 0.702938 , 0.000192 ,  52
   3.4783 , 0.702994 , 0.000192 ,  53
   3.4783 , 0.702940 , 0.000192 ,  54
   3.4783 , 0.702909 , 0.000192 ,  55
   3.4783 , 0.702978 , 0.000192 ,  56
   3.4783 , 0.702949 , 0.000192 ,  57
   3.4783 , 0.702918 , 0.000192 ,  58
   3.4783 , 0.702939 , 0.000192 ,  59
   3.4783 , 0.702939 , 0.000192 ,  60
   3.4783 , 0.702936 , 0.000192 ,  61
   3.4783 , 0.702949 , 0.000192 ,  62
   3.4783 , 0.702917 , 0.000192 ,  63
   3.4783 , 0.702941 , 0.000192 ,  64
   3.4783 , 0.702985 , 0.000192 ,  65
   3.4783 , 0.702947 , 0.000192 ,  66
   3.4783 , 0.702958 , 0.000192 ,  67
   3.4783 , 0.702920 , 0.000192 ,  68
   3.4783 , 0.702930 , 0.000192 ,  69
   3.4783 , 0.702969 , 0.000192 ,  70
   3.4783 , 0.702966 , 0.000192 ,  71
   3.4783 , 0.702936 , 0.000192 ,  72
   3.4783 , 0.702933 , 0.000192 ,  73
   3.4783 , 0.702963 , 0.000192 ,  74
   3.4783 , 0.702966 , 0.000192 ,  75
   3.4783 , 0.702952 , 0.000192 ,  76
   3.4783 , 0.702921 , 0.000192 ,  77
   3.4783 , 0.702925 , 0.000192 ,  78
   3.4783 , 0.702934 , 0.000192 ,  79
   3.4783 , 0.702941 , 0.000192 ,  80
   3.4783 , 0.702933 , 0.000192 ,  81
   3.4783 , 0.702963 , 0.000192 ,  82
   3.4783 , 0.702959 , 0.000192 ,  83
   3.4783 , 0.702959 , 0.000192 ,  84
   3.4783 , 0.702926 , 0.000192 ,  85
   3.4783 , 0.702943 , 0.000192 ,  86
   3.4783 , 0.702975 , 0.000192 ,  87
   3.4783 , 0.702957 , 0.000192 ,  88
   3.4783 , 0.702937 , 0.000192 ,  89
   3.4783 , 0.702947 , 0.000192 ,  90
   3.4783 , 0.702917 , 0.000192 ,  91
   3.4783 , 0.702915 , 0.000192 ,  92
   3.4783 , 0.702931 , 0.000192 ,  93
   3.4783 , 0.702911 , 0.000192 ,  94
   3.4783 , 0.702930 , 0.000192 ,  95
   3.4783 , 0.702944 , 0.000192 ,  96
   3.4783 , 0.702963 , 0.000192 ,  97
   3.4783 , 0.702956 , 0.000192 ,  98
   3.4783 , 0.702955 , 0.000192 ,  99
   3.4783 , 0.702945 , 0.000192 , 100
   3.6048 , 0.709855 , 0.000117 ,   0
   3.6048 , 0.709858 , 0.000117 ,   1
   3.6048 , 0.709872 , 0.000117 ,   2
   3.6048 , 0.709866 , 0.000117 ,   3
   3.6048 , 0.709842 , 0.000117 ,   4
   3.6048 , 0.709873 , 0.000117 ,   5
   3.6048 , 0.709866 , 0.000117 ,   6
   3.6048 , 0.709862 , 0.000117 ,   7
   3.6048 , 0.709848 , 0.000117 ,   8
   3.6048 , 0.709848 , 0.000117 ,   9
   3.6048 , 0.709842 , 0.000117 ,  10
   3.6048 , 0.709870 , 0.000117 ,  11
   3.6048 , 0.709854 , 0.000117 ,  12
   3.6048 , 0.709853 , 0.000117 ,  13
   3.6048 , 0.709877 , 0.000117 ,  14
   3.6048 , 0.709845 , 0.000117 ,  15
   3.6048 , 0.709845 , 0.000117 ,  16
   3.6048 , 0.709866 , 0.000117 ,  17
   3.6048 , 0.709854 , 0.000117 ,  18
   3.6048 , 0.709851 , 0.000117 ,  19
   3.6048 , 0.709844 , 0.000117 ,  20
   3.6048 , 0.709870 , 0.000117 ,  21
   3.6048 , 0.709839 , 0.000117 ,  22
   3.6048 , 0.709859 , 0.000117 ,  23
   3.6048 , 0.709853 , 0.000117 ,  24
   3.6048 , 0.709867 , 0.000117 ,  25
   3.6048 , 0.709866 , 0.000117 ,  26
   3.6048 , 0.709836 , 0.000117 ,  27
   3.6048 , 0.709867 , 0.000117 ,  28
   3.6048 , 0.709858 , 0.000117 ,  29
   3.6048 , 0.709879 , 0.000117 ,  30
   3.6048 , 0.709869 , 0.000117 ,  31
   3.6048 , 0.709848 , 0.000117 ,  32
   3.6048 , 0.709850 , 0.000117 ,  33
   3.6048 , 0.709842 , 0.000117 ,  34
   3.6048 , 0.709865 , 0.000117 ,  35
   3.6048 , 0.709845 , 0.000117 ,  36
   3.6048 , 0.709868 , 0.000117 ,  37
   3.6048 , 0.709840 , 0.000117 ,  38
   3.6048 , 0.709850 , 0.000117 ,  39
   3.6048 , 0.709843 , 0.000117 ,  40
   3.6048 , 0.709840 , 0.000117 ,  41
   3.6048 , 0.709847 , 0.000117 ,  42
   3.6048 , 0.709848 , 0.000117 ,  43
   3.6048 , 0.709883 , 0.000117 ,  44
   3.6048 , 0.709862 , 0.000117 ,  45
   3.6048 , 0.709866 , 0.000117 ,  46
   3.6048 , 0.709868 , 0.000117 ,  47
   3.6048 , 0.709859 , 0.000117 ,  48
   3.6048 , 0.709846 , 0.000117 ,  49
   3.6048 , 0.709864 , 0.000117 ,  50
   3.6048 , 0.709864 , 0.000117 ,  51
   3.6048 , 0.709851 , 0.000117 ,  52
   3.6048 , 0.709881 , 0.000117 ,  53
   3.6048 , 0.709856 , 0.000117 ,  54
   3.6048 , 0.709855 , 0.000117 ,  55
   3.6048 , 0.709854 , 0.000117 ,  56
   3.6048 , 0.709854 , 0.000117 ,  57
   3.6048 , 0.709866 , 0.000117 ,  58
   3.6048 , 0.709876 , 0.000117 ,  59
   3.6048 , 0.709854 , 0.000117 ,  60
   3.6048 , 0.709860 , 0.000117 ,  61
   3.6048 , 0.709866 , 0.000117 ,  62
   3.6048 , 0.709849 , 0.000117 ,  63
   3.6048 , 0.709843 , 0.000117 ,  64
   3.6048 , 0.709853 , 0.000117 ,  65
   3.6048 , 0.709839 , 0.000117 ,  66
   3.6048 , 0.709855 , 0.000117 ,  67
   3.6048 , 0.709827 , 0.000117 ,  68
   3.6048 , 0.709842 , 0.000117 ,  69
   3.6048 , 0.709851 , 0.000117 ,  70
   3.6048 , 0.709860 , 0.000117 ,  71
   3.6048 , 0.709855 , 0.000117 ,  72
   3.6048 , 0.709852 , 0.000117 ,  73
   3.6048 , 0.709859 , 0.000117 ,  74
   3.6048 , 0.709851 , 0.000117 ,  75
   3.6048 , 0.709850 , 0.000117 ,  76
   3.6048 , 0.709851 , 0.000117 ,  77
   3.6048 , 0.709856 , 0.000117 ,  78
   3.6048 , 0.709837 , 0.000117 ,  79
   3.6048 , 0.709849 , 0.000117 ,  80
   3.6048 , 0.709841 , 0.000117 ,  81
   3.6048 , 0.709880 , 0.000117 ,  82
   3.6048 , 0.709867 , 0.000117 ,  83
   3.6048 , 0.709855 , 0.000117 ,  84
   3.6048 , 0.709860 , 0.000117 ,  85
   3.6048 , 0.709851 , 0.000117 ,  86
   3.6048 , 0.709862 , 0.000117 ,  87
   3.6048 , 0.709857 , 0.000117 ,  88
   3.6048 , 0.709860 , 0.000117 ,  89
   3.6048 , 0.709848 , 0.000117 ,  90
   3.6048 , 0.709841 , 0.000117 ,  91
   3.6048 , 0.709837 , 0.000117 ,  92
   3.6048 , 0.709845 , 0.000117 ,  93
   3.6048 , 0.709853 , 0.000117 ,  94
   3.6048 , 0.709857 , 0.000117 ,  95
   3.6048 , 0.709849 , 0.000117 ,  96
   3.6048 , 0.709833 , 0.000117 ,  97
   3.6048 , 0.709846 , 0.000117 ,  98
   3.6048 , 0.709829 , 0.000117 ,  99
   3.6048 , 0.709849 , 0.000117 , 100
   3.7468 , 0.716737 , 0.000140 ,   0
   3.7468 , 0.716722 , 0.000140 ,   1
   3.7468 , 0.716749 , 0.000140 ,   2
   3.7468 , 0.716724 , 0.000140 ,   3
   3.7468 , 0.716702 , 0.000140 ,   4
   3.7468 , 0.716737 , 0.000140 ,   5
   3.7468 , 0.716731 , 0.000140 ,   6
   3.7468 , 0.716763 , 0.000140 ,   7
   3.7468 , 0.716737 , 0.000140 ,   8
   3.7468 , 0.716735 , 0.000140 ,   9
   3.7468 , 0.716719 , 0.000140 ,  10
   3.7468 , 0.716740 , 0.000140 ,  11
   3.7468 , 0.716754 , 0.000140 ,  12
   3.7468 , 0.716758 , 0.000140 ,  13
   3.7468 , 0.716746 , 0.000140 ,  14
   3.7468 , 0.716754 , 0.000140 ,  15
   3.7468 , 0.716737 , 0.000140 ,  16
   3.7468 , 0.716728 , 0.000140 ,  17
   3.7468 , 0.716728 , 0.000140 ,  18
   3.7468 , 0.716741 , 0.000140 ,  19
   3.7468 , 0.716725 , 0.000140 ,  20
   3.7468 , 0.716744 , 0.000140 ,  21
   3.7468 , 0.716744 , 0.000140 ,  22
   3.7468 , 0.716756 , 0.000140 ,  23
   3.7468 , 0.716744 , 0.000140 ,  24
   3.7468 , 0.716738 , 0.000140 ,  25
   3.7468 , 0.716752 , 0.000140 ,  26
   3.7468 , 0.716719 , 0.000140 ,  27
   3.7468 , 0.716749 , 0.000140 ,  28
   3.7468 , 0.716729 , 0.000140 ,  29
   3.7468 , 0.716759 , 0.000140 ,  30
   3.7468 , 0.716738 , 0.000140 ,  31
   3.7468 , 0.716744 , 0.000140 ,  32
   3.7468 , 0.716735 , 0.000140 ,  33
   3.7468 , 0.716718 , 0.000140 ,  34
   3.7468 , 0.716746 , 0.000140 ,  35
   3.7468 , 0.716746 , 0.000140 ,  36
   3.7468 , 0.716731 , 0.000140 ,  37
   3.7468 , 0.716724 , 0.000140 ,  38
   3.7468 , 0.716736 , 0.000140 ,  39
   3.7468 , 0.716740 , 0.000140 ,  40
   3.7468 , 0.716722 , 0.000140 ,  41
   3.7468 , 0.716747 , 0.000140 ,  42
   3.7468 , 0.716727 , 0.000140 ,  43
   3.7468 , 0.716755 , 0.000140 ,  44
   3.7468 , 0.716735 , 0.000140 ,  45
   3.7468 , 0.716750 , 0.000140 ,  46
   3.7468 , 0.716751 , 0.000140 ,  47
   3.7468 , 0.716746 , 0.000140 ,  48
   3.7468 , 0.716741 , 0.000140 ,  49
   3.7468 , 0.716741 , 0.000140 ,  50
   3.7468 , 0.716747 , 0.000140 ,  51
   3.7468 , 0.716735 , 0.000140 ,  52
   3.7468 , 0.716763 , 0.000140 ,  53
   3.7468 , 0.716730 , 0.000140 ,  54
   3.7468 , 0.716724 , 0.000140 ,  55
   3.7468 , 0.716730 , 0.000140 ,  56
   3.7468 , 0.716699 , 0.000140 ,  57
   3.7468 , 0.716732 , 0.000140 ,  58
   3.7468 , 0.716750 , 0.000140 ,  59
   3.7468 , 0.716727 , 0.000140 ,  60
   3.7468 , 0.716744 , 0.000140 ,  61
   3.7468 , 0.716761 , 0.000140 ,  62
   3.7468 , 0.716722 , 0.000140 ,  63
   3.7468 , 0.716752 , 0.000140 ,  64
   3.7468 , 0.716746 , 0.000140 ,  65
   3.7468 , 0.716741 , 0.000140 ,  66
   3.7468 , 0.716773 , 0.000140 ,  67
   3.7468 , 0.716707 , 0.000140 ,  68
   3.7468 , 0.716706 , 0.000140 ,  69
   3.7468 , 0.716729 , 0.000140 ,  70
   3.7468 , 0.716755 , 0.000140 ,  71
   3.7468 , 0.716725 , 0.000140 ,  72
   3.7468 , 0.716740 , 0.000140 ,  73
   3.7468 , 0.716735 , 0.000140 ,  74
   3.7468 , 0.716741 , 0.000140 ,  75
   3.7468 , 0.716730 , 0.000140 ,  76
   3.7468 , 0.716710 , 0.000140 ,  77
   3.7468 , 0.716726 , 0.000140 ,  78
   3.7468 , 0.716742 , 0.000140 ,  79
   3.7468 , 0.716719 , 0.000140 ,  80
   3.7468 , 0.716722 , 0.000140 ,  81
   3.7468 , 0.716736 , 0.000140 ,  82
   3.7468 , 0.716747 , 0.000140 ,  83
   3.7468 , 0.716745 , 0.000140 ,  84
   3.7468 , 0.716730 , 0.000140 ,  85
   3.7468 , 0.716714 , 0.000140 ,  86
   3.7468 , 0.716755 , 0.000140 ,  87
   3.7468 , 0.716734 , 0.000140 ,  88
   3.7468 , 0.716724 , 0.000140 ,  89
   3.7468 , 0.716727 , 0.000140 ,  90
   3.7468 , 0.716717 , 0.000140 ,  91
   3.7468 , 0.716737 , 0.000140 ,  92
   3.7468 , 0.716743 , 0.000140 ,  93
   3.7468 , 0.716731 , 0.000140 ,  94
   3.7468 , 0.716749 , 0.000140 ,  95
   3.7468 , 0.716718 , 0.000140 ,  96
   3.7468 , 0.716736 , 0.000140 ,  97
   3.7468 , 0.716743 , 0.000140 ,  98
   3.7468 , 0.716746 , 0.000140 ,  99
   3.7468 , 0.716727 , 0.000140 , 100
   3.9951 , 0.729105 , 0.000146 ,   0
   3.9951 , 0.729132 , 0.000146 ,   1
   3.9951 , 0.729118 , 0.000146 ,   2
   3.9951 , 0.729112 , 0.000146 ,   3
   3.9951 , 0.729116 , 0.000146 ,   4
   3.9951 , 0.729115 , 0.000146 ,   5
   3.9951 , 0.729133 , 0.000146 ,   6
   3.9951 , 0.729117 , 0.000146 ,   7
   3.9951 , 0.729095 , 0.000146 ,   8
   3.9951 , 0.729112 , 0.000146 ,   9
   3.9951 , 0.729106 , 0.000146 ,  10
   3.9951 , 0.729093 , 0.000146 ,  11
   3.9951 , 0.729129 , 0.000146 ,  12
   3.9951 , 0.729109 , 0.000146 ,  13
   3.9951 , 0.729103 , 0.000146 ,  14
   3.9951 , 0.729080 , 0.000146 ,  15
   3.9951 , 0.729108 , 0.000146 ,  16
   3.9951 , 0.729114 , 0.000146 ,  17
   3.9951 , 0.729083 , 0.000146 ,  18
   3.9951 , 0.729085 , 0.000146 ,  19
   3.9951 , 0.729114 , 0.000146 ,  20
   3.9951 , 0.729104 , 0.000146 ,  21
   3.9951 , 0.729082 , 0.000146 ,  22
   3.9951 , 0.729113 , 0.000146 ,  23
   3.9951 , 0.729121 , 0.000146 ,  24
   3.9951 , 0.729083 , 0.000146 ,  25
   3.9951 , 0.729118 , 0.000146 ,  26
   3.9951 , 0.729093 , 0.000146 ,  27
   3.9951 , 0.729088 , 0.000146 ,  28
   3.9951 , 0.729094 , 0.000146 ,  29
   3.9951 , 0.729099 , 0.000146 ,  30
   3.9951 , 0.729092 , 0.000146 ,  31
   3.9951 , 0.729096 , 0.000146 ,  32
   3.9951 , 0.729121 , 0.000146 ,  33
   3.9951 , 0.729096 , 0.000146 ,  34
   3.9951 , 0.729087 , 0.000146 ,  35
   3.9951 , 0.729114 , 0.000146 ,  36
   3.9951 , 0.729102 , 0.000146 ,  37
   3.9951 , 0.729084 , 0.000146 ,  38
   3.9951 , 0.729086 , 0.000146 ,  39
   3.9951 , 0.729089 , 0.000146 ,  40
   3.9951 , 0.729122 , 0.000146 ,  41
   3.9951 , 0.729071 , 0.000146 ,  42
   3.9951 , 0.729129 , 0.000146 ,  43
   3.9951 , 0.729131 , 0.000146 ,  44
   3.9951 , 0.729115 , 0.000146 ,  45
   3.9951 , 0.729090 , 0.000146 ,  46
   3.9951 , 0.729095 , 0.000146 ,  47
   3.9951 , 0.729095 , 0.000146 ,  48
   3.9951 , 0.729110 , 0.000146 ,  49
   3.9951 , 0.729106 , 0.000146 ,  50
   3.9951 , 0.729103 , 0.000146 ,  51
   3.9951 , 0.729107 , 0.000146 ,  52
   3.9951 , 0.729124 , 0.000146 ,  53
   3.9951 , 0.729109 , 0.000146 ,  54
   3.9951 , 0.729076 , 0.000146 ,  55
   3.9951 , 0.729118 , 0.000146 ,  56
   3.9951 , 0.729121 , 0.000146 ,  57
   3.9951 , 0.729120 , 0.000146 ,  58
   3.9951 , 0.729101 , 0.000146 ,  59
   3.9951 , 0.729116 , 0.000146 ,  60
   3.9951 , 0.729117 , 0.000146 ,  61
   3.9951 , 0.729120 , 0.000146 ,  62
   3.9951 , 0.729100 , 0.000146 ,  63
   3.9951 , 0.729115 , 0.000146 ,  64
   3.9951 , 0.729125 , 0.000146 ,  65
   3.9951 , 0.729105 , 0.000146 ,  66
   3.9951 , 0.729118 , 0.000146 ,  67
   3.9951 , 0.729082 , 0.000146 ,  68
   3.9951 , 0.729098 , 0.000146 ,  69
   3.9951 , 0.729102 , 0.000146 ,  70
   3.9951 , 0.729126 , 0.000146 ,  71
   3.9951 , 0.729071 , 0.000146 ,  72
   3.9951 , 0.729102 , 0.000146 ,  73
   3.9951 , 0.729112 , 0.000146 ,  74
   3.9951 , 0.729115 , 0.000146 ,  75
   3.9951 , 0.729106 , 0.000146 ,  76
   3.9951 , 0.729117 , 0.000146 ,  77
   3.9951 , 0.729105 , 0.000146 ,  78
   3.9951 , 0.729129 , 0.000146 ,  79
   3.9951 , 0.729092 , 0.000146 ,  80
   3.9951 , 0.729082 , 0.000146 ,  81
   3.9951 , 0.729109 , 0.000146 ,  82
   3.9951 , 0.729104 , 0.000146 ,  83
   3.9951 , 0.729079 , 0.000146 ,  84
   3.9951 , 0.729080 , 0.000146 ,  85
   3.9951 , 0.729110 , 0.000146 ,  86
   3.9951 , 0.729103 , 0.000146 ,  87
   3.9951 , 0.729101 , 0.000146 ,  88
   3.9951 , 0.729084 , 0.000146 ,  89
   3.9951 , 0.729111 , 0.000146 ,  90
   3.9951 , 0.729118 , 0.000146 ,  91
   3.9951 , 0.729107 , 0.000146 ,  92
   3.9951 , 0.729117 , 0.000146 ,  93
   3.9951 , 0.729095 , 0.000146 ,  94
   3.9951 , 0.729099 , 0.000146 ,  95
   3.9951 , 0.729100 , 0.000146 ,  96
   3.9951 , 0.729109 , 0.000146 ,  97
   3.9951 , 0.729107 , 0.000146 ,  98
   3.9951 , 0.729094 , 0.000146 ,  99
   3.9951 , 0.729109 , 0.000146 , 100
   4.1198 , 0.734764 , 0.000150 ,   0
   4.1198 , 0.734778 , 0.000150 ,   1
   4.1198 , 0.734756 , 0.000150 ,   2
   4.1198 , 0.734745 , 0.000150 ,   3
   4.1198 , 0.734759 , 0.000150 ,   4
   4.1198 , 0.734754 , 0.000150 ,   5
   4.1198 , 0.734767 , 0.000150 ,   6
   4.1198 , 0.734762 , 0.000150 ,   7
   4.1198 , 0.734758 , 0.000150 ,   8
   4.1198 , 0.734768 , 0.000150 ,   9
   4.1198 , 0.734757 , 0.000150 ,  10
   4.1198 , 0.734784 , 0.000150 ,  11
   4.1198 , 0.734765 , 0.000150 ,  12
   4.1198 , 0.734783 , 0.000150 ,  13
   4.1198 , 0.734723 , 0.000150 ,  14
   4.1198 , 0.734745 , 0.000150 ,  15
   4.1198 , 0.734769 , 0.000150 ,  16
   4.1198 , 0.734783 , 0.000150 ,  17
   4.1198 , 0.734747 , 0.000150 ,  18
   4.1198 , 0.734763 , 0.000150 ,  19
   4.1198 , 0.734768 , 0.000150 ,  20
   4.1198 , 0.734764 , 0.000150 ,  21
   4.1198 , 0.734738 , 0.000150 ,  22
   4.1198 , 0.734783 , 0.000150 ,  23
   4.1198 , 0.734747 , 0.000150 ,  24
   4.1198 , 0.734753 , 0.000150 ,  25
   4.1198 , 0.734760 , 0.000150 ,  26
   4.1198 , 0.734767 , 0.000150 ,  27
   4.1198 , 0.734759 , 0.000150 ,  28
   4.1198 , 0.734756 , 0.000150 ,  29
   4.1198 , 0.734788 , 0.000150 ,  30
   4.1198 , 0.734768 , 0.000150 ,  31
   4.1198 , 0.734746 , 0.000150 ,  32
   4.1198 , 0.734755 , 0.000150 ,  33
   4.1198 , 0.734773 , 0.000150 ,  34
   4.1198 , 0.734750 , 0.000150 ,  35
   4.1198 , 0.734772 , 0.000150 ,  36
   4.1198 , 0.734769 , 0.000150 ,  37
   4.1198 , 0.734740 , 0.000150 ,  38
   4.1198 , 0.734757 , 0.000150 ,  39
   4.1198 , 0.734761 , 0.000150 ,  40
   4.1198 , 0.734767 , 0.000150 ,  41
   4.1198 , 0.734771 , 0.000150 ,  42
   4.1198 , 0.734781 , 0.000150 ,  43
   4.1198 , 0.734750 , 0.000150 ,  44
   4.1198 , 0.734777 , 0.000150 ,  45
   4.1198 , 0.734760 , 0.000150 ,  46
   4.1198 , 0.734775 , 0.000150 ,  47
   4.1198 , 0.734780 , 0.000150 ,  48
   4.1198 , 0.734763 , 0.000150 ,  49
   4.1198 , 0.734751 , 0.000150 ,  50
   4.1198 , 0.734760 , 0.000150 ,  51
   4.1198 , 0.734760 , 0.000150 ,  52
   4.1198 , 0.734802 , 0.000150 ,  53
   4.1198 , 0.734762 , 0.000150 ,  54
   4.1198 , 0.734761 , 0.000150 ,  55
   4.1198 , 0.734762 , 0.000150 ,  56
   4.1198 , 0.734773 , 0.000150 ,  57
   4.1198 , 0.734765 , 0.000150 ,  58
   4.1198 , 0.734772 , 0.000150 ,  59
   4.1198 , 0.734772 , 0.000150 ,  60
   4.1198 , 0.734755 , 0.000150 ,  61
   4.1198 , 0.734766 , 0.000150 ,  62
   4.1198 , 0.734750 , 0.000150 ,  63
   4.1198 , 0.734745 , 0.000150 ,  64
   4.1198 , 0.734777 , 0.000150 ,  65
   4.1198 , 0.734760 , 0.000150 ,  66
   4.1198 , 0.734792 , 0.000150 ,  67
   4.1198 , 0.734786 , 0.000150 ,  68
   4.1198 , 0.734737 , 0.000150 ,  69
   4.1198 , 0.734765 , 0.000150 ,  70
   4.1198 , 0.734789 , 0.000150 ,  71
   4.1198 , 0.734758 , 0.000150 ,  72
   4.1198 , 0.734796 , 0.000150 ,  73
   4.1198 , 0.734753 , 0.000150 ,  74
   4.1198 , 0.734773 , 0.000150 ,  75
   4.1198 , 0.734753 , 0.000150 ,  76
   4.1198 , 0.734779 , 0.000150 ,  77
   4.1198 , 0.734780 , 0.000150 ,  78
   4.1198 , 0.734795 , 0.000150 ,  79
   4.1198 , 0.734763 , 0.000150 ,  80
   4.1198 , 0.734755 , 0.000150 ,  81
   4.1198 , 0.734775 , 0.000150 ,  82
   4.1198 , 0.734769 , 0.000150 ,  83
   4.1198 , 0.734748 , 0.000150 ,  84
   4.1198 , 0.734775 , 0.000150 ,  85
   4.1198 , 0.734753 , 0.000150 ,  86
   4.1198 , 0.734778 , 0.000150 ,  87
   4.1198 , 0.734773 , 0.000150 ,  88
   4.1198 , 0.734752 , 0.000150 ,  89
   4.1198 , 0.734769 , 0.000150 ,  90
   4.1198 , 0.734779 , 0.000150 ,  91
   4.1198 , 0.734750 , 0.000150 ,  92
   4.1198 , 0.734764 , 0.000150 ,  93
   4.1198 , 0.734767 , 0.000150 ,  94
   4.1198 , 0.734768 , 0.000150 ,  95
   4.1198 , 0.734776 , 0.000150 ,  96
   4.1198 , 0.734769 , 0.000150 ,  97
   4.1198 , 0.734727 , 0.000150 ,  98
   4.1198 , 0.734749 , 0.000150 ,  99
   4.1198 , 0.734720 , 0.000150 , 100
   4.1322 , 0.734856 , 0.000211 ,   0
   4.1322 , 0.734830 , 0.000211 ,   1
   4.1322 , 0.734836 , 0.000211 ,   2
   4.1322 , 0.734845 , 0.000211 ,   3
   4.1322 , 0.734882 , 0.000211 ,   4
   4.1322 , 0.734872 , 0.000211 ,   5
   4.1322 , 0.734829 , 0.000211 ,   6
   4.1322 , 0.734836 , 0.000211 ,   7
   4.1322 , 0.734865 , 0.000211 ,   8
   4.1322 , 0.734838 , 0.000211 ,   9
   4.1322 , 0.734838 , 0.000211 ,  10
   4.1322 , 0.734866 , 0.000211 ,  11
   4.1322 , 0.734859 , 0.000211 ,  12
   4.1322 , 0.734879 , 0.000211 ,  13
   4.1322 , 0.734833 , 0.000211 ,  14
   4.1322 , 0.734854 , 0.000211 ,  15
   4.1322 , 0.734844 , 0.000211 ,  16
   4.1322 , 0.734857 , 0.000211 ,  17
   4.1322 , 0.734875 , 0.000211 ,  18
   4.1322 , 0.734858 , 0.000211 ,  19
   4.1322 , 0.734824 , 0.000211 ,  20
   4.1322 , 0.734849 , 0.000211 ,  21
   4.1322 , 0.734851 , 0.000211 ,  22
   4.1322 , 0.734852 , 0.000211 ,  23
   4.1322 , 0.734821 , 0.000211 ,  24
   4.1322 , 0.734870 , 0.000211 ,  25
   4.1322 , 0.734845 , 0.000211 ,  26
   4.1322 , 0.734846 , 0.000211 ,  27
   4.1322 , 0.734865 , 0.000211 ,  28
   4.1322 , 0.734860 , 0.000211 ,  29
   4.1322 , 0.734854 , 0.000211 ,  30
   4.1322 , 0.734856 , 0.000211 ,  31
   4.1322 , 0.734902 , 0.000211 ,  32
   4.1322 , 0.734854 , 0.000211 ,  33
   4.1322 , 0.734848 , 0.000211 ,  34
   4.1322 , 0.734874 , 0.000211 ,  35
   4.1322 , 0.734817 , 0.000211 ,  36
   4.1322 , 0.734888 , 0.000211 ,  37
   4.1322 , 0.734813 , 0.000211 ,  38
   4.1322 , 0.734820 , 0.000211 ,  39
   4.1322 , 0.734850 , 0.000211 ,  40
   4.1322 , 0.734840 , 0.000211 ,  41
   4.1322 , 0.734876 , 0.000211 ,  42
   4.1322 , 0.734850 , 0.000211 ,  43
   4.1322 , 0.734875 , 0.000211 ,  44
   4.1322 , 0.734879 , 0.000211 ,  45
   4.1322 , 0.734863 , 0.000211 ,  46
   4.1322 , 0.734842 , 0.000211 ,  47
   4.1322 , 0.734899 , 0.000211 ,  48
   4.1322 , 0.734885 , 0.000211 ,  49
   4.1322 , 0.734884 , 0.000211 ,  50
   4.1322 , 0.734841 , 0.000211 ,  51
   4.1322 , 0.734868 , 0.000211 ,  52
   4.1322 , 0.734893 , 0.000211 ,  53
   4.1322 , 0.734883 , 0.000211 ,  54
   4.1322 , 0.734849 , 0.000211 ,  55
   4.1322 , 0.734825 , 0.000211 ,  56
   4.1322 , 0.734824 , 0.000211 ,  57
   4.1322 , 0.734864 , 0.000211 ,  58
   4.1322 , 0.734852 , 0.000211 ,  59
   4.1322 , 0.734835 , 0.000211 ,  60
   4.1322 , 0.734848 , 0.000211 ,  61
   4.1322 , 0.734829 , 0.000211 ,  62
   4.1322 , 0.734868 , 0.000211 ,  63
   4.1322 , 0.734866 , 0.000211 ,  64
   4.1322 , 0.734889 , 0.000211 ,  65
   4.1322 , 0.734882 , 0.000211 ,  66
   4.1322 , 0.734841 , 0.000211 ,  67
   4.1322 , 0.734843 , 0.000211 ,  68
   4.1322 , 0.734861 , 0.000211 ,  69
   4.1322 , 0.734840 , 0.000211 ,  70
   4.1322 , 0.734848 , 0.000211 ,  71
   4.1322 , 0.734821 , 0.000211 ,  72
   4.1322 , 0.734862 , 0.000211 ,  73
   4.1322 , 0.734859 , 0.000211 ,  74
   4.1322 , 0.734867 , 0.000211 ,  75
   4.1322 , 0.734887 , 0.000211 ,  76
   4.1322 , 0.734843 , 0.000211 ,  77
   4.1322 , 0.734836 , 0.000211 ,  78
   4.1322 , 0.734846 , 0.000211 ,  79
   4.1322 , 0.734864 , 0.000211 ,  80
   4.1322 , 0.734830 , 0.000211 ,  81
   4.1322 , 0.734894 , 0.000211 ,  82
   4.1322 , 0.734841 , 0.000211 ,  83
   4.1322 , 0.734818 , 0.000211 ,  84
   4.1322 , 0.734844 , 0.000211 ,  85
   4.1322 , 0.734868 , 0.000211 ,  86
   4.1322 , 0.734881 , 0.000211 ,  87
   4.1322 , 0.734878 , 0.000211 ,  88
   4.1322 , 0.734816 , 0.000211 ,  89
   4.1322 , 0.734888 , 0.000211 ,  90
   4.1322 , 0.734854 , 0.000211 ,  91
   4.1322 , 0.734877 , 0.000211 ,  92
   4.1322 , 0.734839 , 0.000211 ,  93
   4.1322 , 0.734872 , 0.000211 ,  94
   4.1322 , 0.734874 , 0.000211 ,  95
   4.1322 , 0.734871 , 0.000211 ,  96
   4.1322 , 0.734867 , 0.000211 ,  97
   4.1322 , 0.734883 , 0.000211 ,  98
   4.1322 , 0.734835 , 0.000211 ,  99
   4.1322 , 0.734872 , 0.000211 , 100
   4.2420 , 0.740043 , 0.000161 ,   0
   4.2420 , 0.740035 , 0.000161 ,   1
   4.2420 , 0.740050 , 0.000161 ,   2
   4.2420 , 0.740032 , 0.000161 ,   3
   4.2420 , 0.740049 , 0.000161 ,   4
   4.2420 , 0.740041 , 0.000161 ,   5
   4.2420 , 0.740051 , 0.000161 ,   6
   4.2420 , 0.739994 , 0.000161 ,   7
   4.2420 , 0.740043 , 0.000161 ,   8
   4.2420 , 0.740044 , 0.000161 ,   9
   4.2420 , 0.740034 , 0.000161 ,  10
   4.2420 , 0.740062 , 0.000161 ,  11
   4.2420 , 0.740056 , 0.000161 ,  12
   4.2420 , 0.740043 , 0.000161 ,  13
   4.2420 , 0.740041 , 0.000161 ,  14
   4.2420 , 0.740033 , 0.000161 ,  15
   4.2420 , 0.740035 , 0.000161 ,  16
   4.2420 , 0.740057 , 0.000161 ,  17
   4.2420 , 0.740041 , 0.000161 ,  18
   4.2420 , 0.740048 , 0.000161 ,  19
   4.2420 , 0.740041 , 0.000161 ,  20
   4.2420 , 0.740044 , 0.000161 ,  21
   4.2420 , 0.740031 , 0.000161 ,  22
   4.2420 , 0.740028 , 0.000161 ,  23
   4.2420 , 0.740030 , 0.000161 ,  24
   4.2420 , 0.740015 , 0.000161 ,  25
   4.2420 , 0.740057 , 0.000161 ,  26
   4.2420 , 0.740046 , 0.000161 ,  27
   4.2420 , 0.740056 , 0.000161 ,  28
   4.2420 , 0.740041 , 0.000161 ,  29
   4.2420 , 0.740071 , 0.000161 ,  30
   4.2420 , 0.740033 , 0.000161 ,  31
   4.2420 , 0.740040 , 0.000161 ,  32
   4.2420 , 0.740047 , 0.000161 ,  33
   4.2420 , 0.740019 , 0.000161 ,  34
   4.2420 , 0.740015 , 0.000161 ,  35
   4.2420 , 0.740016 , 0.000161 ,  36
   4.2420 , 0.740049 , 0.000161 ,  37
   4.2420 , 0.740023 , 0.000161 ,  38
   4.2420 , 0.740014 , 0.000161 ,  39
   4.2420 , 0.740044 , 0.000161 ,  40
   4.2420 , 0.740045 , 0.000161 ,  41
   4.2420 , 0.740074 , 0.000161 ,  42
   4.2420 , 0.740049 , 0.000161 ,  43
   4.2420 , 0.740065 , 0.000161 ,  44
   4.2420 , 0.740049 , 0.000161 ,  45
   4.2420 , 0.740072 , 0.000161 ,  46
   4.2420 , 0.740045 , 0.000161 ,  47
   4.2420 , 0.740046 , 0.000161 ,  48
   4.2420 , 0.740034 , 0.000161 ,  49
   4.2420 , 0.740079 , 0.000161 ,  50
   4.2420 , 0.740046 , 0.000161 ,  51
   4.2420 , 0.740025 , 0.000161 ,  52
   4.2420 , 0.740040 , 0.000161 ,  53
   4.2420 , 0.740013 , 0.000161 ,  54
   4.2420 , 0.740002 , 0.000161 ,  55
   4.2420 , 0.740081 , 0.000161 ,  56
   4.2420 , 0.740065 , 0.000161 ,  57
   4.2420 , 0.740048 , 0.000161 ,  58
   4.2420 , 0.740052 , 0.000161 ,  59
   4.2420 , 0.740038 , 0.000161 ,  60
   4.2420 , 0.740050 , 0.000161 ,  61
   4.2420 , 0.740034 , 0.000161 ,  62
   4.2420 , 0.740052 , 0.000161 ,  63
   4.2420 , 0.740042 , 0.000161 ,  64
   4.2420 , 0.740041 , 0.000161 ,  65
   4.2420 , 0.740051 , 0.000161 ,  66
   4.2420 , 0.740053 , 0.000161 ,  67
   4.2420 , 0.740033 , 0.000161 ,  68
   4.2420 , 0.740053 , 0.000161 ,  69
   4.2420 , 0.740046 , 0.000161 ,  70
   4.2420 , 0.740070 , 0.000161 ,  71
   4.2420 , 0.740061 , 0.000161 ,  72
   4.2420 , 0.740074 , 0.000161 ,  73
   4.2420 , 0.740051 , 0.000161 ,  74
   4.2420 , 0.740044 , 0.000161 ,  75
   4.2420 , 0.740050 , 0.000161 ,  76
   4.2420 , 0.740066 , 0.000161 ,  77
   4.2420 , 0.740025 , 0.000161 ,  78
   4.2420 , 0.740054 , 0.000161 ,  79
   4.2420 , 0.740044 , 0.000161 ,  80
   4.2420 , 0.740055 , 0.000161 ,  81
   4.2420 , 0.740050 , 0.000161 ,  82
   4.2420 , 0.740048 , 0.000161 ,  83
   4.2420 , 0.740026 , 0.000161 ,  84
   4.2420 , 0.740030 , 0.000161 ,  85
   4.2420 , 0.740054 , 0.000161 ,  86
   4.2420 , 0.740016 , 0.000161 ,  87
   4.2420 , 0.740056 , 0.000161 ,  88
   4.2420 , 0.740033 , 0.000161 ,  89
   4.2420 , 0.740043 , 0.000161 ,  90
   4.2420 , 0.740057 , 0.000161 ,  91
   4.2420 , 0.740048 , 0.000161 ,  92
   4.2420 , 0.740012 , 0.000161 ,  93
   4.2420 , 0.740038 , 0.000161 ,  94
   4.2420 , 0.740048 , 0.000161 ,  95
   4.2420 , 0.740043 , 0.000161 ,  96
   4.2420 , 0.740052 , 0.000161 ,  97
   4.2420 , 0.740055 , 0.000161 ,  98
   4.2420 , 0.740032 , 0.000161 ,  99
   4.2420 , 0.740027 , 0.000161 , 100
   4.2453 , 0.740246 , 0.000197 ,   0
   4.2453 , 0.740241 , 0.000197 ,   1
   4.2453 , 0.740238 , 0.000197 ,   2
   4.2453 , 0.740262 , 0.000197 ,   3
   4.2453 , 0.740259 , 0.000197 ,   4
   4.2453 , 0.740238 , 0.000197 ,   5
   4.2453 , 0.740251 , 0.000197 ,   6
   4.2453 , 0.740221 , 0.000197 ,   7
   4.2453 , 0.740228 , 0.000197 ,   8
   4.2453 , 0.740243 , 0.000197 ,   9
   4.2453 , 0.740258 , 0.000197 ,  10
   4.2453 , 0.740234 , 0.000197 ,  11
   4.2453 , 0.740266 , 0.000197 ,  12
   4.2453 , 0.740247 , 0.000197 ,  13
   4.2453 , 0.740283 , 0.000197 ,  14
   4.2453 , 0.740235 , 0.000197 ,  15
   4.2453 , 0.740290 , 0.000197 ,  16
   4.2453 , 0.740243 , 0.000197 ,  17
   4.2453 , 0.740245 , 0.000197 ,  18
   4.2453 , 0.740228 , 0.000197 ,  19
   4.2453 , 0.740240 , 0.000197 ,  20
   4.2453 , 0.740264 , 0.000197 ,  21
   4.2453 , 0.740263 , 0.000197 ,  22
   4.2453 , 0.740234 , 0.000197 ,  23
   4.2453 , 0.740281 , 0.000197 ,  24
   4.2453 , 0.740264 , 0.000197 ,  25
   4.2453 , 0.740264 , 0.000197 ,  26
   4.2453 , 0.740244 , 0.000197 ,  27
   4.2453 , 0.740249 , 0.000197 ,  28
   4.2453 , 0.740241 , 0.000197 ,  29
   4.2453 , 0.740223 , 0.000197 ,  30
   4.2453 , 0.740255 , 0.000197 ,  31
   4.2453 , 0.740250 , 0.000197 ,  32
   4.2453 , 0.740283 , 0.000197 ,  33
   4.2453 , 0.740247 , 0.000197 ,  34
   4.2453 , 0.740209 , 0.000197 ,  35
   4.2453 , 0.740236 , 0.000197 ,  36
   4.2453 , 0.740242 , 0.000197 ,  37
   4.2453 , 0.740227 , 0.000197 ,  38
   4.2453 , 0.740221 , 0.000197 ,  39
   4.2453 , 0.740253 , 0.000197 ,  40
   4.2453 , 0.740254 , 0.000197 ,  41
   4.2453 , 0.740218 , 0.000197 ,  42
   4.2453 , 0.740234 , 0.000197 ,  43
   4.2453 , 0.740306 , 0.000197 ,  44
   4.2453 , 0.740268 , 0.000197 ,  45
   4.2453 , 0.740232 , 0.000197 ,  46
   4.2453 , 0.740244 , 0.000197 ,  47
   4.2453 , 0.740249 , 0.000197 ,  48
   4.2453 , 0.740245 , 0.000197 ,  49
   4.2453 , 0.740249 , 0.000197 ,  50
   4.2453 , 0.740256 , 0.000197 ,  51
   4.2453 , 0.740195 , 0.000197 ,  52
   4.2453 , 0.740267 , 0.000197 ,  53
   4.2453 , 0.740270 , 0.000197 ,  54
   4.2453 , 0.740193 , 0.000197 ,  55
   4.2453 , 0.740244 , 0.000197 ,  56
   4.2453 , 0.740250 , 0.000197 ,  57
   4.2453 , 0.740235 , 0.000197 ,  58
   4.2453 , 0.740245 , 0.000197 ,  59
   4.2453 , 0.740249 , 0.000197 ,  60
   4.2453 , 0.740254 , 0.000197 ,  61
   4.2453 , 0.740246 , 0.000197 ,  62
   4.2453 , 0.740226 , 0.000197 ,  63
   4.2453 , 0.740258 , 0.000197 ,  64
   4.2453 , 0.740262 , 0.000197 ,  65
   4.2453 , 0.740224 , 0.000197 ,  66
   4.2453 , 0.740268 , 0.000197 ,  67
   4.2453 , 0.740219 , 0.000197 ,  68
   4.2453 , 0.740239 , 0.000197 ,  69
   4.2453 , 0.740245 , 0.000197 ,  70
   4.2453 , 0.740245 , 0.000197 ,  71
   4.2453 , 0.740254 , 0.000197 ,  72
   4.2453 , 0.740260 , 0.000197 ,  73
   4.2453 , 0.740243 , 0.000197 ,  74
   4.2453 , 0.740253 , 0.000197 ,  75
   4.2453 , 0.740268 , 0.000197 ,  76
   4.2453 , 0.740232 , 0.000197 ,  77
   4.2453 , 0.740258 , 0.000197 ,  78
   4.2453 , 0.740237 , 0.000197 ,  79
   4.2453 , 0.740244 , 0.000197 ,  80
   4.2453 , 0.740242 , 0.000197 ,  81
   4.2453 , 0.740264 , 0.000197 ,  82
   4.2453 , 0.740226 , 0.000197 ,  83
   4.2453 , 0.740234 , 0.000197 ,  84
   4.2453 , 0.740228 , 0.000197 ,  85
   4.2453 , 0.740196 , 0.000197 ,  86
   4.2453 , 0.740268 , 0.000197 ,  87
   4.2453 , 0.740263 , 0.000197 ,  88
   4.2453 , 0.740259 , 0.000197 ,  89
   4.2453 , 0.740243 , 0.000197 ,  90
   4.2453 , 0.740256 , 0.000197 ,  91
   4.2453 , 0.740214 , 0.000197 ,  92
   4.2453 , 0.740204 , 0.000197 ,  93
   4.2453 , 0.740268 , 0.000197 ,  94
   4.2453 , 0.740281 , 0.000197 ,  95
   4.2453 , 0.740246 , 0.000197 ,  96
   4.2453 , 0.740254 , 0.000197 ,  97
   4.2453 , 0.740263 , 0.000197 ,  98
   4.2453 , 0.740247 , 0.000197 ,  99
   4.2453 , 0.740248 , 0.000197 , 100
   4.3647 , 0.744800 , 0.000290 ,   0
   4.3647 , 0.744850 , 0.000290 ,   1
   4.3647 , 0.744821 , 0.000290 ,   2
   4.3647 , 0.744756 , 0.000290 ,   3
   4.3647 , 0.744796 , 0.000290 ,   4
   4.3647 , 0.744784 , 0.000290 ,   5
   4.3647 , 0.744769 , 0.000290 ,   6
   4.3647 , 0.744862 , 0.000290 ,   7
   4.3647 , 0.744813 , 0.000290 ,   8
   4.3647 , 0.744763 , 0.000290 ,   9
   4.3647 , 0.744860 , 0.000290 ,  10
   4.3647 , 0.744801 , 0.000290 ,  11
   4.3647 , 0.744781 , 0.000290 ,  12
   4.3647 , 0.744786 , 0.000290 ,  13
   4.3647 , 0.744791 , 0.000290 ,  14
   4.3647 , 0.744812 , 0.000290 ,  15
   4.3647 , 0.744808 , 0.000290 ,  16
   4.3647 , 0.744805 , 0.000290 ,  17
   4.3647 , 0.744781 , 0.000290 ,  18
   4.3647 , 0.744784 , 0.000290 ,  19
   4.3647 , 0.744793 , 0.000290 ,  20
   4.3647 , 0.744792 , 0.000290 ,  21
   4.3647 , 0.744811 , 0.000290 ,  22
   4.3647 , 0.744788 , 0.000290 ,  23
   4.3647 , 0.744748 , 0.000290 ,  24
   4.3647 , 0.744744 , 0.000290 ,  25
   4.3647 , 0.744822 , 0.000290 ,  26
   4.3647 , 0.744770 , 0.000290 ,  27
   4.3647 , 0.744777 , 0.000290 ,  28
   4.3647 , 0.744824 , 0.000290 ,  29
   4.3647 , 0.744786 , 0.000290 ,  30
   4.3647 , 0.744784 , 0.000290 ,  31
   4.3647 , 0.744835 , 0.000290 ,  32
   4.3647 , 0.744804 , 0.000290 ,  33
   4.3647 , 0.744872 , 0.000290 ,  34
   4.3647 , 0.744798 , 0.000290 ,  35
   4.3647 , 0.744806 , 0.000290 ,  36
   4.3647 , 0.744852 , 0.000290 ,  37
   4.3647 , 0.744762 , 0.000290 ,  38
   4.3647 , 0.744799 , 0.000290 ,  39
   4.3647 , 0.744865 , 0.000290 ,  40
   4.3647 , 0.744782 , 0.000290 ,  41
   4.3647 , 0.744786 , 0.000290 ,  42
   4.3647 , 0.744821 , 0.000290 ,  43
   4.3647 , 0.744831 , 0.000290 ,  44
   4.3647 , 0.744835 , 0.000290 ,  45
   4.3647 , 0.744764 , 0.000290 ,  46
   4.3647 , 0.744805 , 0.000290 ,  47
   4.3647 , 0.744795 , 0.000290 ,  48
   4.3647 , 0.744857 , 0.000290 ,  49
   4.3647 , 0.744832 , 0.000290 ,  50
   4.3647 , 0.744754 , 0.000290 ,  51
   4.3647 , 0.744808 , 0.000290 ,  52
   4.3647 , 0.744837 , 0.000290 ,  53
   4.3647 , 0.744819 , 0.000290 ,  54
   4.3647 , 0.744766 , 0.000290 ,  55
   4.3647 , 0.744849 , 0.000290 ,  56
   4.3647 , 0.744802 , 0.000290 ,  57
   4.3647 , 0.744826 , 0.000290 ,  58
   4.3647 , 0.744852 , 0.000290 ,  59
   4.3647 , 0.744828 , 0.000290 ,  60
   4.3647 , 0.744832 , 0.000290 ,  61
   4.3647 , 0.744775 , 0.000290 ,  62
   4.3647 , 0.744764 , 0.000290 ,  63
   4.3647 , 0.744754 , 0.000290 ,  64
   4.3647 , 0.744789 , 0.000290 ,  65
   4.3647 , 0.744788 , 0.000290 ,  66
   4.3647 , 0.744789 , 0.000290 ,  67
   4.3647 , 0.744813 , 0.000290 ,  68
   4.3647 , 0.744750 , 0.000290 ,  69
   4.3647 , 0.744815 , 0.000290 ,  70
   4.3647 , 0.744828 , 0.000290 ,  71
   4.3647 , 0.744831 , 0.000290 ,  72
   4.3647 , 0.744773 , 0.000290 ,  73
   4.3647 , 0.744814 , 0.000290 ,  74
   4.3647 , 0.744808 , 0.000290 ,  75
   4.3647 , 0.744808 , 0.000290 ,  76
   4.3647 , 0.744807 , 0.000290 ,  77
   4.3647 , 0.744757 , 0.000290 ,  78
   4.3647 , 0.744785 , 0.000290 ,  79
   4.3647 , 0.744771 , 0.000290 ,  80
   4.3647 , 0.744779 , 0.000290 ,  81
   4.3647 , 0.744804 , 0.000290 ,  82
   4.3647 , 0.744808 , 0.000290 ,  83
   4.3647 , 0.744772 , 0.000290 ,  84
   4.3647 , 0.744785 , 0.000290 ,  85
   4.3647 , 0.744776 , 0.000290 ,  86
   4.3647 , 0.744802 , 0.000290 ,  87
   4.3647 , 0.744782 , 0.000290 ,  88
   4.3647 , 0.744823 , 0.000290 ,  89
   4.3647 , 0.744804 , 0.000290 ,  90
   4.3647 , 0.744809 , 0.000290 ,  91
   4.3647 , 0.744753 , 0.000290 ,  92
   4.3647 , 0.744795 , 0.000290 ,  93
   4.3647 , 0.744757 , 0.000290 ,  94
   4.3647 , 0.744780 , 0.000290 ,  95
   4.3647 , 0.744765 , 0.000290 ,  96
   4.3647 , 0.744809 , 0.000290 ,  97
   4.3647 , 0.744787 , 0.000290 ,  98
   4.3647 , 0.744815 , 0.000290 ,  99
   4.3647 , 0.744792 , 0.000290 , 100
   4.4735 , 0.749503 , 0.000204 ,   0
   4.4735 , 0.749533 , 0.000204 ,   1
   4.4735 , 0.749493 , 0.000204 ,   2
   4.4735 , 0.749473 , 0.000204 ,   3
   4.4735 , 0.749491 , 0.000204 ,   4
   4.4735 , 0.749529 , 0.000204 ,   5
   4.4735 , 0.749525 , 0.000204 ,   6
   4.4735 , 0.749502 , 0.000204 ,   7
   4.4735 , 0.749494 , 0.000204 ,   8
   4.4735 , 0.749545 , 0.000204 ,   9
   4.4735 , 0.749509 , 0.000204 ,  10
   4.4735 , 0.749499 , 0.000204 ,  11
   4.4735 , 0.749491 , 0.000204 ,  12
   4.4735 , 0.749498 , 0.000204 ,  13
   4.4735 , 0.749549 , 0.000204 ,  14
   4.4735 , 0.749489 , 0.000204 ,  15
   4.4735 , 0.749465 , 0.000204 ,  16
   4.4735 , 0.749503 , 0.000204 ,  17
   4.4735 , 0.749511 , 0.000204 ,  18
   4.4735 , 0.749486 , 0.000204 ,  19
   4.4735 , 0.749502 , 0.000204 ,  20
   4.4735 , 0.749524 , 0.000204 ,  21
   4.4735 , 0.749509 , 0.000204 ,  22
   4.4735 , 0.749521 , 0.000204 ,  23
   4.4735 , 0.749531 , 0.000204 ,  24
   4.4735 , 0.749506 , 0.000204 ,  25
   4.4735 , 0.749503 , 0.000204 ,  26
   4.4735 , 0.749546 , 0.000204 ,  27
   4.4735 , 0.749517 , 0.000204 ,  28
   4.4735 , 0.749486 , 0.000204 ,  29
   4.4735 , 0.749506 , 0.000204 ,  30
   4.4735 , 0.749526 , 0.000204 ,  31
   4.4735 , 0.749484 , 0.000204 ,  32
   4.4735 , 0.749493 , 0.000204 ,  33
   4.4735 , 0.749492 , 0.000204 ,  34
   4.4735 , 0.749504 , 0.000204 ,  35
   4.4735 , 0.749493 , 0.000204 ,  36
   4.4735 , 0.749549 , 0.000204 ,  37
   4.4735 , 0.749491 , 0.000204 ,  38
   4.4735 , 0.749481 , 0.000204 ,  39
   4.4735 , 0.749519 , 0.000204 ,  40
   4.4735 , 0.749479 , 0.000204 ,  41
   4.4735 , 0.749505 , 0.000204 ,  42
   4.4735 , 0.749491 , 0.000204 ,  43
   4.4735 , 0.749536 , 0.000204 ,  44
   4.4735 , 0.749491 , 0.000204 ,  45
   4.4735 , 0.749499 , 0.000204 ,  46
   4.4735 , 0.749454 , 0.000204 ,  47
   4.4735 , 0.749512 , 0.000204 ,  48
   4.4735 , 0.749484 , 0.000204 ,  49
   4.4735 , 0.749509 , 0.000204 ,  50
   4.4735 , 0.749486 , 0.000204 ,  51
   4.4735 , 0.749488 , 0.000204 ,  52
   4.4735 , 0.749540 , 0.000204 ,  53
   4.4735 , 0.749480 , 0.000204 ,  54
   4.4735 , 0.749515 , 0.000204 ,  55
   4.4735 , 0.749509 , 0.000204 ,  56
   4.4735 , 0.749524 , 0.000204 ,  57
   4.4735 , 0.749516 , 0.000204 ,  58
   4.4735 , 0.749503 , 0.000204 ,  59
   4.4735 , 0.749514 , 0.000204 ,  60
   4.4735 , 0.749497 , 0.000204 ,  61
   4.4735 , 0.749520 , 0.000204 ,  62
   4.4735 , 0.749519 , 0.000204 ,  63
   4.4735 , 0.749496 , 0.000204 ,  64
   4.4735 , 0.749516 , 0.000204 ,  65
   4.4735 , 0.749473 , 0.000204 ,  66
   4.4735 , 0.749516 , 0.000204 ,  67
   4.4735 , 0.749527 , 0.000204 ,  68
   4.4735 , 0.749500 , 0.000204 ,  69
   4.4735 , 0.749532 , 0.000204 ,  70
   4.4735 , 0.749533 , 0.000204 ,  71
   4.4735 , 0.749494 , 0.000204 ,  72
   4.4735 , 0.749494 , 0.000204 ,  73
   4.4735 , 0.749517 , 0.000204 ,  74
   4.4735 , 0.749509 , 0.000204 ,  75
   4.4735 , 0.749477 , 0.000204 ,  76
   4.4735 , 0.749509 , 0.000204 ,  77
   4.4735 , 0.749489 , 0.000204 ,  78
   4.4735 , 0.749483 , 0.000204 ,  79
   4.4735 , 0.749502 , 0.000204 ,  80
   4.4735 , 0.749539 , 0.000204 ,  81
   4.4735 , 0.749524 , 0.000204 ,  82
   4.4735 , 0.749526 , 0.000204 ,  83
   4.4735 , 0.749493 , 0.000204 ,  84
   4.4735 , 0.749493 , 0.000204 ,  85
   4.4735 , 0.749482 , 0.000204 ,  86
   4.4735 , 0.749495 , 0.000204 ,  87
   4.4735 , 0.749473 , 0.000204 ,  88
   4.4735 , 0.749473 , 0.000204 ,  89
   4.4735 , 0.749515 , 0.000204 ,  90
   4.4735 , 0.749477 , 0.000204 ,  91
   4.4735 , 0.749462 , 0.000204 ,  92
   4.4735 , 0.749526 , 0.000204 ,  93
   4.4735 , 0.749470 , 0.000204 ,  94
   4.4735 , 0.749479 , 0.000204 ,  95
   4.4735 , 0.749492 , 0.000204 ,  96
   4.4735 , 0.749501 , 0.000204 ,  97
   4.4735 , 0.749503 , 0.000204 ,  98
   4.4735 , 0.749483 , 0.000204 ,  99
   4.4735 , 0.749516 , 0.000204 , 100
   4.5863 , 0.754294 , 0.000202 ,   0
   4.5863 , 0.754311 , 0.000202 ,   1
   4.5863 , 0.754276 , 0.000202 ,   2
   4.5863 , 0.754243 , 0.000202 ,   3
   4.5863 , 0.754320 , 0.000202 ,   4
   4.5863 , 0.754292 , 0.000202 ,   5
   4.5863 , 0.754294 , 0.000202 ,   6
   4.5863 , 0.754291 , 0.000202 ,   7
   4.5863 , 0.754287 , 0.000202 ,   8
   4.5863 , 0.754283 , 0.000202 ,   9
   4.5863 , 0.754298 , 0.000202 ,  10
   4.5863 , 0.754315 , 0.000202 ,  11
   4.5863 , 0.754298 , 0.000202 ,  12
   4.5863 , 0.754303 , 0.000202 ,  13
   4.5863 , 0.754304 , 0.000202 ,  14
   4.5863 , 0.754278 , 0.000202 ,  15
   4.5863 , 0.754303 , 0.000202 ,  16
   4.5863 , 0.754280 , 0.000202 ,  17
   4.5863 , 0.754297 , 0.000202 ,  18
   4.5863 , 0.754306 , 0.000202 ,  19
   4.5863 , 0.754309 , 0.000202 ,  20
   4.5863 , 0.754320 , 0.000202 ,  21
   4.5863 , 0.754283 , 0.000202 ,  22
   4.5863 , 0.754314 , 0.000202 ,  23
   4.5863 , 0.754304 , 0.000202 ,  24
   4.5863 , 0.754313 , 0.000202 ,  25
   4.5863 , 0.754303 , 0.000202 ,  26
   4.5863 , 0.754278 , 0.000202 ,  27
   4.5863 , 0.754347 , 0.000202 ,  28
   4.5863 , 0.754280 , 0.000202 ,  29
   4.5863 , 0.754295 , 0.000202 ,  30
   4.5863 , 0.754264 , 0.000202 ,  31
   4.5863 , 0.754274 , 0.000202 ,  32
   4.5863 , 0.754307 , 0.000202 ,  33
   4.5863 , 0.754323 , 0.000202 ,  34
   4.5863 , 0.754301 , 0.000202 ,  35
   4.5863 , 0.754302 , 0.000202 ,  36
   4.5863 , 0.754316 , 0.000202 ,  37
   4.5863 , 0.754279 , 0.000202 ,  38
   4.5863 , 0.754310 , 0.000202 ,  39
   4.5863 , 0.754305 , 0.000202 ,  40
   4.5863 , 0.754281 , 0.000202 ,  41
   4.5863 , 0.754325 , 0.000202 ,  42
   4.5863 , 0.754261 , 0.000202 ,  43
   4.5863 , 0.754268 , 0.000202 ,  44
   4.5863 , 0.754307 , 0.000202 ,  45
   4.5863 , 0.754289 , 0.000202 ,  46
   4.5863 , 0.754296 , 0.000202 ,  47
   4.5863 , 0.754325 , 0.000202 ,  48
   4.5863 , 0.754271 , 0.000202 ,  49
   4.5863 , 0.754282 , 0.000202 ,  50
   4.5863 , 0.754279 , 0.000202 ,  51
   4.5863 , 0.754285 , 0.000202 ,  52
   4.5863 , 0.754270 , 0.000202 ,  53
   4.5863 , 0.754271 , 0.000202 ,  54
   4.5863 , 0.754297 , 0.000202 ,  55
   4.5863 , 0.754310 , 0.000202 ,  56
   4.5863 , 0.754280 , 0.000202 ,  57
   4.5863 , 0.754346 , 0.000202 ,  58
   4.5863 , 0.754311 , 0.000202 ,  59
   4.5863 , 0.754323 , 0.000202 ,  60
   4.5863 , 0.754299 , 0.000202 ,  61
   4.5863 , 0.754255 , 0.000202 ,  62
   4.5863 , 0.754313 , 0.000202 ,  63
   4.5863 , 0.754294 , 0.000202 ,  64
   4.5863 , 0.754314 , 0.000202 ,  65
   4.5863 , 0.754292 , 0.000202 ,  66
   4.5863 , 0.754334 , 0.000202 ,  67
   4.5863 , 0.754262 , 0.000202 ,  68
   4.5863 , 0.754248 , 0.000202 ,  69
   4.5863 , 0.754289 , 0.000202 ,  70
   4.5863 , 0.754299 , 0.000202 ,  71
   4.5863 , 0.754279 , 0.000202 ,  72
   4.5863 , 0.754323 , 0.000202 ,  73
   4.5863 , 0.754292 , 0.000202 ,  74
   4.5863 , 0.754317 , 0.000202 ,  75
   4.5863 , 0.754292 , 0.000202 ,  76
   4.5863 , 0.754264 , 0.000202 ,  77
   4.5863 , 0.754293 , 0.000202 ,  78
   4.5863 , 0.754280 , 0.000202 ,  79
   4.5863 , 0.754278 , 0.000202 ,  80
   4.5863 , 0.754281 , 0.000202 ,  81
   4.5863 , 0.754304 , 0.000202 ,  82
   4.5863 , 0.754303 , 0.000202 ,  83
   4.5863 , 0.754263 , 0.000202 ,  84
   4.5863 , 0.754284 , 0.000202 ,  85
   4.5863 , 0.754299 , 0.000202 ,  86
   4.5863 , 0.754310 , 0.000202 ,  87
   4.5863 , 0.754282 , 0.000202 ,  88
   4.5863 , 0.754252 , 0.000202 ,  89
   4.5863 , 0.754298 , 0.000202 ,  90
   4.5863 , 0.754288 , 0.000202 ,  91
   4.5863 , 0.754276 , 0.000202 ,  92
   4.5863 , 0.754280 , 0.000202 ,  93
   4.5863 , 0.754303 , 0.000202 ,  94
   4.5863 , 0.754306 , 0.000202 ,  95
   4.5863 , 0.754298 , 0.000202 ,  96
   4.5863 , 0.754265 , 0.000202 ,  97
   4.5863 , 0.754284 , 0.000202 ,  98
   4.5863 , 0.754323 , 0.000202 ,  99
   4.5863 , 0.754305 , 0.000202 , 100
   4.6998 , 0.758470 , 0.000271 ,   0
   4.6998 , 0.758452 , 0.000271 ,   1
   4.6998 , 0.758477 , 0.000271 ,   2
   4.6998 , 0.758410 , 0.000271 ,   3
   4.6998 , 0.758465 , 0.000271 ,   4
   4.6998 , 0.758456 , 0.000271 ,   5
   4.6998 , 0.758511 , 0.000271 ,   6
   4.6998 , 0.758475 , 0.000271 ,   7
   4.6998 , 0.758528 , 0.000271 ,   8
   4.6998 , 0.758487 , 0.000271 ,   9
   4.6998 , 0.758495 , 0.000271 ,  10
   4.6998 , 0.758486 , 0.000271 ,  11
   4.6998 , 0.758464 , 0.000271 ,  12
   4.6998 , 0.758474 , 0.000271 ,  13
   4.6998 , 0.758482 , 0.000271 ,  14
   4.6998 , 0.758462 , 0.000271 ,  15
   4.6998 , 0.758422 , 0.000271 ,  16
   4.6998 , 0.758471 , 0.000271 ,  17
   4.6998 , 0.758464 , 0.000271 ,  18
   4.6998 , 0.758492 , 0.000271 ,  19
   4.6998 , 0.758419 , 0.000271 ,  20
   4.6998 , 0.758496 , 0.000271 ,  21
   4.6998 , 0.758469 , 0.000271 ,  22
   4.6998 , 0.758497 , 0.000271 ,  23
   4.6998 , 0.758463 , 0.000271 ,  24
   4.6998 , 0.758491 , 0.000271 ,  25
   4.6998 , 0.758498 , 0.000271 ,  26
   4.6998 , 0.758451 , 0.000271 ,  27
   4.6998 , 0.758444 , 0.000271 ,  28
   4.6998 , 0.758541 , 0.000271 ,  29
   4.6998 , 0.758447 , 0.000271 ,  30
   4.6998 , 0.758503 , 0.000271 ,  31
   4.6998 , 0.758468 , 0.000271 ,  32
   4.6998 , 0.758482 , 0.000271 ,  33
   4.6998 , 0.758481 , 0.000271 ,  34
   4.6998 , 0.758527 , 0.000271 ,  35
   4.6998 , 0.758486 , 0.000271 ,  36
   4.6998 , 0.758475 , 0.000271 ,  37
   4.6998 , 0.758439 , 0.000271 ,  38
   4.6998 , 0.758451 , 0.000271 ,  39
   4.6998 , 0.758506 , 0.000271 ,  40
   4.6998 , 0.758475 , 0.000271 ,  41
   4.6998 , 0.758516 , 0.000271 ,  42
   4.6998 , 0.758475 , 0.000271 ,  43
   4.6998 , 0.758450 , 0.000271 ,  44
   4.6998 , 0.758443 , 0.000271 ,  45
   4.6998 , 0.758464 , 0.000271 ,  46
   4.6998 , 0.758459 , 0.000271 ,  47
   4.6998 , 0.758503 , 0.000271 ,  48
   4.6998 , 0.758430 , 0.000271 ,  49
   4.6998 , 0.758502 , 0.000271 ,  50
   4.6998 , 0.758474 , 0.000271 ,  51
   4.6998 , 0.758492 , 0.000271 ,  52
   4.6998 , 0.758512 , 0.000271 ,  53
   4.6998 , 0.758467 , 0.000271 ,  54
   4.6998 , 0.758482 , 0.000271 ,  55
   4.6998 , 0.758452 , 0.000271 ,  56
   4.6998 , 0.758434 , 0.000271 ,  57
   4.6998 , 0.758481 , 0.000271 ,  58
   4.6998 , 0.758438 , 0.000271 ,  59
   4.6998 , 0.758455 , 0.000271 ,  60
   4.6998 , 0.758400 , 0.000271 ,  61
   4.6998 , 0.758485 , 0.000271 ,  62
   4.6998 , 0.758488 , 0.000271 ,  63
   4.6998 , 0.758533 , 0.000271 ,  64
   4.6998 , 0.758474 , 0.000271 ,  65
   4.6998 , 0.758471 , 0.000271 ,  66
   4.6998 , 0.758428 , 0.000271 ,  67
   4.6998 , 0.758491 , 0.000271 ,  68
   4.6998 , 0.758462 , 0.000271 ,  69
   4.6998 , 0.758458 , 0.000271 ,  70
   4.6998 , 0.758473 , 0.000271 ,  71
   4.6998 , 0.758486 , 0.000271 ,  72
   4.6998 , 0.758490 , 0.000271 ,  73
   4.6998 , 0.758442 , 0.000271 ,  74
   4.6998 , 0.758480 , 0.000271 ,  75
   4.6998 , 0.758447 , 0.000271 ,  76
   4.6998 , 0.758489 , 0.000271 ,  77
   4.6998 , 0.758443 , 0.000271 ,  78
   4.6998 , 0.758448 , 0.000271 ,  79
   4.6998 , 0.758450 , 0.000271 ,  80
   4.6998 , 0.758462 , 0.000271 ,  81
   4.6998 , 0.758441 , 0.000271 ,  82
   4.6998 , 0.758502 , 0.000271 ,  83
   4.6998 , 0.758437 , 0.000271 ,  84
   4.6998 , 0.758480 , 0.000271 ,  85
   4.6998 , 0.758430 , 0.000271 ,  86
   4.6998 , 0.758436 , 0.000271 ,  87
   4.6998 , 0.758435 , 0.000271 ,  88
   4.6998 , 0.758473 , 0.000271 ,  89
   4.6998 , 0.758516 , 0.000271 ,  90
   4.6998 , 0.758493 , 0.000271 ,  91
   4.6998 , 0.758471 , 0.000271 ,  92
   4.6998 , 0.758462 , 0.000271 ,  93
   4.6998 , 0.758481 , 0.000271 ,  94
   4.6998 , 0.758474 , 0.000271 ,  95
   4.6998 , 0.758496 , 0.000271 ,  96
   4.6998 , 0.758437 , 0.000271 ,  97
   4.6998 , 0.758469 , 0.000271 ,  98
   4.6998 , 0.758451 , 0.000271 ,  99
   4.6998 , 0.758470 , 0.000271 , 100
   4.9063 , 0.765821 , 0.000340 ,   0
   4.9063 , 0.765810 , 0.000340 ,   1
   4.9063 , 0.765809 , 0.000340 ,   2
   4.9063 , 0.765849 , 0.000340 ,   3
   4.9063 , 0.765833 , 0.000340 ,   4
   4.9063 , 0.765846 , 0.000340 ,   5
   4.9063 , 0.765799 , 0.000340 ,   6
   4.9063 , 0.765792 , 0.000340 ,   7
   4.9063 , 0.765814 , 0.000340 ,   8
   4.9063 , 0.765834 , 0.000340 ,   9
   4.9063 , 0.765806 , 0.000340 ,  10
   4.9063 , 0.765803 , 0.000340 ,  11
   4.9063 , 0.765748 , 0.000340 ,  12
   4.9063 , 0.765839 , 0.000340 ,  13
   4.9063 , 0.765759 , 0.000340 ,  14
   4.9063 , 0.765811 , 0.000340 ,  15
   4.9063 , 0.765829 , 0.000340 ,  16
   4.9063 , 0.765854 , 0.000340 ,  17
   4.9063 , 0.765844 , 0.000340 ,  18
   4.9063 , 0.765760 , 0.000340 ,  19
   4.9063 , 0.765869 , 0.000340 ,  20
   4.9063 , 0.765885 , 0.000340 ,  21
   4.9063 , 0.765774 , 0.000340 ,  22
   4.9063 , 0.765839 , 0.000340 ,  23
   4.9063 , 0.765839 , 0.000340 ,  24
   4.9063 , 0.765801 , 0.000340 ,  25
   4.9063 , 0.765839 , 0.000340 ,  26
   4.9063 , 0.765785 , 0.000340 ,  27
   4.9063 , 0.765843 , 0.000340 ,  28
   4.9063 , 0.765764 , 0.000340 ,  29
   4.9063 , 0.765813 , 0.000340 ,  30
   4.9063 , 0.765774 , 0.000340 ,  31
   4.9063 , 0.765707 , 0.000340 ,  32
   4.9063 , 0.765797 , 0.000340 ,  33
   4.9063 , 0.765773 , 0.000340 ,  34
   4.9063 , 0.765793 , 0.000340 ,  35
   4.9063 , 0.765830 , 0.000340 ,  36
   4.9063 , 0.765874 , 0.000340 ,  37
   4.9063 , 0.765865 , 0.000340 ,  38
   4.9063 , 0.765827 , 0.000340 ,  39
   4.9063 , 0.765808 , 0.000340 ,  40
   4.9063 , 0.765836 , 0.000340 ,  41
   4.9063 , 0.765860 , 0.000340 ,  42
   4.9063 , 0.765832 , 0.000340 ,  43
   4.9063 , 0.765793 , 0.000340 ,  44
   4.9063 , 0.765775 , 0.000340 ,  45
   4.9063 , 0.765813 , 0.000340 ,  46
   4.9063 , 0.765850 , 0.000340 ,  47
   4.9063 , 0.765816 , 0.000340 ,  48
   4.9063 , 0.765796 , 0.000340 ,  49
   4.9063 , 0.765885 , 0.000340 ,  50
   4.9063 , 0.765781 , 0.000340 ,  51
   4.9063 , 0.765833 , 0.000340 ,  52
   4.9063 , 0.765857 , 0.000340 ,  53
   4.9063 , 0.765797 , 0.000340 ,  54
   4.9063 , 0.765815 , 0.000340 ,  55
   4.9063 , 0.765817 , 0.000340 ,  56
   4.9063 , 0.765806 , 0.000340 ,  57
   4.9063 , 0.765852 , 0.000340 ,  58
   4.9063 , 0.765876 , 0.000340 ,  59
   4.9063 , 0.765842 , 0.000340 ,  60
   4.9063 , 0.765850 , 0.000340 ,  61
   4.9063 , 0.765833 , 0.000340 ,  62
   4.9063 , 0.765758 , 0.000340 ,  63
   4.9063 , 0.765843 , 0.000340 ,  64
   4.9063 , 0.765845 , 0.000340 ,  65
   4.9063 , 0.765859 , 0.000340 ,  66
   4.9063 , 0.765839 , 0.000340 ,  67
   4.9063 , 0.765862 , 0.000340 ,  68
   4.9063 , 0.765782 , 0.000340 ,  69
   4.9063 , 0.765823 , 0.000340 ,  70
   4.9063 , 0.765868 , 0.000340 ,  71
   4.9063 , 0.765856 , 0.000340 ,  72
   4.9063 , 0.765891 , 0.000340 ,  73
   4.9063 , 0.765814 , 0.000340 ,  74
   4.9063 , 0.765802 , 0.000340 ,  75
   4.9063 , 0.765788 , 0.000340 ,  76
   4.9063 , 0.765832 , 0.000340 ,  77
   4.9063 , 0.765801 , 0.000340 ,  78
   4.9063 , 0.765820 , 0.000340 ,  79
   4.9063 , 0.765805 , 0.000340 ,  80
   4.9063 , 0.765792 , 0.000340 ,  81
   4.9063 , 0.765796 , 0.000340 ,  82
   4.9063 , 0.765837 , 0.000340 ,  83
   4.9063 , 0.765827 , 0.000340 ,  84
   4.9063 , 0.765785 , 0.000340 ,  85
   4.9063 , 0.765834 , 0.000340 ,  86
   4.9063 , 0.765838 , 0.000340 ,  87
   4.9063 , 0.765828 , 0.000340 ,  88
   4.9063 , 0.765814 , 0.000340 ,  89
   4.9063 , 0.765783 , 0.000340 ,  90
   4.9063 , 0.765842 , 0.000340 ,  91
   4.9063 , 0.765860 , 0.000340 ,  92
   4.9063 , 0.765819 , 0.000340 ,  93
   4.9063 , 0.765847 , 0.000340 ,  94
   4.9063 , 0.765839 , 0.000340 ,  95
   4.9063 , 0.765805 , 0.000340 ,  96
   4.9063 , 0.765758 , 0.000340 ,  97
   4.9063 , 0.765870 , 0.000340 ,  98
   4.9063 , 0.765780 , 0.000340 ,  99
   4.9063 , 0.765851 , 0.000340 , 100
   5.0026 , 0.770119 , 0.000303 ,   0
   5.0026 , 0.770139 , 0.000303 ,   1
   5.0026 , 0.770154 , 0.000303 ,   2
   5.0026 , 0.770098 , 0.000303 ,   3
   5.0026 , 0.770110 , 0.000303 ,   4
   5.0026 , 0.770095 , 0.000303 ,   5
   5.0026 , 0.770124 , 0.000303 ,   6
   5.0026 , 0.770085 , 0.000303 ,   7
   5.0026 , 0.770134 , 0.000303 ,   8
   5.0026 , 0.770127 , 0.000303 ,   9
   5.0026 , 0.770115 , 0.000303 ,  10
   5.0026 , 0.770147 , 0.000303 ,  11
   5.0026 , 0.770106 , 0.000303 ,  12
   5.0026 , 0.770108 , 0.000303 ,  13
   5.0026 , 0.770110 , 0.000303 ,  14
   5.0026 , 0.770108 , 0.000303 ,  15
   5.0026 , 0.770089 , 0.000303 ,  16
   5.0026 , 0.770130 , 0.000303 ,  17
   5.0026 , 0.770096 , 0.000303 ,  18
   5.0026 , 0.770117 , 0.000303 ,  19
   5.0026 , 0.770134 , 0.000303 ,  20
   5.0026 , 0.770070 , 0.000303 ,  21
   5.0026 , 0.770123 , 0.000303 ,  22
   5.0026 , 0.770109 , 0.000303 ,  23
   5.0026 , 0.770128 , 0.000303 ,  24
   5.0026 , 0.770155 , 0.000303 ,  25
   5.0026 , 0.770136 , 0.000303 ,  26
   5.0026 , 0.770117 , 0.000303 ,  27
   5.0026 , 0.770144 , 0.000303 ,  28
   5.0026 , 0.770068 , 0.000303 ,  29
   5.0026 , 0.770100 , 0.000303 ,  30
   5.0026 , 0.770026 , 0.000303 ,  31
   5.0026 , 0.770153 , 0.000303 ,  32
   5.0026 , 0.770150 , 0.000303 ,  33
   5.0026 , 0.770104 , 0.000303 ,  34
   5.0026 , 0.770117 , 0.000303 ,  35
   5.0026 , 0.770112 , 0.000303 ,  36
   5.0026 , 0.770052 , 0.000303 ,  37
   5.0026 , 0.770062 , 0.000303 ,  38
   5.0026 , 0.770131 , 0.000303 ,  39
   5.0026 , 0.770180 , 0.000303 ,  40
   5.0026 , 0.770149 , 0.000303 ,  41
   5.0026 , 0.770080 , 0.000303 ,  42
   5.0026 , 0.770117 , 0.000303 ,  43
   5.0026 , 0.770105 , 0.000303 ,  44
   5.0026 , 0.770177 , 0.000303 ,  45
   5.0026 , 0.770156 , 0.000303 ,  46
   5.0026 , 0.770094 , 0.000303 ,  47
   5.0026 , 0.770103 , 0.000303 ,  48
   5.0026 , 0.770134 , 0.000303 ,  49
   5.0026 , 0.770133 , 0.000303 ,  50
   5.0026 , 0.770129 , 0.000303 ,  51
   5.0026 , 0.770122 , 0.000303 ,  52
   5.0026 , 0.770123 , 0.000303 ,  53
   5.0026 , 0.770112 , 0.000303 ,  54
   5.0026 , 0.770030 , 0.000303 ,  55
   5.0026 , 0.770110 , 0.000303 ,  56
   5.0026 , 0.770147 , 0.000303 ,  57
   5.0026 , 0.770121 , 0.000303 ,  58
   5.0026 , 0.770147 , 0.000303 ,  59
   5.0026 , 0.770085 , 0.000303 ,  60
   5.0026 , 0.770182 , 0.000303 ,  61
   5.0026 , 0.770132 , 0.000303 ,  62
   5.0026 , 0.770117 , 0.000303 ,  63
   5.0026 , 0.770128 , 0.000303 ,  64
   5.0026 , 0.770141 , 0.000303 ,  65
   5.0026 , 0.770121 , 0.000303 ,  66
   5.0026 , 0.770172 , 0.000303 ,  67
   5.0026 , 0.770106 , 0.000303 ,  68
   5.0026 , 0.770102 , 0.000303 ,  69
   5.0026 , 0.770124 , 0.000303 ,  70
   5.0026 , 0.770146 , 0.000303 ,  71
   5.0026 , 0.770120 , 0.000303 ,  72
   5.0026 , 0.770125 , 0.000303 ,  73
   5.0026 , 0.770086 , 0.000303 ,  74
   5.0026 , 0.770087 , 0.000303 ,  75
   5.0026 , 0.770104 , 0.000303 ,  76
   5.0026 , 0.770143 , 0.000303 ,  77
   5.0026 , 0.770170 , 0.000303 ,  78
   5.0026 , 0.770169 , 0.000303 ,  79
   5.0026 , 0.770159 , 0.000303 ,  80
   5.0026 , 0.770065 , 0.000303 ,  81
   5.0026 , 0.770153 , 0.000303 ,  82
   5.0026 , 0.770185 , 0.000303 ,  83
   5.0026 , 0.770095 , 0.000303 ,  84
   5.0026 , 0.770127 , 0.000303 ,  85
   5.0026 , 0.770102 , 0.000303 ,  86
   5.0026 , 0.770126 , 0.000303 ,  87
   5.0026 , 0.770099 , 0.000303 ,  88
   5.0026 , 0.770095 , 0.000303 ,  89
   5.0026 , 0.770153 , 0.000303 ,  90
   5.0026 , 0.770132 , 0.000303 ,  91
   5.0026 , 0.770088 , 0.000303 ,  92
   5.0026 , 0.770108 , 0.000303 ,  93
   5.0026 , 0.770102 , 0.000303 ,  94
   5.0026 , 0.770111 , 0.000303 ,  95
   5.0026 , 0.770103 , 0.000303 ,  96
   5.0026 , 0.770136 , 0.000303 ,  97
   5.0026 , 0.770078 , 0.000303 ,  98
   5.0026 , 0.770115 , 0.000303 ,  99
   5.0026 , 0.770097 , 0.000303 , 100
   5.0054 , 0.769978 , 0.000273 ,   0
   5.0054 , 0.769997 , 0.000273 ,   1
   5.0054 , 0.769980 , 0.000273 ,   2
   5.0054 , 0.769964 , 0.000273 ,   3
   5.0054 , 0.770038 , 0.000273 ,   4
   5.0054 , 0.770011 , 0.000273 ,   5
   5.0054 , 0.770013 , 0.000273 ,   6
   5.0054 , 0.769990 , 0.000273 ,   7
   5.0054 , 0.770017 , 0.000273 ,   8
   5.0054 , 0.770006 , 0.000273 ,   9
   5.0054 , 0.769999 , 0.000273 ,  10
   5.0054 , 0.770003 , 0.000273 ,  11
   5.0054 , 0.769970 , 0.000273 ,  12
   5.0054 , 0.770013 , 0.000273 ,  13
   5.0054 , 0.769978 , 0.000273 ,  14
   5.0054 , 0.769991 , 0.000273 ,  15
   5.0054 , 0.769931 , 0.000273 ,  16
   5.0054 , 0.770001 , 0.000273 ,  17
   5.0054 , 0.769961 , 0.000273 ,  18
   5.0054 , 0.769994 , 0.000273 ,  19
   5.0054 , 0.769987 , 0.000273 ,  20
   5.0054 , 0.769982 , 0.000273 ,  21
   5.0054 , 0.769994 , 0.000273 ,  22
   5.0054 , 0.769978 , 0.000273 ,  23
   5.0054 , 0.769993 , 0.000273 ,  24
   5.0054 , 0.769915 , 0.000273 ,  25
   5.0054 , 0.769949 , 0.000273 ,  26
   5.0054 , 0.769968 , 0.000273 ,  27
   5.0054 , 0.769983 , 0.000273 ,  28
   5.0054 , 0.769981 , 0.000273 ,  29
   5.0054 , 0.769974 , 0.000273 ,  30
   5.0054 , 0.769981 , 0.000273 ,  31
   5.0054 , 0.769957 , 0.000273 ,  32
   5.0054 , 0.769977 , 0.000273 ,  33
   5.0054 , 0.769950 , 0.000273 ,  34
   5.0054 , 0.769912 , 0.000273 ,  35
   5.0054 , 0.769961 , 0.000273 ,  36
   5.0054 , 0.770044 , 0.000273 ,  37
   5.0054 , 0.769995 , 0.000273 ,  38
   5.0054 , 0.769945 , 0.000273 ,  39
   5.0054 , 0.769944 , 0.000273 ,  40
   5.0054 , 0.770001 , 0.000273 ,  41
   5.0054 , 0.769945 , 0.000273 ,  42
   5.0054 , 0.769958 , 0.000273 ,  43
   5.0054 , 0.769972 , 0.000273 ,  44
   5.0054 , 0.769958 , 0.000273 ,  45
   5.0054 , 0.770007 , 0.000273 ,  46
   5.0054 , 0.770007 , 0.000273 ,  47
   5.0054 , 0.770033 , 0.000273 ,  48
   5.0054 , 0.769947 , 0.000273 ,  49
   5.0054 , 0.769945 , 0.000273 ,  50
   5.0054 , 0.769975 , 0.000273 ,  51
   5.0054 , 0.770003 , 0.000273 ,  52
   5.0054 , 0.769966 , 0.000273 ,  53
   5.0054 , 0.769982 , 0.000273 ,  54
   5.0054 , 0.769977 , 0.000273 ,  55
   5.0054 , 0.769962 , 0.000273 ,  56
   5.0054 , 0.769960 , 0.000273 ,  57
   5.0054 , 0.770025 , 0.000273 ,  58
   5.0054 , 0.769988 , 0.000273 ,  59
   5.0054 , 0.770015 , 0.000273 ,  60
   5.0054 , 0.769931 , 0.000273 ,  61
   5.0054 , 0.769969 , 0.000273 ,  62
   5.0054 , 0.769967 , 0.000273 ,  63
   5.0054 , 0.769981 , 0.000273 ,  64
   5.0054 , 0.769963 , 0.000273 ,  65
   5.0054 , 0.769939 , 0.000273 ,  66
   5.0054 , 0.769982 , 0.000273 ,  67
   5.0054 , 0.770018 , 0.000273 ,  68
   5.0054 , 0.769975 , 0.000273 ,  69
   5.0054 , 0.769946 , 0.000273 ,  70
   5.0054 , 0.769984 , 0.000273 ,  71
   5.0054 , 0.769976 , 0.000273 ,  72
   5.0054 , 0.769950 , 0.000273 ,  73
   5.0054 , 0.769951 , 0.000273 ,  74
   5.0054 , 0.769995 , 0.000273 ,  75
   5.0054 , 0.769972 , 0.000273 ,  76
   5.0054 , 0.769983 , 0.000273 ,  77
   5.0054 , 0.769965 , 0.000273 ,  78
   5.0054 , 0.769978 , 0.000273 ,  79
   5.0054 , 0.769944 , 0.000273 ,  80
   5.0054 , 0.769996 , 0.000273 ,  81
   5.0054 , 0.769994 , 0.000273 ,  82
   5.0054 , 0.769985 , 0.000273 ,  83
   5.0054 , 0.769917 , 0.000273 ,  84
   5.0054 , 0.769926 , 0.000273 ,  85
   5.0054 , 0.769969 , 0.000273 ,  86
   5.0054 , 0.770007 , 0.000273 ,  87
   5.0054 , 0.769949 , 0.000273 ,  88
   5.0054 , 0.769984 , 0.000273 ,  89
   5.0054 , 0.769965 , 0.000273 ,  90
   5.0054 , 0.769981 , 0.000273 ,  91
   5.0054 , 0.769954 , 0.000273 ,  92
   5.0054 , 0.769981 , 0.000273 ,  93
   5.0054 , 0.770020 , 0.000273 ,  94
   5.0054 , 0.769992 , 0.000273 ,  95
   5.0054 , 0.770018 , 0.000273 ,  96
   5.0054 , 0.769952 , 0.000273 ,  97
   5.0054 , 0.770036 , 0.000273 ,  98
   5.0054 , 0.769976 , 0.000273 ,  99
   5.0054 , 0.769976 , 0.000273 , 100
   5.1024 , 0.774077 , 0.000257 ,   0
   5.1024 , 0.774063 , 0.000257 ,   1
   5.1024 , 0.774115 , 0.000257 ,   2
   5.1024 , 0.774016 , 0.000257 ,   3
   5.1024 , 0.774109 , 0.000257 ,   4
   5.1024 , 0.774066 , 0.000257 ,   5
   5.1024 , 0.774078 , 0.000257 ,   6
   5.1024 , 0.774085 , 0.000257 ,   7
   5.1024 , 0.774087 , 0.000257 ,   8
   5.1024 , 0.774103 , 0.000257 ,   9
   5.1024 , 0.774095 , 0.000257 ,  10
   5.1024 , 0.774070 , 0.000257 ,  11
   5.1024 , 0.774095 , 0.000257 ,  12
   5.1024 , 0.774086 , 0.000257 ,  13
   5.1024 , 0.774079 , 0.000257 ,  14
   5.1024 , 0.774106 , 0.000257 ,  15
   5.1024 , 0.774076 , 0.000257 ,  16
   5.1024 , 0.774054 , 0.000257 ,  17
   5.1024 , 0.774043 , 0.000257 ,  18
   5.1024 , 0.774069 , 0.000257 ,  19
   5.1024 , 0.774087 , 0.000257 ,  20
   5.1024 , 0.774053 , 0.000257 ,  21
   5.1024 , 0.774078 , 0.000257 ,  22
   5.1024 , 0.774066 , 0.000257 ,  23
   5.1024 , 0.774096 , 0.000257 ,  24
   5.1024 , 0.774086 , 0.000257 ,  25
   5.1024 , 0.774073 , 0.000257 ,  26
   5.1024 , 0.774063 , 0.000257 ,  27
   5.1024 , 0.774098 , 0.000257 ,  28
   5.1024 , 0.774038 , 0.000257 ,  29
   5.1024 , 0.774075 , 0.000257 ,  30
   5.1024 , 0.774056 , 0.000257 ,  31
   5.1024 , 0.774103 , 0.000257 ,  32
   5.1024 , 0.774089 , 0.000257 ,  33
   5.1024 , 0.774092 , 0.000257 ,  34
   5.1024 , 0.774041 , 0.000257 ,  35
   5.1024 , 0.774107 , 0.000257 ,  36
   5.1024 , 0.774100 , 0.000257 ,  37
   5.1024 , 0.774065 , 0.000257 ,  38
   5.1024 , 0.774057 , 0.000257 ,  39
   5.1024 , 0.774062 , 0.000257 ,  40
   5.1024 , 0.774091 , 0.000257 ,  41
   5.1024 , 0.774088 , 0.000257 ,  42
   5.1024 , 0.774087 , 0.000257 ,  43
   5.1024 , 0.774091 , 0.000257 ,  44
   5.1024 , 0.774052 , 0.000257 ,  45
   5.1024 , 0.774051 , 0.000257 ,  46
   5.1024 , 0.774081 , 0.000257 ,  47
   5.1024 , 0.774049 , 0.000257 ,  48
   5.1024 , 0.774052 , 0.000257 ,  49
   5.1024 , 0.774102 , 0.000257 ,  50
   5.1024 , 0.774082 , 0.000257 ,  51
   5.1024 , 0.774063 , 0.000257 ,  52
   5.1024 , 0.774130 , 0.000257 ,  53
   5.1024 , 0.774036 , 0.000257 ,  54
   5.1024 , 0.774060 , 0.000257 ,  55
   5.1024 , 0.774107 , 0.000257 ,  56
   5.1024 , 0.774075 , 0.000257 ,  57
   5.1024 , 0.774112 , 0.000257 ,  58
   5.1024 , 0.774032 , 0.000257 ,  59
   5.1024 , 0.774064 , 0.000257 ,  60
   5.1024 , 0.774112 , 0.000257 ,  61
   5.1024 , 0.774049 , 0.000257 ,  62
   5.1024 , 0.774045 , 0.000257 ,  63
   5.1024 , 0.774050 , 0.000257 ,  64
   5.1024 , 0.774095 , 0.000257 ,  65
   5.1024 , 0.774069 , 0.000257 ,  66
   5.1024 , 0.774102 , 0.000257 ,  67
   5.1024 , 0.774075 , 0.000257 ,  68
   5.1024 , 0.774042 , 0.000257 ,  69
   5.1024 , 0.774109 , 0.000257 ,  70
   5.1024 , 0.774069 , 0.000257 ,  71
   5.1024 , 0.774099 , 0.000257 ,  72
   5.1024 , 0.774111 , 0.000257 ,  73
   5.1024 , 0.774064 , 0.000257 ,  74
   5.1024 , 0.774176 , 0.000257 ,  75
   5.1024 , 0.774052 , 0.000257 ,  76
   5.1024 , 0.774055 , 0.000257 ,  77
   5.1024 , 0.774132 , 0.000257 ,  78
   5.1024 , 0.774074 , 0.000257 ,  79
   5.1024 , 0.774066 , 0.000257 ,  80
   5.1024 , 0.774070 , 0.000257 ,  81
   5.1024 , 0.774073 , 0.000257 ,  82
   5.1024 , 0.774034 , 0.000257 ,  83
   5.1024 , 0.774059 , 0.000257 ,  84
   5.1024 , 0.774100 , 0.000257 ,  85
   5.1024 , 0.774068 , 0.000257 ,  86
   5.1024 , 0.774083 , 0.000257 ,  87
   5.1024 , 0.774068 , 0.000257 ,  88
   5.1024 , 0.774042 , 0.000257 ,  89
   5.1024 , 0.774097 , 0.000257 ,  90
   5.1024 , 0.774098 , 0.000257 ,  91
   5.1024 , 0.774048 , 0.000257 ,  92
   5.1024 , 0.774112 , 0.000257 ,  93
   5.1024 , 0.774090 , 0.000257 ,  94
   5.1024 , 0.774098 , 0.000257 ,  95
   5.1024 , 0.774078 , 0.000257 ,  96
   5.1024 , 0.774090 , 0.000257 ,  97
   5.1024 , 0.774076 , 0.000257 ,  98
   5.1024 , 0.774027 , 0.000257 ,  99
   5.1024 , 0.774080 , 0.000257 , 100
   5.1061 , 0.773759 , 0.000265 ,   0
   5.1061 , 0.773779 , 0.000265 ,   1
   5.1061 , 0.773757 , 0.000265 ,   2
   5.1061 , 0.773737 , 0.000265 ,   3
   5.1061 , 0.773754 , 0.000265 ,   4
   5.1061 , 0.773748 , 0.000265 ,   5
   5.1061 , 0.773787 , 0.000265 ,   6
   5.1061 , 0.773803 , 0.000265 ,   7
   5.1061 , 0.773728 , 0.000265 ,   8
   5.1061 , 0.773771 , 0.000265 ,   9
   5.1061 , 0.773739 , 0.000265 ,  10
   5.1061 , 0.773775 , 0.000265 ,  11
   5.1061 , 0.773758 , 0.000265 ,  12
   5.1061 , 0.773752 , 0.000265 ,  13
   5.1061 , 0.773789 , 0.000265 ,  14
   5.1061 , 0.773744 , 0.000265 ,  15
   5.1061 , 0.773715 , 0.000265 ,  16
   5.1061 , 0.773743 , 0.000265 ,  17
   5.1061 , 0.773721 , 0.000265 ,  18
   5.1061 , 0.773752 , 0.000265 ,  19
   5.1061 , 0.773746 , 0.000265 ,  20
   5.1061 , 0.773751 , 0.000265 ,  21
   5.1061 , 0.773784 , 0.000265 ,  22
   5.1061 , 0.773793 , 0.000265 ,  23
   5.1061 , 0.773805 , 0.000265 ,  24
   5.1061 , 0.773751 , 0.000265 ,  25
   5.1061 , 0.773763 , 0.000265 ,  26
   5.1061 , 0.773781 , 0.000265 ,  27
   5.1061 , 0.773765 , 0.000265 ,  28
   5.1061 , 0.773721 , 0.000265 ,  29
   5.1061 , 0.773760 , 0.000265 ,  30
   5.1061 , 0.773768 , 0.000265 ,  31
   5.1061 , 0.773791 , 0.000265 ,  32
   5.1061 , 0.773825 , 0.000265 ,  33
   5.1061 , 0.773680 , 0.000265 ,  34
   5.1061 , 0.773755 , 0.000265 ,  35
   5.1061 , 0.773723 , 0.000265 ,  36
   5.1061 , 0.773736 , 0.000265 ,  37
   5.1061 , 0.773762 , 0.000265 ,  38
   5.1061 , 0.773755 , 0.000265 ,  39
   5.1061 , 0.773720 , 0.000265 ,  40
   5.1061 , 0.773749 , 0.000265 ,  41
   5.1061 , 0.773734 , 0.000265 ,  42
   5.1061 , 0.773714 , 0.000265 ,  43
   5.1061 , 0.773773 , 0.000265 ,  44
   5.1061 , 0.773773 , 0.000265 ,  45
   5.1061 , 0.773773 , 0.000265 ,  46
   5.1061 , 0.773771 , 0.000265 ,  47
   5.1061 , 0.773771 , 0.000265 ,  48
   5.1061 , 0.773808 , 0.000265 ,  49
   5.1061 , 0.773775 , 0.000265 ,  50
   5.1061 , 0.773766 , 0.000265 ,  51
   5.1061 , 0.773752 , 0.000265 ,  52
   5.1061 , 0.773792 , 0.000265 ,  53
   5.1061 , 0.773707 , 0.000265 ,  54
   5.1061 , 0.773694 , 0.000265 ,  55
   5.1061 , 0.773778 , 0.000265 ,  56
   5.1061 , 0.773771 , 0.000265 ,  57
   5.1061 , 0.773781 , 0.000265 ,  58
   5.1061 , 0.773756 , 0.000265 ,  59
   5.1061 , 0.773773 , 0.000265 ,  60
   5.1061 , 0.773769 , 0.000265 ,  61
   5.1061 , 0.773756 , 0.000265 ,  62
   5.1061 , 0.773759 , 0.000265 ,  63
   5.1061 , 0.773772 , 0.000265 ,  64
   5.1061 , 0.773775 , 0.000265 ,  65
   5.1061 , 0.773770 , 0.000265 ,  66
   5.1061 , 0.773773 , 0.000265 ,  67
   5.1061 , 0.773738 , 0.000265 ,  68
   5.1061 , 0.773755 , 0.000265 ,  69
   5.1061 , 0.773793 , 0.000265 ,  70
   5.1061 , 0.773719 , 0.000265 ,  71
   5.1061 , 0.773727 , 0.000265 ,  72
   5.1061 , 0.773735 , 0.000265 ,  73
   5.1061 , 0.773776 , 0.000265 ,  74
   5.1061 , 0.773783 , 0.000265 ,  75
   5.1061 , 0.773733 , 0.000265 ,  76
   5.1061 , 0.773783 , 0.000265 ,  77
   5.1061 , 0.773780 , 0.000265 ,  78
   5.1061 , 0.773726 , 0.000265 ,  79
   5.1061 , 0.773725 , 0.000265 ,  80
   5.1061 , 0.773766 , 0.000265 ,  81
   5.1061 , 0.773752 , 0.000265 ,  82
   5.1061 , 0.773772 , 0.000265 ,  83
   5.1061 , 0.773749 , 0.000265 ,  84
   5.1061 , 0.773748 , 0.000265 ,  85
   5.1061 , 0.773743 , 0.000265 ,  86
   5.1061 , 0.773809 , 0.000265 ,  87
   5.1061 , 0.773716 , 0.000265 ,  88
   5.1061 , 0.773784 , 0.000265 ,  89
   5.1061 , 0.773759 , 0.000265 ,  90
   5.1061 , 0.773754 , 0.000265 ,  91
   5.1061 , 0.773738 , 0.000265 ,  92
   5.1061 , 0.773746 , 0.000265 ,  93
   5.1061 , 0.773821 , 0.000265 ,  94
   5.1061 , 0.773747 , 0.000265 ,  95
   5.1061 , 0.773763 , 0.000265 ,  96
   5.1061 , 0.773722 , 0.000265 ,  97
   5.1061 , 0.773792 , 0.000265 ,  98
   5.1061 , 0.773760 , 0.000265 ,  99
   5.1061 , 0.773764 , 0.000265 , 100
   5.2006 , 0.776767 , 0.000369 ,   0
   5.2006 , 0.776737 , 0.000369 ,   1
   5.2006 , 0.776787 , 0.000369 ,   2
   5.2006 , 0.776758 , 0.000369 ,   3
   5.2006 , 0.776788 , 0.000369 ,   4
   5.2006 , 0.776776 , 0.000369 ,   5
   5.2006 , 0.776783 , 0.000369 ,   6
   5.2006 , 0.776791 , 0.000369 ,   7
   5.2006 , 0.776838 , 0.000369 ,   8
   5.2006 , 0.776737 , 0.000369 ,   9
   5.2006 , 0.776816 , 0.000369 ,  10
   5.2006 , 0.776789 , 0.000369 ,  11
   5.2006 , 0.776809 , 0.000369 ,  12
   5.2006 , 0.776763 , 0.000369 ,  13
   5.2006 , 0.776812 , 0.000369 ,  14
   5.2006 , 0.776739 , 0.000369 ,  15
   5.2006 , 0.776718 , 0.000369 ,  16
   5.2006 , 0.776771 , 0.000369 ,  17
   5.2006 , 0.776770 , 0.000369 ,  18
   5.2006 , 0.776758 , 0.000369 ,  19
   5.2006 , 0.776738 , 0.000369 ,  20
   5.2006 , 0.776763 , 0.000369 ,  21
   5.2006 , 0.776776 , 0.000369 ,  22
   5.2006 , 0.776729 , 0.000369 ,  23
   5.2006 , 0.776832 , 0.000369 ,  24
   5.2006 , 0.776785 , 0.000369 ,  25
   5.2006 , 0.776749 , 0.000369 ,  26
   5.2006 , 0.776719 , 0.000369 ,  27
   5.2006 , 0.776788 , 0.000369 ,  28
   5.2006 , 0.776736 , 0.000369 ,  29
   5.2006 , 0.776786 , 0.000369 ,  30
   5.2006 , 0.776732 , 0.000369 ,  31
   5.2006 , 0.776786 , 0.000369 ,  32
   5.2006 , 0.776788 , 0.000369 ,  33
   5.2006 , 0.776738 , 0.000369 ,  34
   5.2006 , 0.776804 , 0.000369 ,  35
   5.2006 , 0.776780 , 0.000369 ,  36
   5.2006 , 0.776769 , 0.000369 ,  37
   5.2006 , 0.776736 , 0.000369 ,  38
   5.2006 , 0.776735 , 0.000369 ,  39
   5.2006 , 0.776726 , 0.000369 ,  40
   5.2006 , 0.776684 , 0.000369 ,  41
   5.2006 , 0.776753 , 0.000369 ,  42
   5.2006 , 0.776778 , 0.000369 ,  43
   5.2006 , 0.776783 , 0.000369 ,  44
   5.2006 , 0.776735 , 0.000369 ,  45
   5.2006 , 0.776785 , 0.000369 ,  46
   5.2006 , 0.776826 , 0.000369 ,  47
   5.2006 , 0.776744 , 0.000369 ,  48
   5.2006 , 0.776739 , 0.000369 ,  49
   5.2006 , 0.776762 , 0.000369 ,  50
   5.2006 , 0.776738 , 0.000369 ,  51
   5.2006 , 0.776794 , 0.000369 ,  52
   5.2006 , 0.776730 , 0.000369 ,  53
   5.2006 , 0.776716 , 0.000369 ,  54
   5.2006 , 0.776707 , 0.000369 ,  55
   5.2006 , 0.776747 , 0.000369 ,  56
   5.2006 , 0.776826 , 0.000369 ,  57
   5.2006 , 0.776763 , 0.000369 ,  58
   5.2006 , 0.776740 , 0.000369 ,  59
   5.2006 , 0.776800 , 0.000369 ,  60
   5.2006 , 0.776757 , 0.000369 ,  61
   5.2006 , 0.776786 , 0.000369 ,  62
   5.2006 , 0.776740 , 0.000369 ,  63
   5.2006 , 0.776755 , 0.000369 ,  64
   5.2006 , 0.776785 , 0.000369 ,  65
   5.2006 , 0.776761 , 0.000369 ,  66
   5.2006 , 0.776744 , 0.000369 ,  67
   5.2006 , 0.776808 , 0.000369 ,  68
   5.2006 , 0.776811 , 0.000369 ,  69
   5.2006 , 0.776786 , 0.000369 ,  70
   5.2006 , 0.776869 , 0.000369 ,  71
   5.2006 , 0.776782 , 0.000369 ,  72
   5.2006 , 0.776786 , 0.000369 ,  73
   5.2006 , 0.776771 , 0.000369 ,  74
   5.2006 , 0.776735 , 0.000369 ,  75
   5.2006 , 0.776689 , 0.000369 ,  76
   5.2006 , 0.776809 , 0.000369 ,  77
   5.2006 , 0.776755 , 0.000369 ,  78
   5.2006 , 0.776647 , 0.000369 ,  79
   5.2006 , 0.776758 , 0.000369 ,  80
   5.2006 , 0.776733 , 0.000369 ,  81
   5.2006 , 0.776821 , 0.000369 ,  82
   5.2006 , 0.776793 , 0.000369 ,  83
   5.2006 , 0.776729 , 0.000369 ,  84
   5.2006 , 0.776727 , 0.000369 ,  85
   5.2006 , 0.776775 , 0.000369 ,  86
   5.2006 , 0.776738 , 0.000369 ,  87
   5.2006 , 0.776808 , 0.000369 ,  88
   5.2006 , 0.776771 , 0.000369 ,  89
   5.2006 , 0.776766 , 0.000369 ,  90
   5.2006 , 0.776709 , 0.000369 ,  91
   5.2006 , 0.776750 , 0.000369 ,  92
   5.2006 , 0.776827 , 0.000369 ,  93
   5.2006 , 0.776735 , 0.000369 ,  94
   5.2006 , 0.776850 , 0.000369 ,  95
   5.2006 , 0.776801 , 0.000369 ,  96
   5.2006 , 0.776810 , 0.000369 ,  97
   5.2006 , 0.776783 , 0.000369 ,  98
   5.2006 , 0.776761 , 0.000369 ,  99
   5.2006 , 0.776785 , 0.000369 , 100
   5.2073 , 0.776223 , 0.000453 ,   0
   5.2073 , 0.776285 , 0.000453 ,   1
   5.2073 , 0.776135 , 0.000453 ,   2
   5.2073 , 0.776163 , 0.000453 ,   3
   5.2073 , 0.776159 , 0.000453 ,   4
   5.2073 , 0.776270 , 0.000453 ,   5
   5.2073 , 0.776236 , 0.000453 ,   6
   5.2073 , 0.776188 , 0.000453 ,   7
   5.2073 , 0.776267 , 0.000453 ,   8
   5.2073 , 0.776187 , 0.000453 ,   9
   5.2073 , 0.776287 , 0.000453 ,  10
   5.2073 , 0.776231 , 0.000453 ,  11
   5.2073 , 0.776226 , 0.000453 ,  12
   5.2073 , 0.776201 , 0.000453 ,  13
   5.2073 , 0.776195 , 0.000453 ,  14
   5.2073 , 0.776144 , 0.000453 ,  15
   5.2073 , 0.776209 , 0.000453 ,  16
   5.2073 , 0.776224 , 0.000453 ,  17
   5.2073 , 0.776287 , 0.000453 ,  18
   5.2073 , 0.776218 , 0.000453 ,  19
   5.2073 , 0.776239 , 0.000453 ,  20
   5.2073 , 0.776255 , 0.000453 ,  21
   5.2073 , 0.776184 , 0.000453 ,  22
   5.2073 , 0.776222 , 0.000453 ,  23
   5.2073 , 0.776187 , 0.000453 ,  24
   5.2073 , 0.776251 , 0.000453 ,  25
   5.2073 , 0.776169 , 0.000453 ,  26
   5.2073 , 0.776245 , 0.000453 ,  27
   5.2073 , 0.776228 , 0.000453 ,  28
   5.2073 , 0.776210 , 0.000453 ,  29
   5.2073 , 0.776210 , 0.000453 ,  30
   5.2073 , 0.776207 , 0.000453 ,  31
   5.2073 , 0.776157 , 0.000453 ,  32
   5.2073 , 0.776202 , 0.000453 ,  33
   5.2073 , 0.776253 , 0.000453 ,  34
   5.2073 , 0.776199 , 0.000453 ,  35
   5.2073 , 0.776334 , 0.000453 ,  36
   5.2073 , 0.776193 , 0.000453 ,  37
   5.2073 , 0.776195 , 0.000453 ,  38
   5.2073 , 0.776193 , 0.000453 ,  39
   5.2073 , 0.776194 , 0.000453 ,  40
   5.2073 , 0.776248 , 0.000453 ,  41
   5.2073 , 0.776241 , 0.000453 ,  42
   5.2073 , 0.776209 , 0.000453 ,  43
   5.2073 , 0.776205 , 0.000453 ,  44
   5.2073 , 0.776246 , 0.000453 ,  45
   5.2073 , 0.776207 , 0.000453 ,  46
   5.2073 , 0.776325 , 0.000453 ,  47
   5.2073 , 0.776264 , 0.000453 ,  48
   5.2073 , 0.776263 , 0.000453 ,  49
   5.2073 , 0.776188 , 0.000453 ,  50
   5.2073 , 0.776193 , 0.000453 ,  51
   5.2073 , 0.776254 , 0.000453 ,  52
   5.2073 , 0.776216 , 0.000453 ,  53
   5.2073 , 0.776153 , 0.000453 ,  54
   5.2073 , 0.776188 , 0.000453 ,  55
   5.2073 , 0.776209 , 0.000453 ,  56
   5.2073 , 0.776114 , 0.000453 ,  57
   5.2073 , 0.776226 , 0.000453 ,  58
   5.2073 , 0.776213 , 0.000453 ,  59
   5.2073 , 0.776240 , 0.000453 ,  60
   5.2073 , 0.776175 , 0.000453 ,  61
   5.2073 , 0.776159 , 0.000453 ,  62
   5.2073 , 0.776295 , 0.000453 ,  63
   5.2073 , 0.776279 , 0.000453 ,  64
   5.2073 , 0.776195 , 0.000453 ,  65
   5.2073 , 0.776295 , 0.000453 ,  66
   5.2073 , 0.776239 , 0.000453 ,  67
   5.2073 , 0.776243 , 0.000453 ,  68
   5.2073 , 0.776217 , 0.000453 ,  69
   5.2073 , 0.776249 , 0.000453 ,  70
   5.2073 , 0.776280 , 0.000453 ,  71
   5.2073 , 0.776219 , 0.000453 ,  72
   5.2073 , 0.776254 , 0.000453 ,  73
   5.2073 , 0.776252 , 0.000453 ,  74
   5.2073 , 0.776234 , 0.000453 ,  75
   5.2073 , 0.776152 , 0.000453 ,  76
   5.2073 , 0.776261 , 0.000453 ,  77
   5.2073 , 0.776170 , 0.000453 ,  78
   5.2073 , 0.776242 , 0.000453 ,  79
   5.2073 , 0.776272 , 0.000453 ,  80
   5.2073 , 0.776219 , 0.000453 ,  81
   5.2073 , 0.776257 , 0.000453 ,  82
   5.2073 , 0.776335 , 0.000453 ,  83
   5.2073 , 0.776285 , 0.000453 ,  84
   5.2073 , 0.776221 , 0.000453 ,  85
   5.2073 , 0.776250 , 0.000453 ,  86
   5.2073 , 0.776221 , 0.000453 ,  87
   5.2073 , 0.776182 , 0.000453 ,  88
   5.2073 , 0.776198 , 0.000453 ,  89
   5.2073 , 0.776259 , 0.000453 ,  90
   5.2073 , 0.776268 , 0.000453 ,  91
   5.2073 , 0.776275 , 0.000453 ,  92
   5.2073 , 0.776197 , 0.000453 ,  93
   5.2073 , 0.776140 , 0.000453 ,  94
   5.2073 , 0.776205 , 0.000453 ,  95
   5.2073 , 0.776283 , 0.000453 ,  96
   5.2073 , 0.776183 , 0.000453 ,  97
   5.2073 , 0.776114 , 0.000453 ,  98
   5.2073 , 0.776182 , 0.000453 ,  99
   5.2073 , 0.776261 , 0.000453 , 100
   5.3954 , 0.783934 , 0.000226 ,   0
   5.3954 , 0.783954 , 0.000226 ,   1
   5.3954 , 0.783968 , 0.000226 ,   2
   5.3954 , 0.783863 , 0.000226 ,   3
   5.3954 , 0.783952 , 0.000226 ,   4
   5.3954 , 0.783910 , 0.000226 ,   5
   5.3954 , 0.783914 , 0.000226 ,   6
   5.3954 , 0.783929 , 0.000226 ,   7
   5.3954 , 0.783943 , 0.000226 ,   8
   5.3954 , 0.783920 , 0.000226 ,   9
   5.3954 , 0.783935 , 0.000226 ,  10
   5.3954 , 0.783930 , 0.000226 ,  11
   5.3954 , 0.783904 , 0.000226 ,  12
   5.3954 , 0.783939 , 0.000226 ,  13
   5.3954 , 0.783915 , 0.000226 ,  14
   5.3954 , 0.783911 , 0.000226 ,  15
   5.3954 , 0.783925 , 0.000226 ,  16
   5.3954 , 0.783917 , 0.000226 ,  17
   5.3954 , 0.783929 , 0.000226 ,  18
   5.3954 , 0.783959 , 0.000226 ,  19
   5.3954 , 0.783934 , 0.000226 ,  20
   5.3954 , 0.783921 , 0.000226 ,  21
   5.3954 , 0.783932 , 0.000226 ,  22
   5.3954 , 0.783951 , 0.000226 ,  23
   5.3954 , 0.783925 , 0.000226 ,  24
   5.3954 , 0.783935 , 0.000226 ,  25
   5.3954 , 0.783959 , 0.000226 ,  26
   5.3954 , 0.783950 , 0.000226 ,  27
   5.3954 , 0.783930 , 0.000226 ,  28
   5.3954 , 0.783950 , 0.000226 ,  29
   5.3954 , 0.783945 , 0.000226 ,  30
   5.3954 , 0.783936 , 0.000226 ,  31
   5.3954 , 0.783951 , 0.000226 ,  32
   5.3954 , 0.783928 , 0.000226 ,  33
   5.3954 , 0.783899 , 0.000226 ,  34
   5.3954 , 0.783917 , 0.000226 ,  35
   5.3954 , 0.783942 , 0.000226 ,  36
   5.3954 , 0.783961 , 0.000226 ,  37
   5.3954 , 0.783924 , 0.000226 ,  38
   5.3954 , 0.783937 , 0.000226 ,  39
   5.3954 , 0.783936 , 0.000226 ,  40
   5.3954 , 0.783927 , 0.000226 ,  41
   5.3954 , 0.783950 , 0.000226 ,  42
   5.3954 , 0.783932 , 0.000226 ,  43
   5.3954 , 0.783933 , 0.000226 ,  44
   5.3954 , 0.783894 , 0.000226 ,  45
   5.3954 , 0.783948 , 0.000226 ,  46
   5.3954 , 0.783911 , 0.000226 ,  47
   5.3954 , 0.783959 , 0.000226 ,  48
   5.3954 , 0.783911 , 0.000226 ,  49
   5.3954 , 0.783944 , 0.000226 ,  50
   5.3954 , 0.783948 , 0.000226 ,  51
   5.3954 , 0.783921 , 0.000226 ,  52
   5.3954 , 0.783918 , 0.000226 ,  53
   5.3954 , 0.783898 , 0.000226 ,  54
   5.3954 , 0.783943 , 0.000226 ,  55
   5.3954 , 0.783932 , 0.000226 ,  56
   5.3954 , 0.783943 , 0.000226 ,  57
   5.3954 , 0.783985 , 0.000226 ,  58
   5.3954 , 0.783952 , 0.000226 ,  59
   5.3954 , 0.783949 , 0.000226 ,  60
   5.3954 , 0.783946 , 0.000226 ,  61
   5.3954 , 0.783924 , 0.000226 ,  62
   5.3954 , 0.783963 , 0.000226 ,  63
   5.3954 , 0.783960 , 0.000226 ,  64
   5.3954 , 0.783963 , 0.000226 ,  65
   5.3954 , 0.783915 , 0.000226 ,  66
   5.3954 , 0.783916 , 0.000226 ,  67
   5.3954 , 0.783953 , 0.000226 ,  68
   5.3954 , 0.783967 , 0.000226 ,  69
   5.3954 , 0.783938 , 0.000226 ,  70
   5.3954 , 0.783985 , 0.000226 ,  71
   5.3954 , 0.783928 , 0.000226 ,  72
   5.3954 , 0.783964 , 0.000226 ,  73
   5.3954 , 0.783890 , 0.000226 ,  74
   5.3954 , 0.783992 , 0.000226 ,  75
   5.3954 , 0.783924 , 0.000226 ,  76
   5.3954 , 0.783951 , 0.000226 ,  77
   5.3954 , 0.783890 , 0.000226 ,  78
   5.3954 , 0.783910 , 0.000226 ,  79
   5.3954 , 0.783906 , 0.000226 ,  80
   5.3954 , 0.783925 , 0.000226 ,  81
   5.3954 , 0.783913 , 0.000226 ,  82
   5.3954 , 0.783972 , 0.000226 ,  83
   5.3954 , 0.783916 , 0.000226 ,  84
   5.3954 , 0.783922 , 0.000226 ,  85
   5.3954 , 0.783924 , 0.000226 ,  86
   5.3954 , 0.783943 , 0.000226 ,  87
   5.3954 , 0.783938 , 0.000226 ,  88
   5.3954 , 0.783895 , 0.000226 ,  89
   5.3954 , 0.783958 , 0.000226 ,  90
   5.3954 , 0.783962 , 0.000226 ,  91
   5.3954 , 0.783896 , 0.000226 ,  92
   5.3954 , 0.783940 , 0.000226 ,  93
   5.3954 , 0.783931 , 0.000226 ,  94
   5.3954 , 0.783959 , 0.000226 ,  95
   5.3954 , 0.783945 , 0.000226 ,  96
   5.3954 , 0.783924 , 0.000226 ,  97
   5.3954 , 0.783928 , 0.000226 ,  98
   5.3954 , 0.783932 , 0.000226 ,  99
   5.3954 , 0.783897 , 0.000226 , 100
   5.4847 , 0.786825 , 0.000291 ,   0
   5.4847 , 0.786816 , 0.000291 ,   1
   5.4847 , 0.786834 , 0.000291 ,   2
   5.4847 , 0.786713 , 0.000291 ,   3
   5.4847 , 0.786818 , 0.000291 ,   4
   5.4847 , 0.786814 , 0.000291 ,   5
   5.4847 , 0.786856 , 0.000291 ,   6
   5.4847 , 0.786807 , 0.000291 ,   7
   5.4847 , 0.786855 , 0.000291 ,   8
   5.4847 , 0.786784 , 0.000291 ,   9
   5.4847 , 0.786797 , 0.000291 ,  10
   5.4847 , 0.786800 , 0.000291 ,  11
   5.4847 , 0.786822 , 0.000291 ,  12
   5.4847 , 0.786818 , 0.000291 ,  13
   5.4847 , 0.786777 , 0.000291 ,  14
   5.4847 , 0.786811 , 0.000291 ,  15
   5.4847 , 0.786812 , 0.000291 ,  16
   5.4847 , 0.786820 , 0.000291 ,  17
   5.4847 , 0.786883 , 0.000291 ,  18
   5.4847 , 0.786824 , 0.000291 ,  19
   5.4847 , 0.786811 , 0.000291 ,  20
   5.4847 , 0.786819 , 0.000291 ,  21
   5.4847 , 0.786859 , 0.000291 ,  22
   5.4847 , 0.786800 , 0.000291 ,  23
   5.4847 , 0.786821 , 0.000291 ,  24
   5.4847 , 0.786856 , 0.000291 ,  25
   5.4847 , 0.786835 , 0.000291 ,  26
   5.4847 , 0.786825 , 0.000291 ,  27
   5.4847 , 0.786816 , 0.000291 ,  28
   5.4847 , 0.786826 , 0.000291 ,  29
   5.4847 , 0.786824 , 0.000291 ,  30
   5.4847 , 0.786863 , 0.000291 ,  31
   5.4847 , 0.786857 , 0.000291 ,  32
   5.4847 , 0.786835 , 0.000291 ,  33
   5.4847 , 0.786842 , 0.000291 ,  34
   5.4847 , 0.786770 , 0.000291 ,  35
   5.4847 , 0.786831 , 0.000291 ,  36
   5.4847 , 0.786845 , 0.000291 ,  37
   5.4847 , 0.786864 , 0.000291 ,  38
   5.4847 , 0.786769 , 0.000291 ,  39
   5.4847 , 0.786836 , 0.000291 ,  40
   5.4847 , 0.786810 , 0.000291 ,  41
   5.4847 , 0.786842 , 0.000291 ,  42
   5.4847 , 0.786808 , 0.000291 ,  43
   5.4847 , 0.786780 , 0.000291 ,  44
   5.4847 , 0.786855 , 0.000291 ,  45
   5.4847 , 0.786838 , 0.000291 ,  46
   5.4847 , 0.786840 , 0.000291 ,  47
   5.4847 , 0.786822 , 0.000291 ,  48
   5.4847 , 0.786796 , 0.000291 ,  49
   5.4847 , 0.786825 , 0.000291 ,  50
   5.4847 , 0.786828 , 0.000291 ,  51
   5.4847 , 0.786824 , 0.000291 ,  52
   5.4847 , 0.786820 , 0.000291 ,  53
   5.4847 , 0.786786 , 0.000291 ,  54
   5.4847 , 0.786804 , 0.000291 ,  55
   5.4847 , 0.786862 , 0.000291 ,  56
   5.4847 , 0.786807 , 0.000291 ,  57
   5.4847 , 0.786839 , 0.000291 ,  58
   5.4847 , 0.786821 , 0.000291 ,  59
   5.4847 , 0.786825 , 0.000291 ,  60
   5.4847 , 0.786806 , 0.000291 ,  61
   5.4847 , 0.786838 , 0.000291 ,  62
   5.4847 , 0.786833 , 0.000291 ,  63
   5.4847 , 0.786829 , 0.000291 ,  64
   5.4847 , 0.786835 , 0.000291 ,  65
   5.4847 , 0.786821 , 0.000291 ,  66
   5.4847 , 0.786855 , 0.000291 ,  67
   5.4847 , 0.786840 , 0.000291 ,  68
   5.4847 , 0.786842 , 0.000291 ,  69
   5.4847 , 0.786798 , 0.000291 ,  70
   5.4847 , 0.786856 , 0.000291 ,  71
   5.4847 , 0.786872 , 0.000291 ,  72
   5.4847 , 0.786831 , 0.000291 ,  73
   5.4847 , 0.786826 , 0.000291 ,  74
   5.4847 , 0.786866 , 0.000291 ,  75
   5.4847 , 0.786775 , 0.000291 ,  76
   5.4847 , 0.786836 , 0.000291 ,  77
   5.4847 , 0.786841 , 0.000291 ,  78
   5.4847 , 0.786836 , 0.000291 ,  79
   5.4847 , 0.786763 , 0.000291 ,  80
   5.4847 , 0.786836 , 0.000291 ,  81
   5.4847 , 0.786858 , 0.000291 ,  82
   5.4847 , 0.786819 , 0.000291 ,  83
   5.4847 , 0.786725 , 0.000291 ,  84
   5.4847 , 0.786783 , 0.000291 ,  85
   5.4847 , 0.786832 , 0.000291 ,  86
   5.4847 , 0.786860 , 0.000291 ,  87
   5.4847 , 0.786835 , 0.000291 ,  88
   5.4847 , 0.786829 , 0.000291 ,  89
   5.4847 , 0.786855 , 0.000291 ,  90
   5.4847 , 0.786850 , 0.000291 ,  91
   5.4847 , 0.786801 , 0.000291 ,  92
   5.4847 , 0.786789 , 0.000291 ,  93
   5.4847 , 0.786838 , 0.000291 ,  94
   5.4847 , 0.786815 , 0.000291 ,  95
   5.4847 , 0.786880 , 0.000291 ,  96
   5.4847 , 0.786843 , 0.000291 ,  97
   5.4847 , 0.786855 , 0.000291 ,  98
   5.4847 , 0.786841 , 0.000291 ,  99
   5.4847 , 0.786820 , 0.000291 , 100
   5.6664 , 0.792327 , 0.000404 ,   0
   5.6664 , 0.792400 , 0.000404 ,   1
   5.6664 , 0.792348 , 0.000404 ,   2
   5.6664 , 0.792302 , 0.000404 ,   3
   5.6664 , 0.792398 , 0.000404 ,   4
   5.6664 , 0.792277 , 0.000404 ,   5
   5.6664 , 0.792307 , 0.000404 ,   6
   5.6664 , 0.792315 , 0.000404 ,   7
   5.6664 , 0.792313 , 0.000404 ,   8
   5.6664 , 0.792317 , 0.000404 ,   9
   5.6664 , 0.792322 , 0.000404 ,  10
   5.6664 , 0.792375 , 0.000404 ,  11
   5.6664 , 0.792293 , 0.000404 ,  12
   5.6664 , 0.792315 , 0.000404 ,  13
   5.6664 , 0.792313 , 0.000404 ,  14
   5.6664 , 0.792344 , 0.000404 ,  15
   5.6664 , 0.792272 , 0.000404 ,  16
   5.6664 , 0.792319 , 0.000404 ,  17
   5.6664 , 0.792351 , 0.000404 ,  18
   5.6664 , 0.792270 , 0.000404 ,  19
   5.6664 , 0.792398 , 0.000404 ,  20
   5.6664 , 0.792366 , 0.000404 ,  21
   5.6664 , 0.792359 , 0.000404 ,  22
   5.6664 , 0.792340 , 0.000404 ,  23
   5.6664 , 0.792304 , 0.000404 ,  24
   5.6664 , 0.792336 , 0.000404 ,  25
   5.6664 , 0.792296 , 0.000404 ,  26
   5.6664 , 0.792370 , 0.000404 ,  27
   5.6664 , 0.792360 , 0.000404 ,  28
   5.6664 , 0.792330 , 0.000404 ,  29
   5.6664 , 0.792373 , 0.000404 ,  30
   5.6664 , 0.792348 , 0.000404 ,  31
   5.6664 , 0.792345 , 0.000404 ,  32
   5.6664 , 0.792275 , 0.000404 ,  33
   5.6664 , 0.792310 , 0.000404 ,  34
   5.6664 , 0.792240 , 0.000404 ,  35
   5.6664 , 0.792323 , 0.000404 ,  36
   5.6664 , 0.792325 , 0.000404 ,  37
   5.6664 , 0.792232 , 0.000404 ,  38
   5.6664 , 0.792271 , 0.000404 ,  39
   5.6664 , 0.792297 , 0.000404 ,  40
   5.6664 , 0.792329 , 0.000404 ,  41
   5.6664 , 0.792355 , 0.000404 ,  42
   5.6664 , 0.792392 , 0.000404 ,  43
   5.6664 , 0.792297 , 0.000404 ,  44
   5.6664 , 0.792353 , 0.000404 ,  45
   5.6664 , 0.792263 , 0.000404 ,  46
   5.6664 , 0.792309 , 0.000404 ,  47
   5.6664 , 0.792334 , 0.000404 ,  48
   5.6664 , 0.792360 , 0.000404 ,  49
   5.6664 , 0.792348 , 0.000404 ,  50
   5.6664 , 0.792289 , 0.000404 ,  51
   5.6664 , 0.792322 , 0.000404 ,  52
   5.6664 , 0.792313 , 0.000404 ,  53
   5.6664 , 0.792301 , 0.000404 ,  54
   5.6664 , 0.792317 , 0.000404 ,  55
   5.6664 , 0.792274 , 0.000404 ,  56
   5.6664 , 0.792338 , 0.000404 ,  57
   5.6664 , 0.792327 , 0.000404 ,  58
   5.6664 , 0.792379 , 0.000404 ,  59
   5.6664 , 0.792328 , 0.000404 ,  60
   5.6664 , 0.792412 , 0.000404 ,  61
   5.6664 , 0.792345 , 0.000404 ,  62
   5.6664 , 0.792337 , 0.000404 ,  63
   5.6664 , 0.792289 , 0.000404 ,  64
   5.6664 , 0.792349 , 0.000404 ,  65
   5.6664 , 0.792382 , 0.000404 ,  66
   5.6664 , 0.792385 , 0.000404 ,  67
   5.6664 , 0.792370 , 0.000404 ,  68
   5.6664 , 0.792327 , 0.000404 ,  69
   5.6664 , 0.792304 , 0.000404 ,  70
   5.6664 , 0.792350 , 0.000404 ,  71
   5.6664 , 0.792328 , 0.000404 ,  72
   5.6664 , 0.792283 , 0.000404 ,  73
   5.6664 , 0.792371 , 0.000404 ,  74
   5.6664 , 0.792434 , 0.000404 ,  75
   5.6664 , 0.792319 , 0.000404 ,  76
   5.6664 , 0.792306 , 0.000404 ,  77
   5.6664 , 0.792359 , 0.000404 ,  78
   5.6664 , 0.792297 , 0.000404 ,  79
   5.6664 , 0.792398 , 0.000404 ,  80
   5.6664 , 0.792386 , 0.000404 ,  81
   5.6664 , 0.792318 , 0.000404 ,  82
   5.6664 , 0.792279 , 0.000404 ,  83
   5.6664 , 0.792292 , 0.000404 ,  84
   5.6664 , 0.792256 , 0.000404 ,  85
   5.6664 , 0.792339 , 0.000404 ,  86
   5.6664 , 0.792294 , 0.000404 ,  87
   5.6664 , 0.792314 , 0.000404 ,  88
   5.6664 , 0.792279 , 0.000404 ,  89
   5.6664 , 0.792324 , 0.000404 ,  90
   5.6664 , 0.792282 , 0.000404 ,  91
   5.6664 , 0.792290 , 0.000404 ,  92
   5.6664 , 0.792249 , 0.000404 ,  93
   5.6664 , 0.792392 , 0.000404 ,  94
   5.6664 , 0.792382 , 0.000404 ,  95
   5.6664 , 0.792292 , 0.000404 ,  96
   5.6664 , 0.792277 , 0.000404 ,  97
   5.6664 , 0.792348 , 0.000404 ,  98
   5.6664 , 0.792325 , 0.000404 ,  99
   5.6664 , 0.792326 , 0.000404 , 100
   5.7551 , 0.795290 , 0.000366 ,   0
   5.7551 , 0.795238 , 0.000366 ,   1
   5.7551 , 0.795342 , 0.000366 ,   2
   5.7551 , 0.795247 , 0.000366 ,   3
   5.7551 , 0.795247 , 0.000366 ,   4
   5.7551 , 0.795341 , 0.000366 ,   5
   5.7551 , 0.795300 , 0.000366 ,   6
   5.7551 , 0.795232 , 0.000366 ,   7
   5.7551 , 0.795344 , 0.000366 ,   8
   5.7551 , 0.795244 , 0.000366 ,   9
   5.7551 , 0.795280 , 0.000366 ,  10
   5.7551 , 0.795295 , 0.000366 ,  11
   5.7551 , 0.795334 , 0.000366 ,  12
   5.7551 , 0.795242 , 0.000366 ,  13
   5.7551 , 0.795238 , 0.000366 ,  14
   5.7551 , 0.795294 , 0.000366 ,  15
   5.7551 , 0.795250 , 0.000366 ,  16
   5.7551 , 0.795279 , 0.000366 ,  17
   5.7551 , 0.795288 , 0.000366 ,  18
   5.7551 , 0.795269 , 0.000366 ,  19
   5.7551 , 0.795248 , 0.000366 ,  20
   5.7551 , 0.795255 , 0.000366 ,  21
   5.7551 , 0.795327 , 0.000366 ,  22
   5.7551 , 0.795336 , 0.000366 ,  23
   5.7551 , 0.795266 , 0.000366 ,  24
   5.7551 , 0.795267 , 0.000366 ,  25
   5.7551 , 0.795283 , 0.000366 ,  26
   5.7551 , 0.795282 , 0.000366 ,  27
   5.7551 , 0.795314 , 0.000366 ,  28
   5.7551 , 0.795310 , 0.000366 ,  29
   5.7551 , 0.795271 , 0.000366 ,  30
   5.7551 , 0.795265 , 0.000366 ,  31
   5.7551 , 0.795320 , 0.000366 ,  32
   5.7551 , 0.795340 , 0.000366 ,  33
   5.7551 , 0.795301 , 0.000366 ,  34
   5.7551 , 0.795245 , 0.000366 ,  35
   5.7551 , 0.795298 , 0.000366 ,  36
   5.7551 , 0.795326 , 0.000366 ,  37
   5.7551 , 0.795246 , 0.000366 ,  38
   5.7551 , 0.795206 , 0.000366 ,  39
   5.7551 , 0.795326 , 0.000366 ,  40
   5.7551 , 0.795303 , 0.000366 ,  41
   5.7551 , 0.795325 , 0.000366 ,  42
   5.7551 , 0.795276 , 0.000366 ,  43
   5.7551 , 0.795255 , 0.000366 ,  44
   5.7551 , 0.795337 , 0.000366 ,  45
   5.7551 , 0.795242 , 0.000366 ,  46
   5.7551 , 0.795297 , 0.000366 ,  47
   5.7551 , 0.795322 , 0.000366 ,  48
   5.7551 , 0.795338 , 0.000366 ,  49
   5.7551 , 0.795373 , 0.000366 ,  50
   5.7551 , 0.795353 , 0.000366 ,  51
   5.7551 , 0.795329 , 0.000366 ,  52
   5.7551 , 0.795253 , 0.000366 ,  53
   5.7551 , 0.795233 , 0.000366 ,  54
   5.7551 , 0.795254 , 0.000366 ,  55
   5.7551 , 0.795277 , 0.000366 ,  56
   5.7551 , 0.795305 , 0.000366 ,  57
   5.7551 , 0.795312 , 0.000366 ,  58
   5.7551 , 0.795278 , 0.000366 ,  59
   5.7551 , 0.795270 , 0.000366 ,  60
   5.7551 , 0.795310 , 0.000366 ,  61
   5.7551 , 0.795306 , 0.000366 ,  62
   5.7551 , 0.795272 , 0.000366 ,  63
   5.7551 , 0.795286 , 0.000366 ,  64
   5.7551 , 0.795359 , 0.000366 ,  65
   5.7551 , 0.795348 , 0.000366 ,  66
   5.7551 , 0.795322 , 0.000366 ,  67
   5.7551 , 0.795342 , 0.000366 ,  68
   5.7551 , 0.795290 , 0.000366 ,  69
   5.7551 , 0.795271 , 0.000366 ,  70
   5.7551 , 0.795315 , 0.000366 ,  71
   5.7551 , 0.795371 , 0.000366 ,  72
   5.7551 , 0.795272 , 0.000366 ,  73
   5.7551 , 0.795253 , 0.000366 ,  74
   5.7551 , 0.795293 , 0.000366 ,  75
   5.7551 , 0.795279 , 0.000366 ,  76
   5.7551 , 0.795325 , 0.000366 ,  77
   5.7551 , 0.795283 , 0.000366 ,  78
   5.7551 , 0.795274 , 0.000366 ,  79
   5.7551 , 0.795293 , 0.000366 ,  80
   5.7551 , 0.795305 , 0.000366 ,  81
   5.7551 , 0.795280 , 0.000366 ,  82
   5.7551 , 0.795258 , 0.000366 ,  83
   5.7551 , 0.795282 , 0.000366 ,  84
   5.7551 , 0.795291 , 0.000366 ,  85
   5.7551 , 0.795231 , 0.000366 ,  86
   5.7551 , 0.795300 , 0.000366 ,  87
   5.7551 , 0.795244 , 0.000366 ,  88
   5.7551 , 0.795294 , 0.000366 ,  89
   5.7551 , 0.795326 , 0.000366 ,  90
   5.7551 , 0.795312 , 0.000366 ,  91
   5.7551 , 0.795325 , 0.000366 ,  92
   5.7551 , 0.795314 , 0.000366 ,  93
   5.7551 , 0.795274 , 0.000366 ,  94
   5.7551 , 0.795344 , 0.000366 ,  95
   5.7551 , 0.795285 , 0.000366 ,  96
   5.7551 , 0.795210 , 0.000366 ,  97
   5.7551 , 0.795234 , 0.000366 ,  98
   5.7551 , 0.795275 , 0.000366 ,  99
   5.7551 , 0.795304 , 0.000366 , 100
   5.7554 , 0.795400 , 0.000383 ,   0
   5.7554 , 0.795445 , 0.000383 ,   1
   5.7554 , 0.795436 , 0.000383 ,   2
   5.7554 , 0.795368 , 0.000383 ,   3
   5.7554 , 0.795423 , 0.000383 ,   4
   5.7554 , 0.795389 , 0.000383 ,   5
   5.7554 , 0.795448 , 0.000383 ,   6
   5.7554 , 0.795338 , 0.000383 ,   7
   5.7554 , 0.795387 , 0.000383 ,   8
   5.7554 , 0.795380 , 0.000383 ,   9
   5.7554 , 0.795399 , 0.000383 ,  10
   5.7554 , 0.795394 , 0.000383 ,  11
   5.7554 , 0.795407 , 0.000383 ,  12
   5.7554 , 0.795365 , 0.000383 ,  13
   5.7554 , 0.795427 , 0.000383 ,  14
   5.7554 , 0.795438 , 0.000383 ,  15
   5.7554 , 0.795361 , 0.000383 ,  16
   5.7554 , 0.795402 , 0.000383 ,  17
   5.7554 , 0.795424 , 0.000383 ,  18
   5.7554 , 0.795380 , 0.000383 ,  19
   5.7554 , 0.795406 , 0.000383 ,  20
   5.7554 , 0.795413 , 0.000383 ,  21
   5.7554 , 0.795424 , 0.000383 ,  22
   5.7554 , 0.795356 , 0.000383 ,  23
   5.7554 , 0.795403 , 0.000383 ,  24
   5.7554 , 0.795319 , 0.000383 ,  25
   5.7554 , 0.795329 , 0.000383 ,  26
   5.7554 , 0.795366 , 0.000383 ,  27
   5.7554 , 0.795403 , 0.000383 ,  28
   5.7554 , 0.795450 , 0.000383 ,  29
   5.7554 , 0.795323 , 0.000383 ,  30
   5.7554 , 0.795442 , 0.000383 ,  31
   5.7554 , 0.795382 , 0.000383 ,  32
   5.7554 , 0.795370 , 0.000383 ,  33
   5.7554 , 0.795339 , 0.000383 ,  34
   5.7554 , 0.795388 , 0.000383 ,  35
   5.7554 , 0.795427 , 0.000383 ,  36
   5.7554 , 0.795365 , 0.000383 ,  37
   5.7554 , 0.795439 , 0.000383 ,  38
   5.7554 , 0.795351 , 0.000383 ,  39
   5.7554 , 0.795451 , 0.000383 ,  40
   5.7554 , 0.795360 , 0.000383 ,  41
   5.7554 , 0.795410 , 0.000383 ,  42
   5.7554 , 0.795426 , 0.000383 ,  43
   5.7554 , 0.795440 , 0.000383 ,  44
   5.7554 , 0.795358 , 0.000383 ,  45
   5.7554 , 0.795478 , 0.000383 ,  46
   5.7554 , 0.795395 , 0.000383 ,  47
   5.7554 , 0.795408 , 0.000383 ,  48
   5.7554 , 0.795458 , 0.000383 ,  49
   5.7554 , 0.795376 , 0.000383 ,  50
   5.7554 , 0.795458 , 0.000383 ,  51
   5.7554 , 0.795380 , 0.000383 ,  52
   5.7554 , 0.795462 , 0.000383 ,  53
   5.7554 , 0.795445 , 0.000383 ,  54
   5.7554 , 0.795418 , 0.000383 ,  55
   5.7554 , 0.795333 , 0.000383 ,  56
   5.7554 , 0.795392 , 0.000383 ,  57
   5.7554 , 0.795457 , 0.000383 ,  58
   5.7554 , 0.795358 , 0.000383 ,  59
   5.7554 , 0.795357 , 0.000383 ,  60
   5.7554 , 0.795381 , 0.000383 ,  61
   5.7554 , 0.795417 , 0.000383 ,  62
   5.7554 , 0.795412 , 0.000383 ,  63
   5.7554 , 0.795358 , 0.000383 ,  64
   5.7554 , 0.795345 , 0.000383 ,  65
   5.7554 , 0.795356 , 0.000383 ,  66
   5.7554 , 0.795460 , 0.000383 ,  67
   5.7554 , 0.795367 , 0.000383 ,  68
   5.7554 , 0.795364 , 0.000383 ,  69
   5.7554 , 0.795384 , 0.000383 ,  70
   5.7554 , 0.795428 , 0.000383 ,  71
   5.7554 , 0.795404 , 0.000383 ,  72
   5.7554 , 0.795379 , 0.000383 ,  73
   5.7554 , 0.795395 , 0.000383 ,  74
   5.7554 , 0.795459 , 0.000383 ,  75
   5.7554 , 0.795409 , 0.000383 ,  76
   5.7554 , 0.795401 , 0.000383 ,  77
   5.7554 , 0.795364 , 0.000383 ,  78
   5.7554 , 0.795382 , 0.000383 ,  79
   5.7554 , 0.795404 , 0.000383 ,  80
   5.7554 , 0.795422 , 0.000383 ,  81
   5.7554 , 0.795469 , 0.000383 ,  82
   5.7554 , 0.795454 , 0.000383 ,  83
   5.7554 , 0.795393 , 0.000383 ,  84
   5.7554 , 0.795428 , 0.000383 ,  85
   5.7554 , 0.795422 , 0.000383 ,  86
   5.7554 , 0.795408 , 0.000383 ,  87
   5.7554 , 0.795356 , 0.000383 ,  88
   5.7554 , 0.795380 , 0.000383 ,  89
   5.7554 , 0.795400 , 0.000383 ,  90
   5.7554 , 0.795378 , 0.000383 ,  91
   5.7554 , 0.795355 , 0.000383 ,  92
   5.7554 , 0.795355 , 0.000383 ,  93
   5.7554 , 0.795455 , 0.000383 ,  94
   5.7554 , 0.795380 , 0.000383 ,  95
   5.7554 , 0.795358 , 0.000383 ,  96
   5.7554 , 0.795448 , 0.000383 ,  97
   5.7554 , 0.795490 , 0.000383 ,  98
   5.7554 , 0.795408 , 0.000383 ,  99
   5.7554 , 0.795405 , 0.000383 , 100
   5.8413 , 0.798133 , 0.000376 ,   0
   5.8413 , 0.798132 , 0.000376 ,   1
   5.8413 , 0.798151 , 0.000376 ,   2
   5.8413 , 0.798121 , 0.000376 ,   3
   5.8413 , 0.798117 , 0.000376 ,   4
   5.8413 , 0.798122 , 0.000376 ,   5
   5.8413 , 0.798124 , 0.000376 ,   6
   5.8413 , 0.798070 , 0.000376 ,   7
   5.8413 , 0.798215 , 0.000376 ,   8
   5.8413 , 0.798124 , 0.000376 ,   9
   5.8413 , 0.798140 , 0.000376 ,  10
   5.8413 , 0.798107 , 0.000376 ,  11
   5.8413 , 0.798082 , 0.000376 ,  12
   5.8413 , 0.798169 , 0.000376 ,  13
   5.8413 , 0.798158 , 0.000376 ,  14
   5.8413 , 0.798170 , 0.000376 ,  15
   5.8413 , 0.798181 , 0.000376 ,  16
   5.8413 , 0.798104 , 0.000376 ,  17
   5.8413 , 0.798093 , 0.000376 ,  18
   5.8413 , 0.798180 , 0.000376 ,  19
   5.8413 , 0.798095 , 0.000376 ,  20
   5.8413 , 0.798150 , 0.000376 ,  21
   5.8413 , 0.798102 , 0.000376 ,  22
   5.8413 , 0.798180 , 0.000376 ,  23
   5.8413 , 0.798118 , 0.000376 ,  24
   5.8413 , 0.798157 , 0.000376 ,  25
   5.8413 , 0.798117 , 0.000376 ,  26
   5.8413 , 0.798136 , 0.000376 ,  27
   5.8413 , 0.798118 , 0.000376 ,  28
   5.8413 , 0.798163 , 0.000376 ,  29
   5.8413 , 0.798132 , 0.000376 ,  30
   5.8413 , 0.798078 , 0.000376 ,  31
   5.8413 , 0.798103 , 0.000376 ,  32
   5.8413 , 0.798131 , 0.000376 ,  33
   5.8413 , 0.798127 , 0.000376 ,  34
   5.8413 , 0.798117 , 0.000376 ,  35
   5.8413 , 0.798107 , 0.000376 ,  36
   5.8413 , 0.798033 , 0.000376 ,  37
   5.8413 , 0.798176 , 0.000376 ,  38
   5.8413 , 0.798147 , 0.000376 ,  39
   5.8413 , 0.798195 , 0.000376 ,  40
   5.8413 , 0.798126 , 0.000376 ,  41
   5.8413 , 0.798090 , 0.000376 ,  42
   5.8413 , 0.798069 , 0.000376 ,  43
   5.8413 , 0.798192 , 0.000376 ,  44
   5.8413 , 0.798074 , 0.000376 ,  45
   5.8413 , 0.798127 , 0.000376 ,  46
   5.8413 , 0.798140 , 0.000376 ,  47
   5.8413 , 0.798091 , 0.000376 ,  48
   5.8413 , 0.798139 , 0.000376 ,  49
   5.8413 , 0.798154 , 0.000376 ,  50
   5.8413 , 0.798084 , 0.000376 ,  51
   5.8413 , 0.798170 , 0.000376 ,  52
   5.8413 , 0.798193 , 0.000376 ,  53
   5.8413 , 0.798070 , 0.000376 ,  54
   5.8413 , 0.798132 , 0.000376 ,  55
   5.8413 , 0.798088 , 0.000376 ,  56
   5.8413 , 0.798071 , 0.000376 ,  57
   5.8413 , 0.798158 , 0.000376 ,  58
   5.8413 , 0.798135 , 0.000376 ,  59
   5.8413 , 0.798083 , 0.000376 ,  60
   5.8413 , 0.798196 , 0.000376 ,  61
   5.8413 , 0.798058 , 0.000376 ,  62
   5.8413 , 0.798100 , 0.000376 ,  63
   5.8413 , 0.798133 , 0.000376 ,  64
   5.8413 , 0.798197 , 0.000376 ,  65
   5.8413 , 0.798150 , 0.000376 ,  66
   5.8413 , 0.798155 , 0.000376 ,  67
   5.8413 , 0.798086 , 0.000376 ,  68
   5.8413 , 0.798200 , 0.000376 ,  69
   5.8413 , 0.798135 , 0.000376 ,  70
   5.8413 , 0.798144 , 0.000376 ,  71
   5.8413 , 0.798152 , 0.000376 ,  72
   5.8413 , 0.798101 , 0.000376 ,  73
   5.8413 , 0.798146 , 0.000376 ,  74
   5.8413 , 0.798193 , 0.000376 ,  75
   5.8413 , 0.798124 , 0.000376 ,  76
   5.8413 , 0.798116 , 0.000376 ,  77
   5.8413 , 0.798139 , 0.000376 ,  78
   5.8413 , 0.798155 , 0.000376 ,  79
   5.8413 , 0.798114 , 0.000376 ,  80
   5.8413 , 0.798089 , 0.000376 ,  81
   5.8413 , 0.798148 , 0.000376 ,  82
   5.8413 , 0.798102 , 0.000376 ,  83
   5.8413 , 0.798170 , 0.000376 ,  84
   5.8413 , 0.798114 , 0.000376 ,  85
   5.8413 , 0.798173 , 0.000376 ,  86
   5.8413 , 0.798168 , 0.000376 ,  87
   5.8413 , 0.798141 , 0.000376 ,  88
   5.8413 , 0.798091 , 0.000376 ,  89
   5.8413 , 0.798185 , 0.000376 ,  90
   5.8413 , 0.798140 , 0.000376 ,  91
   5.8413 , 0.798135 , 0.000376 ,  92
   5.8413 , 0.798130 , 0.000376 ,  93
   5.8413 , 0.798199 , 0.000376 ,  94
   5.8413 , 0.798201 , 0.000376 ,  95
   5.8413 , 0.798098 , 0.000376 ,  96
   5.8413 , 0.798144 , 0.000376 ,  97
   5.8413 , 0.798162 , 0.000376 ,  98
   5.8413 , 0.798118 , 0.000376 ,  99
   5.8413 , 0.798141 , 0.000376 , 100
   5.8445 , 0.798265 , 0.000378 ,   0
   5.8445 , 0.798287 , 0.000378 ,   1
   5.8445 , 0.798279 , 0.000378 ,   2
   5.8445 , 0.798188 , 0.000378 ,   3
   5.8445 , 0.798316 , 0.000378 ,   4
   5.8445 , 0.798276 , 0.000378 ,   5
   5.8445 , 0.798233 , 0.000378 ,   6
   5.8445 , 0.798210 , 0.000378 ,   7
   5.8445 , 0.798260 , 0.000378 ,   8
   5.8445 , 0.798283 , 0.000378 ,   9
   5.8445 , 0.798255 , 0.000378 ,  10
   5.8445 , 0.798287 , 0.000378 ,  11
   5.8445 , 0.798235 , 0.000378 ,  12
   5.8445 , 0.798217 , 0.000378 ,  13
   5.8445 , 0.798145 , 0.000378 ,  14
   5.8445 , 0.798231 , 0.000378 ,  15
   5.8445 , 0.798289 , 0.000378 ,  16
   5.8445 , 0.798353 , 0.000378 ,  17
   5.8445 , 0.798279 , 0.000378 ,  18
   5.8445 , 0.798270 , 0.000378 ,  19
   5.8445 , 0.798293 , 0.000378 ,  20
   5.8445 , 0.798277 , 0.000378 ,  21
   5.8445 , 0.798197 , 0.000378 ,  22
   5.8445 , 0.798230 , 0.000378 ,  23
   5.8445 , 0.798279 , 0.000378 ,  24
   5.8445 , 0.798321 , 0.000378 ,  25
   5.8445 , 0.798250 , 0.000378 ,  26
   5.8445 , 0.798343 , 0.000378 ,  27
   5.8445 , 0.798246 , 0.000378 ,  28
   5.8445 , 0.798250 , 0.000378 ,  29
   5.8445 , 0.798209 , 0.000378 ,  30
   5.8445 , 0.798260 , 0.000378 ,  31
   5.8445 , 0.798223 , 0.000378 ,  32
   5.8445 , 0.798282 , 0.000378 ,  33
   5.8445 , 0.798264 , 0.000378 ,  34
   5.8445 , 0.798253 , 0.000378 ,  35
   5.8445 , 0.798298 , 0.000378 ,  36
   5.8445 , 0.798248 , 0.000378 ,  37
   5.8445 , 0.798254 , 0.000378 ,  38
   5.8445 , 0.798232 , 0.000378 ,  39
   5.8445 , 0.798276 , 0.000378 ,  40
   5.8445 , 0.798339 , 0.000378 ,  41
   5.8445 , 0.798235 , 0.000378 ,  42
   5.8445 , 0.798249 , 0.000378 ,  43
   5.8445 , 0.798242 , 0.000378 ,  44
   5.8445 , 0.798280 , 0.000378 ,  45
   5.8445 , 0.798235 , 0.000378 ,  46
   5.8445 , 0.798270 , 0.000378 ,  47
   5.8445 , 0.798275 , 0.000378 ,  48
   5.8445 , 0.798217 , 0.000378 ,  49
   5.8445 , 0.798264 , 0.000378 ,  50
   5.8445 , 0.798225 , 0.000378 ,  51
   5.8445 , 0.798293 , 0.000378 ,  52
   5.8445 , 0.798302 , 0.000378 ,  53
   5.8445 , 0.798258 , 0.000378 ,  54
   5.8445 , 0.798245 , 0.000378 ,  55
   5.8445 , 0.798321 , 0.000378 ,  56
   5.8445 , 0.798224 , 0.000378 ,  57
   5.8445 , 0.798305 , 0.000378 ,  58
   5.8445 , 0.798230 , 0.000378 ,  59
   5.8445 , 0.798248 , 0.000378 ,  60
   5.8445 , 0.798210 , 0.000378 ,  61
   5.8445 , 0.798304 , 0.000378 ,  62
   5.8445 , 0.798315 , 0.000378 ,  63
   5.8445 , 0.798324 , 0.000378 ,  64
   5.8445 , 0.798267 , 0.000378 ,  65
   5.8445 , 0.798261 , 0.000378 ,  66
   5.8445 , 0.798224 , 0.000378 ,  67
   5.8445 , 0.798271 , 0.000378 ,  68
   5.8445 , 0.798258 , 0.000378 ,  69
   5.8445 , 0.798282 , 0.000378 ,  70
   5.8445 , 0.798260 , 0.000378 ,  71
   5.8445 , 0.798236 , 0.000378 ,  72
   5.8445 , 0.798293 , 0.000378 ,  73
   5.8445 , 0.798264 , 0.000378 ,  74
   5.8445 , 0.798290 , 0.000378 ,  75
   5.8445 , 0.798255 , 0.000378 ,  76
   5.8445 , 0.798269 , 0.000378 ,  77
   5.8445 , 0.798215 , 0.000378 ,  78
   5.8445 , 0.798272 , 0.000378 ,  79
   5.8445 , 0.798286 , 0.000378 ,  80
   5.8445 , 0.798268 , 0.000378 ,  81
   5.8445 , 0.798368 , 0.000378 ,  82
   5.8445 , 0.798290 , 0.000378 ,  83
   5.8445 , 0.798255 , 0.000378 ,  84
   5.8445 , 0.798313 , 0.000378 ,  85
   5.8445 , 0.798282 , 0.000378 ,  86
   5.8445 , 0.798284 , 0.000378 ,  87
   5.8445 , 0.798348 , 0.000378 ,  88
   5.8445 , 0.798200 , 0.000378 ,  89
   5.8445 , 0.798282 , 0.000378 ,  90
   5.8445 , 0.798299 , 0.000378 ,  91
   5.8445 , 0.798220 , 0.000378 ,  92
   5.8445 , 0.798300 , 0.000378 ,  93
   5.8445 , 0.798283 , 0.000378 ,  94
   5.8445 , 0.798276 , 0.000378 ,  95
   5.8445 , 0.798261 , 0.000378 ,  96
   5.8445 , 0.798225 , 0.000378 ,  97
   5.8445 , 0.798267 , 0.000378 ,  98
   5.8445 , 0.798292 , 0.000378 ,  99
   5.8445 , 0.798217 , 0.000378 , 100
   5.9276 , 0.800720 , 0.000427 ,   0
   5.9276 , 0.800725 , 0.000427 ,   1
   5.9276 , 0.800720 , 0.000427 ,   2
   5.9276 , 0.800699 , 0.000427 ,   3
   5.9276 , 0.800729 , 0.000427 ,   4
   5.9276 , 0.800768 , 0.000427 ,   5
   5.9276 , 0.800705 , 0.000427 ,   6
   5.9276 , 0.800745 , 0.000427 ,   7
   5.9276 , 0.800781 , 0.000427 ,   8
   5.9276 , 0.800728 , 0.000427 ,   9
   5.9276 , 0.800781 , 0.000427 ,  10
   5.9276 , 0.800722 , 0.000427 ,  11
   5.9276 , 0.800764 , 0.000427 ,  12
   5.9276 , 0.800700 , 0.000427 ,  13
   5.9276 , 0.800743 , 0.000427 ,  14
   5.9276 , 0.800685 , 0.000427 ,  15
   5.9276 , 0.800726 , 0.000427 ,  16
   5.9276 , 0.800696 , 0.000427 ,  17
   5.9276 , 0.800739 , 0.000427 ,  18
   5.9276 , 0.800729 , 0.000427 ,  19
   5.9276 , 0.800718 , 0.000427 ,  20
   5.9276 , 0.800720 , 0.000427 ,  21
   5.9276 , 0.800760 , 0.000427 ,  22
   5.9276 , 0.800711 , 0.000427 ,  23
   5.9276 , 0.800768 , 0.000427 ,  24
   5.9276 , 0.800586 , 0.000427 ,  25
   5.9276 , 0.800748 , 0.000427 ,  26
   5.9276 , 0.800715 , 0.000427 ,  27
   5.9276 , 0.800803 , 0.000427 ,  28
   5.9276 , 0.800715 , 0.000427 ,  29
   5.9276 , 0.800672 , 0.000427 ,  30
   5.9276 , 0.800686 , 0.000427 ,  31
   5.9276 , 0.800688 , 0.000427 ,  32
   5.9276 , 0.800756 , 0.000427 ,  33
   5.9276 , 0.800705 , 0.000427 ,  34
   5.9276 , 0.800680 , 0.000427 ,  35
   5.9276 , 0.800674 , 0.000427 ,  36
   5.9276 , 0.800784 , 0.000427 ,  37
   5.9276 , 0.800725 , 0.000427 ,  38
   5.9276 , 0.800710 , 0.000427 ,  39
   5.9276 , 0.800682 , 0.000427 ,  40
   5.9276 , 0.800690 , 0.000427 ,  41
   5.9276 , 0.800716 , 0.000427 ,  42
   5.9276 , 0.800739 , 0.000427 ,  43
   5.9276 , 0.800758 , 0.000427 ,  44
   5.9276 , 0.800775 , 0.000427 ,  45
   5.9276 , 0.800745 , 0.000427 ,  46
   5.9276 , 0.800649 , 0.000427 ,  47
   5.9276 , 0.800719 , 0.000427 ,  48
   5.9276 , 0.800767 , 0.000427 ,  49
   5.9276 , 0.800707 , 0.000427 ,  50
   5.9276 , 0.800679 , 0.000427 ,  51
   5.9276 , 0.800712 , 0.000427 ,  52
   5.9276 , 0.800582 , 0.000427 ,  53
   5.9276 , 0.800678 , 0.000427 ,  54
   5.9276 , 0.800657 , 0.000427 ,  55
   5.9276 , 0.800761 , 0.000427 ,  56
   5.9276 , 0.800715 , 0.000427 ,  57
   5.9276 , 0.800764 , 0.000427 ,  58
   5.9276 , 0.800728 , 0.000427 ,  59
   5.9276 , 0.800748 , 0.000427 ,  60
   5.9276 , 0.800686 , 0.000427 ,  61
   5.9276 , 0.800646 , 0.000427 ,  62
   5.9276 , 0.800744 , 0.000427 ,  63
   5.9276 , 0.800745 , 0.000427 ,  64
   5.9276 , 0.800779 , 0.000427 ,  65
   5.9276 , 0.800715 , 0.000427 ,  66
   5.9276 , 0.800728 , 0.000427 ,  67
   5.9276 , 0.800784 , 0.000427 ,  68
   5.9276 , 0.800773 , 0.000427 ,  69
   5.9276 , 0.800688 , 0.000427 ,  70
   5.9276 , 0.800687 , 0.000427 ,  71
   5.9276 , 0.800634 , 0.000427 ,  72
   5.9276 , 0.800656 , 0.000427 ,  73
   5.9276 , 0.800766 , 0.000427 ,  74
   5.9276 , 0.800771 , 0.000427 ,  75
   5.9276 , 0.800683 , 0.000427 ,  76
   5.9276 , 0.800740 , 0.000427 ,  77
   5.9276 , 0.800676 , 0.000427 ,  78
   5.9276 , 0.800703 , 0.000427 ,  79
   5.9276 , 0.800726 , 0.000427 ,  80
   5.9276 , 0.800702 , 0.000427 ,  81
   5.9276 , 0.800748 , 0.000427 ,  82
   5.9276 , 0.800792 , 0.000427 ,  83
   5.9276 , 0.800702 , 0.000427 ,  84
   5.9276 , 0.800740 , 0.000427 ,  85
   5.9276 , 0.800676 , 0.000427 ,  86
   5.9276 , 0.800770 , 0.000427 ,  87
   5.9276 , 0.800686 , 0.000427 ,  88
   5.9276 , 0.800707 , 0.000427 ,  89
   5.9276 , 0.800736 , 0.000427 ,  90
   5.9276 , 0.800818 , 0.000427 ,  91
   5.9276 , 0.800710 , 0.000427 ,  92
   5.9276 , 0.800688 , 0.000427 ,  93
   5.9276 , 0.800746 , 0.000427 ,  94
   5.9276 , 0.800667 , 0.000427 ,  95
   5.9276 , 0.800687 , 0.000427 ,  96
   5.9276 , 0.800718 , 0.000427 ,  97
   5.9276 , 0.800713 , 0.000427 ,  98
   5.9276 , 0.800684 , 0.000427 ,  99
   5.9276 , 0.800797 , 0.000427 , 100
   6.0110 , 0.803312 , 0.000487 ,   0
   6.0110 , 0.803320 , 0.000487 ,   1
   6.0110 , 0.803327 , 0.000487 ,   2
   6.0110 , 0.803375 , 0.000487 ,   3
   6.0110 , 0.803371 , 0.000487 ,   4
   6.0110 , 0.803231 , 0.000487 ,   5
   6.0110 , 0.803312 , 0.000487 ,   6
   6.0110 , 0.803275 , 0.000487 ,   7
   6.0110 , 0.803365 , 0.000487 ,   8
   6.0110 , 0.803405 , 0.000487 ,   9
   6.0110 , 0.803264 , 0.000487 ,  10
   6.0110 , 0.803387 , 0.000487 ,  11
   6.0110 , 0.803258 , 0.000487 ,  12
   6.0110 , 0.803368 , 0.000487 ,  13
   6.0110 , 0.803325 , 0.000487 ,  14
   6.0110 , 0.803339 , 0.000487 ,  15
   6.0110 , 0.803248 , 0.000487 ,  16
   6.0110 , 0.803281 , 0.000487 ,  17
   6.0110 , 0.803251 , 0.000487 ,  18
   6.0110 , 0.803310 , 0.000487 ,  19
   6.0110 , 0.803297 , 0.000487 ,  20
   6.0110 , 0.803283 , 0.000487 ,  21
   6.0110 , 0.803259 , 0.000487 ,  22
   6.0110 , 0.803258 , 0.000487 ,  23
   6.0110 , 0.803319 , 0.000487 ,  24
   6.0110 , 0.803255 , 0.000487 ,  25
   6.0110 , 0.803393 , 0.000487 ,  26
   6.0110 , 0.803333 , 0.000487 ,  27
   6.0110 , 0.803309 , 0.000487 ,  28
   6.0110 , 0.803276 , 0.000487 ,  29
   6.0110 , 0.803395 , 0.000487 ,  30
   6.0110 , 0.803270 , 0.000487 ,  31
   6.0110 , 0.803359 , 0.000487 ,  32
   6.0110 , 0.803383 , 0.000487 ,  33
   6.0110 , 0.803305 , 0.000487 ,  34
   6.0110 , 0.803339 , 0.000487 ,  35
   6.0110 , 0.803268 , 0.000487 ,  36
   6.0110 , 0.803244 , 0.000487 ,  37
   6.0110 , 0.803274 , 0.000487 ,  38
   6.0110 , 0.803319 , 0.000487 ,  39
   6.0110 , 0.803415 , 0.000487 ,  40
   6.0110 , 0.803319 , 0.000487 ,  41
   6.0110 , 0.803420 , 0.000487 ,  42
   6.0110 , 0.803203 , 0.000487 ,  43
   6.0110 , 0.803336 , 0.000487 ,  44
   6.0110 , 0.803297 , 0.000487 ,  45
   6.0110 , 0.803255 , 0.000487 ,  46
   6.0110 , 0.803341 , 0.000487 ,  47
   6.0110 , 0.803353 , 0.000487 ,  48
   6.0110 , 0.803296 , 0.000487 ,  49
   6.0110 , 0.803265 , 0.000487 ,  50
   6.0110 , 0.803355 , 0.000487 ,  51
   6.0110 , 0.803304 , 0.000487 ,  52
   6.0110 , 0.803338 , 0.000487 ,  53
   6.0110 , 0.803213 , 0.000487 ,  54
   6.0110 , 0.803254 , 0.000487 ,  55
   6.0110 , 0.803295 , 0.000487 ,  56
   6.0110 , 0.803354 , 0.000487 ,  57
   6.0110 , 0.803335 , 0.000487 ,  58
   6.0110 , 0.803309 , 0.000487 ,  59
   6.0110 , 0.803337 , 0.000487 ,  60
   6.0110 , 0.803328 , 0.000487 ,  61
   6.0110 , 0.803328 , 0.000487 ,  62
   6.0110 , 0.803290 , 0.000487 ,  63
   6.0110 , 0.803352 , 0.000487 ,  64
   6.0110 , 0.803284 , 0.000487 ,  65
   6.0110 , 0.803249 , 0.000487 ,  66
   6.0110 , 0.803376 , 0.000487 ,  67
   6.0110 , 0.803261 , 0.000487 ,  68
   6.0110 , 0.803349 , 0.000487 ,  69
   6.0110 , 0.803342 , 0.000487 ,  70
   6.0110 , 0.803350 , 0.000487 ,  71
   6.0110 , 0.803339 , 0.000487 ,  72
   6.0110 , 0.803306 , 0.000487 ,  73
   6.0110 , 0.803256 , 0.000487 ,  74
   6.0110 , 0.803307 , 0.000487 ,  75
   6.0110 , 0.803323 , 0.000487 ,  76
   6.0110 , 0.803268 , 0.000487 ,  77
   6.0110 , 0.803287 , 0.000487 ,  78
   6.0110 , 0.803274 , 0.000487 ,  79
   6.0110 , 0.803320 , 0.000487 ,  80
   6.0110 , 0.803214 , 0.000487 ,  81
   6.0110 , 0.803235 , 0.000487 ,  82
   6.0110 , 0.803396 , 0.000487 ,  83
   6.0110 , 0.803282 , 0.000487 ,  84
   6.0110 , 0.803347 , 0.000487 ,  85
   6.0110 , 0.803343 , 0.000487 ,  86
   6.0110 , 0.803317 , 0.000487 ,  87
   6.0110 , 0.803215 , 0.000487 ,  88
   6.0110 , 0.803390 , 0.000487 ,  89
   6.0110 , 0.803316 , 0.000487 ,  90
   6.0110 , 0.803303 , 0.000487 ,  91
   6.0110 , 0.803337 , 0.000487 ,  92
   6.0110 , 0.803317 , 0.000487 ,  93
   6.0110 , 0.803286 , 0.000487 ,  94
   6.0110 , 0.803369 , 0.000487 ,  95
   6.0110 , 0.803355 , 0.000487 ,  96
   6.0110 , 0.803267 , 0.000487 ,  97
   6.0110 , 0.803368 , 0.000487 ,  98
   6.0110 , 0.803268 , 0.000487 ,  99
   6.0110 , 0.803325 , 0.000487 , 100
   6.0138 , 0.802812 , 0.000519 ,   0
   6.0138 , 0.802825 , 0.000519 ,   1
   6.0138 , 0.802848 , 0.000519 ,   2
   6.0138 , 0.802727 , 0.000519 ,   3
   6.0138 , 0.802862 , 0.000519 ,   4
   6.0138 , 0.802743 , 0.000519 ,   5
   6.0138 , 0.802837 , 0.000519 ,   6
   6.0138 , 0.802777 , 0.000519 ,   7
   6.0138 , 0.802800 , 0.000519 ,   8
   6.0138 , 0.802793 , 0.000519 ,   9
   6.0138 , 0.802792 , 0.000519 ,  10
   6.0138 , 0.802855 , 0.000519 ,  11
   6.0138 , 0.802893 , 0.000519 ,  12
   6.0138 , 0.802852 , 0.000519 ,  13
   6.0138 , 0.802716 , 0.000519 ,  14
   6.0138 , 0.802715 , 0.000519 ,  15
   6.0138 , 0.802768 , 0.000519 ,  16
   6.0138 , 0.802886 , 0.000519 ,  17
   6.0138 , 0.802759 , 0.000519 ,  18
   6.0138 , 0.802769 , 0.000519 ,  19
   6.0138 , 0.802790 , 0.000519 ,  20
   6.0138 , 0.802811 , 0.000519 ,  21
   6.0138 , 0.802870 , 0.000519 ,  22
   6.0138 , 0.802783 , 0.000519 ,  23
   6.0138 , 0.802783 , 0.000519 ,  24
   6.0138 , 0.802770 , 0.000519 ,  25
   6.0138 , 0.802870 , 0.000519 ,  26
   6.0138 , 0.802865 , 0.000519 ,  27
   6.0138 , 0.802752 , 0.000519 ,  28
   6.0138 , 0.802837 , 0.000519 ,  29
   6.0138 , 0.802731 , 0.000519 ,  30
   6.0138 , 0.802808 , 0.000519 ,  31
   6.0138 , 0.802841 , 0.000519 ,  32
   6.0138 , 0.802859 , 0.000519 ,  33
   6.0138 , 0.802812 , 0.000519 ,  34
   6.0138 , 0.802814 , 0.000519 ,  35
   6.0138 , 0.802891 , 0.000519 ,  36
   6.0138 , 0.802798 , 0.000519 ,  37
   6.0138 , 0.802831 , 0.000519 ,  38
   6.0138 , 0.802787 , 0.000519 ,  39
   6.0138 , 0.802876 , 0.000519 ,  40
   6.0138 , 0.802715 , 0.000519 ,  41
   6.0138 , 0.802905 , 0.000519 ,  42
   6.0138 , 0.802824 , 0.000519 ,  43
   6.0138 , 0.802779 , 0.000519 ,  44
   6.0138 , 0.802847 , 0.000519 ,  45
   6.0138 , 0.802843 , 0.000519 ,  46
   6.0138 , 0.802837 , 0.000519 ,  47
   6.0138 , 0.802811 , 0.000519 ,  48
   6.0138 , 0.802856 , 0.000519 ,  49
   6.0138 , 0.802830 , 0.000519 ,  50
   6.0138 , 0.802845 , 0.000519 ,  51
   6.0138 , 0.802801 , 0.000519 ,  52
   6.0138 , 0.802739 , 0.000519 ,  53
   6.0138 , 0.802812 , 0.000519 ,  54
   6.0138 , 0.802796 , 0.000519 ,  55
   6.0138 , 0.802878 , 0.000519 ,  56
   6.0138 , 0.802789 , 0.000519 ,  57
   6.0138 , 0.802767 , 0.000519 ,  58
   6.0138 , 0.802803 , 0.000519 ,  59
   6.0138 , 0.802743 , 0.000519 ,  60
   6.0138 , 0.802769 , 0.000519 ,  61
   6.0138 , 0.802853 , 0.000519 ,  62
   6.0138 , 0.802807 , 0.000519 ,  63
   6.0138 , 0.802852 , 0.000519 ,  64
   6.0138 , 0.802694 , 0.000519 ,  65
   6.0138 , 0.802740 , 0.000519 ,  66
   6.0138 , 0.802773 , 0.000519 ,  67
   6.0138 , 0.802858 , 0.000519 ,  68
   6.0138 , 0.802863 , 0.000519 ,  69
   6.0138 , 0.802866 , 0.000519 ,  70
   6.0138 , 0.802873 , 0.000519 ,  71
   6.0138 , 0.802958 , 0.000519 ,  72
   6.0138 , 0.802801 , 0.000519 ,  73
   6.0138 , 0.802754 , 0.000519 ,  74
   6.0138 , 0.802850 , 0.000519 ,  75
   6.0138 , 0.802828 , 0.000519 ,  76
   6.0138 , 0.802694 , 0.000519 ,  77
   6.0138 , 0.802723 , 0.000519 ,  78
   6.0138 , 0.802753 , 0.000519 ,  79
   6.0138 , 0.802797 , 0.000519 ,  80
   6.0138 , 0.802878 , 0.000519 ,  81
   6.0138 , 0.802834 , 0.000519 ,  82
   6.0138 , 0.802799 , 0.000519 ,  83
   6.0138 , 0.802839 , 0.000519 ,  84
   6.0138 , 0.802817 , 0.000519 ,  85
   6.0138 , 0.802857 , 0.000519 ,  86
   6.0138 , 0.802798 , 0.000519 ,  87
   6.0138 , 0.802780 , 0.000519 ,  88
   6.0138 , 0.802782 , 0.000519 ,  89
   6.0138 , 0.802812 , 0.000519 ,  90
   6.0138 , 0.802834 , 0.000519 ,  91
   6.0138 , 0.802790 , 0.000519 ,  92
   6.0138 , 0.802840 , 0.000519 ,  93
   6.0138 , 0.802853 , 0.000519 ,  94
   6.0138 , 0.802762 , 0.000519 ,  95
   6.0138 , 0.802772 , 0.000519 ,  96
   6.0138 , 0.802798 , 0.000519 ,  97
   6.0138 , 0.802846 , 0.000519 ,  98
   6.0138 , 0.802928 , 0.000519 ,  99
   6.0138 , 0.802893 , 0.000519 , 100
   6.0828 , 0.806200 , 0.000373 ,   0
   6.0828 , 0.806236 , 0.000373 ,   1
   6.0828 , 0.806210 , 0.000373 ,   2
   6.0828 , 0.806125 , 0.000373 ,   3
   6.0828 , 0.806261 , 0.000373 ,   4
   6.0828 , 0.806185 , 0.000373 ,   5
   6.0828 , 0.806233 , 0.000373 ,   6
   6.0828 , 0.806151 , 0.000373 ,   7
   6.0828 , 0.806157 , 0.000373 ,   8
   6.0828 , 0.806221 , 0.000373 ,   9
   6.0828 , 0.806279 , 0.000373 ,  10
   6.0828 , 0.806203 , 0.000373 ,  11
   6.0828 , 0.806253 , 0.000373 ,  12
   6.0828 , 0.806222 , 0.000373 ,  13
   6.0828 , 0.806233 , 0.000373 ,  14
   6.0828 , 0.806180 , 0.000373 ,  15
   6.0828 , 0.806209 , 0.000373 ,  16
   6.0828 , 0.806190 , 0.000373 ,  17
   6.0828 , 0.806106 , 0.000373 ,  18
   6.0828 , 0.806262 , 0.000373 ,  19
   6.0828 , 0.806193 , 0.000373 ,  20
   6.0828 , 0.806170 , 0.000373 ,  21
   6.0828 , 0.806165 , 0.000373 ,  22
   6.0828 , 0.806176 , 0.000373 ,  23
   6.0828 , 0.806234 , 0.000373 ,  24
   6.0828 , 0.806209 , 0.000373 ,  25
   6.0828 , 0.806233 , 0.000373 ,  26
   6.0828 , 0.806224 , 0.000373 ,  27
   6.0828 , 0.806192 , 0.000373 ,  28
   6.0828 , 0.806151 , 0.000373 ,  29
   6.0828 , 0.806240 , 0.000373 ,  30
   6.0828 , 0.806217 , 0.000373 ,  31
   6.0828 , 0.806226 , 0.000373 ,  32
   6.0828 , 0.806239 , 0.000373 ,  33
   6.0828 , 0.806116 , 0.000373 ,  34
   6.0828 , 0.806182 , 0.000373 ,  35
   6.0828 , 0.806183 , 0.000373 ,  36
   6.0828 , 0.806206 , 0.000373 ,  37
   6.0828 , 0.806239 , 0.000373 ,  38
   6.0828 , 0.806156 , 0.000373 ,  39
   6.0828 , 0.806221 , 0.000373 ,  40
   6.0828 , 0.806134 , 0.000373 ,  41
   6.0828 , 0.806209 , 0.000373 ,  42
   6.0828 , 0.806171 , 0.000373 ,  43
   6.0828 , 0.806249 , 0.000373 ,  44
   6.0828 , 0.806241 , 0.000373 ,  45
   6.0828 , 0.806197 , 0.000373 ,  46
   6.0828 , 0.806196 , 0.000373 ,  47
   6.0828 , 0.806181 , 0.000373 ,  48
   6.0828 , 0.806200 , 0.000373 ,  49
   6.0828 , 0.806201 , 0.000373 ,  50
   6.0828 , 0.806229 , 0.000373 ,  51
   6.0828 , 0.806149 , 0.000373 ,  52
   6.0828 , 0.806214 , 0.000373 ,  53
   6.0828 , 0.806170 , 0.000373 ,  54
   6.0828 , 0.806205 , 0.000373 ,  55
   6.0828 , 0.806121 , 0.000373 ,  56
   6.0828 , 0.806241 , 0.000373 ,  57
   6.0828 , 0.806164 , 0.000373 ,  58
   6.0828 , 0.806194 , 0.000373 ,  59
   6.0828 , 0.806140 , 0.000373 ,  60
   6.0828 , 0.806155 , 0.000373 ,  61
   6.0828 , 0.806244 , 0.000373 ,  62
   6.0828 , 0.806236 , 0.000373 ,  63
   6.0828 , 0.806175 , 0.000373 ,  64
   6.0828 , 0.806211 , 0.000373 ,  65
   6.0828 , 0.806187 , 0.000373 ,  66
   6.0828 , 0.806288 , 0.000373 ,  67
   6.0828 , 0.806222 , 0.000373 ,  68
   6.0828 , 0.806224 , 0.000373 ,  69
   6.0828 , 0.806242 , 0.000373 ,  70
   6.0828 , 0.806187 , 0.000373 ,  71
   6.0828 , 0.806181 , 0.000373 ,  72
   6.0828 , 0.806195 , 0.000373 ,  73
   6.0828 , 0.806196 , 0.000373 ,  74
   6.0828 , 0.806258 , 0.000373 ,  75
   6.0828 , 0.806241 , 0.000373 ,  76
   6.0828 , 0.806161 , 0.000373 ,  77
   6.0828 , 0.806163 , 0.000373 ,  78
   6.0828 , 0.806151 , 0.000373 ,  79
   6.0828 , 0.806215 , 0.000373 ,  80
   6.0828 , 0.806181 , 0.000373 ,  81
   6.0828 , 0.806258 , 0.000373 ,  82
   6.0828 , 0.806198 , 0.000373 ,  83
   6.0828 , 0.806189 , 0.000373 ,  84
   6.0828 , 0.806200 , 0.000373 ,  85
   6.0828 , 0.806243 , 0.000373 ,  86
   6.0828 , 0.806171 , 0.000373 ,  87
   6.0828 , 0.806220 , 0.000373 ,  88
   6.0828 , 0.806172 , 0.000373 ,  89
   6.0828 , 0.806224 , 0.000373 ,  90
   6.0828 , 0.806222 , 0.000373 ,  91
   6.0828 , 0.806188 , 0.000373 ,  92
   6.0828 , 0.806173 , 0.000373 ,  93
   6.0828 , 0.806227 , 0.000373 ,  94
   6.0828 , 0.806162 , 0.000373 ,  95
   6.0828 , 0.806239 , 0.000373 ,  96
   6.0828 , 0.806222 , 0.000373 ,  97
   6.0828 , 0.806162 , 0.000373 ,  98
   6.0828 , 0.806134 , 0.000373 ,  99
   6.0828 , 0.806212 , 0.000373 , 100
   6.1644 , 0.808763 , 0.000396 ,   0
   6.1644 , 0.808797 , 0.000396 ,   1
   6.1644 , 0.808733 , 0.000396 ,   2
   6.1644 , 0.808708 , 0.000396 ,   3
   6.1644 , 0.808776 , 0.000396 ,   4
   6.1644 , 0.808791 , 0.000396 ,   5
   6.1644 , 0.808815 , 0.000396 ,   6
   6.1644 , 0.808801 , 0.000396 ,   7
   6.1644 , 0.808809 , 0.000396 ,   8
   6.1644 , 0.808753 , 0.000396 ,   9
   6.1644 , 0.808781 , 0.000396 ,  10
   6.1644 , 0.808764 , 0.000396 ,  11
   6.1644 , 0.808761 , 0.000396 ,  12
   6.1644 , 0.808752 , 0.000396 ,  13
   6.1644 , 0.808758 , 0.000396 ,  14
   6.1644 , 0.808727 , 0.000396 ,  15
   6.1644 , 0.808828 , 0.000396 ,  16
   6.1644 , 0.808766 , 0.000396 ,  17
   6.1644 , 0.808751 , 0.000396 ,  18
   6.1644 , 0.808746 , 0.000396 ,  19
   6.1644 , 0.808699 , 0.000396 ,  20
   6.1644 , 0.808759 , 0.000396 ,  21
   6.1644 , 0.808774 , 0.000396 ,  22
   6.1644 , 0.808771 , 0.000396 ,  23
   6.1644 , 0.808733 , 0.000396 ,  24
   6.1644 , 0.808752 , 0.000396 ,  25
   6.1644 , 0.808831 , 0.000396 ,  26
   6.1644 , 0.808792 , 0.000396 ,  27
   6.1644 , 0.808740 , 0.000396 ,  28
   6.1644 , 0.808776 , 0.000396 ,  29
   6.1644 , 0.808775 , 0.000396 ,  30
   6.1644 , 0.808747 , 0.000396 ,  31
   6.1644 , 0.808824 , 0.000396 ,  32
   6.1644 , 0.808741 , 0.000396 ,  33
   6.1644 , 0.808684 , 0.000396 ,  34
   6.1644 , 0.808791 , 0.000396 ,  35
   6.1644 , 0.808820 , 0.000396 ,  36
   6.1644 , 0.808791 , 0.000396 ,  37
   6.1644 , 0.808823 , 0.000396 ,  38
   6.1644 , 0.808686 , 0.000396 ,  39
   6.1644 , 0.808710 , 0.000396 ,  40
   6.1644 , 0.808750 , 0.000396 ,  41
   6.1644 , 0.808759 , 0.000396 ,  42
   6.1644 , 0.808750 , 0.000396 ,  43
   6.1644 , 0.808846 , 0.000396 ,  44
   6.1644 , 0.808749 , 0.000396 ,  45
   6.1644 , 0.808711 , 0.000396 ,  46
   6.1644 , 0.808761 , 0.000396 ,  47
   6.1644 , 0.808706 , 0.000396 ,  48
   6.1644 , 0.808783 , 0.000396 ,  49
   6.1644 , 0.808705 , 0.000396 ,  50
   6.1644 , 0.808721 , 0.000396 ,  51
   6.1644 , 0.808734 , 0.000396 ,  52
   6.1644 , 0.808873 , 0.000396 ,  53
   6.1644 , 0.808696 , 0.000396 ,  54
   6.1644 , 0.808779 , 0.000396 ,  55
   6.1644 , 0.808774 , 0.000396 ,  56
   6.1644 , 0.808771 , 0.000396 ,  57
   6.1644 , 0.808822 , 0.000396 ,  58
   6.1644 , 0.808727 , 0.000396 ,  59
   6.1644 , 0.808737 , 0.000396 ,  60
   6.1644 , 0.808826 , 0.000396 ,  61
   6.1644 , 0.808754 , 0.000396 ,  62
   6.1644 , 0.808708 , 0.000396 ,  63
   6.1644 , 0.808805 , 0.000396 ,  64
   6.1644 , 0.808790 , 0.000396 ,  65
   6.1644 , 0.808738 , 0.000396 ,  66
   6.1644 , 0.808784 , 0.000396 ,  67
   6.1644 , 0.808849 , 0.000396 ,  68
   6.1644 , 0.808715 , 0.000396 ,  69
   6.1644 , 0.808737 , 0.000396 ,  70
   6.1644 , 0.808727 , 0.000396 ,  71
   6.1644 , 0.808709 , 0.000396 ,  72
   6.1644 , 0.808750 , 0.000396 ,  73
   6.1644 , 0.808797 , 0.000396 ,  74
   6.1644 , 0.808815 , 0.000396 ,  75
   6.1644 , 0.808734 , 0.000396 ,  76
   6.1644 , 0.808722 , 0.000396 ,  77
   6.1644 , 0.808730 , 0.000396 ,  78
   6.1644 , 0.808755 , 0.000396 ,  79
   6.1644 , 0.808714 , 0.000396 ,  80
   6.1644 , 0.808770 , 0.000396 ,  81
   6.1644 , 0.808825 , 0.000396 ,  82
   6.1644 , 0.808778 , 0.000396 ,  83
   6.1644 , 0.808727 , 0.000396 ,  84
   6.1644 , 0.808790 , 0.000396 ,  85
   6.1644 , 0.808760 , 0.000396 ,  86
   6.1644 , 0.808795 , 0.000396 ,  87
   6.1644 , 0.808772 , 0.000396 ,  88
   6.1644 , 0.808707 , 0.000396 ,  89
   6.1644 , 0.808772 , 0.000396 ,  90
   6.1644 , 0.808784 , 0.000396 ,  91
   6.1644 , 0.808753 , 0.000396 ,  92
   6.1644 , 0.808819 , 0.000396 ,  93
   6.1644 , 0.808783 , 0.000396 ,  94
   6.1644 , 0.808690 , 0.000396 ,  95
   6.1644 , 0.808790 , 0.000396 ,  96
   6.1644 , 0.808783 , 0.000396 ,  97
   6.1644 , 0.808768 , 0.000396 ,  98
   6.1644 , 0.808762 , 0.000396 ,  99
   6.1644 , 0.808771 , 0.000396 , 100
   6.3246 , 0.813855 , 0.000385 ,   0
   6.3246 , 0.813836 , 0.000385 ,   1
   6.3246 , 0.813876 , 0.000385 ,   2
   6.3246 , 0.813797 , 0.000385 ,   3
   6.3246 , 0.813837 , 0.000385 ,   4
   6.3246 , 0.813817 , 0.000385 ,   5
   6.3246 , 0.813803 , 0.000385 ,   6
   6.3246 , 0.813856 , 0.000385 ,   7
   6.3246 , 0.813797 , 0.000385 ,   8
   6.3246 , 0.813888 , 0.000385 ,   9
   6.3246 , 0.813868 , 0.000385 ,  10
   6.3246 , 0.813890 , 0.000385 ,  11
   6.3246 , 0.813824 , 0.000385 ,  12
   6.3246 , 0.813858 , 0.000385 ,  13
   6.3246 , 0.813887 , 0.000385 ,  14
   6.3246 , 0.813851 , 0.000385 ,  15
   6.3246 , 0.813781 , 0.000385 ,  16
   6.3246 , 0.813830 , 0.000385 ,  17
   6.3246 , 0.813883 , 0.000385 ,  18
   6.3246 , 0.813774 , 0.000385 ,  19
   6.3246 , 0.813872 , 0.000385 ,  20
   6.3246 , 0.813882 , 0.000385 ,  21
   6.3246 , 0.813931 , 0.000385 ,  22
   6.3246 , 0.813856 , 0.000385 ,  23
   6.3246 , 0.813876 , 0.000385 ,  24
   6.3246 , 0.813796 , 0.000385 ,  25
   6.3246 , 0.813869 , 0.000385 ,  26
   6.3246 , 0.813847 , 0.000385 ,  27
   6.3246 , 0.813822 , 0.000385 ,  28
   6.3246 , 0.813827 , 0.000385 ,  29
   6.3246 , 0.813889 , 0.000385 ,  30
   6.3246 , 0.813889 , 0.000385 ,  31
   6.3246 , 0.813856 , 0.000385 ,  32
   6.3246 , 0.813902 , 0.000385 ,  33
   6.3246 , 0.813808 , 0.000385 ,  34
   6.3246 , 0.813857 , 0.000385 ,  35
   6.3246 , 0.813903 , 0.000385 ,  36
   6.3246 , 0.813866 , 0.000385 ,  37
   6.3246 , 0.813857 , 0.000385 ,  38
   6.3246 , 0.813868 , 0.000385 ,  39
   6.3246 , 0.813764 , 0.000385 ,  40
   6.3246 , 0.813825 , 0.000385 ,  41
   6.3246 , 0.813931 , 0.000385 ,  42
   6.3246 , 0.813868 , 0.000385 ,  43
   6.3246 , 0.813849 , 0.000385 ,  44
   6.3246 , 0.813917 , 0.000385 ,  45
   6.3246 , 0.813861 , 0.000385 ,  46
   6.3246 , 0.813937 , 0.000385 ,  47
   6.3246 , 0.813885 , 0.000385 ,  48
   6.3246 , 0.813879 , 0.000385 ,  49
   6.3246 , 0.813855 , 0.000385 ,  50
   6.3246 , 0.813925 , 0.000385 ,  51
   6.3246 , 0.813818 , 0.000385 ,  52
   6.3246 , 0.813891 , 0.000385 ,  53
   6.3246 , 0.813881 , 0.000385 ,  54
   6.3246 , 0.813857 , 0.000385 ,  55
   6.3246 , 0.813851 , 0.000385 ,  56
   6.3246 , 0.813823 , 0.000385 ,  57
   6.3246 , 0.813814 , 0.000385 ,  58
   6.3246 , 0.813812 , 0.000385 ,  59
   6.3246 , 0.813849 , 0.000385 ,  60
   6.3246 , 0.813868 , 0.000385 ,  61
   6.3246 , 0.813811 , 0.000385 ,  62
   6.3246 , 0.813818 , 0.000385 ,  63
   6.3246 , 0.813864 , 0.000385 ,  64
   6.3246 , 0.813851 , 0.000385 ,  65
   6.3246 , 0.813803 , 0.000385 ,  66
   6.3246 , 0.813808 , 0.000385 ,  67
   6.3246 , 0.813873 , 0.000385 ,  68
   6.3246 , 0.813892 , 0.000385 ,  69
   6.3246 , 0.813936 , 0.000385 ,  70
   6.3246 , 0.813816 , 0.000385 ,  71
   6.3246 , 0.813842 , 0.000385 ,  72
   6.3246 , 0.813899 , 0.000385 ,  73
   6.3246 , 0.813894 , 0.000385 ,  74
   6.3246 , 0.813864 , 0.000385 ,  75
   6.3246 , 0.813830 , 0.000385 ,  76
   6.3246 , 0.813884 , 0.000385 ,  77
   6.3246 , 0.813781 , 0.000385 ,  78
   6.3246 , 0.813821 , 0.000385 ,  79
   6.3246 , 0.813861 , 0.000385 ,  80
   6.3246 , 0.813839 , 0.000385 ,  81
   6.3246 , 0.813908 , 0.000385 ,  82
   6.3246 , 0.813865 , 0.000385 ,  83
   6.3246 , 0.813832 , 0.000385 ,  84
   6.3246 , 0.813862 , 0.000385 ,  85
   6.3246 , 0.813843 , 0.000385 ,  86
   6.3246 , 0.813911 , 0.000385 ,  87
   6.3246 , 0.813835 , 0.000385 ,  88
   6.3246 , 0.813827 , 0.000385 ,  89
   6.3246 , 0.813851 , 0.000385 ,  90
   6.3246 , 0.813884 , 0.000385 ,  91
   6.3246 , 0.813855 , 0.000385 ,  92
   6.3246 , 0.813865 , 0.000385 ,  93
   6.3246 , 0.813832 , 0.000385 ,  94
   6.3246 , 0.813796 , 0.000385 ,  95
   6.3246 , 0.813869 , 0.000385 ,  96
   6.3246 , 0.813922 , 0.000385 ,  97
   6.3246 , 0.813798 , 0.000385 ,  98
   6.3246 , 0.813819 , 0.000385 ,  99
   6.3246 , 0.813918 , 0.000385 , 100
   6.4031 , 0.816008 , 0.000349 ,   0
   6.4031 , 0.816062 , 0.000349 ,   1
   6.4031 , 0.815948 , 0.000349 ,   2
   6.4031 , 0.815893 , 0.000349 ,   3
   6.4031 , 0.816038 , 0.000349 ,   4
   6.4031 , 0.816044 , 0.000349 ,   5
   6.4031 , 0.816031 , 0.000349 ,   6
   6.4031 , 0.815978 , 0.000349 ,   7
   6.4031 , 0.816044 , 0.000349 ,   8
   6.4031 , 0.816031 , 0.000349 ,   9
   6.4031 , 0.815979 , 0.000349 ,  10
   6.4031 , 0.816000 , 0.000349 ,  11
   6.4031 , 0.816006 , 0.000349 ,  12
   6.4031 , 0.816024 , 0.000349 ,  13
   6.4031 , 0.815964 , 0.000349 ,  14
   6.4031 , 0.816007 , 0.000349 ,  15
   6.4031 , 0.815994 , 0.000349 ,  16
   6.4031 , 0.815984 , 0.000349 ,  17
   6.4031 , 0.815976 , 0.000349 ,  18
   6.4031 , 0.816039 , 0.000349 ,  19
   6.4031 , 0.816013 , 0.000349 ,  20
   6.4031 , 0.816004 , 0.000349 ,  21
   6.4031 , 0.816025 , 0.000349 ,  22
   6.4031 , 0.816014 , 0.000349 ,  23
   6.4031 , 0.815938 , 0.000349 ,  24
   6.4031 , 0.815985 , 0.000349 ,  25
   6.4031 , 0.815982 , 0.000349 ,  26
   6.4031 , 0.815965 , 0.000349 ,  27
   6.4031 , 0.816003 , 0.000349 ,  28
   6.4031 , 0.816053 , 0.000349 ,  29
   6.4031 , 0.816035 , 0.000349 ,  30
   6.4031 , 0.816011 , 0.000349 ,  31
   6.4031 , 0.815973 , 0.000349 ,  32
   6.4031 , 0.816005 , 0.000349 ,  33
   6.4031 , 0.816017 , 0.000349 ,  34
   6.4031 , 0.815992 , 0.000349 ,  35
   6.4031 , 0.816041 , 0.000349 ,  36
   6.4031 , 0.816000 , 0.000349 ,  37
   6.4031 , 0.816058 , 0.000349 ,  38
   6.4031 , 0.815970 , 0.000349 ,  39
   6.4031 , 0.816063 , 0.000349 ,  40
   6.4031 , 0.816019 , 0.000349 ,  41
   6.4031 , 0.815973 , 0.000349 ,  42
   6.4031 , 0.815977 , 0.000349 ,  43
   6.4031 , 0.816033 , 0.000349 ,  44
   6.4031 , 0.816020 , 0.000349 ,  45
   6.4031 , 0.815966 , 0.000349 ,  46
   6.4031 , 0.816010 , 0.000349 ,  47
   6.4031 , 0.816019 , 0.000349 ,  48
   6.4031 , 0.816043 , 0.000349 ,  49
   6.4031 , 0.816074 , 0.000349 ,  50
   6.4031 , 0.816017 , 0.000349 ,  51
   6.4031 , 0.815989 , 0.000349 ,  52
   6.4031 , 0.816067 , 0.000349 ,  53
   6.4031 , 0.815977 , 0.000349 ,  54
   6.4031 , 0.815954 , 0.000349 ,  55
   6.4031 , 0.815975 , 0.000349 ,  56
   6.4031 , 0.815995 , 0.000349 ,  57
   6.4031 , 0.816028 , 0.000349 ,  58
   6.4031 , 0.816027 , 0.000349 ,  59
   6.4031 , 0.815983 , 0.000349 ,  60
   6.4031 , 0.815973 , 0.000349 ,  61
   6.4031 , 0.815980 , 0.000349 ,  62
   6.4031 , 0.816055 , 0.000349 ,  63
   6.4031 , 0.816052 , 0.000349 ,  64
   6.4031 , 0.815978 , 0.000349 ,  65
   6.4031 , 0.815968 , 0.000349 ,  66
   6.4031 , 0.816028 , 0.000349 ,  67
   6.4031 , 0.816019 , 0.000349 ,  68
   6.4031 , 0.816025 , 0.000349 ,  69
   6.4031 , 0.815963 , 0.000349 ,  70
   6.4031 , 0.815997 , 0.000349 ,  71
   6.4031 , 0.816030 , 0.000349 ,  72
   6.4031 , 0.816051 , 0.000349 ,  73
   6.4031 , 0.816018 , 0.000349 ,  74
   6.4031 , 0.816040 , 0.000349 ,  75
   6.4031 , 0.816042 , 0.000349 ,  76
   6.4031 , 0.815999 , 0.000349 ,  77
   6.4031 , 0.815963 , 0.000349 ,  78
   6.4031 , 0.816035 , 0.000349 ,  79
   6.4031 , 0.815962 , 0.000349 ,  80
   6.4031 , 0.815996 , 0.000349 ,  81
   6.4031 , 0.816087 , 0.000349 ,  82
   6.4031 , 0.816065 , 0.000349 ,  83
   6.4031 , 0.815995 , 0.000349 ,  84
   6.4031 , 0.815980 , 0.000349 ,  85
   6.4031 , 0.815946 , 0.000349 ,  86
   6.4031 , 0.816050 , 0.000349 ,  87
   6.4031 , 0.816008 , 0.000349 ,  88
   6.4031 , 0.815958 , 0.000349 ,  89
   6.4031 , 0.816057 , 0.000349 ,  90
   6.4031 , 0.816054 , 0.000349 ,  91
   6.4031 , 0.815999 , 0.000349 ,  92
   6.4031 , 0.816050 , 0.000349 ,  93
   6.4031 , 0.816018 , 0.000349 ,  94
   6.4031 , 0.816010 , 0.000349 ,  95
   6.4031 , 0.816001 , 0.000349 ,  96
   6.4031 , 0.815958 , 0.000349 ,  97
   6.4031 , 0.816003 , 0.000349 ,  98
   6.4031 , 0.816009 , 0.000349 ,  99
   6.4031 , 0.816016 , 0.000349 , 100
   6.4807 , 0.818158 , 0.000418 ,   0
   6.4807 , 0.818218 , 0.000418 ,   1
   6.4807 , 0.818234 , 0.000418 ,   2
   6.4807 , 0.818242 , 0.000418 ,   3
   6.4807 , 0.818164 , 0.000418 ,   4
   6.4807 , 0.818158 , 0.000418 ,   5
   6.4807 , 0.818190 , 0.000418 ,   6
   6.4807 , 0.818219 , 0.000418 ,   7
   6.4807 , 0.818183 , 0.000418 ,   8
   6.4807 , 0.818184 , 0.000418 ,   9
   6.4807 , 0.818107 , 0.000418 ,  10
   6.4807 , 0.818122 , 0.000418 ,  11
   6.4807 , 0.818144 , 0.000418 ,  12
   6.4807 , 0.818140 , 0.000418 ,  13
   6.4807 , 0.818152 , 0.000418 ,  14
   6.4807 , 0.818065 , 0.000418 ,  15
   6.4807 , 0.818134 , 0.000418 ,  16
   6.4807 , 0.818158 , 0.000418 ,  17
   6.4807 , 0.818123 , 0.000418 ,  18
   6.4807 , 0.818154 , 0.000418 ,  19
   6.4807 , 0.818150 , 0.000418 ,  20
   6.4807 , 0.818117 , 0.000418 ,  21
   6.4807 , 0.818151 , 0.000418 ,  22
   6.4807 , 0.818190 , 0.000418 ,  23
   6.4807 , 0.818131 , 0.000418 ,  24
   6.4807 , 0.818100 , 0.000418 ,  25
   6.4807 , 0.818135 , 0.000418 ,  26
   6.4807 , 0.818147 , 0.000418 ,  27
   6.4807 , 0.818123 , 0.000418 ,  28
   6.4807 , 0.818209 , 0.000418 ,  29
   6.4807 , 0.818085 , 0.000418 ,  30
   6.4807 , 0.818100 , 0.000418 ,  31
   6.4807 , 0.818078 , 0.000418 ,  32
   6.4807 , 0.818148 , 0.000418 ,  33
   6.4807 , 0.818122 , 0.000418 ,  34
   6.4807 , 0.818106 , 0.000418 ,  35
   6.4807 , 0.818222 , 0.000418 ,  36
   6.4807 , 0.818160 , 0.000418 ,  37
   6.4807 , 0.818180 , 0.000418 ,  38
   6.4807 , 0.818067 , 0.000418 ,  39
   6.4807 , 0.818182 , 0.000418 ,  40
   6.4807 , 0.818150 , 0.000418 ,  41
   6.4807 , 0.818120 , 0.000418 ,  42
   6.4807 , 0.818143 , 0.000418 ,  43
   6.4807 , 0.818216 , 0.000418 ,  44
   6.4807 , 0.818114 , 0.000418 ,  45
   6.4807 , 0.818183 , 0.000418 ,  46
   6.4807 , 0.818220 , 0.000418 ,  47
   6.4807 , 0.818218 , 0.000418 ,  48
   6.4807 , 0.818168 , 0.000418 ,  49
   6.4807 , 0.818238 , 0.000418 ,  50
   6.4807 , 0.818152 , 0.000418 ,  51
   6.4807 , 0.818152 , 0.000418 ,  52
   6.4807 , 0.818170 , 0.000418 ,  53
   6.4807 , 0.818160 , 0.000418 ,  54
   6.4807 , 0.818154 , 0.000418 ,  55
   6.4807 , 0.818128 , 0.000418 ,  56
   6.4807 , 0.818162 , 0.000418 ,  57
   6.4807 , 0.818163 , 0.000418 ,  58
   6.4807 , 0.818199 , 0.000418 ,  59
   6.4807 , 0.818181 , 0.000418 ,  60
   6.4807 , 0.818125 , 0.000418 ,  61
   6.4807 , 0.818149 , 0.000418 ,  62
   6.4807 , 0.818250 , 0.000418 ,  63
   6.4807 , 0.818166 , 0.000418 ,  64
   6.4807 , 0.818090 , 0.000418 ,  65
   6.4807 , 0.818165 , 0.000418 ,  66
   6.4807 , 0.818194 , 0.000418 ,  67
   6.4807 , 0.818128 , 0.000418 ,  68
   6.4807 , 0.818117 , 0.000418 ,  69
   6.4807 , 0.818172 , 0.000418 ,  70
   6.4807 , 0.818229 , 0.000418 ,  71
   6.4807 , 0.818158 , 0.000418 ,  72
   6.4807 , 0.818136 , 0.000418 ,  73
   6.4807 , 0.818146 , 0.000418 ,  74
   6.4807 , 0.818222 , 0.000418 ,  75
   6.4807 , 0.818160 , 0.000418 ,  76
   6.4807 , 0.818154 , 0.000418 ,  77
   6.4807 , 0.818082 , 0.000418 ,  78
   6.4807 , 0.818183 , 0.000418 ,  79
   6.4807 , 0.818148 , 0.000418 ,  80
   6.4807 , 0.818219 , 0.000418 ,  81
   6.4807 , 0.818150 , 0.000418 ,  82
   6.4807 , 0.818221 , 0.000418 ,  83
   6.4807 , 0.818128 , 0.000418 ,  84
   6.4807 , 0.818083 , 0.000418 ,  85
   6.4807 , 0.818134 , 0.000418 ,  86
   6.4807 , 0.818182 , 0.000418 ,  87
   6.4807 , 0.818153 , 0.000418 ,  88
   6.4807 , 0.818125 , 0.000418 ,  89
   6.4807 , 0.818165 , 0.000418 ,  90
   6.4807 , 0.818165 , 0.000418 ,  91
   6.4807 , 0.818223 , 0.000418 ,  92
   6.4807 , 0.818168 , 0.000418 ,  93
   6.4807 , 0.818151 , 0.000418 ,  94
   6.4807 , 0.818129 , 0.000418 ,  95
   6.4807 , 0.818085 , 0.000418 ,  96
   6.4807 , 0.818172 , 0.000418 ,  97
   6.4807 , 0.818233 , 0.000418 ,  98
   6.4807 , 0.818156 , 0.000418 ,  99
   6.4807 , 0.818147 , 0.000418 , 100
   6.5574 , 0.819739 , 0.000522 ,   0
   6.5574 , 0.819813 , 0.000522 ,   1
   6.5574 , 0.819750 , 0.000522 ,   2
   6.5574 , 0.819766 , 0.000522 ,   3
   6.5574 , 0.819724 , 0.000522 ,   4
   6.5574 , 0.819777 , 0.000522 ,   5
   6.5574 , 0.819740 , 0.000522 ,   6
   6.5574 , 0.819707 , 0.000522 ,   7
   6.5574 , 0.819824 , 0.000522 ,   8
   6.5574 , 0.819745 , 0.000522 ,   9
   6.5574 , 0.819846 , 0.000522 ,  10
   6.5574 , 0.819748 , 0.000522 ,  11
   6.5574 , 0.819796 , 0.000522 ,  12
   6.5574 , 0.819734 , 0.000522 ,  13
   6.5574 , 0.819720 , 0.000522 ,  14
   6.5574 , 0.819772 , 0.000522 ,  15
   6.5574 , 0.819726 , 0.000522 ,  16
   6.5574 , 0.819668 , 0.000522 ,  17
   6.5574 , 0.819745 , 0.000522 ,  18
   6.5574 , 0.819727 , 0.000522 ,  19
   6.5574 , 0.819728 , 0.000522 ,  20
   6.5574 , 0.819741 , 0.000522 ,  21
   6.5574 , 0.819742 , 0.000522 ,  22
   6.5574 , 0.819762 , 0.000522 ,  23
   6.5574 , 0.819667 , 0.000522 ,  24
   6.5574 , 0.819693 , 0.000522 ,  25
   6.5574 , 0.819744 , 0.000522 ,  26
   6.5574 , 0.819714 , 0.000522 ,  27
   6.5574 , 0.819675 , 0.000522 ,  28
   6.5574 , 0.819761 , 0.000522 ,  29
   6.5574 , 0.819748 , 0.000522 ,  30
   6.5574 , 0.819733 , 0.000522 ,  31
   6.5574 , 0.819763 , 0.000522 ,  32
   6.5574 , 0.819765 , 0.000522 ,  33
   6.5574 , 0.819639 , 0.000522 ,  34
   6.5574 , 0.819676 , 0.000522 ,  35
   6.5574 , 0.819769 , 0.000522 ,  36
   6.5574 , 0.819770 , 0.000522 ,  37
   6.5574 , 0.819768 , 0.000522 ,  38
   6.5574 , 0.819793 , 0.000522 ,  39
   6.5574 , 0.819771 , 0.000522 ,  40
   6.5574 , 0.819679 , 0.000522 ,  41
   6.5574 , 0.819681 , 0.000522 ,  42
   6.5574 , 0.819742 , 0.000522 ,  43
   6.5574 , 0.819713 , 0.000522 ,  44
   6.5574 , 0.819632 , 0.000522 ,  45
   6.5574 , 0.819645 , 0.000522 ,  46
   6.5574 , 0.819720 , 0.000522 ,  47
   6.5574 , 0.819774 , 0.000522 ,  48
   6.5574 , 0.819765 , 0.000522 ,  49
   6.5574 , 0.819738 , 0.000522 ,  50
   6.5574 , 0.819705 , 0.000522 ,  51
   6.5574 , 0.819686 , 0.000522 ,  52
   6.5574 , 0.819698 , 0.000522 ,  53
   6.5574 , 0.819851 , 0.000522 ,  54
   6.5574 , 0.819749 , 0.000522 ,  55
   6.5574 , 0.819724 , 0.000522 ,  56
   6.5574 , 0.819770 , 0.000522 ,  57
   6.5574 , 0.819784 , 0.000522 ,  58
   6.5574 , 0.819775 , 0.000522 ,  59
   6.5574 , 0.819727 , 0.000522 ,  60
   6.5574 , 0.819726 , 0.000522 ,  61
   6.5574 , 0.819778 , 0.000522 ,  62
   6.5574 , 0.819689 , 0.000522 ,  63
   6.5574 , 0.819721 , 0.000522 ,  64
   6.5574 , 0.819722 , 0.000522 ,  65
   6.5574 , 0.819839 , 0.000522 ,  66
   6.5574 , 0.819724 , 0.000522 ,  67
   6.5574 , 0.819658 , 0.000522 ,  68
   6.5574 , 0.819670 , 0.000522 ,  69
   6.5574 , 0.819766 , 0.000522 ,  70
   6.5574 , 0.819800 , 0.000522 ,  71
   6.5574 , 0.819733 , 0.000522 ,  72
   6.5574 , 0.819775 , 0.000522 ,  73
   6.5574 , 0.819654 , 0.000522 ,  74
   6.5574 , 0.819809 , 0.000522 ,  75
   6.5574 , 0.819793 , 0.000522 ,  76
   6.5574 , 0.819644 , 0.000522 ,  77
   6.5574 , 0.819698 , 0.000522 ,  78
   6.5574 , 0.819715 , 0.000522 ,  79
   6.5574 , 0.819641 , 0.000522 ,  80
   6.5574 , 0.819726 , 0.000522 ,  81
   6.5574 , 0.819798 , 0.000522 ,  82
   6.5574 , 0.819744 , 0.000522 ,  83
   6.5574 , 0.819714 , 0.000522 ,  84
   6.5574 , 0.819752 , 0.000522 ,  85
   6.5574 , 0.819667 , 0.000522 ,  86
   6.5574 , 0.819760 , 0.000522 ,  87
   6.5574 , 0.819714 , 0.000522 ,  88
   6.5574 , 0.819699 , 0.000522 ,  89
   6.5574 , 0.819724 , 0.000522 ,  90
   6.5574 , 0.819848 , 0.000522 ,  91
   6.5574 , 0.819805 , 0.000522 ,  92
   6.5574 , 0.819644 , 0.000522 ,  93
   6.5574 , 0.819700 , 0.000522 ,  94
   6.5574 , 0.819816 , 0.000522 ,  95
   6.5574 , 0.819663 , 0.000522 ,  96
   6.5574 , 0.819844 , 0.000522 ,  97
   6.5574 , 0.819829 , 0.000522 ,  98
   6.5574 , 0.819828 , 0.000522 ,  99
   6.5574 , 0.819709 , 0.000522 , 100
   6.6332 , 0.821969 , 0.000511 ,   0
   6.6332 , 0.822075 , 0.000511 ,   1
   6.6332 , 0.821984 , 0.000511 ,   2
   6.6332 , 0.821962 , 0.000511 ,   3
   6.6332 , 0.821889 , 0.000511 ,   4
   6.6332 , 0.821924 , 0.000511 ,   5
   6.6332 , 0.821934 , 0.000511 ,   6
   6.6332 , 0.821940 , 0.000511 ,   7
   6.6332 , 0.821988 , 0.000511 ,   8
   6.6332 , 0.822049 , 0.000511 ,   9
   6.6332 , 0.821929 , 0.000511 ,  10
   6.6332 , 0.822061 , 0.000511 ,  11
   6.6332 , 0.821965 , 0.000511 ,  12
   6.6332 , 0.821894 , 0.000511 ,  13
   6.6332 , 0.821981 , 0.000511 ,  14
   6.6332 , 0.822029 , 0.000511 ,  15
   6.6332 , 0.821929 , 0.000511 ,  16
   6.6332 , 0.821810 , 0.000511 ,  17
   6.6332 , 0.821877 , 0.000511 ,  18
   6.6332 , 0.821956 , 0.000511 ,  19
   6.6332 , 0.822001 , 0.000511 ,  20
   6.6332 , 0.821976 , 0.000511 ,  21
   6.6332 , 0.821957 , 0.000511 ,  22
   6.6332 , 0.821910 , 0.000511 ,  23
   6.6332 , 0.822002 , 0.000511 ,  24
   6.6332 , 0.821981 , 0.000511 ,  25
   6.6332 , 0.821944 , 0.000511 ,  26
   6.6332 , 0.821951 , 0.000511 ,  27
   6.6332 , 0.821902 , 0.000511 ,  28
   6.6332 , 0.821930 , 0.000511 ,  29
   6.6332 , 0.821995 , 0.000511 ,  30
   6.6332 , 0.822011 , 0.000511 ,  31
   6.6332 , 0.821968 , 0.000511 ,  32
   6.6332 , 0.822113 , 0.000511 ,  33
   6.6332 , 0.821913 , 0.000511 ,  34
   6.6332 , 0.822006 , 0.000511 ,  35
   6.6332 , 0.821954 , 0.000511 ,  36
   6.6332 , 0.821983 , 0.000511 ,  37
   6.6332 , 0.821977 , 0.000511 ,  38
   6.6332 , 0.821970 , 0.000511 ,  39
   6.6332 , 0.821913 , 0.000511 ,  40
   6.6332 , 0.821935 , 0.000511 ,  41
   6.6332 , 0.821987 , 0.000511 ,  42
   6.6332 , 0.821993 , 0.000511 ,  43
   6.6332 , 0.821935 , 0.000511 ,  44
   6.6332 , 0.822076 , 0.000511 ,  45
   6.6332 , 0.821952 , 0.000511 ,  46
   6.6332 , 0.821941 , 0.000511 ,  47
   6.6332 , 0.821867 , 0.000511 ,  48
   6.6332 , 0.821963 , 0.000511 ,  49
   6.6332 , 0.821962 , 0.000511 ,  50
   6.6332 , 0.821974 , 0.000511 ,  51
   6.6332 , 0.822008 , 0.000511 ,  52
   6.6332 , 0.822009 , 0.000511 ,  53
   6.6332 , 0.821911 , 0.000511 ,  54
   6.6332 , 0.821986 , 0.000511 ,  55
   6.6332 , 0.821986 , 0.000511 ,  56
   6.6332 , 0.821988 , 0.000511 ,  57
   6.6332 , 0.822019 , 0.000511 ,  58
   6.6332 , 0.821884 , 0.000511 ,  59
   6.6332 , 0.821955 , 0.000511 ,  60
   6.6332 , 0.821930 , 0.000511 ,  61
   6.6332 , 0.822073 , 0.000511 ,  62
   6.6332 , 0.822040 , 0.000511 ,  63
   6.6332 , 0.821945 , 0.000511 ,  64
   6.6332 , 0.821915 , 0.000511 ,  65
   6.6332 , 0.821996 , 0.000511 ,  66
   6.6332 , 0.822052 , 0.000511 ,  67
   6.6332 , 0.821902 , 0.000511 ,  68
   6.6332 , 0.821950 , 0.000511 ,  69
   6.6332 , 0.821954 , 0.000511 ,  70
   6.6332 , 0.821988 , 0.000511 ,  71
   6.6332 , 0.821927 , 0.000511 ,  72
   6.6332 , 0.822042 , 0.000511 ,  73
   6.6332 , 0.822000 , 0.000511 ,  74
   6.6332 , 0.821930 , 0.000511 ,  75
   6.6332 , 0.821955 , 0.000511 ,  76
   6.6332 , 0.821970 , 0.000511 ,  77
   6.6332 , 0.821936 , 0.000511 ,  78
   6.6332 , 0.822011 , 0.000511 ,  79
   6.6332 , 0.821940 , 0.000511 ,  80
   6.6332 , 0.821954 , 0.000511 ,  81
   6.6332 , 0.821965 , 0.000511 ,  82
   6.6332 , 0.822012 , 0.000511 ,  83
   6.6332 , 0.821946 , 0.000511 ,  84
   6.6332 , 0.822053 , 0.000511 ,  85
   6.6332 , 0.821930 , 0.000511 ,  86
   6.6332 , 0.822026 , 0.000511 ,  87
   6.6332 , 0.821980 , 0.000511 ,  88
   6.6332 , 0.821916 , 0.000511 ,  89
   6.6332 , 0.822060 , 0.000511 ,  90
   6.6332 , 0.822027 , 0.000511 ,  91
   6.6332 , 0.821999 , 0.000511 ,  92
   6.6332 , 0.821924 , 0.000511 ,  93
   6.6332 , 0.821960 , 0.000511 ,  94
   6.6332 , 0.822004 , 0.000511 ,  95
   6.6332 , 0.821943 , 0.000511 ,  96
   6.6332 , 0.821918 , 0.000511 ,  97
   6.6332 , 0.821955 , 0.000511 ,  98
   6.6332 , 0.821977 , 0.000511 ,  99
   6.6332 , 0.822045 , 0.000511 , 100
   6.7082 , 0.825155 , 0.000333 ,   0
   6.7082 , 0.825140 , 0.000333 ,   1
   6.7082 , 0.825166 , 0.000333 ,   2
   6.7082 , 0.825107 , 0.000333 ,   3
   6.7082 , 0.825158 , 0.000333 ,   4
   6.7082 , 0.825182 , 0.000333 ,   5
   6.7082 , 0.825146 , 0.000333 ,   6
   6.7082 , 0.825167 , 0.000333 ,   7
   6.7082 , 0.825122 , 0.000333 ,   8
   6.7082 , 0.825227 , 0.000333 ,   9
   6.7082 , 0.825097 , 0.000333 ,  10
   6.7082 , 0.825195 , 0.000333 ,  11
   6.7082 , 0.825129 , 0.000333 ,  12
   6.7082 , 0.825144 , 0.000333 ,  13
   6.7082 , 0.825148 , 0.000333 ,  14
   6.7082 , 0.825106 , 0.000333 ,  15
   6.7082 , 0.825188 , 0.000333 ,  16
   6.7082 , 0.825154 , 0.000333 ,  17
   6.7082 , 0.825159 , 0.000333 ,  18
   6.7082 , 0.825142 , 0.000333 ,  19
   6.7082 , 0.825195 , 0.000333 ,  20
   6.7082 , 0.825160 , 0.000333 ,  21
   6.7082 , 0.825165 , 0.000333 ,  22
   6.7082 , 0.825135 , 0.000333 ,  23
   6.7082 , 0.825144 , 0.000333 ,  24
   6.7082 , 0.825083 , 0.000333 ,  25
   6.7082 , 0.825154 , 0.000333 ,  26
   6.7082 , 0.825124 , 0.000333 ,  27
   6.7082 , 0.825160 , 0.000333 ,  28
   6.7082 , 0.825152 , 0.000333 ,  29
   6.7082 , 0.825177 , 0.000333 ,  30
   6.7082 , 0.825154 , 0.000333 ,  31
   6.7082 , 0.825189 , 0.000333 ,  32
   6.7082 , 0.825197 , 0.000333 ,  33
   6.7082 , 0.825122 , 0.000333 ,  34
   6.7082 , 0.825173 , 0.000333 ,  35
   6.7082 , 0.825121 , 0.000333 ,  36
   6.7082 , 0.825174 , 0.000333 ,  37
   6.7082 , 0.825124 , 0.000333 ,  38
   6.7082 , 0.825110 , 0.000333 ,  39
   6.7082 , 0.825209 , 0.000333 ,  40
   6.7082 , 0.825135 , 0.000333 ,  41
   6.7082 , 0.825151 , 0.000333 ,  42
   6.7082 , 0.825175 , 0.000333 ,  43
   6.7082 , 0.825156 , 0.000333 ,  44
   6.7082 , 0.825151 , 0.000333 ,  45
   6.7082 , 0.825223 , 0.000333 ,  46
   6.7082 , 0.825217 , 0.000333 ,  47
   6.7082 , 0.825205 , 0.000333 ,  48
   6.7082 , 0.825186 , 0.000333 ,  49
   6.7082 , 0.825135 , 0.000333 ,  50
   6.7082 , 0.825168 , 0.000333 ,  51
   6.7082 , 0.825119 , 0.000333 ,  52
   6.7082 , 0.825206 , 0.000333 ,  53
   6.7082 , 0.825135 , 0.000333 ,  54
   6.7082 , 0.825081 , 0.000333 ,  55
   6.7082 , 0.825174 , 0.000333 ,  56
   6.7082 , 0.825098 , 0.000333 ,  57
   6.7082 , 0.825163 , 0.000333 ,  58
   6.7082 , 0.825185 , 0.000333 ,  59
   6.7082 , 0.825152 , 0.000333 ,  60
   6.7082 , 0.825157 , 0.000333 ,  61
   6.7082 , 0.825212 , 0.000333 ,  62
   6.7082 , 0.825186 , 0.000333 ,  63
   6.7082 , 0.825188 , 0.000333 ,  64
   6.7082 , 0.825223 , 0.000333 ,  65
   6.7082 , 0.825167 , 0.000333 ,  66
   6.7082 , 0.825125 , 0.000333 ,  67
   6.7082 , 0.825209 , 0.000333 ,  68
   6.7082 , 0.825127 , 0.000333 ,  69
   6.7082 , 0.825170 , 0.000333 ,  70
   6.7082 , 0.825160 , 0.000333 ,  71
   6.7082 , 0.825128 , 0.000333 ,  72
   6.7082 , 0.825142 , 0.000333 ,  73
   6.7082 , 0.825129 , 0.000333 ,  74
   6.7082 , 0.825109 , 0.000333 ,  75
   6.7082 , 0.825163 , 0.000333 ,  76
   6.7082 , 0.825145 , 0.000333 ,  77
   6.7082 , 0.825134 , 0.000333 ,  78
   6.7082 , 0.825105 , 0.000333 ,  79
   6.7082 , 0.825105 , 0.000333 ,  80
   6.7082 , 0.825177 , 0.000333 ,  81
   6.7082 , 0.825129 , 0.000333 ,  82
   6.7082 , 0.825238 , 0.000333 ,  83
   6.7082 , 0.825176 , 0.000333 ,  84
   6.7082 , 0.825144 , 0.000333 ,  85
   6.7082 , 0.825092 , 0.000333 ,  86
   6.7082 , 0.825144 , 0.000333 ,  87
   6.7082 , 0.825162 , 0.000333 ,  88
   6.7082 , 0.825148 , 0.000333 ,  89
   6.7082 , 0.825178 , 0.000333 ,  90
   6.7082 , 0.825194 , 0.000333 ,  91
   6.7082 , 0.825180 , 0.000333 ,  92
   6.7082 , 0.825128 , 0.000333 ,  93
   6.7082 , 0.825156 , 0.000333 ,  94
   6.7082 , 0.825159 , 0.000333 ,  95
   6.7082 , 0.825115 , 0.000333 ,  96
   6.7082 , 0.825175 , 0.000333 ,  97
   6.7082 , 0.825121 , 0.000333 ,  98
   6.7082 , 0.825163 , 0.000333 ,  99
   6.7082 , 0.825149 , 0.000333 , 100
   6.7823 , 0.826276 , 0.000481 ,   0
   6.7823 , 0.826378 , 0.000481 ,   1
   6.7823 , 0.826237 , 0.000481 ,   2
   6.7823 , 0.826221 , 0.000481 ,   3
   6.7823 , 0.826307 , 0.000481 ,   4
   6.7823 , 0.826271 , 0.000481 ,   5
   6.7823 , 0.826241 , 0.000481 ,   6
   6.7823 , 0.826282 , 0.000481 ,   7
   6.7823 , 0.826321 , 0.000481 ,   8
   6.7823 , 0.826381 , 0.000481 ,   9
   6.7823 , 0.826321 , 0.000481 ,  10
   6.7823 , 0.826313 , 0.000481 ,  11
   6.7823 , 0.826245 , 0.000481 ,  12
   6.7823 , 0.826243 , 0.000481 ,  13
   6.7823 , 0.826248 , 0.000481 ,  14
   6.7823 , 0.826282 , 0.000481 ,  15
   6.7823 , 0.826264 , 0.000481 ,  16
   6.7823 , 0.826252 , 0.000481 ,  17
   6.7823 , 0.826325 , 0.000481 ,  18
   6.7823 , 0.826280 , 0.000481 ,  19
   6.7823 , 0.826184 , 0.000481 ,  20
   6.7823 , 0.826219 , 0.000481 ,  21
   6.7823 , 0.826266 , 0.000481 ,  22
   6.7823 , 0.826176 , 0.000481 ,  23
   6.7823 , 0.826282 , 0.000481 ,  24
   6.7823 , 0.826340 , 0.000481 ,  25
   6.7823 , 0.826217 , 0.000481 ,  26
   6.7823 , 0.826302 , 0.000481 ,  27
   6.7823 , 0.826257 , 0.000481 ,  28
   6.7823 , 0.826277 , 0.000481 ,  29
   6.7823 , 0.826263 , 0.000481 ,  30
   6.7823 , 0.826217 , 0.000481 ,  31
   6.7823 , 0.826263 , 0.000481 ,  32
   6.7823 , 0.826302 , 0.000481 ,  33
   6.7823 , 0.826322 , 0.000481 ,  34
   6.7823 , 0.826271 , 0.000481 ,  35
   6.7823 , 0.826361 , 0.000481 ,  36
   6.7823 , 0.826256 , 0.000481 ,  37
   6.7823 , 0.826298 , 0.000481 ,  38
   6.7823 , 0.826177 , 0.000481 ,  39
   6.7823 , 0.826225 , 0.000481 ,  40
   6.7823 , 0.826222 , 0.000481 ,  41
   6.7823 , 0.826241 , 0.000481 ,  42
   6.7823 , 0.826236 , 0.000481 ,  43
   6.7823 , 0.826269 , 0.000481 ,  44
   6.7823 , 0.826348 , 0.000481 ,  45
   6.7823 , 0.826264 , 0.000481 ,  46
   6.7823 , 0.826276 , 0.000481 ,  47
   6.7823 , 0.826389 , 0.000481 ,  48
   6.7823 , 0.826342 , 0.000481 ,  49
   6.7823 , 0.826251 , 0.000481 ,  50
   6.7823 , 0.826235 , 0.000481 ,  51
   6.7823 , 0.826307 , 0.000481 ,  52
   6.7823 , 0.826380 , 0.000481 ,  53
   6.7823 , 0.826274 , 0.000481 ,  54
   6.7823 , 0.826261 , 0.000481 ,  55
   6.7823 , 0.826272 , 0.000481 ,  56
   6.7823 , 0.826281 , 0.000481 ,  57
   6.7823 , 0.826269 , 0.000481 ,  58
   6.7823 , 0.826218 , 0.000481 ,  59
   6.7823 , 0.826293 , 0.000481 ,  60
   6.7823 , 0.826226 , 0.000481 ,  61
   6.7823 , 0.826269 , 0.000481 ,  62
   6.7823 , 0.826273 , 0.000481 ,  63
   6.7823 , 0.826226 , 0.000481 ,  64
   6.7823 , 0.826294 , 0.000481 ,  65
   6.7823 , 0.826248 , 0.000481 ,  66
   6.7823 , 0.826348 , 0.000481 ,  67
   6.7823 , 0.826300 , 0.000481 ,  68
   6.7823 , 0.826231 , 0.000481 ,  69
   6.7823 , 0.826250 , 0.000481 ,  70
   6.7823 , 0.826235 , 0.000481 ,  71
   6.7823 , 0.826283 , 0.000481 ,  72
   6.7823 , 0.826310 , 0.000481 ,  73
   6.7823 , 0.826297 , 0.000481 ,  74
   6.7823 , 0.826402 , 0.000481 ,  75
   6.7823 , 0.826301 , 0.000481 ,  76
   6.7823 , 0.826289 , 0.000481 ,  77
   6.7823 , 0.826320 , 0.000481 ,  78
   6.7823 , 0.826213 , 0.000481 ,  79
   6.7823 , 0.826295 , 0.000481 ,  80
   6.7823 , 0.826187 , 0.000481 ,  81
   6.7823 , 0.826285 , 0.000481 ,  82
   6.7823 , 0.826319 , 0.000481 ,  83
   6.7823 , 0.826280 , 0.000481 ,  84
   6.7823 , 0.826271 , 0.000481 ,  85
   6.7823 , 0.826290 , 0.000481 ,  86
   6.7823 , 0.826324 , 0.000481 ,  87
   6.7823 , 0.826208 , 0.000481 ,  88
   6.7823 , 0.826181 , 0.000481 ,  89
   6.7823 , 0.826307 , 0.000481 ,  90
   6.7823 , 0.826300 , 0.000481 ,  91
   6.7823 , 0.826206 , 0.000481 ,  92
   6.7823 , 0.826223 , 0.000481 ,  93
   6.7823 , 0.826314 , 0.000481 ,  94
   6.7823 , 0.826261 , 0.000481 ,  95
   6.7823 , 0.826214 , 0.000481 ,  96
   6.7823 , 0.826306 , 0.000481 ,  97
   6.7823 , 0.826327 , 0.000481 ,  98
   6.7823 , 0.826272 , 0.000481 ,  99
   6.7823 , 0.826323 , 0.000481 , 100
   6.9282 , 0.829541 , 0.000930 ,   0
   6.9282 , 0.829683 , 0.000930 ,   1
   6.9282 , 0.829619 , 0.000930 ,   2
   6.9282 , 0.829585 , 0.000930 ,   3
   6.9282 , 0.829431 , 0.000930 ,   4
   6.9282 , 0.829487 , 0.000930 ,   5
   6.9282 , 0.829454 , 0.000930 ,   6
   6.9282 , 0.829563 , 0.000930 ,   7
   6.9282 , 0.829400 , 0.000930 ,   8
   6.9282 , 0.829593 , 0.000930 ,   9
   6.9282 , 0.829520 , 0.000930 ,  10
   6.9282 , 0.829549 , 0.000930 ,  11
   6.9282 , 0.829377 , 0.000930 ,  12
   6.9282 , 0.829658 , 0.000930 ,  13
   6.9282 , 0.829605 , 0.000930 ,  14
   6.9282 , 0.829502 , 0.000930 ,  15
   6.9282 , 0.829646 , 0.000930 ,  16
   6.9282 , 0.829347 , 0.000930 ,  17
   6.9282 , 0.829601 , 0.000930 ,  18
   6.9282 , 0.829511 , 0.000930 ,  19
   6.9282 , 0.829637 , 0.000930 ,  20
   6.9282 , 0.829618 , 0.000930 ,  21
   6.9282 , 0.829469 , 0.000930 ,  22
   6.9282 , 0.829270 , 0.000930 ,  23
   6.9282 , 0.829441 , 0.000930 ,  24
   6.9282 , 0.829489 , 0.000930 ,  25
   6.9282 , 0.829653 , 0.000930 ,  26
   6.9282 , 0.829694 , 0.000930 ,  27
   6.9282 , 0.829582 , 0.000930 ,  28
   6.9282 , 0.829631 , 0.000930 ,  29
   6.9282 , 0.829531 , 0.000930 ,  30
   6.9282 , 0.829625 , 0.000930 ,  31
   6.9282 , 0.829390 , 0.000930 ,  32
   6.9282 , 0.829522 , 0.000930 ,  33
   6.9282 , 0.829582 , 0.000930 ,  34
   6.9282 , 0.829533 , 0.000930 ,  35
   6.9282 , 0.829650 , 0.000930 ,  36
   6.9282 , 0.829667 , 0.000930 ,  37
   6.9282 , 0.829609 , 0.000930 ,  38
   6.9282 , 0.829521 , 0.000930 ,  39
   6.9282 , 0.829563 , 0.000930 ,  40
   6.9282 , 0.829502 , 0.000930 ,  41
   6.9282 , 0.829328 , 0.000930 ,  42
   6.9282 , 0.829555 , 0.000930 ,  43
   6.9282 , 0.829710 , 0.000930 ,  44
   6.9282 , 0.829628 , 0.000930 ,  45
   6.9282 , 0.829391 , 0.000930 ,  46
   6.9282 , 0.829641 , 0.000930 ,  47
   6.9282 , 0.829482 , 0.000930 ,  48
   6.9282 , 0.829438 , 0.000930 ,  49
   6.9282 , 0.829623 , 0.000930 ,  50
   6.9282 , 0.829601 , 0.000930 ,  51
   6.9282 , 0.829438 , 0.000930 ,  52
   6.9282 , 0.829635 , 0.000930 ,  53
   6.9282 , 0.829500 , 0.000930 ,  54
   6.9282 , 0.829549 , 0.000930 ,  55
   6.9282 , 0.829630 , 0.000930 ,  56
   6.9282 , 0.829552 , 0.000930 ,  57
   6.9282 , 0.829535 , 0.000930 ,  58
   6.9282 , 0.829526 , 0.000930 ,  59
   6.9282 , 0.829491 , 0.000930 ,  60
   6.9282 , 0.829499 , 0.000930 ,  61
   6.9282 , 0.829607 , 0.000930 ,  62
   6.9282 , 0.829596 , 0.000930 ,  63
   6.9282 , 0.829480 , 0.000930 ,  64
   6.9282 , 0.829575 , 0.000930 ,  65
   6.9282 , 0.829478 , 0.000930 ,  66
   6.9282 , 0.829613 , 0.000930 ,  67
   6.9282 , 0.829564 , 0.000930 ,  68
   6.9282 , 0.829372 , 0.000930 ,  69
   6.9282 , 0.829563 , 0.000930 ,  70
   6.9282 , 0.829738 , 0.000930 ,  71
   6.9282 , 0.829571 , 0.000930 ,  72
   6.9282 , 0.829539 , 0.000930 ,  73
   6.9282 , 0.829455 , 0.000930 ,  74
   6.9282 , 0.829632 , 0.000930 ,  75
   6.9282 , 0.829601 , 0.000930 ,  76
   6.9282 , 0.829597 , 0.000930 ,  77
   6.9282 , 0.829462 , 0.000930 ,  78
   6.9282 , 0.829599 , 0.000930 ,  79
   6.9282 , 0.829488 , 0.000930 ,  80
   6.9282 , 0.829472 , 0.000930 ,  81
   6.9282 , 0.829578 , 0.000930 ,  82
   6.9282 , 0.829594 , 0.000930 ,  83
   6.9282 , 0.829419 , 0.000930 ,  84
   6.9282 , 0.829448 , 0.000930 ,  85
   6.9282 , 0.829559 , 0.000930 ,  86
   6.9282 , 0.829519 , 0.000930 ,  87
   6.9282 , 0.829633 , 0.000930 ,  88
   6.9282 , 0.829333 , 0.000930 ,  89
   6.9282 , 0.829642 , 0.000930 ,  90
   6.9282 , 0.829612 , 0.000930 ,  91
   6.9282 , 0.829578 , 0.000930 ,  92
   6.9282 , 0.829340 , 0.000930 ,  93
   6.9282 , 0.829626 , 0.000930 ,  94
   6.9282 , 0.829595 , 0.000930 ,  95
   6.9282 , 0.829581 , 0.000930 ,  96
   6.9282 , 0.829536 , 0.000930 ,  97
   6.9282 , 0.829428 , 0.000930 ,  98
   6.9282 , 0.829544 , 0.000930 ,  99
   6.9282 , 0.829455 , 0.000930 , 100
   7.0000 , 0.832668 , 0.000476 ,   0
   7.0000 , 0.832666 , 0.000476 ,   1
   7.0000 , 0.832664 , 0.000476 ,   2
   7.0000 , 0.832650 , 0.000476 ,   3
   7.0000 , 0.832661 , 0.000476 ,   4
   7.0000 , 0.832667 , 0.000476 ,   5
   7.0000 , 0.832648 , 0.000476 ,   6
   7.0000 , 0.832643 , 0.000476 ,   7
   7.0000 , 0.832733 , 0.000476 ,   8
   7.0000 , 0.832724 , 0.000476 ,   9
   7.0000 , 0.832591 , 0.000476 ,  10
   7.0000 , 0.832697 , 0.000476 ,  11
   7.0000 , 0.832662 , 0.000476 ,  12
   7.0000 , 0.832649 , 0.000476 ,  13
   7.0000 , 0.832680 , 0.000476 ,  14
   7.0000 , 0.832708 , 0.000476 ,  15
   7.0000 , 0.832704 , 0.000476 ,  16
   7.0000 , 0.832617 , 0.000476 ,  17
   7.0000 , 0.832728 , 0.000476 ,  18
   7.0000 , 0.832585 , 0.000476 ,  19
   7.0000 , 0.832623 , 0.000476 ,  20
   7.0000 , 0.832647 , 0.000476 ,  21
   7.0000 , 0.832589 , 0.000476 ,  22
   7.0000 , 0.832673 , 0.000476 ,  23
   7.0000 , 0.832618 , 0.000476 ,  24
   7.0000 , 0.832622 , 0.000476 ,  25
   7.0000 , 0.832730 , 0.000476 ,  26
   7.0000 , 0.832632 , 0.000476 ,  27
   7.0000 , 0.832662 , 0.000476 ,  28
   7.0000 , 0.832675 , 0.000476 ,  29
   7.0000 , 0.832650 , 0.000476 ,  30
   7.0000 , 0.832560 , 0.000476 ,  31
   7.0000 , 0.832622 , 0.000476 ,  32
   7.0000 , 0.832666 , 0.000476 ,  33
   7.0000 , 0.832672 , 0.000476 ,  34
   7.0000 , 0.832717 , 0.000476 ,  35
   7.0000 , 0.832742 , 0.000476 ,  36
   7.0000 , 0.832697 , 0.000476 ,  37
   7.0000 , 0.832673 , 0.000476 ,  38
   7.0000 , 0.832636 , 0.000476 ,  39
   7.0000 , 0.832755 , 0.000476 ,  40
   7.0000 , 0.832692 , 0.000476 ,  41
   7.0000 , 0.832641 , 0.000476 ,  42
   7.0000 , 0.832606 , 0.000476 ,  43
   7.0000 , 0.832720 , 0.000476 ,  44
   7.0000 , 0.832696 , 0.000476 ,  45
   7.0000 , 0.832703 , 0.000476 ,  46
   7.0000 , 0.832701 , 0.000476 ,  47
   7.0000 , 0.832699 , 0.000476 ,  48
   7.0000 , 0.832573 , 0.000476 ,  49
   7.0000 , 0.832695 , 0.000476 ,  50
   7.0000 , 0.832640 , 0.000476 ,  51
   7.0000 , 0.832720 , 0.000476 ,  52
   7.0000 , 0.832694 , 0.000476 ,  53
   7.0000 , 0.832648 , 0.000476 ,  54
   7.0000 , 0.832615 , 0.000476 ,  55
   7.0000 , 0.832665 , 0.000476 ,  56
   7.0000 , 0.832647 , 0.000476 ,  57
   7.0000 , 0.832744 , 0.000476 ,  58
   7.0000 , 0.832701 , 0.000476 ,  59
   7.0000 , 0.832679 , 0.000476 ,  60
   7.0000 , 0.832696 , 0.000476 ,  61
   7.0000 , 0.832633 , 0.000476 ,  62
   7.0000 , 0.832628 , 0.000476 ,  63
   7.0000 , 0.832704 , 0.000476 ,  64
   7.0000 , 0.832669 , 0.000476 ,  65
   7.0000 , 0.832711 , 0.000476 ,  66
   7.0000 , 0.832727 , 0.000476 ,  67
   7.0000 , 0.832717 , 0.000476 ,  68
   7.0000 , 0.832654 , 0.000476 ,  69
   7.0000 , 0.832698 , 0.000476 ,  70
   7.0000 , 0.832689 , 0.000476 ,  71
   7.0000 , 0.832581 , 0.000476 ,  72
   7.0000 , 0.832632 , 0.000476 ,  73
   7.0000 , 0.832736 , 0.000476 ,  74
   7.0000 , 0.832572 , 0.000476 ,  75
   7.0000 , 0.832650 , 0.000476 ,  76
   7.0000 , 0.832697 , 0.000476 ,  77
   7.0000 , 0.832638 , 0.000476 ,  78
   7.0000 , 0.832662 , 0.000476 ,  79
   7.0000 , 0.832663 , 0.000476 ,  80
   7.0000 , 0.832655 , 0.000476 ,  81
   7.0000 , 0.832712 , 0.000476 ,  82
   7.0000 , 0.832617 , 0.000476 ,  83
   7.0000 , 0.832601 , 0.000476 ,  84
   7.0000 , 0.832635 , 0.000476 ,  85
   7.0000 , 0.832688 , 0.000476 ,  86
   7.0000 , 0.832736 , 0.000476 ,  87
   7.0000 , 0.832762 , 0.000476 ,  88
   7.0000 , 0.832563 , 0.000476 ,  89
   7.0000 , 0.832578 , 0.000476 ,  90
   7.0000 , 0.832735 , 0.000476 ,  91
   7.0000 , 0.832653 , 0.000476 ,  92
   7.0000 , 0.832594 , 0.000476 ,  93
   7.0000 , 0.832695 , 0.000476 ,  94
   7.0000 , 0.832698 , 0.000476 ,  95
   7.0000 , 0.832708 , 0.000476 ,  96
   7.0000 , 0.832688 , 0.000476 ,  97
   7.0000 , 0.832626 , 0.000476 ,  98
   7.0000 , 0.832711 , 0.000476 ,  99
   7.0000 , 0.832760 , 0.000476 , 100
   7.0711 , 0.835417 , 0.000408 ,   0
   7.0711 , 0.835475 , 0.000408 ,   1
   7.0711 , 0.835389 , 0.000408 ,   2
   7.0711 , 0.835348 , 0.000408 ,   3
   7.0711 , 0.835415 , 0.000408 ,   4
   7.0711 , 0.835465 , 0.000408 ,   5
   7.0711 , 0.835418 , 0.000408 ,   6
   7.0711 , 0.835424 , 0.000408 ,   7
   7.0711 , 0.835437 , 0.000408 ,   8
   7.0711 , 0.835395 , 0.000408 ,   9
   7.0711 , 0.835380 , 0.000408 ,  10
   7.0711 , 0.835434 , 0.000408 ,  11
   7.0711 , 0.835465 , 0.000408 ,  12
   7.0711 , 0.835375 , 0.000408 ,  13
   7.0711 , 0.835394 , 0.000408 ,  14
   7.0711 , 0.835385 , 0.000408 ,  15
   7.0711 , 0.835447 , 0.000408 ,  16
   7.0711 , 0.835388 , 0.000408 ,  17
   7.0711 , 0.835389 , 0.000408 ,  18
   7.0711 , 0.835427 , 0.000408 ,  19
   7.0711 , 0.835395 , 0.000408 ,  20
   7.0711 , 0.835381 , 0.000408 ,  21
   7.0711 , 0.835403 , 0.000408 ,  22
   7.0711 , 0.835465 , 0.000408 ,  23
   7.0711 , 0.835452 , 0.000408 ,  24
   7.0711 , 0.835400 , 0.000408 ,  25
   7.0711 , 0.835392 , 0.000408 ,  26
   7.0711 , 0.835485 , 0.000408 ,  27
   7.0711 , 0.835404 , 0.000408 ,  28
   7.0711 , 0.835427 , 0.000408 ,  29
   7.0711 , 0.835456 , 0.000408 ,  30
   7.0711 , 0.835424 , 0.000408 ,  31
   7.0711 , 0.835399 , 0.000408 ,  32
   7.0711 , 0.835351 , 0.000408 ,  33
   7.0711 , 0.835413 , 0.000408 ,  34
   7.0711 , 0.835505 , 0.000408 ,  35
   7.0711 , 0.835411 , 0.000408 ,  36
   7.0711 , 0.835385 , 0.000408 ,  37
   7.0711 , 0.835382 , 0.000408 ,  38
   7.0711 , 0.835500 , 0.000408 ,  39
   7.0711 , 0.835494 , 0.000408 ,  40
   7.0711 , 0.835403 , 0.000408 ,  41
   7.0711 , 0.835410 , 0.000408 ,  42
   7.0711 , 0.835310 , 0.000408 ,  43
   7.0711 , 0.835468 , 0.000408 ,  44
   7.0711 , 0.835421 , 0.000408 ,  45
   7.0711 , 0.835368 , 0.000408 ,  46
   7.0711 , 0.835417 , 0.000408 ,  47
   7.0711 , 0.835454 , 0.000408 ,  48
   7.0711 , 0.835437 , 0.000408 ,  49
   7.0711 , 0.835480 , 0.000408 ,  50
   7.0711 , 0.835405 , 0.000408 ,  51
   7.0711 , 0.835369 , 0.000408 ,  52
   7.0711 , 0.835447 , 0.000408 ,  53
   7.0711 , 0.835450 , 0.000408 ,  54
   7.0711 , 0.835428 , 0.000408 ,  55
   7.0711 , 0.835435 , 0.000408 ,  56
   7.0711 , 0.835478 , 0.000408 ,  57
   7.0711 , 0.835427 , 0.000408 ,  58
   7.0711 , 0.835383 , 0.000408 ,  59
   7.0711 , 0.835412 , 0.000408 ,  60
   7.0711 , 0.835398 , 0.000408 ,  61
   7.0711 , 0.835429 , 0.000408 ,  62
   7.0711 , 0.835460 , 0.000408 ,  63
   7.0711 , 0.835482 , 0.000408 ,  64
   7.0711 , 0.835425 , 0.000408 ,  65
   7.0711 , 0.835384 , 0.000408 ,  66
   7.0711 , 0.835422 , 0.000408 ,  67
   7.0711 , 0.835458 , 0.000408 ,  68
   7.0711 , 0.835493 , 0.000408 ,  69
   7.0711 , 0.835445 , 0.000408 ,  70
   7.0711 , 0.835388 , 0.000408 ,  71
   7.0711 , 0.835444 , 0.000408 ,  72
   7.0711 , 0.835342 , 0.000408 ,  73
   7.0711 , 0.835449 , 0.000408 ,  74
   7.0711 , 0.835432 , 0.000408 ,  75
   7.0711 , 0.835408 , 0.000408 ,  76
   7.0711 , 0.835465 , 0.000408 ,  77
   7.0711 , 0.835370 , 0.000408 ,  78
   7.0711 , 0.835374 , 0.000408 ,  79
   7.0711 , 0.835351 , 0.000408 ,  80
   7.0711 , 0.835404 , 0.000408 ,  81
   7.0711 , 0.835487 , 0.000408 ,  82
   7.0711 , 0.835442 , 0.000408 ,  83
   7.0711 , 0.835363 , 0.000408 ,  84
   7.0711 , 0.835336 , 0.000408 ,  85
   7.0711 , 0.835390 , 0.000408 ,  86
   7.0711 , 0.835451 , 0.000408 ,  87
   7.0711 , 0.835478 , 0.000408 ,  88
   7.0711 , 0.835358 , 0.000408 ,  89
   7.0711 , 0.835409 , 0.000408 ,  90
   7.0711 , 0.835460 , 0.000408 ,  91
   7.0711 , 0.835395 , 0.000408 ,  92
   7.0711 , 0.835370 , 0.000408 ,  93
   7.0711 , 0.835396 , 0.000408 ,  94
   7.0711 , 0.835425 , 0.000408 ,  95
   7.0711 , 0.835361 , 0.000408 ,  96
   7.0711 , 0.835362 , 0.000408 ,  97
   7.0711 , 0.835398 , 0.000408 ,  98
   7.0711 , 0.835435 , 0.000408 ,  99
   7.0711 , 0.835391 , 0.000408 , 100
   7.1414 , 0.836118 , 0.000585 ,   0
   7.1414 , 0.836202 , 0.000585 ,   1
   7.1414 , 0.836092 , 0.000585 ,   2
   7.1414 , 0.836033 , 0.000585 ,   3
   7.1414 , 0.836152 , 0.000585 ,   4
   7.1414 , 0.836085 , 0.000585 ,   5
   7.1414 , 0.836045 , 0.000585 ,   6
   7.1414 , 0.836169 , 0.000585 ,   7
   7.1414 , 0.836149 , 0.000585 ,   8
   7.1414 , 0.836142 , 0.000585 ,   9
   7.1414 , 0.836056 , 0.000585 ,  10
   7.1414 , 0.836109 , 0.000585 ,  11
   7.1414 , 0.836039 , 0.000585 ,  12
   7.1414 , 0.836170 , 0.000585 ,  13
   7.1414 , 0.836055 , 0.000585 ,  14
   7.1414 , 0.836024 , 0.000585 ,  15
   7.1414 , 0.836187 , 0.000585 ,  16
   7.1414 , 0.836179 , 0.000585 ,  17
   7.1414 , 0.836173 , 0.000585 ,  18
   7.1414 , 0.836146 , 0.000585 ,  19
   7.1414 , 0.836094 , 0.000585 ,  20
   7.1414 , 0.836144 , 0.000585 ,  21
   7.1414 , 0.836121 , 0.000585 ,  22
   7.1414 , 0.836147 , 0.000585 ,  23
   7.1414 , 0.836069 , 0.000585 ,  24
   7.1414 , 0.836114 , 0.000585 ,  25
   7.1414 , 0.836143 , 0.000585 ,  26
   7.1414 , 0.836173 , 0.000585 ,  27
   7.1414 , 0.836171 , 0.000585 ,  28
   7.1414 , 0.836128 , 0.000585 ,  29
   7.1414 , 0.836110 , 0.000585 ,  30
   7.1414 , 0.836211 , 0.000585 ,  31
   7.1414 , 0.836136 , 0.000585 ,  32
   7.1414 , 0.836167 , 0.000585 ,  33
   7.1414 , 0.836039 , 0.000585 ,  34
   7.1414 , 0.836136 , 0.000585 ,  35
   7.1414 , 0.836216 , 0.000585 ,  36
   7.1414 , 0.836155 , 0.000585 ,  37
   7.1414 , 0.836060 , 0.000585 ,  38
   7.1414 , 0.836042 , 0.000585 ,  39
   7.1414 , 0.836139 , 0.000585 ,  40
   7.1414 , 0.836108 , 0.000585 ,  41
   7.1414 , 0.836022 , 0.000585 ,  42
   7.1414 , 0.836023 , 0.000585 ,  43
   7.1414 , 0.836188 , 0.000585 ,  44
   7.1414 , 0.836162 , 0.000585 ,  45
   7.1414 , 0.836049 , 0.000585 ,  46
   7.1414 , 0.836166 , 0.000585 ,  47
   7.1414 , 0.836066 , 0.000585 ,  48
   7.1414 , 0.836161 , 0.000585 ,  49
   7.1414 , 0.836104 , 0.000585 ,  50
   7.1414 , 0.836005 , 0.000585 ,  51
   7.1414 , 0.836055 , 0.000585 ,  52
   7.1414 , 0.836120 , 0.000585 ,  53
   7.1414 , 0.836102 , 0.000585 ,  54
   7.1414 , 0.836057 , 0.000585 ,  55
   7.1414 , 0.836135 , 0.000585 ,  56
   7.1414 , 0.836138 , 0.000585 ,  57
   7.1414 , 0.836106 , 0.000585 ,  58
   7.1414 , 0.836087 , 0.000585 ,  59
   7.1414 , 0.836133 , 0.000585 ,  60
   7.1414 , 0.836097 , 0.000585 ,  61
   7.1414 , 0.836140 , 0.000585 ,  62
   7.1414 , 0.836225 , 0.000585 ,  63
   7.1414 , 0.836212 , 0.000585 ,  64
   7.1414 , 0.836058 , 0.000585 ,  65
   7.1414 , 0.836113 , 0.000585 ,  66
   7.1414 , 0.836193 , 0.000585 ,  67
   7.1414 , 0.836080 , 0.000585 ,  68
   7.1414 , 0.836130 , 0.000585 ,  69
   7.1414 , 0.836054 , 0.000585 ,  70
   7.1414 , 0.836197 , 0.000585 ,  71
   7.1414 , 0.836056 , 0.000585 ,  72
   7.1414 , 0.836177 , 0.000585 ,  73
   7.1414 , 0.836177 , 0.000585 ,  74
   7.1414 , 0.836198 , 0.000585 ,  75
   7.1414 , 0.836194 , 0.000585 ,  76
   7.1414 , 0.836089 , 0.000585 ,  77
   7.1414 , 0.836076 , 0.000585 ,  78
   7.1414 , 0.836095 , 0.000585 ,  79
   7.1414 , 0.836107 , 0.000585 ,  80
   7.1414 , 0.836068 , 0.000585 ,  81
   7.1414 , 0.836150 , 0.000585 ,  82
   7.1414 , 0.836139 , 0.000585 ,  83
   7.1414 , 0.836119 , 0.000585 ,  84
   7.1414 , 0.835934 , 0.000585 ,  85
   7.1414 , 0.836078 , 0.000585 ,  86
   7.1414 , 0.836173 , 0.000585 ,  87
   7.1414 , 0.836109 , 0.000585 ,  88
   7.1414 , 0.836007 , 0.000585 ,  89
   7.1414 , 0.836103 , 0.000585 ,  90
   7.1414 , 0.836230 , 0.000585 ,  91
   7.1414 , 0.836155 , 0.000585 ,  92
   7.1414 , 0.836078 , 0.000585 ,  93
   7.1414 , 0.836203 , 0.000585 ,  94
   7.1414 , 0.836175 , 0.000585 ,  95
   7.1414 , 0.836065 , 0.000585 ,  96
   7.1414 , 0.836142 , 0.000585 ,  97
   7.1414 , 0.836170 , 0.000585 ,  98
   7.1414 , 0.836032 , 0.000585 ,  99
   7.1414 , 0.836052 , 0.000585 , 100
   7.2111 , 0.837880 , 0.000574 ,   0
   7.2111 , 0.837840 , 0.000574 ,   1
   7.2111 , 0.837838 , 0.000574 ,   2
   7.2111 , 0.837959 , 0.000574 ,   3
   7.2111 , 0.837992 , 0.000574 ,   4
   7.2111 , 0.837825 , 0.000574 ,   5
   7.2111 , 0.837932 , 0.000574 ,   6
   7.2111 , 0.837926 , 0.000574 ,   7
   7.2111 , 0.837961 , 0.000574 ,   8
   7.2111 , 0.837964 , 0.000574 ,   9
   7.2111 , 0.837895 , 0.000574 ,  10
   7.2111 , 0.837912 , 0.000574 ,  11
   7.2111 , 0.837821 , 0.000574 ,  12
   7.2111 , 0.837938 , 0.000574 ,  13
   7.2111 , 0.837900 , 0.000574 ,  14
   7.2111 , 0.837806 , 0.000574 ,  15
   7.2111 , 0.837887 , 0.000574 ,  16
   7.2111 , 0.837801 , 0.000574 ,  17
   7.2111 , 0.837813 , 0.000574 ,  18
   7.2111 , 0.837875 , 0.000574 ,  19
   7.2111 , 0.837958 , 0.000574 ,  20
   7.2111 , 0.837849 , 0.000574 ,  21
   7.2111 , 0.838005 , 0.000574 ,  22
   7.2111 , 0.837916 , 0.000574 ,  23
   7.2111 , 0.837784 , 0.000574 ,  24
   7.2111 , 0.837938 , 0.000574 ,  25
   7.2111 , 0.837837 , 0.000574 ,  26
   7.2111 , 0.837884 , 0.000574 ,  27
   7.2111 , 0.837806 , 0.000574 ,  28
   7.2111 , 0.837881 , 0.000574 ,  29
   7.2111 , 0.837879 , 0.000574 ,  30
   7.2111 , 0.837864 , 0.000574 ,  31
   7.2111 , 0.837979 , 0.000574 ,  32
   7.2111 , 0.837794 , 0.000574 ,  33
   7.2111 , 0.837679 , 0.000574 ,  34
   7.2111 , 0.837909 , 0.000574 ,  35
   7.2111 , 0.837905 , 0.000574 ,  36
   7.2111 , 0.837904 , 0.000574 ,  37
   7.2111 , 0.837861 , 0.000574 ,  38
   7.2111 , 0.837855 , 0.000574 ,  39
   7.2111 , 0.837933 , 0.000574 ,  40
   7.2111 , 0.837938 , 0.000574 ,  41
   7.2111 , 0.837911 , 0.000574 ,  42
   7.2111 , 0.837907 , 0.000574 ,  43
   7.2111 , 0.837931 , 0.000574 ,  44
   7.2111 , 0.837848 , 0.000574 ,  45
   7.2111 , 0.837906 , 0.000574 ,  46
   7.2111 , 0.837863 , 0.000574 ,  47
   7.2111 , 0.837846 , 0.000574 ,  48
   7.2111 , 0.837926 , 0.000574 ,  49
   7.2111 , 0.837910 , 0.000574 ,  50
   7.2111 , 0.837909 , 0.000574 ,  51
   7.2111 , 0.837855 , 0.000574 ,  52
   7.2111 , 0.837894 , 0.000574 ,  53
   7.2111 , 0.837836 , 0.000574 ,  54
   7.2111 , 0.837881 , 0.000574 ,  55
   7.2111 , 0.837855 , 0.000574 ,  56
   7.2111 , 0.837853 , 0.000574 ,  57
   7.2111 , 0.837916 , 0.000574 ,  58
   7.2111 , 0.837931 , 0.000574 ,  59
   7.2111 , 0.837773 , 0.000574 ,  60
   7.2111 , 0.837890 , 0.000574 ,  61
   7.2111 , 0.837922 , 0.000574 ,  62
   7.2111 , 0.837877 , 0.000574 ,  63
   7.2111 , 0.837899 , 0.000574 ,  64
   7.2111 , 0.837848 , 0.000574 ,  65
   7.2111 , 0.837875 , 0.000574 ,  66
   7.2111 , 0.837947 , 0.000574 ,  67
   7.2111 , 0.837727 , 0.000574 ,  68
   7.2111 , 0.837799 , 0.000574 ,  69
   7.2111 , 0.837940 , 0.000574 ,  70
   7.2111 , 0.837833 , 0.000574 ,  71
   7.2111 , 0.837847 , 0.000574 ,  72
   7.2111 , 0.837976 , 0.000574 ,  73
   7.2111 , 0.837962 , 0.000574 ,  74
   7.2111 , 0.837833 , 0.000574 ,  75
   7.2111 , 0.837836 , 0.000574 ,  76
   7.2111 , 0.837941 , 0.000574 ,  77
   7.2111 , 0.837849 , 0.000574 ,  78
   7.2111 , 0.837872 , 0.000574 ,  79
   7.2111 , 0.837885 , 0.000574 ,  80
   7.2111 , 0.837897 , 0.000574 ,  81
   7.2111 , 0.837918 , 0.000574 ,  82
   7.2111 , 0.837924 , 0.000574 ,  83
   7.2111 , 0.837833 , 0.000574 ,  84
   7.2111 , 0.837824 , 0.000574 ,  85
   7.2111 , 0.837872 , 0.000574 ,  86
   7.2111 , 0.837894 , 0.000574 ,  87
   7.2111 , 0.837891 , 0.000574 ,  88
   7.2111 , 0.837803 , 0.000574 ,  89
   7.2111 , 0.837894 , 0.000574 ,  90
   7.2111 , 0.837895 , 0.000574 ,  91
   7.2111 , 0.837825 , 0.000574 ,  92
   7.2111 , 0.837821 , 0.000574 ,  93
   7.2111 , 0.837836 , 0.000574 ,  94
   7.2111 , 0.837780 , 0.000574 ,  95
   7.2111 , 0.837925 , 0.000574 ,  96
   7.2111 , 0.837893 , 0.000574 ,  97
   7.2111 , 0.837876 , 0.000574 ,  98
   7.2111 , 0.837966 , 0.000574 ,  99
   7.2111 , 0.837808 , 0.000574 , 100
   7.2801 , 0.839803 , 0.000612 ,   0
   7.2801 , 0.839833 , 0.000612 ,   1
   7.2801 , 0.839834 , 0.000612 ,   2
   7.2801 , 0.839807 , 0.000612 ,   3
   7.2801 , 0.839839 , 0.000612 ,   4
   7.2801 , 0.839843 , 0.000612 ,   5
   7.2801 , 0.839735 , 0.000612 ,   6
   7.2801 , 0.839765 , 0.000612 ,   7
   7.2801 , 0.839772 , 0.000612 ,   8
   7.2801 , 0.839852 , 0.000612 ,   9
   7.2801 , 0.839894 , 0.000612 ,  10
   7.2801 , 0.839802 , 0.000612 ,  11
   7.2801 , 0.839769 , 0.000612 ,  12
   7.2801 , 0.839712 , 0.000612 ,  13
   7.2801 , 0.839696 , 0.000612 ,  14
   7.2801 , 0.839805 , 0.000612 ,  15
   7.2801 , 0.839805 , 0.000612 ,  16
   7.2801 , 0.839790 , 0.000612 ,  17
   7.2801 , 0.839911 , 0.000612 ,  18
   7.2801 , 0.839704 , 0.000612 ,  19
   7.2801 , 0.839850 , 0.000612 ,  20
   7.2801 , 0.839779 , 0.000612 ,  21
   7.2801 , 0.839851 , 0.000612 ,  22
   7.2801 , 0.839778 , 0.000612 ,  23
   7.2801 , 0.839778 , 0.000612 ,  24
   7.2801 , 0.839701 , 0.000612 ,  25
   7.2801 , 0.839682 , 0.000612 ,  26
   7.2801 , 0.839897 , 0.000612 ,  27
   7.2801 , 0.839718 , 0.000612 ,  28
   7.2801 , 0.839854 , 0.000612 ,  29
   7.2801 , 0.839844 , 0.000612 ,  30
   7.2801 , 0.839767 , 0.000612 ,  31
   7.2801 , 0.839777 , 0.000612 ,  32
   7.2801 , 0.839824 , 0.000612 ,  33
   7.2801 , 0.839845 , 0.000612 ,  34
   7.2801 , 0.839827 , 0.000612 ,  35
   7.2801 , 0.839902 , 0.000612 ,  36
   7.2801 , 0.839793 , 0.000612 ,  37
   7.2801 , 0.839851 , 0.000612 ,  38
   7.2801 , 0.839762 , 0.000612 ,  39
   7.2801 , 0.839809 , 0.000612 ,  40
   7.2801 , 0.839838 , 0.000612 ,  41
   7.2801 , 0.839876 , 0.000612 ,  42
   7.2801 , 0.839744 , 0.000612 ,  43
   7.2801 , 0.839785 , 0.000612 ,  44
   7.2801 , 0.839806 , 0.000612 ,  45
   7.2801 , 0.839807 , 0.000612 ,  46
   7.2801 , 0.839808 , 0.000612 ,  47
   7.2801 , 0.839746 , 0.000612 ,  48
   7.2801 , 0.839821 , 0.000612 ,  49
   7.2801 , 0.839880 , 0.000612 ,  50
   7.2801 , 0.839835 , 0.000612 ,  51
   7.2801 , 0.839911 , 0.000612 ,  52
   7.2801 , 0.839750 , 0.000612 ,  53
   7.2801 , 0.839825 , 0.000612 ,  54
   7.2801 , 0.839724 , 0.000612 ,  55
   7.2801 , 0.839809 , 0.000612 ,  56
   7.2801 , 0.839894 , 0.000612 ,  57
   7.2801 , 0.839800 , 0.000612 ,  58
   7.2801 , 0.839772 , 0.000612 ,  59
   7.2801 , 0.839722 , 0.000612 ,  60
   7.2801 , 0.839685 , 0.000612 ,  61
   7.2801 , 0.839741 , 0.000612 ,  62
   7.2801 , 0.839724 , 0.000612 ,  63
   7.2801 , 0.839904 , 0.000612 ,  64
   7.2801 , 0.839937 , 0.000612 ,  65
   7.2801 , 0.839868 , 0.000612 ,  66
   7.2801 , 0.839829 , 0.000612 ,  67
   7.2801 , 0.839730 , 0.000612 ,  68
   7.2801 , 0.839819 , 0.000612 ,  69
   7.2801 , 0.839809 , 0.000612 ,  70
   7.2801 , 0.839799 , 0.000612 ,  71
   7.2801 , 0.839802 , 0.000612 ,  72
   7.2801 , 0.839661 , 0.000612 ,  73
   7.2801 , 0.839792 , 0.000612 ,  74
   7.2801 , 0.839815 , 0.000612 ,  75
   7.2801 , 0.839696 , 0.000612 ,  76
   7.2801 , 0.839816 , 0.000612 ,  77
   7.2801 , 0.839744 , 0.000612 ,  78
   7.2801 , 0.839735 , 0.000612 ,  79
   7.2801 , 0.839866 , 0.000612 ,  80
   7.2801 , 0.839769 , 0.000612 ,  81
   7.2801 , 0.839887 , 0.000612 ,  82
   7.2801 , 0.839922 , 0.000612 ,  83
   7.2801 , 0.839723 , 0.000612 ,  84
   7.2801 , 0.839790 , 0.000612 ,  85
   7.2801 , 0.839794 , 0.000612 ,  86
   7.2801 , 0.839894 , 0.000612 ,  87
   7.2801 , 0.839878 , 0.000612 ,  88
   7.2801 , 0.839738 , 0.000612 ,  89
   7.2801 , 0.839752 , 0.000612 ,  90
   7.2801 , 0.839889 , 0.000612 ,  91
   7.2801 , 0.839788 , 0.000612 ,  92
   7.2801 , 0.839787 , 0.000612 ,  93
   7.2801 , 0.839911 , 0.000612 ,  94
   7.2801 , 0.839802 , 0.000612 ,  95
   7.2801 , 0.839752 , 0.000612 ,  96
   7.2801 , 0.839776 , 0.000612 ,  97
   7.2801 , 0.839795 , 0.000612 ,  98
   7.2801 , 0.839825 , 0.000612 ,  99
   7.2801 , 0.839766 , 0.000612 , 100
   7.3485 , 0.842146 , 0.000571 ,   0
   7.3485 , 0.842157 , 0.000571 ,   1
   7.3485 , 0.842161 , 0.000571 ,   2
   7.3485 , 0.842172 , 0.000571 ,   3
   7.3485 , 0.842192 , 0.000571 ,   4
   7.3485 , 0.842142 , 0.000571 ,   5
   7.3485 , 0.842086 , 0.000571 ,   6
   7.3485 , 0.842175 , 0.000571 ,   7
   7.3485 , 0.842149 , 0.000571 ,   8
   7.3485 , 0.842241 , 0.000571 ,   9
   7.3485 , 0.842176 , 0.000571 ,  10
   7.3485 , 0.842207 , 0.000571 ,  11
   7.3485 , 0.842155 , 0.000571 ,  12
   7.3485 , 0.842181 , 0.000571 ,  13
   7.3485 , 0.842112 , 0.000571 ,  14
   7.3485 , 0.842148 , 0.000571 ,  15
   7.3485 , 0.842145 , 0.000571 ,  16
   7.3485 , 0.842104 , 0.000571 ,  17
   7.3485 , 0.842208 , 0.000571 ,  18
   7.3485 , 0.842049 , 0.000571 ,  19
   7.3485 , 0.842097 , 0.000571 ,  20
   7.3485 , 0.842267 , 0.000571 ,  21
   7.3485 , 0.842051 , 0.000571 ,  22
   7.3485 , 0.842123 , 0.000571 ,  23
   7.3485 , 0.841931 , 0.000571 ,  24
   7.3485 , 0.842022 , 0.000571 ,  25
   7.3485 , 0.842142 , 0.000571 ,  26
   7.3485 , 0.842124 , 0.000571 ,  27
   7.3485 , 0.842140 , 0.000571 ,  28
   7.3485 , 0.842143 , 0.000571 ,  29
   7.3485 , 0.842166 , 0.000571 ,  30
   7.3485 , 0.842110 , 0.000571 ,  31
   7.3485 , 0.842258 , 0.000571 ,  32
   7.3485 , 0.842135 , 0.000571 ,  33
   7.3485 , 0.842137 , 0.000571 ,  34
   7.3485 , 0.842124 , 0.000571 ,  35
   7.3485 , 0.842146 , 0.000571 ,  36
   7.3485 , 0.842201 , 0.000571 ,  37
   7.3485 , 0.842102 , 0.000571 ,  38
   7.3485 , 0.842048 , 0.000571 ,  39
   7.3485 , 0.842146 , 0.000571 ,  40
   7.3485 , 0.842131 , 0.000571 ,  41
   7.3485 , 0.842099 , 0.000571 ,  42
   7.3485 , 0.842048 , 0.000571 ,  43
   7.3485 , 0.842111 , 0.000571 ,  44
   7.3485 , 0.842179 , 0.000571 ,  45
   7.3485 , 0.842171 , 0.000571 ,  46
   7.3485 , 0.842178 , 0.000571 ,  47
   7.3485 , 0.842170 , 0.000571 ,  48
   7.3485 , 0.842107 , 0.000571 ,  49
   7.3485 , 0.842177 , 0.000571 ,  50
   7.3485 , 0.842104 , 0.000571 ,  51
   7.3485 , 0.842198 , 0.000571 ,  52
   7.3485 , 0.842192 , 0.000571 ,  53
   7.3485 , 0.842122 , 0.000571 ,  54
   7.3485 , 0.842056 , 0.000571 ,  55
   7.3485 , 0.842210 , 0.000571 ,  56
   7.3485 , 0.842109 , 0.000571 ,  57
   7.3485 , 0.842159 , 0.000571 ,  58
   7.3485 , 0.842175 , 0.000571 ,  59
   7.3485 , 0.842083 , 0.000571 ,  60
   7.3485 , 0.842065 , 0.000571 ,  61
   7.3485 , 0.842231 , 0.000571 ,  62
   7.3485 , 0.842161 , 0.000571 ,  63
   7.3485 , 0.842196 , 0.000571 ,  64
   7.3485 , 0.842034 , 0.000571 ,  65
   7.3485 , 0.842199 , 0.000571 ,  66
   7.3485 , 0.842137 , 0.000571 ,  67
   7.3485 , 0.842139 , 0.000571 ,  68
   7.3485 , 0.842079 , 0.000571 ,  69
   7.3485 , 0.842002 , 0.000571 ,  70
   7.3485 , 0.842272 , 0.000571 ,  71
   7.3485 , 0.842120 , 0.000571 ,  72
   7.3485 , 0.842165 , 0.000571 ,  73
   7.3485 , 0.842156 , 0.000571 ,  74
   7.3485 , 0.842131 , 0.000571 ,  75
   7.3485 , 0.842183 , 0.000571 ,  76
   7.3485 , 0.842179 , 0.000571 ,  77
   7.3485 , 0.842086 , 0.000571 ,  78
   7.3485 , 0.842099 , 0.000571 ,  79
   7.3485 , 0.842160 , 0.000571 ,  80
   7.3485 , 0.842236 , 0.000571 ,  81
   7.3485 , 0.842122 , 0.000571 ,  82
   7.3485 , 0.842104 , 0.000571 ,  83
   7.3485 , 0.842194 , 0.000571 ,  84
   7.3485 , 0.842111 , 0.000571 ,  85
   7.3485 , 0.842124 , 0.000571 ,  86
   7.3485 , 0.842232 , 0.000571 ,  87
   7.3485 , 0.842145 , 0.000571 ,  88
   7.3485 , 0.842129 , 0.000571 ,  89
   7.3485 , 0.842162 , 0.000571 ,  90
   7.3485 , 0.842211 , 0.000571 ,  91
   7.3485 , 0.842158 , 0.000571 ,  92
   7.3485 , 0.842145 , 0.000571 ,  93
   7.3485 , 0.842131 , 0.000571 ,  94
   7.3485 , 0.842197 , 0.000571 ,  95
   7.3485 , 0.842107 , 0.000571 ,  96
   7.3485 , 0.842153 , 0.000571 ,  97
   7.3485 , 0.842234 , 0.000571 ,  98
   7.3485 , 0.842203 , 0.000571 ,  99
   7.3485 , 0.842153 , 0.000571 , 100
   7.4833 , 0.843726 , 0.000817 ,   0
   7.4833 , 0.843839 , 0.000817 ,   1
   7.4833 , 0.843848 , 0.000817 ,   2
   7.4833 , 0.843788 , 0.000817 ,   3
   7.4833 , 0.843655 , 0.000817 ,   4
   7.4833 , 0.843726 , 0.000817 ,   5
   7.4833 , 0.843709 , 0.000817 ,   6
   7.4833 , 0.843720 , 0.000817 ,   7
   7.4833 , 0.843844 , 0.000817 ,   8
   7.4833 , 0.843854 , 0.000817 ,   9
   7.4833 , 0.843718 , 0.000817 ,  10
   7.4833 , 0.843816 , 0.000817 ,  11
   7.4833 , 0.843760 , 0.000817 ,  12
   7.4833 , 0.843723 , 0.000817 ,  13
   7.4833 , 0.843663 , 0.000817 ,  14
   7.4833 , 0.843551 , 0.000817 ,  15
   7.4833 , 0.843830 , 0.000817 ,  16
   7.4833 , 0.843688 , 0.000817 ,  17
   7.4833 , 0.843720 , 0.000817 ,  18
   7.4833 , 0.843720 , 0.000817 ,  19
   7.4833 , 0.843731 , 0.000817 ,  20
   7.4833 , 0.843787 , 0.000817 ,  21
   7.4833 , 0.843597 , 0.000817 ,  22
   7.4833 , 0.843787 , 0.000817 ,  23
   7.4833 , 0.843731 , 0.000817 ,  24
   7.4833 , 0.843819 , 0.000817 ,  25
   7.4833 , 0.843652 , 0.000817 ,  26
   7.4833 , 0.843769 , 0.000817 ,  27
   7.4833 , 0.843699 , 0.000817 ,  28
   7.4833 , 0.843755 , 0.000817 ,  29
   7.4833 , 0.843688 , 0.000817 ,  30
   7.4833 , 0.843668 , 0.000817 ,  31
   7.4833 , 0.843742 , 0.000817 ,  32
   7.4833 , 0.843672 , 0.000817 ,  33
   7.4833 , 0.843693 , 0.000817 ,  34
   7.4833 , 0.843657 , 0.000817 ,  35
   7.4833 , 0.843715 , 0.000817 ,  36
   7.4833 , 0.843708 , 0.000817 ,  37
   7.4833 , 0.843716 , 0.000817 ,  38
   7.4833 , 0.843743 , 0.000817 ,  39
   7.4833 , 0.843631 , 0.000817 ,  40
   7.4833 , 0.843724 , 0.000817 ,  41
   7.4833 , 0.843697 , 0.000817 ,  42
   7.4833 , 0.843661 , 0.000817 ,  43
   7.4833 , 0.843892 , 0.000817 ,  44
   7.4833 , 0.843650 , 0.000817 ,  45
   7.4833 , 0.843798 , 0.000817 ,  46
   7.4833 , 0.843796 , 0.000817 ,  47
   7.4833 , 0.843726 , 0.000817 ,  48
   7.4833 , 0.843828 , 0.000817 ,  49
   7.4833 , 0.843865 , 0.000817 ,  50
   7.4833 , 0.843736 , 0.000817 ,  51
   7.4833 , 0.843706 , 0.000817 ,  52
   7.4833 , 0.843604 , 0.000817 ,  53
   7.4833 , 0.843566 , 0.000817 ,  54
   7.4833 , 0.843618 , 0.000817 ,  55
   7.4833 , 0.843730 , 0.000817 ,  56
   7.4833 , 0.843578 , 0.000817 ,  57
   7.4833 , 0.843882 , 0.000817 ,  58
   7.4833 , 0.843729 , 0.000817 ,  59
   7.4833 , 0.843675 , 0.000817 ,  60
   7.4833 , 0.843641 , 0.000817 ,  61
   7.4833 , 0.843808 , 0.000817 ,  62
   7.4833 , 0.843639 , 0.000817 ,  63
   7.4833 , 0.843799 , 0.000817 ,  64
   7.4833 , 0.843731 , 0.000817 ,  65
   7.4833 , 0.843860 , 0.000817 ,  66
   7.4833 , 0.843768 , 0.000817 ,  67
   7.4833 , 0.843750 , 0.000817 ,  68
   7.4833 , 0.843751 , 0.000817 ,  69
   7.4833 , 0.843691 , 0.000817 ,  70
   7.4833 , 0.843760 , 0.000817 ,  71
   7.4833 , 0.843701 , 0.000817 ,  72
   7.4833 , 0.843829 , 0.000817 ,  73
   7.4833 , 0.843704 , 0.000817 ,  74
   7.4833 , 0.843602 , 0.000817 ,  75
   7.4833 , 0.843671 , 0.000817 ,  76
   7.4833 , 0.843756 , 0.000817 ,  77
   7.4833 , 0.843572 , 0.000817 ,  78
   7.4833 , 0.843505 , 0.000817 ,  79
   7.4833 , 0.843616 , 0.000817 ,  80
   7.4833 , 0.843810 , 0.000817 ,  81
   7.4833 , 0.843664 , 0.000817 ,  82
   7.4833 , 0.843794 , 0.000817 ,  83
   7.4833 , 0.843615 , 0.000817 ,  84
   7.4833 , 0.843739 , 0.000817 ,  85
   7.4833 , 0.843791 , 0.000817 ,  86
   7.4833 , 0.843834 , 0.000817 ,  87
   7.4833 , 0.843633 , 0.000817 ,  88
   7.4833 , 0.843612 , 0.000817 ,  89
   7.4833 , 0.843791 , 0.000817 ,  90
   7.4833 , 0.843761 , 0.000817 ,  91
   7.4833 , 0.843772 , 0.000817 ,  92
   7.4833 , 0.843569 , 0.000817 ,  93
   7.4833 , 0.843782 , 0.000817 ,  94
   7.4833 , 0.843864 , 0.000817 ,  95
   7.4833 , 0.843699 , 0.000817 ,  96
   7.4833 , 0.843718 , 0.000817 ,  97
   7.4833 , 0.843783 , 0.000817 ,  98
   7.4833 , 0.843776 , 0.000817 ,  99
   7.4833 , 0.843809 , 0.000817 , 100
   7.5498 , 0.846543 , 0.000684 ,   0
   7.5498 , 0.846551 , 0.000684 ,   1
   7.5498 , 0.846574 , 0.000684 ,   2
   7.5498 , 0.846395 , 0.000684 ,   3
   7.5498 , 0.846498 , 0.000684 ,   4
   7.5498 , 0.846457 , 0.000684 ,   5
   7.5498 , 0.846583 , 0.000684 ,   6
   7.5498 , 0.846532 , 0.000684 ,   7
   7.5498 , 0.846503 , 0.000684 ,   8
   7.5498 , 0.846620 , 0.000684 ,   9
   7.5498 , 0.846649 , 0.000684 ,  10
   7.5498 , 0.846613 , 0.000684 ,  11
   7.5498 , 0.846502 , 0.000684 ,  12
   7.5498 , 0.846548 , 0.000684 ,  13
   7.5498 , 0.846483 , 0.000684 ,  14
   7.5498 , 0.846563 , 0.000684 ,  15
   7.5498 , 0.846596 , 0.000684 ,  16
   7.5498 , 0.846571 , 0.000684 ,  17
   7.5498 , 0.846599 , 0.000684 ,  18
   7.5498 , 0.846515 , 0.000684 ,  19
   7.5498 , 0.846537 , 0.000684 ,  20
   7.5498 , 0.846465 , 0.000684 ,  21
   7.5498 , 0.846470 , 0.000684 ,  22
   7.5498 , 0.846499 , 0.000684 ,  23
   7.5498 , 0.846592 , 0.000684 ,  24
   7.5498 , 0.846532 , 0.000684 ,  25
   7.5498 , 0.846555 , 0.000684 ,  26
   7.5498 , 0.846544 , 0.000684 ,  27
   7.5498 , 0.846564 , 0.000684 ,  28
   7.5498 , 0.846658 , 0.000684 ,  29
   7.5498 , 0.846566 , 0.000684 ,  30
   7.5498 , 0.846572 , 0.000684 ,  31
   7.5498 , 0.846556 , 0.000684 ,  32
   7.5498 , 0.846465 , 0.000684 ,  33
   7.5498 , 0.846530 , 0.000684 ,  34
   7.5498 , 0.846493 , 0.000684 ,  35
   7.5498 , 0.846430 , 0.000684 ,  36
   7.5498 , 0.846705 , 0.000684 ,  37
   7.5498 , 0.846446 , 0.000684 ,  38
   7.5498 , 0.846438 , 0.000684 ,  39
   7.5498 , 0.846599 , 0.000684 ,  40
   7.5498 , 0.846491 , 0.000684 ,  41
   7.5498 , 0.846471 , 0.000684 ,  42
   7.5498 , 0.846479 , 0.000684 ,  43
   7.5498 , 0.846571 , 0.000684 ,  44
   7.5498 , 0.846528 , 0.000684 ,  45
   7.5498 , 0.846580 , 0.000684 ,  46
   7.5498 , 0.846595 , 0.000684 ,  47
   7.5498 , 0.846568 , 0.000684 ,  48
   7.5498 , 0.846609 , 0.000684 ,  49
   7.5498 , 0.846592 , 0.000684 ,  50
   7.5498 , 0.846499 , 0.000684 ,  51
   7.5498 , 0.846522 , 0.000684 ,  52
   7.5498 , 0.846555 , 0.000684 ,  53
   7.5498 , 0.846525 , 0.000684 ,  54
   7.5498 , 0.846459 , 0.000684 ,  55
   7.5498 , 0.846471 , 0.000684 ,  56
   7.5498 , 0.846515 , 0.000684 ,  57
   7.5498 , 0.846636 , 0.000684 ,  58
   7.5498 , 0.846474 , 0.000684 ,  59
   7.5498 , 0.846583 , 0.000684 ,  60
   7.5498 , 0.846562 , 0.000684 ,  61
   7.5498 , 0.846609 , 0.000684 ,  62
   7.5498 , 0.846444 , 0.000684 ,  63
   7.5498 , 0.846695 , 0.000684 ,  64
   7.5498 , 0.846341 , 0.000684 ,  65
   7.5498 , 0.846615 , 0.000684 ,  66
   7.5498 , 0.846569 , 0.000684 ,  67
   7.5498 , 0.846529 , 0.000684 ,  68
   7.5498 , 0.846639 , 0.000684 ,  69
   7.5498 , 0.846437 , 0.000684 ,  70
   7.5498 , 0.846515 , 0.000684 ,  71
   7.5498 , 0.846570 , 0.000684 ,  72
   7.5498 , 0.846485 , 0.000684 ,  73
   7.5498 , 0.846565 , 0.000684 ,  74
   7.5498 , 0.846641 , 0.000684 ,  75
   7.5498 , 0.846533 , 0.000684 ,  76
   7.5498 , 0.846707 , 0.000684 ,  77
   7.5498 , 0.846550 , 0.000684 ,  78
   7.5498 , 0.846557 , 0.000684 ,  79
   7.5498 , 0.846558 , 0.000684 ,  80
   7.5498 , 0.846563 , 0.000684 ,  81
   7.5498 , 0.846646 , 0.000684 ,  82
   7.5498 , 0.846452 , 0.000684 ,  83
   7.5498 , 0.846529 , 0.000684 ,  84
   7.5498 , 0.846497 , 0.000684 ,  85
   7.5498 , 0.846522 , 0.000684 ,  86
   7.5498 , 0.846487 , 0.000684 ,  87
   7.5498 , 0.846618 , 0.000684 ,  88
   7.5498 , 0.846433 , 0.000684 ,  89
   7.5498 , 0.846564 , 0.000684 ,  90
   7.5498 , 0.846546 , 0.000684 ,  91
   7.5498 , 0.846540 , 0.000684 ,  92
   7.5498 , 0.846572 , 0.000684 ,  93
   7.5498 , 0.846697 , 0.000684 ,  94
   7.5498 , 0.846541 , 0.000684 ,  95
   7.5498 , 0.846553 , 0.000684 ,  96
   7.5498 , 0.846479 , 0.000684 ,  97
   7.5498 , 0.846502 , 0.000684 ,  98
   7.5498 , 0.846661 , 0.000684 ,  99
   7.5498 , 0.846482 , 0.000684 , 100
   7.6158 , 0.848237 , 0.000681 ,   0
   7.6158 , 0.848237 , 0.000681 ,   1
   7.6158 , 0.848225 , 0.000681 ,   2
   7.6158 , 0.848037 , 0.000681 ,   3
   7.6158 , 0.848319 , 0.000681 ,   4
   7.6158 , 0.848254 , 0.000681 ,   5
   7.6158 , 0.848341 , 0.000681 ,   6
   7.6158 , 0.848213 , 0.000681 ,   7
   7.6158 , 0.848240 , 0.000681 ,   8
   7.6158 , 0.848246 , 0.000681 ,   9
   7.6158 , 0.848139 , 0.000681 ,  10
   7.6158 , 0.848282 , 0.000681 ,  11
   7.6158 , 0.848142 , 0.000681 ,  12
   7.6158 , 0.848211 , 0.000681 ,  13
   7.6158 , 0.848133 , 0.000681 ,  14
   7.6158 , 0.848215 , 0.000681 ,  15
   7.6158 , 0.848204 , 0.000681 ,  16
   7.6158 , 0.848238 , 0.000681 ,  17
   7.6158 , 0.848163 , 0.000681 ,  18
   7.6158 , 0.848251 , 0.000681 ,  19
   7.6158 , 0.848255 , 0.000681 ,  20
   7.6158 , 0.848255 , 0.000681 ,  21
   7.6158 , 0.848289 , 0.000681 ,  22
   7.6158 , 0.848236 , 0.000681 ,  23
   7.6158 , 0.848267 , 0.000681 ,  24
   7.6158 , 0.848145 , 0.000681 ,  25
   7.6158 , 0.848172 , 0.000681 ,  26
   7.6158 , 0.848314 , 0.000681 ,  27
   7.6158 , 0.848242 , 0.000681 ,  28
   7.6158 , 0.848233 , 0.000681 ,  29
   7.6158 , 0.848285 , 0.000681 ,  30
   7.6158 , 0.848176 , 0.000681 ,  31
   7.6158 , 0.848317 , 0.000681 ,  32
   7.6158 , 0.848240 , 0.000681 ,  33
   7.6158 , 0.848250 , 0.000681 ,  34
   7.6158 , 0.848155 , 0.000681 ,  35
   7.6158 , 0.848390 , 0.000681 ,  36
   7.6158 , 0.848358 , 0.000681 ,  37
   7.6158 , 0.848124 , 0.000681 ,  38
   7.6158 , 0.848191 , 0.000681 ,  39
   7.6158 , 0.848293 , 0.000681 ,  40
   7.6158 , 0.848174 , 0.000681 ,  41
   7.6158 , 0.848168 , 0.000681 ,  42
   7.6158 , 0.848263 , 0.000681 ,  43
   7.6158 , 0.848218 , 0.000681 ,  44
   7.6158 , 0.848284 , 0.000681 ,  45
   7.6158 , 0.848237 , 0.000681 ,  46
   7.6158 , 0.848293 , 0.000681 ,  47
   7.6158 , 0.848189 , 0.000681 ,  48
   7.6158 , 0.848208 , 0.000681 ,  49
   7.6158 , 0.848144 , 0.000681 ,  50
   7.6158 , 0.848164 , 0.000681 ,  51
   7.6158 , 0.848338 , 0.000681 ,  52
   7.6158 , 0.848365 , 0.000681 ,  53
   7.6158 , 0.848251 , 0.000681 ,  54
   7.6158 , 0.848192 , 0.000681 ,  55
   7.6158 , 0.848282 , 0.000681 ,  56
   7.6158 , 0.848110 , 0.000681 ,  57
   7.6158 , 0.848253 , 0.000681 ,  58
   7.6158 , 0.848172 , 0.000681 ,  59
   7.6158 , 0.848286 , 0.000681 ,  60
   7.6158 , 0.848172 , 0.000681 ,  61
   7.6158 , 0.848408 , 0.000681 ,  62
   7.6158 , 0.848196 , 0.000681 ,  63
   7.6158 , 0.848162 , 0.000681 ,  64
   7.6158 , 0.848154 , 0.000681 ,  65
   7.6158 , 0.848250 , 0.000681 ,  66
   7.6158 , 0.848338 , 0.000681 ,  67
   7.6158 , 0.848130 , 0.000681 ,  68
   7.6158 , 0.848342 , 0.000681 ,  69
   7.6158 , 0.848230 , 0.000681 ,  70
   7.6158 , 0.848291 , 0.000681 ,  71
   7.6158 , 0.848188 , 0.000681 ,  72
   7.6158 , 0.848227 , 0.000681 ,  73
   7.6158 , 0.848229 , 0.000681 ,  74
   7.6158 , 0.848135 , 0.000681 ,  75
   7.6158 , 0.848223 , 0.000681 ,  76
   7.6158 , 0.848211 , 0.000681 ,  77
   7.6158 , 0.848225 , 0.000681 ,  78
   7.6158 , 0.848182 , 0.000681 ,  79
   7.6158 , 0.848172 , 0.000681 ,  80
   7.6158 , 0.848228 , 0.000681 ,  81
   7.6158 , 0.848284 , 0.000681 ,  82
   7.6158 , 0.848154 , 0.000681 ,  83
   7.6158 , 0.848203 , 0.000681 ,  84
   7.6158 , 0.848219 , 0.000681 ,  85
   7.6158 , 0.848178 , 0.000681 ,  86
   7.6158 , 0.848245 , 0.000681 ,  87
   7.6158 , 0.848278 , 0.000681 ,  88
   7.6158 , 0.848266 , 0.000681 ,  89
   7.6158 , 0.848245 , 0.000681 ,  90
   7.6158 , 0.848362 , 0.000681 ,  91
   7.6158 , 0.848356 , 0.000681 ,  92
   7.6158 , 0.848341 , 0.000681 ,  93
   7.6158 , 0.848310 , 0.000681 ,  94
   7.6158 , 0.848259 , 0.000681 ,  95
   7.6158 , 0.848209 , 0.000681 ,  96
   7.6158 , 0.848306 , 0.000681 ,  97
   7.6158 , 0.848307 , 0.000681 ,  98
   7.6158 , 0.848268 , 0.000681 ,  99
   7.6158 , 0.848284 , 0.000681 , 100
   7.6811 , 0.850600 , 0.000530 ,   0
   7.6811 , 0.850713 , 0.000530 ,   1
   7.6811 , 0.850581 , 0.000530 ,   2
   7.6811 , 0.850542 , 0.000530 ,   3
   7.6811 , 0.850635 , 0.000530 ,   4
   7.6811 , 0.850541 , 0.000530 ,   5
   7.6811 , 0.850644 , 0.000530 ,   6
   7.6811 , 0.850623 , 0.000530 ,   7
   7.6811 , 0.850684 , 0.000530 ,   8
   7.6811 , 0.850557 , 0.000530 ,   9
   7.6811 , 0.850627 , 0.000530 ,  10
   7.6811 , 0.850536 , 0.000530 ,  11
   7.6811 , 0.850490 , 0.000530 ,  12
   7.6811 , 0.850614 , 0.000530 ,  13
   7.6811 , 0.850584 , 0.000530 ,  14
   7.6811 , 0.850612 , 0.000530 ,  15
   7.6811 , 0.850663 , 0.000530 ,  16
   7.6811 , 0.850523 , 0.000530 ,  17
   7.6811 , 0.850589 , 0.000530 ,  18
   7.6811 , 0.850577 , 0.000530 ,  19
   7.6811 , 0.850543 , 0.000530 ,  20
   7.6811 , 0.850591 , 0.000530 ,  21
   7.6811 , 0.850576 , 0.000530 ,  22
   7.6811 , 0.850596 , 0.000530 ,  23
   7.6811 , 0.850540 , 0.000530 ,  24
   7.6811 , 0.850565 , 0.000530 ,  25
   7.6811 , 0.850592 , 0.000530 ,  26
   7.6811 , 0.850567 , 0.000530 ,  27
   7.6811 , 0.850617 , 0.000530 ,  28
   7.6811 , 0.850641 , 0.000530 ,  29
   7.6811 , 0.850635 , 0.000530 ,  30
   7.6811 , 0.850467 , 0.000530 ,  31
   7.6811 , 0.850572 , 0.000530 ,  32
   7.6811 , 0.850570 , 0.000530 ,  33
   7.6811 , 0.850571 , 0.000530 ,  34
   7.6811 , 0.850690 , 0.000530 ,  35
   7.6811 , 0.850621 , 0.000530 ,  36
   7.6811 , 0.850603 , 0.000530 ,  37
   7.6811 , 0.850524 , 0.000530 ,  38
   7.6811 , 0.850580 , 0.000530 ,  39
   7.6811 , 0.850543 , 0.000530 ,  40
   7.6811 , 0.850590 , 0.000530 ,  41
   7.6811 , 0.850605 , 0.000530 ,  42
   7.6811 , 0.850587 , 0.000530 ,  43
   7.6811 , 0.850620 , 0.000530 ,  44
   7.6811 , 0.850624 , 0.000530 ,  45
   7.6811 , 0.850583 , 0.000530 ,  46
   7.6811 , 0.850569 , 0.000530 ,  47
   7.6811 , 0.850685 , 0.000530 ,  48
   7.6811 , 0.850653 , 0.000530 ,  49
   7.6811 , 0.850472 , 0.000530 ,  50
   7.6811 , 0.850538 , 0.000530 ,  51
   7.6811 , 0.850566 , 0.000530 ,  52
   7.6811 , 0.850647 , 0.000530 ,  53
   7.6811 , 0.850642 , 0.000530 ,  54
   7.6811 , 0.850627 , 0.000530 ,  55
   7.6811 , 0.850582 , 0.000530 ,  56
   7.6811 , 0.850599 , 0.000530 ,  57
   7.6811 , 0.850682 , 0.000530 ,  58
   7.6811 , 0.850635 , 0.000530 ,  59
   7.6811 , 0.850667 , 0.000530 ,  60
   7.6811 , 0.850623 , 0.000530 ,  61
   7.6811 , 0.850555 , 0.000530 ,  62
   7.6811 , 0.850590 , 0.000530 ,  63
   7.6811 , 0.850644 , 0.000530 ,  64
   7.6811 , 0.850592 , 0.000530 ,  65
   7.6811 , 0.850590 , 0.000530 ,  66
   7.6811 , 0.850639 , 0.000530 ,  67
   7.6811 , 0.850678 , 0.000530 ,  68
   7.6811 , 0.850579 , 0.000530 ,  69
   7.6811 , 0.850590 , 0.000530 ,  70
   7.6811 , 0.850545 , 0.000530 ,  71
   7.6811 , 0.850643 , 0.000530 ,  72
   7.6811 , 0.850604 , 0.000530 ,  73
   7.6811 , 0.850634 , 0.000530 ,  74
   7.6811 , 0.850664 , 0.000530 ,  75
   7.6811 , 0.850570 , 0.000530 ,  76
   7.6811 , 0.850633 , 0.000530 ,  77
   7.6811 , 0.850533 , 0.000530 ,  78
   7.6811 , 0.850590 , 0.000530 ,  79
   7.6811 , 0.850628 , 0.000530 ,  80
   7.6811 , 0.850712 , 0.000530 ,  81
   7.6811 , 0.850683 , 0.000530 ,  82
   7.6811 , 0.850583 , 0.000530 ,  83
   7.6811 , 0.850596 , 0.000530 ,  84
   7.6811 , 0.850509 , 0.000530 ,  85
   7.6811 , 0.850544 , 0.000530 ,  86
   7.6811 , 0.850614 , 0.000530 ,  87
   7.6811 , 0.850641 , 0.000530 ,  88
   7.6811 , 0.850431 , 0.000530 ,  89
   7.6811 , 0.850650 , 0.000530 ,  90
   7.6811 , 0.850577 , 0.000530 ,  91
   7.6811 , 0.850657 , 0.000530 ,  92
   7.6811 , 0.850558 , 0.000530 ,  93
   7.6811 , 0.850592 , 0.000530 ,  94
   7.6811 , 0.850598 , 0.000530 ,  95
   7.6811 , 0.850625 , 0.000530 ,  96
   7.6811 , 0.850653 , 0.000530 ,  97
   7.6811 , 0.850598 , 0.000530 ,  98
   7.6811 , 0.850719 , 0.000530 ,  99
   7.6811 , 0.850597 , 0.000530 , 100
   7.8102 , 0.853547 , 0.000635 ,   0
   7.8102 , 0.853531 , 0.000635 ,   1
   7.8102 , 0.853600 , 0.000635 ,   2
   7.8102 , 0.853450 , 0.000635 ,   3
   7.8102 , 0.853481 , 0.000635 ,   4
   7.8102 , 0.853544 , 0.000635 ,   5
   7.8102 , 0.853588 , 0.000635 ,   6
   7.8102 , 0.853603 , 0.000635 ,   7
   7.8102 , 0.853570 , 0.000635 ,   8
   7.8102 , 0.853566 , 0.000635 ,   9
   7.8102 , 0.853558 , 0.000635 ,  10
   7.8102 , 0.853582 , 0.000635 ,  11
   7.8102 , 0.853525 , 0.000635 ,  12
   7.8102 , 0.853673 , 0.000635 ,  13
   7.8102 , 0.853508 , 0.000635 ,  14
   7.8102 , 0.853472 , 0.000635 ,  15
   7.8102 , 0.853611 , 0.000635 ,  16
   7.8102 , 0.853635 , 0.000635 ,  17
   7.8102 , 0.853502 , 0.000635 ,  18
   7.8102 , 0.853459 , 0.000635 ,  19
   7.8102 , 0.853550 , 0.000635 ,  20
   7.8102 , 0.853587 , 0.000635 ,  21
   7.8102 , 0.853585 , 0.000635 ,  22
   7.8102 , 0.853462 , 0.000635 ,  23
   7.8102 , 0.853576 , 0.000635 ,  24
   7.8102 , 0.853627 , 0.000635 ,  25
   7.8102 , 0.853583 , 0.000635 ,  26
   7.8102 , 0.853540 , 0.000635 ,  27
   7.8102 , 0.853533 , 0.000635 ,  28
   7.8102 , 0.853551 , 0.000635 ,  29
   7.8102 , 0.853606 , 0.000635 ,  30
   7.8102 , 0.853554 , 0.000635 ,  31
   7.8102 , 0.853530 , 0.000635 ,  32
   7.8102 , 0.853582 , 0.000635 ,  33
   7.8102 , 0.853398 , 0.000635 ,  34
   7.8102 , 0.853509 , 0.000635 ,  35
   7.8102 , 0.853542 , 0.000635 ,  36
   7.8102 , 0.853518 , 0.000635 ,  37
   7.8102 , 0.853483 , 0.000635 ,  38
   7.8102 , 0.853519 , 0.000635 ,  39
   7.8102 , 0.853493 , 0.000635 ,  40
   7.8102 , 0.853533 , 0.000635 ,  41
   7.8102 , 0.853571 , 0.000635 ,  42
   7.8102 , 0.853450 , 0.000635 ,  43
   7.8102 , 0.853561 , 0.000635 ,  44
   7.8102 , 0.853507 , 0.000635 ,  45
   7.8102 , 0.853396 , 0.000635 ,  46
   7.8102 , 0.853499 , 0.000635 ,  47
   7.8102 , 0.853606 , 0.000635 ,  48
   7.8102 , 0.853728 , 0.000635 ,  49
   7.8102 , 0.853533 , 0.000635 ,  50
   7.8102 , 0.853558 , 0.000635 ,  51
   7.8102 , 0.853542 , 0.000635 ,  52
   7.8102 , 0.853527 , 0.000635 ,  53
   7.8102 , 0.853500 , 0.000635 ,  54
   7.8102 , 0.853509 , 0.000635 ,  55
   7.8102 , 0.853438 , 0.000635 ,  56
   7.8102 , 0.853595 , 0.000635 ,  57
   7.8102 , 0.853524 , 0.000635 ,  58
   7.8102 , 0.853507 , 0.000635 ,  59
   7.8102 , 0.853419 , 0.000635 ,  60
   7.8102 , 0.853611 , 0.000635 ,  61
   7.8102 , 0.853566 , 0.000635 ,  62
   7.8102 , 0.853677 , 0.000635 ,  63
   7.8102 , 0.853571 , 0.000635 ,  64
   7.8102 , 0.853643 , 0.000635 ,  65
   7.8102 , 0.853668 , 0.000635 ,  66
   7.8102 , 0.853595 , 0.000635 ,  67
   7.8102 , 0.853587 , 0.000635 ,  68
   7.8102 , 0.853626 , 0.000635 ,  69
   7.8102 , 0.853517 , 0.000635 ,  70
   7.8102 , 0.853581 , 0.000635 ,  71
   7.8102 , 0.853389 , 0.000635 ,  72
   7.8102 , 0.853610 , 0.000635 ,  73
   7.8102 , 0.853528 , 0.000635 ,  74
   7.8102 , 0.853588 , 0.000635 ,  75
   7.8102 , 0.853553 , 0.000635 ,  76
   7.8102 , 0.853608 , 0.000635 ,  77
   7.8102 , 0.853554 , 0.000635 ,  78
   7.8102 , 0.853415 , 0.000635 ,  79
   7.8102 , 0.853575 , 0.000635 ,  80
   7.8102 , 0.853493 , 0.000635 ,  81
   7.8102 , 0.853626 , 0.000635 ,  82
   7.8102 , 0.853562 , 0.000635 ,  83
   7.8102 , 0.853515 , 0.000635 ,  84
   7.8102 , 0.853516 , 0.000635 ,  85
   7.8102 , 0.853547 , 0.000635 ,  86
   7.8102 , 0.853572 , 0.000635 ,  87
   7.8102 , 0.853494 , 0.000635 ,  88
   7.8102 , 0.853426 , 0.000635 ,  89
   7.8102 , 0.853525 , 0.000635 ,  90
   7.8102 , 0.853527 , 0.000635 ,  91
   7.8102 , 0.853565 , 0.000635 ,  92
   7.8102 , 0.853639 , 0.000635 ,  93
   7.8102 , 0.853628 , 0.000635 ,  94
   7.8102 , 0.853521 , 0.000635 ,  95
   7.8102 , 0.853540 , 0.000635 ,  96
   7.8102 , 0.853495 , 0.000635 ,  97
   7.8102 , 0.853487 , 0.000635 ,  98
   7.8102 , 0.853529 , 0.000635 ,  99
   7.8102 , 0.853611 , 0.000635 , 100
   7.8740 , 0.856400 , 0.000509 ,   0
   7.8740 , 0.856352 , 0.000509 ,   1
   7.8740 , 0.856449 , 0.000509 ,   2
   7.8740 , 0.856275 , 0.000509 ,   3
   7.8740 , 0.856348 , 0.000509 ,   4
   7.8740 , 0.856341 , 0.000509 ,   5
   7.8740 , 0.856356 , 0.000509 ,   6
   7.8740 , 0.856369 , 0.000509 ,   7
   7.8740 , 0.856339 , 0.000509 ,   8
   7.8740 , 0.856456 , 0.000509 ,   9
   7.8740 , 0.856426 , 0.000509 ,  10
   7.8740 , 0.856404 , 0.000509 ,  11
   7.8740 , 0.856422 , 0.000509 ,  12
   7.8740 , 0.856429 , 0.000509 ,  13
   7.8740 , 0.856399 , 0.000509 ,  14
   7.8740 , 0.856400 , 0.000509 ,  15
   7.8740 , 0.856436 , 0.000509 ,  16
   7.8740 , 0.856437 , 0.000509 ,  17
   7.8740 , 0.856460 , 0.000509 ,  18
   7.8740 , 0.856402 , 0.000509 ,  19
   7.8740 , 0.856402 , 0.000509 ,  20
   7.8740 , 0.856376 , 0.000509 ,  21
   7.8740 , 0.856394 , 0.000509 ,  22
   7.8740 , 0.856408 , 0.000509 ,  23
   7.8740 , 0.856385 , 0.000509 ,  24
   7.8740 , 0.856355 , 0.000509 ,  25
   7.8740 , 0.856461 , 0.000509 ,  26
   7.8740 , 0.856443 , 0.000509 ,  27
   7.8740 , 0.856401 , 0.000509 ,  28
   7.8740 , 0.856475 , 0.000509 ,  29
   7.8740 , 0.856464 , 0.000509 ,  30
   7.8740 , 0.856400 , 0.000509 ,  31
   7.8740 , 0.856411 , 0.000509 ,  32
   7.8740 , 0.856361 , 0.000509 ,  33
   7.8740 , 0.856477 , 0.000509 ,  34
   7.8740 , 0.856384 , 0.000509 ,  35
   7.8740 , 0.856431 , 0.000509 ,  36
   7.8740 , 0.856408 , 0.000509 ,  37
   7.8740 , 0.856402 , 0.000509 ,  38
   7.8740 , 0.856420 , 0.000509 ,  39
   7.8740 , 0.856383 , 0.000509 ,  40
   7.8740 , 0.856291 , 0.000509 ,  41
   7.8740 , 0.856390 , 0.000509 ,  42
   7.8740 , 0.856380 , 0.000509 ,  43
   7.8740 , 0.856501 , 0.000509 ,  44
   7.8740 , 0.856339 , 0.000509 ,  45
   7.8740 , 0.856399 , 0.000509 ,  46
   7.8740 , 0.856416 , 0.000509 ,  47
   7.8740 , 0.856371 , 0.000509 ,  48
   7.8740 , 0.856383 , 0.000509 ,  49
   7.8740 , 0.856417 , 0.000509 ,  50
   7.8740 , 0.856385 , 0.000509 ,  51
   7.8740 , 0.856401 , 0.000509 ,  52
   7.8740 , 0.856421 , 0.000509 ,  53
   7.8740 , 0.856387 , 0.000509 ,  54
   7.8740 , 0.856323 , 0.000509 ,  55
   7.8740 , 0.856378 , 0.000509 ,  56
   7.8740 , 0.856418 , 0.000509 ,  57
   7.8740 , 0.856477 , 0.000509 ,  58
   7.8740 , 0.856303 , 0.000509 ,  59
   7.8740 , 0.856346 , 0.000509 ,  60
   7.8740 , 0.856343 , 0.000509 ,  61
   7.8740 , 0.856487 , 0.000509 ,  62
   7.8740 , 0.856395 , 0.000509 ,  63
   7.8740 , 0.856462 , 0.000509 ,  64
   7.8740 , 0.856375 , 0.000509 ,  65
   7.8740 , 0.856379 , 0.000509 ,  66
   7.8740 , 0.856467 , 0.000509 ,  67
   7.8740 , 0.856381 , 0.000509 ,  68
   7.8740 , 0.856433 , 0.000509 ,  69
   7.8740 , 0.856396 , 0.000509 ,  70
   7.8740 , 0.856325 , 0.000509 ,  71
   7.8740 , 0.856398 , 0.000509 ,  72
   7.8740 , 0.856363 , 0.000509 ,  73
   7.8740 , 0.856404 , 0.000509 ,  74
   7.8740 , 0.856443 , 0.000509 ,  75
   7.8740 , 0.856444 , 0.000509 ,  76
   7.8740 , 0.856500 , 0.000509 ,  77
   7.8740 , 0.856386 , 0.000509 ,  78
   7.8740 , 0.856372 , 0.000509 ,  79
   7.8740 , 0.856506 , 0.000509 ,  80
   7.8740 , 0.856412 , 0.000509 ,  81
   7.8740 , 0.856399 , 0.000509 ,  82
   7.8740 , 0.856365 , 0.000509 ,  83
   7.8740 , 0.856381 , 0.000509 ,  84
   7.8740 , 0.856282 , 0.000509 ,  85
   7.8740 , 0.856328 , 0.000509 ,  86
   7.8740 , 0.856466 , 0.000509 ,  87
   7.8740 , 0.856443 , 0.000509 ,  88
   7.8740 , 0.856384 , 0.000509 ,  89
   7.8740 , 0.856295 , 0.000509 ,  90
   7.8740 , 0.856476 , 0.000509 ,  91
   7.8740 , 0.856375 , 0.000509 ,  92
   7.8740 , 0.856270 , 0.000509 ,  93
   7.8740 , 0.856414 , 0.000509 ,  94
   7.8740 , 0.856449 , 0.000509 ,  95
   7.8740 , 0.856336 , 0.000509 ,  96
   7.8740 , 0.856441 , 0.000509 ,  97
   7.8740 , 0.856482 , 0.000509 ,  98
   7.8740 , 0.856445 , 0.000509 ,  99
   7.8740 , 0.856409 , 0.000509 , 100
   8.0000 , 0.856899 , 0.000997 ,   0
   8.0000 , 0.856732 , 0.000997 ,   1
   8.0000 , 0.856886 , 0.000997 ,   2
   8.0000 , 0.856903 , 0.000997 ,   3
   8.0000 , 0.856939 , 0.000997 ,   4
   8.0000 , 0.856767 , 0.000997 ,   5
   8.0000 , 0.856943 , 0.000997 ,   6
   8.0000 , 0.856802 , 0.000997 ,   7
   8.0000 , 0.856943 , 0.000997 ,   8
   8.0000 , 0.856966 , 0.000997 ,   9
   8.0000 , 0.856755 , 0.000997 ,  10
   8.0000 , 0.856939 , 0.000997 ,  11
   8.0000 , 0.856939 , 0.000997 ,  12
   8.0000 , 0.856905 , 0.000997 ,  13
   8.0000 , 0.856756 , 0.000997 ,  14
   8.0000 , 0.856923 , 0.000997 ,  15
   8.0000 , 0.856922 , 0.000997 ,  16
   8.0000 , 0.856892 , 0.000997 ,  17
   8.0000 , 0.856959 , 0.000997 ,  18
   8.0000 , 0.856817 , 0.000997 ,  19
   8.0000 , 0.856886 , 0.000997 ,  20
   8.0000 , 0.857010 , 0.000997 ,  21
   8.0000 , 0.856946 , 0.000997 ,  22
   8.0000 , 0.856949 , 0.000997 ,  23
   8.0000 , 0.857011 , 0.000997 ,  24
   8.0000 , 0.856752 , 0.000997 ,  25
   8.0000 , 0.856820 , 0.000997 ,  26
   8.0000 , 0.856704 , 0.000997 ,  27
   8.0000 , 0.856839 , 0.000997 ,  28
   8.0000 , 0.856799 , 0.000997 ,  29
   8.0000 , 0.857074 , 0.000997 ,  30
   8.0000 , 0.856994 , 0.000997 ,  31
   8.0000 , 0.856785 , 0.000997 ,  32
   8.0000 , 0.856961 , 0.000997 ,  33
   8.0000 , 0.856889 , 0.000997 ,  34
   8.0000 , 0.856956 , 0.000997 ,  35
   8.0000 , 0.856998 , 0.000997 ,  36
   8.0000 , 0.856987 , 0.000997 ,  37
   8.0000 , 0.856838 , 0.000997 ,  38
   8.0000 , 0.856840 , 0.000997 ,  39
   8.0000 , 0.857053 , 0.000997 ,  40
   8.0000 , 0.856629 , 0.000997 ,  41
   8.0000 , 0.857018 , 0.000997 ,  42
   8.0000 , 0.856930 , 0.000997 ,  43
   8.0000 , 0.857007 , 0.000997 ,  44
   8.0000 , 0.856975 , 0.000997 ,  45
   8.0000 , 0.856951 , 0.000997 ,  46
   8.0000 , 0.856800 , 0.000997 ,  47
   8.0000 , 0.856715 , 0.000997 ,  48
   8.0000 , 0.857044 , 0.000997 ,  49
   8.0000 , 0.857010 , 0.000997 ,  50
   8.0000 , 0.856947 , 0.000997 ,  51
   8.0000 , 0.857031 , 0.000997 ,  52
   8.0000 , 0.856878 , 0.000997 ,  53
   8.0000 , 0.856965 , 0.000997 ,  54
   8.0000 , 0.856876 , 0.000997 ,  55
   8.0000 , 0.856843 , 0.000997 ,  56
   8.0000 , 0.856788 , 0.000997 ,  57
   8.0000 , 0.856788 , 0.000997 ,  58
   8.0000 , 0.856832 , 0.000997 ,  59
   8.0000 , 0.856873 , 0.000997 ,  60
   8.0000 , 0.856786 , 0.000997 ,  61
   8.0000 , 0.856964 , 0.000997 ,  62
   8.0000 , 0.856865 , 0.000997 ,  63
   8.0000 , 0.856985 , 0.000997 ,  64
   8.0000 , 0.856709 , 0.000997 ,  65
   8.0000 , 0.856994 , 0.000997 ,  66
   8.0000 , 0.856857 , 0.000997 ,  67
   8.0000 , 0.856957 , 0.000997 ,  68
   8.0000 , 0.856944 , 0.000997 ,  69
   8.0000 , 0.856894 , 0.000997 ,  70
   8.0000 , 0.856921 , 0.000997 ,  71
   8.0000 , 0.856805 , 0.000997 ,  72
   8.0000 , 0.856713 , 0.000997 ,  73
   8.0000 , 0.857037 , 0.000997 ,  74
   8.0000 , 0.856956 , 0.000997 ,  75
   8.0000 , 0.856960 , 0.000997 ,  76
   8.0000 , 0.856796 , 0.000997 ,  77
   8.0000 , 0.857047 , 0.000997 ,  78
   8.0000 , 0.856957 , 0.000997 ,  79
   8.0000 , 0.856893 , 0.000997 ,  80
   8.0000 , 0.857032 , 0.000997 ,  81
   8.0000 , 0.857051 , 0.000997 ,  82
   8.0000 , 0.856891 , 0.000997 ,  83
   8.0000 , 0.856799 , 0.000997 ,  84
   8.0000 , 0.856835 , 0.000997 ,  85
   8.0000 , 0.856914 , 0.000997 ,  86
   8.0000 , 0.857064 , 0.000997 ,  87
   8.0000 , 0.856883 , 0.000997 ,  88
   8.0000 , 0.856929 , 0.000997 ,  89
   8.0000 , 0.856947 , 0.000997 ,  90
   8.0000 , 0.857014 , 0.000997 ,  91
   8.0000 , 0.856857 , 0.000997 ,  92
   8.0000 , 0.856808 , 0.000997 ,  93
   8.0000 , 0.856633 , 0.000997 ,  94
   8.0000 , 0.856938 , 0.000997 ,  95
   8.0000 , 0.856856 , 0.000997 ,  96
   8.0000 , 0.857055 , 0.000997 ,  97
   8.0000 , 0.856762 , 0.000997 ,  98
   8.0000 , 0.856904 , 0.000997 ,  99
   8.0000 , 0.856940 , 0.000997 , 100
   8.0623 , 0.859876 , 0.000699 ,   0
   8.0623 , 0.859777 , 0.000699 ,   1
   8.0623 , 0.859886 , 0.000699 ,   2
   8.0623 , 0.859785 , 0.000699 ,   3
   8.0623 , 0.859945 , 0.000699 ,   4
   8.0623 , 0.859830 , 0.000699 ,   5
   8.0623 , 0.860017 , 0.000699 ,   6
   8.0623 , 0.859943 , 0.000699 ,   7
   8.0623 , 0.859860 , 0.000699 ,   8
   8.0623 , 0.859856 , 0.000699 ,   9
   8.0623 , 0.859740 , 0.000699 ,  10
   8.0623 , 0.859936 , 0.000699 ,  11
   8.0623 , 0.859967 , 0.000699 ,  12
   8.0623 , 0.859911 , 0.000699 ,  13
   8.0623 , 0.859800 , 0.000699 ,  14
   8.0623 , 0.859772 , 0.000699 ,  15
   8.0623 , 0.859940 , 0.000699 ,  16
   8.0623 , 0.859805 , 0.000699 ,  17
   8.0623 , 0.859895 , 0.000699 ,  18
   8.0623 , 0.859880 , 0.000699 ,  19
   8.0623 , 0.859907 , 0.000699 ,  20
   8.0623 , 0.859906 , 0.000699 ,  21
   8.0623 , 0.859960 , 0.000699 ,  22
   8.0623 , 0.859902 , 0.000699 ,  23
   8.0623 , 0.859883 , 0.000699 ,  24
   8.0623 , 0.859795 , 0.000699 ,  25
   8.0623 , 0.859750 , 0.000699 ,  26
   8.0623 , 0.859887 , 0.000699 ,  27
   8.0623 , 0.859901 , 0.000699 ,  28
   8.0623 , 0.859805 , 0.000699 ,  29
   8.0623 , 0.859892 , 0.000699 ,  30
   8.0623 , 0.859931 , 0.000699 ,  31
   8.0623 , 0.859822 , 0.000699 ,  32
   8.0623 , 0.859985 , 0.000699 ,  33
   8.0623 , 0.859737 , 0.000699 ,  34
   8.0623 , 0.859926 , 0.000699 ,  35
   8.0623 , 0.859884 , 0.000699 ,  36
   8.0623 , 0.859927 , 0.000699 ,  37
   8.0623 , 0.859876 , 0.000699 ,  38
   8.0623 , 0.859865 , 0.000699 ,  39
   8.0623 , 0.859855 , 0.000699 ,  40
   8.0623 , 0.859868 , 0.000699 ,  41
   8.0623 , 0.859939 , 0.000699 ,  42
   8.0623 , 0.859871 , 0.000699 ,  43
   8.0623 , 0.859890 , 0.000699 ,  44
   8.0623 , 0.859822 , 0.000699 ,  45
   8.0623 , 0.859953 , 0.000699 ,  46
   8.0623 , 0.859933 , 0.000699 ,  47
   8.0623 , 0.859912 , 0.000699 ,  48
   8.0623 , 0.859869 , 0.000699 ,  49
   8.0623 , 0.859943 , 0.000699 ,  50
   8.0623 , 0.859861 , 0.000699 ,  51
   8.0623 , 0.859934 , 0.000699 ,  52
   8.0623 , 0.859843 , 0.000699 ,  53
   8.0623 , 0.859880 , 0.000699 ,  54
   8.0623 , 0.859746 , 0.000699 ,  55
   8.0623 , 0.859967 , 0.000699 ,  56
   8.0623 , 0.859831 , 0.000699 ,  57
   8.0623 , 0.859901 , 0.000699 ,  58
   8.0623 , 0.859871 , 0.000699 ,  59
   8.0623 , 0.859870 , 0.000699 ,  60
   8.0623 , 0.859845 , 0.000699 ,  61
   8.0623 , 0.859937 , 0.000699 ,  62
   8.0623 , 0.859950 , 0.000699 ,  63
   8.0623 , 0.859899 , 0.000699 ,  64
   8.0623 , 0.859976 , 0.000699 ,  65
   8.0623 , 0.859837 , 0.000699 ,  66
   8.0623 , 0.859997 , 0.000699 ,  67
   8.0623 , 0.859965 , 0.000699 ,  68
   8.0623 , 0.859803 , 0.000699 ,  69
   8.0623 , 0.859805 , 0.000699 ,  70
   8.0623 , 0.859729 , 0.000699 ,  71
   8.0623 , 0.859834 , 0.000699 ,  72
   8.0623 , 0.859687 , 0.000699 ,  73
   8.0623 , 0.860014 , 0.000699 ,  74
   8.0623 , 0.859874 , 0.000699 ,  75
   8.0623 , 0.859906 , 0.000699 ,  76
   8.0623 , 0.859880 , 0.000699 ,  77
   8.0623 , 0.859742 , 0.000699 ,  78
   8.0623 , 0.859777 , 0.000699 ,  79
   8.0623 , 0.859807 , 0.000699 ,  80
   8.0623 , 0.859864 , 0.000699 ,  81
   8.0623 , 0.859853 , 0.000699 ,  82
   8.0623 , 0.860002 , 0.000699 ,  83
   8.0623 , 0.859862 , 0.000699 ,  84
   8.0623 , 0.859818 , 0.000699 ,  85
   8.0623 , 0.859823 , 0.000699 ,  86
   8.0623 , 0.859883 , 0.000699 ,  87
   8.0623 , 0.859856 , 0.000699 ,  88
   8.0623 , 0.859849 , 0.000699 ,  89
   8.0623 , 0.859976 , 0.000699 ,  90
   8.0623 , 0.859960 , 0.000699 ,  91
   8.0623 , 0.859847 , 0.000699 ,  92
   8.0623 , 0.859959 , 0.000699 ,  93
   8.0623 , 0.859954 , 0.000699 ,  94
   8.0623 , 0.859815 , 0.000699 ,  95
   8.0623 , 0.859794 , 0.000699 ,  96
   8.0623 , 0.859891 , 0.000699 ,  97
   8.0623 , 0.859772 , 0.000699 ,  98
   8.0623 , 0.859886 , 0.000699 ,  99
   8.0623 , 0.859915 , 0.000699 , 100
   8.1240 , 0.859513 , 0.000992 ,   0
   8.1240 , 0.859673 , 0.000992 ,   1
   8.1240 , 0.859493 , 0.000992 ,   2
   8.1240 , 0.859333 , 0.000992 ,   3
   8.1240 , 0.859608 , 0.000992 ,   4
   8.1240 , 0.859235 , 0.000992 ,   5
   8.1240 , 0.859615 , 0.000992 ,   6
   8.1240 , 0.859508 , 0.000992 ,   7
   8.1240 , 0.859381 , 0.000992 ,   8
   8.1240 , 0.859724 , 0.000992 ,   9
   8.1240 , 0.859543 , 0.000992 ,  10
   8.1240 , 0.859507 , 0.000992 ,  11
   8.1240 , 0.859572 , 0.000992 ,  12
   8.1240 , 0.859531 , 0.000992 ,  13
   8.1240 , 0.859634 , 0.000992 ,  14
   8.1240 , 0.859608 , 0.000992 ,  15
   8.1240 , 0.859567 , 0.000992 ,  16
   8.1240 , 0.859516 , 0.000992 ,  17
   8.1240 , 0.859622 , 0.000992 ,  18
   8.1240 , 0.859513 , 0.000992 ,  19
   8.1240 , 0.859515 , 0.000992 ,  20
   8.1240 , 0.859439 , 0.000992 ,  21
   8.1240 , 0.859502 , 0.000992 ,  22
   8.1240 , 0.859439 , 0.000992 ,  23
   8.1240 , 0.859572 , 0.000992 ,  24
   8.1240 , 0.859528 , 0.000992 ,  25
   8.1240 , 0.859492 , 0.000992 ,  26
   8.1240 , 0.859463 , 0.000992 ,  27
   8.1240 , 0.859456 , 0.000992 ,  28
   8.1240 , 0.859633 , 0.000992 ,  29
   8.1240 , 0.859571 , 0.000992 ,  30
   8.1240 , 0.859461 , 0.000992 ,  31
   8.1240 , 0.859582 , 0.000992 ,  32
   8.1240 , 0.859399 , 0.000992 ,  33
   8.1240 , 0.859568 , 0.000992 ,  34
   8.1240 , 0.859518 , 0.000992 ,  35
   8.1240 , 0.859274 , 0.000992 ,  36
   8.1240 , 0.859671 , 0.000992 ,  37
   8.1240 , 0.859473 , 0.000992 ,  38
   8.1240 , 0.859414 , 0.000992 ,  39
   8.1240 , 0.859576 , 0.000992 ,  40
   8.1240 , 0.859592 , 0.000992 ,  41
   8.1240 , 0.859730 , 0.000992 ,  42
   8.1240 , 0.859253 , 0.000992 ,  43
   8.1240 , 0.859556 , 0.000992 ,  44
   8.1240 , 0.859485 , 0.000992 ,  45
   8.1240 , 0.859420 , 0.000992 ,  46
   8.1240 , 0.859497 , 0.000992 ,  47
   8.1240 , 0.859548 , 0.000992 ,  48
   8.1240 , 0.859541 , 0.000992 ,  49
   8.1240 , 0.859489 , 0.000992 ,  50
   8.1240 , 0.859518 , 0.000992 ,  51
   8.1240 , 0.859429 , 0.000992 ,  52
   8.1240 , 0.859480 , 0.000992 ,  53
   8.1240 , 0.859435 , 0.000992 ,  54
   8.1240 , 0.859391 , 0.000992 ,  55
   8.1240 , 0.859490 , 0.000992 ,  56
   8.1240 , 0.859440 , 0.000992 ,  57
   8.1240 , 0.859447 , 0.000992 ,  58
   8.1240 , 0.859223 , 0.000992 ,  59
   8.1240 , 0.859483 , 0.000992 ,  60
   8.1240 , 0.859470 , 0.000992 ,  61
   8.1240 , 0.859581 , 0.000992 ,  62
   8.1240 , 0.859656 , 0.000992 ,  63
   8.1240 , 0.859664 , 0.000992 ,  64
   8.1240 , 0.859515 , 0.000992 ,  65
   8.1240 , 0.859552 , 0.000992 ,  66
   8.1240 , 0.859440 , 0.000992 ,  67
   8.1240 , 0.859529 , 0.000992 ,  68
   8.1240 , 0.859448 , 0.000992 ,  69
   8.1240 , 0.859596 , 0.000992 ,  70
   8.1240 , 0.859452 , 0.000992 ,  71
   8.1240 , 0.859616 , 0.000992 ,  72
   8.1240 , 0.859695 , 0.000992 ,  73
   8.1240 , 0.859586 , 0.000992 ,  74
   8.1240 , 0.859485 , 0.000992 ,  75
   8.1240 , 0.859507 , 0.000992 ,  76
   8.1240 , 0.859650 , 0.000992 ,  77
   8.1240 , 0.859560 , 0.000992 ,  78
   8.1240 , 0.859436 , 0.000992 ,  79
   8.1240 , 0.859343 , 0.000992 ,  80
   8.1240 , 0.859441 , 0.000992 ,  81
   8.1240 , 0.859626 , 0.000992 ,  82
   8.1240 , 0.859629 , 0.000992 ,  83
   8.1240 , 0.859568 , 0.000992 ,  84
   8.1240 , 0.859524 , 0.000992 ,  85
   8.1240 , 0.859408 , 0.000992 ,  86
   8.1240 , 0.859449 , 0.000992 ,  87
   8.1240 , 0.859524 , 0.000992 ,  88
   8.1240 , 0.859429 , 0.000992 ,  89
   8.1240 , 0.859495 , 0.000992 ,  90
   8.1240 , 0.859578 , 0.000992 ,  91
   8.1240 , 0.859519 , 0.000992 ,  92
   8.1240 , 0.859577 , 0.000992 ,  93
   8.1240 , 0.859683 , 0.000992 ,  94
   8.1240 , 0.859495 , 0.000992 ,  95
   8.1240 , 0.859434 , 0.000992 ,  96
   8.1240 , 0.859558 , 0.000992 ,  97
   8.1240 , 0.859400 , 0.000992 ,  98
   8.1240 , 0.859497 , 0.000992 ,  99
   8.1240 , 0.859406 , 0.000992 , 100
   8.1854 , 0.861357 , 0.000840 ,   0
   8.1854 , 0.861371 , 0.000840 ,   1
   8.1854 , 0.861400 , 0.000840 ,   2
   8.1854 , 0.861310 , 0.000840 ,   3
   8.1854 , 0.861243 , 0.000840 ,   4
   8.1854 , 0.861326 , 0.000840 ,   5
   8.1854 , 0.861414 , 0.000840 ,   6
   8.1854 , 0.861319 , 0.000840 ,   7
   8.1854 , 0.861292 , 0.000840 ,   8
   8.1854 , 0.861245 , 0.000840 ,   9
   8.1854 , 0.861309 , 0.000840 ,  10
   8.1854 , 0.861376 , 0.000840 ,  11
   8.1854 , 0.861434 , 0.000840 ,  12
   8.1854 , 0.861188 , 0.000840 ,  13
   8.1854 , 0.861450 , 0.000840 ,  14
   8.1854 , 0.861309 , 0.000840 ,  15
   8.1854 , 0.861302 , 0.000840 ,  16
   8.1854 , 0.861334 , 0.000840 ,  17
   8.1854 , 0.861488 , 0.000840 ,  18
   8.1854 , 0.861357 , 0.000840 ,  19
   8.1854 , 0.861271 , 0.000840 ,  20
   8.1854 , 0.861362 , 0.000840 ,  21
   8.1854 , 0.861387 , 0.000840 ,  22
   8.1854 , 0.861435 , 0.000840 ,  23
   8.1854 , 0.861367 , 0.000840 ,  24
   8.1854 , 0.861220 , 0.000840 ,  25
   8.1854 , 0.861470 , 0.000840 ,  26
   8.1854 , 0.861340 , 0.000840 ,  27
   8.1854 , 0.861512 , 0.000840 ,  28
   8.1854 , 0.861228 , 0.000840 ,  29
   8.1854 , 0.861355 , 0.000840 ,  30
   8.1854 , 0.861153 , 0.000840 ,  31
   8.1854 , 0.861415 , 0.000840 ,  32
   8.1854 , 0.861234 , 0.000840 ,  33
   8.1854 , 0.861268 , 0.000840 ,  34
   8.1854 , 0.861363 , 0.000840 ,  35
   8.1854 , 0.861333 , 0.000840 ,  36
   8.1854 , 0.861325 , 0.000840 ,  37
   8.1854 , 0.861458 , 0.000840 ,  38
   8.1854 , 0.861249 , 0.000840 ,  39
   8.1854 , 0.861454 , 0.000840 ,  40
   8.1854 , 0.861198 , 0.000840 ,  41
   8.1854 , 0.861332 , 0.000840 ,  42
   8.1854 , 0.861456 , 0.000840 ,  43
   8.1854 , 0.861413 , 0.000840 ,  44
   8.1854 , 0.861332 , 0.000840 ,  45
   8.1854 , 0.861257 , 0.000840 ,  46
   8.1854 , 0.861233 , 0.000840 ,  47
   8.1854 , 0.861421 , 0.000840 ,  48
   8.1854 , 0.861559 , 0.000840 ,  49
   8.1854 , 0.861358 , 0.000840 ,  50
   8.1854 , 0.861336 , 0.000840 ,  51
   8.1854 , 0.861472 , 0.000840 ,  52
   8.1854 , 0.861399 , 0.000840 ,  53
   8.1854 , 0.861285 , 0.000840 ,  54
   8.1854 , 0.861320 , 0.000840 ,  55
   8.1854 , 0.861487 , 0.000840 ,  56
   8.1854 , 0.861233 , 0.000840 ,  57
   8.1854 , 0.861554 , 0.000840 ,  58
   8.1854 , 0.861324 , 0.000840 ,  59
   8.1854 , 0.861285 , 0.000840 ,  60
   8.1854 , 0.861367 , 0.000840 ,  61
   8.1854 , 0.861246 , 0.000840 ,  62
   8.1854 , 0.861586 , 0.000840 ,  63
   8.1854 , 0.861433 , 0.000840 ,  64
   8.1854 , 0.861351 , 0.000840 ,  65
   8.1854 , 0.861431 , 0.000840 ,  66
   8.1854 , 0.861314 , 0.000840 ,  67
   8.1854 , 0.861423 , 0.000840 ,  68
   8.1854 , 0.861389 , 0.000840 ,  69
   8.1854 , 0.861308 , 0.000840 ,  70
   8.1854 , 0.861356 , 0.000840 ,  71
   8.1854 , 0.861305 , 0.000840 ,  72
   8.1854 , 0.861327 , 0.000840 ,  73
   8.1854 , 0.861323 , 0.000840 ,  74
   8.1854 , 0.861411 , 0.000840 ,  75
   8.1854 , 0.861271 , 0.000840 ,  76
   8.1854 , 0.861367 , 0.000840 ,  77
   8.1854 , 0.861384 , 0.000840 ,  78
   8.1854 , 0.861312 , 0.000840 ,  79
   8.1854 , 0.861457 , 0.000840 ,  80
   8.1854 , 0.861415 , 0.000840 ,  81
   8.1854 , 0.861273 , 0.000840 ,  82
   8.1854 , 0.861334 , 0.000840 ,  83
   8.1854 , 0.861330 , 0.000840 ,  84
   8.1854 , 0.861468 , 0.000840 ,  85
   8.1854 , 0.861293 , 0.000840 ,  86
   8.1854 , 0.861331 , 0.000840 ,  87
   8.1854 , 0.861284 , 0.000840 ,  88
   8.1854 , 0.861337 , 0.000840 ,  89
   8.1854 , 0.861292 , 0.000840 ,  90
   8.1854 , 0.861398 , 0.000840 ,  91
   8.1854 , 0.861444 , 0.000840 ,  92
   8.1854 , 0.861422 , 0.000840 ,  93
   8.1854 , 0.861408 , 0.000840 ,  94
   8.1854 , 0.861530 , 0.000840 ,  95
   8.1854 , 0.861382 , 0.000840 ,  96
   8.1854 , 0.861339 , 0.000840 ,  97
   8.1854 , 0.861386 , 0.000840 ,  98
   8.1854 , 0.861342 , 0.000840 ,  99
   8.1854 , 0.861347 , 0.000840 , 100
   8.2462 , 0.864708 , 0.000697 ,   0
   8.2462 , 0.864664 , 0.000697 ,   1
   8.2462 , 0.864721 , 0.000697 ,   2
   8.2462 , 0.864613 , 0.000697 ,   3
   8.2462 , 0.864727 , 0.000697 ,   4
   8.2462 , 0.864792 , 0.000697 ,   5
   8.2462 , 0.864739 , 0.000697 ,   6
   8.2462 , 0.864725 , 0.000697 ,   7
   8.2462 , 0.864644 , 0.000697 ,   8
   8.2462 , 0.864648 , 0.000697 ,   9
   8.2462 , 0.864652 , 0.000697 ,  10
   8.2462 , 0.864730 , 0.000697 ,  11
   8.2462 , 0.864720 , 0.000697 ,  12
   8.2462 , 0.864773 , 0.000697 ,  13
   8.2462 , 0.864591 , 0.000697 ,  14
   8.2462 , 0.864841 , 0.000697 ,  15
   8.2462 , 0.864800 , 0.000697 ,  16
   8.2462 , 0.864566 , 0.000697 ,  17
   8.2462 , 0.864651 , 0.000697 ,  18
   8.2462 , 0.864627 , 0.000697 ,  19
   8.2462 , 0.864763 , 0.000697 ,  20
   8.2462 , 0.864763 , 0.000697 ,  21
   8.2462 , 0.864679 , 0.000697 ,  22
   8.2462 , 0.864673 , 0.000697 ,  23
   8.2462 , 0.864622 , 0.000697 ,  24
   8.2462 , 0.864703 , 0.000697 ,  25
   8.2462 , 0.864583 , 0.000697 ,  26
   8.2462 , 0.864718 , 0.000697 ,  27
   8.2462 , 0.864704 , 0.000697 ,  28
   8.2462 , 0.864852 , 0.000697 ,  29
   8.2462 , 0.864705 , 0.000697 ,  30
   8.2462 , 0.864701 , 0.000697 ,  31
   8.2462 , 0.864703 , 0.000697 ,  32
   8.2462 , 0.864693 , 0.000697 ,  33
   8.2462 , 0.864758 , 0.000697 ,  34
   8.2462 , 0.864740 , 0.000697 ,  35
   8.2462 , 0.864726 , 0.000697 ,  36
   8.2462 , 0.864687 , 0.000697 ,  37
   8.2462 , 0.864803 , 0.000697 ,  38
   8.2462 , 0.864684 , 0.000697 ,  39
   8.2462 , 0.864770 , 0.000697 ,  40
   8.2462 , 0.864668 , 0.000697 ,  41
   8.2462 , 0.864669 , 0.000697 ,  42
   8.2462 , 0.864720 , 0.000697 ,  43
   8.2462 , 0.864759 , 0.000697 ,  44
   8.2462 , 0.864633 , 0.000697 ,  45
   8.2462 , 0.864597 , 0.000697 ,  46
   8.2462 , 0.864763 , 0.000697 ,  47
   8.2462 , 0.864714 , 0.000697 ,  48
   8.2462 , 0.864707 , 0.000697 ,  49
   8.2462 , 0.864738 , 0.000697 ,  50
   8.2462 , 0.864687 , 0.000697 ,  51
   8.2462 , 0.864693 , 0.000697 ,  52
   8.2462 , 0.864844 , 0.000697 ,  53
   8.2462 , 0.864787 , 0.000697 ,  54
   8.2462 , 0.864592 , 0.000697 ,  55
   8.2462 , 0.864609 , 0.000697 ,  56
   8.2462 , 0.864697 , 0.000697 ,  57
   8.2462 , 0.864739 , 0.000697 ,  58
   8.2462 , 0.864748 , 0.000697 ,  59
   8.2462 , 0.864745 , 0.000697 ,  60
   8.2462 , 0.864630 , 0.000697 ,  61
   8.2462 , 0.864674 , 0.000697 ,  62
   8.2462 , 0.864805 , 0.000697 ,  63
   8.2462 , 0.864797 , 0.000697 ,  64
   8.2462 , 0.864700 , 0.000697 ,  65
   8.2462 , 0.864715 , 0.000697 ,  66
   8.2462 , 0.864647 , 0.000697 ,  67
   8.2462 , 0.864731 , 0.000697 ,  68
   8.2462 , 0.864641 , 0.000697 ,  69
   8.2462 , 0.864649 , 0.000697 ,  70
   8.2462 , 0.864813 , 0.000697 ,  71
   8.2462 , 0.864725 , 0.000697 ,  72
   8.2462 , 0.864685 , 0.000697 ,  73
   8.2462 , 0.864686 , 0.000697 ,  74
   8.2462 , 0.864847 , 0.000697 ,  75
   8.2462 , 0.864732 , 0.000697 ,  76
   8.2462 , 0.864908 , 0.000697 ,  77
   8.2462 , 0.864628 , 0.000697 ,  78
   8.2462 , 0.864755 , 0.000697 ,  79
   8.2462 , 0.864685 , 0.000697 ,  80
   8.2462 , 0.864685 , 0.000697 ,  81
   8.2462 , 0.864740 , 0.000697 ,  82
   8.2462 , 0.864719 , 0.000697 ,  83
   8.2462 , 0.864504 , 0.000697 ,  84
   8.2462 , 0.864610 , 0.000697 ,  85
   8.2462 , 0.864708 , 0.000697 ,  86
   8.2462 , 0.864712 , 0.000697 ,  87
   8.2462 , 0.864799 , 0.000697 ,  88
   8.2462 , 0.864726 , 0.000697 ,  89
   8.2462 , 0.864798 , 0.000697 ,  90
   8.2462 , 0.864808 , 0.000697 ,  91
   8.2462 , 0.864765 , 0.000697 ,  92
   8.2462 , 0.864711 , 0.000697 ,  93
   8.2462 , 0.864651 , 0.000697 ,  94
   8.2462 , 0.864694 , 0.000697 ,  95
   8.2462 , 0.864714 , 0.000697 ,  96
   8.2462 , 0.864646 , 0.000697 ,  97
   8.2462 , 0.864622 , 0.000697 ,  98
   8.2462 , 0.864757 , 0.000697 ,  99
   8.2462 , 0.864602 , 0.000697 , 100
   8.3066 , 0.866774 , 0.000603 ,   0
   8.3066 , 0.866830 , 0.000603 ,   1
   8.3066 , 0.866751 , 0.000603 ,   2
   8.3066 , 0.866787 , 0.000603 ,   3
   8.3066 , 0.866723 , 0.000603 ,   4
   8.3066 , 0.866769 , 0.000603 ,   5
   8.3066 , 0.866835 , 0.000603 ,   6
   8.3066 , 0.866719 , 0.000603 ,   7
   8.3066 , 0.866726 , 0.000603 ,   8
   8.3066 , 0.866812 , 0.000603 ,   9
   8.3066 , 0.866826 , 0.000603 ,  10
   8.3066 , 0.866806 , 0.000603 ,  11
   8.3066 , 0.866747 , 0.000603 ,  12
   8.3066 , 0.866734 , 0.000603 ,  13
   8.3066 , 0.866806 , 0.000603 ,  14
   8.3066 , 0.866720 , 0.000603 ,  15
   8.3066 , 0.866889 , 0.000603 ,  16
   8.3066 , 0.866682 , 0.000603 ,  17
   8.3066 , 0.866781 , 0.000603 ,  18
   8.3066 , 0.866841 , 0.000603 ,  19
   8.3066 , 0.866714 , 0.000603 ,  20
   8.3066 , 0.866709 , 0.000603 ,  21
   8.3066 , 0.866714 , 0.000603 ,  22
   8.3066 , 0.866676 , 0.000603 ,  23
   8.3066 , 0.866790 , 0.000603 ,  24
   8.3066 , 0.866886 , 0.000603 ,  25
   8.3066 , 0.866798 , 0.000603 ,  26
   8.3066 , 0.866808 , 0.000603 ,  27
   8.3066 , 0.866739 , 0.000603 ,  28
   8.3066 , 0.866797 , 0.000603 ,  29
   8.3066 , 0.866804 , 0.000603 ,  30
   8.3066 , 0.866690 , 0.000603 ,  31
   8.3066 , 0.866698 , 0.000603 ,  32
   8.3066 , 0.866784 , 0.000603 ,  33
   8.3066 , 0.866773 , 0.000603 ,  34
   8.3066 , 0.866759 , 0.000603 ,  35
   8.3066 , 0.866845 , 0.000603 ,  36
   8.3066 , 0.866839 , 0.000603 ,  37
   8.3066 , 0.866794 , 0.000603 ,  38
   8.3066 , 0.866555 , 0.000603 ,  39
   8.3066 , 0.866776 , 0.000603 ,  40
   8.3066 , 0.866790 , 0.000603 ,  41
   8.3066 , 0.866724 , 0.000603 ,  42
   8.3066 , 0.866806 , 0.000603 ,  43
   8.3066 , 0.866825 , 0.000603 ,  44
   8.3066 , 0.866725 , 0.000603 ,  45
   8.3066 , 0.866788 , 0.000603 ,  46
   8.3066 , 0.866762 , 0.000603 ,  47
   8.3066 , 0.866750 , 0.000603 ,  48
   8.3066 , 0.866935 , 0.000603 ,  49
   8.3066 , 0.866728 , 0.000603 ,  50
   8.3066 , 0.866814 , 0.000603 ,  51
   8.3066 , 0.866789 , 0.000603 ,  52
   8.3066 , 0.866867 , 0.000603 ,  53
   8.3066 , 0.866744 , 0.000603 ,  54
   8.3066 , 0.866654 , 0.000603 ,  55
   8.3066 , 0.866855 , 0.000603 ,  56
   8.3066 , 0.866681 , 0.000603 ,  57
   8.3066 , 0.866772 , 0.000603 ,  58
   8.3066 , 0.866771 , 0.000603 ,  59
   8.3066 , 0.866809 , 0.000603 ,  60
   8.3066 , 0.866659 , 0.000603 ,  61
   8.3066 , 0.866806 , 0.000603 ,  62
   8.3066 , 0.866704 , 0.000603 ,  63
   8.3066 , 0.866732 , 0.000603 ,  64
   8.3066 , 0.866817 , 0.000603 ,  65
   8.3066 , 0.866877 , 0.000603 ,  66
   8.3066 , 0.866847 , 0.000603 ,  67
   8.3066 , 0.866831 , 0.000603 ,  68
   8.3066 , 0.866752 , 0.000603 ,  69
   8.3066 , 0.866766 , 0.000603 ,  70
   8.3066 , 0.866660 , 0.000603 ,  71
   8.3066 , 0.866758 , 0.000603 ,  72
   8.3066 , 0.866824 , 0.000603 ,  73
   8.3066 , 0.866812 , 0.000603 ,  74
   8.3066 , 0.866764 , 0.000603 ,  75
   8.3066 , 0.866848 , 0.000603 ,  76
   8.3066 , 0.866791 , 0.000603 ,  77
   8.3066 , 0.866767 , 0.000603 ,  78
   8.3066 , 0.866711 , 0.000603 ,  79
   8.3066 , 0.866693 , 0.000603 ,  80
   8.3066 , 0.866747 , 0.000603 ,  81
   8.3066 , 0.866840 , 0.000603 ,  82
   8.3066 , 0.866760 , 0.000603 ,  83
   8.3066 , 0.866781 , 0.000603 ,  84
   8.3066 , 0.866789 , 0.000603 ,  85
   8.3066 , 0.866730 , 0.000603 ,  86
   8.3066 , 0.866870 , 0.000603 ,  87
   8.3066 , 0.866783 , 0.000603 ,  88
   8.3066 , 0.866793 , 0.000603 ,  89
   8.3066 , 0.866818 , 0.000603 ,  90
   8.3066 , 0.866831 , 0.000603 ,  91
   8.3066 , 0.866723 , 0.000603 ,  92
   8.3066 , 0.866751 , 0.000603 ,  93
   8.3066 , 0.866745 , 0.000603 ,  94
   8.3066 , 0.866823 , 0.000603 ,  95
   8.3066 , 0.866732 , 0.000603 ,  96
   8.3066 , 0.866663 , 0.000603 ,  97
   8.3066 , 0.866809 , 0.000603 ,  98
   8.3066 , 0.866798 , 0.000603 ,  99
   8.3066 , 0.866810 , 0.000603 , 100
   8.3666 , 0.867330 , 0.000801 ,   0
   8.3666 , 0.867418 , 0.000801 ,   1
   8.3666 , 0.867379 , 0.000801 ,   2
   8.3666 , 0.867273 , 0.000801 ,   3
   8.3666 , 0.867297 , 0.000801 ,   4
   8.3666 , 0.867189 , 0.000801 ,   5
   8.3666 , 0.867365 , 0.000801 ,   6
   8.3666 , 0.867400 , 0.000801 ,   7
   8.3666 , 0.867342 , 0.000801 ,   8
   8.3666 , 0.867274 , 0.000801 ,   9
   8.3666 , 0.867232 , 0.000801 ,  10
   8.3666 , 0.867435 , 0.000801 ,  11
   8.3666 , 0.867477 , 0.000801 ,  12
   8.3666 , 0.867389 , 0.000801 ,  13
   8.3666 , 0.867194 , 0.000801 ,  14
   8.3666 , 0.867405 , 0.000801 ,  15
   8.3666 , 0.867385 , 0.000801 ,  16
   8.3666 , 0.867229 , 0.000801 ,  17
   8.3666 , 0.867399 , 0.000801 ,  18
   8.3666 , 0.867343 , 0.000801 ,  19
   8.3666 , 0.867424 , 0.000801 ,  20
   8.3666 , 0.867436 , 0.000801 ,  21
   8.3666 , 0.867283 , 0.000801 ,  22
   8.3666 , 0.867388 , 0.000801 ,  23
   8.3666 , 0.867304 , 0.000801 ,  24
   8.3666 , 0.867340 , 0.000801 ,  25
   8.3666 , 0.867360 , 0.000801 ,  26
   8.3666 , 0.867336 , 0.000801 ,  27
   8.3666 , 0.867240 , 0.000801 ,  28
   8.3666 , 0.867369 , 0.000801 ,  29
   8.3666 , 0.867230 , 0.000801 ,  30
   8.3666 , 0.867185 , 0.000801 ,  31
   8.3666 , 0.867349 , 0.000801 ,  32
   8.3666 , 0.867446 , 0.000801 ,  33
   8.3666 , 0.867324 , 0.000801 ,  34
   8.3666 , 0.867388 , 0.000801 ,  35
   8.3666 , 0.867262 , 0.000801 ,  36
   8.3666 , 0.867381 , 0.000801 ,  37
   8.3666 , 0.867215 , 0.000801 ,  38
   8.3666 , 0.867184 , 0.000801 ,  39
   8.3666 , 0.867447 , 0.000801 ,  40
   8.3666 , 0.867381 , 0.000801 ,  41
   8.3666 , 0.867294 , 0.000801 ,  42
   8.3666 , 0.867417 , 0.000801 ,  43
   8.3666 , 0.867363 , 0.000801 ,  44
   8.3666 , 0.867451 , 0.000801 ,  45
   8.3666 , 0.867294 , 0.000801 ,  46
   8.3666 , 0.867231 , 0.000801 ,  47
   8.3666 , 0.867440 , 0.000801 ,  48
   8.3666 , 0.867390 , 0.000801 ,  49
   8.3666 , 0.867267 , 0.000801 ,  50
   8.3666 , 0.867290 , 0.000801 ,  51
   8.3666 , 0.867294 , 0.000801 ,  52
   8.3666 , 0.867328 , 0.000801 ,  53
   8.3666 , 0.867380 , 0.000801 ,  54
   8.3666 , 0.867270 , 0.000801 ,  55
   8.3666 , 0.867350 , 0.000801 ,  56
   8.3666 , 0.867438 , 0.000801 ,  57
   8.3666 , 0.867274 , 0.000801 ,  58
   8.3666 , 0.867443 , 0.000801 ,  59
   8.3666 , 0.867388 , 0.000801 ,  60
   8.3666 , 0.867281 , 0.000801 ,  61
   8.3666 , 0.867357 , 0.000801 ,  62
   8.3666 , 0.867373 , 0.000801 ,  63
   8.3666 , 0.867300 , 0.000801 ,  64
   8.3666 , 0.867198 , 0.000801 ,  65
   8.3666 , 0.867359 , 0.000801 ,  66
   8.3666 , 0.867184 , 0.000801 ,  67
   8.3666 , 0.867305 , 0.000801 ,  68
   8.3666 , 0.867394 , 0.000801 ,  69
   8.3666 , 0.867319 , 0.000801 ,  70
   8.3666 , 0.867391 , 0.000801 ,  71
   8.3666 , 0.867355 , 0.000801 ,  72
   8.3666 , 0.867358 , 0.000801 ,  73
   8.3666 , 0.867338 , 0.000801 ,  74
   8.3666 , 0.867388 , 0.000801 ,  75
   8.3666 , 0.867466 , 0.000801 ,  76
   8.3666 , 0.867341 , 0.000801 ,  77
   8.3666 , 0.867193 , 0.000801 ,  78
   8.3666 , 0.867317 , 0.000801 ,  79
   8.3666 , 0.867266 , 0.000801 ,  80
   8.3666 , 0.867448 , 0.000801 ,  81
   8.3666 , 0.867263 , 0.000801 ,  82
   8.3666 , 0.867465 , 0.000801 ,  83
   8.3666 , 0.867253 , 0.000801 ,  84
   8.3666 , 0.867206 , 0.000801 ,  85
   8.3666 , 0.867317 , 0.000801 ,  86
   8.3666 , 0.867397 , 0.000801 ,  87
   8.3666 , 0.867194 , 0.000801 ,  88
   8.3666 , 0.867262 , 0.000801 ,  89
   8.3666 , 0.867202 , 0.000801 ,  90
   8.3666 , 0.867439 , 0.000801 ,  91
   8.3666 , 0.867278 , 0.000801 ,  92
   8.3666 , 0.867344 , 0.000801 ,  93
   8.3666 , 0.867325 , 0.000801 ,  94
   8.3666 , 0.867436 , 0.000801 ,  95
   8.3666 , 0.867215 , 0.000801 ,  96
   8.3666 , 0.867242 , 0.000801 ,  97
   8.3666 , 0.867341 , 0.000801 ,  98
   8.3666 , 0.867406 , 0.000801 ,  99
   8.3666 , 0.867207 , 0.000801 , 100
   8.4853 , 0.870140 , 0.000726 ,   0
   8.4853 , 0.870115 , 0.000726 ,   1
   8.4853 , 0.870204 , 0.000726 ,   2
   8.4853 , 0.870037 , 0.000726 ,   3
   8.4853 , 0.870178 , 0.000726 ,   4
   8.4853 , 0.870162 , 0.000726 ,   5
   8.4853 , 0.870091 , 0.000726 ,   6
   8.4853 , 0.870224 , 0.000726 ,   7
   8.4853 , 0.870202 , 0.000726 ,   8
   8.4853 , 0.870247 , 0.000726 ,   9
   8.4853 , 0.870090 , 0.000726 ,  10
   8.4853 , 0.870221 , 0.000726 ,  11
   8.4853 , 0.870189 , 0.000726 ,  12
   8.4853 , 0.870138 , 0.000726 ,  13
   8.4853 , 0.870141 , 0.000726 ,  14
   8.4853 , 0.870215 , 0.000726 ,  15
   8.4853 , 0.870185 , 0.000726 ,  16
   8.4853 , 0.869981 , 0.000726 ,  17
   8.4853 , 0.870250 , 0.000726 ,  18
   8.4853 , 0.870193 , 0.000726 ,  19
   8.4853 , 0.870294 , 0.000726 ,  20
   8.4853 , 0.870135 , 0.000726 ,  21
   8.4853 , 0.870037 , 0.000726 ,  22
   8.4853 , 0.870228 , 0.000726 ,  23
   8.4853 , 0.870086 , 0.000726 ,  24
   8.4853 , 0.870051 , 0.000726 ,  25
   8.4853 , 0.870087 , 0.000726 ,  26
   8.4853 , 0.870164 , 0.000726 ,  27
   8.4853 , 0.870117 , 0.000726 ,  28
   8.4853 , 0.870049 , 0.000726 ,  29
   8.4853 , 0.870075 , 0.000726 ,  30
   8.4853 , 0.870144 , 0.000726 ,  31
   8.4853 , 0.870058 , 0.000726 ,  32
   8.4853 , 0.870140 , 0.000726 ,  33
   8.4853 , 0.870100 , 0.000726 ,  34
   8.4853 , 0.870053 , 0.000726 ,  35
   8.4853 , 0.870263 , 0.000726 ,  36
   8.4853 , 0.870070 , 0.000726 ,  37
   8.4853 , 0.870245 , 0.000726 ,  38
   8.4853 , 0.870007 , 0.000726 ,  39
   8.4853 , 0.870162 , 0.000726 ,  40
   8.4853 , 0.870308 , 0.000726 ,  41
   8.4853 , 0.870052 , 0.000726 ,  42
   8.4853 , 0.870045 , 0.000726 ,  43
   8.4853 , 0.870223 , 0.000726 ,  44
   8.4853 , 0.870172 , 0.000726 ,  45
   8.4853 , 0.870226 , 0.000726 ,  46
   8.4853 , 0.870086 , 0.000726 ,  47
   8.4853 , 0.870174 , 0.000726 ,  48
   8.4853 , 0.870175 , 0.000726 ,  49
   8.4853 , 0.870122 , 0.000726 ,  50
   8.4853 , 0.870113 , 0.000726 ,  51
   8.4853 , 0.870237 , 0.000726 ,  52
   8.4853 , 0.870028 , 0.000726 ,  53
   8.4853 , 0.870192 , 0.000726 ,  54
   8.4853 , 0.870098 , 0.000726 ,  55
   8.4853 , 0.870095 , 0.000726 ,  56
   8.4853 , 0.870109 , 0.000726 ,  57
   8.4853 , 0.870228 , 0.000726 ,  58
   8.4853 , 0.870138 , 0.000726 ,  59
   8.4853 , 0.870051 , 0.000726 ,  60
   8.4853 , 0.870127 , 0.000726 ,  61
   8.4853 , 0.870156 , 0.000726 ,  62
   8.4853 , 0.870236 , 0.000726 ,  63
   8.4853 , 0.870290 , 0.000726 ,  64
   8.4853 , 0.870139 , 0.000726 ,  65
   8.4853 , 0.870076 , 0.000726 ,  66
   8.4853 , 0.870054 , 0.000726 ,  67
   8.4853 , 0.870244 , 0.000726 ,  68
   8.4853 , 0.870041 , 0.000726 ,  69
   8.4853 , 0.870132 , 0.000726 ,  70
   8.4853 , 0.870059 , 0.000726 ,  71
   8.4853 , 0.870036 , 0.000726 ,  72
   8.4853 , 0.870161 , 0.000726 ,  73
   8.4853 , 0.870251 , 0.000726 ,  74
   8.4853 , 0.870213 , 0.000726 ,  75
   8.4853 , 0.870192 , 0.000726 ,  76
   8.4853 , 0.870109 , 0.000726 ,  77
   8.4853 , 0.870110 , 0.000726 ,  78
   8.4853 , 0.870199 , 0.000726 ,  79
   8.4853 , 0.870030 , 0.000726 ,  80
   8.4853 , 0.870178 , 0.000726 ,  81
   8.4853 , 0.870076 , 0.000726 ,  82
   8.4853 , 0.870095 , 0.000726 ,  83
   8.4853 , 0.869990 , 0.000726 ,  84
   8.4853 , 0.870122 , 0.000726 ,  85
   8.4853 , 0.870129 , 0.000726 ,  86
   8.4853 , 0.870176 , 0.000726 ,  87
   8.4853 , 0.870163 , 0.000726 ,  88
   8.4853 , 0.870075 , 0.000726 ,  89
   8.4853 , 0.870070 , 0.000726 ,  90
   8.4853 , 0.870171 , 0.000726 ,  91
   8.4853 , 0.870105 , 0.000726 ,  92
   8.4853 , 0.870141 , 0.000726 ,  93
   8.4853 , 0.870190 , 0.000726 ,  94
   8.4853 , 0.870119 , 0.000726 ,  95
   8.4853 , 0.870154 , 0.000726 ,  96
   8.4853 , 0.870165 , 0.000726 ,  97
   8.4853 , 0.870224 , 0.000726 ,  98
   8.4853 , 0.870084 , 0.000726 ,  99
   8.4853 , 0.870185 , 0.000726 , 100
   8.5440 , 0.871842 , 0.000593 ,   0
   8.5440 , 0.871762 , 0.000593 ,   1
   8.5440 , 0.871888 , 0.000593 ,   2
   8.5440 , 0.871800 , 0.000593 ,   3
   8.5440 , 0.871843 , 0.000593 ,   4
   8.5440 , 0.871768 , 0.000593 ,   5
   8.5440 , 0.871918 , 0.000593 ,   6
   8.5440 , 0.872021 , 0.000593 ,   7
   8.5440 , 0.871922 , 0.000593 ,   8
   8.5440 , 0.871842 , 0.000593 ,   9
   8.5440 , 0.871863 , 0.000593 ,  10
   8.5440 , 0.871871 , 0.000593 ,  11
   8.5440 , 0.871791 , 0.000593 ,  12
   8.5440 , 0.871895 , 0.000593 ,  13
   8.5440 , 0.871786 , 0.000593 ,  14
   8.5440 , 0.871838 , 0.000593 ,  15
   8.5440 , 0.871824 , 0.000593 ,  16
   8.5440 , 0.871749 , 0.000593 ,  17
   8.5440 , 0.871873 , 0.000593 ,  18
   8.5440 , 0.871775 , 0.000593 ,  19
   8.5440 , 0.871845 , 0.000593 ,  20
   8.5440 , 0.871930 , 0.000593 ,  21
   8.5440 , 0.871944 , 0.000593 ,  22
   8.5440 , 0.871847 , 0.000593 ,  23
   8.5440 , 0.871832 , 0.000593 ,  24
   8.5440 , 0.871737 , 0.000593 ,  25
   8.5440 , 0.871887 , 0.000593 ,  26
   8.5440 , 0.871775 , 0.000593 ,  27
   8.5440 , 0.871863 , 0.000593 ,  28
   8.5440 , 0.871875 , 0.000593 ,  29
   8.5440 , 0.871863 , 0.000593 ,  30
   8.5440 , 0.871939 , 0.000593 ,  31
   8.5440 , 0.871877 , 0.000593 ,  32
   8.5440 , 0.871722 , 0.000593 ,  33
   8.5440 , 0.871918 , 0.000593 ,  34
   8.5440 , 0.871795 , 0.000593 ,  35
   8.5440 , 0.871791 , 0.000593 ,  36
   8.5440 , 0.871755 , 0.000593 ,  37
   8.5440 , 0.871856 , 0.000593 ,  38
   8.5440 , 0.871790 , 0.000593 ,  39
   8.5440 , 0.871761 , 0.000593 ,  40
   8.5440 , 0.871874 , 0.000593 ,  41
   8.5440 , 0.871866 , 0.000593 ,  42
   8.5440 , 0.871857 , 0.000593 ,  43
   8.5440 , 0.871828 , 0.000593 ,  44
   8.5440 , 0.871772 , 0.000593 ,  45
   8.5440 , 0.871816 , 0.000593 ,  46
   8.5440 , 0.871902 , 0.000593 ,  47
   8.5440 , 0.871798 , 0.000593 ,  48
   8.5440 , 0.871859 , 0.000593 ,  49
   8.5440 , 0.871762 , 0.000593 ,  50
   8.5440 , 0.871892 , 0.000593 ,  51
   8.5440 , 0.871796 , 0.000593 ,  52
   8.5440 , 0.871827 , 0.000593 ,  53
   8.5440 , 0.871823 , 0.000593 ,  54
   8.5440 , 0.871849 , 0.000593 ,  55
   8.5440 , 0.871775 , 0.000593 ,  56
   8.5440 , 0.871817 , 0.000593 ,  57
   8.5440 , 0.871820 , 0.000593 ,  58
   8.5440 , 0.871790 , 0.000593 ,  59
   8.5440 , 0.871884 , 0.000593 ,  60
   8.5440 , 0.871827 , 0.000593 ,  61
   8.5440 , 0.871862 , 0.000593 ,  62
   8.5440 , 0.871844 , 0.000593 ,  63
   8.5440 , 0.871926 , 0.000593 ,  64
   8.5440 , 0.871788 , 0.000593 ,  65
   8.5440 , 0.871853 , 0.000593 ,  66
   8.5440 , 0.871978 , 0.000593 ,  67
   8.5440 , 0.871814 , 0.000593 ,  68
   8.5440 , 0.871762 , 0.000593 ,  69
   8.5440 , 0.871846 , 0.000593 ,  70
   8.5440 , 0.871914 , 0.000593 ,  71
   8.5440 , 0.871744 , 0.000593 ,  72
   8.5440 , 0.871805 , 0.000593 ,  73
   8.5440 , 0.871862 , 0.000593 ,  74
   8.5440 , 0.871962 , 0.000593 ,  75
   8.5440 , 0.871854 , 0.000593 ,  76
   8.5440 , 0.871924 , 0.000593 ,  77
   8.5440 , 0.871718 , 0.000593 ,  78
   8.5440 , 0.871791 , 0.000593 ,  79
   8.5440 , 0.871843 , 0.000593 ,  80
   8.5440 , 0.871792 , 0.000593 ,  81
   8.5440 , 0.871824 , 0.000593 ,  82
   8.5440 , 0.871837 , 0.000593 ,  83
   8.5440 , 0.871799 , 0.000593 ,  84
   8.5440 , 0.871897 , 0.000593 ,  85
   8.5440 , 0.871850 , 0.000593 ,  86
   8.5440 , 0.871913 , 0.000593 ,  87
   8.5440 , 0.871885 , 0.000593 ,  88
   8.5440 , 0.871871 , 0.000593 ,  89
   8.5440 , 0.871865 , 0.000593 ,  90
   8.5440 , 0.871792 , 0.000593 ,  91
   8.5440 , 0.871800 , 0.000593 ,  92
   8.5440 , 0.871929 , 0.000593 ,  93
   8.5440 , 0.871948 , 0.000593 ,  94
   8.5440 , 0.871857 , 0.000593 ,  95
   8.5440 , 0.871764 , 0.000593 ,  96
   8.5440 , 0.871863 , 0.000593 ,  97
   8.5440 , 0.871858 , 0.000593 ,  98
   8.5440 , 0.871878 , 0.000593 ,  99
   8.5440 , 0.871794 , 0.000593 , 100
   8.6023 , 0.873096 , 0.000720 ,   0
   8.6023 , 0.873047 , 0.000720 ,   1
   8.6023 , 0.873097 , 0.000720 ,   2
   8.6023 , 0.873067 , 0.000720 ,   3
   8.6023 , 0.872987 , 0.000720 ,   4
   8.6023 , 0.873157 , 0.000720 ,   5
   8.6023 , 0.872896 , 0.000720 ,   6
   8.6023 , 0.873049 , 0.000720 ,   7
   8.6023 , 0.873199 , 0.000720 ,   8
   8.6023 , 0.873144 , 0.000720 ,   9
   8.6023 , 0.873117 , 0.000720 ,  10
   8.6023 , 0.873166 , 0.000720 ,  11
   8.6023 , 0.873017 , 0.000720 ,  12
   8.6023 , 0.873250 , 0.000720 ,  13
   8.6023 , 0.873187 , 0.000720 ,  14
   8.6023 , 0.872998 , 0.000720 ,  15
   8.6023 , 0.873098 , 0.000720 ,  16
   8.6023 , 0.873058 , 0.000720 ,  17
   8.6023 , 0.873116 , 0.000720 ,  18
   8.6023 , 0.873113 , 0.000720 ,  19
   8.6023 , 0.873105 , 0.000720 ,  20
   8.6023 , 0.873098 , 0.000720 ,  21
   8.6023 , 0.873065 , 0.000720 ,  22
   8.6023 , 0.873080 , 0.000720 ,  23
   8.6023 , 0.873096 , 0.000720 ,  24
   8.6023 , 0.873061 , 0.000720 ,  25
   8.6023 , 0.873040 , 0.000720 ,  26
   8.6023 , 0.873074 , 0.000720 ,  27
   8.6023 , 0.873156 , 0.000720 ,  28
   8.6023 , 0.873131 , 0.000720 ,  29
   8.6023 , 0.873113 , 0.000720 ,  30
   8.6023 , 0.873132 , 0.000720 ,  31
   8.6023 , 0.873064 , 0.000720 ,  32
   8.6023 , 0.873085 , 0.000720 ,  33
   8.6023 , 0.873019 , 0.000720 ,  34
   8.6023 , 0.873143 , 0.000720 ,  35
   8.6023 , 0.873096 , 0.000720 ,  36
   8.6023 , 0.873129 , 0.000720 ,  37
   8.6023 , 0.873191 , 0.000720 ,  38
   8.6023 , 0.873042 , 0.000720 ,  39
   8.6023 , 0.873163 , 0.000720 ,  40
   8.6023 , 0.873186 , 0.000720 ,  41
   8.6023 , 0.873056 , 0.000720 ,  42
   8.6023 , 0.873054 , 0.000720 ,  43
   8.6023 , 0.873042 , 0.000720 ,  44
   8.6023 , 0.873215 , 0.000720 ,  45
   8.6023 , 0.873093 , 0.000720 ,  46
   8.6023 , 0.873204 , 0.000720 ,  47
   8.6023 , 0.873143 , 0.000720 ,  48
   8.6023 , 0.873162 , 0.000720 ,  49
   8.6023 , 0.873057 , 0.000720 ,  50
   8.6023 , 0.873065 , 0.000720 ,  51
   8.6023 , 0.873080 , 0.000720 ,  52
   8.6023 , 0.873185 , 0.000720 ,  53
   8.6023 , 0.873164 , 0.000720 ,  54
   8.6023 , 0.872961 , 0.000720 ,  55
   8.6023 , 0.873133 , 0.000720 ,  56
   8.6023 , 0.873164 , 0.000720 ,  57
   8.6023 , 0.873154 , 0.000720 ,  58
   8.6023 , 0.873015 , 0.000720 ,  59
   8.6023 , 0.873037 , 0.000720 ,  60
   8.6023 , 0.872940 , 0.000720 ,  61
   8.6023 , 0.873065 , 0.000720 ,  62
   8.6023 , 0.873088 , 0.000720 ,  63
   8.6023 , 0.873233 , 0.000720 ,  64
   8.6023 , 0.873186 , 0.000720 ,  65
   8.6023 , 0.873009 , 0.000720 ,  66
   8.6023 , 0.873097 , 0.000720 ,  67
   8.6023 , 0.873061 , 0.000720 ,  68
   8.6023 , 0.873237 , 0.000720 ,  69
   8.6023 , 0.872967 , 0.000720 ,  70
   8.6023 , 0.872985 , 0.000720 ,  71
   8.6023 , 0.873071 , 0.000720 ,  72
   8.6023 , 0.873113 , 0.000720 ,  73
   8.6023 , 0.873242 , 0.000720 ,  74
   8.6023 , 0.873146 , 0.000720 ,  75
   8.6023 , 0.872989 , 0.000720 ,  76
   8.6023 , 0.873161 , 0.000720 ,  77
   8.6023 , 0.873123 , 0.000720 ,  78
   8.6023 , 0.873017 , 0.000720 ,  79
   8.6023 , 0.873130 , 0.000720 ,  80
   8.6023 , 0.873172 , 0.000720 ,  81
   8.6023 , 0.873161 , 0.000720 ,  82
   8.6023 , 0.873087 , 0.000720 ,  83
   8.6023 , 0.873015 , 0.000720 ,  84
   8.6023 , 0.873028 , 0.000720 ,  85
   8.6023 , 0.873066 , 0.000720 ,  86
   8.6023 , 0.873118 , 0.000720 ,  87
   8.6023 , 0.873122 , 0.000720 ,  88
   8.6023 , 0.872956 , 0.000720 ,  89
   8.6023 , 0.873086 , 0.000720 ,  90
   8.6023 , 0.873153 , 0.000720 ,  91
   8.6023 , 0.873128 , 0.000720 ,  92
   8.6023 , 0.872975 , 0.000720 ,  93
   8.6023 , 0.873222 , 0.000720 ,  94
   8.6023 , 0.873044 , 0.000720 ,  95
   8.6023 , 0.873013 , 0.000720 ,  96
   8.6023 , 0.873115 , 0.000720 ,  97
   8.6023 , 0.873043 , 0.000720 ,  98
   8.6023 , 0.873063 , 0.000720 ,  99
   8.6023 , 0.873085 , 0.000720 , 100
   8.6603 , 0.873085 , 0.001021 ,   0
   8.6603 , 0.873066 , 0.001021 ,   1
   8.6603 , 0.873212 , 0.001021 ,   2
   8.6603 , 0.873146 , 0.001021 ,   3
   8.6603 , 0.872981 , 0.001021 ,   4
   8.6603 , 0.873067 , 0.001021 ,   5
   8.6603 , 0.873168 , 0.001021 ,   6
   8.6603 , 0.873100 , 0.001021 ,   7
   8.6603 , 0.873256 , 0.001021 ,   8
   8.6603 , 0.873182 , 0.001021 ,   9
   8.6603 , 0.872990 , 0.001021 ,  10
   8.6603 , 0.873022 , 0.001021 ,  11
   8.6603 , 0.873285 , 0.001021 ,  12
   8.6603 , 0.873027 , 0.001021 ,  13
   8.6603 , 0.873215 , 0.001021 ,  14
   8.6603 , 0.873079 , 0.001021 ,  15
   8.6603 , 0.873171 , 0.001021 ,  16
   8.6603 , 0.873090 , 0.001021 ,  17
   8.6603 , 0.873144 , 0.001021 ,  18
   8.6603 , 0.873062 , 0.001021 ,  19
   8.6603 , 0.873190 , 0.001021 ,  20
   8.6603 , 0.873079 , 0.001021 ,  21
   8.6603 , 0.873061 , 0.001021 ,  22
   8.6603 , 0.873086 , 0.001021 ,  23
   8.6603 , 0.872996 , 0.001021 ,  24
   8.6603 , 0.873077 , 0.001021 ,  25
   8.6603 , 0.873052 , 0.001021 ,  26
   8.6603 , 0.873019 , 0.001021 ,  27
   8.6603 , 0.872994 , 0.001021 ,  28
   8.6603 , 0.873152 , 0.001021 ,  29
   8.6603 , 0.873121 , 0.001021 ,  30
   8.6603 , 0.873062 , 0.001021 ,  31
   8.6603 , 0.873107 , 0.001021 ,  32
   8.6603 , 0.872813 , 0.001021 ,  33
   8.6603 , 0.873060 , 0.001021 ,  34
   8.6603 , 0.873013 , 0.001021 ,  35
   8.6603 , 0.873237 , 0.001021 ,  36
   8.6603 , 0.873059 , 0.001021 ,  37
   8.6603 , 0.873121 , 0.001021 ,  38
   8.6603 , 0.872815 , 0.001021 ,  39
   8.6603 , 0.873203 , 0.001021 ,  40
   8.6603 , 0.873086 , 0.001021 ,  41
   8.6603 , 0.873066 , 0.001021 ,  42
   8.6603 , 0.872983 , 0.001021 ,  43
   8.6603 , 0.873097 , 0.001021 ,  44
   8.6603 , 0.873033 , 0.001021 ,  45
   8.6603 , 0.872945 , 0.001021 ,  46
   8.6603 , 0.873114 , 0.001021 ,  47
   8.6603 , 0.872902 , 0.001021 ,  48
   8.6603 , 0.872989 , 0.001021 ,  49
   8.6603 , 0.872865 , 0.001021 ,  50
   8.6603 , 0.872893 , 0.001021 ,  51
   8.6603 , 0.873023 , 0.001021 ,  52
   8.6603 , 0.873372 , 0.001021 ,  53
   8.6603 , 0.873072 , 0.001021 ,  54
   8.6603 , 0.873138 , 0.001021 ,  55
   8.6603 , 0.873003 , 0.001021 ,  56
   8.6603 , 0.872992 , 0.001021 ,  57
   8.6603 , 0.873167 , 0.001021 ,  58
   8.6603 , 0.873035 , 0.001021 ,  59
   8.6603 , 0.873001 , 0.001021 ,  60
   8.6603 , 0.873130 , 0.001021 ,  61
   8.6603 , 0.873244 , 0.001021 ,  62
   8.6603 , 0.873250 , 0.001021 ,  63
   8.6603 , 0.873126 , 0.001021 ,  64
   8.6603 , 0.873043 , 0.001021 ,  65
   8.6603 , 0.873147 , 0.001021 ,  66
   8.6603 , 0.873047 , 0.001021 ,  67
   8.6603 , 0.873070 , 0.001021 ,  68
   8.6603 , 0.872870 , 0.001021 ,  69
   8.6603 , 0.873092 , 0.001021 ,  70
   8.6603 , 0.873091 , 0.001021 ,  71
   8.6603 , 0.873096 , 0.001021 ,  72
   8.6603 , 0.873073 , 0.001021 ,  73
   8.6603 , 0.873100 , 0.001021 ,  74
   8.6603 , 0.873011 , 0.001021 ,  75
   8.6603 , 0.873187 , 0.001021 ,  76
   8.6603 , 0.873138 , 0.001021 ,  77
   8.6603 , 0.873164 , 0.001021 ,  78
   8.6603 , 0.873216 , 0.001021 ,  79
   8.6603 , 0.873118 , 0.001021 ,  80
   8.6603 , 0.872958 , 0.001021 ,  81
   8.6603 , 0.873080 , 0.001021 ,  82
   8.6603 , 0.873140 , 0.001021 ,  83
   8.6603 , 0.872920 , 0.001021 ,  84
   8.6603 , 0.872906 , 0.001021 ,  85
   8.6603 , 0.872976 , 0.001021 ,  86
   8.6603 , 0.872966 , 0.001021 ,  87
   8.6603 , 0.873163 , 0.001021 ,  88
   8.6603 , 0.873044 , 0.001021 ,  89
   8.6603 , 0.873171 , 0.001021 ,  90
   8.6603 , 0.873167 , 0.001021 ,  91
   8.6603 , 0.873157 , 0.001021 ,  92
   8.6603 , 0.873192 , 0.001021 ,  93
   8.6603 , 0.873266 , 0.001021 ,  94
   8.6603 , 0.873180 , 0.001021 ,  95
   8.6603 , 0.873032 , 0.001021 ,  96
   8.6603 , 0.873124 , 0.001021 ,  97
   8.6603 , 0.873092 , 0.001021 ,  98
   8.6603 , 0.873116 , 0.001021 ,  99
   8.6603 , 0.873238 , 0.001021 , 100
   8.7178 , 0.874245 , 0.000965 ,   0
   8.7178 , 0.874042 , 0.000965 ,   1
   8.7178 , 0.874286 , 0.000965 ,   2
   8.7178 , 0.874218 , 0.000965 ,   3
   8.7178 , 0.874274 , 0.000965 ,   4
   8.7178 , 0.874156 , 0.000965 ,   5
   8.7178 , 0.874313 , 0.000965 ,   6
   8.7178 , 0.874045 , 0.000965 ,   7
   8.7178 , 0.874327 , 0.000965 ,   8
   8.7178 , 0.874360 , 0.000965 ,   9
   8.7178 , 0.874138 , 0.000965 ,  10
   8.7178 , 0.874225 , 0.000965 ,  11
   8.7178 , 0.874101 , 0.000965 ,  12
   8.7178 , 0.874203 , 0.000965 ,  13
   8.7178 , 0.874117 , 0.000965 ,  14
   8.7178 , 0.874225 , 0.000965 ,  15
   8.7178 , 0.874453 , 0.000965 ,  16
   8.7178 , 0.874350 , 0.000965 ,  17
   8.7178 , 0.874140 , 0.000965 ,  18
   8.7178 , 0.874225 , 0.000965 ,  19
   8.7178 , 0.874294 , 0.000965 ,  20
   8.7178 , 0.874233 , 0.000965 ,  21
   8.7178 , 0.874235 , 0.000965 ,  22
   8.7178 , 0.873988 , 0.000965 ,  23
   8.7178 , 0.874126 , 0.000965 ,  24
   8.7178 , 0.874182 , 0.000965 ,  25
   8.7178 , 0.874453 , 0.000965 ,  26
   8.7178 , 0.874294 , 0.000965 ,  27
   8.7178 , 0.874238 , 0.000965 ,  28
   8.7178 , 0.874345 , 0.000965 ,  29
   8.7178 , 0.874116 , 0.000965 ,  30
   8.7178 , 0.874220 , 0.000965 ,  31
   8.7178 , 0.874158 , 0.000965 ,  32
   8.7178 , 0.874300 , 0.000965 ,  33
   8.7178 , 0.874253 , 0.000965 ,  34
   8.7178 , 0.874297 , 0.000965 ,  35
   8.7178 , 0.874351 , 0.000965 ,  36
   8.7178 , 0.874163 , 0.000965 ,  37
   8.7178 , 0.874188 , 0.000965 ,  38
   8.7178 , 0.874232 , 0.000965 ,  39
   8.7178 , 0.874158 , 0.000965 ,  40
   8.7178 , 0.874208 , 0.000965 ,  41
   8.7178 , 0.874328 , 0.000965 ,  42
   8.7178 , 0.874135 , 0.000965 ,  43
   8.7178 , 0.874180 , 0.000965 ,  44
   8.7178 , 0.874281 , 0.000965 ,  45
   8.7178 , 0.874221 , 0.000965 ,  46
   8.7178 , 0.874300 , 0.000965 ,  47
   8.7178 , 0.874347 , 0.000965 ,  48
   8.7178 , 0.874366 , 0.000965 ,  49
   8.7178 , 0.874244 , 0.000965 ,  50
   8.7178 , 0.874218 , 0.000965 ,  51
   8.7178 , 0.874301 , 0.000965 ,  52
   8.7178 , 0.874260 , 0.000965 ,  53
   8.7178 , 0.874188 , 0.000965 ,  54
   8.7178 , 0.874298 , 0.000965 ,  55
   8.7178 , 0.874178 , 0.000965 ,  56
   8.7178 , 0.874322 , 0.000965 ,  57
   8.7178 , 0.874272 , 0.000965 ,  58
   8.7178 , 0.874447 , 0.000965 ,  59
   8.7178 , 0.874414 , 0.000965 ,  60
   8.7178 , 0.874139 , 0.000965 ,  61
   8.7178 , 0.874283 , 0.000965 ,  62
   8.7178 , 0.874436 , 0.000965 ,  63
   8.7178 , 0.874269 , 0.000965 ,  64
   8.7178 , 0.874240 , 0.000965 ,  65
   8.7178 , 0.874319 , 0.000965 ,  66
   8.7178 , 0.874388 , 0.000965 ,  67
   8.7178 , 0.874122 , 0.000965 ,  68
   8.7178 , 0.874212 , 0.000965 ,  69
   8.7178 , 0.874138 , 0.000965 ,  70
   8.7178 , 0.874295 , 0.000965 ,  71
   8.7178 , 0.874190 , 0.000965 ,  72
   8.7178 , 0.874208 , 0.000965 ,  73
   8.7178 , 0.874108 , 0.000965 ,  74
   8.7178 , 0.874192 , 0.000965 ,  75
   8.7178 , 0.874261 , 0.000965 ,  76
   8.7178 , 0.874374 , 0.000965 ,  77
   8.7178 , 0.874247 , 0.000965 ,  78
   8.7178 , 0.874220 , 0.000965 ,  79
   8.7178 , 0.874144 , 0.000965 ,  80
   8.7178 , 0.874198 , 0.000965 ,  81
   8.7178 , 0.874297 , 0.000965 ,  82
   8.7178 , 0.874318 , 0.000965 ,  83
   8.7178 , 0.874075 , 0.000965 ,  84
   8.7178 , 0.874314 , 0.000965 ,  85
   8.7178 , 0.874283 , 0.000965 ,  86
   8.7178 , 0.874357 , 0.000965 ,  87
   8.7178 , 0.874275 , 0.000965 ,  88
   8.7178 , 0.874257 , 0.000965 ,  89
   8.7178 , 0.874258 , 0.000965 ,  90
   8.7178 , 0.874252 , 0.000965 ,  91
   8.7178 , 0.874203 , 0.000965 ,  92
   8.7178 , 0.874345 , 0.000965 ,  93
   8.7178 , 0.874298 , 0.000965 ,  94
   8.7178 , 0.874351 , 0.000965 ,  95
   8.7178 , 0.874190 , 0.000965 ,  96
   8.7178 , 0.874240 , 0.000965 ,  97
   8.7178 , 0.874448 , 0.000965 ,  98
   8.7178 , 0.874003 , 0.000965 ,  99
   8.7178 , 0.874187 , 0.000965 , 100
   8.7750 , 0.877511 , 0.000711 ,   0
   8.7750 , 0.877550 , 0.000711 ,   1
   8.7750 , 0.877520 , 0.000711 ,   2
   8.7750 , 0.877482 , 0.000711 ,   3
   8.7750 , 0.877594 , 0.000711 ,   4
   8.7750 , 0.877529 , 0.000711 ,   5
   8.7750 , 0.877558 , 0.000711 ,   6
   8.7750 , 0.877325 , 0.000711 ,   7
   8.7750 , 0.877585 , 0.000711 ,   8
   8.7750 , 0.877633 , 0.000711 ,   9
   8.7750 , 0.877561 , 0.000711 ,  10
   8.7750 , 0.877554 , 0.000711 ,  11
   8.7750 , 0.877548 , 0.000711 ,  12
   8.7750 , 0.877518 , 0.000711 ,  13
   8.7750 , 0.877505 , 0.000711 ,  14
   8.7750 , 0.877492 , 0.000711 ,  15
   8.7750 , 0.877593 , 0.000711 ,  16
   8.7750 , 0.877454 , 0.000711 ,  17
   8.7750 , 0.877580 , 0.000711 ,  18
   8.7750 , 0.877518 , 0.000711 ,  19
   8.7750 , 0.877626 , 0.000711 ,  20
   8.7750 , 0.877517 , 0.000711 ,  21
   8.7750 , 0.877574 , 0.000711 ,  22
   8.7750 , 0.877563 , 0.000711 ,  23
   8.7750 , 0.877481 , 0.000711 ,  24
   8.7750 , 0.877526 , 0.000711 ,  25
   8.7750 , 0.877577 , 0.000711 ,  26
   8.7750 , 0.877615 , 0.000711 ,  27
   8.7750 , 0.877664 , 0.000711 ,  28
   8.7750 , 0.877579 , 0.000711 ,  29
   8.7750 , 0.877527 , 0.000711 ,  30
   8.7750 , 0.877510 , 0.000711 ,  31
   8.7750 , 0.877468 , 0.000711 ,  32
   8.7750 , 0.877352 , 0.000711 ,  33
   8.7750 , 0.877491 , 0.000711 ,  34
   8.7750 , 0.877519 , 0.000711 ,  35
   8.7750 , 0.877517 , 0.000711 ,  36
   8.7750 , 0.877444 , 0.000711 ,  37
   8.7750 , 0.877580 , 0.000711 ,  38
   8.7750 , 0.877434 , 0.000711 ,  39
   8.7750 , 0.877507 , 0.000711 ,  40
   8.7750 , 0.877396 , 0.000711 ,  41
   8.7750 , 0.877601 , 0.000711 ,  42
   8.7750 , 0.877509 , 0.000711 ,  43
   8.7750 , 0.877514 , 0.000711 ,  44
   8.7750 , 0.877529 , 0.000711 ,  45
   8.7750 , 0.877417 , 0.000711 ,  46
   8.7750 , 0.877581 , 0.000711 ,  47
   8.7750 , 0.877509 , 0.000711 ,  48
   8.7750 , 0.877654 , 0.000711 ,  49
   8.7750 , 0.877537 , 0.000711 ,  50
   8.7750 , 0.877465 , 0.000711 ,  51
   8.7750 , 0.877567 , 0.000711 ,  52
   8.7750 , 0.877579 , 0.000711 ,  53
   8.7750 , 0.877453 , 0.000711 ,  54
   8.7750 , 0.877375 , 0.000711 ,  55
   8.7750 , 0.877457 , 0.000711 ,  56
   8.7750 , 0.877418 , 0.000711 ,  57
   8.7750 , 0.877560 , 0.000711 ,  58
   8.7750 , 0.877447 , 0.000711 ,  59
   8.7750 , 0.877458 , 0.000711 ,  60
   8.7750 , 0.877422 , 0.000711 ,  61
   8.7750 , 0.877408 , 0.000711 ,  62
   8.7750 , 0.877510 , 0.000711 ,  63
   8.7750 , 0.877543 , 0.000711 ,  64
   8.7750 , 0.877491 , 0.000711 ,  65
   8.7750 , 0.877370 , 0.000711 ,  66
   8.7750 , 0.877591 , 0.000711 ,  67
   8.7750 , 0.877548 , 0.000711 ,  68
   8.7750 , 0.877483 , 0.000711 ,  69
   8.7750 , 0.877514 , 0.000711 ,  70
   8.7750 , 0.877534 , 0.000711 ,  71
   8.7750 , 0.877483 , 0.000711 ,  72
   8.7750 , 0.877524 , 0.000711 ,  73
   8.7750 , 0.877575 , 0.000711 ,  74
   8.7750 , 0.877629 , 0.000711 ,  75
   8.7750 , 0.877526 , 0.000711 ,  76
   8.7750 , 0.877546 , 0.000711 ,  77
   8.7750 , 0.877565 , 0.000711 ,  78
   8.7750 , 0.877453 , 0.000711 ,  79
   8.7750 , 0.877583 , 0.000711 ,  80
   8.7750 , 0.877504 , 0.000711 ,  81
   8.7750 , 0.877525 , 0.000711 ,  82
   8.7750 , 0.877531 , 0.000711 ,  83
   8.7750 , 0.877396 , 0.000711 ,  84
   8.7750 , 0.877319 , 0.000711 ,  85
   8.7750 , 0.877381 , 0.000711 ,  86
   8.7750 , 0.877528 , 0.000711 ,  87
   8.7750 , 0.877504 , 0.000711 ,  88
   8.7750 , 0.877408 , 0.000711 ,  89
   8.7750 , 0.877378 , 0.000711 ,  90
   8.7750 , 0.877544 , 0.000711 ,  91
   8.7750 , 0.877519 , 0.000711 ,  92
   8.7750 , 0.877458 , 0.000711 ,  93
   8.7750 , 0.877575 , 0.000711 ,  94
   8.7750 , 0.877558 , 0.000711 ,  95
   8.7750 , 0.877404 , 0.000711 ,  96
   8.7750 , 0.877545 , 0.000711 ,  97
   8.7750 , 0.877501 , 0.000711 ,  98
   8.7750 , 0.877484 , 0.000711 ,  99
   8.7750 , 0.877540 , 0.000711 , 100
   8.8318 , 0.875596 , 0.001013 ,   0
   8.8318 , 0.875544 , 0.001013 ,   1
   8.8318 , 0.875653 , 0.001013 ,   2
   8.8318 , 0.875647 , 0.001013 ,   3
   8.8318 , 0.875506 , 0.001013 ,   4
   8.8318 , 0.875580 , 0.001013 ,   5
   8.8318 , 0.875601 , 0.001013 ,   6
   8.8318 , 0.875673 , 0.001013 ,   7
   8.8318 , 0.875673 , 0.001013 ,   8
   8.8318 , 0.875608 , 0.001013 ,   9
   8.8318 , 0.875435 , 0.001013 ,  10
   8.8318 , 0.875687 , 0.001013 ,  11
   8.8318 , 0.875633 , 0.001013 ,  12
   8.8318 , 0.875765 , 0.001013 ,  13
   8.8318 , 0.875673 , 0.001013 ,  14
   8.8318 , 0.875621 , 0.001013 ,  15
   8.8318 , 0.875505 , 0.001013 ,  16
   8.8318 , 0.875652 , 0.001013 ,  17
   8.8318 , 0.875652 , 0.001013 ,  18
   8.8318 , 0.875581 , 0.001013 ,  19
   8.8318 , 0.875725 , 0.001013 ,  20
   8.8318 , 0.875580 , 0.001013 ,  21
   8.8318 , 0.875517 , 0.001013 ,  22
   8.8318 , 0.875577 , 0.001013 ,  23
   8.8318 , 0.875522 , 0.001013 ,  24
   8.8318 , 0.875458 , 0.001013 ,  25
   8.8318 , 0.875593 , 0.001013 ,  26
   8.8318 , 0.875503 , 0.001013 ,  27
   8.8318 , 0.875463 , 0.001013 ,  28
   8.8318 , 0.875660 , 0.001013 ,  29
   8.8318 , 0.875610 , 0.001013 ,  30
   8.8318 , 0.875625 , 0.001013 ,  31
   8.8318 , 0.875476 , 0.001013 ,  32
   8.8318 , 0.875636 , 0.001013 ,  33
   8.8318 , 0.875646 , 0.001013 ,  34
   8.8318 , 0.875535 , 0.001013 ,  35
   8.8318 , 0.875713 , 0.001013 ,  36
   8.8318 , 0.875750 , 0.001013 ,  37
   8.8318 , 0.875674 , 0.001013 ,  38
   8.8318 , 0.875595 , 0.001013 ,  39
   8.8318 , 0.875559 , 0.001013 ,  40
   8.8318 , 0.875674 , 0.001013 ,  41
   8.8318 , 0.875446 , 0.001013 ,  42
   8.8318 , 0.875650 , 0.001013 ,  43
   8.8318 , 0.875647 , 0.001013 ,  44
   8.8318 , 0.875753 , 0.001013 ,  45
   8.8318 , 0.875608 , 0.001013 ,  46
   8.8318 , 0.875574 , 0.001013 ,  47
   8.8318 , 0.875634 , 0.001013 ,  48
   8.8318 , 0.875807 , 0.001013 ,  49
   8.8318 , 0.875826 , 0.001013 ,  50
   8.8318 , 0.875500 , 0.001013 ,  51
   8.8318 , 0.875710 , 0.001013 ,  52
   8.8318 , 0.875506 , 0.001013 ,  53
   8.8318 , 0.875587 , 0.001013 ,  54
   8.8318 , 0.875523 , 0.001013 ,  55
   8.8318 , 0.875710 , 0.001013 ,  56
   8.8318 , 0.875524 , 0.001013 ,  57
   8.8318 , 0.875620 , 0.001013 ,  58
   8.8318 , 0.875597 , 0.001013 ,  59
   8.8318 , 0.875459 , 0.001013 ,  60
   8.8318 , 0.875611 , 0.001013 ,  61
   8.8318 , 0.875539 , 0.001013 ,  62
   8.8318 , 0.875505 , 0.001013 ,  63
   8.8318 , 0.875687 , 0.001013 ,  64
   8.8318 , 0.875770 , 0.001013 ,  65
   8.8318 , 0.875508 , 0.001013 ,  66
   8.8318 , 0.875734 , 0.001013 ,  67
   8.8318 , 0.875627 , 0.001013 ,  68
   8.8318 , 0.875569 , 0.001013 ,  69
   8.8318 , 0.875663 , 0.001013 ,  70
   8.8318 , 0.875374 , 0.001013 ,  71
   8.8318 , 0.875357 , 0.001013 ,  72
   8.8318 , 0.875650 , 0.001013 ,  73
   8.8318 , 0.875926 , 0.001013 ,  74
   8.8318 , 0.875553 , 0.001013 ,  75
   8.8318 , 0.875641 , 0.001013 ,  76
   8.8318 , 0.875550 , 0.001013 ,  77
   8.8318 , 0.875411 , 0.001013 ,  78
   8.8318 , 0.875649 , 0.001013 ,  79
   8.8318 , 0.875519 , 0.001013 ,  80
   8.8318 , 0.875735 , 0.001013 ,  81
   8.8318 , 0.875628 , 0.001013 ,  82
   8.8318 , 0.875581 , 0.001013 ,  83
   8.8318 , 0.875618 , 0.001013 ,  84
   8.8318 , 0.875458 , 0.001013 ,  85
   8.8318 , 0.875607 , 0.001013 ,  86
   8.8318 , 0.875525 , 0.001013 ,  87
   8.8318 , 0.875400 , 0.001013 ,  88
   8.8318 , 0.875456 , 0.001013 ,  89
   8.8318 , 0.875665 , 0.001013 ,  90
   8.8318 , 0.875646 , 0.001013 ,  91
   8.8318 , 0.875553 , 0.001013 ,  92
   8.8318 , 0.875512 , 0.001013 ,  93
   8.8318 , 0.875611 , 0.001013 ,  94
   8.8318 , 0.875632 , 0.001013 ,  95
   8.8318 , 0.875410 , 0.001013 ,  96
   8.8318 , 0.875557 , 0.001013 ,  97
   8.8318 , 0.875470 , 0.001013 ,  98
   8.8318 , 0.875677 , 0.001013 ,  99
   8.8318 , 0.875537 , 0.001013 , 100
   8.9443 , 0.879532 , 0.001037 ,   0
   8.9443 , 0.879663 , 0.001037 ,   1
   8.9443 , 0.879589 , 0.001037 ,   2
   8.9443 , 0.879457 , 0.001037 ,   3
   8.9443 , 0.879567 , 0.001037 ,   4
   8.9443 , 0.879394 , 0.001037 ,   5
   8.9443 , 0.879589 , 0.001037 ,   6
   8.9443 , 0.879437 , 0.001037 ,   7
   8.9443 , 0.879559 , 0.001037 ,   8
   8.9443 , 0.879513 , 0.001037 ,   9
   8.9443 , 0.879430 , 0.001037 ,  10
   8.9443 , 0.879512 , 0.001037 ,  11
   8.9443 , 0.879605 , 0.001037 ,  12
   8.9443 , 0.879479 , 0.001037 ,  13
   8.9443 , 0.879290 , 0.001037 ,  14
   8.9443 , 0.879660 , 0.001037 ,  15
   8.9443 , 0.879515 , 0.001037 ,  16
   8.9443 , 0.879590 , 0.001037 ,  17
   8.9443 , 0.879524 , 0.001037 ,  18
   8.9443 , 0.879591 , 0.001037 ,  19
   8.9443 , 0.879609 , 0.001037 ,  20
   8.9443 , 0.879491 , 0.001037 ,  21
   8.9443 , 0.879519 , 0.001037 ,  22
   8.9443 , 0.879376 , 0.001037 ,  23
   8.9443 , 0.879662 , 0.001037 ,  24
   8.9443 , 0.879587 , 0.001037 ,  25
   8.9443 , 0.879525 , 0.001037 ,  26
   8.9443 , 0.879676 , 0.001037 ,  27
   8.9443 , 0.879578 , 0.001037 ,  28
   8.9443 , 0.879556 , 0.001037 ,  29
   8.9443 , 0.879556 , 0.001037 ,  30
   8.9443 , 0.879232 , 0.001037 ,  31
   8.9443 , 0.879398 , 0.001037 ,  32
   8.9443 , 0.879480 , 0.001037 ,  33
   8.9443 , 0.879429 , 0.001037 ,  34
   8.9443 , 0.879455 , 0.001037 ,  35
   8.9443 , 0.879624 , 0.001037 ,  36
   8.9443 , 0.879497 , 0.001037 ,  37
   8.9443 , 0.879475 , 0.001037 ,  38
   8.9443 , 0.879563 , 0.001037 ,  39
   8.9443 , 0.879603 , 0.001037 ,  40
   8.9443 , 0.879522 , 0.001037 ,  41
   8.9443 , 0.879618 , 0.001037 ,  42
   8.9443 , 0.879405 , 0.001037 ,  43
   8.9443 , 0.879651 , 0.001037 ,  44
   8.9443 , 0.879639 , 0.001037 ,  45
   8.9443 , 0.879608 , 0.001037 ,  46
   8.9443 , 0.879586 , 0.001037 ,  47
   8.9443 , 0.879443 , 0.001037 ,  48
   8.9443 , 0.879511 , 0.001037 ,  49
   8.9443 , 0.879517 , 0.001037 ,  50
   8.9443 , 0.879643 , 0.001037 ,  51
   8.9443 , 0.879760 , 0.001037 ,  52
   8.9443 , 0.879511 , 0.001037 ,  53
   8.9443 , 0.879586 , 0.001037 ,  54
   8.9443 , 0.879495 , 0.001037 ,  55
   8.9443 , 0.879570 , 0.001037 ,  56
   8.9443 , 0.879705 , 0.001037 ,  57
   8.9443 , 0.879475 , 0.001037 ,  58
   8.9443 , 0.879514 , 0.001037 ,  59
   8.9443 , 0.879509 , 0.001037 ,  60
   8.9443 , 0.879299 , 0.001037 ,  61
   8.9443 , 0.879527 , 0.001037 ,  62
   8.9443 , 0.879491 , 0.001037 ,  63
   8.9443 , 0.879635 , 0.001037 ,  64
   8.9443 , 0.879671 , 0.001037 ,  65
   8.9443 , 0.879565 , 0.001037 ,  66
   8.9443 , 0.879681 , 0.001037 ,  67
   8.9443 , 0.879427 , 0.001037 ,  68
   8.9443 , 0.879482 , 0.001037 ,  69
   8.9443 , 0.879611 , 0.001037 ,  70
   8.9443 , 0.879489 , 0.001037 ,  71
   8.9443 , 0.879561 , 0.001037 ,  72
   8.9443 , 0.879490 , 0.001037 ,  73
   8.9443 , 0.879589 , 0.001037 ,  74
   8.9443 , 0.879517 , 0.001037 ,  75
   8.9443 , 0.879660 , 0.001037 ,  76
   8.9443 , 0.879680 , 0.001037 ,  77
   8.9443 , 0.879554 , 0.001037 ,  78
   8.9443 , 0.879161 , 0.001037 ,  79
   8.9443 , 0.879467 , 0.001037 ,  80
   8.9443 , 0.879425 , 0.001037 ,  81
   8.9443 , 0.879382 , 0.001037 ,  82
   8.9443 , 0.879655 , 0.001037 ,  83
   8.9443 , 0.879432 , 0.001037 ,  84
   8.9443 , 0.879646 , 0.001037 ,  85
   8.9443 , 0.879528 , 0.001037 ,  86
   8.9443 , 0.879515 , 0.001037 ,  87
   8.9443 , 0.879555 , 0.001037 ,  88
   8.9443 , 0.879483 , 0.001037 ,  89
   8.9443 , 0.879325 , 0.001037 ,  90
   8.9443 , 0.879464 , 0.001037 ,  91
   8.9443 , 0.879648 , 0.001037 ,  92
   8.9443 , 0.879586 , 0.001037 ,  93
   8.9443 , 0.879371 , 0.001037 ,  94
   8.9443 , 0.879548 , 0.001037 ,  95
   8.9443 , 0.879629 , 0.001037 ,  96
   8.9443 , 0.879611 , 0.001037 ,  97
   8.9443 , 0.879666 , 0.001037 ,  98
   8.9443 , 0.879465 , 0.001037 ,  99
   8.9443 , 0.879532 , 0.001037 , 100
   9.0000 , 0.882959 , 0.000755 ,   0
   9.0000 , 0.882955 , 0.000755 ,   1
   9.0000 , 0.883006 , 0.000755 ,   2
   9.0000 , 0.882786 , 0.000755 ,   3
   9.0000 , 0.882948 , 0.000755 ,   4
   9.0000 , 0.882953 , 0.000755 ,   5
   9.0000 , 0.883060 , 0.000755 ,   6
   9.0000 , 0.882921 , 0.000755 ,   7
   9.0000 , 0.883059 , 0.000755 ,   8
   9.0000 , 0.883073 , 0.000755 ,   9
   9.0000 , 0.883003 , 0.000755 ,  10
   9.0000 , 0.882968 , 0.000755 ,  11
   9.0000 , 0.883113 , 0.000755 ,  12
   9.0000 , 0.883092 , 0.000755 ,  13
   9.0000 , 0.882914 , 0.000755 ,  14
   9.0000 , 0.883029 , 0.000755 ,  15
   9.0000 , 0.883077 , 0.000755 ,  16
   9.0000 , 0.882903 , 0.000755 ,  17
   9.0000 , 0.882877 , 0.000755 ,  18
   9.0000 , 0.882975 , 0.000755 ,  19
   9.0000 , 0.882967 , 0.000755 ,  20
   9.0000 , 0.882916 , 0.000755 ,  21
   9.0000 , 0.882980 , 0.000755 ,  22
   9.0000 , 0.882883 , 0.000755 ,  23
   9.0000 , 0.882862 , 0.000755 ,  24
   9.0000 , 0.882960 , 0.000755 ,  25
   9.0000 , 0.882846 , 0.000755 ,  26
   9.0000 , 0.883009 , 0.000755 ,  27
   9.0000 , 0.882789 , 0.000755 ,  28
   9.0000 , 0.883002 , 0.000755 ,  29
   9.0000 , 0.882810 , 0.000755 ,  30
   9.0000 , 0.882927 , 0.000755 ,  31
   9.0000 , 0.882896 , 0.000755 ,  32
   9.0000 , 0.882866 , 0.000755 ,  33
   9.0000 , 0.882830 , 0.000755 ,  34
   9.0000 , 0.882895 , 0.000755 ,  35
   9.0000 , 0.882947 , 0.000755 ,  36
   9.0000 , 0.882988 , 0.000755 ,  37
   9.0000 , 0.883007 , 0.000755 ,  38
   9.0000 , 0.882821 , 0.000755 ,  39
   9.0000 , 0.882969 , 0.000755 ,  40
   9.0000 , 0.882996 , 0.000755 ,  41
   9.0000 , 0.882959 , 0.000755 ,  42
   9.0000 , 0.883003 , 0.000755 ,  43
   9.0000 , 0.882867 , 0.000755 ,  44
   9.0000 , 0.882944 , 0.000755 ,  45
   9.0000 , 0.883069 , 0.000755 ,  46
   9.0000 , 0.882871 , 0.000755 ,  47
   9.0000 , 0.882963 , 0.000755 ,  48
   9.0000 , 0.883050 , 0.000755 ,  49
   9.0000 , 0.882992 , 0.000755 ,  50
   9.0000 , 0.883001 , 0.000755 ,  51
   9.0000 , 0.883039 , 0.000755 ,  52
   9.0000 , 0.882961 , 0.000755 ,  53
   9.0000 , 0.882879 , 0.000755 ,  54
   9.0000 , 0.882978 , 0.000755 ,  55
   9.0000 , 0.883057 , 0.000755 ,  56
   9.0000 , 0.882880 , 0.000755 ,  57
   9.0000 , 0.882902 , 0.000755 ,  58
   9.0000 , 0.882908 , 0.000755 ,  59
   9.0000 , 0.882944 , 0.000755 ,  60
   9.0000 , 0.882984 , 0.000755 ,  61
   9.0000 , 0.882912 , 0.000755 ,  62
   9.0000 , 0.882965 , 0.000755 ,  63
   9.0000 , 0.882942 , 0.000755 ,  64
   9.0000 , 0.882844 , 0.000755 ,  65
   9.0000 , 0.882890 , 0.000755 ,  66
   9.0000 , 0.883009 , 0.000755 ,  67
   9.0000 , 0.883022 , 0.000755 ,  68
   9.0000 , 0.882981 , 0.000755 ,  69
   9.0000 , 0.882933 , 0.000755 ,  70
   9.0000 , 0.882981 , 0.000755 ,  71
   9.0000 , 0.882987 , 0.000755 ,  72
   9.0000 , 0.883007 , 0.000755 ,  73
   9.0000 , 0.882961 , 0.000755 ,  74
   9.0000 , 0.883030 , 0.000755 ,  75
   9.0000 , 0.883003 , 0.000755 ,  76
   9.0000 , 0.882976 , 0.000755 ,  77
   9.0000 , 0.882987 , 0.000755 ,  78
   9.0000 , 0.882821 , 0.000755 ,  79
   9.0000 , 0.882927 , 0.000755 ,  80
   9.0000 , 0.882912 , 0.000755 ,  81
   9.0000 , 0.883145 , 0.000755 ,  82
   9.0000 , 0.883112 , 0.000755 ,  83
   9.0000 , 0.882889 , 0.000755 ,  84
   9.0000 , 0.883011 , 0.000755 ,  85
   9.0000 , 0.882873 , 0.000755 ,  86
   9.0000 , 0.882894 , 0.000755 ,  87
   9.0000 , 0.882852 , 0.000755 ,  88
   9.0000 , 0.882991 , 0.000755 ,  89
   9.0000 , 0.882898 , 0.000755 ,  90
   9.0000 , 0.882973 , 0.000755 ,  91
   9.0000 , 0.883039 , 0.000755 ,  92
   9.0000 , 0.882963 , 0.000755 ,  93
   9.0000 , 0.883016 , 0.000755 ,  94
   9.0000 , 0.883091 , 0.000755 ,  95
   9.0000 , 0.882932 , 0.000755 ,  96
   9.0000 , 0.882948 , 0.000755 ,  97
   9.0000 , 0.882884 , 0.000755 ,  98
   9.0000 , 0.883079 , 0.000755 ,  99
   9.0000 , 0.883017 , 0.000755 , 100
   9.0554 , 0.883652 , 0.000966 ,   0
   9.0554 , 0.883651 , 0.000966 ,   1
   9.0554 , 0.883551 , 0.000966 ,   2
   9.0554 , 0.883647 , 0.000966 ,   3
   9.0554 , 0.883663 , 0.000966 ,   4
   9.0554 , 0.883628 , 0.000966 ,   5
   9.0554 , 0.883644 , 0.000966 ,   6
   9.0554 , 0.883650 , 0.000966 ,   7
   9.0554 , 0.883865 , 0.000966 ,   8
   9.0554 , 0.883658 , 0.000966 ,   9
   9.0554 , 0.883703 , 0.000966 ,  10
   9.0554 , 0.883755 , 0.000966 ,  11
   9.0554 , 0.883704 , 0.000966 ,  12
   9.0554 , 0.883700 , 0.000966 ,  13
   9.0554 , 0.883567 , 0.000966 ,  14
   9.0554 , 0.883639 , 0.000966 ,  15
   9.0554 , 0.883900 , 0.000966 ,  16
   9.0554 , 0.883467 , 0.000966 ,  17
   9.0554 , 0.883420 , 0.000966 ,  18
   9.0554 , 0.883774 , 0.000966 ,  19
   9.0554 , 0.883644 , 0.000966 ,  20
   9.0554 , 0.883729 , 0.000966 ,  21
   9.0554 , 0.883900 , 0.000966 ,  22
   9.0554 , 0.883745 , 0.000966 ,  23
   9.0554 , 0.883584 , 0.000966 ,  24
   9.0554 , 0.883481 , 0.000966 ,  25
   9.0554 , 0.883749 , 0.000966 ,  26
   9.0554 , 0.883640 , 0.000966 ,  27
   9.0554 , 0.883595 , 0.000966 ,  28
   9.0554 , 0.883722 , 0.000966 ,  29
   9.0554 , 0.883695 , 0.000966 ,  30
   9.0554 , 0.883728 , 0.000966 ,  31
   9.0554 , 0.883596 , 0.000966 ,  32
   9.0554 , 0.883776 , 0.000966 ,  33
   9.0554 , 0.883477 , 0.000966 ,  34
   9.0554 , 0.883622 , 0.000966 ,  35
   9.0554 , 0.883728 , 0.000966 ,  36
   9.0554 , 0.883653 , 0.000966 ,  37
   9.0554 , 0.883726 , 0.000966 ,  38
   9.0554 , 0.883509 , 0.000966 ,  39
   9.0554 , 0.883631 , 0.000966 ,  40
   9.0554 , 0.883762 , 0.000966 ,  41
   9.0554 , 0.883708 , 0.000966 ,  42
   9.0554 , 0.883729 , 0.000966 ,  43
   9.0554 , 0.883565 , 0.000966 ,  44
   9.0554 , 0.883763 , 0.000966 ,  45
   9.0554 , 0.883786 , 0.000966 ,  46
   9.0554 , 0.883668 , 0.000966 ,  47
   9.0554 , 0.883678 , 0.000966 ,  48
   9.0554 , 0.883619 , 0.000966 ,  49
   9.0554 , 0.883680 , 0.000966 ,  50
   9.0554 , 0.883574 , 0.000966 ,  51
   9.0554 , 0.883629 , 0.000966 ,  52
   9.0554 , 0.883807 , 0.000966 ,  53
   9.0554 , 0.883690 , 0.000966 ,  54
   9.0554 , 0.883494 , 0.000966 ,  55
   9.0554 , 0.883565 , 0.000966 ,  56
   9.0554 , 0.883725 , 0.000966 ,  57
   9.0554 , 0.883666 , 0.000966 ,  58
   9.0554 , 0.883464 , 0.000966 ,  59
   9.0554 , 0.883736 , 0.000966 ,  60
   9.0554 , 0.883589 , 0.000966 ,  61
   9.0554 , 0.883686 , 0.000966 ,  62
   9.0554 , 0.883668 , 0.000966 ,  63
   9.0554 , 0.883609 , 0.000966 ,  64
   9.0554 , 0.883530 , 0.000966 ,  65
   9.0554 , 0.883727 , 0.000966 ,  66
   9.0554 , 0.883742 , 0.000966 ,  67
   9.0554 , 0.883800 , 0.000966 ,  68
   9.0554 , 0.883648 , 0.000966 ,  69
   9.0554 , 0.883596 , 0.000966 ,  70
   9.0554 , 0.883662 , 0.000966 ,  71
   9.0554 , 0.883690 , 0.000966 ,  72
   9.0554 , 0.883560 , 0.000966 ,  73
   9.0554 , 0.883687 , 0.000966 ,  74
   9.0554 , 0.883824 , 0.000966 ,  75
   9.0554 , 0.883514 , 0.000966 ,  76
   9.0554 , 0.883669 , 0.000966 ,  77
   9.0554 , 0.883482 , 0.000966 ,  78
   9.0554 , 0.883537 , 0.000966 ,  79
   9.0554 , 0.883621 , 0.000966 ,  80
   9.0554 , 0.883585 , 0.000966 ,  81
   9.0554 , 0.883498 , 0.000966 ,  82
   9.0554 , 0.883676 , 0.000966 ,  83
   9.0554 , 0.883734 , 0.000966 ,  84
   9.0554 , 0.883569 , 0.000966 ,  85
   9.0554 , 0.883454 , 0.000966 ,  86
   9.0554 , 0.883549 , 0.000966 ,  87
   9.0554 , 0.883680 , 0.000966 ,  88
   9.0554 , 0.883588 , 0.000966 ,  89
   9.0554 , 0.883704 , 0.000966 ,  90
   9.0554 , 0.883721 , 0.000966 ,  91
   9.0554 , 0.883702 , 0.000966 ,  92
   9.0554 , 0.883631 , 0.000966 ,  93
   9.0554 , 0.883546 , 0.000966 ,  94
   9.0554 , 0.883730 , 0.000966 ,  95
   9.0554 , 0.883673 , 0.000966 ,  96
   9.0554 , 0.883623 , 0.000966 ,  97
   9.0554 , 0.883632 , 0.000966 ,  98
   9.0554 , 0.883609 , 0.000966 ,  99
   9.0554 , 0.883619 , 0.000966 , 100
   9.1104 , 0.885161 , 0.000855 ,   0
   9.1104 , 0.885171 , 0.000855 ,   1
   9.1104 , 0.885102 , 0.000855 ,   2
   9.1104 , 0.885175 , 0.000855 ,   3
   9.1104 , 0.885140 , 0.000855 ,   4
   9.1104 , 0.885191 , 0.000855 ,   5
   9.1104 , 0.885282 , 0.000855 ,   6
   9.1104 , 0.885199 , 0.000855 ,   7
   9.1104 , 0.885092 , 0.000855 ,   8
   9.1104 , 0.885197 , 0.000855 ,   9
   9.1104 , 0.885080 , 0.000855 ,  10
   9.1104 , 0.885116 , 0.000855 ,  11
   9.1104 , 0.885273 , 0.000855 ,  12
   9.1104 , 0.885198 , 0.000855 ,  13
   9.1104 , 0.884948 , 0.000855 ,  14
   9.1104 , 0.884995 , 0.000855 ,  15
   9.1104 , 0.885109 , 0.000855 ,  16
   9.1104 , 0.885123 , 0.000855 ,  17
   9.1104 , 0.885187 , 0.000855 ,  18
   9.1104 , 0.885194 , 0.000855 ,  19
   9.1104 , 0.885185 , 0.000855 ,  20
   9.1104 , 0.885184 , 0.000855 ,  21
   9.1104 , 0.885314 , 0.000855 ,  22
   9.1104 , 0.885230 , 0.000855 ,  23
   9.1104 , 0.885245 , 0.000855 ,  24
   9.1104 , 0.885203 , 0.000855 ,  25
   9.1104 , 0.885100 , 0.000855 ,  26
   9.1104 , 0.885183 , 0.000855 ,  27
   9.1104 , 0.885122 , 0.000855 ,  28
   9.1104 , 0.885150 , 0.000855 ,  29
   9.1104 , 0.885073 , 0.000855 ,  30
   9.1104 , 0.885184 , 0.000855 ,  31
   9.1104 , 0.885016 , 0.000855 ,  32
   9.1104 , 0.885287 , 0.000855 ,  33
   9.1104 , 0.885187 , 0.000855 ,  34
   9.1104 , 0.885122 , 0.000855 ,  35
   9.1104 , 0.885254 , 0.000855 ,  36
   9.1104 , 0.885147 , 0.000855 ,  37
   9.1104 , 0.885134 , 0.000855 ,  38
   9.1104 , 0.884889 , 0.000855 ,  39
   9.1104 , 0.885349 , 0.000855 ,  40
   9.1104 , 0.885096 , 0.000855 ,  41
   9.1104 , 0.885206 , 0.000855 ,  42
   9.1104 , 0.885096 , 0.000855 ,  43
   9.1104 , 0.885146 , 0.000855 ,  44
   9.1104 , 0.885249 , 0.000855 ,  45
   9.1104 , 0.885218 , 0.000855 ,  46
   9.1104 , 0.885196 , 0.000855 ,  47
   9.1104 , 0.885211 , 0.000855 ,  48
   9.1104 , 0.885225 , 0.000855 ,  49
   9.1104 , 0.885282 , 0.000855 ,  50
   9.1104 , 0.885189 , 0.000855 ,  51
   9.1104 , 0.885032 , 0.000855 ,  52
   9.1104 , 0.885312 , 0.000855 ,  53
   9.1104 , 0.885150 , 0.000855 ,  54
   9.1104 , 0.885039 , 0.000855 ,  55
   9.1104 , 0.885213 , 0.000855 ,  56
   9.1104 , 0.885220 , 0.000855 ,  57
   9.1104 , 0.885050 , 0.000855 ,  58
   9.1104 , 0.884953 , 0.000855 ,  59
   9.1104 , 0.885102 , 0.000855 ,  60
   9.1104 , 0.885318 , 0.000855 ,  61
   9.1104 , 0.885203 , 0.000855 ,  62
   9.1104 , 0.885182 , 0.000855 ,  63
   9.1104 , 0.885218 , 0.000855 ,  64
   9.1104 , 0.885191 , 0.000855 ,  65
   9.1104 , 0.885118 , 0.000855 ,  66
   9.1104 , 0.885088 , 0.000855 ,  67
   9.1104 , 0.885221 , 0.000855 ,  68
   9.1104 , 0.885053 , 0.000855 ,  69
   9.1104 , 0.885068 , 0.000855 ,  70
   9.1104 , 0.885107 , 0.000855 ,  71
   9.1104 , 0.885174 , 0.000855 ,  72
   9.1104 , 0.885040 , 0.000855 ,  73
   9.1104 , 0.885102 , 0.000855 ,  74
   9.1104 , 0.885235 , 0.000855 ,  75
   9.1104 , 0.885111 , 0.000855 ,  76
   9.1104 , 0.885227 , 0.000855 ,  77
   9.1104 , 0.885291 , 0.000855 ,  78
   9.1104 , 0.885223 , 0.000855 ,  79
   9.1104 , 0.885139 , 0.000855 ,  80
   9.1104 , 0.885217 , 0.000855 ,  81
   9.1104 , 0.885169 , 0.000855 ,  82
   9.1104 , 0.885212 , 0.000855 ,  83
   9.1104 , 0.885128 , 0.000855 ,  84
   9.1104 , 0.885038 , 0.000855 ,  85
   9.1104 , 0.885126 , 0.000855 ,  86
   9.1104 , 0.885085 , 0.000855 ,  87
   9.1104 , 0.885168 , 0.000855 ,  88
   9.1104 , 0.885366 , 0.000855 ,  89
   9.1104 , 0.885108 , 0.000855 ,  90
   9.1104 , 0.885290 , 0.000855 ,  91
   9.1104 , 0.885159 , 0.000855 ,  92
   9.1104 , 0.885115 , 0.000855 ,  93
   9.1104 , 0.885185 , 0.000855 ,  94
   9.1104 , 0.885167 , 0.000855 ,  95
   9.1104 , 0.885141 , 0.000855 ,  96
   9.1104 , 0.885246 , 0.000855 ,  97
   9.1104 , 0.885102 , 0.000855 ,  98
   9.1104 , 0.885085 , 0.000855 ,  99
   9.1104 , 0.885181 , 0.000855 , 100
   9.1652 , 0.886621 , 0.000747 ,   0
   9.1652 , 0.886629 , 0.000747 ,   1
   9.1652 , 0.886741 , 0.000747 ,   2
   9.1652 , 0.886607 , 0.000747 ,   3
   9.1652 , 0.886675 , 0.000747 ,   4
   9.1652 , 0.886729 , 0.000747 ,   5
   9.1652 , 0.886599 , 0.000747 ,   6
   9.1652 , 0.886698 , 0.000747 ,   7
   9.1652 , 0.886679 , 0.000747 ,   8
   9.1652 , 0.886651 , 0.000747 ,   9
   9.1652 , 0.886716 , 0.000747 ,  10
   9.1652 , 0.886540 , 0.000747 ,  11
   9.1652 , 0.886599 , 0.000747 ,  12
   9.1652 , 0.886587 , 0.000747 ,  13
   9.1652 , 0.886553 , 0.000747 ,  14
   9.1652 , 0.886627 , 0.000747 ,  15
   9.1652 , 0.886528 , 0.000747 ,  16
   9.1652 , 0.886508 , 0.000747 ,  17
   9.1652 , 0.886557 , 0.000747 ,  18
   9.1652 , 0.886608 , 0.000747 ,  19
   9.1652 , 0.886728 , 0.000747 ,  20
   9.1652 , 0.886510 , 0.000747 ,  21
   9.1652 , 0.886686 , 0.000747 ,  22
   9.1652 , 0.886680 , 0.000747 ,  23
   9.1652 , 0.886716 , 0.000747 ,  24
   9.1652 , 0.886652 , 0.000747 ,  25
   9.1652 , 0.886656 , 0.000747 ,  26
   9.1652 , 0.886485 , 0.000747 ,  27
   9.1652 , 0.886494 , 0.000747 ,  28
   9.1652 , 0.886545 , 0.000747 ,  29
   9.1652 , 0.886637 , 0.000747 ,  30
   9.1652 , 0.886565 , 0.000747 ,  31
   9.1652 , 0.886643 , 0.000747 ,  32
   9.1652 , 0.886670 , 0.000747 ,  33
   9.1652 , 0.886487 , 0.000747 ,  34
   9.1652 , 0.886476 , 0.000747 ,  35
   9.1652 , 0.886651 , 0.000747 ,  36
   9.1652 , 0.886705 , 0.000747 ,  37
   9.1652 , 0.886700 , 0.000747 ,  38
   9.1652 , 0.886506 , 0.000747 ,  39
   9.1652 , 0.886564 , 0.000747 ,  40
   9.1652 , 0.886674 , 0.000747 ,  41
   9.1652 , 0.886591 , 0.000747 ,  42
   9.1652 , 0.886632 , 0.000747 ,  43
   9.1652 , 0.886574 , 0.000747 ,  44
   9.1652 , 0.886480 , 0.000747 ,  45
   9.1652 , 0.886619 , 0.000747 ,  46
   9.1652 , 0.886632 , 0.000747 ,  47
   9.1652 , 0.886555 , 0.000747 ,  48
   9.1652 , 0.886704 , 0.000747 ,  49
   9.1652 , 0.886565 , 0.000747 ,  50
   9.1652 , 0.886632 , 0.000747 ,  51
   9.1652 , 0.886467 , 0.000747 ,  52
   9.1652 , 0.886703 , 0.000747 ,  53
   9.1652 , 0.886702 , 0.000747 ,  54
   9.1652 , 0.886572 , 0.000747 ,  55
   9.1652 , 0.886782 , 0.000747 ,  56
   9.1652 , 0.886614 , 0.000747 ,  57
   9.1652 , 0.886583 , 0.000747 ,  58
   9.1652 , 0.886658 , 0.000747 ,  59
   9.1652 , 0.886575 , 0.000747 ,  60
   9.1652 , 0.886609 , 0.000747 ,  61
   9.1652 , 0.886619 , 0.000747 ,  62
   9.1652 , 0.886491 , 0.000747 ,  63
   9.1652 , 0.886740 , 0.000747 ,  64
   9.1652 , 0.886675 , 0.000747 ,  65
   9.1652 , 0.886703 , 0.000747 ,  66
   9.1652 , 0.886618 , 0.000747 ,  67
   9.1652 , 0.886810 , 0.000747 ,  68
   9.1652 , 0.886654 , 0.000747 ,  69
   9.1652 , 0.886727 , 0.000747 ,  70
   9.1652 , 0.886554 , 0.000747 ,  71
   9.1652 , 0.886612 , 0.000747 ,  72
   9.1652 , 0.886573 , 0.000747 ,  73
   9.1652 , 0.886599 , 0.000747 ,  74
   9.1652 , 0.886591 , 0.000747 ,  75
   9.1652 , 0.886603 , 0.000747 ,  76
   9.1652 , 0.886588 , 0.000747 ,  77
   9.1652 , 0.886670 , 0.000747 ,  78
   9.1652 , 0.886546 , 0.000747 ,  79
   9.1652 , 0.886585 , 0.000747 ,  80
   9.1652 , 0.886620 , 0.000747 ,  81
   9.1652 , 0.886666 , 0.000747 ,  82
   9.1652 , 0.886574 , 0.000747 ,  83
   9.1652 , 0.886557 , 0.000747 ,  84
   9.1652 , 0.886626 , 0.000747 ,  85
   9.1652 , 0.886552 , 0.000747 ,  86
   9.1652 , 0.886577 , 0.000747 ,  87
   9.1652 , 0.886732 , 0.000747 ,  88
   9.1652 , 0.886679 , 0.000747 ,  89
   9.1652 , 0.886713 , 0.000747 ,  90
   9.1652 , 0.886704 , 0.000747 ,  91
   9.1652 , 0.886474 , 0.000747 ,  92
   9.1652 , 0.886596 , 0.000747 ,  93
   9.1652 , 0.886624 , 0.000747 ,  94
   9.1652 , 0.886592 , 0.000747 ,  95
   9.1652 , 0.886734 , 0.000747 ,  96
   9.1652 , 0.886604 , 0.000747 ,  97
   9.1652 , 0.886635 , 0.000747 ,  98
   9.1652 , 0.886594 , 0.000747 ,  99
   9.1652 , 0.886714 , 0.000747 , 100
   9.2195 , 0.888451 , 0.000734 ,   0
   9.2195 , 0.888396 , 0.000734 ,   1
   9.2195 , 0.888392 , 0.000734 ,   2
   9.2195 , 0.888469 , 0.000734 ,   3
   9.2195 , 0.888537 , 0.000734 ,   4
   9.2195 , 0.888464 , 0.000734 ,   5
   9.2195 , 0.888449 , 0.000734 ,   6
   9.2195 , 0.888344 , 0.000734 ,   7
   9.2195 , 0.888524 , 0.000734 ,   8
   9.2195 , 0.888461 , 0.000734 ,   9
   9.2195 , 0.888396 , 0.000734 ,  10
   9.2195 , 0.888617 , 0.000734 ,  11
   9.2195 , 0.888453 , 0.000734 ,  12
   9.2195 , 0.888445 , 0.000734 ,  13
   9.2195 , 0.888454 , 0.000734 ,  14
   9.2195 , 0.888447 , 0.000734 ,  15
   9.2195 , 0.888658 , 0.000734 ,  16
   9.2195 , 0.888415 , 0.000734 ,  17
   9.2195 , 0.888488 , 0.000734 ,  18
   9.2195 , 0.888405 , 0.000734 ,  19
   9.2195 , 0.888554 , 0.000734 ,  20
   9.2195 , 0.888467 , 0.000734 ,  21
   9.2195 , 0.888469 , 0.000734 ,  22
   9.2195 , 0.888482 , 0.000734 ,  23
   9.2195 , 0.888470 , 0.000734 ,  24
   9.2195 , 0.888383 , 0.000734 ,  25
   9.2195 , 0.888530 , 0.000734 ,  26
   9.2195 , 0.888341 , 0.000734 ,  27
   9.2195 , 0.888249 , 0.000734 ,  28
   9.2195 , 0.888613 , 0.000734 ,  29
   9.2195 , 0.888522 , 0.000734 ,  30
   9.2195 , 0.888411 , 0.000734 ,  31
   9.2195 , 0.888480 , 0.000734 ,  32
   9.2195 , 0.888346 , 0.000734 ,  33
   9.2195 , 0.888403 , 0.000734 ,  34
   9.2195 , 0.888451 , 0.000734 ,  35
   9.2195 , 0.888427 , 0.000734 ,  36
   9.2195 , 0.888553 , 0.000734 ,  37
   9.2195 , 0.888410 , 0.000734 ,  38
   9.2195 , 0.888467 , 0.000734 ,  39
   9.2195 , 0.888423 , 0.000734 ,  40
   9.2195 , 0.888403 , 0.000734 ,  41
   9.2195 , 0.888509 , 0.000734 ,  42
   9.2195 , 0.888484 , 0.000734 ,  43
   9.2195 , 0.888411 , 0.000734 ,  44
   9.2195 , 0.888494 , 0.000734 ,  45
   9.2195 , 0.888345 , 0.000734 ,  46
   9.2195 , 0.888548 , 0.000734 ,  47
   9.2195 , 0.888471 , 0.000734 ,  48
   9.2195 , 0.888376 , 0.000734 ,  49
   9.2195 , 0.888396 , 0.000734 ,  50
   9.2195 , 0.888450 , 0.000734 ,  51
   9.2195 , 0.888421 , 0.000734 ,  52
   9.2195 , 0.888395 , 0.000734 ,  53
   9.2195 , 0.888403 , 0.000734 ,  54
   9.2195 , 0.888293 , 0.000734 ,  55
   9.2195 , 0.888382 , 0.000734 ,  56
   9.2195 , 0.888509 , 0.000734 ,  57
   9.2195 , 0.888412 , 0.000734 ,  58
   9.2195 , 0.888429 , 0.000734 ,  59
   9.2195 , 0.888434 , 0.000734 ,  60
   9.2195 , 0.888480 , 0.000734 ,  61
   9.2195 , 0.888480 , 0.000734 ,  62
   9.2195 , 0.888311 , 0.000734 ,  63
   9.2195 , 0.888450 , 0.000734 ,  64
   9.2195 , 0.888390 , 0.000734 ,  65
   9.2195 , 0.888417 , 0.000734 ,  66
   9.2195 , 0.888386 , 0.000734 ,  67
   9.2195 , 0.888476 , 0.000734 ,  68
   9.2195 , 0.888408 , 0.000734 ,  69
   9.2195 , 0.888463 , 0.000734 ,  70
   9.2195 , 0.888445 , 0.000734 ,  71
   9.2195 , 0.888447 , 0.000734 ,  72
   9.2195 , 0.888436 , 0.000734 ,  73
   9.2195 , 0.888541 , 0.000734 ,  74
   9.2195 , 0.888560 , 0.000734 ,  75
   9.2195 , 0.888497 , 0.000734 ,  76
   9.2195 , 0.888454 , 0.000734 ,  77
   9.2195 , 0.888470 , 0.000734 ,  78
   9.2195 , 0.888387 , 0.000734 ,  79
   9.2195 , 0.888444 , 0.000734 ,  80
   9.2195 , 0.888500 , 0.000734 ,  81
   9.2195 , 0.888633 , 0.000734 ,  82
   9.2195 , 0.888403 , 0.000734 ,  83
   9.2195 , 0.888325 , 0.000734 ,  84
   9.2195 , 0.888379 , 0.000734 ,  85
   9.2195 , 0.888445 , 0.000734 ,  86
   9.2195 , 0.888333 , 0.000734 ,  87
   9.2195 , 0.888524 , 0.000734 ,  88
   9.2195 , 0.888343 , 0.000734 ,  89
   9.2195 , 0.888406 , 0.000734 ,  90
   9.2195 , 0.888525 , 0.000734 ,  91
   9.2195 , 0.888509 , 0.000734 ,  92
   9.2195 , 0.888504 , 0.000734 ,  93
   9.2195 , 0.888529 , 0.000734 ,  94
   9.2195 , 0.888370 , 0.000734 ,  95
   9.2195 , 0.888491 , 0.000734 ,  96
   9.2195 , 0.888626 , 0.000734 ,  97
   9.2195 , 0.888444 , 0.000734 ,  98
   9.2195 , 0.888508 , 0.000734 ,  99
   9.2195 , 0.888448 , 0.000734 , 100
   9.2736 , 0.888281 , 0.000790 ,   0
   9.2736 , 0.888358 , 0.000790 ,   1
   9.2736 , 0.888358 , 0.000790 ,   2
   9.2736 , 0.888172 , 0.000790 ,   3
   9.2736 , 0.888260 , 0.000790 ,   4
   9.2736 , 0.888275 , 0.000790 ,   5
   9.2736 , 0.888281 , 0.000790 ,   6
   9.2736 , 0.888298 , 0.000790 ,   7
   9.2736 , 0.888256 , 0.000790 ,   8
   9.2736 , 0.888324 , 0.000790 ,   9
   9.2736 , 0.888329 , 0.000790 ,  10
   9.2736 , 0.888446 , 0.000790 ,  11
   9.2736 , 0.888494 , 0.000790 ,  12
   9.2736 , 0.888323 , 0.000790 ,  13
   9.2736 , 0.888218 , 0.000790 ,  14
   9.2736 , 0.888276 , 0.000790 ,  15
   9.2736 , 0.888281 , 0.000790 ,  16
   9.2736 , 0.888284 , 0.000790 ,  17
   9.2736 , 0.888273 , 0.000790 ,  18
   9.2736 , 0.888317 , 0.000790 ,  19
   9.2736 , 0.888271 , 0.000790 ,  20
   9.2736 , 0.888362 , 0.000790 ,  21
   9.2736 , 0.888396 , 0.000790 ,  22
   9.2736 , 0.888136 , 0.000790 ,  23
   9.2736 , 0.888299 , 0.000790 ,  24
   9.2736 , 0.888281 , 0.000790 ,  25
   9.2736 , 0.888366 , 0.000790 ,  26
   9.2736 , 0.888205 , 0.000790 ,  27
   9.2736 , 0.888214 , 0.000790 ,  28
   9.2736 , 0.888270 , 0.000790 ,  29
   9.2736 , 0.888471 , 0.000790 ,  30
   9.2736 , 0.888287 , 0.000790 ,  31
   9.2736 , 0.888249 , 0.000790 ,  32
   9.2736 , 0.888283 , 0.000790 ,  33
   9.2736 , 0.888339 , 0.000790 ,  34
   9.2736 , 0.888336 , 0.000790 ,  35
   9.2736 , 0.888302 , 0.000790 ,  36
   9.2736 , 0.888402 , 0.000790 ,  37
   9.2736 , 0.888379 , 0.000790 ,  38
   9.2736 , 0.888150 , 0.000790 ,  39
   9.2736 , 0.888224 , 0.000790 ,  40
   9.2736 , 0.888214 , 0.000790 ,  41
   9.2736 , 0.888321 , 0.000790 ,  42
   9.2736 , 0.888167 , 0.000790 ,  43
   9.2736 , 0.888177 , 0.000790 ,  44
   9.2736 , 0.888289 , 0.000790 ,  45
   9.2736 , 0.888208 , 0.000790 ,  46
   9.2736 , 0.888357 , 0.000790 ,  47
   9.2736 , 0.888393 , 0.000790 ,  48
   9.2736 , 0.888442 , 0.000790 ,  49
   9.2736 , 0.888264 , 0.000790 ,  50
   9.2736 , 0.888196 , 0.000790 ,  51
   9.2736 , 0.888356 , 0.000790 ,  52
   9.2736 , 0.888447 , 0.000790 ,  53
   9.2736 , 0.888305 , 0.000790 ,  54
   9.2736 , 0.888188 , 0.000790 ,  55
   9.2736 , 0.888229 , 0.000790 ,  56
   9.2736 , 0.888325 , 0.000790 ,  57
   9.2736 , 0.888288 , 0.000790 ,  58
   9.2736 , 0.888241 , 0.000790 ,  59
   9.2736 , 0.888291 , 0.000790 ,  60
   9.2736 , 0.888247 , 0.000790 ,  61
   9.2736 , 0.888255 , 0.000790 ,  62
   9.2736 , 0.888179 , 0.000790 ,  63
   9.2736 , 0.888298 , 0.000790 ,  64
   9.2736 , 0.888261 , 0.000790 ,  65
   9.2736 , 0.888190 , 0.000790 ,  66
   9.2736 , 0.888276 , 0.000790 ,  67
   9.2736 , 0.888268 , 0.000790 ,  68
   9.2736 , 0.888251 , 0.000790 ,  69
   9.2736 , 0.888362 , 0.000790 ,  70
   9.2736 , 0.888242 , 0.000790 ,  71
   9.2736 , 0.888282 , 0.000790 ,  72
   9.2736 , 0.888265 , 0.000790 ,  73
   9.2736 , 0.888302 , 0.000790 ,  74
   9.2736 , 0.888313 , 0.000790 ,  75
   9.2736 , 0.888164 , 0.000790 ,  76
   9.2736 , 0.888273 , 0.000790 ,  77
   9.2736 , 0.888325 , 0.000790 ,  78
   9.2736 , 0.888202 , 0.000790 ,  79
   9.2736 , 0.888200 , 0.000790 ,  80
   9.2736 , 0.888246 , 0.000790 ,  81
   9.2736 , 0.888301 , 0.000790 ,  82
   9.2736 , 0.888296 , 0.000790 ,  83
   9.2736 , 0.888168 , 0.000790 ,  84
   9.2736 , 0.888345 , 0.000790 ,  85
   9.2736 , 0.888181 , 0.000790 ,  86
   9.2736 , 0.888185 , 0.000790 ,  87
   9.2736 , 0.888324 , 0.000790 ,  88
   9.2736 , 0.888215 , 0.000790 ,  89
   9.2736 , 0.888338 , 0.000790 ,  90
   9.2736 , 0.888339 , 0.000790 ,  91
   9.2736 , 0.888265 , 0.000790 ,  92
   9.2736 , 0.888120 , 0.000790 ,  93
   9.2736 , 0.888285 , 0.000790 ,  94
   9.2736 , 0.888146 , 0.000790 ,  95
   9.2736 , 0.888202 , 0.000790 ,  96
   9.2736 , 0.888083 , 0.000790 ,  97
   9.2736 , 0.888368 , 0.000790 ,  98
   9.2736 , 0.888425 , 0.000790 ,  99
   9.2736 , 0.888328 , 0.000790 , 100
   9.3808 , 0.889576 , 0.001156 ,   0
   9.3808 , 0.889539 , 0.001156 ,   1
   9.3808 , 0.889639 , 0.001156 ,   2
   9.3808 , 0.889551 , 0.001156 ,   3
   9.3808 , 0.889493 , 0.001156 ,   4
   9.3808 , 0.889489 , 0.001156 ,   5
   9.3808 , 0.889667 , 0.001156 ,   6
   9.3808 , 0.889585 , 0.001156 ,   7
   9.3808 , 0.889588 , 0.001156 ,   8
   9.3808 , 0.889725 , 0.001156 ,   9
   9.3808 , 0.889534 , 0.001156 ,  10
   9.3808 , 0.889714 , 0.001156 ,  11
   9.3808 , 0.889388 , 0.001156 ,  12
   9.3808 , 0.889584 , 0.001156 ,  13
   9.3808 , 0.889532 , 0.001156 ,  14
   9.3808 , 0.889579 , 0.001156 ,  15
   9.3808 , 0.889723 , 0.001156 ,  16
   9.3808 , 0.889539 , 0.001156 ,  17
   9.3808 , 0.889779 , 0.001156 ,  18
   9.3808 , 0.889642 , 0.001156 ,  19
   9.3808 , 0.889654 , 0.001156 ,  20
   9.3808 , 0.889573 , 0.001156 ,  21
   9.3808 , 0.889576 , 0.001156 ,  22
   9.3808 , 0.889520 , 0.001156 ,  23
   9.3808 , 0.889695 , 0.001156 ,  24
   9.3808 , 0.889499 , 0.001156 ,  25
   9.3808 , 0.889663 , 0.001156 ,  26
   9.3808 , 0.889636 , 0.001156 ,  27
   9.3808 , 0.889439 , 0.001156 ,  28
   9.3808 , 0.889616 , 0.001156 ,  29
   9.3808 , 0.889552 , 0.001156 ,  30
   9.3808 , 0.889712 , 0.001156 ,  31
   9.3808 , 0.889438 , 0.001156 ,  32
   9.3808 , 0.889494 , 0.001156 ,  33
   9.3808 , 0.889726 , 0.001156 ,  34
   9.3808 , 0.889501 , 0.001156 ,  35
   9.3808 , 0.889516 , 0.001156 ,  36
   9.3808 , 0.889688 , 0.001156 ,  37
   9.3808 , 0.889632 , 0.001156 ,  38
   9.3808 , 0.889360 , 0.001156 ,  39
   9.3808 , 0.889428 , 0.001156 ,  40
   9.3808 , 0.889737 , 0.001156 ,  41
   9.3808 , 0.889577 , 0.001156 ,  42
   9.3808 , 0.889689 , 0.001156 ,  43
   9.3808 , 0.889502 , 0.001156 ,  44
   9.3808 , 0.889500 , 0.001156 ,  45
   9.3808 , 0.889375 , 0.001156 ,  46
   9.3808 , 0.889386 , 0.001156 ,  47
   9.3808 , 0.889588 , 0.001156 ,  48
   9.3808 , 0.889644 , 0.001156 ,  49
   9.3808 , 0.889499 , 0.001156 ,  50
   9.3808 , 0.889446 , 0.001156 ,  51
   9.3808 , 0.889624 , 0.001156 ,  52
   9.3808 , 0.889741 , 0.001156 ,  53
   9.3808 , 0.889565 , 0.001156 ,  54
   9.3808 , 0.889628 , 0.001156 ,  55
   9.3808 , 0.889535 , 0.001156 ,  56
   9.3808 , 0.889573 , 0.001156 ,  57
   9.3808 , 0.889497 , 0.001156 ,  58
   9.3808 , 0.889569 , 0.001156 ,  59
   9.3808 , 0.889454 , 0.001156 ,  60
   9.3808 , 0.889413 , 0.001156 ,  61
   9.3808 , 0.889521 , 0.001156 ,  62
   9.3808 , 0.889469 , 0.001156 ,  63
   9.3808 , 0.889512 , 0.001156 ,  64
   9.3808 , 0.889575 , 0.001156 ,  65
   9.3808 , 0.889462 , 0.001156 ,  66
   9.3808 , 0.889579 , 0.001156 ,  67
   9.3808 , 0.889639 , 0.001156 ,  68
   9.3808 , 0.889481 , 0.001156 ,  69
   9.3808 , 0.889652 , 0.001156 ,  70
   9.3808 , 0.889689 , 0.001156 ,  71
   9.3808 , 0.889771 , 0.001156 ,  72
   9.3808 , 0.889501 , 0.001156 ,  73
   9.3808 , 0.889653 , 0.001156 ,  74
   9.3808 , 0.889805 , 0.001156 ,  75
   9.3808 , 0.889501 , 0.001156 ,  76
   9.3808 , 0.889883 , 0.001156 ,  77
   9.3808 , 0.889686 , 0.001156 ,  78
   9.3808 , 0.889651 , 0.001156 ,  79
   9.3808 , 0.889300 , 0.001156 ,  80
   9.3808 , 0.889843 , 0.001156 ,  81
   9.3808 , 0.889554 , 0.001156 ,  82
   9.3808 , 0.889500 , 0.001156 ,  83
   9.3808 , 0.889425 , 0.001156 ,  84
   9.3808 , 0.889345 , 0.001156 ,  85
   9.3808 , 0.889614 , 0.001156 ,  86
   9.3808 , 0.889385 , 0.001156 ,  87
   9.3808 , 0.889607 , 0.001156 ,  88
   9.3808 , 0.889576 , 0.001156 ,  89
   9.3808 , 0.889516 , 0.001156 ,  90
   9.3808 , 0.889607 , 0.001156 ,  91
   9.3808 , 0.889703 , 0.001156 ,  92
   9.3808 , 0.889552 , 0.001156 ,  93
   9.3808 , 0.889630 , 0.001156 ,  94
   9.3808 , 0.889575 , 0.001156 ,  95
   9.3808 , 0.889422 , 0.001156 ,  96
   9.3808 , 0.889434 , 0.001156 ,  97
   9.3808 , 0.889706 , 0.001156 ,  98
   9.3808 , 0.889737 , 0.001156 ,  99
   9.3808 , 0.889772 , 0.001156 , 100
   9.4340 , 0.892172 , 0.000875 ,   0
   9.4340 , 0.892164 , 0.000875 ,   1
   9.4340 , 0.892235 , 0.000875 ,   2
   9.4340 , 0.891930 , 0.000875 ,   3
   9.4340 , 0.892124 , 0.000875 ,   4
   9.4340 , 0.892293 , 0.000875 ,   5
   9.4340 , 0.892161 , 0.000875 ,   6
   9.4340 , 0.892077 , 0.000875 ,   7
   9.4340 , 0.892098 , 0.000875 ,   8
   9.4340 , 0.892316 , 0.000875 ,   9
   9.4340 , 0.892088 , 0.000875 ,  10
   9.4340 , 0.892348 , 0.000875 ,  11
   9.4340 , 0.892307 , 0.000875 ,  12
   9.4340 , 0.892174 , 0.000875 ,  13
   9.4340 , 0.892058 , 0.000875 ,  14
   9.4340 , 0.892050 , 0.000875 ,  15
   9.4340 , 0.892172 , 0.000875 ,  16
   9.4340 , 0.892132 , 0.000875 ,  17
   9.4340 , 0.892156 , 0.000875 ,  18
   9.4340 , 0.892164 , 0.000875 ,  19
   9.4340 , 0.892059 , 0.000875 ,  20
   9.4340 , 0.892125 , 0.000875 ,  21
   9.4340 , 0.892194 , 0.000875 ,  22
   9.4340 , 0.891984 , 0.000875 ,  23
   9.4340 , 0.892229 , 0.000875 ,  24
   9.4340 , 0.892188 , 0.000875 ,  25
   9.4340 , 0.892181 , 0.000875 ,  26
   9.4340 , 0.892069 , 0.000875 ,  27
   9.4340 , 0.892199 , 0.000875 ,  28
   9.4340 , 0.892218 , 0.000875 ,  29
   9.4340 , 0.892154 , 0.000875 ,  30
   9.4340 , 0.892194 , 0.000875 ,  31
   9.4340 , 0.892185 , 0.000875 ,  32
   9.4340 , 0.892310 , 0.000875 ,  33
   9.4340 , 0.892095 , 0.000875 ,  34
   9.4340 , 0.892100 , 0.000875 ,  35
   9.4340 , 0.892265 , 0.000875 ,  36
   9.4340 , 0.892086 , 0.000875 ,  37
   9.4340 , 0.892236 , 0.000875 ,  38
   9.4340 , 0.892030 , 0.000875 ,  39
   9.4340 , 0.892255 , 0.000875 ,  40
   9.4340 , 0.892128 , 0.000875 ,  41
   9.4340 , 0.892042 , 0.000875 ,  42
   9.4340 , 0.892012 , 0.000875 ,  43
   9.4340 , 0.892199 , 0.000875 ,  44
   9.4340 , 0.892115 , 0.000875 ,  45
   9.4340 , 0.892195 , 0.000875 ,  46
   9.4340 , 0.892162 , 0.000875 ,  47
   9.4340 , 0.892187 , 0.000875 ,  48
   9.4340 , 0.892274 , 0.000875 ,  49
   9.4340 , 0.892151 , 0.000875 ,  50
   9.4340 , 0.892189 , 0.000875 ,  51
   9.4340 , 0.892234 , 0.000875 ,  52
   9.4340 , 0.892155 , 0.000875 ,  53
   9.4340 , 0.892175 , 0.000875 ,  54
   9.4340 , 0.892022 , 0.000875 ,  55
   9.4340 , 0.892284 , 0.000875 ,  56
   9.4340 , 0.892064 , 0.000875 ,  57
   9.4340 , 0.892259 , 0.000875 ,  58
   9.4340 , 0.892161 , 0.000875 ,  59
   9.4340 , 0.892162 , 0.000875 ,  60
   9.4340 , 0.892108 , 0.000875 ,  61
   9.4340 , 0.892296 , 0.000875 ,  62
   9.4340 , 0.892247 , 0.000875 ,  63
   9.4340 , 0.892205 , 0.000875 ,  64
   9.4340 , 0.892202 , 0.000875 ,  65
   9.4340 , 0.892272 , 0.000875 ,  66
   9.4340 , 0.892182 , 0.000875 ,  67
   9.4340 , 0.892183 , 0.000875 ,  68
   9.4340 , 0.892231 , 0.000875 ,  69
   9.4340 , 0.892226 , 0.000875 ,  70
   9.4340 , 0.892005 , 0.000875 ,  71
   9.4340 , 0.892168 , 0.000875 ,  72
   9.4340 , 0.892298 , 0.000875 ,  73
   9.4340 , 0.892194 , 0.000875 ,  74
   9.4340 , 0.892331 , 0.000875 ,  75
   9.4340 , 0.892171 , 0.000875 ,  76
   9.4340 , 0.892233 , 0.000875 ,  77
   9.4340 , 0.891965 , 0.000875 ,  78
   9.4340 , 0.892070 , 0.000875 ,  79
   9.4340 , 0.892203 , 0.000875 ,  80
   9.4340 , 0.892179 , 0.000875 ,  81
   9.4340 , 0.892244 , 0.000875 ,  82
   9.4340 , 0.892038 , 0.000875 ,  83
   9.4340 , 0.892043 , 0.000875 ,  84
   9.4340 , 0.892050 , 0.000875 ,  85
   9.4340 , 0.892234 , 0.000875 ,  86
   9.4340 , 0.892308 , 0.000875 ,  87
   9.4340 , 0.892213 , 0.000875 ,  88
   9.4340 , 0.892126 , 0.000875 ,  89
   9.4340 , 0.892228 , 0.000875 ,  90
   9.4340 , 0.892129 , 0.000875 ,  91
   9.4340 , 0.892199 , 0.000875 ,  92
   9.4340 , 0.892238 , 0.000875 ,  93
   9.4340 , 0.892314 , 0.000875 ,  94
   9.4340 , 0.892221 , 0.000875 ,  95
   9.4340 , 0.892140 , 0.000875 ,  96
   9.4340 , 0.892218 , 0.000875 ,  97
   9.4340 , 0.892203 , 0.000875 ,  98
   9.4340 , 0.892268 , 0.000875 ,  99
   9.4340 , 0.892214 , 0.000875 , 100
   9.4868 , 0.892819 , 0.001021 ,   0
   9.4868 , 0.892699 , 0.001021 ,   1
   9.4868 , 0.893050 , 0.001021 ,   2
   9.4868 , 0.892689 , 0.001021 ,   3
   9.4868 , 0.893032 , 0.001021 ,   4
   9.4868 , 0.892850 , 0.001021 ,   5
   9.4868 , 0.892874 , 0.001021 ,   6
   9.4868 , 0.892768 , 0.001021 ,   7
   9.4868 , 0.893002 , 0.001021 ,   8
   9.4868 , 0.892838 , 0.001021 ,   9
   9.4868 , 0.892731 , 0.001021 ,  10
   9.4868 , 0.893131 , 0.001021 ,  11
   9.4868 , 0.892970 , 0.001021 ,  12
   9.4868 , 0.893018 , 0.001021 ,  13
   9.4868 , 0.892791 , 0.001021 ,  14
   9.4868 , 0.892753 , 0.001021 ,  15
   9.4868 , 0.892919 , 0.001021 ,  16
   9.4868 , 0.892764 , 0.001021 ,  17
   9.4868 , 0.892736 , 0.001021 ,  18
   9.4868 , 0.892674 , 0.001021 ,  19
   9.4868 , 0.893000 , 0.001021 ,  20
   9.4868 , 0.892893 , 0.001021 ,  21
   9.4868 , 0.893024 , 0.001021 ,  22
   9.4868 , 0.892786 , 0.001021 ,  23
   9.4868 , 0.892813 , 0.001021 ,  24
   9.4868 , 0.892760 , 0.001021 ,  25
   9.4868 , 0.892713 , 0.001021 ,  26
   9.4868 , 0.892766 , 0.001021 ,  27
   9.4868 , 0.892737 , 0.001021 ,  28
   9.4868 , 0.892847 , 0.001021 ,  29
   9.4868 , 0.892886 , 0.001021 ,  30
   9.4868 , 0.892755 , 0.001021 ,  31
   9.4868 , 0.892728 , 0.001021 ,  32
   9.4868 , 0.892783 , 0.001021 ,  33
   9.4868 , 0.892752 , 0.001021 ,  34
   9.4868 , 0.892615 , 0.001021 ,  35
   9.4868 , 0.892794 , 0.001021 ,  36
   9.4868 , 0.892937 , 0.001021 ,  37
   9.4868 , 0.892880 , 0.001021 ,  38
   9.4868 , 0.892714 , 0.001021 ,  39
   9.4868 , 0.892846 , 0.001021 ,  40
   9.4868 , 0.892737 , 0.001021 ,  41
   9.4868 , 0.892867 , 0.001021 ,  42
   9.4868 , 0.892726 , 0.001021 ,  43
   9.4868 , 0.892796 , 0.001021 ,  44
   9.4868 , 0.892808 , 0.001021 ,  45
   9.4868 , 0.892755 , 0.001021 ,  46
   9.4868 , 0.892839 , 0.001021 ,  47
   9.4868 , 0.892659 , 0.001021 ,  48
   9.4868 , 0.892877 , 0.001021 ,  49
   9.4868 , 0.892727 , 0.001021 ,  50
   9.4868 , 0.892810 , 0.001021 ,  51
   9.4868 , 0.892924 , 0.001021 ,  52
   9.4868 , 0.892746 , 0.001021 ,  53
   9.4868 , 0.892783 , 0.001021 ,  54
   9.4868 , 0.892612 , 0.001021 ,  55
   9.4868 , 0.892935 , 0.001021 ,  56
   9.4868 , 0.892771 , 0.001021 ,  57
   9.4868 , 0.892840 , 0.001021 ,  58
   9.4868 , 0.892843 , 0.001021 ,  59
   9.4868 , 0.892909 , 0.001021 ,  60
   9.4868 , 0.892808 , 0.001021 ,  61
   9.4868 , 0.892801 , 0.001021 ,  62
   9.4868 , 0.892901 , 0.001021 ,  63
   9.4868 , 0.892941 , 0.001021 ,  64
   9.4868 , 0.892822 , 0.001021 ,  65
   9.4868 , 0.892594 , 0.001021 ,  66
   9.4868 , 0.892876 , 0.001021 ,  67
   9.4868 , 0.892937 , 0.001021 ,  68
   9.4868 , 0.892803 , 0.001021 ,  69
   9.4868 , 0.892761 , 0.001021 ,  70
   9.4868 , 0.892850 , 0.001021 ,  71
   9.4868 , 0.892819 , 0.001021 ,  72
   9.4868 , 0.892936 , 0.001021 ,  73
   9.4868 , 0.892948 , 0.001021 ,  74
   9.4868 , 0.892923 , 0.001021 ,  75
   9.4868 , 0.892743 , 0.001021 ,  76
   9.4868 , 0.892868 , 0.001021 ,  77
   9.4868 , 0.892731 , 0.001021 ,  78
   9.4868 , 0.892682 , 0.001021 ,  79
   9.4868 , 0.892727 , 0.001021 ,  80
   9.4868 , 0.892902 , 0.001021 ,  81
   9.4868 , 0.892752 , 0.001021 ,  82
   9.4868 , 0.892825 , 0.001021 ,  83
   9.4868 , 0.892717 , 0.001021 ,  84
   9.4868 , 0.892729 , 0.001021 ,  85
   9.4868 , 0.892825 , 0.001021 ,  86
   9.4868 , 0.892861 , 0.001021 ,  87
   9.4868 , 0.892835 , 0.001021 ,  88
   9.4868 , 0.892856 , 0.001021 ,  89
   9.4868 , 0.892890 , 0.001021 ,  90
   9.4868 , 0.892889 , 0.001021 ,  91
   9.4868 , 0.892939 , 0.001021 ,  92
   9.4868 , 0.892751 , 0.001021 ,  93
   9.4868 , 0.892684 , 0.001021 ,  94
   9.4868 , 0.892792 , 0.001021 ,  95
   9.4868 , 0.892742 , 0.001021 ,  96
   9.4868 , 0.892782 , 0.001021 ,  97
   9.4868 , 0.892697 , 0.001021 ,  98
   9.4868 , 0.892946 , 0.001021 ,  99
   9.4868 , 0.892699 , 0.001021 , 100
   9.5394 , 0.893754 , 0.001088 ,   0
   9.5394 , 0.893737 , 0.001088 ,   1
   9.5394 , 0.894011 , 0.001088 ,   2
   9.5394 , 0.893778 , 0.001088 ,   3
   9.5394 , 0.893814 , 0.001088 ,   4
   9.5394 , 0.893760 , 0.001088 ,   5
   9.5394 , 0.893819 , 0.001088 ,   6
   9.5394 , 0.893552 , 0.001088 ,   7
   9.5394 , 0.893654 , 0.001088 ,   8
   9.5394 , 0.893724 , 0.001088 ,   9
   9.5394 , 0.893822 , 0.001088 ,  10
   9.5394 , 0.893861 , 0.001088 ,  11
   9.5394 , 0.893701 , 0.001088 ,  12
   9.5394 , 0.893802 , 0.001088 ,  13
   9.5394 , 0.893893 , 0.001088 ,  14
   9.5394 , 0.893723 , 0.001088 ,  15
   9.5394 , 0.893757 , 0.001088 ,  16
   9.5394 , 0.893680 , 0.001088 ,  17
   9.5394 , 0.893698 , 0.001088 ,  18
   9.5394 , 0.893794 , 0.001088 ,  19
   9.5394 , 0.893614 , 0.001088 ,  20
   9.5394 , 0.893767 , 0.001088 ,  21
   9.5394 , 0.893595 , 0.001088 ,  22
   9.5394 , 0.893775 , 0.001088 ,  23
   9.5394 , 0.893681 , 0.001088 ,  24
   9.5394 , 0.893667 , 0.001088 ,  25
   9.5394 , 0.893682 , 0.001088 ,  26
   9.5394 , 0.893837 , 0.001088 ,  27
   9.5394 , 0.893680 , 0.001088 ,  28
   9.5394 , 0.893805 , 0.001088 ,  29
   9.5394 , 0.893733 , 0.001088 ,  30
   9.5394 , 0.893716 , 0.001088 ,  31
   9.5394 , 0.893495 , 0.001088 ,  32
   9.5394 , 0.893907 , 0.001088 ,  33
   9.5394 , 0.893730 , 0.001088 ,  34
   9.5394 , 0.893717 , 0.001088 ,  35
   9.5394 , 0.893781 , 0.001088 ,  36
   9.5394 , 0.893698 , 0.001088 ,  37
   9.5394 , 0.893901 , 0.001088 ,  38
   9.5394 , 0.893688 , 0.001088 ,  39
   9.5394 , 0.893804 , 0.001088 ,  40
   9.5394 , 0.893695 , 0.001088 ,  41
   9.5394 , 0.893743 , 0.001088 ,  42
   9.5394 , 0.893643 , 0.001088 ,  43
   9.5394 , 0.893738 , 0.001088 ,  44
   9.5394 , 0.893760 , 0.001088 ,  45
   9.5394 , 0.893679 , 0.001088 ,  46
   9.5394 , 0.893849 , 0.001088 ,  47
   9.5394 , 0.893833 , 0.001088 ,  48
   9.5394 , 0.894029 , 0.001088 ,  49
   9.5394 , 0.893631 , 0.001088 ,  50
   9.5394 , 0.893843 , 0.001088 ,  51
   9.5394 , 0.893835 , 0.001088 ,  52
   9.5394 , 0.893640 , 0.001088 ,  53
   9.5394 , 0.893777 , 0.001088 ,  54
   9.5394 , 0.893594 , 0.001088 ,  55
   9.5394 , 0.893797 , 0.001088 ,  56
   9.5394 , 0.893884 , 0.001088 ,  57
   9.5394 , 0.893886 , 0.001088 ,  58
   9.5394 , 0.893693 , 0.001088 ,  59
   9.5394 , 0.893626 , 0.001088 ,  60
   9.5394 , 0.893706 , 0.001088 ,  61
   9.5394 , 0.893843 , 0.001088 ,  62
   9.5394 , 0.893574 , 0.001088 ,  63
   9.5394 , 0.893761 , 0.001088 ,  64
   9.5394 , 0.893567 , 0.001088 ,  65
   9.5394 , 0.894046 , 0.001088 ,  66
   9.5394 , 0.893954 , 0.001088 ,  67
   9.5394 , 0.893968 , 0.001088 ,  68
   9.5394 , 0.893691 , 0.001088 ,  69
   9.5394 , 0.893720 , 0.001088 ,  70
   9.5394 , 0.893832 , 0.001088 ,  71
   9.5394 , 0.893913 , 0.001088 ,  72
   9.5394 , 0.893692 , 0.001088 ,  73
   9.5394 , 0.893583 , 0.001088 ,  74
   9.5394 , 0.893781 , 0.001088 ,  75
   9.5394 , 0.893810 , 0.001088 ,  76
   9.5394 , 0.893773 , 0.001088 ,  77
   9.5394 , 0.893632 , 0.001088 ,  78
   9.5394 , 0.893597 , 0.001088 ,  79
   9.5394 , 0.893811 , 0.001088 ,  80
   9.5394 , 0.893759 , 0.001088 ,  81
   9.5394 , 0.893550 , 0.001088 ,  82
   9.5394 , 0.893802 , 0.001088 ,  83
   9.5394 , 0.893556 , 0.001088 ,  84
   9.5394 , 0.893794 , 0.001088 ,  85
   9.5394 , 0.893609 , 0.001088 ,  86
   9.5394 , 0.893715 , 0.001088 ,  87
   9.5394 , 0.893845 , 0.001088 ,  88
   9.5394 , 0.893879 , 0.001088 ,  89
   9.5394 , 0.893850 , 0.001088 ,  90
   9.5394 , 0.893918 , 0.001088 ,  91
   9.5394 , 0.893743 , 0.001088 ,  92
   9.5394 , 0.893748 , 0.001088 ,  93
   9.5394 , 0.893823 , 0.001088 ,  94
   9.5394 , 0.893652 , 0.001088 ,  95
   9.5394 , 0.893802 , 0.001088 ,  96
   9.5394 , 0.893775 , 0.001088 ,  97
   9.5394 , 0.893784 , 0.001088 ,  98
   9.5394 , 0.893832 , 0.001088 ,  99
   9.5394 , 0.893681 , 0.001088 , 100
   9.6437 , 0.895251 , 0.001240 ,   0
   9.6437 , 0.895062 , 0.001240 ,   1
   9.6437 , 0.895542 , 0.001240 ,   2
   9.6437 , 0.895014 , 0.001240 ,   3
   9.6437 , 0.895233 , 0.001240 ,   4
   9.6437 , 0.895123 , 0.001240 ,   5
   9.6437 , 0.895297 , 0.001240 ,   6
   9.6437 , 0.895325 , 0.001240 ,   7
   9.6437 , 0.895284 , 0.001240 ,   8
   9.6437 , 0.895405 , 0.001240 ,   9
   9.6437 , 0.895288 , 0.001240 ,  10
   9.6437 , 0.895199 , 0.001240 ,  11
   9.6437 , 0.895429 , 0.001240 ,  12
   9.6437 , 0.895233 , 0.001240 ,  13
   9.6437 , 0.895277 , 0.001240 ,  14
   9.6437 , 0.895116 , 0.001240 ,  15
   9.6437 , 0.895193 , 0.001240 ,  16
   9.6437 , 0.895430 , 0.001240 ,  17
   9.6437 , 0.895055 , 0.001240 ,  18
   9.6437 , 0.895205 , 0.001240 ,  19
   9.6437 , 0.895172 , 0.001240 ,  20
   9.6437 , 0.895328 , 0.001240 ,  21
   9.6437 , 0.895296 , 0.001240 ,  22
   9.6437 , 0.895050 , 0.001240 ,  23
   9.6437 , 0.895400 , 0.001240 ,  24
   9.6437 , 0.894932 , 0.001240 ,  25
   9.6437 , 0.895497 , 0.001240 ,  26
   9.6437 , 0.895239 , 0.001240 ,  27
   9.6437 , 0.895058 , 0.001240 ,  28
   9.6437 , 0.895025 , 0.001240 ,  29
   9.6437 , 0.895123 , 0.001240 ,  30
   9.6437 , 0.895269 , 0.001240 ,  31
   9.6437 , 0.895317 , 0.001240 ,  32
   9.6437 , 0.895048 , 0.001240 ,  33
   9.6437 , 0.895162 , 0.001240 ,  34
   9.6437 , 0.895168 , 0.001240 ,  35
   9.6437 , 0.895130 , 0.001240 ,  36
   9.6437 , 0.895232 , 0.001240 ,  37
   9.6437 , 0.895429 , 0.001240 ,  38
   9.6437 , 0.895295 , 0.001240 ,  39
   9.6437 , 0.895453 , 0.001240 ,  40
   9.6437 , 0.895219 , 0.001240 ,  41
   9.6437 , 0.895238 , 0.001240 ,  42
   9.6437 , 0.895439 , 0.001240 ,  43
   9.6437 , 0.895338 , 0.001240 ,  44
   9.6437 , 0.895415 , 0.001240 ,  45
   9.6437 , 0.895076 , 0.001240 ,  46
   9.6437 , 0.895240 , 0.001240 ,  47
   9.6437 , 0.895412 , 0.001240 ,  48
   9.6437 , 0.895346 , 0.001240 ,  49
   9.6437 , 0.895157 , 0.001240 ,  50
   9.6437 , 0.895159 , 0.001240 ,  51
   9.6437 , 0.895185 , 0.001240 ,  52
   9.6437 , 0.895341 , 0.001240 ,  53
   9.6437 , 0.895183 , 0.001240 ,  54
   9.6437 , 0.895142 , 0.001240 ,  55
   9.6437 , 0.895158 , 0.001240 ,  56
   9.6437 , 0.895190 , 0.001240 ,  57
   9.6437 , 0.895280 , 0.001240 ,  58
   9.6437 , 0.895166 , 0.001240 ,  59
   9.6437 , 0.895190 , 0.001240 ,  60
   9.6437 , 0.895125 , 0.001240 ,  61
   9.6437 , 0.895413 , 0.001240 ,  62
   9.6437 , 0.895224 , 0.001240 ,  63
   9.6437 , 0.895236 , 0.001240 ,  64
   9.6437 , 0.895357 , 0.001240 ,  65
   9.6437 , 0.895246 , 0.001240 ,  66
   9.6437 , 0.895342 , 0.001240 ,  67
   9.6437 , 0.895337 , 0.001240 ,  68
   9.6437 , 0.895047 , 0.001240 ,  69
   9.6437 , 0.895307 , 0.001240 ,  70
   9.6437 , 0.895188 , 0.001240 ,  71
   9.6437 , 0.895173 , 0.001240 ,  72
   9.6437 , 0.895393 , 0.001240 ,  73
   9.6437 , 0.895055 , 0.001240 ,  74
   9.6437 , 0.895328 , 0.001240 ,  75
   9.6437 , 0.895360 , 0.001240 ,  76
   9.6437 , 0.895294 , 0.001240 ,  77
   9.6437 , 0.895219 , 0.001240 ,  78
   9.6437 , 0.895241 , 0.001240 ,  79
   9.6437 , 0.895365 , 0.001240 ,  80
   9.6437 , 0.895395 , 0.001240 ,  81
   9.6437 , 0.895261 , 0.001240 ,  82
   9.6437 , 0.895179 , 0.001240 ,  83
   9.6437 , 0.895308 , 0.001240 ,  84
   9.6437 , 0.895074 , 0.001240 ,  85
   9.6437 , 0.895264 , 0.001240 ,  86
   9.6437 , 0.895172 , 0.001240 ,  87
   9.6437 , 0.895295 , 0.001240 ,  88
   9.6437 , 0.895048 , 0.001240 ,  89
   9.6437 , 0.895271 , 0.001240 ,  90
   9.6437 , 0.895271 , 0.001240 ,  91
   9.6437 , 0.895322 , 0.001240 ,  92
   9.6437 , 0.895241 , 0.001240 ,  93
   9.6437 , 0.895525 , 0.001240 ,  94
   9.6437 , 0.895286 , 0.001240 ,  95
   9.6437 , 0.895376 , 0.001240 ,  96
   9.6437 , 0.895329 , 0.001240 ,  97
   9.6437 , 0.895370 , 0.001240 ,  98
   9.6437 , 0.895433 , 0.001240 ,  99
   9.6437 , 0.895207 , 0.001240 , 100
   9.6954 , 0.896649 , 0.001055 ,   0
   9.6954 , 0.896529 , 0.001055 ,   1
   9.6954 , 0.896850 , 0.001055 ,   2
   9.6954 , 0.896637 , 0.001055 ,   3
   9.6954 , 0.896529 , 0.001055 ,   4
   9.6954 , 0.896855 , 0.001055 ,   5
   9.6954 , 0.896597 , 0.001055 ,   6
   9.6954 , 0.896837 , 0.001055 ,   7
   9.6954 , 0.896686 , 0.001055 ,   8
   9.6954 , 0.896605 , 0.001055 ,   9
   9.6954 , 0.896587 , 0.001055 ,  10
   9.6954 , 0.896861 , 0.001055 ,  11
   9.6954 , 0.896620 , 0.001055 ,  12
   9.6954 , 0.896618 , 0.001055 ,  13
   9.6954 , 0.896564 , 0.001055 ,  14
   9.6954 , 0.896612 , 0.001055 ,  15
   9.6954 , 0.896681 , 0.001055 ,  16
   9.6954 , 0.896727 , 0.001055 ,  17
   9.6954 , 0.896583 , 0.001055 ,  18
   9.6954 , 0.896726 , 0.001055 ,  19
   9.6954 , 0.896635 , 0.001055 ,  20
   9.6954 , 0.896643 , 0.001055 ,  21
   9.6954 , 0.896535 , 0.001055 ,  22
   9.6954 , 0.896670 , 0.001055 ,  23
   9.6954 , 0.896547 , 0.001055 ,  24
   9.6954 , 0.896581 , 0.001055 ,  25
   9.6954 , 0.896765 , 0.001055 ,  26
   9.6954 , 0.896538 , 0.001055 ,  27
   9.6954 , 0.896689 , 0.001055 ,  28
   9.6954 , 0.896688 , 0.001055 ,  29
   9.6954 , 0.896626 , 0.001055 ,  30
   9.6954 , 0.896638 , 0.001055 ,  31
   9.6954 , 0.896461 , 0.001055 ,  32
   9.6954 , 0.896444 , 0.001055 ,  33
   9.6954 , 0.896696 , 0.001055 ,  34
   9.6954 , 0.896756 , 0.001055 ,  35
   9.6954 , 0.896713 , 0.001055 ,  36
   9.6954 , 0.896421 , 0.001055 ,  37
   9.6954 , 0.896685 , 0.001055 ,  38
   9.6954 , 0.896422 , 0.001055 ,  39
   9.6954 , 0.896617 , 0.001055 ,  40
   9.6954 , 0.896732 , 0.001055 ,  41
   9.6954 , 0.896573 , 0.001055 ,  42
   9.6954 , 0.896581 , 0.001055 ,  43
   9.6954 , 0.896808 , 0.001055 ,  44
   9.6954 , 0.896712 , 0.001055 ,  45
   9.6954 , 0.896509 , 0.001055 ,  46
   9.6954 , 0.896681 , 0.001055 ,  47
   9.6954 , 0.896625 , 0.001055 ,  48
   9.6954 , 0.896785 , 0.001055 ,  49
   9.6954 , 0.896681 , 0.001055 ,  50
   9.6954 , 0.896605 , 0.001055 ,  51
   9.6954 , 0.896546 , 0.001055 ,  52
   9.6954 , 0.896764 , 0.001055 ,  53
   9.6954 , 0.896632 , 0.001055 ,  54
   9.6954 , 0.896448 , 0.001055 ,  55
   9.6954 , 0.896659 , 0.001055 ,  56
   9.6954 , 0.896767 , 0.001055 ,  57
   9.6954 , 0.896619 , 0.001055 ,  58
   9.6954 , 0.896579 , 0.001055 ,  59
   9.6954 , 0.896620 , 0.001055 ,  60
   9.6954 , 0.896669 , 0.001055 ,  61
   9.6954 , 0.896719 , 0.001055 ,  62
   9.6954 , 0.896587 , 0.001055 ,  63
   9.6954 , 0.896743 , 0.001055 ,  64
   9.6954 , 0.896620 , 0.001055 ,  65
   9.6954 , 0.896590 , 0.001055 ,  66
   9.6954 , 0.896784 , 0.001055 ,  67
   9.6954 , 0.896830 , 0.001055 ,  68
   9.6954 , 0.896755 , 0.001055 ,  69
   9.6954 , 0.896872 , 0.001055 ,  70
   9.6954 , 0.896534 , 0.001055 ,  71
   9.6954 , 0.896512 , 0.001055 ,  72
   9.6954 , 0.896772 , 0.001055 ,  73
   9.6954 , 0.896660 , 0.001055 ,  74
   9.6954 , 0.896768 , 0.001055 ,  75
   9.6954 , 0.896694 , 0.001055 ,  76
   9.6954 , 0.896718 , 0.001055 ,  77
   9.6954 , 0.896581 , 0.001055 ,  78
   9.6954 , 0.896586 , 0.001055 ,  79
   9.6954 , 0.896443 , 0.001055 ,  80
   9.6954 , 0.896694 , 0.001055 ,  81
   9.6954 , 0.896625 , 0.001055 ,  82
   9.6954 , 0.896718 , 0.001055 ,  83
   9.6954 , 0.896566 , 0.001055 ,  84
   9.6954 , 0.896430 , 0.001055 ,  85
   9.6954 , 0.896608 , 0.001055 ,  86
   9.6954 , 0.896662 , 0.001055 ,  87
   9.6954 , 0.896721 , 0.001055 ,  88
   9.6954 , 0.896583 , 0.001055 ,  89
   9.6954 , 0.896859 , 0.001055 ,  90
   9.6954 , 0.896590 , 0.001055 ,  91
   9.6954 , 0.896721 , 0.001055 ,  92
   9.6954 , 0.896564 , 0.001055 ,  93
   9.6954 , 0.896849 , 0.001055 ,  94
   9.6954 , 0.896669 , 0.001055 ,  95
   9.6954 , 0.896651 , 0.001055 ,  96
   9.6954 , 0.896641 , 0.001055 ,  97
   9.6954 , 0.896568 , 0.001055 ,  98
   9.6954 , 0.896739 , 0.001055 ,  99
   9.6954 , 0.896563 , 0.001055 , 100
   9.7980 , 0.898906 , 0.001584 ,   0
   9.7980 , 0.898693 , 0.001584 ,   1
   9.7980 , 0.899167 , 0.001584 ,   2
   9.7980 , 0.899070 , 0.001584 ,   3
   9.7980 , 0.898859 , 0.001584 ,   4
   9.7980 , 0.898867 , 0.001584 ,   5
   9.7980 , 0.898719 , 0.001584 ,   6
   9.7980 , 0.898587 , 0.001584 ,   7
   9.7980 , 0.898950 , 0.001584 ,   8
   9.7980 , 0.898983 , 0.001584 ,   9
   9.7980 , 0.898955 , 0.001584 ,  10
   9.7980 , 0.899181 , 0.001584 ,  11
   9.7980 , 0.898826 , 0.001584 ,  12
   9.7980 , 0.898990 , 0.001584 ,  13
   9.7980 , 0.898894 , 0.001584 ,  14
   9.7980 , 0.899011 , 0.001584 ,  15
   9.7980 , 0.899025 , 0.001584 ,  16
   9.7980 , 0.898852 , 0.001584 ,  17
   9.7980 , 0.899023 , 0.001584 ,  18
   9.7980 , 0.898688 , 0.001584 ,  19
   9.7980 , 0.898978 , 0.001584 ,  20
   9.7980 , 0.899012 , 0.001584 ,  21
   9.7980 , 0.899043 , 0.001584 ,  22
   9.7980 , 0.898949 , 0.001584 ,  23
   9.7980 , 0.898643 , 0.001584 ,  24
   9.7980 , 0.899010 , 0.001584 ,  25
   9.7980 , 0.898951 , 0.001584 ,  26
   9.7980 , 0.898803 , 0.001584 ,  27
   9.7980 , 0.899007 , 0.001584 ,  28
   9.7980 , 0.898817 , 0.001584 ,  29
   9.7980 , 0.898831 , 0.001584 ,  30
   9.7980 , 0.898709 , 0.001584 ,  31
   9.7980 , 0.898766 , 0.001584 ,  32
   9.7980 , 0.898952 , 0.001584 ,  33
   9.7980 , 0.899015 , 0.001584 ,  34
   9.7980 , 0.899028 , 0.001584 ,  35
   9.7980 , 0.898746 , 0.001584 ,  36
   9.7980 , 0.899010 , 0.001584 ,  37
   9.7980 , 0.898861 , 0.001584 ,  38
   9.7980 , 0.898846 , 0.001584 ,  39
   9.7980 , 0.899120 , 0.001584 ,  40
   9.7980 , 0.899043 , 0.001584 ,  41
   9.7980 , 0.898777 , 0.001584 ,  42
   9.7980 , 0.898824 , 0.001584 ,  43
   9.7980 , 0.898731 , 0.001584 ,  44
   9.7980 , 0.898949 , 0.001584 ,  45
   9.7980 , 0.898902 , 0.001584 ,  46
   9.7980 , 0.898940 , 0.001584 ,  47
   9.7980 , 0.898911 , 0.001584 ,  48
   9.7980 , 0.899019 , 0.001584 ,  49
   9.7980 , 0.898664 , 0.001584 ,  50
   9.7980 , 0.898997 , 0.001584 ,  51
   9.7980 , 0.898794 , 0.001584 ,  52
   9.7980 , 0.898882 , 0.001584 ,  53
   9.7980 , 0.898897 , 0.001584 ,  54
   9.7980 , 0.898826 , 0.001584 ,  55
   9.7980 , 0.899005 , 0.001584 ,  56
   9.7980 , 0.898743 , 0.001584 ,  57
   9.7980 , 0.898738 , 0.001584 ,  58
   9.7980 , 0.898841 , 0.001584 ,  59
   9.7980 , 0.899218 , 0.001584 ,  60
   9.7980 , 0.898947 , 0.001584 ,  61
   9.7980 , 0.898682 , 0.001584 ,  62
   9.7980 , 0.898734 , 0.001584 ,  63
   9.7980 , 0.898957 , 0.001584 ,  64
   9.7980 , 0.898565 , 0.001584 ,  65
   9.7980 , 0.898908 , 0.001584 ,  66
   9.7980 , 0.899029 , 0.001584 ,  67
   9.7980 , 0.898876 , 0.001584 ,  68
   9.7980 , 0.898734 , 0.001584 ,  69
   9.7980 , 0.898750 , 0.001584 ,  70
   9.7980 , 0.898964 , 0.001584 ,  71
   9.7980 , 0.899081 , 0.001584 ,  72
   9.7980 , 0.898693 , 0.001584 ,  73
   9.7980 , 0.899179 , 0.001584 ,  74
   9.7980 , 0.898922 , 0.001584 ,  75
   9.7980 , 0.899094 , 0.001584 ,  76
   9.7980 , 0.899403 , 0.001584 ,  77
   9.7980 , 0.898794 , 0.001584 ,  78
   9.7980 , 0.898906 , 0.001584 ,  79
   9.7980 , 0.898733 , 0.001584 ,  80
   9.7980 , 0.898835 , 0.001584 ,  81
   9.7980 , 0.898955 , 0.001584 ,  82
   9.7980 , 0.898946 , 0.001584 ,  83
   9.7980 , 0.898848 , 0.001584 ,  84
   9.7980 , 0.898879 , 0.001584 ,  85
   9.7980 , 0.898777 , 0.001584 ,  86
   9.7980 , 0.898991 , 0.001584 ,  87
   9.7980 , 0.899278 , 0.001584 ,  88
   9.7980 , 0.898735 , 0.001584 ,  89
   9.7980 , 0.898900 , 0.001584 ,  90
   9.7980 , 0.899265 , 0.001584 ,  91
   9.7980 , 0.898592 , 0.001584 ,  92
   9.7980 , 0.898727 , 0.001584 ,  93
   9.7980 , 0.899260 , 0.001584 ,  94
   9.7980 , 0.898968 , 0.001584 ,  95
   9.7980 , 0.899020 , 0.001584 ,  96
   9.7980 , 0.898959 , 0.001584 ,  97
   9.7980 , 0.898809 , 0.001584 ,  98
   9.7980 , 0.898868 , 0.001584 ,  99
   9.7980 , 0.898869 , 0.001584 , 100
   9.8489 , 0.900932 , 0.001018 ,   0
   9.8489 , 0.901101 , 0.001018 ,   1
   9.8489 , 0.900961 , 0.001018 ,   2
   9.8489 , 0.900932 , 0.001018 ,   3
   9.8489 , 0.900782 , 0.001018 ,   4
   9.8489 , 0.900864 , 0.001018 ,   5
   9.8489 , 0.901135 , 0.001018 ,   6
   9.8489 , 0.901197 , 0.001018 ,   7
   9.8489 , 0.900903 , 0.001018 ,   8
   9.8489 , 0.901084 , 0.001018 ,   9
   9.8489 , 0.900942 , 0.001018 ,  10
   9.8489 , 0.900980 , 0.001018 ,  11
   9.8489 , 0.900879 , 0.001018 ,  12
   9.8489 , 0.900864 , 0.001018 ,  13
   9.8489 , 0.900967 , 0.001018 ,  14
   9.8489 , 0.901065 , 0.001018 ,  15
   9.8489 , 0.900950 , 0.001018 ,  16
   9.8489 , 0.900965 , 0.001018 ,  17
   9.8489 , 0.900962 , 0.001018 ,  18
   9.8489 , 0.900788 , 0.001018 ,  19
   9.8489 , 0.900894 , 0.001018 ,  20
   9.8489 , 0.900953 , 0.001018 ,  21
   9.8489 , 0.900931 , 0.001018 ,  22
   9.8489 , 0.900804 , 0.001018 ,  23
   9.8489 , 0.901025 , 0.001018 ,  24
   9.8489 , 0.900865 , 0.001018 ,  25
   9.8489 , 0.901007 , 0.001018 ,  26
   9.8489 , 0.900836 , 0.001018 ,  27
   9.8489 , 0.900906 , 0.001018 ,  28
   9.8489 , 0.901014 , 0.001018 ,  29
   9.8489 , 0.900997 , 0.001018 ,  30
   9.8489 , 0.900940 , 0.001018 ,  31
   9.8489 , 0.900759 , 0.001018 ,  32
   9.8489 , 0.900837 , 0.001018 ,  33
   9.8489 , 0.900782 , 0.001018 ,  34
   9.8489 , 0.900837 , 0.001018 ,  35
   9.8489 , 0.900939 , 0.001018 ,  36
   9.8489 , 0.900861 , 0.001018 ,  37
   9.8489 , 0.900986 , 0.001018 ,  38
   9.8489 , 0.901027 , 0.001018 ,  39
   9.8489 , 0.901033 , 0.001018 ,  40
   9.8489 , 0.900808 , 0.001018 ,  41
   9.8489 , 0.901025 , 0.001018 ,  42
   9.8489 , 0.900896 , 0.001018 ,  43
   9.8489 , 0.900865 , 0.001018 ,  44
   9.8489 , 0.901114 , 0.001018 ,  45
   9.8489 , 0.900866 , 0.001018 ,  46
   9.8489 , 0.900931 , 0.001018 ,  47
   9.8489 , 0.901048 , 0.001018 ,  48
   9.8489 , 0.901068 , 0.001018 ,  49
   9.8489 , 0.900918 , 0.001018 ,  50
   9.8489 , 0.900817 , 0.001018 ,  51
   9.8489 , 0.901127 , 0.001018 ,  52
   9.8489 , 0.900927 , 0.001018 ,  53
   9.8489 , 0.900712 , 0.001018 ,  54
   9.8489 , 0.900836 , 0.001018 ,  55
   9.8489 , 0.900954 , 0.001018 ,  56
   9.8489 , 0.900890 , 0.001018 ,  57
   9.8489 , 0.900817 , 0.001018 ,  58
   9.8489 , 0.900834 , 0.001018 ,  59
   9.8489 , 0.901053 , 0.001018 ,  60
   9.8489 , 0.900741 , 0.001018 ,  61
   9.8489 , 0.901029 , 0.001018 ,  62
   9.8489 , 0.900955 , 0.001018 ,  63
   9.8489 , 0.901004 , 0.001018 ,  64
   9.8489 , 0.900999 , 0.001018 ,  65
   9.8489 , 0.900946 , 0.001018 ,  66
   9.8489 , 0.901000 , 0.001018 ,  67
   9.8489 , 0.900980 , 0.001018 ,  68
   9.8489 , 0.900882 , 0.001018 ,  69
   9.8489 , 0.901040 , 0.001018 ,  70
   9.8489 , 0.900943 , 0.001018 ,  71
   9.8489 , 0.900794 , 0.001018 ,  72
   9.8489 , 0.900887 , 0.001018 ,  73
   9.8489 , 0.901043 , 0.001018 ,  74
   9.8489 , 0.901012 , 0.001018 ,  75
   9.8489 , 0.900939 , 0.001018 ,  76
   9.8489 , 0.900973 , 0.001018 ,  77
   9.8489 , 0.901036 , 0.001018 ,  78
   9.8489 , 0.900963 , 0.001018 ,  79
   9.8489 , 0.900560 , 0.001018 ,  80
   9.8489 , 0.900971 , 0.001018 ,  81
   9.8489 , 0.900906 , 0.001018 ,  82
   9.8489 , 0.901058 , 0.001018 ,  83
   9.8489 , 0.900823 , 0.001018 ,  84
   9.8489 , 0.900836 , 0.001018 ,  85
   9.8489 , 0.900972 , 0.001018 ,  86
   9.8489 , 0.900929 , 0.001018 ,  87
   9.8489 , 0.900932 , 0.001018 ,  88
   9.8489 , 0.900968 , 0.001018 ,  89
   9.8489 , 0.900958 , 0.001018 ,  90
   9.8489 , 0.900817 , 0.001018 ,  91
   9.8489 , 0.900933 , 0.001018 ,  92
   9.8489 , 0.901001 , 0.001018 ,  93
   9.8489 , 0.900798 , 0.001018 ,  94
   9.8489 , 0.900957 , 0.001018 ,  95
   9.8489 , 0.901049 , 0.001018 ,  96
   9.8489 , 0.900805 , 0.001018 ,  97
   9.8489 , 0.900838 , 0.001018 ,  98
   9.8489 , 0.900908 , 0.001018 ,  99
   9.8489 , 0.900895 , 0.001018 , 100
   9.8995 , 0.901970 , 0.001017 ,   0
   9.8995 , 0.902022 , 0.001017 ,   1
   9.8995 , 0.902063 , 0.001017 ,   2
   9.8995 , 0.901982 , 0.001017 ,   3
   9.8995 , 0.902030 , 0.001017 ,   4
   9.8995 , 0.901893 , 0.001017 ,   5
   9.8995 , 0.902059 , 0.001017 ,   6
   9.8995 , 0.901846 , 0.001017 ,   7
   9.8995 , 0.901956 , 0.001017 ,   8
   9.8995 , 0.902113 , 0.001017 ,   9
   9.8995 , 0.901866 , 0.001017 ,  10
   9.8995 , 0.902130 , 0.001017 ,  11
   9.8995 , 0.902132 , 0.001017 ,  12
   9.8995 , 0.901850 , 0.001017 ,  13
   9.8995 , 0.901856 , 0.001017 ,  14
   9.8995 , 0.901909 , 0.001017 ,  15
   9.8995 , 0.901925 , 0.001017 ,  16
   9.8995 , 0.902001 , 0.001017 ,  17
   9.8995 , 0.902056 , 0.001017 ,  18
   9.8995 , 0.901870 , 0.001017 ,  19
   9.8995 , 0.901970 , 0.001017 ,  20
   9.8995 , 0.901920 , 0.001017 ,  21
   9.8995 , 0.902056 , 0.001017 ,  22
   9.8995 , 0.901915 , 0.001017 ,  23
   9.8995 , 0.902003 , 0.001017 ,  24
   9.8995 , 0.901815 , 0.001017 ,  25
   9.8995 , 0.901957 , 0.001017 ,  26
   9.8995 , 0.901948 , 0.001017 ,  27
   9.8995 , 0.902035 , 0.001017 ,  28
   9.8995 , 0.902094 , 0.001017 ,  29
   9.8995 , 0.901952 , 0.001017 ,  30
   9.8995 , 0.901876 , 0.001017 ,  31
   9.8995 , 0.901874 , 0.001017 ,  32
   9.8995 , 0.902118 , 0.001017 ,  33
   9.8995 , 0.901945 , 0.001017 ,  34
   9.8995 , 0.901963 , 0.001017 ,  35
   9.8995 , 0.902041 , 0.001017 ,  36
   9.8995 , 0.901636 , 0.001017 ,  37
   9.8995 , 0.902010 , 0.001017 ,  38
   9.8995 , 0.901832 , 0.001017 ,  39
   9.8995 , 0.902000 , 0.001017 ,  40
   9.8995 , 0.902050 , 0.001017 ,  41
   9.8995 , 0.901950 , 0.001017 ,  42
   9.8995 , 0.901931 , 0.001017 ,  43
   9.8995 , 0.901809 , 0.001017 ,  44
   9.8995 , 0.902013 , 0.001017 ,  45
   9.8995 , 0.901868 , 0.001017 ,  46
   9.8995 , 0.901994 , 0.001017 ,  47
   9.8995 , 0.902122 , 0.001017 ,  48
   9.8995 , 0.902051 , 0.001017 ,  49
   9.8995 , 0.902051 , 0.001017 ,  50
   9.8995 , 0.901896 , 0.001017 ,  51
   9.8995 , 0.901725 , 0.001017 ,  52
   9.8995 , 0.902055 , 0.001017 ,  53
   9.8995 , 0.901878 , 0.001017 ,  54
   9.8995 , 0.901854 , 0.001017 ,  55
   9.8995 , 0.902011 , 0.001017 ,  56
   9.8995 , 0.902036 , 0.001017 ,  57
   9.8995 , 0.902059 , 0.001017 ,  58
   9.8995 , 0.902055 , 0.001017 ,  59
   9.8995 , 0.901892 , 0.001017 ,  60
   9.8995 , 0.901945 , 0.001017 ,  61
   9.8995 , 0.902070 , 0.001017 ,  62
   9.8995 , 0.902024 , 0.001017 ,  63
   9.8995 , 0.901976 , 0.001017 ,  64
   9.8995 , 0.901999 , 0.001017 ,  65
   9.8995 , 0.901885 , 0.001017 ,  66
   9.8995 , 0.902140 , 0.001017 ,  67
   9.8995 , 0.901899 , 0.001017 ,  68
   9.8995 , 0.901996 , 0.001017 ,  69
   9.8995 , 0.902157 , 0.001017 ,  70
   9.8995 , 0.901962 , 0.001017 ,  71
   9.8995 , 0.902058 , 0.001017 ,  72
   9.8995 , 0.902121 , 0.001017 ,  73
   9.8995 , 0.902006 , 0.001017 ,  74
   9.8995 , 0.902168 , 0.001017 ,  75
   9.8995 , 0.901936 , 0.001017 ,  76
   9.8995 , 0.901999 , 0.001017 ,  77
   9.8995 , 0.902023 , 0.001017 ,  78
   9.8995 , 0.902064 , 0.001017 ,  79
   9.8995 , 0.901841 , 0.001017 ,  80
   9.8995 , 0.901860 , 0.001017 ,  81
   9.8995 , 0.901866 , 0.001017 ,  82
   9.8995 , 0.901911 , 0.001017 ,  83
   9.8995 , 0.901891 , 0.001017 ,  84
   9.8995 , 0.901808 , 0.001017 ,  85
   9.8995 , 0.901988 , 0.001017 ,  86
   9.8995 , 0.901982 , 0.001017 ,  87
   9.8995 , 0.902087 , 0.001017 ,  88
   9.8995 , 0.901862 , 0.001017 ,  89
   9.8995 , 0.902003 , 0.001017 ,  90
   9.8995 , 0.902037 , 0.001017 ,  91
   9.8995 , 0.901878 , 0.001017 ,  92
   9.8995 , 0.901790 , 0.001017 ,  93
   9.8995 , 0.902162 , 0.001017 ,  94
   9.8995 , 0.901820 , 0.001017 ,  95
   9.8995 , 0.902011 , 0.001017 ,  96
   9.8995 , 0.902117 , 0.001017 ,  97
   9.8995 , 0.901975 , 0.001017 ,  98
   9.8995 , 0.901970 , 0.001017 ,  99
   9.8995 , 0.901894 , 0.001017 , 100
   9.9499 , 0.901566 , 0.001185 ,   0
   9.9499 , 0.901576 , 0.001185 ,   1
   9.9499 , 0.901619 , 0.001185 ,   2
   9.9499 , 0.901467 , 0.001185 ,   3
   9.9499 , 0.901676 , 0.001185 ,   4
   9.9499 , 0.901606 , 0.001185 ,   5
   9.9499 , 0.901574 , 0.001185 ,   6
   9.9499 , 0.901552 , 0.001185 ,   7
   9.9499 , 0.901647 , 0.001185 ,   8
   9.9499 , 0.901570 , 0.001185 ,   9
   9.9499 , 0.901505 , 0.001185 ,  10
   9.9499 , 0.901781 , 0.001185 ,  11
   9.9499 , 0.901677 , 0.001185 ,  12
   9.9499 , 0.901518 , 0.001185 ,  13
   9.9499 , 0.901546 , 0.001185 ,  14
   9.9499 , 0.901508 , 0.001185 ,  15
   9.9499 , 0.901435 , 0.001185 ,  16
   9.9499 , 0.901448 , 0.001185 ,  17
   9.9499 , 0.901571 , 0.001185 ,  18
   9.9499 , 0.901422 , 0.001185 ,  19
   9.9499 , 0.901486 , 0.001185 ,  20
   9.9499 , 0.901424 , 0.001185 ,  21
   9.9499 , 0.901668 , 0.001185 ,  22
   9.9499 , 0.901320 , 0.001185 ,  23
   9.9499 , 0.901475 , 0.001185 ,  24
   9.9499 , 0.901615 , 0.001185 ,  25
   9.9499 , 0.901456 , 0.001185 ,  26
   9.9499 , 0.901501 , 0.001185 ,  27
   9.9499 , 0.901886 , 0.001185 ,  28
   9.9499 , 0.901707 , 0.001185 ,  29
   9.9499 , 0.901665 , 0.001185 ,  30
   9.9499 , 0.901404 , 0.001185 ,  31
   9.9499 , 0.901699 , 0.001185 ,  32
   9.9499 , 0.901336 , 0.001185 ,  33
   9.9499 , 0.901475 , 0.001185 ,  34
   9.9499 , 0.901647 , 0.001185 ,  35
   9.9499 , 0.901410 , 0.001185 ,  36
   9.9499 , 0.901540 , 0.001185 ,  37
   9.9499 , 0.901365 , 0.001185 ,  38
   9.9499 , 0.901478 , 0.001185 ,  39
   9.9499 , 0.901501 , 0.001185 ,  40
   9.9499 , 0.901611 , 0.001185 ,  41
   9.9499 , 0.901727 , 0.001185 ,  42
   9.9499 , 0.901577 , 0.001185 ,  43
   9.9499 , 0.901472 , 0.001185 ,  44
   9.9499 , 0.901427 , 0.001185 ,  45
   9.9499 , 0.901601 , 0.001185 ,  46
   9.9499 , 0.901718 , 0.001185 ,  47
   9.9499 , 0.901505 , 0.001185 ,  48
   9.9499 , 0.901608 , 0.001185 ,  49
   9.9499 , 0.901710 , 0.001185 ,  50
   9.9499 , 0.901427 , 0.001185 ,  51
   9.9499 , 0.901404 , 0.001185 ,  52
   9.9499 , 0.901658 , 0.001185 ,  53
   9.9499 , 0.901470 , 0.001185 ,  54
   9.9499 , 0.901559 , 0.001185 ,  55
   9.9499 , 0.901699 , 0.001185 ,  56
   9.9499 , 0.901619 , 0.001185 ,  57
   9.9499 , 0.901721 , 0.001185 ,  58
   9.9499 , 0.901486 , 0.001185 ,  59
   9.9499 , 0.901590 , 0.001185 ,  60
   9.9499 , 0.901536 , 0.001185 ,  61
   9.9499 , 0.901834 , 0.001185 ,  62
   9.9499 , 0.901381 , 0.001185 ,  63
   9.9499 , 0.901766 , 0.001185 ,  64
   9.9499 , 0.901500 , 0.001185 ,  65
   9.9499 , 0.901549 , 0.001185 ,  66
   9.9499 , 0.901564 , 0.001185 ,  67
   9.9499 , 0.901587 , 0.001185 ,  68
   9.9499 , 0.901593 , 0.001185 ,  69
   9.9499 , 0.901746 , 0.001185 ,  70
   9.9499 , 0.901628 , 0.001185 ,  71
   9.9499 , 0.901544 , 0.001185 ,  72
   9.9499 , 0.901333 , 0.001185 ,  73
   9.9499 , 0.901520 , 0.001185 ,  74
   9.9499 , 0.901641 , 0.001185 ,  75
   9.9499 , 0.901444 , 0.001185 ,  76
   9.9499 , 0.901504 , 0.001185 ,  77
   9.9499 , 0.901490 , 0.001185 ,  78
   9.9499 , 0.901503 , 0.001185 ,  79
   9.9499 , 0.901596 , 0.001185 ,  80
   9.9499 , 0.901470 , 0.001185 ,  81
   9.9499 , 0.901515 , 0.001185 ,  82
   9.9499 , 0.901752 , 0.001185 ,  83
   9.9499 , 0.901757 , 0.001185 ,  84
   9.9499 , 0.901589 , 0.001185 ,  85
   9.9499 , 0.901547 , 0.001185 ,  86
   9.9499 , 0.901406 , 0.001185 ,  87
   9.9499 , 0.901742 , 0.001185 ,  88
   9.9499 , 0.901748 , 0.001185 ,  89
   9.9499 , 0.901709 , 0.001185 ,  90
   9.9499 , 0.901691 , 0.001185 ,  91
   9.9499 , 0.901484 , 0.001185 ,  92
   9.9499 , 0.901490 , 0.001185 ,  93
   9.9499 , 0.901478 , 0.001185 ,  94
   9.9499 , 0.901373 , 0.001185 ,  95
   9.9499 , 0.901684 , 0.001185 ,  96
   9.9499 , 0.901596 , 0.001185 ,  97
   9.9499 , 0.901616 , 0.001185 ,  98
   9.9499 , 0.901704 , 0.001185 ,  99
   9.9499 , 0.901580 , 0.001185 , 100
  10.0000 , 0.902184 , 0.001233 ,   0
  10.0000 , 0.902301 , 0.001233 ,   1
  10.0000 , 0.902047 , 0.001233 ,   2
  10.0000 , 0.901902 , 0.001233 ,   3
  10.0000 , 0.902453 , 0.001233 ,   4
  10.0000 , 0.902121 , 0.001233 ,   5
  10.0000 , 0.902221 , 0.001233 ,   6
  10.0000 , 0.902224 , 0.001233 ,   7
  10.0000 , 0.902158 , 0.001233 ,   8
  10.0000 , 0.902237 , 0.001233 ,   9
  10.0000 , 0.902224 , 0.001233 ,  10
  10.0000 , 0.902202 , 0.001233 ,  11
  10.0000 , 0.902202 , 0.001233 ,  12
  10.0000 , 0.902114 , 0.001233 ,  13
  10.0000 , 0.902253 , 0.001233 ,  14
  10.0000 , 0.902355 , 0.001233 ,  15
  10.0000 , 0.902011 , 0.001233 ,  16
  10.0000 , 0.902172 , 0.001233 ,  17
  10.0000 , 0.902133 , 0.001233 ,  18
  10.0000 , 0.902176 , 0.001233 ,  19
  10.0000 , 0.902370 , 0.001233 ,  20
  10.0000 , 0.902140 , 0.001233 ,  21
  10.0000 , 0.902199 , 0.001233 ,  22
  10.0000 , 0.902235 , 0.001233 ,  23
  10.0000 , 0.902007 , 0.001233 ,  24
  10.0000 , 0.902193 , 0.001233 ,  25
  10.0000 , 0.902347 , 0.001233 ,  26
  10.0000 , 0.902308 , 0.001233 ,  27
  10.0000 , 0.902081 , 0.001233 ,  28
  10.0000 , 0.902170 , 0.001233 ,  29
  10.0000 , 0.902482 , 0.001233 ,  30
  10.0000 , 0.902196 , 0.001233 ,  31
  10.0000 , 0.902199 , 0.001233 ,  32
  10.0000 , 0.902485 , 0.001233 ,  33
  10.0000 , 0.902052 , 0.001233 ,  34
  10.0000 , 0.902290 , 0.001233 ,  35
  10.0000 , 0.902359 , 0.001233 ,  36
  10.0000 , 0.902273 , 0.001233 ,  37
  10.0000 , 0.902186 , 0.001233 ,  38
  10.0000 , 0.902133 , 0.001233 ,  39
  10.0000 , 0.902211 , 0.001233 ,  40
  10.0000 , 0.902083 , 0.001233 ,  41
  10.0000 , 0.902268 , 0.001233 ,  42
  10.0000 , 0.902154 , 0.001233 ,  43
  10.0000 , 0.902166 , 0.001233 ,  44
  10.0000 , 0.901917 , 0.001233 ,  45
  10.0000 , 0.901985 , 0.001233 ,  46
  10.0000 , 0.902105 , 0.001233 ,  47
  10.0000 , 0.902186 , 0.001233 ,  48
  10.0000 , 0.902314 , 0.001233 ,  49
  10.0000 , 0.902171 , 0.001233 ,  50
  10.0000 , 0.902099 , 0.001233 ,  51
  10.0000 , 0.902019 , 0.001233 ,  52
  10.0000 , 0.902118 , 0.001233 ,  53
  10.0000 , 0.902246 , 0.001233 ,  54
  10.0000 , 0.902019 , 0.001233 ,  55
  10.0000 , 0.902337 , 0.001233 ,  56
  10.0000 , 0.902247 , 0.001233 ,  57
  10.0000 , 0.902212 , 0.001233 ,  58
  10.0000 , 0.902121 , 0.001233 ,  59
  10.0000 , 0.902244 , 0.001233 ,  60
  10.0000 , 0.902030 , 0.001233 ,  61
  10.0000 , 0.902177 , 0.001233 ,  62
  10.0000 , 0.901999 , 0.001233 ,  63
  10.0000 , 0.902184 , 0.001233 ,  64
  10.0000 , 0.902100 , 0.001233 ,  65
  10.0000 , 0.902450 , 0.001233 ,  66
  10.0000 , 0.902242 , 0.001233 ,  67
  10.0000 , 0.902191 , 0.001233 ,  68
  10.0000 , 0.902147 , 0.001233 ,  69
  10.0000 , 0.902097 , 0.001233 ,  70
  10.0000 , 0.901994 , 0.001233 ,  71
  10.0000 , 0.902357 , 0.001233 ,  72
  10.0000 , 0.902143 , 0.001233 ,  73
  10.0000 , 0.902319 , 0.001233 ,  74
  10.0000 , 0.902233 , 0.001233 ,  75
  10.0000 , 0.902436 , 0.001233 ,  76
  10.0000 , 0.902273 , 0.001233 ,  77
  10.0000 , 0.902190 , 0.001233 ,  78
  10.0000 , 0.902247 , 0.001233 ,  79
  10.0000 , 0.902009 , 0.001233 ,  80
  10.0000 , 0.902079 , 0.001233 ,  81
  10.0000 , 0.902159 , 0.001233 ,  82
  10.0000 , 0.902242 , 0.001233 ,  83
  10.0000 , 0.902144 , 0.001233 ,  84
  10.0000 , 0.902404 , 0.001233 ,  85
  10.0000 , 0.902108 , 0.001233 ,  86
  10.0000 , 0.902322 , 0.001233 ,  87
  10.0000 , 0.902134 , 0.001233 ,  88
  10.0000 , 0.902192 , 0.001233 ,  89
  10.0000 , 0.901954 , 0.001233 ,  90
  10.0000 , 0.902259 , 0.001233 ,  91
  10.0000 , 0.902205 , 0.001233 ,  92
  10.0000 , 0.902208 , 0.001233 ,  93
  10.0000 , 0.902089 , 0.001233 ,  94
  10.0000 , 0.902054 , 0.001233 ,  95
  10.0000 , 0.901998 , 0.001233 ,  96
  10.0000 , 0.901974 , 0.001233 ,  97
  10.0000 , 0.902086 , 0.001233 ,  98
  10.0000 , 0.902173 , 0.001233 ,  99
  10.0000 , 0.902285 , 0.001233 , 100
  10.0499 , 0.903612 , 0.001163 ,   0
  10.0499 , 0.903641 , 0.001163 ,   1
  10.0499 , 0.903694 , 0.001163 ,   2
  10.0499 , 0.903364 , 0.001163 ,   3
  10.0499 , 0.903662 , 0.001163 ,   4
  10.0499 , 0.903649 , 0.001163 ,   5
  10.0499 , 0.903682 , 0.001163 ,   6
  10.0499 , 0.903430 , 0.001163 ,   7
  10.0499 , 0.903653 , 0.001163 ,   8
  10.0499 , 0.903740 , 0.001163 ,   9
  10.0499 , 0.903539 , 0.001163 ,  10
  10.0499 , 0.903588 , 0.001163 ,  11
  10.0499 , 0.903609 , 0.001163 ,  12
  10.0499 , 0.903790 , 0.001163 ,  13
  10.0499 , 0.903826 , 0.001163 ,  14
  10.0499 , 0.903553 , 0.001163 ,  15
  10.0499 , 0.903572 , 0.001163 ,  16
  10.0499 , 0.903454 , 0.001163 ,  17
  10.0499 , 0.903534 , 0.001163 ,  18
  10.0499 , 0.903591 , 0.001163 ,  19
  10.0499 , 0.903707 , 0.001163 ,  20
  10.0499 , 0.903699 , 0.001163 ,  21
  10.0499 , 0.903687 , 0.001163 ,  22
  10.0499 , 0.903521 , 0.001163 ,  23
  10.0499 , 0.903656 , 0.001163 ,  24
  10.0499 , 0.903224 , 0.001163 ,  25
  10.0499 , 0.903797 , 0.001163 ,  26
  10.0499 , 0.903557 , 0.001163 ,  27
  10.0499 , 0.903544 , 0.001163 ,  28
  10.0499 , 0.903679 , 0.001163 ,  29
  10.0499 , 0.903518 , 0.001163 ,  30
  10.0499 , 0.903515 , 0.001163 ,  31
  10.0499 , 0.903529 , 0.001163 ,  32
  10.0499 , 0.903735 , 0.001163 ,  33
  10.0499 , 0.903409 , 0.001163 ,  34
  10.0499 , 0.903619 , 0.001163 ,  35
  10.0499 , 0.903605 , 0.001163 ,  36
  10.0499 , 0.903534 , 0.001163 ,  37
  10.0499 , 0.903767 , 0.001163 ,  38
  10.0499 , 0.903454 , 0.001163 ,  39
  10.0499 , 0.903721 , 0.001163 ,  40
  10.0499 , 0.903456 , 0.001163 ,  41
  10.0499 , 0.903681 , 0.001163 ,  42
  10.0499 , 0.903555 , 0.001163 ,  43
  10.0499 , 0.903819 , 0.001163 ,  44
  10.0499 , 0.903452 , 0.001163 ,  45
  10.0499 , 0.903713 , 0.001163 ,  46
  10.0499 , 0.903570 , 0.001163 ,  47
  10.0499 , 0.903646 , 0.001163 ,  48
  10.0499 , 0.903887 , 0.001163 ,  49
  10.0499 , 0.903617 , 0.001163 ,  50
  10.0499 , 0.903695 , 0.001163 ,  51
  10.0499 , 0.903588 , 0.001163 ,  52
  10.0499 , 0.903738 , 0.001163 ,  53
  10.0499 , 0.903613 , 0.001163 ,  54
  10.0499 , 0.903493 , 0.001163 ,  55
  10.0499 , 0.903734 , 0.001163 ,  56
  10.0499 , 0.903538 , 0.001163 ,  57
  10.0499 , 0.903735 , 0.001163 ,  58
  10.0499 , 0.903693 , 0.001163 ,  59
  10.0499 , 0.903622 , 0.001163 ,  60
  10.0499 , 0.903521 , 0.001163 ,  61
  10.0499 , 0.903721 , 0.001163 ,  62
  10.0499 , 0.903486 , 0.001163 ,  63
  10.0499 , 0.903774 , 0.001163 ,  64
  10.0499 , 0.903853 , 0.001163 ,  65
  10.0499 , 0.903540 , 0.001163 ,  66
  10.0499 , 0.903787 , 0.001163 ,  67
  10.0499 , 0.903557 , 0.001163 ,  68
  10.0499 , 0.903768 , 0.001163 ,  69
  10.0499 , 0.903554 , 0.001163 ,  70
  10.0499 , 0.903622 , 0.001163 ,  71
  10.0499 , 0.903471 , 0.001163 ,  72
  10.0499 , 0.903700 , 0.001163 ,  73
  10.0499 , 0.903544 , 0.001163 ,  74
  10.0499 , 0.903702 , 0.001163 ,  75
  10.0499 , 0.903643 , 0.001163 ,  76
  10.0499 , 0.903818 , 0.001163 ,  77
  10.0499 , 0.903638 , 0.001163 ,  78
  10.0499 , 0.903580 , 0.001163 ,  79
  10.0499 , 0.903464 , 0.001163 ,  80
  10.0499 , 0.903528 , 0.001163 ,  81
  10.0499 , 0.903657 , 0.001163 ,  82
  10.0499 , 0.903621 , 0.001163 ,  83
  10.0499 , 0.903466 , 0.001163 ,  84
  10.0499 , 0.903545 , 0.001163 ,  85
  10.0499 , 0.903456 , 0.001163 ,  86
  10.0499 , 0.903596 , 0.001163 ,  87
  10.0499 , 0.903722 , 0.001163 ,  88
  10.0499 , 0.903571 , 0.001163 ,  89
  10.0499 , 0.903699 , 0.001163 ,  90
  10.0499 , 0.903612 , 0.001163 ,  91
  10.0499 , 0.903554 , 0.001163 ,  92
  10.0499 , 0.903524 , 0.001163 ,  93
  10.0499 , 0.903386 , 0.001163 ,  94
  10.0499 , 0.903679 , 0.001163 ,  95
  10.0499 , 0.903531 , 0.001163 ,  96
  10.0499 , 0.903629 , 0.001163 ,  97
  10.0499 , 0.903550 , 0.001163 ,  98
  10.0499 , 0.903581 , 0.001163 ,  99
  10.0499 , 0.903554 , 0.001163 , 100
  10.0995 , 0.904563 , 0.001333 ,   0
  10.0995 , 0.904647 , 0.001333 ,   1
  10.0995 , 0.904582 , 0.001333 ,   2
  10.0995 , 0.904676 , 0.001333 ,   3
  10.0995 , 0.904533 , 0.001333 ,   4
  10.0995 , 0.904692 , 0.001333 ,   5
  10.0995 , 0.904745 , 0.001333 ,   6
  10.0995 , 0.904697 , 0.001333 ,   7
  10.0995 , 0.904470 , 0.001333 ,   8
  10.0995 , 0.904540 , 0.001333 ,   9
  10.0995 , 0.904406 , 0.001333 ,  10
  10.0995 , 0.904398 , 0.001333 ,  11
  10.0995 , 0.904665 , 0.001333 ,  12
  10.0995 , 0.904576 , 0.001333 ,  13
  10.0995 , 0.904537 , 0.001333 ,  14
  10.0995 , 0.904591 , 0.001333 ,  15
  10.0995 , 0.904501 , 0.001333 ,  16
  10.0995 , 0.904257 , 0.001333 ,  17
  10.0995 , 0.904456 , 0.001333 ,  18
  10.0995 , 0.904648 , 0.001333 ,  19
  10.0995 , 0.904545 , 0.001333 ,  20
  10.0995 , 0.904704 , 0.001333 ,  21
  10.0995 , 0.904867 , 0.001333 ,  22
  10.0995 , 0.904677 , 0.001333 ,  23
  10.0995 , 0.904651 , 0.001333 ,  24
  10.0995 , 0.904472 , 0.001333 ,  25
  10.0995 , 0.904633 , 0.001333 ,  26
  10.0995 , 0.904323 , 0.001333 ,  27
  10.0995 , 0.904699 , 0.001333 ,  28
  10.0995 , 0.904601 , 0.001333 ,  29
  10.0995 , 0.904675 , 0.001333 ,  30
  10.0995 , 0.904377 , 0.001333 ,  31
  10.0995 , 0.904819 , 0.001333 ,  32
  10.0995 , 0.904497 , 0.001333 ,  33
  10.0995 , 0.904577 , 0.001333 ,  34
  10.0995 , 0.904590 , 0.001333 ,  35
  10.0995 , 0.904466 , 0.001333 ,  36
  10.0995 , 0.904769 , 0.001333 ,  37
  10.0995 , 0.904320 , 0.001333 ,  38
  10.0995 , 0.904657 , 0.001333 ,  39
  10.0995 , 0.904615 , 0.001333 ,  40
  10.0995 , 0.904426 , 0.001333 ,  41
  10.0995 , 0.904721 , 0.001333 ,  42
  10.0995 , 0.904420 , 0.001333 ,  43
  10.0995 , 0.904373 , 0.001333 ,  44
  10.0995 , 0.904802 , 0.001333 ,  45
  10.0995 , 0.904606 , 0.001333 ,  46
  10.0995 , 0.904385 , 0.001333 ,  47
  10.0995 , 0.904598 , 0.001333 ,  48
  10.0995 , 0.904673 , 0.001333 ,  49
  10.0995 , 0.904465 , 0.001333 ,  50
  10.0995 , 0.904720 , 0.001333 ,  51
  10.0995 , 0.904316 , 0.001333 ,  52
  10.0995 , 0.904563 , 0.001333 ,  53
  10.0995 , 0.904606 , 0.001333 ,  54
  10.0995 , 0.904380 , 0.001333 ,  55
  10.0995 , 0.904707 , 0.001333 ,  56
  10.0995 , 0.904625 , 0.001333 ,  57
  10.0995 , 0.904529 , 0.001333 ,  58
  10.0995 , 0.904413 , 0.001333 ,  59
  10.0995 , 0.904599 , 0.001333 ,  60
  10.0995 , 0.904601 , 0.001333 ,  61
  10.0995 , 0.904596 , 0.001333 ,  62
  10.0995 , 0.904721 , 0.001333 ,  63
  10.0995 , 0.904587 , 0.001333 ,  64
  10.0995 , 0.904426 , 0.001333 ,  65
  10.0995 , 0.904670 , 0.001333 ,  66
  10.0995 , 0.904580 , 0.001333 ,  67
  10.0995 , 0.904523 , 0.001333 ,  68
  10.0995 , 0.904542 , 0.001333 ,  69
  10.0995 , 0.904796 , 0.001333 ,  70
  10.0995 , 0.904361 , 0.001333 ,  71
  10.0995 , 0.904507 , 0.001333 ,  72
  10.0995 , 0.904467 , 0.001333 ,  73
  10.0995 , 0.904829 , 0.001333 ,  74
  10.0995 , 0.904554 , 0.001333 ,  75
  10.0995 , 0.904467 , 0.001333 ,  76
  10.0995 , 0.904580 , 0.001333 ,  77
  10.0995 , 0.904652 , 0.001333 ,  78
  10.0995 , 0.904398 , 0.001333 ,  79
  10.0995 , 0.904694 , 0.001333 ,  80
  10.0995 , 0.904578 , 0.001333 ,  81
  10.0995 , 0.904481 , 0.001333 ,  82
  10.0995 , 0.904344 , 0.001333 ,  83
  10.0995 , 0.904421 , 0.001333 ,  84
  10.0995 , 0.904421 , 0.001333 ,  85
  10.0995 , 0.904645 , 0.001333 ,  86
  10.0995 , 0.904386 , 0.001333 ,  87
  10.0995 , 0.904401 , 0.001333 ,  88
  10.0995 , 0.904651 , 0.001333 ,  89
  10.0995 , 0.904509 , 0.001333 ,  90
  10.0995 , 0.904488 , 0.001333 ,  91
  10.0995 , 0.904562 , 0.001333 ,  92
  10.0995 , 0.904319 , 0.001333 ,  93
  10.0995 , 0.904567 , 0.001333 ,  94
  10.0995 , 0.904635 , 0.001333 ,  95
  10.0995 , 0.904596 , 0.001333 ,  96
  10.0995 , 0.904822 , 0.001333 ,  97
  10.0995 , 0.904562 , 0.001333 ,  98
  10.0995 , 0.904528 , 0.001333 ,  99
  10.0995 , 0.904763 , 0.001333 , 100
  10.1980 , 0.906786 , 0.001154 ,   0
  10.1980 , 0.906769 , 0.001154 ,   1
  10.1980 , 0.906663 , 0.001154 ,   2
  10.1980 , 0.906749 , 0.001154 ,   3
  10.1980 , 0.906735 , 0.001154 ,   4
  10.1980 , 0.906764 , 0.001154 ,   5
  10.1980 , 0.906706 , 0.001154 ,   6
  10.1980 , 0.906651 , 0.001154 ,   7
  10.1980 , 0.907044 , 0.001154 ,   8
  10.1980 , 0.906803 , 0.001154 ,   9
  10.1980 , 0.906722 , 0.001154 ,  10
  10.1980 , 0.906996 , 0.001154 ,  11
  10.1980 , 0.906964 , 0.001154 ,  12
  10.1980 , 0.906919 , 0.001154 ,  13
  10.1980 , 0.906828 , 0.001154 ,  14
  10.1980 , 0.906701 , 0.001154 ,  15
  10.1980 , 0.906780 , 0.001154 ,  16
  10.1980 , 0.906624 , 0.001154 ,  17
  10.1980 , 0.906653 , 0.001154 ,  18
  10.1980 , 0.906995 , 0.001154 ,  19
  10.1980 , 0.906787 , 0.001154 ,  20
  10.1980 , 0.906836 , 0.001154 ,  21
  10.1980 , 0.906984 , 0.001154 ,  22
  10.1980 , 0.906735 , 0.001154 ,  23
  10.1980 , 0.906848 , 0.001154 ,  24
  10.1980 , 0.906741 , 0.001154 ,  25
  10.1980 , 0.906734 , 0.001154 ,  26
  10.1980 , 0.906669 , 0.001154 ,  27
  10.1980 , 0.906690 , 0.001154 ,  28
  10.1980 , 0.906918 , 0.001154 ,  29
  10.1980 , 0.906876 , 0.001154 ,  30
  10.1980 , 0.906816 , 0.001154 ,  31
  10.1980 , 0.906761 , 0.001154 ,  32
  10.1980 , 0.906747 , 0.001154 ,  33
  10.1980 , 0.906951 , 0.001154 ,  34
  10.1980 , 0.906692 , 0.001154 ,  35
  10.1980 , 0.906680 , 0.001154 ,  36
  10.1980 , 0.907065 , 0.001154 ,  37
  10.1980 , 0.906712 , 0.001154 ,  38
  10.1980 , 0.906632 , 0.001154 ,  39
  10.1980 , 0.906764 , 0.001154 ,  40
  10.1980 , 0.906885 , 0.001154 ,  41
  10.1980 , 0.906758 , 0.001154 ,  42
  10.1980 , 0.906577 , 0.001154 ,  43
  10.1980 , 0.906707 , 0.001154 ,  44
  10.1980 , 0.906735 , 0.001154 ,  45
  10.1980 , 0.906815 , 0.001154 ,  46
  10.1980 , 0.906681 , 0.001154 ,  47
  10.1980 , 0.906845 , 0.001154 ,  48
  10.1980 , 0.906959 , 0.001154 ,  49
  10.1980 , 0.906741 , 0.001154 ,  50
  10.1980 , 0.906740 , 0.001154 ,  51
  10.1980 , 0.906929 , 0.001154 ,  52
  10.1980 , 0.906708 , 0.001154 ,  53
  10.1980 , 0.906654 , 0.001154 ,  54
  10.1980 , 0.906644 , 0.001154 ,  55
  10.1980 , 0.906911 , 0.001154 ,  56
  10.1980 , 0.906753 , 0.001154 ,  57
  10.1980 , 0.906950 , 0.001154 ,  58
  10.1980 , 0.906751 , 0.001154 ,  59
  10.1980 , 0.906479 , 0.001154 ,  60
  10.1980 , 0.906721 , 0.001154 ,  61
  10.1980 , 0.906935 , 0.001154 ,  62
  10.1980 , 0.906599 , 0.001154 ,  63
  10.1980 , 0.906885 , 0.001154 ,  64
  10.1980 , 0.906776 , 0.001154 ,  65
  10.1980 , 0.906917 , 0.001154 ,  66
  10.1980 , 0.906789 , 0.001154 ,  67
  10.1980 , 0.907006 , 0.001154 ,  68
  10.1980 , 0.906913 , 0.001154 ,  69
  10.1980 , 0.906879 , 0.001154 ,  70
  10.1980 , 0.906608 , 0.001154 ,  71
  10.1980 , 0.906752 , 0.001154 ,  72
  10.1980 , 0.906792 , 0.001154 ,  73
  10.1980 , 0.906680 , 0.001154 ,  74
  10.1980 , 0.906962 , 0.001154 ,  75
  10.1980 , 0.906776 , 0.001154 ,  76
  10.1980 , 0.906852 , 0.001154 ,  77
  10.1980 , 0.906638 , 0.001154 ,  78
  10.1980 , 0.906624 , 0.001154 ,  79
  10.1980 , 0.906628 , 0.001154 ,  80
  10.1980 , 0.906817 , 0.001154 ,  81
  10.1980 , 0.906731 , 0.001154 ,  82
  10.1980 , 0.906885 , 0.001154 ,  83
  10.1980 , 0.906983 , 0.001154 ,  84
  10.1980 , 0.906768 , 0.001154 ,  85
  10.1980 , 0.906746 , 0.001154 ,  86
  10.1980 , 0.906796 , 0.001154 ,  87
  10.1980 , 0.906852 , 0.001154 ,  88
  10.1980 , 0.906615 , 0.001154 ,  89
  10.1980 , 0.906822 , 0.001154 ,  90
  10.1980 , 0.906836 , 0.001154 ,  91
  10.1980 , 0.906770 , 0.001154 ,  92
  10.1980 , 0.906773 , 0.001154 ,  93
  10.1980 , 0.906712 , 0.001154 ,  94
  10.1980 , 0.906759 , 0.001154 ,  95
  10.1980 , 0.906818 , 0.001154 ,  96
  10.1980 , 0.906725 , 0.001154 ,  97
  10.1980 , 0.906772 , 0.001154 ,  98
  10.1980 , 0.906968 , 0.001154 ,  99
  10.1980 , 0.906779 , 0.001154 , 100
  10.2470 , 0.909891 , 0.000996 ,   0
  10.2470 , 0.909866 , 0.000996 ,   1
  10.2470 , 0.909966 , 0.000996 ,   2
  10.2470 , 0.909795 , 0.000996 ,   3
  10.2470 , 0.909930 , 0.000996 ,   4
  10.2470 , 0.909615 , 0.000996 ,   5
  10.2470 , 0.910056 , 0.000996 ,   6
  10.2470 , 0.909807 , 0.000996 ,   7
  10.2470 , 0.909967 , 0.000996 ,   8
  10.2470 , 0.909819 , 0.000996 ,   9
  10.2470 , 0.909854 , 0.000996 ,  10
  10.2470 , 0.909974 , 0.000996 ,  11
  10.2470 , 0.910035 , 0.000996 ,  12
  10.2470 , 0.909881 , 0.000996 ,  13
  10.2470 , 0.909874 , 0.000996 ,  14
  10.2470 , 0.909865 , 0.000996 ,  15
  10.2470 , 0.909934 , 0.000996 ,  16
  10.2470 , 0.909742 , 0.000996 ,  17
  10.2470 , 0.909976 , 0.000996 ,  18
  10.2470 , 0.909706 , 0.000996 ,  19
  10.2470 , 0.910079 , 0.000996 ,  20
  10.2470 , 0.909848 , 0.000996 ,  21
  10.2470 , 0.909954 , 0.000996 ,  22
  10.2470 , 0.909960 , 0.000996 ,  23
  10.2470 , 0.910021 , 0.000996 ,  24
  10.2470 , 0.909848 , 0.000996 ,  25
  10.2470 , 0.909768 , 0.000996 ,  26
  10.2470 , 0.909806 , 0.000996 ,  27
  10.2470 , 0.909747 , 0.000996 ,  28
  10.2470 , 0.910061 , 0.000996 ,  29
  10.2470 , 0.909932 , 0.000996 ,  30
  10.2470 , 0.909794 , 0.000996 ,  31
  10.2470 , 0.909756 , 0.000996 ,  32
  10.2470 , 0.909899 , 0.000996 ,  33
  10.2470 , 0.909797 , 0.000996 ,  34
  10.2470 , 0.909856 , 0.000996 ,  35
  10.2470 , 0.909985 , 0.000996 ,  36
  10.2470 , 0.909813 , 0.000996 ,  37
  10.2470 , 0.909892 , 0.000996 ,  38
  10.2470 , 0.909798 , 0.000996 ,  39
  10.2470 , 0.909814 , 0.000996 ,  40
  10.2470 , 0.910022 , 0.000996 ,  41
  10.2470 , 0.909824 , 0.000996 ,  42
  10.2470 , 0.909808 , 0.000996 ,  43
  10.2470 , 0.909786 , 0.000996 ,  44
  10.2470 , 0.909932 , 0.000996 ,  45
  10.2470 , 0.909851 , 0.000996 ,  46
  10.2470 , 0.909959 , 0.000996 ,  47
  10.2470 , 0.909905 , 0.000996 ,  48
  10.2470 , 0.909948 , 0.000996 ,  49
  10.2470 , 0.909810 , 0.000996 ,  50
  10.2470 , 0.909915 , 0.000996 ,  51
  10.2470 , 0.909863 , 0.000996 ,  52
  10.2470 , 0.909779 , 0.000996 ,  53
  10.2470 , 0.909726 , 0.000996 ,  54
  10.2470 , 0.909982 , 0.000996 ,  55
  10.2470 , 0.909800 , 0.000996 ,  56
  10.2470 , 0.909857 , 0.000996 ,  57
  10.2470 , 0.909930 , 0.000996 ,  58
  10.2470 , 0.909792 , 0.000996 ,  59
  10.2470 , 0.909791 , 0.000996 ,  60
  10.2470 , 0.909925 , 0.000996 ,  61
  10.2470 , 0.910015 , 0.000996 ,  62
  10.2470 , 0.910017 , 0.000996 ,  63
  10.2470 , 0.909775 , 0.000996 ,  64
  10.2470 , 0.910086 , 0.000996 ,  65
  10.2470 , 0.909921 , 0.000996 ,  66
  10.2470 , 0.909945 , 0.000996 ,  67
  10.2470 , 0.909987 , 0.000996 ,  68
  10.2470 , 0.909769 , 0.000996 ,  69
  10.2470 , 0.909814 , 0.000996 ,  70
  10.2470 , 0.910021 , 0.000996 ,  71
  10.2470 , 0.909857 , 0.000996 ,  72
  10.2470 , 0.909872 , 0.000996 ,  73
  10.2470 , 0.909919 , 0.000996 ,  74
  10.2470 , 0.910097 , 0.000996 ,  75
  10.2470 , 0.909927 , 0.000996 ,  76
  10.2470 , 0.909990 , 0.000996 ,  77
  10.2470 , 0.910034 , 0.000996 ,  78
  10.2470 , 0.909987 , 0.000996 ,  79
  10.2470 , 0.909853 , 0.000996 ,  80
  10.2470 , 0.909788 , 0.000996 ,  81
  10.2470 , 0.909846 , 0.000996 ,  82
  10.2470 , 0.909877 , 0.000996 ,  83
  10.2470 , 0.909847 , 0.000996 ,  84
  10.2470 , 0.909777 , 0.000996 ,  85
  10.2470 , 0.909835 , 0.000996 ,  86
  10.2470 , 0.909934 , 0.000996 ,  87
  10.2470 , 0.910032 , 0.000996 ,  88
  10.2470 , 0.910112 , 0.000996 ,  89
  10.2470 , 0.909806 , 0.000996 ,  90
  10.2470 , 0.909848 , 0.000996 ,  91
  10.2470 , 0.909999 , 0.000996 ,  92
  10.2470 , 0.909788 , 0.000996 ,  93
  10.2470 , 0.910000 , 0.000996 ,  94
  10.2470 , 0.909708 , 0.000996 ,  95
  10.2470 , 0.909842 , 0.000996 ,  96
  10.2470 , 0.909887 , 0.000996 ,  97
  10.2470 , 0.909919 , 0.000996 ,  98
  10.2470 , 0.909968 , 0.000996 ,  99
  10.2470 , 0.909973 , 0.000996 , 100
  10.2956 , 0.909918 , 0.001111 ,   0
  10.2956 , 0.909926 , 0.001111 ,   1
  10.2956 , 0.909856 , 0.001111 ,   2
  10.2956 , 0.909902 , 0.001111 ,   3
  10.2956 , 0.909906 , 0.001111 ,   4
  10.2956 , 0.909855 , 0.001111 ,   5
  10.2956 , 0.909927 , 0.001111 ,   6
  10.2956 , 0.909931 , 0.001111 ,   7
  10.2956 , 0.909737 , 0.001111 ,   8
  10.2956 , 0.909935 , 0.001111 ,   9
  10.2956 , 0.910199 , 0.001111 ,  10
  10.2956 , 0.909967 , 0.001111 ,  11
  10.2956 , 0.910100 , 0.001111 ,  12
  10.2956 , 0.909830 , 0.001111 ,  13
  10.2956 , 0.910068 , 0.001111 ,  14
  10.2956 , 0.909951 , 0.001111 ,  15
  10.2956 , 0.910000 , 0.001111 ,  16
  10.2956 , 0.909899 , 0.001111 ,  17
  10.2956 , 0.909963 , 0.001111 ,  18
  10.2956 , 0.909850 , 0.001111 ,  19
  10.2956 , 0.909910 , 0.001111 ,  20
  10.2956 , 0.910182 , 0.001111 ,  21
  10.2956 , 0.910054 , 0.001111 ,  22
  10.2956 , 0.909992 , 0.001111 ,  23
  10.2956 , 0.909913 , 0.001111 ,  24
  10.2956 , 0.909802 , 0.001111 ,  25
  10.2956 , 0.909826 , 0.001111 ,  26
  10.2956 , 0.909925 , 0.001111 ,  27
  10.2956 , 0.909904 , 0.001111 ,  28
  10.2956 , 0.909898 , 0.001111 ,  29
  10.2956 , 0.909932 , 0.001111 ,  30
  10.2956 , 0.909903 , 0.001111 ,  31
  10.2956 , 0.909878 , 0.001111 ,  32
  10.2956 , 0.910115 , 0.001111 ,  33
  10.2956 , 0.909572 , 0.001111 ,  34
  10.2956 , 0.909934 , 0.001111 ,  35
  10.2956 , 0.909883 , 0.001111 ,  36
  10.2956 , 0.909982 , 0.001111 ,  37
  10.2956 , 0.910064 , 0.001111 ,  38
  10.2956 , 0.909934 , 0.001111 ,  39
  10.2956 , 0.910006 , 0.001111 ,  40
  10.2956 , 0.909765 , 0.001111 ,  41
  10.2956 , 0.909830 , 0.001111 ,  42
  10.2956 , 0.909993 , 0.001111 ,  43
  10.2956 , 0.909761 , 0.001111 ,  44
  10.2956 , 0.910024 , 0.001111 ,  45
  10.2956 , 0.909851 , 0.001111 ,  46
  10.2956 , 0.909989 , 0.001111 ,  47
  10.2956 , 0.909833 , 0.001111 ,  48
  10.2956 , 0.909882 , 0.001111 ,  49
  10.2956 , 0.909962 , 0.001111 ,  50
  10.2956 , 0.910033 , 0.001111 ,  51
  10.2956 , 0.910016 , 0.001111 ,  52
  10.2956 , 0.909862 , 0.001111 ,  53
  10.2956 , 0.909673 , 0.001111 ,  54
  10.2956 , 0.909659 , 0.001111 ,  55
  10.2956 , 0.909989 , 0.001111 ,  56
  10.2956 , 0.909812 , 0.001111 ,  57
  10.2956 , 0.910136 , 0.001111 ,  58
  10.2956 , 0.910020 , 0.001111 ,  59
  10.2956 , 0.909930 , 0.001111 ,  60
  10.2956 , 0.909627 , 0.001111 ,  61
  10.2956 , 0.909854 , 0.001111 ,  62
  10.2956 , 0.909948 , 0.001111 ,  63
  10.2956 , 0.909992 , 0.001111 ,  64
  10.2956 , 0.909858 , 0.001111 ,  65
  10.2956 , 0.909811 , 0.001111 ,  66
  10.2956 , 0.909941 , 0.001111 ,  67
  10.2956 , 0.909936 , 0.001111 ,  68
  10.2956 , 0.909771 , 0.001111 ,  69
  10.2956 , 0.909901 , 0.001111 ,  70
  10.2956 , 0.909923 , 0.001111 ,  71
  10.2956 , 0.909834 , 0.001111 ,  72
  10.2956 , 0.909776 , 0.001111 ,  73
  10.2956 , 0.909801 , 0.001111 ,  74
  10.2956 , 0.909960 , 0.001111 ,  75
  10.2956 , 0.909955 , 0.001111 ,  76
  10.2956 , 0.909755 , 0.001111 ,  77
  10.2956 , 0.909895 , 0.001111 ,  78
  10.2956 , 0.909993 , 0.001111 ,  79
  10.2956 , 0.910146 , 0.001111 ,  80
  10.2956 , 0.909925 , 0.001111 ,  81
  10.2956 , 0.909854 , 0.001111 ,  82
  10.2956 , 0.910057 , 0.001111 ,  83
  10.2956 , 0.909967 , 0.001111 ,  84
  10.2956 , 0.909906 , 0.001111 ,  85
  10.2956 , 0.909830 , 0.001111 ,  86
  10.2956 , 0.909969 , 0.001111 ,  87
  10.2956 , 0.910026 , 0.001111 ,  88
  10.2956 , 0.909914 , 0.001111 ,  89
  10.2956 , 0.910016 , 0.001111 ,  90
  10.2956 , 0.910002 , 0.001111 ,  91
  10.2956 , 0.909730 , 0.001111 ,  92
  10.2956 , 0.909811 , 0.001111 ,  93
  10.2956 , 0.909964 , 0.001111 ,  94
  10.2956 , 0.909910 , 0.001111 ,  95
  10.2956 , 0.909946 , 0.001111 ,  96
  10.2956 , 0.909927 , 0.001111 ,  97
  10.2956 , 0.909794 , 0.001111 ,  98
  10.2956 , 0.910014 , 0.001111 ,  99
  10.2956 , 0.909898 , 0.001111 , 100
  10.3441 , 0.909945 , 0.001332 ,   0
  10.3441 , 0.910082 , 0.001332 ,   1
  10.3441 , 0.909866 , 0.001332 ,   2
  10.3441 , 0.909859 , 0.001332 ,   3
  10.3441 , 0.910051 , 0.001332 ,   4
  10.3441 , 0.909912 , 0.001332 ,   5
  10.3441 , 0.909896 , 0.001332 ,   6
  10.3441 , 0.910045 , 0.001332 ,   7
  10.3441 , 0.909880 , 0.001332 ,   8
  10.3441 , 0.910050 , 0.001332 ,   9
  10.3441 , 0.909923 , 0.001332 ,  10
  10.3441 , 0.909928 , 0.001332 ,  11
  10.3441 , 0.909975 , 0.001332 ,  12
  10.3441 , 0.909974 , 0.001332 ,  13
  10.3441 , 0.909940 , 0.001332 ,  14
  10.3441 , 0.909728 , 0.001332 ,  15
  10.3441 , 0.910188 , 0.001332 ,  16
  10.3441 , 0.909922 , 0.001332 ,  17
  10.3441 , 0.909790 , 0.001332 ,  18
  10.3441 , 0.909793 , 0.001332 ,  19
  10.3441 , 0.909743 , 0.001332 ,  20
  10.3441 , 0.909774 , 0.001332 ,  21
  10.3441 , 0.910021 , 0.001332 ,  22
  10.3441 , 0.910136 , 0.001332 ,  23
  10.3441 , 0.910089 , 0.001332 ,  24
  10.3441 , 0.910082 , 0.001332 ,  25
  10.3441 , 0.910149 , 0.001332 ,  26
  10.3441 , 0.909716 , 0.001332 ,  27
  10.3441 , 0.910019 , 0.001332 ,  28
  10.3441 , 0.909790 , 0.001332 ,  29
  10.3441 , 0.909848 , 0.001332 ,  30
  10.3441 , 0.909996 , 0.001332 ,  31
  10.3441 , 0.909770 , 0.001332 ,  32
  10.3441 , 0.909908 , 0.001332 ,  33
  10.3441 , 0.909933 , 0.001332 ,  34
  10.3441 , 0.909997 , 0.001332 ,  35
  10.3441 , 0.909928 , 0.001332 ,  36
  10.3441 , 0.910080 , 0.001332 ,  37
  10.3441 , 0.910030 , 0.001332 ,  38
  10.3441 , 0.909978 , 0.001332 ,  39
  10.3441 , 0.910212 , 0.001332 ,  40
  10.3441 , 0.909721 , 0.001332 ,  41
  10.3441 , 0.909957 , 0.001332 ,  42
  10.3441 , 0.909906 , 0.001332 ,  43
  10.3441 , 0.909838 , 0.001332 ,  44
  10.3441 , 0.909948 , 0.001332 ,  45
  10.3441 , 0.909877 , 0.001332 ,  46
  10.3441 , 0.910091 , 0.001332 ,  47
  10.3441 , 0.910086 , 0.001332 ,  48
  10.3441 , 0.910057 , 0.001332 ,  49
  10.3441 , 0.909751 , 0.001332 ,  50
  10.3441 , 0.909979 , 0.001332 ,  51
  10.3441 , 0.910027 , 0.001332 ,  52
  10.3441 , 0.909960 , 0.001332 ,  53
  10.3441 , 0.909809 , 0.001332 ,  54
  10.3441 , 0.910134 , 0.001332 ,  55
  10.3441 , 0.910006 , 0.001332 ,  56
  10.3441 , 0.909855 , 0.001332 ,  57
  10.3441 , 0.910006 , 0.001332 ,  58
  10.3441 , 0.909786 , 0.001332 ,  59
  10.3441 , 0.910032 , 0.001332 ,  60
  10.3441 , 0.909768 , 0.001332 ,  61
  10.3441 , 0.910242 , 0.001332 ,  62
  10.3441 , 0.909906 , 0.001332 ,  63
  10.3441 , 0.910000 , 0.001332 ,  64
  10.3441 , 0.909983 , 0.001332 ,  65
  10.3441 , 0.909732 , 0.001332 ,  66
  10.3441 , 0.910106 , 0.001332 ,  67
  10.3441 , 0.909991 , 0.001332 ,  68
  10.3441 , 0.909792 , 0.001332 ,  69
  10.3441 , 0.910171 , 0.001332 ,  70
  10.3441 , 0.909924 , 0.001332 ,  71
  10.3441 , 0.909915 , 0.001332 ,  72
  10.3441 , 0.909965 , 0.001332 ,  73
  10.3441 , 0.910082 , 0.001332 ,  74
  10.3441 , 0.910192 , 0.001332 ,  75
  10.3441 , 0.909814 , 0.001332 ,  76
  10.3441 , 0.910224 , 0.001332 ,  77
  10.3441 , 0.909844 , 0.001332 ,  78
  10.3441 , 0.909748 , 0.001332 ,  79
  10.3441 , 0.909740 , 0.001332 ,  80
  10.3441 , 0.910012 , 0.001332 ,  81
  10.3441 , 0.909953 , 0.001332 ,  82
  10.3441 , 0.909872 , 0.001332 ,  83
  10.3441 , 0.909890 , 0.001332 ,  84
  10.3441 , 0.909707 , 0.001332 ,  85
  10.3441 , 0.910128 , 0.001332 ,  86
  10.3441 , 0.909976 , 0.001332 ,  87
  10.3441 , 0.909952 , 0.001332 ,  88
  10.3441 , 0.909936 , 0.001332 ,  89
  10.3441 , 0.909981 , 0.001332 ,  90
  10.3441 , 0.910030 , 0.001332 ,  91
  10.3441 , 0.909941 , 0.001332 ,  92
  10.3441 , 0.909741 , 0.001332 ,  93
  10.3441 , 0.909793 , 0.001332 ,  94
  10.3441 , 0.909967 , 0.001332 ,  95
  10.3441 , 0.909633 , 0.001332 ,  96
  10.3441 , 0.910014 , 0.001332 ,  97
  10.3441 , 0.909840 , 0.001332 ,  98
  10.3441 , 0.910102 , 0.001332 ,  99
  10.3441 , 0.909977 , 0.001332 , 100
  10.3923 , 0.910409 , 0.001736 ,   0
  10.3923 , 0.910161 , 0.001736 ,   1
  10.3923 , 0.910292 , 0.001736 ,   2
  10.3923 , 0.910461 , 0.001736 ,   3
  10.3923 , 0.910162 , 0.001736 ,   4
  10.3923 , 0.910533 , 0.001736 ,   5
  10.3923 , 0.910810 , 0.001736 ,   6
  10.3923 , 0.910496 , 0.001736 ,   7
  10.3923 , 0.910613 , 0.001736 ,   8
  10.3923 , 0.910198 , 0.001736 ,   9
  10.3923 , 0.910369 , 0.001736 ,  10
  10.3923 , 0.910848 , 0.001736 ,  11
  10.3923 , 0.910444 , 0.001736 ,  12
  10.3923 , 0.910365 , 0.001736 ,  13
  10.3923 , 0.910205 , 0.001736 ,  14
  10.3923 , 0.910383 , 0.001736 ,  15
  10.3923 , 0.910085 , 0.001736 ,  16
  10.3923 , 0.910412 , 0.001736 ,  17
  10.3923 , 0.910269 , 0.001736 ,  18
  10.3923 , 0.910324 , 0.001736 ,  19
  10.3923 , 0.910114 , 0.001736 ,  20
  10.3923 , 0.910839 , 0.001736 ,  21
  10.3923 , 0.910597 , 0.001736 ,  22
  10.3923 , 0.910451 , 0.001736 ,  23
  10.3923 , 0.910732 , 0.001736 ,  24
  10.3923 , 0.910259 , 0.001736 ,  25
  10.3923 , 0.910450 , 0.001736 ,  26
  10.3923 , 0.910256 , 0.001736 ,  27
  10.3923 , 0.910217 , 0.001736 ,  28
  10.3923 , 0.910515 , 0.001736 ,  29
  10.3923 , 0.910429 , 0.001736 ,  30
  10.3923 , 0.910403 , 0.001736 ,  31
  10.3923 , 0.910356 , 0.001736 ,  32
  10.3923 , 0.910525 , 0.001736 ,  33
  10.3923 , 0.910322 , 0.001736 ,  34
  10.3923 , 0.910429 , 0.001736 ,  35
  10.3923 , 0.910767 , 0.001736 ,  36
  10.3923 , 0.910341 , 0.001736 ,  37
  10.3923 , 0.910452 , 0.001736 ,  38
  10.3923 , 0.910555 , 0.001736 ,  39
  10.3923 , 0.910232 , 0.001736 ,  40
  10.3923 , 0.910320 , 0.001736 ,  41
  10.3923 , 0.910311 , 0.001736 ,  42
  10.3923 , 0.910257 , 0.001736 ,  43
  10.3923 , 0.910499 , 0.001736 ,  44
  10.3923 , 0.910486 , 0.001736 ,  45
  10.3923 , 0.910724 , 0.001736 ,  46
  10.3923 , 0.910397 , 0.001736 ,  47
  10.3923 , 0.910382 , 0.001736 ,  48
  10.3923 , 0.910210 , 0.001736 ,  49
  10.3923 , 0.910416 , 0.001736 ,  50
  10.3923 , 0.910301 , 0.001736 ,  51
  10.3923 , 0.910360 , 0.001736 ,  52
  10.3923 , 0.910253 , 0.001736 ,  53
  10.3923 , 0.910363 , 0.001736 ,  54
  10.3923 , 0.910242 , 0.001736 ,  55
  10.3923 , 0.910259 , 0.001736 ,  56
  10.3923 , 0.910297 , 0.001736 ,  57
  10.3923 , 0.910429 , 0.001736 ,  58
  10.3923 , 0.910430 , 0.001736 ,  59
  10.3923 , 0.910454 , 0.001736 ,  60
  10.3923 , 0.909979 , 0.001736 ,  61
  10.3923 , 0.910425 , 0.001736 ,  62
  10.3923 , 0.910312 , 0.001736 ,  63
  10.3923 , 0.910780 , 0.001736 ,  64
  10.3923 , 0.910389 , 0.001736 ,  65
  10.3923 , 0.910412 , 0.001736 ,  66
  10.3923 , 0.910666 , 0.001736 ,  67
  10.3923 , 0.910570 , 0.001736 ,  68
  10.3923 , 0.910297 , 0.001736 ,  69
  10.3923 , 0.910605 , 0.001736 ,  70
  10.3923 , 0.910514 , 0.001736 ,  71
  10.3923 , 0.910219 , 0.001736 ,  72
  10.3923 , 0.910341 , 0.001736 ,  73
  10.3923 , 0.910409 , 0.001736 ,  74
  10.3923 , 0.910456 , 0.001736 ,  75
  10.3923 , 0.910318 , 0.001736 ,  76
  10.3923 , 0.910291 , 0.001736 ,  77
  10.3923 , 0.910438 , 0.001736 ,  78
  10.3923 , 0.910476 , 0.001736 ,  79
  10.3923 , 0.910477 , 0.001736 ,  80
  10.3923 , 0.910472 , 0.001736 ,  81
  10.3923 , 0.910506 , 0.001736 ,  82
  10.3923 , 0.910416 , 0.001736 ,  83
  10.3923 , 0.910046 , 0.001736 ,  84
  10.3923 , 0.910613 , 0.001736 ,  85
  10.3923 , 0.910664 , 0.001736 ,  86
  10.3923 , 0.910560 , 0.001736 ,  87
  10.3923 , 0.910693 , 0.001736 ,  88
  10.3923 , 0.910355 , 0.001736 ,  89
  10.3923 , 0.910351 , 0.001736 ,  90
  10.3923 , 0.910442 , 0.001736 ,  91
  10.3923 , 0.910345 , 0.001736 ,  92
  10.3923 , 0.910328 , 0.001736 ,  93
  10.3923 , 0.910321 , 0.001736 ,  94
  10.3923 , 0.910556 , 0.001736 ,  95
  10.3923 , 0.910444 , 0.001736 ,  96
  10.3923 , 0.910162 , 0.001736 ,  97
  10.3923 , 0.910562 , 0.001736 ,  98
  10.3923 , 0.910038 , 0.001736 ,  99
  10.3923 , 0.910566 , 0.001736 , 100
  10.4403 , 0.912975 , 0.001073 ,   0
  10.4403 , 0.913055 , 0.001073 ,   1
  10.4403 , 0.912996 , 0.001073 ,   2
  10.4403 , 0.912985 , 0.001073 ,   3
  10.4403 , 0.912906 , 0.001073 ,   4
  10.4403 , 0.913051 , 0.001073 ,   5
  10.4403 , 0.912922 , 0.001073 ,   6
  10.4403 , 0.912886 , 0.001073 ,   7
  10.4403 , 0.912872 , 0.001073 ,   8
  10.4403 , 0.913204 , 0.001073 ,   9
  10.4403 , 0.912861 , 0.001073 ,  10
  10.4403 , 0.913187 , 0.001073 ,  11
  10.4403 , 0.912958 , 0.001073 ,  12
  10.4403 , 0.913061 , 0.001073 ,  13
  10.4403 , 0.913066 , 0.001073 ,  14
  10.4403 , 0.912791 , 0.001073 ,  15
  10.4403 , 0.912901 , 0.001073 ,  16
  10.4403 , 0.912829 , 0.001073 ,  17
  10.4403 , 0.913087 , 0.001073 ,  18
  10.4403 , 0.912950 , 0.001073 ,  19
  10.4403 , 0.912921 , 0.001073 ,  20
  10.4403 , 0.912910 , 0.001073 ,  21
  10.4403 , 0.913246 , 0.001073 ,  22
  10.4403 , 0.913039 , 0.001073 ,  23
  10.4403 , 0.913122 , 0.001073 ,  24
  10.4403 , 0.912916 , 0.001073 ,  25
  10.4403 , 0.913013 , 0.001073 ,  26
  10.4403 , 0.913082 , 0.001073 ,  27
  10.4403 , 0.913006 , 0.001073 ,  28
  10.4403 , 0.913033 , 0.001073 ,  29
  10.4403 , 0.913013 , 0.001073 ,  30
  10.4403 , 0.913021 , 0.001073 ,  31
  10.4403 , 0.913054 , 0.001073 ,  32
  10.4403 , 0.913011 , 0.001073 ,  33
  10.4403 , 0.912958 , 0.001073 ,  34
  10.4403 , 0.912891 , 0.001073 ,  35
  10.4403 , 0.913123 , 0.001073 ,  36
  10.4403 , 0.913037 , 0.001073 ,  37
  10.4403 , 0.913006 , 0.001073 ,  38
  10.4403 , 0.912830 , 0.001073 ,  39
  10.4403 , 0.913161 , 0.001073 ,  40
  10.4403 , 0.913125 , 0.001073 ,  41
  10.4403 , 0.912992 , 0.001073 ,  42
  10.4403 , 0.913065 , 0.001073 ,  43
  10.4403 , 0.912937 , 0.001073 ,  44
  10.4403 , 0.913113 , 0.001073 ,  45
  10.4403 , 0.912871 , 0.001073 ,  46
  10.4403 , 0.912941 , 0.001073 ,  47
  10.4403 , 0.913001 , 0.001073 ,  48
  10.4403 , 0.913202 , 0.001073 ,  49
  10.4403 , 0.912848 , 0.001073 ,  50
  10.4403 , 0.912885 , 0.001073 ,  51
  10.4403 , 0.912985 , 0.001073 ,  52
  10.4403 , 0.912894 , 0.001073 ,  53
  10.4403 , 0.912900 , 0.001073 ,  54
  10.4403 , 0.912932 , 0.001073 ,  55
  10.4403 , 0.912982 , 0.001073 ,  56
  10.4403 , 0.912777 , 0.001073 ,  57
  10.4403 , 0.913101 , 0.001073 ,  58
  10.4403 , 0.912871 , 0.001073 ,  59
  10.4403 , 0.912843 , 0.001073 ,  60
  10.4403 , 0.912860 , 0.001073 ,  61
  10.4403 , 0.913109 , 0.001073 ,  62
  10.4403 , 0.912861 , 0.001073 ,  63
  10.4403 , 0.912897 , 0.001073 ,  64
  10.4403 , 0.913053 , 0.001073 ,  65
  10.4403 , 0.912951 , 0.001073 ,  66
  10.4403 , 0.913014 , 0.001073 ,  67
  10.4403 , 0.912928 , 0.001073 ,  68
  10.4403 , 0.913022 , 0.001073 ,  69
  10.4403 , 0.913038 , 0.001073 ,  70
  10.4403 , 0.912941 , 0.001073 ,  71
  10.4403 , 0.913042 , 0.001073 ,  72
  10.4403 , 0.912967 , 0.001073 ,  73
  10.4403 , 0.912923 , 0.001073 ,  74
  10.4403 , 0.913073 , 0.001073 ,  75
  10.4403 , 0.912804 , 0.001073 ,  76
  10.4403 , 0.913170 , 0.001073 ,  77
  10.4403 , 0.912804 , 0.001073 ,  78
  10.4403 , 0.912867 , 0.001073 ,  79
  10.4403 , 0.913134 , 0.001073 ,  80
  10.4403 , 0.913006 , 0.001073 ,  81
  10.4403 , 0.913111 , 0.001073 ,  82
  10.4403 , 0.913011 , 0.001073 ,  83
  10.4403 , 0.912793 , 0.001073 ,  84
  10.4403 , 0.912855 , 0.001073 ,  85
  10.4403 , 0.912920 , 0.001073 ,  86
  10.4403 , 0.912894 , 0.001073 ,  87
  10.4403 , 0.912929 , 0.001073 ,  88
  10.4403 , 0.912900 , 0.001073 ,  89
  10.4403 , 0.912851 , 0.001073 ,  90
  10.4403 , 0.912941 , 0.001073 ,  91
  10.4403 , 0.912967 , 0.001073 ,  92
  10.4403 , 0.912917 , 0.001073 ,  93
  10.4403 , 0.912810 , 0.001073 ,  94
  10.4403 , 0.912980 , 0.001073 ,  95
  10.4403 , 0.913088 , 0.001073 ,  96
  10.4403 , 0.912921 , 0.001073 ,  97
  10.4403 , 0.913102 , 0.001073 ,  98
  10.4403 , 0.913026 , 0.001073 ,  99
  10.4403 , 0.912728 , 0.001073 , 100
  10.4881 , 0.913797 , 0.001107 ,   0
  10.4881 , 0.913689 , 0.001107 ,   1
  10.4881 , 0.913882 , 0.001107 ,   2
  10.4881 , 0.913871 , 0.001107 ,   3
  10.4881 , 0.913914 , 0.001107 ,   4
  10.4881 , 0.913656 , 0.001107 ,   5
  10.4881 , 0.913726 , 0.001107 ,   6
  10.4881 , 0.913716 , 0.001107 ,   7
  10.4881 , 0.913737 , 0.001107 ,   8
  10.4881 , 0.914144 , 0.001107 ,   9
  10.4881 , 0.913772 , 0.001107 ,  10
  10.4881 , 0.914038 , 0.001107 ,  11
  10.4881 , 0.913885 , 0.001107 ,  12
  10.4881 , 0.913773 , 0.001107 ,  13
  10.4881 , 0.913863 , 0.001107 ,  14
  10.4881 , 0.913693 , 0.001107 ,  15
  10.4881 , 0.913717 , 0.001107 ,  16
  10.4881 , 0.913869 , 0.001107 ,  17
  10.4881 , 0.913731 , 0.001107 ,  18
  10.4881 , 0.913712 , 0.001107 ,  19
  10.4881 , 0.913534 , 0.001107 ,  20
  10.4881 , 0.913861 , 0.001107 ,  21
  10.4881 , 0.913857 , 0.001107 ,  22
  10.4881 , 0.913875 , 0.001107 ,  23
  10.4881 , 0.913885 , 0.001107 ,  24
  10.4881 , 0.913721 , 0.001107 ,  25
  10.4881 , 0.913668 , 0.001107 ,  26
  10.4881 , 0.913796 , 0.001107 ,  27
  10.4881 , 0.913812 , 0.001107 ,  28
  10.4881 , 0.913753 , 0.001107 ,  29
  10.4881 , 0.913803 , 0.001107 ,  30
  10.4881 , 0.913835 , 0.001107 ,  31
  10.4881 , 0.913717 , 0.001107 ,  32
  10.4881 , 0.913897 , 0.001107 ,  33
  10.4881 , 0.913778 , 0.001107 ,  34
  10.4881 , 0.913658 , 0.001107 ,  35
  10.4881 , 0.913731 , 0.001107 ,  36
  10.4881 , 0.913689 , 0.001107 ,  37
  10.4881 , 0.913727 , 0.001107 ,  38
  10.4881 , 0.913652 , 0.001107 ,  39
  10.4881 , 0.913946 , 0.001107 ,  40
  10.4881 , 0.913737 , 0.001107 ,  41
  10.4881 , 0.913767 , 0.001107 ,  42
  10.4881 , 0.913594 , 0.001107 ,  43
  10.4881 , 0.913803 , 0.001107 ,  44
  10.4881 , 0.913695 , 0.001107 ,  45
  10.4881 , 0.913797 , 0.001107 ,  46
  10.4881 , 0.913660 , 0.001107 ,  47
  10.4881 , 0.914046 , 0.001107 ,  48
  10.4881 , 0.913837 , 0.001107 ,  49
  10.4881 , 0.913704 , 0.001107 ,  50
  10.4881 , 0.913787 , 0.001107 ,  51
  10.4881 , 0.913745 , 0.001107 ,  52
  10.4881 , 0.913782 , 0.001107 ,  53
  10.4881 , 0.913790 , 0.001107 ,  54
  10.4881 , 0.913631 , 0.001107 ,  55
  10.4881 , 0.913840 , 0.001107 ,  56
  10.4881 , 0.913910 , 0.001107 ,  57
  10.4881 , 0.913953 , 0.001107 ,  58
  10.4881 , 0.913689 , 0.001107 ,  59
  10.4881 , 0.913847 , 0.001107 ,  60
  10.4881 , 0.913691 , 0.001107 ,  61
  10.4881 , 0.913940 , 0.001107 ,  62
  10.4881 , 0.913655 , 0.001107 ,  63
  10.4881 , 0.913997 , 0.001107 ,  64
  10.4881 , 0.913853 , 0.001107 ,  65
  10.4881 , 0.913700 , 0.001107 ,  66
  10.4881 , 0.913914 , 0.001107 ,  67
  10.4881 , 0.913961 , 0.001107 ,  68
  10.4881 , 0.913829 , 0.001107 ,  69
  10.4881 , 0.913705 , 0.001107 ,  70
  10.4881 , 0.913788 , 0.001107 ,  71
  10.4881 , 0.913688 , 0.001107 ,  72
  10.4881 , 0.913872 , 0.001107 ,  73
  10.4881 , 0.913611 , 0.001107 ,  74
  10.4881 , 0.913980 , 0.001107 ,  75
  10.4881 , 0.913964 , 0.001107 ,  76
  10.4881 , 0.913814 , 0.001107 ,  77
  10.4881 , 0.913883 , 0.001107 ,  78
  10.4881 , 0.913707 , 0.001107 ,  79
  10.4881 , 0.913829 , 0.001107 ,  80
  10.4881 , 0.913672 , 0.001107 ,  81
  10.4881 , 0.913790 , 0.001107 ,  82
  10.4881 , 0.913930 , 0.001107 ,  83
  10.4881 , 0.913717 , 0.001107 ,  84
  10.4881 , 0.913812 , 0.001107 ,  85
  10.4881 , 0.913796 , 0.001107 ,  86
  10.4881 , 0.913894 , 0.001107 ,  87
  10.4881 , 0.913950 , 0.001107 ,  88
  10.4881 , 0.913796 , 0.001107 ,  89
  10.4881 , 0.913837 , 0.001107 ,  90
  10.4881 , 0.913917 , 0.001107 ,  91
  10.4881 , 0.913699 , 0.001107 ,  92
  10.4881 , 0.913852 , 0.001107 ,  93
  10.4881 , 0.913853 , 0.001107 ,  94
  10.4881 , 0.913868 , 0.001107 ,  95
  10.4881 , 0.913567 , 0.001107 ,  96
  10.4881 , 0.913671 , 0.001107 ,  97
  10.4881 , 0.913739 , 0.001107 ,  98
  10.4881 , 0.913882 , 0.001107 ,  99
  10.4881 , 0.913873 , 0.001107 , 100
  10.6301 , 0.919518 , 0.001028 ,   0
  10.6301 , 0.919564 , 0.001028 ,   1
  10.6301 , 0.919574 , 0.001028 ,   2
  10.6301 , 0.919582 , 0.001028 ,   3
  10.6301 , 0.919421 , 0.001028 ,   4
  10.6301 , 0.919291 , 0.001028 ,   5
  10.6301 , 0.919493 , 0.001028 ,   6
  10.6301 , 0.919588 , 0.001028 ,   7
  10.6301 , 0.919518 , 0.001028 ,   8
  10.6301 , 0.919560 , 0.001028 ,   9
  10.6301 , 0.919459 , 0.001028 ,  10
  10.6301 , 0.919704 , 0.001028 ,  11
  10.6301 , 0.919589 , 0.001028 ,  12
  10.6301 , 0.919426 , 0.001028 ,  13
  10.6301 , 0.919626 , 0.001028 ,  14
  10.6301 , 0.919478 , 0.001028 ,  15
  10.6301 , 0.919481 , 0.001028 ,  16
  10.6301 , 0.919446 , 0.001028 ,  17
  10.6301 , 0.919455 , 0.001028 ,  18
  10.6301 , 0.919324 , 0.001028 ,  19
  10.6301 , 0.919446 , 0.001028 ,  20
  10.6301 , 0.919486 , 0.001028 ,  21
  10.6301 , 0.919563 , 0.001028 ,  22
  10.6301 , 0.919502 , 0.001028 ,  23
  10.6301 , 0.919409 , 0.001028 ,  24
  10.6301 , 0.919425 , 0.001028 ,  25
  10.6301 , 0.919590 , 0.001028 ,  26
  10.6301 , 0.919452 , 0.001028 ,  27
  10.6301 , 0.919624 , 0.001028 ,  28
  10.6301 , 0.919636 , 0.001028 ,  29
  10.6301 , 0.919567 , 0.001028 ,  30
  10.6301 , 0.919375 , 0.001028 ,  31
  10.6301 , 0.919491 , 0.001028 ,  32
  10.6301 , 0.919546 , 0.001028 ,  33
  10.6301 , 0.919430 , 0.001028 ,  34
  10.6301 , 0.919479 , 0.001028 ,  35
  10.6301 , 0.919577 , 0.001028 ,  36
  10.6301 , 0.919493 , 0.001028 ,  37
  10.6301 , 0.919553 , 0.001028 ,  38
  10.6301 , 0.919618 , 0.001028 ,  39
  10.6301 , 0.919707 , 0.001028 ,  40
  10.6301 , 0.919443 , 0.001028 ,  41
  10.6301 , 0.919565 , 0.001028 ,  42
  10.6301 , 0.919448 , 0.001028 ,  43
  10.6301 , 0.919522 , 0.001028 ,  44
  10.6301 , 0.919436 , 0.001028 ,  45
  10.6301 , 0.919592 , 0.001028 ,  46
  10.6301 , 0.919598 , 0.001028 ,  47
  10.6301 , 0.919678 , 0.001028 ,  48
  10.6301 , 0.919442 , 0.001028 ,  49
  10.6301 , 0.919580 , 0.001028 ,  50
  10.6301 , 0.919353 , 0.001028 ,  51
  10.6301 , 0.919483 , 0.001028 ,  52
  10.6301 , 0.919568 , 0.001028 ,  53
  10.6301 , 0.919644 , 0.001028 ,  54
  10.6301 , 0.919242 , 0.001028 ,  55
  10.6301 , 0.919598 , 0.001028 ,  56
  10.6301 , 0.919576 , 0.001028 ,  57
  10.6301 , 0.919352 , 0.001028 ,  58
  10.6301 , 0.919415 , 0.001028 ,  59
  10.6301 , 0.919520 , 0.001028 ,  60
  10.6301 , 0.919412 , 0.001028 ,  61
  10.6301 , 0.919487 , 0.001028 ,  62
  10.6301 , 0.919538 , 0.001028 ,  63
  10.6301 , 0.919618 , 0.001028 ,  64
  10.6301 , 0.919323 , 0.001028 ,  65
  10.6301 , 0.919604 , 0.001028 ,  66
  10.6301 , 0.919713 , 0.001028 ,  67
  10.6301 , 0.919542 , 0.001028 ,  68
  10.6301 , 0.919320 , 0.001028 ,  69
  10.6301 , 0.919563 , 0.001028 ,  70
  10.6301 , 0.919695 , 0.001028 ,  71
  10.6301 , 0.919479 , 0.001028 ,  72
  10.6301 , 0.919538 , 0.001028 ,  73
  10.6301 , 0.919732 , 0.001028 ,  74
  10.6301 , 0.919680 , 0.001028 ,  75
  10.6301 , 0.919444 , 0.001028 ,  76
  10.6301 , 0.919810 , 0.001028 ,  77
  10.6301 , 0.919553 , 0.001028 ,  78
  10.6301 , 0.919459 , 0.001028 ,  79
  10.6301 , 0.919529 , 0.001028 ,  80
  10.6301 , 0.919479 , 0.001028 ,  81
  10.6301 , 0.919555 , 0.001028 ,  82
  10.6301 , 0.919547 , 0.001028 ,  83
  10.6301 , 0.919377 , 0.001028 ,  84
  10.6301 , 0.919676 , 0.001028 ,  85
  10.6301 , 0.919356 , 0.001028 ,  86
  10.6301 , 0.919434 , 0.001028 ,  87
  10.6301 , 0.919551 , 0.001028 ,  88
  10.6301 , 0.919423 , 0.001028 ,  89
  10.6301 , 0.919570 , 0.001028 ,  90
  10.6301 , 0.919526 , 0.001028 ,  91
  10.6301 , 0.919471 , 0.001028 ,  92
  10.6301 , 0.919517 , 0.001028 ,  93
  10.6301 , 0.919595 , 0.001028 ,  94
  10.6301 , 0.919405 , 0.001028 ,  95
  10.6301 , 0.919506 , 0.001028 ,  96
  10.6301 , 0.919528 , 0.001028 ,  97
  10.6301 , 0.919461 , 0.001028 ,  98
  10.6301 , 0.919442 , 0.001028 ,  99
  10.6301 , 0.919599 , 0.001028 , 100
  10.6771 , 0.915113 , 0.001457 ,   0
  10.6771 , 0.914997 , 0.001457 ,   1
  10.6771 , 0.915144 , 0.001457 ,   2
  10.6771 , 0.915180 , 0.001457 ,   3
  10.6771 , 0.915171 , 0.001457 ,   4
  10.6771 , 0.915011 , 0.001457 ,   5
  10.6771 , 0.915357 , 0.001457 ,   6
  10.6771 , 0.915065 , 0.001457 ,   7
  10.6771 , 0.915105 , 0.001457 ,   8
  10.6771 , 0.914983 , 0.001457 ,   9
  10.6771 , 0.915229 , 0.001457 ,  10
  10.6771 , 0.915514 , 0.001457 ,  11
  10.6771 , 0.915337 , 0.001457 ,  12
  10.6771 , 0.915192 , 0.001457 ,  13
  10.6771 , 0.915272 , 0.001457 ,  14
  10.6771 , 0.915002 , 0.001457 ,  15
  10.6771 , 0.915063 , 0.001457 ,  16
  10.6771 , 0.914878 , 0.001457 ,  17
  10.6771 , 0.915060 , 0.001457 ,  18
  10.6771 , 0.915225 , 0.001457 ,  19
  10.6771 , 0.914901 , 0.001457 ,  20
  10.6771 , 0.914965 , 0.001457 ,  21
  10.6771 , 0.915155 , 0.001457 ,  22
  10.6771 , 0.914825 , 0.001457 ,  23
  10.6771 , 0.915214 , 0.001457 ,  24
  10.6771 , 0.915199 , 0.001457 ,  25
  10.6771 , 0.915175 , 0.001457 ,  26
  10.6771 , 0.915059 , 0.001457 ,  27
  10.6771 , 0.915268 , 0.001457 ,  28
  10.6771 , 0.914902 , 0.001457 ,  29
  10.6771 , 0.915124 , 0.001457 ,  30
  10.6771 , 0.915187 , 0.001457 ,  31
  10.6771 , 0.915096 , 0.001457 ,  32
  10.6771 , 0.915240 , 0.001457 ,  33
  10.6771 , 0.915245 , 0.001457 ,  34
  10.6771 , 0.915035 , 0.001457 ,  35
  10.6771 , 0.915263 , 0.001457 ,  36
  10.6771 , 0.915137 , 0.001457 ,  37
  10.6771 , 0.915095 , 0.001457 ,  38
  10.6771 , 0.915197 , 0.001457 ,  39
  10.6771 , 0.915222 , 0.001457 ,  40
  10.6771 , 0.915030 , 0.001457 ,  41
  10.6771 , 0.915280 , 0.001457 ,  42
  10.6771 , 0.915186 , 0.001457 ,  43
  10.6771 , 0.914815 , 0.001457 ,  44
  10.6771 , 0.915159 , 0.001457 ,  45
  10.6771 , 0.915148 , 0.001457 ,  46
  10.6771 , 0.914819 , 0.001457 ,  47
  10.6771 , 0.915176 , 0.001457 ,  48
  10.6771 , 0.915329 , 0.001457 ,  49
  10.6771 , 0.915028 , 0.001457 ,  50
  10.6771 , 0.915091 , 0.001457 ,  51
  10.6771 , 0.915031 , 0.001457 ,  52
  10.6771 , 0.915155 , 0.001457 ,  53
  10.6771 , 0.914726 , 0.001457 ,  54
  10.6771 , 0.914700 , 0.001457 ,  55
  10.6771 , 0.915151 , 0.001457 ,  56
  10.6771 , 0.915183 , 0.001457 ,  57
  10.6771 , 0.915171 , 0.001457 ,  58
  10.6771 , 0.914835 , 0.001457 ,  59
  10.6771 , 0.915071 , 0.001457 ,  60
  10.6771 , 0.914913 , 0.001457 ,  61
  10.6771 , 0.915392 , 0.001457 ,  62
  10.6771 , 0.915198 , 0.001457 ,  63
  10.6771 , 0.915079 , 0.001457 ,  64
  10.6771 , 0.915097 , 0.001457 ,  65
  10.6771 , 0.915129 , 0.001457 ,  66
  10.6771 , 0.915248 , 0.001457 ,  67
  10.6771 , 0.915175 , 0.001457 ,  68
  10.6771 , 0.915198 , 0.001457 ,  69
  10.6771 , 0.914998 , 0.001457 ,  70
  10.6771 , 0.915112 , 0.001457 ,  71
  10.6771 , 0.915108 , 0.001457 ,  72
  10.6771 , 0.915312 , 0.001457 ,  73
  10.6771 , 0.915103 , 0.001457 ,  74
  10.6771 , 0.915056 , 0.001457 ,  75
  10.6771 , 0.915079 , 0.001457 ,  76
  10.6771 , 0.915251 , 0.001457 ,  77
  10.6771 , 0.915079 , 0.001457 ,  78
  10.6771 , 0.915124 , 0.001457 ,  79
  10.6771 , 0.915195 , 0.001457 ,  80
  10.6771 , 0.915058 , 0.001457 ,  81
  10.6771 , 0.915306 , 0.001457 ,  82
  10.6771 , 0.914960 , 0.001457 ,  83
  10.6771 , 0.914940 , 0.001457 ,  84
  10.6771 , 0.915068 , 0.001457 ,  85
  10.6771 , 0.915228 , 0.001457 ,  86
  10.6771 , 0.915268 , 0.001457 ,  87
  10.6771 , 0.915344 , 0.001457 ,  88
  10.6771 , 0.914889 , 0.001457 ,  89
  10.6771 , 0.915027 , 0.001457 ,  90
  10.6771 , 0.915029 , 0.001457 ,  91
  10.6771 , 0.914956 , 0.001457 ,  92
  10.6771 , 0.915150 , 0.001457 ,  93
  10.6771 , 0.915365 , 0.001457 ,  94
  10.6771 , 0.915135 , 0.001457 ,  95
  10.6771 , 0.914973 , 0.001457 ,  96
  10.6771 , 0.914968 , 0.001457 ,  97
  10.6771 , 0.915228 , 0.001457 ,  98
  10.6771 , 0.915123 , 0.001457 ,  99
  10.6771 , 0.915025 , 0.001457 , 100
  10.7238 , 0.917396 , 0.001331 ,   0
  10.7238 , 0.917356 , 0.001331 ,   1
  10.7238 , 0.917441 , 0.001331 ,   2
  10.7238 , 0.917408 , 0.001331 ,   3
  10.7238 , 0.917284 , 0.001331 ,   4
  10.7238 , 0.917277 , 0.001331 ,   5
  10.7238 , 0.917276 , 0.001331 ,   6
  10.7238 , 0.917421 , 0.001331 ,   7
  10.7238 , 0.917621 , 0.001331 ,   8
  10.7238 , 0.917468 , 0.001331 ,   9
  10.7238 , 0.917308 , 0.001331 ,  10
  10.7238 , 0.917373 , 0.001331 ,  11
  10.7238 , 0.917405 , 0.001331 ,  12
  10.7238 , 0.917020 , 0.001331 ,  13
  10.7238 , 0.917430 , 0.001331 ,  14
  10.7238 , 0.917525 , 0.001331 ,  15
  10.7238 , 0.917602 , 0.001331 ,  16
  10.7238 , 0.917232 , 0.001331 ,  17
  10.7238 , 0.917556 , 0.001331 ,  18
  10.7238 , 0.917344 , 0.001331 ,  19
  10.7238 , 0.917461 , 0.001331 ,  20
  10.7238 , 0.917378 , 0.001331 ,  21
  10.7238 , 0.917508 , 0.001331 ,  22
  10.7238 , 0.917531 , 0.001331 ,  23
  10.7238 , 0.917609 , 0.001331 ,  24
  10.7238 , 0.917446 , 0.001331 ,  25
  10.7238 , 0.917378 , 0.001331 ,  26
  10.7238 , 0.917376 , 0.001331 ,  27
  10.7238 , 0.917457 , 0.001331 ,  28
  10.7238 , 0.917587 , 0.001331 ,  29
  10.7238 , 0.917361 , 0.001331 ,  30
  10.7238 , 0.917287 , 0.001331 ,  31
  10.7238 , 0.917589 , 0.001331 ,  32
  10.7238 , 0.917241 , 0.001331 ,  33
  10.7238 , 0.917318 , 0.001331 ,  34
  10.7238 , 0.917458 , 0.001331 ,  35
  10.7238 , 0.917486 , 0.001331 ,  36
  10.7238 , 0.917301 , 0.001331 ,  37
  10.7238 , 0.917331 , 0.001331 ,  38
  10.7238 , 0.917587 , 0.001331 ,  39
  10.7238 , 0.917365 , 0.001331 ,  40
  10.7238 , 0.917446 , 0.001331 ,  41
  10.7238 , 0.917339 , 0.001331 ,  42
  10.7238 , 0.917457 , 0.001331 ,  43
  10.7238 , 0.917239 , 0.001331 ,  44
  10.7238 , 0.917391 , 0.001331 ,  45
  10.7238 , 0.917409 , 0.001331 ,  46
  10.7238 , 0.917124 , 0.001331 ,  47
  10.7238 , 0.917373 , 0.001331 ,  48
  10.7238 , 0.917628 , 0.001331 ,  49
  10.7238 , 0.917227 , 0.001331 ,  50
  10.7238 , 0.917358 , 0.001331 ,  51
  10.7238 , 0.917192 , 0.001331 ,  52
  10.7238 , 0.917354 , 0.001331 ,  53
  10.7238 , 0.917371 , 0.001331 ,  54
  10.7238 , 0.917243 , 0.001331 ,  55
  10.7238 , 0.917420 , 0.001331 ,  56
  10.7238 , 0.917316 , 0.001331 ,  57
  10.7238 , 0.917698 , 0.001331 ,  58
  10.7238 , 0.917209 , 0.001331 ,  59
  10.7238 , 0.917520 , 0.001331 ,  60
  10.7238 , 0.917189 , 0.001331 ,  61
  10.7238 , 0.917527 , 0.001331 ,  62
  10.7238 , 0.917425 , 0.001331 ,  63
  10.7238 , 0.917604 , 0.001331 ,  64
  10.7238 , 0.917668 , 0.001331 ,  65
  10.7238 , 0.917595 , 0.001331 ,  66
  10.7238 , 0.917396 , 0.001331 ,  67
  10.7238 , 0.917633 , 0.001331 ,  68
  10.7238 , 0.917447 , 0.001331 ,  69
  10.7238 , 0.917389 , 0.001331 ,  70
  10.7238 , 0.917312 , 0.001331 ,  71
  10.7238 , 0.917241 , 0.001331 ,  72
  10.7238 , 0.917528 , 0.001331 ,  73
  10.7238 , 0.917353 , 0.001331 ,  74
  10.7238 , 0.917461 , 0.001331 ,  75
  10.7238 , 0.917288 , 0.001331 ,  76
  10.7238 , 0.917559 , 0.001331 ,  77
  10.7238 , 0.917237 , 0.001331 ,  78
  10.7238 , 0.917428 , 0.001331 ,  79
  10.7238 , 0.917172 , 0.001331 ,  80
  10.7238 , 0.917378 , 0.001331 ,  81
  10.7238 , 0.917222 , 0.001331 ,  82
  10.7238 , 0.917573 , 0.001331 ,  83
  10.7238 , 0.917315 , 0.001331 ,  84
  10.7238 , 0.917324 , 0.001331 ,  85
  10.7238 , 0.917192 , 0.001331 ,  86
  10.7238 , 0.917503 , 0.001331 ,  87
  10.7238 , 0.917487 , 0.001331 ,  88
  10.7238 , 0.917371 , 0.001331 ,  89
  10.7238 , 0.917368 , 0.001331 ,  90
  10.7238 , 0.917428 , 0.001331 ,  91
  10.7238 , 0.917297 , 0.001331 ,  92
  10.7238 , 0.917445 , 0.001331 ,  93
  10.7238 , 0.917341 , 0.001331 ,  94
  10.7238 , 0.917565 , 0.001331 ,  95
  10.7238 , 0.917229 , 0.001331 ,  96
  10.7238 , 0.917338 , 0.001331 ,  97
  10.7238 , 0.917586 , 0.001331 ,  98
  10.7238 , 0.917209 , 0.001331 ,  99
  10.7238 , 0.917416 , 0.001331 , 100
  10.7703 , 0.918077 , 0.001318 ,   0
  10.7703 , 0.917887 , 0.001318 ,   1
  10.7703 , 0.918070 , 0.001318 ,   2
  10.7703 , 0.917873 , 0.001318 ,   3
  10.7703 , 0.917877 , 0.001318 ,   4
  10.7703 , 0.917991 , 0.001318 ,   5
  10.7703 , 0.918042 , 0.001318 ,   6
  10.7703 , 0.918171 , 0.001318 ,   7
  10.7703 , 0.917982 , 0.001318 ,   8
  10.7703 , 0.918061 , 0.001318 ,   9
  10.7703 , 0.918239 , 0.001318 ,  10
  10.7703 , 0.918200 , 0.001318 ,  11
  10.7703 , 0.917894 , 0.001318 ,  12
  10.7703 , 0.918064 , 0.001318 ,  13
  10.7703 , 0.918064 , 0.001318 ,  14
  10.7703 , 0.918104 , 0.001318 ,  15
  10.7703 , 0.918017 , 0.001318 ,  16
  10.7703 , 0.918013 , 0.001318 ,  17
  10.7703 , 0.917862 , 0.001318 ,  18
  10.7703 , 0.917773 , 0.001318 ,  19
  10.7703 , 0.918030 , 0.001318 ,  20
  10.7703 , 0.917996 , 0.001318 ,  21
  10.7703 , 0.918344 , 0.001318 ,  22
  10.7703 , 0.918076 , 0.001318 ,  23
  10.7703 , 0.918126 , 0.001318 ,  24
  10.7703 , 0.918057 , 0.001318 ,  25
  10.7703 , 0.918149 , 0.001318 ,  26
  10.7703 , 0.918040 , 0.001318 ,  27
  10.7703 , 0.918148 , 0.001318 ,  28
  10.7703 , 0.918034 , 0.001318 ,  29
  10.7703 , 0.918158 , 0.001318 ,  30
  10.7703 , 0.917759 , 0.001318 ,  31
  10.7703 , 0.917951 , 0.001318 ,  32
  10.7703 , 0.917922 , 0.001318 ,  33
  10.7703 , 0.918003 , 0.001318 ,  34
  10.7703 , 0.917939 , 0.001318 ,  35
  10.7703 , 0.918081 , 0.001318 ,  36
  10.7703 , 0.917830 , 0.001318 ,  37
  10.7703 , 0.918294 , 0.001318 ,  38
  10.7703 , 0.917836 , 0.001318 ,  39
  10.7703 , 0.918101 , 0.001318 ,  40
  10.7703 , 0.918154 , 0.001318 ,  41
  10.7703 , 0.917980 , 0.001318 ,  42
  10.7703 , 0.918057 , 0.001318 ,  43
  10.7703 , 0.917976 , 0.001318 ,  44
  10.7703 , 0.918080 , 0.001318 ,  45
  10.7703 , 0.917999 , 0.001318 ,  46
  10.7703 , 0.917818 , 0.001318 ,  47
  10.7703 , 0.918078 , 0.001318 ,  48
  10.7703 , 0.918062 , 0.001318 ,  49
  10.7703 , 0.918152 , 0.001318 ,  50
  10.7703 , 0.918037 , 0.001318 ,  51
  10.7703 , 0.918011 , 0.001318 ,  52
  10.7703 , 0.918167 , 0.001318 ,  53
  10.7703 , 0.918138 , 0.001318 ,  54
  10.7703 , 0.918180 , 0.001318 ,  55
  10.7703 , 0.918007 , 0.001318 ,  56
  10.7703 , 0.918325 , 0.001318 ,  57
  10.7703 , 0.917976 , 0.001318 ,  58
  10.7703 , 0.917978 , 0.001318 ,  59
  10.7703 , 0.918214 , 0.001318 ,  60
  10.7703 , 0.918191 , 0.001318 ,  61
  10.7703 , 0.918244 , 0.001318 ,  62
  10.7703 , 0.917905 , 0.001318 ,  63
  10.7703 , 0.918179 , 0.001318 ,  64
  10.7703 , 0.918160 , 0.001318 ,  65
  10.7703 , 0.917966 , 0.001318 ,  66
  10.7703 , 0.918244 , 0.001318 ,  67
  10.7703 , 0.917998 , 0.001318 ,  68
  10.7703 , 0.918194 , 0.001318 ,  69
  10.7703 , 0.917950 , 0.001318 ,  70
  10.7703 , 0.918407 , 0.001318 ,  71
  10.7703 , 0.918004 , 0.001318 ,  72
  10.7703 , 0.918181 , 0.001318 ,  73
  10.7703 , 0.918153 , 0.001318 ,  74
  10.7703 , 0.918248 , 0.001318 ,  75
  10.7703 , 0.918175 , 0.001318 ,  76
  10.7703 , 0.918175 , 0.001318 ,  77
  10.7703 , 0.917982 , 0.001318 ,  78
  10.7703 , 0.918187 , 0.001318 ,  79
  10.7703 , 0.917852 , 0.001318 ,  80
  10.7703 , 0.918080 , 0.001318 ,  81
  10.7703 , 0.918141 , 0.001318 ,  82
  10.7703 , 0.918055 , 0.001318 ,  83
  10.7703 , 0.918109 , 0.001318 ,  84
  10.7703 , 0.918033 , 0.001318 ,  85
  10.7703 , 0.918173 , 0.001318 ,  86
  10.7703 , 0.918050 , 0.001318 ,  87
  10.7703 , 0.918394 , 0.001318 ,  88
  10.7703 , 0.918317 , 0.001318 ,  89
  10.7703 , 0.918133 , 0.001318 ,  90
  10.7703 , 0.918079 , 0.001318 ,  91
  10.7703 , 0.918177 , 0.001318 ,  92
  10.7703 , 0.918042 , 0.001318 ,  93
  10.7703 , 0.918196 , 0.001318 ,  94
  10.7703 , 0.918115 , 0.001318 ,  95
  10.7703 , 0.918085 , 0.001318 ,  96
  10.7703 , 0.918318 , 0.001318 ,  97
  10.7703 , 0.917986 , 0.001318 ,  98
  10.7703 , 0.918142 , 0.001318 ,  99
  10.7703 , 0.918143 , 0.001318 , 100
  10.8167 , 0.920840 , 0.001101 ,   0
  10.8167 , 0.920815 , 0.001101 ,   1
  10.8167 , 0.920872 , 0.001101 ,   2
  10.8167 , 0.920683 , 0.001101 ,   3
  10.8167 , 0.920794 , 0.001101 ,   4
  10.8167 , 0.920758 , 0.001101 ,   5
  10.8167 , 0.920980 , 0.001101 ,   6
  10.8167 , 0.920927 , 0.001101 ,   7
  10.8167 , 0.920677 , 0.001101 ,   8
  10.8167 , 0.920862 , 0.001101 ,   9
  10.8167 , 0.920937 , 0.001101 ,  10
  10.8167 , 0.920882 , 0.001101 ,  11
  10.8167 , 0.920806 , 0.001101 ,  12
  10.8167 , 0.920848 , 0.001101 ,  13
  10.8167 , 0.920975 , 0.001101 ,  14
  10.8167 , 0.920872 , 0.001101 ,  15
  10.8167 , 0.920955 , 0.001101 ,  16
  10.8167 , 0.920789 , 0.001101 ,  17
  10.8167 , 0.920538 , 0.001101 ,  18
  10.8167 , 0.920823 , 0.001101 ,  19
  10.8167 , 0.920935 , 0.001101 ,  20
  10.8167 , 0.920646 , 0.001101 ,  21
  10.8167 , 0.920844 , 0.001101 ,  22
  10.8167 , 0.920805 , 0.001101 ,  23
  10.8167 , 0.920927 , 0.001101 ,  24
  10.8167 , 0.920833 , 0.001101 ,  25
  10.8167 , 0.920928 , 0.001101 ,  26
  10.8167 , 0.920902 , 0.001101 ,  27
  10.8167 , 0.920876 , 0.001101 ,  28
  10.8167 , 0.920690 , 0.001101 ,  29
  10.8167 , 0.920866 , 0.001101 ,  30
  10.8167 , 0.920724 , 0.001101 ,  31
  10.8167 , 0.920783 , 0.001101 ,  32
  10.8167 , 0.920937 , 0.001101 ,  33
  10.8167 , 0.920676 , 0.001101 ,  34
  10.8167 , 0.920876 , 0.001101 ,  35
  10.8167 , 0.920969 , 0.001101 ,  36
  10.8167 , 0.920870 , 0.001101 ,  37
  10.8167 , 0.920878 , 0.001101 ,  38
  10.8167 , 0.920832 , 0.001101 ,  39
  10.8167 , 0.920806 , 0.001101 ,  40
  10.8167 , 0.920633 , 0.001101 ,  41
  10.8167 , 0.920821 , 0.001101 ,  42
  10.8167 , 0.920605 , 0.001101 ,  43
  10.8167 , 0.920921 , 0.001101 ,  44
  10.8167 , 0.920896 , 0.001101 ,  45
  10.8167 , 0.920947 , 0.001101 ,  46
  10.8167 , 0.920790 , 0.001101 ,  47
  10.8167 , 0.920821 , 0.001101 ,  48
  10.8167 , 0.921051 , 0.001101 ,  49
  10.8167 , 0.921075 , 0.001101 ,  50
  10.8167 , 0.920730 , 0.001101 ,  51
  10.8167 , 0.920598 , 0.001101 ,  52
  10.8167 , 0.920693 , 0.001101 ,  53
  10.8167 , 0.920933 , 0.001101 ,  54
  10.8167 , 0.920805 , 0.001101 ,  55
  10.8167 , 0.920886 , 0.001101 ,  56
  10.8167 , 0.920898 , 0.001101 ,  57
  10.8167 , 0.920725 , 0.001101 ,  58
  10.8167 , 0.920693 , 0.001101 ,  59
  10.8167 , 0.921051 , 0.001101 ,  60
  10.8167 , 0.920905 , 0.001101 ,  61
  10.8167 , 0.920726 , 0.001101 ,  62
  10.8167 , 0.920818 , 0.001101 ,  63
  10.8167 , 0.921122 , 0.001101 ,  64
  10.8167 , 0.920960 , 0.001101 ,  65
  10.8167 , 0.920912 , 0.001101 ,  66
  10.8167 , 0.920970 , 0.001101 ,  67
  10.8167 , 0.920727 , 0.001101 ,  68
  10.8167 , 0.920914 , 0.001101 ,  69
  10.8167 , 0.920935 , 0.001101 ,  70
  10.8167 , 0.920804 , 0.001101 ,  71
  10.8167 , 0.920870 , 0.001101 ,  72
  10.8167 , 0.920932 , 0.001101 ,  73
  10.8167 , 0.920808 , 0.001101 ,  74
  10.8167 , 0.921074 , 0.001101 ,  75
  10.8167 , 0.920780 , 0.001101 ,  76
  10.8167 , 0.920840 , 0.001101 ,  77
  10.8167 , 0.920784 , 0.001101 ,  78
  10.8167 , 0.920769 , 0.001101 ,  79
  10.8167 , 0.920954 , 0.001101 ,  80
  10.8167 , 0.920852 , 0.001101 ,  81
  10.8167 , 0.920977 , 0.001101 ,  82
  10.8167 , 0.920873 , 0.001101 ,  83
  10.8167 , 0.920608 , 0.001101 ,  84
  10.8167 , 0.920842 , 0.001101 ,  85
  10.8167 , 0.920890 , 0.001101 ,  86
  10.8167 , 0.920858 , 0.001101 ,  87
  10.8167 , 0.920830 , 0.001101 ,  88
  10.8167 , 0.920778 , 0.001101 ,  89
  10.8167 , 0.920962 , 0.001101 ,  90
  10.8167 , 0.920716 , 0.001101 ,  91
  10.8167 , 0.920727 , 0.001101 ,  92
  10.8167 , 0.920884 , 0.001101 ,  93
  10.8167 , 0.920841 , 0.001101 ,  94
  10.8167 , 0.920827 , 0.001101 ,  95
  10.8167 , 0.920819 , 0.001101 ,  96
  10.8167 , 0.920876 , 0.001101 ,  97
  10.8167 , 0.920911 , 0.001101 ,  98
  10.8167 , 0.920682 , 0.001101 ,  99
  10.8167 , 0.920823 , 0.001101 , 100
  10.8628 , 0.920634 , 0.001439 ,   0
  10.8628 , 0.920664 , 0.001439 ,   1
  10.8628 , 0.920545 , 0.001439 ,   2
  10.8628 , 0.920357 , 0.001439 ,   3
  10.8628 , 0.920464 , 0.001439 ,   4
  10.8628 , 0.920747 , 0.001439 ,   5
  10.8628 , 0.920536 , 0.001439 ,   6
  10.8628 , 0.920686 , 0.001439 ,   7
  10.8628 , 0.920542 , 0.001439 ,   8
  10.8628 , 0.920782 , 0.001439 ,   9
  10.8628 , 0.920522 , 0.001439 ,  10
  10.8628 , 0.920524 , 0.001439 ,  11
  10.8628 , 0.920845 , 0.001439 ,  12
  10.8628 , 0.920618 , 0.001439 ,  13
  10.8628 , 0.920737 , 0.001439 ,  14
  10.8628 , 0.920790 , 0.001439 ,  15
  10.8628 , 0.920828 , 0.001439 ,  16
  10.8628 , 0.920286 , 0.001439 ,  17
  10.8628 , 0.920491 , 0.001439 ,  18
  10.8628 , 0.920648 , 0.001439 ,  19
  10.8628 , 0.920740 , 0.001439 ,  20
  10.8628 , 0.920701 , 0.001439 ,  21
  10.8628 , 0.920852 , 0.001439 ,  22
  10.8628 , 0.920466 , 0.001439 ,  23
  10.8628 , 0.920642 , 0.001439 ,  24
  10.8628 , 0.920928 , 0.001439 ,  25
  10.8628 , 0.920646 , 0.001439 ,  26
  10.8628 , 0.920429 , 0.001439 ,  27
  10.8628 , 0.920430 , 0.001439 ,  28
  10.8628 , 0.920725 , 0.001439 ,  29
  10.8628 , 0.920532 , 0.001439 ,  30
  10.8628 , 0.920815 , 0.001439 ,  31
  10.8628 , 0.920533 , 0.001439 ,  32
  10.8628 , 0.920617 , 0.001439 ,  33
  10.8628 , 0.920561 , 0.001439 ,  34
  10.8628 , 0.920717 , 0.001439 ,  35
  10.8628 , 0.920532 , 0.001439 ,  36
  10.8628 , 0.920651 , 0.001439 ,  37
  10.8628 , 0.920529 , 0.001439 ,  38
  10.8628 , 0.920680 , 0.001439 ,  39
  10.8628 , 0.920606 , 0.001439 ,  40
  10.8628 , 0.920406 , 0.001439 ,  41
  10.8628 , 0.920751 , 0.001439 ,  42
  10.8628 , 0.920638 , 0.001439 ,  43
  10.8628 , 0.920595 , 0.001439 ,  44
  10.8628 , 0.920316 , 0.001439 ,  45
  10.8628 , 0.920515 , 0.001439 ,  46
  10.8628 , 0.920525 , 0.001439 ,  47
  10.8628 , 0.920721 , 0.001439 ,  48
  10.8628 , 0.920897 , 0.001439 ,  49
  10.8628 , 0.920209 , 0.001439 ,  50
  10.8628 , 0.920771 , 0.001439 ,  51
  10.8628 , 0.920387 , 0.001439 ,  52
  10.8628 , 0.920513 , 0.001439 ,  53
  10.8628 , 0.920470 , 0.001439 ,  54
  10.8628 , 0.920519 , 0.001439 ,  55
  10.8628 , 0.920586 , 0.001439 ,  56
  10.8628 , 0.920896 , 0.001439 ,  57
  10.8628 , 0.920608 , 0.001439 ,  58
  10.8628 , 0.920662 , 0.001439 ,  59
  10.8628 , 0.920601 , 0.001439 ,  60
  10.8628 , 0.920533 , 0.001439 ,  61
  10.8628 , 0.920745 , 0.001439 ,  62
  10.8628 , 0.920798 , 0.001439 ,  63
  10.8628 , 0.920716 , 0.001439 ,  64
  10.8628 , 0.920686 , 0.001439 ,  65
  10.8628 , 0.920576 , 0.001439 ,  66
  10.8628 , 0.920567 , 0.001439 ,  67
  10.8628 , 0.920489 , 0.001439 ,  68
  10.8628 , 0.920551 , 0.001439 ,  69
  10.8628 , 0.920757 , 0.001439 ,  70
  10.8628 , 0.920880 , 0.001439 ,  71
  10.8628 , 0.920583 , 0.001439 ,  72
  10.8628 , 0.920495 , 0.001439 ,  73
  10.8628 , 0.920769 , 0.001439 ,  74
  10.8628 , 0.920934 , 0.001439 ,  75
  10.8628 , 0.920676 , 0.001439 ,  76
  10.8628 , 0.920847 , 0.001439 ,  77
  10.8628 , 0.920783 , 0.001439 ,  78
  10.8628 , 0.920446 , 0.001439 ,  79
  10.8628 , 0.920596 , 0.001439 ,  80
  10.8628 , 0.920733 , 0.001439 ,  81
  10.8628 , 0.920835 , 0.001439 ,  82
  10.8628 , 0.920601 , 0.001439 ,  83
  10.8628 , 0.920752 , 0.001439 ,  84
  10.8628 , 0.920818 , 0.001439 ,  85
  10.8628 , 0.920541 , 0.001439 ,  86
  10.8628 , 0.920643 , 0.001439 ,  87
  10.8628 , 0.920729 , 0.001439 ,  88
  10.8628 , 0.920684 , 0.001439 ,  89
  10.8628 , 0.920745 , 0.001439 ,  90
  10.8628 , 0.920703 , 0.001439 ,  91
  10.8628 , 0.920739 , 0.001439 ,  92
  10.8628 , 0.920665 , 0.001439 ,  93
  10.8628 , 0.920673 , 0.001439 ,  94
  10.8628 , 0.920709 , 0.001439 ,  95
  10.8628 , 0.920626 , 0.001439 ,  96
  10.8628 , 0.920601 , 0.001439 ,  97
  10.8628 , 0.920531 , 0.001439 ,  98
  10.8628 , 0.920504 , 0.001439 ,  99
  10.8628 , 0.920574 , 0.001439 , 100
  10.9545 , 0.922585 , 0.001483 ,   0
  10.9545 , 0.922241 , 0.001483 ,   1
  10.9545 , 0.922817 , 0.001483 ,   2
  10.9545 , 0.922497 , 0.001483 ,   3
  10.9545 , 0.922622 , 0.001483 ,   4
  10.9545 , 0.922517 , 0.001483 ,   5
  10.9545 , 0.922350 , 0.001483 ,   6
  10.9545 , 0.922438 , 0.001483 ,   7
  10.9545 , 0.922526 , 0.001483 ,   8
  10.9545 , 0.922808 , 0.001483 ,   9
  10.9545 , 0.922377 , 0.001483 ,  10
  10.9545 , 0.922658 , 0.001483 ,  11
  10.9545 , 0.922597 , 0.001483 ,  12
  10.9545 , 0.922323 , 0.001483 ,  13
  10.9545 , 0.922510 , 0.001483 ,  14
  10.9545 , 0.922624 , 0.001483 ,  15
  10.9545 , 0.922589 , 0.001483 ,  16
  10.9545 , 0.922439 , 0.001483 ,  17
  10.9545 , 0.922684 , 0.001483 ,  18
  10.9545 , 0.922607 , 0.001483 ,  19
  10.9545 , 0.922516 , 0.001483 ,  20
  10.9545 , 0.922445 , 0.001483 ,  21
  10.9545 , 0.922923 , 0.001483 ,  22
  10.9545 , 0.922718 , 0.001483 ,  23
  10.9545 , 0.922368 , 0.001483 ,  24
  10.9545 , 0.922658 , 0.001483 ,  25
  10.9545 , 0.922946 , 0.001483 ,  26
  10.9545 , 0.922722 , 0.001483 ,  27
  10.9545 , 0.922534 , 0.001483 ,  28
  10.9545 , 0.922505 , 0.001483 ,  29
  10.9545 , 0.922577 , 0.001483 ,  30
  10.9545 , 0.922555 , 0.001483 ,  31
  10.9545 , 0.922722 , 0.001483 ,  32
  10.9545 , 0.922489 , 0.001483 ,  33
  10.9545 , 0.922857 , 0.001483 ,  34
  10.9545 , 0.922542 , 0.001483 ,  35
  10.9545 , 0.922798 , 0.001483 ,  36
  10.9545 , 0.922665 , 0.001483 ,  37
  10.9545 , 0.922615 , 0.001483 ,  38
  10.9545 , 0.922730 , 0.001483 ,  39
  10.9545 , 0.922603 , 0.001483 ,  40
  10.9545 , 0.922503 , 0.001483 ,  41
  10.9545 , 0.922466 , 0.001483 ,  42
  10.9545 , 0.922565 , 0.001483 ,  43
  10.9545 , 0.922430 , 0.001483 ,  44
  10.9545 , 0.922558 , 0.001483 ,  45
  10.9545 , 0.922618 , 0.001483 ,  46
  10.9545 , 0.922544 , 0.001483 ,  47
  10.9545 , 0.922764 , 0.001483 ,  48
  10.9545 , 0.922838 , 0.001483 ,  49
  10.9545 , 0.922649 , 0.001483 ,  50
  10.9545 , 0.922354 , 0.001483 ,  51
  10.9545 , 0.922131 , 0.001483 ,  52
  10.9545 , 0.922472 , 0.001483 ,  53
  10.9545 , 0.922518 , 0.001483 ,  54
  10.9545 , 0.922598 , 0.001483 ,  55
  10.9545 , 0.922683 , 0.001483 ,  56
  10.9545 , 0.922561 , 0.001483 ,  57
  10.9545 , 0.922574 , 0.001483 ,  58
  10.9545 , 0.922493 , 0.001483 ,  59
  10.9545 , 0.922526 , 0.001483 ,  60
  10.9545 , 0.922519 , 0.001483 ,  61
  10.9545 , 0.922570 , 0.001483 ,  62
  10.9545 , 0.922560 , 0.001483 ,  63
  10.9545 , 0.922880 , 0.001483 ,  64
  10.9545 , 0.922552 , 0.001483 ,  65
  10.9545 , 0.922863 , 0.001483 ,  66
  10.9545 , 0.922584 , 0.001483 ,  67
  10.9545 , 0.922496 , 0.001483 ,  68
  10.9545 , 0.922517 , 0.001483 ,  69
  10.9545 , 0.922858 , 0.001483 ,  70
  10.9545 , 0.922314 , 0.001483 ,  71
  10.9545 , 0.922536 , 0.001483 ,  72
  10.9545 , 0.922784 , 0.001483 ,  73
  10.9545 , 0.922616 , 0.001483 ,  74
  10.9545 , 0.922454 , 0.001483 ,  75
  10.9545 , 0.922731 , 0.001483 ,  76
  10.9545 , 0.922676 , 0.001483 ,  77
  10.9545 , 0.922371 , 0.001483 ,  78
  10.9545 , 0.922640 , 0.001483 ,  79
  10.9545 , 0.922595 , 0.001483 ,  80
  10.9545 , 0.922760 , 0.001483 ,  81
  10.9545 , 0.922553 , 0.001483 ,  82
  10.9545 , 0.922602 , 0.001483 ,  83
  10.9545 , 0.922700 , 0.001483 ,  84
  10.9545 , 0.922586 , 0.001483 ,  85
  10.9545 , 0.922609 , 0.001483 ,  86
  10.9545 , 0.922573 , 0.001483 ,  87
  10.9545 , 0.922825 , 0.001483 ,  88
  10.9545 , 0.922363 , 0.001483 ,  89
  10.9545 , 0.922446 , 0.001483 ,  90
  10.9545 , 0.922670 , 0.001483 ,  91
  10.9545 , 0.922526 , 0.001483 ,  92
  10.9545 , 0.922569 , 0.001483 ,  93
  10.9545 , 0.922712 , 0.001483 ,  94
  10.9545 , 0.922714 , 0.001483 ,  95
  10.9545 , 0.922386 , 0.001483 ,  96
  10.9545 , 0.922510 , 0.001483 ,  97
  10.9545 , 0.922572 , 0.001483 ,  98
  10.9545 , 0.922530 , 0.001483 ,  99
  10.9545 , 0.922608 , 0.001483 , 100
  11.0000 , 0.920739 , 0.001564 ,   0
  11.0000 , 0.920516 , 0.001564 ,   1
  11.0000 , 0.920669 , 0.001564 ,   2
  11.0000 , 0.920437 , 0.001564 ,   3
  11.0000 , 0.920684 , 0.001564 ,   4
  11.0000 , 0.920838 , 0.001564 ,   5
  11.0000 , 0.920682 , 0.001564 ,   6
  11.0000 , 0.920773 , 0.001564 ,   7
  11.0000 , 0.920737 , 0.001564 ,   8
  11.0000 , 0.920663 , 0.001564 ,   9
  11.0000 , 0.920536 , 0.001564 ,  10
  11.0000 , 0.920923 , 0.001564 ,  11
  11.0000 , 0.920831 , 0.001564 ,  12
  11.0000 , 0.920939 , 0.001564 ,  13
  11.0000 , 0.920867 , 0.001564 ,  14
  11.0000 , 0.920471 , 0.001564 ,  15
  11.0000 , 0.920570 , 0.001564 ,  16
  11.0000 , 0.920759 , 0.001564 ,  17
  11.0000 , 0.920730 , 0.001564 ,  18
  11.0000 , 0.920819 , 0.001564 ,  19
  11.0000 , 0.920751 , 0.001564 ,  20
  11.0000 , 0.920722 , 0.001564 ,  21
  11.0000 , 0.920823 , 0.001564 ,  22
  11.0000 , 0.920850 , 0.001564 ,  23
  11.0000 , 0.920538 , 0.001564 ,  24
  11.0000 , 0.920581 , 0.001564 ,  25
  11.0000 , 0.920870 , 0.001564 ,  26
  11.0000 , 0.920432 , 0.001564 ,  27
  11.0000 , 0.920829 , 0.001564 ,  28
  11.0000 , 0.920967 , 0.001564 ,  29
  11.0000 , 0.920884 , 0.001564 ,  30
  11.0000 , 0.920879 , 0.001564 ,  31
  11.0000 , 0.920741 , 0.001564 ,  32
  11.0000 , 0.920763 , 0.001564 ,  33
  11.0000 , 0.920636 , 0.001564 ,  34
  11.0000 , 0.920725 , 0.001564 ,  35
  11.0000 , 0.920673 , 0.001564 ,  36
  11.0000 , 0.921087 , 0.001564 ,  37
  11.0000 , 0.920825 , 0.001564 ,  38
  11.0000 , 0.920559 , 0.001564 ,  39
  11.0000 , 0.920656 , 0.001564 ,  40
  11.0000 , 0.920598 , 0.001564 ,  41
  11.0000 , 0.920769 , 0.001564 ,  42
  11.0000 , 0.920516 , 0.001564 ,  43
  11.0000 , 0.920722 , 0.001564 ,  44
  11.0000 , 0.920829 , 0.001564 ,  45
  11.0000 , 0.920648 , 0.001564 ,  46
  11.0000 , 0.920606 , 0.001564 ,  47
  11.0000 , 0.920751 , 0.001564 ,  48
  11.0000 , 0.920783 , 0.001564 ,  49
  11.0000 , 0.921111 , 0.001564 ,  50
  11.0000 , 0.920806 , 0.001564 ,  51
  11.0000 , 0.920871 , 0.001564 ,  52
  11.0000 , 0.920714 , 0.001564 ,  53
  11.0000 , 0.920571 , 0.001564 ,  54
  11.0000 , 0.920769 , 0.001564 ,  55
  11.0000 , 0.920670 , 0.001564 ,  56
  11.0000 , 0.920677 , 0.001564 ,  57
  11.0000 , 0.920578 , 0.001564 ,  58
  11.0000 , 0.920712 , 0.001564 ,  59
  11.0000 , 0.920780 , 0.001564 ,  60
  11.0000 , 0.920750 , 0.001564 ,  61
  11.0000 , 0.920967 , 0.001564 ,  62
  11.0000 , 0.920430 , 0.001564 ,  63
  11.0000 , 0.920945 , 0.001564 ,  64
  11.0000 , 0.920514 , 0.001564 ,  65
  11.0000 , 0.921085 , 0.001564 ,  66
  11.0000 , 0.921034 , 0.001564 ,  67
  11.0000 , 0.920879 , 0.001564 ,  68
  11.0000 , 0.920424 , 0.001564 ,  69
  11.0000 , 0.920855 , 0.001564 ,  70
  11.0000 , 0.920914 , 0.001564 ,  71
  11.0000 , 0.920460 , 0.001564 ,  72
  11.0000 , 0.920655 , 0.001564 ,  73
  11.0000 , 0.920812 , 0.001564 ,  74
  11.0000 , 0.921004 , 0.001564 ,  75
  11.0000 , 0.920821 , 0.001564 ,  76
  11.0000 , 0.920724 , 0.001564 ,  77
  11.0000 , 0.920746 , 0.001564 ,  78
  11.0000 , 0.920708 , 0.001564 ,  79
  11.0000 , 0.920662 , 0.001564 ,  80
  11.0000 , 0.920752 , 0.001564 ,  81
  11.0000 , 0.920841 , 0.001564 ,  82
  11.0000 , 0.920718 , 0.001564 ,  83
  11.0000 , 0.920625 , 0.001564 ,  84
  11.0000 , 0.920451 , 0.001564 ,  85
  11.0000 , 0.920878 , 0.001564 ,  86
  11.0000 , 0.920643 , 0.001564 ,  87
  11.0000 , 0.920802 , 0.001564 ,  88
  11.0000 , 0.921033 , 0.001564 ,  89
  11.0000 , 0.920915 , 0.001564 ,  90
  11.0000 , 0.920737 , 0.001564 ,  91
  11.0000 , 0.920414 , 0.001564 ,  92
  11.0000 , 0.920853 , 0.001564 ,  93
  11.0000 , 0.920622 , 0.001564 ,  94
  11.0000 , 0.920885 , 0.001564 ,  95
  11.0000 , 0.920770 , 0.001564 ,  96
  11.0000 , 0.920729 , 0.001564 ,  97
  11.0000 , 0.920755 , 0.001564 ,  98
  11.0000 , 0.920755 , 0.001564 ,  99
  11.0000 , 0.920600 , 0.001564 , 100
  11.0454 , 0.925356 , 0.001179 ,   0
  11.0454 , 0.925368 , 0.001179 ,   1
  11.0454 , 0.925314 , 0.001179 ,   2
  11.0454 , 0.925188 , 0.001179 ,   3
  11.0454 , 0.925437 , 0.001179 ,   4
  11.0454 , 0.925237 , 0.001179 ,   5
  11.0454 , 0.925513 , 0.001179 ,   6
  11.0454 , 0.925485 , 0.001179 ,   7
  11.0454 , 0.925396 , 0.001179 ,   8
  11.0454 , 0.925297 , 0.001179 ,   9
  11.0454 , 0.925359 , 0.001179 ,  10
  11.0454 , 0.925557 , 0.001179 ,  11
  11.0454 , 0.925541 , 0.001179 ,  12
  11.0454 , 0.925545 , 0.001179 ,  13
  11.0454 , 0.925199 , 0.001179 ,  14
  11.0454 , 0.925311 , 0.001179 ,  15
  11.0454 , 0.925306 , 0.001179 ,  16
  11.0454 , 0.925305 , 0.001179 ,  17
  11.0454 , 0.925178 , 0.001179 ,  18
  11.0454 , 0.925318 , 0.001179 ,  19
  11.0454 , 0.925217 , 0.001179 ,  20
  11.0454 , 0.925411 , 0.001179 ,  21
  11.0454 , 0.925382 , 0.001179 ,  22
  11.0454 , 0.925441 , 0.001179 ,  23
  11.0454 , 0.925546 , 0.001179 ,  24
  11.0454 , 0.925480 , 0.001179 ,  25
  11.0454 , 0.925515 , 0.001179 ,  26
  11.0454 , 0.925435 , 0.001179 ,  27
  11.0454 , 0.925525 , 0.001179 ,  28
  11.0454 , 0.925264 , 0.001179 ,  29
  11.0454 , 0.925395 , 0.001179 ,  30
  11.0454 , 0.925391 , 0.001179 ,  31
  11.0454 , 0.925354 , 0.001179 ,  32
  11.0454 , 0.925248 , 0.001179 ,  33
  11.0454 , 0.925311 , 0.001179 ,  34
  11.0454 , 0.925234 , 0.001179 ,  35
  11.0454 , 0.925403 , 0.001179 ,  36
  11.0454 , 0.925320 , 0.001179 ,  37
  11.0454 , 0.925377 , 0.001179 ,  38
  11.0454 , 0.925131 , 0.001179 ,  39
  11.0454 , 0.925393 , 0.001179 ,  40
  11.0454 , 0.925203 , 0.001179 ,  41
  11.0454 , 0.925138 , 0.001179 ,  42
  11.0454 , 0.925210 , 0.001179 ,  43
  11.0454 , 0.925342 , 0.001179 ,  44
  11.0454 , 0.925463 , 0.001179 ,  45
  11.0454 , 0.925271 , 0.001179 ,  46
  11.0454 , 0.925217 , 0.001179 ,  47
  11.0454 , 0.925253 , 0.001179 ,  48
  11.0454 , 0.925326 , 0.001179 ,  49
  11.0454 , 0.925377 , 0.001179 ,  50
  11.0454 , 0.925278 , 0.001179 ,  51
  11.0454 , 0.925424 , 0.001179 ,  52
  11.0454 , 0.925297 , 0.001179 ,  53
  11.0454 , 0.925386 , 0.001179 ,  54
  11.0454 , 0.925228 , 0.001179 ,  55
  11.0454 , 0.925639 , 0.001179 ,  56
  11.0454 , 0.925422 , 0.001179 ,  57
  11.0454 , 0.925347 , 0.001179 ,  58
  11.0454 , 0.925125 , 0.001179 ,  59
  11.0454 , 0.925477 , 0.001179 ,  60
  11.0454 , 0.925309 , 0.001179 ,  61
  11.0454 , 0.925383 , 0.001179 ,  62
  11.0454 , 0.925304 , 0.001179 ,  63
  11.0454 , 0.925522 , 0.001179 ,  64
  11.0454 , 0.925350 , 0.001179 ,  65
  11.0454 , 0.925368 , 0.001179 ,  66
  11.0454 , 0.925381 , 0.001179 ,  67
  11.0454 , 0.925507 , 0.001179 ,  68
  11.0454 , 0.925199 , 0.001179 ,  69
  11.0454 , 0.925258 , 0.001179 ,  70
  11.0454 , 0.925475 , 0.001179 ,  71
  11.0454 , 0.925142 , 0.001179 ,  72
  11.0454 , 0.925334 , 0.001179 ,  73
  11.0454 , 0.925587 , 0.001179 ,  74
  11.0454 , 0.925425 , 0.001179 ,  75
  11.0454 , 0.925409 , 0.001179 ,  76
  11.0454 , 0.925516 , 0.001179 ,  77
  11.0454 , 0.925260 , 0.001179 ,  78
  11.0454 , 0.925337 , 0.001179 ,  79
  11.0454 , 0.925257 , 0.001179 ,  80
  11.0454 , 0.925364 , 0.001179 ,  81
  11.0454 , 0.925591 , 0.001179 ,  82
  11.0454 , 0.925444 , 0.001179 ,  83
  11.0454 , 0.925194 , 0.001179 ,  84
  11.0454 , 0.925192 , 0.001179 ,  85
  11.0454 , 0.925525 , 0.001179 ,  86
  11.0454 , 0.925406 , 0.001179 ,  87
  11.0454 , 0.925337 , 0.001179 ,  88
  11.0454 , 0.925255 , 0.001179 ,  89
  11.0454 , 0.925571 , 0.001179 ,  90
  11.0454 , 0.925167 , 0.001179 ,  91
  11.0454 , 0.925347 , 0.001179 ,  92
  11.0454 , 0.925251 , 0.001179 ,  93
  11.0454 , 0.925529 , 0.001179 ,  94
  11.0454 , 0.925408 , 0.001179 ,  95
  11.0454 , 0.925339 , 0.001179 ,  96
  11.0454 , 0.925341 , 0.001179 ,  97
  11.0454 , 0.925290 , 0.001179 ,  98
  11.0454 , 0.925395 , 0.001179 ,  99
  11.0454 , 0.925272 , 0.001179 , 100
  11.0905 , 0.925130 , 0.001613 ,   0
  11.0905 , 0.924913 , 0.001613 ,   1
  11.0905 , 0.925069 , 0.001613 ,   2
  11.0905 , 0.925524 , 0.001613 ,   3
  11.0905 , 0.925028 , 0.001613 ,   4
  11.0905 , 0.925365 , 0.001613 ,   5
  11.0905 , 0.925107 , 0.001613 ,   6
  11.0905 , 0.925354 , 0.001613 ,   7
  11.0905 , 0.925377 , 0.001613 ,   8
  11.0905 , 0.925176 , 0.001613 ,   9
  11.0905 , 0.925034 , 0.001613 ,  10
  11.0905 , 0.925118 , 0.001613 ,  11
  11.0905 , 0.925113 , 0.001613 ,  12
  11.0905 , 0.925067 , 0.001613 ,  13
  11.0905 , 0.925160 , 0.001613 ,  14
  11.0905 , 0.924949 , 0.001613 ,  15
  11.0905 , 0.924929 , 0.001613 ,  16
  11.0905 , 0.925236 , 0.001613 ,  17
  11.0905 , 0.925260 , 0.001613 ,  18
  11.0905 , 0.925051 , 0.001613 ,  19
  11.0905 , 0.924990 , 0.001613 ,  20
  11.0905 , 0.925295 , 0.001613 ,  21
  11.0905 , 0.925160 , 0.001613 ,  22
  11.0905 , 0.925327 , 0.001613 ,  23
  11.0905 , 0.925223 , 0.001613 ,  24
  11.0905 , 0.925039 , 0.001613 ,  25
  11.0905 , 0.925500 , 0.001613 ,  26
  11.0905 , 0.924834 , 0.001613 ,  27
  11.0905 , 0.925115 , 0.001613 ,  28
  11.0905 , 0.925027 , 0.001613 ,  29
  11.0905 , 0.925185 , 0.001613 ,  30
  11.0905 , 0.925162 , 0.001613 ,  31
  11.0905 , 0.924935 , 0.001613 ,  32
  11.0905 , 0.925021 , 0.001613 ,  33
  11.0905 , 0.925247 , 0.001613 ,  34
  11.0905 , 0.925108 , 0.001613 ,  35
  11.0905 , 0.925309 , 0.001613 ,  36
  11.0905 , 0.925119 , 0.001613 ,  37
  11.0905 , 0.925176 , 0.001613 ,  38
  11.0905 , 0.924915 , 0.001613 ,  39
  11.0905 , 0.925088 , 0.001613 ,  40
  11.0905 , 0.925227 , 0.001613 ,  41
  11.0905 , 0.925289 , 0.001613 ,  42
  11.0905 , 0.924908 , 0.001613 ,  43
  11.0905 , 0.925041 , 0.001613 ,  44
  11.0905 , 0.925382 , 0.001613 ,  45
  11.0905 , 0.925170 , 0.001613 ,  46
  11.0905 , 0.924982 , 0.001613 ,  47
  11.0905 , 0.924676 , 0.001613 ,  48
  11.0905 , 0.925161 , 0.001613 ,  49
  11.0905 , 0.924847 , 0.001613 ,  50
  11.0905 , 0.925094 , 0.001613 ,  51
  11.0905 , 0.924990 , 0.001613 ,  52
  11.0905 , 0.925191 , 0.001613 ,  53
  11.0905 , 0.925058 , 0.001613 ,  54
  11.0905 , 0.925102 , 0.001613 ,  55
  11.0905 , 0.925020 , 0.001613 ,  56
  11.0905 , 0.925076 , 0.001613 ,  57
  11.0905 , 0.925176 , 0.001613 ,  58
  11.0905 , 0.925010 , 0.001613 ,  59
  11.0905 , 0.925200 , 0.001613 ,  60
  11.0905 , 0.924923 , 0.001613 ,  61
  11.0905 , 0.925176 , 0.001613 ,  62
  11.0905 , 0.925314 , 0.001613 ,  63
  11.0905 , 0.925071 , 0.001613 ,  64
  11.0905 , 0.925023 , 0.001613 ,  65
  11.0905 , 0.925134 , 0.001613 ,  66
  11.0905 , 0.925405 , 0.001613 ,  67
  11.0905 , 0.925296 , 0.001613 ,  68
  11.0905 , 0.925331 , 0.001613 ,  69
  11.0905 , 0.925162 , 0.001613 ,  70
  11.0905 , 0.925617 , 0.001613 ,  71
  11.0905 , 0.925233 , 0.001613 ,  72
  11.0905 , 0.925092 , 0.001613 ,  73
  11.0905 , 0.925361 , 0.001613 ,  74
  11.0905 , 0.925065 , 0.001613 ,  75
  11.0905 , 0.925131 , 0.001613 ,  76
  11.0905 , 0.925216 , 0.001613 ,  77
  11.0905 , 0.924956 , 0.001613 ,  78
  11.0905 , 0.925277 , 0.001613 ,  79
  11.0905 , 0.925340 , 0.001613 ,  80
  11.0905 , 0.925066 , 0.001613 ,  81
  11.0905 , 0.925193 , 0.001613 ,  82
  11.0905 , 0.925226 , 0.001613 ,  83
  11.0905 , 0.924743 , 0.001613 ,  84
  11.0905 , 0.925215 , 0.001613 ,  85
  11.0905 , 0.925221 , 0.001613 ,  86
  11.0905 , 0.925150 , 0.001613 ,  87
  11.0905 , 0.925116 , 0.001613 ,  88
  11.0905 , 0.925127 , 0.001613 ,  89
  11.0905 , 0.924931 , 0.001613 ,  90
  11.0905 , 0.925091 , 0.001613 ,  91
  11.0905 , 0.925029 , 0.001613 ,  92
  11.0905 , 0.924776 , 0.001613 ,  93
  11.0905 , 0.925234 , 0.001613 ,  94
  11.0905 , 0.925189 , 0.001613 ,  95
  11.0905 , 0.925162 , 0.001613 ,  96
  11.0905 , 0.924936 , 0.001613 ,  97
  11.0905 , 0.925083 , 0.001613 ,  98
  11.0905 , 0.925184 , 0.001613 ,  99
  11.0905 , 0.925061 , 0.001613 , 100
  11.1803 , 0.928715 , 0.001193 ,   0
  11.1803 , 0.928678 , 0.001193 ,   1
  11.1803 , 0.928670 , 0.001193 ,   2
  11.1803 , 0.928674 , 0.001193 ,   3
  11.1803 , 0.928630 , 0.001193 ,   4
  11.1803 , 0.928583 , 0.001193 ,   5
  11.1803 , 0.928770 , 0.001193 ,   6
  11.1803 , 0.928556 , 0.001193 ,   7
  11.1803 , 0.928759 , 0.001193 ,   8
  11.1803 , 0.928891 , 0.001193 ,   9
  11.1803 , 0.928667 , 0.001193 ,  10
  11.1803 , 0.928976 , 0.001193 ,  11
  11.1803 , 0.928839 , 0.001193 ,  12
  11.1803 , 0.928749 , 0.001193 ,  13
  11.1803 , 0.928840 , 0.001193 ,  14
  11.1803 , 0.928630 , 0.001193 ,  15
  11.1803 , 0.928832 , 0.001193 ,  16
  11.1803 , 0.928676 , 0.001193 ,  17
  11.1803 , 0.928786 , 0.001193 ,  18
  11.1803 , 0.928567 , 0.001193 ,  19
  11.1803 , 0.928455 , 0.001193 ,  20
  11.1803 , 0.928587 , 0.001193 ,  21
  11.1803 , 0.928832 , 0.001193 ,  22
  11.1803 , 0.928646 , 0.001193 ,  23
  11.1803 , 0.928731 , 0.001193 ,  24
  11.1803 , 0.928659 , 0.001193 ,  25
  11.1803 , 0.928952 , 0.001193 ,  26
  11.1803 , 0.928575 , 0.001193 ,  27
  11.1803 , 0.928634 , 0.001193 ,  28
  11.1803 , 0.928782 , 0.001193 ,  29
  11.1803 , 0.928941 , 0.001193 ,  30
  11.1803 , 0.928682 , 0.001193 ,  31
  11.1803 , 0.928629 , 0.001193 ,  32
  11.1803 , 0.928700 , 0.001193 ,  33
  11.1803 , 0.928832 , 0.001193 ,  34
  11.1803 , 0.928706 , 0.001193 ,  35
  11.1803 , 0.928982 , 0.001193 ,  36
  11.1803 , 0.928640 , 0.001193 ,  37
  11.1803 , 0.928741 , 0.001193 ,  38
  11.1803 , 0.928482 , 0.001193 ,  39
  11.1803 , 0.928884 , 0.001193 ,  40
  11.1803 , 0.928682 , 0.001193 ,  41
  11.1803 , 0.928865 , 0.001193 ,  42
  11.1803 , 0.928570 , 0.001193 ,  43
  11.1803 , 0.928568 , 0.001193 ,  44
  11.1803 , 0.928651 , 0.001193 ,  45
  11.1803 , 0.928883 , 0.001193 ,  46
  11.1803 , 0.928773 , 0.001193 ,  47
  11.1803 , 0.928760 , 0.001193 ,  48
  11.1803 , 0.928819 , 0.001193 ,  49
  11.1803 , 0.928695 , 0.001193 ,  50
  11.1803 , 0.928708 , 0.001193 ,  51
  11.1803 , 0.928750 , 0.001193 ,  52
  11.1803 , 0.928763 , 0.001193 ,  53
  11.1803 , 0.928601 , 0.001193 ,  54
  11.1803 , 0.928633 , 0.001193 ,  55
  11.1803 , 0.928729 , 0.001193 ,  56
  11.1803 , 0.928659 , 0.001193 ,  57
  11.1803 , 0.928687 , 0.001193 ,  58
  11.1803 , 0.928636 , 0.001193 ,  59
  11.1803 , 0.928488 , 0.001193 ,  60
  11.1803 , 0.928594 , 0.001193 ,  61
  11.1803 , 0.928800 , 0.001193 ,  62
  11.1803 , 0.928636 , 0.001193 ,  63
  11.1803 , 0.928831 , 0.001193 ,  64
  11.1803 , 0.928705 , 0.001193 ,  65
  11.1803 , 0.928655 , 0.001193 ,  66
  11.1803 , 0.928648 , 0.001193 ,  67
  11.1803 , 0.928621 , 0.001193 ,  68
  11.1803 , 0.928948 , 0.001193 ,  69
  11.1803 , 0.928696 , 0.001193 ,  70
  11.1803 , 0.928769 , 0.001193 ,  71
  11.1803 , 0.928632 , 0.001193 ,  72
  11.1803 , 0.928774 , 0.001193 ,  73
  11.1803 , 0.928797 , 0.001193 ,  74
  11.1803 , 0.928712 , 0.001193 ,  75
  11.1803 , 0.928784 , 0.001193 ,  76
  11.1803 , 0.928885 , 0.001193 ,  77
  11.1803 , 0.928473 , 0.001193 ,  78
  11.1803 , 0.928741 , 0.001193 ,  79
  11.1803 , 0.928656 , 0.001193 ,  80
  11.1803 , 0.928834 , 0.001193 ,  81
  11.1803 , 0.928784 , 0.001193 ,  82
  11.1803 , 0.928698 , 0.001193 ,  83
  11.1803 , 0.928853 , 0.001193 ,  84
  11.1803 , 0.928693 , 0.001193 ,  85
  11.1803 , 0.928866 , 0.001193 ,  86
  11.1803 , 0.928676 , 0.001193 ,  87
  11.1803 , 0.928687 , 0.001193 ,  88
  11.1803 , 0.928859 , 0.001193 ,  89
  11.1803 , 0.928796 , 0.001193 ,  90
  11.1803 , 0.928590 , 0.001193 ,  91
  11.1803 , 0.928880 , 0.001193 ,  92
  11.1803 , 0.928544 , 0.001193 ,  93
  11.1803 , 0.928784 , 0.001193 ,  94
  11.1803 , 0.928596 , 0.001193 ,  95
  11.1803 , 0.928793 , 0.001193 ,  96
  11.1803 , 0.928496 , 0.001193 ,  97
  11.1803 , 0.928749 , 0.001193 ,  98
  11.1803 , 0.928708 , 0.001193 ,  99
  11.1803 , 0.928420 , 0.001193 , 100
  11.2250 , 0.928348 , 0.001281 ,   0
  11.2250 , 0.928443 , 0.001281 ,   1
  11.2250 , 0.928261 , 0.001281 ,   2
  11.2250 , 0.928331 , 0.001281 ,   3
  11.2250 , 0.928260 , 0.001281 ,   4
  11.2250 , 0.928520 , 0.001281 ,   5
  11.2250 , 0.928358 , 0.001281 ,   6
  11.2250 , 0.928219 , 0.001281 ,   7
  11.2250 , 0.928204 , 0.001281 ,   8
  11.2250 , 0.928326 , 0.001281 ,   9
  11.2250 , 0.928292 , 0.001281 ,  10
  11.2250 , 0.928307 , 0.001281 ,  11
  11.2250 , 0.928389 , 0.001281 ,  12
  11.2250 , 0.928367 , 0.001281 ,  13
  11.2250 , 0.928588 , 0.001281 ,  14
  11.2250 , 0.928407 , 0.001281 ,  15
  11.2250 , 0.928413 , 0.001281 ,  16
  11.2250 , 0.928384 , 0.001281 ,  17
  11.2250 , 0.928223 , 0.001281 ,  18
  11.2250 , 0.928264 , 0.001281 ,  19
  11.2250 , 0.928407 , 0.001281 ,  20
  11.2250 , 0.928517 , 0.001281 ,  21
  11.2250 , 0.928185 , 0.001281 ,  22
  11.2250 , 0.928311 , 0.001281 ,  23
  11.2250 , 0.928314 , 0.001281 ,  24
  11.2250 , 0.928156 , 0.001281 ,  25
  11.2250 , 0.928545 , 0.001281 ,  26
  11.2250 , 0.928294 , 0.001281 ,  27
  11.2250 , 0.928412 , 0.001281 ,  28
  11.2250 , 0.928302 , 0.001281 ,  29
  11.2250 , 0.928250 , 0.001281 ,  30
  11.2250 , 0.928184 , 0.001281 ,  31
  11.2250 , 0.928299 , 0.001281 ,  32
  11.2250 , 0.928278 , 0.001281 ,  33
  11.2250 , 0.928397 , 0.001281 ,  34
  11.2250 , 0.928186 , 0.001281 ,  35
  11.2250 , 0.928545 , 0.001281 ,  36
  11.2250 , 0.928419 , 0.001281 ,  37
  11.2250 , 0.928319 , 0.001281 ,  38
  11.2250 , 0.928538 , 0.001281 ,  39
  11.2250 , 0.928438 , 0.001281 ,  40
  11.2250 , 0.928227 , 0.001281 ,  41
  11.2250 , 0.928308 , 0.001281 ,  42
  11.2250 , 0.928073 , 0.001281 ,  43
  11.2250 , 0.928150 , 0.001281 ,  44
  11.2250 , 0.928586 , 0.001281 ,  45
  11.2250 , 0.928241 , 0.001281 ,  46
  11.2250 , 0.928328 , 0.001281 ,  47
  11.2250 , 0.928420 , 0.001281 ,  48
  11.2250 , 0.928446 , 0.001281 ,  49
  11.2250 , 0.928311 , 0.001281 ,  50
  11.2250 , 0.928585 , 0.001281 ,  51
  11.2250 , 0.928191 , 0.001281 ,  52
  11.2250 , 0.928410 , 0.001281 ,  53
  11.2250 , 0.928216 , 0.001281 ,  54
  11.2250 , 0.928167 , 0.001281 ,  55
  11.2250 , 0.928152 , 0.001281 ,  56
  11.2250 , 0.928372 , 0.001281 ,  57
  11.2250 , 0.928433 , 0.001281 ,  58
  11.2250 , 0.928444 , 0.001281 ,  59
  11.2250 , 0.928628 , 0.001281 ,  60
  11.2250 , 0.928411 , 0.001281 ,  61
  11.2250 , 0.928494 , 0.001281 ,  62
  11.2250 , 0.928249 , 0.001281 ,  63
  11.2250 , 0.928254 , 0.001281 ,  64
  11.2250 , 0.928460 , 0.001281 ,  65
  11.2250 , 0.928352 , 0.001281 ,  66
  11.2250 , 0.928500 , 0.001281 ,  67
  11.2250 , 0.928384 , 0.001281 ,  68
  11.2250 , 0.928422 , 0.001281 ,  69
  11.2250 , 0.928501 , 0.001281 ,  70
  11.2250 , 0.928432 , 0.001281 ,  71
  11.2250 , 0.928183 , 0.001281 ,  72
  11.2250 , 0.928392 , 0.001281 ,  73
  11.2250 , 0.928266 , 0.001281 ,  74
  11.2250 , 0.928458 , 0.001281 ,  75
  11.2250 , 0.928503 , 0.001281 ,  76
  11.2250 , 0.928347 , 0.001281 ,  77
  11.2250 , 0.928153 , 0.001281 ,  78
  11.2250 , 0.928007 , 0.001281 ,  79
  11.2250 , 0.928132 , 0.001281 ,  80
  11.2250 , 0.928405 , 0.001281 ,  81
  11.2250 , 0.928445 , 0.001281 ,  82
  11.2250 , 0.928354 , 0.001281 ,  83
  11.2250 , 0.928219 , 0.001281 ,  84
  11.2250 , 0.928227 , 0.001281 ,  85
  11.2250 , 0.928469 , 0.001281 ,  86
  11.2250 , 0.928570 , 0.001281 ,  87
  11.2250 , 0.928322 , 0.001281 ,  88
  11.2250 , 0.928467 , 0.001281 ,  89
  11.2250 , 0.928434 , 0.001281 ,  90
  11.2250 , 0.928264 , 0.001281 ,  91
  11.2250 , 0.928380 , 0.001281 ,  92
  11.2250 , 0.928547 , 0.001281 ,  93
  11.2250 , 0.928364 , 0.001281 ,  94
  11.2250 , 0.928354 , 0.001281 ,  95
  11.2250 , 0.928326 , 0.001281 ,  96
  11.2250 , 0.928347 , 0.001281 ,  97
  11.2250 , 0.928487 , 0.001281 ,  98
  11.2250 , 0.928186 , 0.001281 ,  99
  11.2250 , 0.928130 , 0.001281 , 100
  11.3137 , 0.926989 , 0.002129 ,   0
  11.3137 , 0.926968 , 0.002129 ,   1
  11.3137 , 0.927341 , 0.002129 ,   2
  11.3137 , 0.927054 , 0.002129 ,   3
  11.3137 , 0.926546 , 0.002129 ,   4
  11.3137 , 0.926860 , 0.002129 ,   5
  11.3137 , 0.926760 , 0.002129 ,   6
  11.3137 , 0.926755 , 0.002129 ,   7
  11.3137 , 0.927053 , 0.002129 ,   8
  11.3137 , 0.927294 , 0.002129 ,   9
  11.3137 , 0.926748 , 0.002129 ,  10
  11.3137 , 0.926818 , 0.002129 ,  11
  11.3137 , 0.927452 , 0.002129 ,  12
  11.3137 , 0.926936 , 0.002129 ,  13
  11.3137 , 0.926960 , 0.002129 ,  14
  11.3137 , 0.926761 , 0.002129 ,  15
  11.3137 , 0.927274 , 0.002129 ,  16
  11.3137 , 0.926826 , 0.002129 ,  17
  11.3137 , 0.926763 , 0.002129 ,  18
  11.3137 , 0.927249 , 0.002129 ,  19
  11.3137 , 0.926916 , 0.002129 ,  20
  11.3137 , 0.926901 , 0.002129 ,  21
  11.3137 , 0.927033 , 0.002129 ,  22
  11.3137 , 0.927018 , 0.002129 ,  23
  11.3137 , 0.927163 , 0.002129 ,  24
  11.3137 , 0.927001 , 0.002129 ,  25
  11.3137 , 0.926571 , 0.002129 ,  26
  11.3137 , 0.927067 , 0.002129 ,  27
  11.3137 , 0.926839 , 0.002129 ,  28
  11.3137 , 0.927070 , 0.002129 ,  29
  11.3137 , 0.927025 , 0.002129 ,  30
  11.3137 , 0.927301 , 0.002129 ,  31
  11.3137 , 0.926982 , 0.002129 ,  32
  11.3137 , 0.927259 , 0.002129 ,  33
  11.3137 , 0.927209 , 0.002129 ,  34
  11.3137 , 0.926835 , 0.002129 ,  35
  11.3137 , 0.926731 , 0.002129 ,  36
  11.3137 , 0.926825 , 0.002129 ,  37
  11.3137 , 0.926892 , 0.002129 ,  38
  11.3137 , 0.926707 , 0.002129 ,  39
  11.3137 , 0.927157 , 0.002129 ,  40
  11.3137 , 0.926836 , 0.002129 ,  41
  11.3137 , 0.926889 , 0.002129 ,  42
  11.3137 , 0.926961 , 0.002129 ,  43
  11.3137 , 0.926787 , 0.002129 ,  44
  11.3137 , 0.927156 , 0.002129 ,  45
  11.3137 , 0.926705 , 0.002129 ,  46
  11.3137 , 0.926960 , 0.002129 ,  47
  11.3137 , 0.927168 , 0.002129 ,  48
  11.3137 , 0.927166 , 0.002129 ,  49
  11.3137 , 0.927219 , 0.002129 ,  50
  11.3137 , 0.926525 , 0.002129 ,  51
  11.3137 , 0.926868 , 0.002129 ,  52
  11.3137 , 0.927242 , 0.002129 ,  53
  11.3137 , 0.927020 , 0.002129 ,  54
  11.3137 , 0.927041 , 0.002129 ,  55
  11.3137 , 0.927174 , 0.002129 ,  56
  11.3137 , 0.926925 , 0.002129 ,  57
  11.3137 , 0.926605 , 0.002129 ,  58
  11.3137 , 0.926975 , 0.002129 ,  59
  11.3137 , 0.927067 , 0.002129 ,  60
  11.3137 , 0.926623 , 0.002129 ,  61
  11.3137 , 0.926955 , 0.002129 ,  62
  11.3137 , 0.926797 , 0.002129 ,  63
  11.3137 , 0.927483 , 0.002129 ,  64
  11.3137 , 0.926666 , 0.002129 ,  65
  11.3137 , 0.927430 , 0.002129 ,  66
  11.3137 , 0.927249 , 0.002129 ,  67
  11.3137 , 0.927132 , 0.002129 ,  68
  11.3137 , 0.926822 , 0.002129 ,  69
  11.3137 , 0.926933 , 0.002129 ,  70
  11.3137 , 0.927039 , 0.002129 ,  71
  11.3137 , 0.927062 , 0.002129 ,  72
  11.3137 , 0.927432 , 0.002129 ,  73
  11.3137 , 0.927277 , 0.002129 ,  74
  11.3137 , 0.927097 , 0.002129 ,  75
  11.3137 , 0.926913 , 0.002129 ,  76
  11.3137 , 0.927056 , 0.002129 ,  77
  11.3137 , 0.927083 , 0.002129 ,  78
  11.3137 , 0.926898 , 0.002129 ,  79
  11.3137 , 0.926843 , 0.002129 ,  80
  11.3137 , 0.927339 , 0.002129 ,  81
  11.3137 , 0.926596 , 0.002129 ,  82
  11.3137 , 0.926896 , 0.002129 ,  83
  11.3137 , 0.927071 , 0.002129 ,  84
  11.3137 , 0.927107 , 0.002129 ,  85
  11.3137 , 0.927070 , 0.002129 ,  86
  11.3137 , 0.926809 , 0.002129 ,  87
  11.3137 , 0.926971 , 0.002129 ,  88
  11.3137 , 0.927356 , 0.002129 ,  89
  11.3137 , 0.927305 , 0.002129 ,  90
  11.3137 , 0.927045 , 0.002129 ,  91
  11.3137 , 0.926932 , 0.002129 ,  92
  11.3137 , 0.926894 , 0.002129 ,  93
  11.3137 , 0.926824 , 0.002129 ,  94
  11.3137 , 0.927000 , 0.002129 ,  95
  11.3137 , 0.926985 , 0.002129 ,  96
  11.3137 , 0.926746 , 0.002129 ,  97
  11.3137 , 0.926934 , 0.002129 ,  98
  11.3137 , 0.927136 , 0.002129 ,  99
  11.3137 , 0.926870 , 0.002129 , 100
  11.3578 , 0.931387 , 0.001407 ,   0
  11.3578 , 0.931401 , 0.001407 ,   1
  11.3578 , 0.931523 , 0.001407 ,   2
  11.3578 , 0.931334 , 0.001407 ,   3
  11.3578 , 0.931437 , 0.001407 ,   4
  11.3578 , 0.931376 , 0.001407 ,   5
  11.3578 , 0.931346 , 0.001407 ,   6
  11.3578 , 0.931281 , 0.001407 ,   7
  11.3578 , 0.931277 , 0.001407 ,   8
  11.3578 , 0.931501 , 0.001407 ,   9
  11.3578 , 0.931136 , 0.001407 ,  10
  11.3578 , 0.931672 , 0.001407 ,  11
  11.3578 , 0.931619 , 0.001407 ,  12
  11.3578 , 0.931399 , 0.001407 ,  13
  11.3578 , 0.930993 , 0.001407 ,  14
  11.3578 , 0.931304 , 0.001407 ,  15
  11.3578 , 0.931344 , 0.001407 ,  16
  11.3578 , 0.931296 , 0.001407 ,  17
  11.3578 , 0.931204 , 0.001407 ,  18
  11.3578 , 0.931383 , 0.001407 ,  19
  11.3578 , 0.931710 , 0.001407 ,  20
  11.3578 , 0.931524 , 0.001407 ,  21
  11.3578 , 0.931450 , 0.001407 ,  22
  11.3578 , 0.931261 , 0.001407 ,  23
  11.3578 , 0.931346 , 0.001407 ,  24
  11.3578 , 0.931481 , 0.001407 ,  25
  11.3578 , 0.931372 , 0.001407 ,  26
  11.3578 , 0.931173 , 0.001407 ,  27
  11.3578 , 0.931507 , 0.001407 ,  28
  11.3578 , 0.931438 , 0.001407 ,  29
  11.3578 , 0.931495 , 0.001407 ,  30
  11.3578 , 0.931538 , 0.001407 ,  31
  11.3578 , 0.931357 , 0.001407 ,  32
  11.3578 , 0.931428 , 0.001407 ,  33
  11.3578 , 0.931315 , 0.001407 ,  34
  11.3578 , 0.931048 , 0.001407 ,  35
  11.3578 , 0.931495 , 0.001407 ,  36
  11.3578 , 0.931126 , 0.001407 ,  37
  11.3578 , 0.931308 , 0.001407 ,  38
  11.3578 , 0.931333 , 0.001407 ,  39
  11.3578 , 0.931398 , 0.001407 ,  40
  11.3578 , 0.931282 , 0.001407 ,  41
  11.3578 , 0.931329 , 0.001407 ,  42
  11.3578 , 0.931286 , 0.001407 ,  43
  11.3578 , 0.931530 , 0.001407 ,  44
  11.3578 , 0.931654 , 0.001407 ,  45
  11.3578 , 0.931076 , 0.001407 ,  46
  11.3578 , 0.931255 , 0.001407 ,  47
  11.3578 , 0.931544 , 0.001407 ,  48
  11.3578 , 0.931509 , 0.001407 ,  49
  11.3578 , 0.931359 , 0.001407 ,  50
  11.3578 , 0.931385 , 0.001407 ,  51
  11.3578 , 0.931350 , 0.001407 ,  52
  11.3578 , 0.931291 , 0.001407 ,  53
  11.3578 , 0.931291 , 0.001407 ,  54
  11.3578 , 0.931518 , 0.001407 ,  55
  11.3578 , 0.931192 , 0.001407 ,  56
  11.3578 , 0.931531 , 0.001407 ,  57
  11.3578 , 0.931504 , 0.001407 ,  58
  11.3578 , 0.931332 , 0.001407 ,  59
  11.3578 , 0.931501 , 0.001407 ,  60
  11.3578 , 0.931087 , 0.001407 ,  61
  11.3578 , 0.931552 , 0.001407 ,  62
  11.3578 , 0.931223 , 0.001407 ,  63
  11.3578 , 0.931364 , 0.001407 ,  64
  11.3578 , 0.931323 , 0.001407 ,  65
  11.3578 , 0.931371 , 0.001407 ,  66
  11.3578 , 0.931612 , 0.001407 ,  67
  11.3578 , 0.931280 , 0.001407 ,  68
  11.3578 , 0.931329 , 0.001407 ,  69
  11.3578 , 0.931365 , 0.001407 ,  70
  11.3578 , 0.931311 , 0.001407 ,  71
  11.3578 , 0.931322 , 0.001407 ,  72
  11.3578 , 0.931346 , 0.001407 ,  73
  11.3578 , 0.931449 , 0.001407 ,  74
  11.3578 , 0.931606 , 0.001407 ,  75
  11.3578 , 0.931345 , 0.001407 ,  76
  11.3578 , 0.931451 , 0.001407 ,  77
  11.3578 , 0.931232 , 0.001407 ,  78
  11.3578 , 0.931448 , 0.001407 ,  79
  11.3578 , 0.931441 , 0.001407 ,  80
  11.3578 , 0.931327 , 0.001407 ,  81
  11.3578 , 0.931309 , 0.001407 ,  82
  11.3578 , 0.931283 , 0.001407 ,  83
  11.3578 , 0.931394 , 0.001407 ,  84
  11.3578 , 0.931343 , 0.001407 ,  85
  11.3578 , 0.931322 , 0.001407 ,  86
  11.3578 , 0.931525 , 0.001407 ,  87
  11.3578 , 0.931551 , 0.001407 ,  88
  11.3578 , 0.931499 , 0.001407 ,  89
  11.3578 , 0.931645 , 0.001407 ,  90
  11.3578 , 0.931376 , 0.001407 ,  91
  11.3578 , 0.931550 , 0.001407 ,  92
  11.3578 , 0.931241 , 0.001407 ,  93
  11.3578 , 0.931546 , 0.001407 ,  94
  11.3578 , 0.931442 , 0.001407 ,  95
  11.3578 , 0.931282 , 0.001407 ,  96
  11.3578 , 0.931451 , 0.001407 ,  97
  11.3578 , 0.931536 , 0.001407 ,  98
  11.3578 , 0.931305 , 0.001407 ,  99
  11.3578 , 0.931645 , 0.001407 , 100
  11.4018 , 0.930397 , 0.001680 ,   0
  11.4018 , 0.930332 , 0.001680 ,   1
  11.4018 , 0.930292 , 0.001680 ,   2
  11.4018 , 0.930199 , 0.001680 ,   3
  11.4018 , 0.930578 , 0.001680 ,   4
  11.4018 , 0.930561 , 0.001680 ,   5
  11.4018 , 0.930236 , 0.001680 ,   6
  11.4018 , 0.930537 , 0.001680 ,   7
  11.4018 , 0.930175 , 0.001680 ,   8
  11.4018 , 0.930417 , 0.001680 ,   9
  11.4018 , 0.930423 , 0.001680 ,  10
  11.4018 , 0.930422 , 0.001680 ,  11
  11.4018 , 0.930672 , 0.001680 ,  12
  11.4018 , 0.930555 , 0.001680 ,  13
  11.4018 , 0.930159 , 0.001680 ,  14
  11.4018 , 0.930527 , 0.001680 ,  15
  11.4018 , 0.930537 , 0.001680 ,  16
  11.4018 , 0.930151 , 0.001680 ,  17
  11.4018 , 0.930183 , 0.001680 ,  18
  11.4018 , 0.930300 , 0.001680 ,  19
  11.4018 , 0.930302 , 0.001680 ,  20
  11.4018 , 0.930444 , 0.001680 ,  21
  11.4018 , 0.930375 , 0.001680 ,  22
  11.4018 , 0.930509 , 0.001680 ,  23
  11.4018 , 0.930552 , 0.001680 ,  24
  11.4018 , 0.930151 , 0.001680 ,  25
  11.4018 , 0.930667 , 0.001680 ,  26
  11.4018 , 0.930152 , 0.001680 ,  27
  11.4018 , 0.930589 , 0.001680 ,  28
  11.4018 , 0.930493 , 0.001680 ,  29
  11.4018 , 0.930830 , 0.001680 ,  30
  11.4018 , 0.930530 , 0.001680 ,  31
  11.4018 , 0.930365 , 0.001680 ,  32
  11.4018 , 0.930587 , 0.001680 ,  33
  11.4018 , 0.930227 , 0.001680 ,  34
  11.4018 , 0.930375 , 0.001680 ,  35
  11.4018 , 0.930388 , 0.001680 ,  36
  11.4018 , 0.930672 , 0.001680 ,  37
  11.4018 , 0.930552 , 0.001680 ,  38
  11.4018 , 0.930133 , 0.001680 ,  39
  11.4018 , 0.930133 , 0.001680 ,  40
  11.4018 , 0.930413 , 0.001680 ,  41
  11.4018 , 0.930251 , 0.001680 ,  42
  11.4018 , 0.930357 , 0.001680 ,  43
  11.4018 , 0.930318 , 0.001680 ,  44
  11.4018 , 0.930589 , 0.001680 ,  45
  11.4018 , 0.930481 , 0.001680 ,  46
  11.4018 , 0.930306 , 0.001680 ,  47
  11.4018 , 0.930418 , 0.001680 ,  48
  11.4018 , 0.930517 , 0.001680 ,  49
  11.4018 , 0.930612 , 0.001680 ,  50
  11.4018 , 0.930453 , 0.001680 ,  51
  11.4018 , 0.930036 , 0.001680 ,  52
  11.4018 , 0.930318 , 0.001680 ,  53
  11.4018 , 0.930436 , 0.001680 ,  54
  11.4018 , 0.930269 , 0.001680 ,  55
  11.4018 , 0.930812 , 0.001680 ,  56
  11.4018 , 0.930578 , 0.001680 ,  57
  11.4018 , 0.930270 , 0.001680 ,  58
  11.4018 , 0.930412 , 0.001680 ,  59
  11.4018 , 0.930324 , 0.001680 ,  60
  11.4018 , 0.929945 , 0.001680 ,  61
  11.4018 , 0.930218 , 0.001680 ,  62
  11.4018 , 0.930415 , 0.001680 ,  63
  11.4018 , 0.930570 , 0.001680 ,  64
  11.4018 , 0.930299 , 0.001680 ,  65
  11.4018 , 0.930333 , 0.001680 ,  66
  11.4018 , 0.930731 , 0.001680 ,  67
  11.4018 , 0.930273 , 0.001680 ,  68
  11.4018 , 0.930491 , 0.001680 ,  69
  11.4018 , 0.930517 , 0.001680 ,  70
  11.4018 , 0.930305 , 0.001680 ,  71
  11.4018 , 0.930389 , 0.001680 ,  72
  11.4018 , 0.930386 , 0.001680 ,  73
  11.4018 , 0.930738 , 0.001680 ,  74
  11.4018 , 0.930598 , 0.001680 ,  75
  11.4018 , 0.930453 , 0.001680 ,  76
  11.4018 , 0.930147 , 0.001680 ,  77
  11.4018 , 0.930350 , 0.001680 ,  78
  11.4018 , 0.930337 , 0.001680 ,  79
  11.4018 , 0.930431 , 0.001680 ,  80
  11.4018 , 0.930330 , 0.001680 ,  81
  11.4018 , 0.930387 , 0.001680 ,  82
  11.4018 , 0.930339 , 0.001680 ,  83
  11.4018 , 0.930307 , 0.001680 ,  84
  11.4018 , 0.930437 , 0.001680 ,  85
  11.4018 , 0.930472 , 0.001680 ,  86
  11.4018 , 0.930196 , 0.001680 ,  87
  11.4018 , 0.930487 , 0.001680 ,  88
  11.4018 , 0.930403 , 0.001680 ,  89
  11.4018 , 0.930445 , 0.001680 ,  90
  11.4018 , 0.930482 , 0.001680 ,  91
  11.4018 , 0.930580 , 0.001680 ,  92
  11.4018 , 0.930218 , 0.001680 ,  93
  11.4018 , 0.930563 , 0.001680 ,  94
  11.4018 , 0.930266 , 0.001680 ,  95
  11.4018 , 0.930583 , 0.001680 ,  96
  11.4018 , 0.930286 , 0.001680 ,  97
  11.4018 , 0.930485 , 0.001680 ,  98
  11.4018 , 0.930150 , 0.001680 ,  99
  11.4018 , 0.930365 , 0.001680 , 100
  11.4455 , 0.930477 , 0.001561 ,   0
  11.4455 , 0.930133 , 0.001561 ,   1
  11.4455 , 0.930377 , 0.001561 ,   2
  11.4455 , 0.930180 , 0.001561 ,   3
  11.4455 , 0.930759 , 0.001561 ,   4
  11.4455 , 0.930482 , 0.001561 ,   5
  11.4455 , 0.930522 , 0.001561 ,   6
  11.4455 , 0.930270 , 0.001561 ,   7
  11.4455 , 0.930345 , 0.001561 ,   8
  11.4455 , 0.930667 , 0.001561 ,   9
  11.4455 , 0.930425 , 0.001561 ,  10
  11.4455 , 0.930509 , 0.001561 ,  11
  11.4455 , 0.930717 , 0.001561 ,  12
  11.4455 , 0.930594 , 0.001561 ,  13
  11.4455 , 0.930236 , 0.001561 ,  14
  11.4455 , 0.930412 , 0.001561 ,  15
  11.4455 , 0.930516 , 0.001561 ,  16
  11.4455 , 0.930252 , 0.001561 ,  17
  11.4455 , 0.930516 , 0.001561 ,  18
  11.4455 , 0.930517 , 0.001561 ,  19
  11.4455 , 0.930406 , 0.001561 ,  20
  11.4455 , 0.930424 , 0.001561 ,  21
  11.4455 , 0.930441 , 0.001561 ,  22
  11.4455 , 0.930562 , 0.001561 ,  23
  11.4455 , 0.930263 , 0.001561 ,  24
  11.4455 , 0.930247 , 0.001561 ,  25
  11.4455 , 0.930606 , 0.001561 ,  26
  11.4455 , 0.930218 , 0.001561 ,  27
  11.4455 , 0.930515 , 0.001561 ,  28
  11.4455 , 0.930369 , 0.001561 ,  29
  11.4455 , 0.930528 , 0.001561 ,  30
  11.4455 , 0.930513 , 0.001561 ,  31
  11.4455 , 0.930460 , 0.001561 ,  32
  11.4455 , 0.930403 , 0.001561 ,  33
  11.4455 , 0.930413 , 0.001561 ,  34
  11.4455 , 0.930689 , 0.001561 ,  35
  11.4455 , 0.930806 , 0.001561 ,  36
  11.4455 , 0.930261 , 0.001561 ,  37
  11.4455 , 0.930340 , 0.001561 ,  38
  11.4455 , 0.930318 , 0.001561 ,  39
  11.4455 , 0.930320 , 0.001561 ,  40
  11.4455 , 0.930347 , 0.001561 ,  41
  11.4455 , 0.930413 , 0.001561 ,  42
  11.4455 , 0.930265 , 0.001561 ,  43
  11.4455 , 0.930564 , 0.001561 ,  44
  11.4455 , 0.930294 , 0.001561 ,  45
  11.4455 , 0.930435 , 0.001561 ,  46
  11.4455 , 0.930349 , 0.001561 ,  47
  11.4455 , 0.930736 , 0.001561 ,  48
  11.4455 , 0.930813 , 0.001561 ,  49
  11.4455 , 0.930644 , 0.001561 ,  50
  11.4455 , 0.930655 , 0.001561 ,  51
  11.4455 , 0.930550 , 0.001561 ,  52
  11.4455 , 0.930495 , 0.001561 ,  53
  11.4455 , 0.930269 , 0.001561 ,  54
  11.4455 , 0.930320 , 0.001561 ,  55
  11.4455 , 0.930538 , 0.001561 ,  56
  11.4455 , 0.930354 , 0.001561 ,  57
  11.4455 , 0.930400 , 0.001561 ,  58
  11.4455 , 0.930358 , 0.001561 ,  59
  11.4455 , 0.930672 , 0.001561 ,  60
  11.4455 , 0.930685 , 0.001561 ,  61
  11.4455 , 0.930393 , 0.001561 ,  62
  11.4455 , 0.930419 , 0.001561 ,  63
  11.4455 , 0.930912 , 0.001561 ,  64
  11.4455 , 0.930506 , 0.001561 ,  65
  11.4455 , 0.930505 , 0.001561 ,  66
  11.4455 , 0.930533 , 0.001561 ,  67
  11.4455 , 0.930479 , 0.001561 ,  68
  11.4455 , 0.930472 , 0.001561 ,  69
  11.4455 , 0.930261 , 0.001561 ,  70
  11.4455 , 0.930560 , 0.001561 ,  71
  11.4455 , 0.930599 , 0.001561 ,  72
  11.4455 , 0.930658 , 0.001561 ,  73
  11.4455 , 0.930592 , 0.001561 ,  74
  11.4455 , 0.930452 , 0.001561 ,  75
  11.4455 , 0.930237 , 0.001561 ,  76
  11.4455 , 0.930466 , 0.001561 ,  77
  11.4455 , 0.930500 , 0.001561 ,  78
  11.4455 , 0.930476 , 0.001561 ,  79
  11.4455 , 0.930483 , 0.001561 ,  80
  11.4455 , 0.930637 , 0.001561 ,  81
  11.4455 , 0.930567 , 0.001561 ,  82
  11.4455 , 0.930385 , 0.001561 ,  83
  11.4455 , 0.930238 , 0.001561 ,  84
  11.4455 , 0.930651 , 0.001561 ,  85
  11.4455 , 0.930818 , 0.001561 ,  86
  11.4455 , 0.930534 , 0.001561 ,  87
  11.4455 , 0.930671 , 0.001561 ,  88
  11.4455 , 0.930515 , 0.001561 ,  89
  11.4455 , 0.930494 , 0.001561 ,  90
  11.4455 , 0.930439 , 0.001561 ,  91
  11.4455 , 0.930513 , 0.001561 ,  92
  11.4455 , 0.930250 , 0.001561 ,  93
  11.4455 , 0.930456 , 0.001561 ,  94
  11.4455 , 0.930613 , 0.001561 ,  95
  11.4455 , 0.930572 , 0.001561 ,  96
  11.4455 , 0.930442 , 0.001561 ,  97
  11.4455 , 0.930532 , 0.001561 ,  98
  11.4455 , 0.930680 , 0.001561 ,  99
  11.4455 , 0.930437 , 0.001561 , 100
  11.4891 , 0.931233 , 0.001797 ,   0
  11.4891 , 0.931035 , 0.001797 ,   1
  11.4891 , 0.931355 , 0.001797 ,   2
  11.4891 , 0.931358 , 0.001797 ,   3
  11.4891 , 0.931136 , 0.001797 ,   4
  11.4891 , 0.931186 , 0.001797 ,   5
  11.4891 , 0.931399 , 0.001797 ,   6
  11.4891 , 0.931320 , 0.001797 ,   7
  11.4891 , 0.931367 , 0.001797 ,   8
  11.4891 , 0.931072 , 0.001797 ,   9
  11.4891 , 0.931255 , 0.001797 ,  10
  11.4891 , 0.931415 , 0.001797 ,  11
  11.4891 , 0.931168 , 0.001797 ,  12
  11.4891 , 0.931052 , 0.001797 ,  13
  11.4891 , 0.930876 , 0.001797 ,  14
  11.4891 , 0.931279 , 0.001797 ,  15
  11.4891 , 0.931130 , 0.001797 ,  16
  11.4891 , 0.931314 , 0.001797 ,  17
  11.4891 , 0.931319 , 0.001797 ,  18
  11.4891 , 0.931070 , 0.001797 ,  19
  11.4891 , 0.931296 , 0.001797 ,  20
  11.4891 , 0.931158 , 0.001797 ,  21
  11.4891 , 0.931352 , 0.001797 ,  22
  11.4891 , 0.931156 , 0.001797 ,  23
  11.4891 , 0.931302 , 0.001797 ,  24
  11.4891 , 0.931263 , 0.001797 ,  25
  11.4891 , 0.931554 , 0.001797 ,  26
  11.4891 , 0.931353 , 0.001797 ,  27
  11.4891 , 0.931326 , 0.001797 ,  28
  11.4891 , 0.931162 , 0.001797 ,  29
  11.4891 , 0.931044 , 0.001797 ,  30
  11.4891 , 0.931463 , 0.001797 ,  31
  11.4891 , 0.931321 , 0.001797 ,  32
  11.4891 , 0.931070 , 0.001797 ,  33
  11.4891 , 0.931214 , 0.001797 ,  34
  11.4891 , 0.931214 , 0.001797 ,  35
  11.4891 , 0.931096 , 0.001797 ,  36
  11.4891 , 0.931361 , 0.001797 ,  37
  11.4891 , 0.931264 , 0.001797 ,  38
  11.4891 , 0.931224 , 0.001797 ,  39
  11.4891 , 0.931289 , 0.001797 ,  40
  11.4891 , 0.931189 , 0.001797 ,  41
  11.4891 , 0.930939 , 0.001797 ,  42
  11.4891 , 0.930675 , 0.001797 ,  43
  11.4891 , 0.931522 , 0.001797 ,  44
  11.4891 , 0.931142 , 0.001797 ,  45
  11.4891 , 0.931251 , 0.001797 ,  46
  11.4891 , 0.931228 , 0.001797 ,  47
  11.4891 , 0.931417 , 0.001797 ,  48
  11.4891 , 0.931418 , 0.001797 ,  49
  11.4891 , 0.930938 , 0.001797 ,  50
  11.4891 , 0.930675 , 0.001797 ,  51
  11.4891 , 0.931073 , 0.001797 ,  52
  11.4891 , 0.931186 , 0.001797 ,  53
  11.4891 , 0.931365 , 0.001797 ,  54
  11.4891 , 0.931249 , 0.001797 ,  55
  11.4891 , 0.931158 , 0.001797 ,  56
  11.4891 , 0.931501 , 0.001797 ,  57
  11.4891 , 0.931742 , 0.001797 ,  58
  11.4891 , 0.931034 , 0.001797 ,  59
  11.4891 , 0.931216 , 0.001797 ,  60
  11.4891 , 0.931001 , 0.001797 ,  61
  11.4891 , 0.931116 , 0.001797 ,  62
  11.4891 , 0.931248 , 0.001797 ,  63
  11.4891 , 0.931160 , 0.001797 ,  64
  11.4891 , 0.931146 , 0.001797 ,  65
  11.4891 , 0.931438 , 0.001797 ,  66
  11.4891 , 0.931342 , 0.001797 ,  67
  11.4891 , 0.931466 , 0.001797 ,  68
  11.4891 , 0.931418 , 0.001797 ,  69
  11.4891 , 0.931279 , 0.001797 ,  70
  11.4891 , 0.931124 , 0.001797 ,  71
  11.4891 , 0.931309 , 0.001797 ,  72
  11.4891 , 0.931440 , 0.001797 ,  73
  11.4891 , 0.931464 , 0.001797 ,  74
  11.4891 , 0.931397 , 0.001797 ,  75
  11.4891 , 0.931222 , 0.001797 ,  76
  11.4891 , 0.931006 , 0.001797 ,  77
  11.4891 , 0.930887 , 0.001797 ,  78
  11.4891 , 0.931132 , 0.001797 ,  79
  11.4891 , 0.931134 , 0.001797 ,  80
  11.4891 , 0.931276 , 0.001797 ,  81
  11.4891 , 0.930995 , 0.001797 ,  82
  11.4891 , 0.931278 , 0.001797 ,  83
  11.4891 , 0.931063 , 0.001797 ,  84
  11.4891 , 0.931214 , 0.001797 ,  85
  11.4891 , 0.931127 , 0.001797 ,  86
  11.4891 , 0.930923 , 0.001797 ,  87
  11.4891 , 0.931349 , 0.001797 ,  88
  11.4891 , 0.931257 , 0.001797 ,  89
  11.4891 , 0.931487 , 0.001797 ,  90
  11.4891 , 0.931202 , 0.001797 ,  91
  11.4891 , 0.931134 , 0.001797 ,  92
  11.4891 , 0.931300 , 0.001797 ,  93
  11.4891 , 0.931319 , 0.001797 ,  94
  11.4891 , 0.931606 , 0.001797 ,  95
  11.4891 , 0.931339 , 0.001797 ,  96
  11.4891 , 0.931354 , 0.001797 ,  97
  11.4891 , 0.931473 , 0.001797 ,  98
  11.4891 , 0.931074 , 0.001797 ,  99
  11.4891 , 0.931290 , 0.001797 , 100
  11.5326 , 0.935871 , 0.001933 ,   0
  11.5326 , 0.935738 , 0.001933 ,   1
  11.5326 , 0.935817 , 0.001933 ,   2
  11.5326 , 0.936426 , 0.001933 ,   3
  11.5326 , 0.935498 , 0.001933 ,   4
  11.5326 , 0.935772 , 0.001933 ,   5
  11.5326 , 0.936078 , 0.001933 ,   6
  11.5326 , 0.935791 , 0.001933 ,   7
  11.5326 , 0.936281 , 0.001933 ,   8
  11.5326 , 0.936137 , 0.001933 ,   9
  11.5326 , 0.935895 , 0.001933 ,  10
  11.5326 , 0.936240 , 0.001933 ,  11
  11.5326 , 0.936009 , 0.001933 ,  12
  11.5326 , 0.935589 , 0.001933 ,  13
  11.5326 , 0.935865 , 0.001933 ,  14
  11.5326 , 0.935750 , 0.001933 ,  15
  11.5326 , 0.935805 , 0.001933 ,  16
  11.5326 , 0.935829 , 0.001933 ,  17
  11.5326 , 0.935704 , 0.001933 ,  18
  11.5326 , 0.935431 , 0.001933 ,  19
  11.5326 , 0.935823 , 0.001933 ,  20
  11.5326 , 0.936090 , 0.001933 ,  21
  11.5326 , 0.936147 , 0.001933 ,  22
  11.5326 , 0.935994 , 0.001933 ,  23
  11.5326 , 0.936033 , 0.001933 ,  24
  11.5326 , 0.935651 , 0.001933 ,  25
  11.5326 , 0.935816 , 0.001933 ,  26
  11.5326 , 0.935817 , 0.001933 ,  27
  11.5326 , 0.936025 , 0.001933 ,  28
  11.5326 , 0.935907 , 0.001933 ,  29
  11.5326 , 0.935772 , 0.001933 ,  30
  11.5326 , 0.935856 , 0.001933 ,  31
  11.5326 , 0.935926 , 0.001933 ,  32
  11.5326 , 0.935881 , 0.001933 ,  33
  11.5326 , 0.935639 , 0.001933 ,  34
  11.5326 , 0.936200 , 0.001933 ,  35
  11.5326 , 0.935930 , 0.001933 ,  36
  11.5326 , 0.935421 , 0.001933 ,  37
  11.5326 , 0.935992 , 0.001933 ,  38
  11.5326 , 0.935874 , 0.001933 ,  39
  11.5326 , 0.935730 , 0.001933 ,  40
  11.5326 , 0.936026 , 0.001933 ,  41
  11.5326 , 0.935735 , 0.001933 ,  42
  11.5326 , 0.935609 , 0.001933 ,  43
  11.5326 , 0.935546 , 0.001933 ,  44
  11.5326 , 0.935737 , 0.001933 ,  45
  11.5326 , 0.936022 , 0.001933 ,  46
  11.5326 , 0.935772 , 0.001933 ,  47
  11.5326 , 0.936070 , 0.001933 ,  48
  11.5326 , 0.936069 , 0.001933 ,  49
  11.5326 , 0.935850 , 0.001933 ,  50
  11.5326 , 0.935735 , 0.001933 ,  51
  11.5326 , 0.935915 , 0.001933 ,  52
  11.5326 , 0.935853 , 0.001933 ,  53
  11.5326 , 0.935640 , 0.001933 ,  54
  11.5326 , 0.936258 , 0.001933 ,  55
  11.5326 , 0.935687 , 0.001933 ,  56
  11.5326 , 0.935758 , 0.001933 ,  57
  11.5326 , 0.935754 , 0.001933 ,  58
  11.5326 , 0.935719 , 0.001933 ,  59
  11.5326 , 0.936345 , 0.001933 ,  60
  11.5326 , 0.935772 , 0.001933 ,  61
  11.5326 , 0.935701 , 0.001933 ,  62
  11.5326 , 0.936021 , 0.001933 ,  63
  11.5326 , 0.936063 , 0.001933 ,  64
  11.5326 , 0.935952 , 0.001933 ,  65
  11.5326 , 0.935942 , 0.001933 ,  66
  11.5326 , 0.935920 , 0.001933 ,  67
  11.5326 , 0.935787 , 0.001933 ,  68
  11.5326 , 0.935756 , 0.001933 ,  69
  11.5326 , 0.935971 , 0.001933 ,  70
  11.5326 , 0.936065 , 0.001933 ,  71
  11.5326 , 0.936039 , 0.001933 ,  72
  11.5326 , 0.935985 , 0.001933 ,  73
  11.5326 , 0.936125 , 0.001933 ,  74
  11.5326 , 0.935947 , 0.001933 ,  75
  11.5326 , 0.935762 , 0.001933 ,  76
  11.5326 , 0.935697 , 0.001933 ,  77
  11.5326 , 0.935704 , 0.001933 ,  78
  11.5326 , 0.935934 , 0.001933 ,  79
  11.5326 , 0.935734 , 0.001933 ,  80
  11.5326 , 0.935824 , 0.001933 ,  81
  11.5326 , 0.935811 , 0.001933 ,  82
  11.5326 , 0.935847 , 0.001933 ,  83
  11.5326 , 0.935704 , 0.001933 ,  84
  11.5326 , 0.935754 , 0.001933 ,  85
  11.5326 , 0.936202 , 0.001933 ,  86
  11.5326 , 0.935961 , 0.001933 ,  87
  11.5326 , 0.935870 , 0.001933 ,  88
  11.5326 , 0.935826 , 0.001933 ,  89
  11.5326 , 0.935816 , 0.001933 ,  90
  11.5326 , 0.935979 , 0.001933 ,  91
  11.5326 , 0.935925 , 0.001933 ,  92
  11.5326 , 0.935528 , 0.001933 ,  93
  11.5326 , 0.935859 , 0.001933 ,  94
  11.5326 , 0.935575 , 0.001933 ,  95
  11.5326 , 0.935527 , 0.001933 ,  96
  11.5326 , 0.936014 , 0.001933 ,  97
  11.5326 , 0.935935 , 0.001933 ,  98
  11.5326 , 0.935966 , 0.001933 ,  99
  11.5326 , 0.936026 , 0.001933 , 100
  11.5758 , 0.934933 , 0.001492 ,   0
  11.5758 , 0.934691 , 0.001492 ,   1
  11.5758 , 0.934849 , 0.001492 ,   2
  11.5758 , 0.934897 , 0.001492 ,   3
  11.5758 , 0.934844 , 0.001492 ,   4
  11.5758 , 0.934891 , 0.001492 ,   5
  11.5758 , 0.935006 , 0.001492 ,   6
  11.5758 , 0.935040 , 0.001492 ,   7
  11.5758 , 0.935381 , 0.001492 ,   8
  11.5758 , 0.934852 , 0.001492 ,   9
  11.5758 , 0.934819 , 0.001492 ,  10
  11.5758 , 0.935000 , 0.001492 ,  11
  11.5758 , 0.934884 , 0.001492 ,  12
  11.5758 , 0.934819 , 0.001492 ,  13
  11.5758 , 0.934974 , 0.001492 ,  14
  11.5758 , 0.934683 , 0.001492 ,  15
  11.5758 , 0.935005 , 0.001492 ,  16
  11.5758 , 0.934825 , 0.001492 ,  17
  11.5758 , 0.934905 , 0.001492 ,  18
  11.5758 , 0.934914 , 0.001492 ,  19
  11.5758 , 0.934930 , 0.001492 ,  20
  11.5758 , 0.935211 , 0.001492 ,  21
  11.5758 , 0.934555 , 0.001492 ,  22
  11.5758 , 0.934892 , 0.001492 ,  23
  11.5758 , 0.934939 , 0.001492 ,  24
  11.5758 , 0.935011 , 0.001492 ,  25
  11.5758 , 0.934987 , 0.001492 ,  26
  11.5758 , 0.934585 , 0.001492 ,  27
  11.5758 , 0.935232 , 0.001492 ,  28
  11.5758 , 0.934978 , 0.001492 ,  29
  11.5758 , 0.934919 , 0.001492 ,  30
  11.5758 , 0.934950 , 0.001492 ,  31
  11.5758 , 0.934602 , 0.001492 ,  32
  11.5758 , 0.934793 , 0.001492 ,  33
  11.5758 , 0.934873 , 0.001492 ,  34
  11.5758 , 0.934988 , 0.001492 ,  35
  11.5758 , 0.935257 , 0.001492 ,  36
  11.5758 , 0.934931 , 0.001492 ,  37
  11.5758 , 0.935068 , 0.001492 ,  38
  11.5758 , 0.934795 , 0.001492 ,  39
  11.5758 , 0.934912 , 0.001492 ,  40
  11.5758 , 0.934974 , 0.001492 ,  41
  11.5758 , 0.934755 , 0.001492 ,  42
  11.5758 , 0.934862 , 0.001492 ,  43
  11.5758 , 0.934765 , 0.001492 ,  44
  11.5758 , 0.934884 , 0.001492 ,  45
  11.5758 , 0.934910 , 0.001492 ,  46
  11.5758 , 0.934862 , 0.001492 ,  47
  11.5758 , 0.935013 , 0.001492 ,  48
  11.5758 , 0.934908 , 0.001492 ,  49
  11.5758 , 0.934894 , 0.001492 ,  50
  11.5758 , 0.934822 , 0.001492 ,  51
  11.5758 , 0.934712 , 0.001492 ,  52
  11.5758 , 0.935026 , 0.001492 ,  53
  11.5758 , 0.934784 , 0.001492 ,  54
  11.5758 , 0.934904 , 0.001492 ,  55
  11.5758 , 0.934855 , 0.001492 ,  56
  11.5758 , 0.935213 , 0.001492 ,  57
  11.5758 , 0.935124 , 0.001492 ,  58
  11.5758 , 0.934774 , 0.001492 ,  59
  11.5758 , 0.935103 , 0.001492 ,  60
  11.5758 , 0.935035 , 0.001492 ,  61
  11.5758 , 0.935115 , 0.001492 ,  62
  11.5758 , 0.934866 , 0.001492 ,  63
  11.5758 , 0.934779 , 0.001492 ,  64
  11.5758 , 0.934908 , 0.001492 ,  65
  11.5758 , 0.934959 , 0.001492 ,  66
  11.5758 , 0.935129 , 0.001492 ,  67
  11.5758 , 0.934923 , 0.001492 ,  68
  11.5758 , 0.934954 , 0.001492 ,  69
  11.5758 , 0.935002 , 0.001492 ,  70
  11.5758 , 0.934969 , 0.001492 ,  71
  11.5758 , 0.934886 , 0.001492 ,  72
  11.5758 , 0.935140 , 0.001492 ,  73
  11.5758 , 0.935057 , 0.001492 ,  74
  11.5758 , 0.935160 , 0.001492 ,  75
  11.5758 , 0.935008 , 0.001492 ,  76
  11.5758 , 0.935055 , 0.001492 ,  77
  11.5758 , 0.934945 , 0.001492 ,  78
  11.5758 , 0.934782 , 0.001492 ,  79
  11.5758 , 0.934820 , 0.001492 ,  80
  11.5758 , 0.935198 , 0.001492 ,  81
  11.5758 , 0.935136 , 0.001492 ,  82
  11.5758 , 0.934951 , 0.001492 ,  83
  11.5758 , 0.934777 , 0.001492 ,  84
  11.5758 , 0.935026 , 0.001492 ,  85
  11.5758 , 0.935103 , 0.001492 ,  86
  11.5758 , 0.934718 , 0.001492 ,  87
  11.5758 , 0.934756 , 0.001492 ,  88
  11.5758 , 0.935182 , 0.001492 ,  89
  11.5758 , 0.935065 , 0.001492 ,  90
  11.5758 , 0.934965 , 0.001492 ,  91
  11.5758 , 0.934953 , 0.001492 ,  92
  11.5758 , 0.934688 , 0.001492 ,  93
  11.5758 , 0.935030 , 0.001492 ,  94
  11.5758 , 0.934943 , 0.001492 ,  95
  11.5758 , 0.934879 , 0.001492 ,  96
  11.5758 , 0.934884 , 0.001492 ,  97
  11.5758 , 0.935008 , 0.001492 ,  98
  11.5758 , 0.934943 , 0.001492 ,  99
  11.5758 , 0.934741 , 0.001492 , 100
  11.6619 , 0.938637 , 0.001670 ,   0
  11.6619 , 0.938729 , 0.001670 ,   1
  11.6619 , 0.938649 , 0.001670 ,   2
  11.6619 , 0.938558 , 0.001670 ,   3
  11.6619 , 0.938590 , 0.001670 ,   4
  11.6619 , 0.939012 , 0.001670 ,   5
  11.6619 , 0.938450 , 0.001670 ,   6
  11.6619 , 0.938493 , 0.001670 ,   7
  11.6619 , 0.938957 , 0.001670 ,   8
  11.6619 , 0.938541 , 0.001670 ,   9
  11.6619 , 0.938728 , 0.001670 ,  10
  11.6619 , 0.938600 , 0.001670 ,  11
  11.6619 , 0.938469 , 0.001670 ,  12
  11.6619 , 0.938516 , 0.001670 ,  13
  11.6619 , 0.938445 , 0.001670 ,  14
  11.6619 , 0.938890 , 0.001670 ,  15
  11.6619 , 0.939171 , 0.001670 ,  16
  11.6619 , 0.938495 , 0.001670 ,  17
  11.6619 , 0.938422 , 0.001670 ,  18
  11.6619 , 0.938685 , 0.001670 ,  19
  11.6619 , 0.938540 , 0.001670 ,  20
  11.6619 , 0.938816 , 0.001670 ,  21
  11.6619 , 0.938655 , 0.001670 ,  22
  11.6619 , 0.938557 , 0.001670 ,  23
  11.6619 , 0.938752 , 0.001670 ,  24
  11.6619 , 0.938779 , 0.001670 ,  25
  11.6619 , 0.938966 , 0.001670 ,  26
  11.6619 , 0.938439 , 0.001670 ,  27
  11.6619 , 0.938836 , 0.001670 ,  28
  11.6619 , 0.938672 , 0.001670 ,  29
  11.6619 , 0.938638 , 0.001670 ,  30
  11.6619 , 0.938564 , 0.001670 ,  31
  11.6619 , 0.938464 , 0.001670 ,  32
  11.6619 , 0.938717 , 0.001670 ,  33
  11.6619 , 0.938572 , 0.001670 ,  34
  11.6619 , 0.938615 , 0.001670 ,  35
  11.6619 , 0.938668 , 0.001670 ,  36
  11.6619 , 0.938736 , 0.001670 ,  37
  11.6619 , 0.938573 , 0.001670 ,  38
  11.6619 , 0.938684 , 0.001670 ,  39
  11.6619 , 0.938409 , 0.001670 ,  40
  11.6619 , 0.938371 , 0.001670 ,  41
  11.6619 , 0.938733 , 0.001670 ,  42
  11.6619 , 0.938368 , 0.001670 ,  43
  11.6619 , 0.938673 , 0.001670 ,  44
  11.6619 , 0.938948 , 0.001670 ,  45
  11.6619 , 0.938714 , 0.001670 ,  46
  11.6619 , 0.938609 , 0.001670 ,  47
  11.6619 , 0.938742 , 0.001670 ,  48
  11.6619 , 0.938805 , 0.001670 ,  49
  11.6619 , 0.938599 , 0.001670 ,  50
  11.6619 , 0.938691 , 0.001670 ,  51
  11.6619 , 0.938585 , 0.001670 ,  52
  11.6619 , 0.938748 , 0.001670 ,  53
  11.6619 , 0.938645 , 0.001670 ,  54
  11.6619 , 0.938708 , 0.001670 ,  55
  11.6619 , 0.938549 , 0.001670 ,  56
  11.6619 , 0.938798 , 0.001670 ,  57
  11.6619 , 0.938409 , 0.001670 ,  58
  11.6619 , 0.938748 , 0.001670 ,  59
  11.6619 , 0.938901 , 0.001670 ,  60
  11.6619 , 0.938428 , 0.001670 ,  61
  11.6619 , 0.938602 , 0.001670 ,  62
  11.6619 , 0.938369 , 0.001670 ,  63
  11.6619 , 0.938541 , 0.001670 ,  64
  11.6619 , 0.938514 , 0.001670 ,  65
  11.6619 , 0.938536 , 0.001670 ,  66
  11.6619 , 0.938871 , 0.001670 ,  67
  11.6619 , 0.938566 , 0.001670 ,  68
  11.6619 , 0.938297 , 0.001670 ,  69
  11.6619 , 0.938757 , 0.001670 ,  70
  11.6619 , 0.938655 , 0.001670 ,  71
  11.6619 , 0.938748 , 0.001670 ,  72
  11.6619 , 0.938489 , 0.001670 ,  73
  11.6619 , 0.938790 , 0.001670 ,  74
  11.6619 , 0.938700 , 0.001670 ,  75
  11.6619 , 0.938667 , 0.001670 ,  76
  11.6619 , 0.938842 , 0.001670 ,  77
  11.6619 , 0.938720 , 0.001670 ,  78
  11.6619 , 0.938229 , 0.001670 ,  79
  11.6619 , 0.938727 , 0.001670 ,  80
  11.6619 , 0.938599 , 0.001670 ,  81
  11.6619 , 0.938727 , 0.001670 ,  82
  11.6619 , 0.938608 , 0.001670 ,  83
  11.6619 , 0.938613 , 0.001670 ,  84
  11.6619 , 0.938489 , 0.001670 ,  85
  11.6619 , 0.938796 , 0.001670 ,  86
  11.6619 , 0.938825 , 0.001670 ,  87
  11.6619 , 0.938804 , 0.001670 ,  88
  11.6619 , 0.938678 , 0.001670 ,  89
  11.6619 , 0.938574 , 0.001670 ,  90
  11.6619 , 0.938623 , 0.001670 ,  91
  11.6619 , 0.938594 , 0.001670 ,  92
  11.6619 , 0.938266 , 0.001670 ,  93
  11.6619 , 0.938608 , 0.001670 ,  94
  11.6619 , 0.938583 , 0.001670 ,  95
  11.6619 , 0.938264 , 0.001670 ,  96
  11.6619 , 0.938483 , 0.001670 ,  97
  11.6619 , 0.938673 , 0.001670 ,  98
  11.6619 , 0.938777 , 0.001670 ,  99
  11.6619 , 0.938625 , 0.001670 , 100
  11.7047 , 0.936187 , 0.001580 ,   0
  11.7047 , 0.936014 , 0.001580 ,   1
  11.7047 , 0.936282 , 0.001580 ,   2
  11.7047 , 0.936488 , 0.001580 ,   3
  11.7047 , 0.936080 , 0.001580 ,   4
  11.7047 , 0.936059 , 0.001580 ,   5
  11.7047 , 0.936348 , 0.001580 ,   6
  11.7047 , 0.936137 , 0.001580 ,   7
  11.7047 , 0.936100 , 0.001580 ,   8
  11.7047 , 0.936186 , 0.001580 ,   9
  11.7047 , 0.936257 , 0.001580 ,  10
  11.7047 , 0.936204 , 0.001580 ,  11
  11.7047 , 0.936206 , 0.001580 ,  12
  11.7047 , 0.936238 , 0.001580 ,  13
  11.7047 , 0.936096 , 0.001580 ,  14
  11.7047 , 0.936294 , 0.001580 ,  15
  11.7047 , 0.936133 , 0.001580 ,  16
  11.7047 , 0.936192 , 0.001580 ,  17
  11.7047 , 0.935988 , 0.001580 ,  18
  11.7047 , 0.936136 , 0.001580 ,  19
  11.7047 , 0.936297 , 0.001580 ,  20
  11.7047 , 0.936281 , 0.001580 ,  21
  11.7047 , 0.936218 , 0.001580 ,  22
  11.7047 , 0.936455 , 0.001580 ,  23
  11.7047 , 0.936083 , 0.001580 ,  24
  11.7047 , 0.936189 , 0.001580 ,  25
  11.7047 , 0.936318 , 0.001580 ,  26
  11.7047 , 0.936323 , 0.001580 ,  27
  11.7047 , 0.936131 , 0.001580 ,  28
  11.7047 , 0.936249 , 0.001580 ,  29
  11.7047 , 0.936333 , 0.001580 ,  30
  11.7047 , 0.936219 , 0.001580 ,  31
  11.7047 , 0.936280 , 0.001580 ,  32
  11.7047 , 0.936087 , 0.001580 ,  33
  11.7047 , 0.936544 , 0.001580 ,  34
  11.7047 , 0.936053 , 0.001580 ,  35
  11.7047 , 0.936369 , 0.001580 ,  36
  11.7047 , 0.936352 , 0.001580 ,  37
  11.7047 , 0.936156 , 0.001580 ,  38
  11.7047 , 0.936142 , 0.001580 ,  39
  11.7047 , 0.936122 , 0.001580 ,  40
  11.7047 , 0.935913 , 0.001580 ,  41
  11.7047 , 0.936066 , 0.001580 ,  42
  11.7047 , 0.935767 , 0.001580 ,  43
  11.7047 , 0.936068 , 0.001580 ,  44
  11.7047 , 0.936295 , 0.001580 ,  45
  11.7047 , 0.936221 , 0.001580 ,  46
  11.7047 , 0.935971 , 0.001580 ,  47
  11.7047 , 0.936351 , 0.001580 ,  48
  11.7047 , 0.936180 , 0.001580 ,  49
  11.7047 , 0.935878 , 0.001580 ,  50
  11.7047 , 0.935857 , 0.001580 ,  51
  11.7047 , 0.936050 , 0.001580 ,  52
  11.7047 , 0.936320 , 0.001580 ,  53
  11.7047 , 0.936139 , 0.001580 ,  54
  11.7047 , 0.936257 , 0.001580 ,  55
  11.7047 , 0.936282 , 0.001580 ,  56
  11.7047 , 0.936033 , 0.001580 ,  57
  11.7047 , 0.936305 , 0.001580 ,  58
  11.7047 , 0.936196 , 0.001580 ,  59
  11.7047 , 0.936251 , 0.001580 ,  60
  11.7047 , 0.936036 , 0.001580 ,  61
  11.7047 , 0.936274 , 0.001580 ,  62
  11.7047 , 0.935947 , 0.001580 ,  63
  11.7047 , 0.936134 , 0.001580 ,  64
  11.7047 , 0.936128 , 0.001580 ,  65
  11.7047 , 0.936391 , 0.001580 ,  66
  11.7047 , 0.936171 , 0.001580 ,  67
  11.7047 , 0.936208 , 0.001580 ,  68
  11.7047 , 0.936238 , 0.001580 ,  69
  11.7047 , 0.936432 , 0.001580 ,  70
  11.7047 , 0.935998 , 0.001580 ,  71
  11.7047 , 0.936206 , 0.001580 ,  72
  11.7047 , 0.936358 , 0.001580 ,  73
  11.7047 , 0.936024 , 0.001580 ,  74
  11.7047 , 0.936614 , 0.001580 ,  75
  11.7047 , 0.936271 , 0.001580 ,  76
  11.7047 , 0.936060 , 0.001580 ,  77
  11.7047 , 0.935970 , 0.001580 ,  78
  11.7047 , 0.935900 , 0.001580 ,  79
  11.7047 , 0.936167 , 0.001580 ,  80
  11.7047 , 0.936336 , 0.001580 ,  81
  11.7047 , 0.936252 , 0.001580 ,  82
  11.7047 , 0.936116 , 0.001580 ,  83
  11.7047 , 0.936251 , 0.001580 ,  84
  11.7047 , 0.936467 , 0.001580 ,  85
  11.7047 , 0.935952 , 0.001580 ,  86
  11.7047 , 0.936059 , 0.001580 ,  87
  11.7047 , 0.936522 , 0.001580 ,  88
  11.7047 , 0.936018 , 0.001580 ,  89
  11.7047 , 0.935929 , 0.001580 ,  90
  11.7047 , 0.936430 , 0.001580 ,  91
  11.7047 , 0.936094 , 0.001580 ,  92
  11.7047 , 0.936096 , 0.001580 ,  93
  11.7047 , 0.936380 , 0.001580 ,  94
  11.7047 , 0.936114 , 0.001580 ,  95
  11.7047 , 0.936261 , 0.001580 ,  96
  11.7047 , 0.936253 , 0.001580 ,  97
  11.7047 , 0.936250 , 0.001580 ,  98
  11.7047 , 0.936078 , 0.001580 ,  99
  11.7047 , 0.936212 , 0.001580 , 100
  11.7473 , 0.940772 , 0.001535 ,   0
  11.7473 , 0.940624 , 0.001535 ,   1
  11.7473 , 0.940938 , 0.001535 ,   2
  11.7473 , 0.940888 , 0.001535 ,   3
  11.7473 , 0.940671 , 0.001535 ,   4
  11.7473 , 0.940664 , 0.001535 ,   5
  11.7473 , 0.940894 , 0.001535 ,   6
  11.7473 , 0.940753 , 0.001535 ,   7
  11.7473 , 0.941132 , 0.001535 ,   8
  11.7473 , 0.940700 , 0.001535 ,   9
  11.7473 , 0.940653 , 0.001535 ,  10
  11.7473 , 0.940612 , 0.001535 ,  11
  11.7473 , 0.940775 , 0.001535 ,  12
  11.7473 , 0.940422 , 0.001535 ,  13
  11.7473 , 0.940401 , 0.001535 ,  14
  11.7473 , 0.940689 , 0.001535 ,  15
  11.7473 , 0.940924 , 0.001535 ,  16
  11.7473 , 0.940603 , 0.001535 ,  17
  11.7473 , 0.940772 , 0.001535 ,  18
  11.7473 , 0.940853 , 0.001535 ,  19
  11.7473 , 0.940690 , 0.001535 ,  20
  11.7473 , 0.940890 , 0.001535 ,  21
  11.7473 , 0.940871 , 0.001535 ,  22
  11.7473 , 0.940805 , 0.001535 ,  23
  11.7473 , 0.940485 , 0.001535 ,  24
  11.7473 , 0.940546 , 0.001535 ,  25
  11.7473 , 0.941067 , 0.001535 ,  26
  11.7473 , 0.940659 , 0.001535 ,  27
  11.7473 , 0.940926 , 0.001535 ,  28
  11.7473 , 0.940816 , 0.001535 ,  29
  11.7473 , 0.940974 , 0.001535 ,  30
  11.7473 , 0.940777 , 0.001535 ,  31
  11.7473 , 0.940801 , 0.001535 ,  32
  11.7473 , 0.940809 , 0.001535 ,  33
  11.7473 , 0.940590 , 0.001535 ,  34
  11.7473 , 0.940931 , 0.001535 ,  35
  11.7473 , 0.940926 , 0.001535 ,  36
  11.7473 , 0.940844 , 0.001535 ,  37
  11.7473 , 0.940743 , 0.001535 ,  38
  11.7473 , 0.940559 , 0.001535 ,  39
  11.7473 , 0.940646 , 0.001535 ,  40
  11.7473 , 0.940576 , 0.001535 ,  41
  11.7473 , 0.940677 , 0.001535 ,  42
  11.7473 , 0.940492 , 0.001535 ,  43
  11.7473 , 0.940734 , 0.001535 ,  44
  11.7473 , 0.940683 , 0.001535 ,  45
  11.7473 , 0.940739 , 0.001535 ,  46
  11.7473 , 0.940562 , 0.001535 ,  47
  11.7473 , 0.940982 , 0.001535 ,  48
  11.7473 , 0.940930 , 0.001535 ,  49
  11.7473 , 0.940693 , 0.001535 ,  50
  11.7473 , 0.940696 , 0.001535 ,  51
  11.7473 , 0.940673 , 0.001535 ,  52
  11.7473 , 0.940740 , 0.001535 ,  53
  11.7473 , 0.940809 , 0.001535 ,  54
  11.7473 , 0.940773 , 0.001535 ,  55
  11.7473 , 0.940904 , 0.001535 ,  56
  11.7473 , 0.940574 , 0.001535 ,  57
  11.7473 , 0.940853 , 0.001535 ,  58
  11.7473 , 0.940651 , 0.001535 ,  59
  11.7473 , 0.940990 , 0.001535 ,  60
  11.7473 , 0.940690 , 0.001535 ,  61
  11.7473 , 0.940857 , 0.001535 ,  62
  11.7473 , 0.941073 , 0.001535 ,  63
  11.7473 , 0.940791 , 0.001535 ,  64
  11.7473 , 0.940899 , 0.001535 ,  65
  11.7473 , 0.940644 , 0.001535 ,  66
  11.7473 , 0.940871 , 0.001535 ,  67
  11.7473 , 0.940714 , 0.001535 ,  68
  11.7473 , 0.940808 , 0.001535 ,  69
  11.7473 , 0.940970 , 0.001535 ,  70
  11.7473 , 0.940955 , 0.001535 ,  71
  11.7473 , 0.940785 , 0.001535 ,  72
  11.7473 , 0.940997 , 0.001535 ,  73
  11.7473 , 0.940897 , 0.001535 ,  74
  11.7473 , 0.940889 , 0.001535 ,  75
  11.7473 , 0.940763 , 0.001535 ,  76
  11.7473 , 0.941017 , 0.001535 ,  77
  11.7473 , 0.940717 , 0.001535 ,  78
  11.7473 , 0.940620 , 0.001535 ,  79
  11.7473 , 0.940492 , 0.001535 ,  80
  11.7473 , 0.941002 , 0.001535 ,  81
  11.7473 , 0.940825 , 0.001535 ,  82
  11.7473 , 0.940928 , 0.001535 ,  83
  11.7473 , 0.940727 , 0.001535 ,  84
  11.7473 , 0.940834 , 0.001535 ,  85
  11.7473 , 0.940785 , 0.001535 ,  86
  11.7473 , 0.940886 , 0.001535 ,  87
  11.7473 , 0.941126 , 0.001535 ,  88
  11.7473 , 0.940762 , 0.001535 ,  89
  11.7473 , 0.940612 , 0.001535 ,  90
  11.7473 , 0.940600 , 0.001535 ,  91
  11.7473 , 0.940982 , 0.001535 ,  92
  11.7473 , 0.940619 , 0.001535 ,  93
  11.7473 , 0.940907 , 0.001535 ,  94
  11.7473 , 0.940745 , 0.001535 ,  95
  11.7473 , 0.940592 , 0.001535 ,  96
  11.7473 , 0.940800 , 0.001535 ,  97
  11.7473 , 0.940858 , 0.001535 ,  98
  11.7473 , 0.940753 , 0.001535 ,  99
  11.7473 , 0.940806 , 0.001535 , 100
  11.7898 , 0.937835 , 0.001776 ,   0
  11.7898 , 0.937837 , 0.001776 ,   1
  11.7898 , 0.937587 , 0.001776 ,   2
  11.7898 , 0.937975 , 0.001776 ,   3
  11.7898 , 0.937779 , 0.001776 ,   4
  11.7898 , 0.937777 , 0.001776 ,   5
  11.7898 , 0.937954 , 0.001776 ,   6
  11.7898 , 0.938034 , 0.001776 ,   7
  11.7898 , 0.938209 , 0.001776 ,   8
  11.7898 , 0.937918 , 0.001776 ,   9
  11.7898 , 0.937521 , 0.001776 ,  10
  11.7898 , 0.937710 , 0.001776 ,  11
  11.7898 , 0.938080 , 0.001776 ,  12
  11.7898 , 0.937769 , 0.001776 ,  13
  11.7898 , 0.937430 , 0.001776 ,  14
  11.7898 , 0.937946 , 0.001776 ,  15
  11.7898 , 0.937745 , 0.001776 ,  16
  11.7898 , 0.937843 , 0.001776 ,  17
  11.7898 , 0.937610 , 0.001776 ,  18
  11.7898 , 0.937975 , 0.001776 ,  19
  11.7898 , 0.937778 , 0.001776 ,  20
  11.7898 , 0.937847 , 0.001776 ,  21
  11.7898 , 0.937847 , 0.001776 ,  22
  11.7898 , 0.937668 , 0.001776 ,  23
  11.7898 , 0.937759 , 0.001776 ,  24
  11.7898 , 0.937630 , 0.001776 ,  25
  11.7898 , 0.937903 , 0.001776 ,  26
  11.7898 , 0.937627 , 0.001776 ,  27
  11.7898 , 0.937912 , 0.001776 ,  28
  11.7898 , 0.937674 , 0.001776 ,  29
  11.7898 , 0.937568 , 0.001776 ,  30
  11.7898 , 0.938194 , 0.001776 ,  31
  11.7898 , 0.937874 , 0.001776 ,  32
  11.7898 , 0.937951 , 0.001776 ,  33
  11.7898 , 0.937862 , 0.001776 ,  34
  11.7898 , 0.938118 , 0.001776 ,  35
  11.7898 , 0.937958 , 0.001776 ,  36
  11.7898 , 0.938045 , 0.001776 ,  37
  11.7898 , 0.937659 , 0.001776 ,  38
  11.7898 , 0.938137 , 0.001776 ,  39
  11.7898 , 0.938207 , 0.001776 ,  40
  11.7898 , 0.938045 , 0.001776 ,  41
  11.7898 , 0.937748 , 0.001776 ,  42
  11.7898 , 0.937575 , 0.001776 ,  43
  11.7898 , 0.937772 , 0.001776 ,  44
  11.7898 , 0.937855 , 0.001776 ,  45
  11.7898 , 0.937833 , 0.001776 ,  46
  11.7898 , 0.937494 , 0.001776 ,  47
  11.7898 , 0.938005 , 0.001776 ,  48
  11.7898 , 0.937869 , 0.001776 ,  49
  11.7898 , 0.937681 , 0.001776 ,  50
  11.7898 , 0.937839 , 0.001776 ,  51
  11.7898 , 0.937842 , 0.001776 ,  52
  11.7898 , 0.937808 , 0.001776 ,  53
  11.7898 , 0.937621 , 0.001776 ,  54
  11.7898 , 0.937702 , 0.001776 ,  55
  11.7898 , 0.937776 , 0.001776 ,  56
  11.7898 , 0.937800 , 0.001776 ,  57
  11.7898 , 0.938059 , 0.001776 ,  58
  11.7898 , 0.937699 , 0.001776 ,  59
  11.7898 , 0.937576 , 0.001776 ,  60
  11.7898 , 0.937664 , 0.001776 ,  61
  11.7898 , 0.938001 , 0.001776 ,  62
  11.7898 , 0.937689 , 0.001776 ,  63
  11.7898 , 0.937706 , 0.001776 ,  64
  11.7898 , 0.937840 , 0.001776 ,  65
  11.7898 , 0.937857 , 0.001776 ,  66
  11.7898 , 0.937908 , 0.001776 ,  67
  11.7898 , 0.937963 , 0.001776 ,  68
  11.7898 , 0.937762 , 0.001776 ,  69
  11.7898 , 0.938116 , 0.001776 ,  70
  11.7898 , 0.937731 , 0.001776 ,  71
  11.7898 , 0.938093 , 0.001776 ,  72
  11.7898 , 0.938254 , 0.001776 ,  73
  11.7898 , 0.937685 , 0.001776 ,  74
  11.7898 , 0.938071 , 0.001776 ,  75
  11.7898 , 0.937847 , 0.001776 ,  76
  11.7898 , 0.937863 , 0.001776 ,  77
  11.7898 , 0.937532 , 0.001776 ,  78
  11.7898 , 0.937673 , 0.001776 ,  79
  11.7898 , 0.937683 , 0.001776 ,  80
  11.7898 , 0.938057 , 0.001776 ,  81
  11.7898 , 0.937836 , 0.001776 ,  82
  11.7898 , 0.937901 , 0.001776 ,  83
  11.7898 , 0.937671 , 0.001776 ,  84
  11.7898 , 0.937857 , 0.001776 ,  85
  11.7898 , 0.938046 , 0.001776 ,  86
  11.7898 , 0.937687 , 0.001776 ,  87
  11.7898 , 0.937726 , 0.001776 ,  88
  11.7898 , 0.937830 , 0.001776 ,  89
  11.7898 , 0.937741 , 0.001776 ,  90
  11.7898 , 0.937695 , 0.001776 ,  91
  11.7898 , 0.937837 , 0.001776 ,  92
  11.7898 , 0.937752 , 0.001776 ,  93
  11.7898 , 0.937651 , 0.001776 ,  94
  11.7898 , 0.938091 , 0.001776 ,  95
  11.7898 , 0.937777 , 0.001776 ,  96
  11.7898 , 0.937781 , 0.001776 ,  97
  11.7898 , 0.938214 , 0.001776 ,  98
  11.7898 , 0.937868 , 0.001776 ,  99
  11.7898 , 0.938039 , 0.001776 , 100
  11.8322 , 0.940238 , 0.002070 ,   0
  11.8322 , 0.940065 , 0.002070 ,   1
  11.8322 , 0.940445 , 0.002070 ,   2
  11.8322 , 0.940310 , 0.002070 ,   3
  11.8322 , 0.940775 , 0.002070 ,   4
  11.8322 , 0.940309 , 0.002070 ,   5
  11.8322 , 0.940281 , 0.002070 ,   6
  11.8322 , 0.940425 , 0.002070 ,   7
  11.8322 , 0.940510 , 0.002070 ,   8
  11.8322 , 0.940152 , 0.002070 ,   9
  11.8322 , 0.940165 , 0.002070 ,  10
  11.8322 , 0.940343 , 0.002070 ,  11
  11.8322 , 0.940606 , 0.002070 ,  12
  11.8322 , 0.939922 , 0.002070 ,  13
  11.8322 , 0.939675 , 0.002070 ,  14
  11.8322 , 0.940181 , 0.002070 ,  15
  11.8322 , 0.940409 , 0.002070 ,  16
  11.8322 , 0.940374 , 0.002070 ,  17
  11.8322 , 0.940658 , 0.002070 ,  18
  11.8322 , 0.940283 , 0.002070 ,  19
  11.8322 , 0.940244 , 0.002070 ,  20
  11.8322 , 0.939996 , 0.002070 ,  21
  11.8322 , 0.940329 , 0.002070 ,  22
  11.8322 , 0.940043 , 0.002070 ,  23
  11.8322 , 0.940039 , 0.002070 ,  24
  11.8322 , 0.939973 , 0.002070 ,  25
  11.8322 , 0.940646 , 0.002070 ,  26
  11.8322 , 0.940261 , 0.002070 ,  27
  11.8322 , 0.940399 , 0.002070 ,  28
  11.8322 , 0.940310 , 0.002070 ,  29
  11.8322 , 0.940357 , 0.002070 ,  30
  11.8322 , 0.940320 , 0.002070 ,  31
  11.8322 , 0.940248 , 0.002070 ,  32
  11.8322 , 0.940075 , 0.002070 ,  33
  11.8322 , 0.939944 , 0.002070 ,  34
  11.8322 , 0.940284 , 0.002070 ,  35
  11.8322 , 0.940570 , 0.002070 ,  36
  11.8322 , 0.939944 , 0.002070 ,  37
  11.8322 , 0.940316 , 0.002070 ,  38
  11.8322 , 0.940357 , 0.002070 ,  39
  11.8322 , 0.939950 , 0.002070 ,  40
  11.8322 , 0.940210 , 0.002070 ,  41
  11.8322 , 0.940017 , 0.002070 ,  42
  11.8322 , 0.940420 , 0.002070 ,  43
  11.8322 , 0.940318 , 0.002070 ,  44
  11.8322 , 0.940258 , 0.002070 ,  45
  11.8322 , 0.940134 , 0.002070 ,  46
  11.8322 , 0.940141 , 0.002070 ,  47
  11.8322 , 0.940215 , 0.002070 ,  48
  11.8322 , 0.940319 , 0.002070 ,  49
  11.8322 , 0.940060 , 0.002070 ,  50
  11.8322 , 0.940076 , 0.002070 ,  51
  11.8322 , 0.940161 , 0.002070 ,  52
  11.8322 , 0.939940 , 0.002070 ,  53
  11.8322 , 0.939759 , 0.002070 ,  54
  11.8322 , 0.940285 , 0.002070 ,  55
  11.8322 , 0.940123 , 0.002070 ,  56
  11.8322 , 0.940270 , 0.002070 ,  57
  11.8322 , 0.940227 , 0.002070 ,  58
  11.8322 , 0.939959 , 0.002070 ,  59
  11.8322 , 0.940228 , 0.002070 ,  60
  11.8322 , 0.940351 , 0.002070 ,  61
  11.8322 , 0.940393 , 0.002070 ,  62
  11.8322 , 0.940078 , 0.002070 ,  63
  11.8322 , 0.940023 , 0.002070 ,  64
  11.8322 , 0.940352 , 0.002070 ,  65
  11.8322 , 0.940258 , 0.002070 ,  66
  11.8322 , 0.939911 , 0.002070 ,  67
  11.8322 , 0.939977 , 0.002070 ,  68
  11.8322 , 0.940053 , 0.002070 ,  69
  11.8322 , 0.940686 , 0.002070 ,  70
  11.8322 , 0.940037 , 0.002070 ,  71
  11.8322 , 0.940212 , 0.002070 ,  72
  11.8322 , 0.940127 , 0.002070 ,  73
  11.8322 , 0.940567 , 0.002070 ,  74
  11.8322 , 0.940233 , 0.002070 ,  75
  11.8322 , 0.940328 , 0.002070 ,  76
  11.8322 , 0.940565 , 0.002070 ,  77
  11.8322 , 0.940072 , 0.002070 ,  78
  11.8322 , 0.939964 , 0.002070 ,  79
  11.8322 , 0.940293 , 0.002070 ,  80
  11.8322 , 0.940513 , 0.002070 ,  81
  11.8322 , 0.940492 , 0.002070 ,  82
  11.8322 , 0.940005 , 0.002070 ,  83
  11.8322 , 0.940253 , 0.002070 ,  84
  11.8322 , 0.940184 , 0.002070 ,  85
  11.8322 , 0.940516 , 0.002070 ,  86
  11.8322 , 0.940221 , 0.002070 ,  87
  11.8322 , 0.940417 , 0.002070 ,  88
  11.8322 , 0.940042 , 0.002070 ,  89
  11.8322 , 0.940241 , 0.002070 ,  90
  11.8322 , 0.940443 , 0.002070 ,  91
  11.8322 , 0.940234 , 0.002070 ,  92
  11.8322 , 0.940333 , 0.002070 ,  93
  11.8322 , 0.940490 , 0.002070 ,  94
  11.8322 , 0.939964 , 0.002070 ,  95
  11.8322 , 0.940197 , 0.002070 ,  96
  11.8322 , 0.940357 , 0.002070 ,  97
  11.8322 , 0.940493 , 0.002070 ,  98
  11.8322 , 0.940144 , 0.002070 ,  99
  11.8322 , 0.940124 , 0.002070 , 100
  11.8743 , 0.942980 , 0.001607 ,   0
  11.8743 , 0.942831 , 0.001607 ,   1
  11.8743 , 0.943274 , 0.001607 ,   2
  11.8743 , 0.943122 , 0.001607 ,   3
  11.8743 , 0.942979 , 0.001607 ,   4
  11.8743 , 0.943114 , 0.001607 ,   5
  11.8743 , 0.942670 , 0.001607 ,   6
  11.8743 , 0.943178 , 0.001607 ,   7
  11.8743 , 0.943224 , 0.001607 ,   8
  11.8743 , 0.943092 , 0.001607 ,   9
  11.8743 , 0.942957 , 0.001607 ,  10
  11.8743 , 0.942901 , 0.001607 ,  11
  11.8743 , 0.943220 , 0.001607 ,  12
  11.8743 , 0.942759 , 0.001607 ,  13
  11.8743 , 0.942740 , 0.001607 ,  14
  11.8743 , 0.942740 , 0.001607 ,  15
  11.8743 , 0.943094 , 0.001607 ,  16
  11.8743 , 0.943059 , 0.001607 ,  17
  11.8743 , 0.942899 , 0.001607 ,  18
  11.8743 , 0.942852 , 0.001607 ,  19
  11.8743 , 0.942881 , 0.001607 ,  20
  11.8743 , 0.943121 , 0.001607 ,  21
  11.8743 , 0.943138 , 0.001607 ,  22
  11.8743 , 0.942758 , 0.001607 ,  23
  11.8743 , 0.942914 , 0.001607 ,  24
  11.8743 , 0.942925 , 0.001607 ,  25
  11.8743 , 0.943301 , 0.001607 ,  26
  11.8743 , 0.942782 , 0.001607 ,  27
  11.8743 , 0.942983 , 0.001607 ,  28
  11.8743 , 0.942980 , 0.001607 ,  29
  11.8743 , 0.943109 , 0.001607 ,  30
  11.8743 , 0.942966 , 0.001607 ,  31
  11.8743 , 0.942755 , 0.001607 ,  32
  11.8743 , 0.942869 , 0.001607 ,  33
  11.8743 , 0.943002 , 0.001607 ,  34
  11.8743 , 0.943038 , 0.001607 ,  35
  11.8743 , 0.942958 , 0.001607 ,  36
  11.8743 , 0.943015 , 0.001607 ,  37
  11.8743 , 0.942907 , 0.001607 ,  38
  11.8743 , 0.942829 , 0.001607 ,  39
  11.8743 , 0.943040 , 0.001607 ,  40
  11.8743 , 0.943140 , 0.001607 ,  41
  11.8743 , 0.942880 , 0.001607 ,  42
  11.8743 , 0.942748 , 0.001607 ,  43
  11.8743 , 0.942881 , 0.001607 ,  44
  11.8743 , 0.942692 , 0.001607 ,  45
  11.8743 , 0.943032 , 0.001607 ,  46
  11.8743 , 0.943241 , 0.001607 ,  47
  11.8743 , 0.943142 , 0.001607 ,  48
  11.8743 , 0.942990 , 0.001607 ,  49
  11.8743 , 0.942960 , 0.001607 ,  50
  11.8743 , 0.942630 , 0.001607 ,  51
  11.8743 , 0.942774 , 0.001607 ,  52
  11.8743 , 0.943215 , 0.001607 ,  53
  11.8743 , 0.942917 , 0.001607 ,  54
  11.8743 , 0.942909 , 0.001607 ,  55
  11.8743 , 0.943286 , 0.001607 ,  56
  11.8743 , 0.942783 , 0.001607 ,  57
  11.8743 , 0.943023 , 0.001607 ,  58
  11.8743 , 0.942963 , 0.001607 ,  59
  11.8743 , 0.943184 , 0.001607 ,  60
  11.8743 , 0.942906 , 0.001607 ,  61
  11.8743 , 0.943124 , 0.001607 ,  62
  11.8743 , 0.943182 , 0.001607 ,  63
  11.8743 , 0.942967 , 0.001607 ,  64
  11.8743 , 0.943137 , 0.001607 ,  65
  11.8743 , 0.943083 , 0.001607 ,  66
  11.8743 , 0.943165 , 0.001607 ,  67
  11.8743 , 0.943146 , 0.001607 ,  68
  11.8743 , 0.943094 , 0.001607 ,  69
  11.8743 , 0.942910 , 0.001607 ,  70
  11.8743 , 0.942993 , 0.001607 ,  71
  11.8743 , 0.943341 , 0.001607 ,  72
  11.8743 , 0.943285 , 0.001607 ,  73
  11.8743 , 0.943085 , 0.001607 ,  74
  11.8743 , 0.942871 , 0.001607 ,  75
  11.8743 , 0.942854 , 0.001607 ,  76
  11.8743 , 0.943128 , 0.001607 ,  77
  11.8743 , 0.942824 , 0.001607 ,  78
  11.8743 , 0.942957 , 0.001607 ,  79
  11.8743 , 0.942920 , 0.001607 ,  80
  11.8743 , 0.942967 , 0.001607 ,  81
  11.8743 , 0.942795 , 0.001607 ,  82
  11.8743 , 0.943130 , 0.001607 ,  83
  11.8743 , 0.942858 , 0.001607 ,  84
  11.8743 , 0.942867 , 0.001607 ,  85
  11.8743 , 0.943248 , 0.001607 ,  86
  11.8743 , 0.942891 , 0.001607 ,  87
  11.8743 , 0.943020 , 0.001607 ,  88
  11.8743 , 0.942774 , 0.001607 ,  89
  11.8743 , 0.942858 , 0.001607 ,  90
  11.8743 , 0.943043 , 0.001607 ,  91
  11.8743 , 0.942939 , 0.001607 ,  92
  11.8743 , 0.942857 , 0.001607 ,  93
  11.8743 , 0.943099 , 0.001607 ,  94
  11.8743 , 0.943052 , 0.001607 ,  95
  11.8743 , 0.942866 , 0.001607 ,  96
  11.8743 , 0.942903 , 0.001607 ,  97
  11.8743 , 0.942890 , 0.001607 ,  98
  11.8743 , 0.942924 , 0.001607 ,  99
  11.8743 , 0.942641 , 0.001607 , 100
  11.9164 , 0.941909 , 0.002130 ,   0
  11.9164 , 0.941558 , 0.002130 ,   1
  11.9164 , 0.942077 , 0.002130 ,   2
  11.9164 , 0.941896 , 0.002130 ,   3
  11.9164 , 0.941802 , 0.002130 ,   4
  11.9164 , 0.941743 , 0.002130 ,   5
  11.9164 , 0.941414 , 0.002130 ,   6
  11.9164 , 0.942145 , 0.002130 ,   7
  11.9164 , 0.942016 , 0.002130 ,   8
  11.9164 , 0.942216 , 0.002130 ,   9
  11.9164 , 0.941895 , 0.002130 ,  10
  11.9164 , 0.942187 , 0.002130 ,  11
  11.9164 , 0.941992 , 0.002130 ,  12
  11.9164 , 0.941655 , 0.002130 ,  13
  11.9164 , 0.942053 , 0.002130 ,  14
  11.9164 , 0.942125 , 0.002130 ,  15
  11.9164 , 0.941653 , 0.002130 ,  16
  11.9164 , 0.941904 , 0.002130 ,  17
  11.9164 , 0.941686 , 0.002130 ,  18
  11.9164 , 0.941920 , 0.002130 ,  19
  11.9164 , 0.941819 , 0.002130 ,  20
  11.9164 , 0.941966 , 0.002130 ,  21
  11.9164 , 0.942020 , 0.002130 ,  22
  11.9164 , 0.941975 , 0.002130 ,  23
  11.9164 , 0.942002 , 0.002130 ,  24
  11.9164 , 0.941666 , 0.002130 ,  25
  11.9164 , 0.941936 , 0.002130 ,  26
  11.9164 , 0.941476 , 0.002130 ,  27
  11.9164 , 0.942176 , 0.002130 ,  28
  11.9164 , 0.941829 , 0.002130 ,  29
  11.9164 , 0.941498 , 0.002130 ,  30
  11.9164 , 0.941976 , 0.002130 ,  31
  11.9164 , 0.941925 , 0.002130 ,  32
  11.9164 , 0.941931 , 0.002130 ,  33
  11.9164 , 0.941874 , 0.002130 ,  34
  11.9164 , 0.942060 , 0.002130 ,  35
  11.9164 , 0.942037 , 0.002130 ,  36
  11.9164 , 0.941752 , 0.002130 ,  37
  11.9164 , 0.941867 , 0.002130 ,  38
  11.9164 , 0.941948 , 0.002130 ,  39
  11.9164 , 0.941723 , 0.002130 ,  40
  11.9164 , 0.941674 , 0.002130 ,  41
  11.9164 , 0.941897 , 0.002130 ,  42
  11.9164 , 0.941421 , 0.002130 ,  43
  11.9164 , 0.941919 , 0.002130 ,  44
  11.9164 , 0.941906 , 0.002130 ,  45
  11.9164 , 0.941699 , 0.002130 ,  46
  11.9164 , 0.942055 , 0.002130 ,  47
  11.9164 , 0.941980 , 0.002130 ,  48
  11.9164 , 0.942144 , 0.002130 ,  49
  11.9164 , 0.941692 , 0.002130 ,  50
  11.9164 , 0.941663 , 0.002130 ,  51
  11.9164 , 0.941905 , 0.002130 ,  52
  11.9164 , 0.942075 , 0.002130 ,  53
  11.9164 , 0.941804 , 0.002130 ,  54
  11.9164 , 0.941898 , 0.002130 ,  55
  11.9164 , 0.942043 , 0.002130 ,  56
  11.9164 , 0.942046 , 0.002130 ,  57
  11.9164 , 0.941615 , 0.002130 ,  58
  11.9164 , 0.941378 , 0.002130 ,  59
  11.9164 , 0.941625 , 0.002130 ,  60
  11.9164 , 0.942169 , 0.002130 ,  61
  11.9164 , 0.941900 , 0.002130 ,  62
  11.9164 , 0.942170 , 0.002130 ,  63
  11.9164 , 0.942253 , 0.002130 ,  64
  11.9164 , 0.942048 , 0.002130 ,  65
  11.9164 , 0.941910 , 0.002130 ,  66
  11.9164 , 0.941905 , 0.002130 ,  67
  11.9164 , 0.941614 , 0.002130 ,  68
  11.9164 , 0.941673 , 0.002130 ,  69
  11.9164 , 0.941972 , 0.002130 ,  70
  11.9164 , 0.942208 , 0.002130 ,  71
  11.9164 , 0.942401 , 0.002130 ,  72
  11.9164 , 0.941980 , 0.002130 ,  73
  11.9164 , 0.942178 , 0.002130 ,  74
  11.9164 , 0.942271 , 0.002130 ,  75
  11.9164 , 0.942296 , 0.002130 ,  76
  11.9164 , 0.942145 , 0.002130 ,  77
  11.9164 , 0.941913 , 0.002130 ,  78
  11.9164 , 0.942203 , 0.002130 ,  79
  11.9164 , 0.941599 , 0.002130 ,  80
  11.9164 , 0.942109 , 0.002130 ,  81
  11.9164 , 0.942114 , 0.002130 ,  82
  11.9164 , 0.941959 , 0.002130 ,  83
  11.9164 , 0.941815 , 0.002130 ,  84
  11.9164 , 0.941848 , 0.002130 ,  85
  11.9164 , 0.941663 , 0.002130 ,  86
  11.9164 , 0.941754 , 0.002130 ,  87
  11.9164 , 0.941807 , 0.002130 ,  88
  11.9164 , 0.942082 , 0.002130 ,  89
  11.9164 , 0.941664 , 0.002130 ,  90
  11.9164 , 0.941881 , 0.002130 ,  91
  11.9164 , 0.942026 , 0.002130 ,  92
  11.9164 , 0.941685 , 0.002130 ,  93
  11.9164 , 0.942001 , 0.002130 ,  94
  11.9164 , 0.942033 , 0.002130 ,  95
  11.9164 , 0.942006 , 0.002130 ,  96
  11.9164 , 0.941722 , 0.002130 ,  97
  11.9164 , 0.941927 , 0.002130 ,  98
  11.9164 , 0.942302 , 0.002130 ,  99
  11.9164 , 0.941836 , 0.002130 , 100
  12.0000 , 0.941542 , 0.001829 ,   0
  12.0000 , 0.941621 , 0.001829 ,   1
  12.0000 , 0.941502 , 0.001829 ,   2
  12.0000 , 0.941627 , 0.001829 ,   3
  12.0000 , 0.941538 , 0.001829 ,   4
  12.0000 , 0.941636 , 0.001829 ,   5
  12.0000 , 0.941761 , 0.001829 ,   6
  12.0000 , 0.941909 , 0.001829 ,   7
  12.0000 , 0.941523 , 0.001829 ,   8
  12.0000 , 0.941744 , 0.001829 ,   9
  12.0000 , 0.941552 , 0.001829 ,  10
  12.0000 , 0.941350 , 0.001829 ,  11
  12.0000 , 0.941762 , 0.001829 ,  12
  12.0000 , 0.941575 , 0.001829 ,  13
  12.0000 , 0.941467 , 0.001829 ,  14
  12.0000 , 0.941850 , 0.001829 ,  15
  12.0000 , 0.941273 , 0.001829 ,  16
  12.0000 , 0.941616 , 0.001829 ,  17
  12.0000 , 0.941452 , 0.001829 ,  18
  12.0000 , 0.941470 , 0.001829 ,  19
  12.0000 , 0.941274 , 0.001829 ,  20
  12.0000 , 0.941437 , 0.001829 ,  21
  12.0000 , 0.941425 , 0.001829 ,  22
  12.0000 , 0.941560 , 0.001829 ,  23
  12.0000 , 0.941432 , 0.001829 ,  24
  12.0000 , 0.941568 , 0.001829 ,  25
  12.0000 , 0.941498 , 0.001829 ,  26
  12.0000 , 0.941434 , 0.001829 ,  27
  12.0000 , 0.941873 , 0.001829 ,  28
  12.0000 , 0.941475 , 0.001829 ,  29
  12.0000 , 0.941426 , 0.001829 ,  30
  12.0000 , 0.941319 , 0.001829 ,  31
  12.0000 , 0.941675 , 0.001829 ,  32
  12.0000 , 0.941545 , 0.001829 ,  33
  12.0000 , 0.941068 , 0.001829 ,  34
  12.0000 , 0.941562 , 0.001829 ,  35
  12.0000 , 0.941734 , 0.001829 ,  36
  12.0000 , 0.941407 , 0.001829 ,  37
  12.0000 , 0.941642 , 0.001829 ,  38
  12.0000 , 0.941230 , 0.001829 ,  39
  12.0000 , 0.941453 , 0.001829 ,  40
  12.0000 , 0.941575 , 0.001829 ,  41
  12.0000 , 0.941343 , 0.001829 ,  42
  12.0000 , 0.941459 , 0.001829 ,  43
  12.0000 , 0.941823 , 0.001829 ,  44
  12.0000 , 0.941559 , 0.001829 ,  45
  12.0000 , 0.941465 , 0.001829 ,  46
  12.0000 , 0.941171 , 0.001829 ,  47
  12.0000 , 0.941531 , 0.001829 ,  48
  12.0000 , 0.941633 , 0.001829 ,  49
  12.0000 , 0.941937 , 0.001829 ,  50
  12.0000 , 0.941208 , 0.001829 ,  51
  12.0000 , 0.941327 , 0.001829 ,  52
  12.0000 , 0.941381 , 0.001829 ,  53
  12.0000 , 0.941513 , 0.001829 ,  54
  12.0000 , 0.941751 , 0.001829 ,  55
  12.0000 , 0.941508 , 0.001829 ,  56
  12.0000 , 0.941510 , 0.001829 ,  57
  12.0000 , 0.941773 , 0.001829 ,  58
  12.0000 , 0.941368 , 0.001829 ,  59
  12.0000 , 0.941819 , 0.001829 ,  60
  12.0000 , 0.941292 , 0.001829 ,  61
  12.0000 , 0.941745 , 0.001829 ,  62
  12.0000 , 0.941732 , 0.001829 ,  63
  12.0000 , 0.941379 , 0.001829 ,  64
  12.0000 , 0.941777 , 0.001829 ,  65
  12.0000 , 0.941585 , 0.001829 ,  66
  12.0000 , 0.941645 , 0.001829 ,  67
  12.0000 , 0.941448 , 0.001829 ,  68
  12.0000 , 0.941196 , 0.001829 ,  69
  12.0000 , 0.941444 , 0.001829 ,  70
  12.0000 , 0.941735 , 0.001829 ,  71
  12.0000 , 0.941614 , 0.001829 ,  72
  12.0000 , 0.941442 , 0.001829 ,  73
  12.0000 , 0.941716 , 0.001829 ,  74
  12.0000 , 0.941322 , 0.001829 ,  75
  12.0000 , 0.941504 , 0.001829 ,  76
  12.0000 , 0.941312 , 0.001829 ,  77
  12.0000 , 0.941537 , 0.001829 ,  78
  12.0000 , 0.941457 , 0.001829 ,  79
  12.0000 , 0.941497 , 0.001829 ,  80
  12.0000 , 0.941961 , 0.001829 ,  81
  12.0000 , 0.941636 , 0.001829 ,  82
  12.0000 , 0.941653 , 0.001829 ,  83
  12.0000 , 0.941652 , 0.001829 ,  84
  12.0000 , 0.941278 , 0.001829 ,  85
  12.0000 , 0.941654 , 0.001829 ,  86
  12.0000 , 0.941552 , 0.001829 ,  87
  12.0000 , 0.941565 , 0.001829 ,  88
  12.0000 , 0.941122 , 0.001829 ,  89
  12.0000 , 0.941701 , 0.001829 ,  90
  12.0000 , 0.941592 , 0.001829 ,  91
  12.0000 , 0.941738 , 0.001829 ,  92
  12.0000 , 0.941728 , 0.001829 ,  93
  12.0000 , 0.941713 , 0.001829 ,  94
  12.0000 , 0.941597 , 0.001829 ,  95
  12.0000 , 0.941558 , 0.001829 ,  96
  12.0000 , 0.941584 , 0.001829 ,  97
  12.0000 , 0.941761 , 0.001829 ,  98
  12.0000 , 0.941298 , 0.001829 ,  99
  12.0000 , 0.941564 , 0.001829 , 100


==> paper_scales_misc/l64144f211b672m0024m024m286_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.064162 , 0.000046 ,   0
   1.4091 , 0.064163 , 0.000046 ,   1
   1.4091 , 0.064162 , 0.000046 ,   2
   1.4091 , 0.064162 , 0.000046 ,   3
   1.4091 , 0.064162 , 0.000046 ,   4
   1.4091 , 0.064163 , 0.000046 ,   5
   1.4091 , 0.064163 , 0.000046 ,   6
   1.4091 , 0.064162 , 0.000046 ,   7
   1.4091 , 0.064163 , 0.000046 ,   8
   1.4091 , 0.064162 , 0.000046 ,   9
   1.4091 , 0.064162 , 0.000046 ,  10
   1.4091 , 0.064162 , 0.000046 ,  11
   1.4091 , 0.064163 , 0.000046 ,  12
   1.4091 , 0.064162 , 0.000046 ,  13
   1.4091 , 0.064163 , 0.000046 ,  14
   1.4091 , 0.064162 , 0.000046 ,  15
   1.4091 , 0.064162 , 0.000046 ,  16
   1.4091 , 0.064162 , 0.000046 ,  17
   1.4091 , 0.064162 , 0.000046 ,  18
   1.4091 , 0.064162 , 0.000046 ,  19
   1.4091 , 0.064179 , 0.000046 ,  20
   1.4091 , 0.064163 , 0.000046 ,  21
   1.4091 , 0.064163 , 0.000046 ,  22
   1.4091 , 0.064163 , 0.000046 ,  23
   1.4091 , 0.064162 , 0.000046 ,  24
   1.4091 , 0.064162 , 0.000046 ,  25
   1.4091 , 0.064162 , 0.000046 ,  26
   1.4091 , 0.064162 , 0.000046 ,  27
   1.4091 , 0.064162 , 0.000046 ,  28
   1.4091 , 0.064162 , 0.000046 ,  29
   1.4091 , 0.064179 , 0.000046 ,  30
   1.4091 , 0.064162 , 0.000046 ,  31
   1.4091 , 0.064162 , 0.000046 ,  32
   1.4091 , 0.064163 , 0.000046 ,  33
   1.4091 , 0.064162 , 0.000046 ,  34
   1.4091 , 0.064162 , 0.000046 ,  35
   1.4091 , 0.064179 , 0.000046 ,  36
   1.4091 , 0.064162 , 0.000046 ,  37
   1.4091 , 0.064162 , 0.000046 ,  38
   1.4091 , 0.064162 , 0.000046 ,  39
   1.4091 , 0.064178 , 0.000046 ,  40
   1.4091 , 0.064162 , 0.000046 ,  41
   1.4091 , 0.064162 , 0.000046 ,  42
   1.4091 , 0.064162 , 0.000046 ,  43
   1.4091 , 0.064163 , 0.000046 ,  44
   1.4091 , 0.064163 , 0.000046 ,  45
   1.4091 , 0.064179 , 0.000046 ,  46
   1.4091 , 0.064162 , 0.000046 ,  47
   1.4091 , 0.064162 , 0.000046 ,  48
   1.4091 , 0.064162 , 0.000046 ,  49
   1.4091 , 0.064179 , 0.000046 ,  50
   1.4091 , 0.064163 , 0.000046 ,  51
   1.4091 , 0.064162 , 0.000046 ,  52
   1.4091 , 0.064163 , 0.000046 ,  53
   1.4091 , 0.064178 , 0.000046 ,  54
   1.4091 , 0.064162 , 0.000046 ,  55
   1.4091 , 0.064162 , 0.000046 ,  56
   1.4091 , 0.064162 , 0.000046 ,  57
   1.4091 , 0.064163 , 0.000046 ,  58
   1.4091 , 0.064162 , 0.000046 ,  59
   1.4091 , 0.064162 , 0.000046 ,  60
   1.4091 , 0.064163 , 0.000046 ,  61
   1.4091 , 0.064162 , 0.000046 ,  62
   1.4091 , 0.064163 , 0.000046 ,  63
   1.4091 , 0.064163 , 0.000046 ,  64
   1.4091 , 0.064162 , 0.000046 ,  65
   1.4091 , 0.064162 , 0.000046 ,  66
   1.4091 , 0.064162 , 0.000046 ,  67
   1.4091 , 0.064162 , 0.000046 ,  68
   1.4091 , 0.064162 , 0.000046 ,  69
   1.4091 , 0.064162 , 0.000046 ,  70
   1.4091 , 0.064163 , 0.000046 ,  71
   1.4091 , 0.064162 , 0.000046 ,  72
   1.4091 , 0.064162 , 0.000046 ,  73
   1.4091 , 0.064162 , 0.000046 ,  74
   1.4091 , 0.064163 , 0.000046 ,  75
   1.4091 , 0.064162 , 0.000046 ,  76
   1.4091 , 0.064162 , 0.000046 ,  77
   1.4091 , 0.064162 , 0.000046 ,  78
   1.4091 , 0.064162 , 0.000046 ,  79
   1.4091 , 0.064162 , 0.000046 ,  80
   1.4091 , 0.064162 , 0.000046 ,  81
   1.4091 , 0.064162 , 0.000046 ,  82
   1.4091 , 0.064163 , 0.000046 ,  83
   1.4091 , 0.064162 , 0.000046 ,  84
   1.4091 , 0.064178 , 0.000046 ,  85
   1.4091 , 0.064162 , 0.000046 ,  86
   1.4091 , 0.064162 , 0.000046 ,  87
   1.4091 , 0.064163 , 0.000046 ,  88
   1.4091 , 0.064162 , 0.000046 ,  89
   1.4091 , 0.064162 , 0.000046 ,  90
   1.4091 , 0.064163 , 0.000046 ,  91
   1.4091 , 0.064162 , 0.000046 ,  92
   1.4091 , 0.064162 , 0.000046 ,  93
   1.4091 , 0.064162 , 0.000046 ,  94
   1.4091 , 0.064162 , 0.000046 ,  95
   1.4091 , 0.064162 , 0.000046 ,  96
   1.4091 , 0.064178 , 0.000046 ,  97
   1.4091 , 0.064162 , 0.000046 ,  98
   1.4091 , 0.064162 , 0.000046 ,  99
   1.4091 , 0.064162 , 0.000046 , 100
   1.6348 , 0.108815 , 0.000003 ,   0
   1.6348 , 0.108815 , 0.000003 ,   1
   1.6348 , 0.108815 , 0.000003 ,   2
   1.6348 , 0.108815 , 0.000003 ,   3
   1.6348 , 0.108815 , 0.000003 ,   4
   1.6348 , 0.108815 , 0.000003 ,   5
   1.6348 , 0.108815 , 0.000003 ,   6
   1.6348 , 0.108815 , 0.000003 ,   7
   1.6348 , 0.108815 , 0.000003 ,   8
   1.6348 , 0.108815 , 0.000003 ,   9
   1.6348 , 0.108815 , 0.000003 ,  10
   1.6348 , 0.108815 , 0.000003 ,  11
   1.6348 , 0.108815 , 0.000003 ,  12
   1.6348 , 0.108815 , 0.000003 ,  13
   1.6348 , 0.108816 , 0.000003 ,  14
   1.6348 , 0.108815 , 0.000003 ,  15
   1.6348 , 0.108815 , 0.000003 ,  16
   1.6348 , 0.108815 , 0.000003 ,  17
   1.6348 , 0.108814 , 0.000003 ,  18
   1.6348 , 0.108815 , 0.000003 ,  19
   1.6348 , 0.108815 , 0.000003 ,  20
   1.6348 , 0.108815 , 0.000003 ,  21
   1.6348 , 0.108815 , 0.000003 ,  22
   1.6348 , 0.108815 , 0.000003 ,  23
   1.6348 , 0.108815 , 0.000003 ,  24
   1.6348 , 0.108815 , 0.000003 ,  25
   1.6348 , 0.108815 , 0.000003 ,  26
   1.6348 , 0.108815 , 0.000003 ,  27
   1.6348 , 0.108815 , 0.000003 ,  28
   1.6348 , 0.108815 , 0.000003 ,  29
   1.6348 , 0.108815 , 0.000003 ,  30
   1.6348 , 0.108815 , 0.000003 ,  31
   1.6348 , 0.108815 , 0.000003 ,  32
   1.6348 , 0.108815 , 0.000003 ,  33
   1.6348 , 0.108815 , 0.000003 ,  34
   1.6348 , 0.108815 , 0.000003 ,  35
   1.6348 , 0.108815 , 0.000003 ,  36
   1.6348 , 0.108815 , 0.000003 ,  37
   1.6348 , 0.108815 , 0.000003 ,  38
   1.6348 , 0.108815 , 0.000003 ,  39
   1.6348 , 0.108815 , 0.000003 ,  40
   1.6348 , 0.108815 , 0.000003 ,  41
   1.6348 , 0.108815 , 0.000003 ,  42
   1.6348 , 0.108815 , 0.000003 ,  43
   1.6348 , 0.108816 , 0.000003 ,  44
   1.6348 , 0.108816 , 0.000003 ,  45
   1.6348 , 0.108815 , 0.000003 ,  46
   1.6348 , 0.108815 , 0.000003 ,  47
   1.6348 , 0.108815 , 0.000003 ,  48
   1.6348 , 0.108815 , 0.000003 ,  49
   1.6348 , 0.108815 , 0.000003 ,  50
   1.6348 , 0.108816 , 0.000003 ,  51
   1.6348 , 0.108815 , 0.000003 ,  52
   1.6348 , 0.108815 , 0.000003 ,  53
   1.6348 , 0.108814 , 0.000003 ,  54
   1.6348 , 0.108815 , 0.000003 ,  55
   1.6348 , 0.108815 , 0.000003 ,  56
   1.6348 , 0.108815 , 0.000003 ,  57
   1.6348 , 0.108816 , 0.000003 ,  58
   1.6348 , 0.108815 , 0.000003 ,  59
   1.6348 , 0.108815 , 0.000003 ,  60
   1.6348 , 0.108815 , 0.000003 ,  61
   1.6348 , 0.108815 , 0.000003 ,  62
   1.6348 , 0.108816 , 0.000003 ,  63
   1.6348 , 0.108815 , 0.000003 ,  64
   1.6348 , 0.108815 , 0.000003 ,  65
   1.6348 , 0.108815 , 0.000003 ,  66
   1.6348 , 0.108815 , 0.000003 ,  67
   1.6348 , 0.108815 , 0.000003 ,  68
   1.6348 , 0.108815 , 0.000003 ,  69
   1.6348 , 0.108815 , 0.000003 ,  70
   1.6348 , 0.108816 , 0.000003 ,  71
   1.6348 , 0.108814 , 0.000003 ,  72
   1.6348 , 0.108815 , 0.000003 ,  73
   1.6348 , 0.108815 , 0.000003 ,  74
   1.6348 , 0.108815 , 0.000003 ,  75
   1.6348 , 0.108815 , 0.000003 ,  76
   1.6348 , 0.108815 , 0.000003 ,  77
   1.6348 , 0.108815 , 0.000003 ,  78
   1.6348 , 0.108815 , 0.000003 ,  79
   1.6348 , 0.108814 , 0.000003 ,  80
   1.6348 , 0.108815 , 0.000003 ,  81
   1.6348 , 0.108815 , 0.000003 ,  82
   1.6348 , 0.108816 , 0.000003 ,  83
   1.6348 , 0.108815 , 0.000003 ,  84
   1.6348 , 0.108815 , 0.000003 ,  85
   1.6348 , 0.108815 , 0.000003 ,  86
   1.6348 , 0.108815 , 0.000003 ,  87
   1.6348 , 0.108815 , 0.000003 ,  88
   1.6348 , 0.108815 , 0.000003 ,  89
   1.6348 , 0.108815 , 0.000003 ,  90
   1.6348 , 0.108815 , 0.000003 ,  91
   1.6348 , 0.108814 , 0.000003 ,  92
   1.6348 , 0.108815 , 0.000003 ,  93
   1.6348 , 0.108815 , 0.000003 ,  94
   1.6348 , 0.108815 , 0.000003 ,  95
   1.6348 , 0.108815 , 0.000003 ,  96
   1.6348 , 0.108815 , 0.000003 ,  97
   1.6348 , 0.108815 , 0.000003 ,  98
   1.6348 , 0.108815 , 0.000003 ,  99
   1.6348 , 0.108814 , 0.000003 , 100
   1.8468 , 0.142965 , 0.000007 ,   0
   1.8468 , 0.142965 , 0.000007 ,   1
   1.8468 , 0.142965 , 0.000007 ,   2
   1.8468 , 0.142965 , 0.000007 ,   3
   1.8468 , 0.142965 , 0.000007 ,   4
   1.8468 , 0.142965 , 0.000007 ,   5
   1.8468 , 0.142965 , 0.000007 ,   6
   1.8468 , 0.142965 , 0.000007 ,   7
   1.8468 , 0.142965 , 0.000007 ,   8
   1.8468 , 0.142965 , 0.000007 ,   9
   1.8468 , 0.142964 , 0.000007 ,  10
   1.8468 , 0.142965 , 0.000007 ,  11
   1.8468 , 0.142965 , 0.000007 ,  12
   1.8468 , 0.142965 , 0.000007 ,  13
   1.8468 , 0.142966 , 0.000007 ,  14
   1.8468 , 0.142964 , 0.000007 ,  15
   1.8468 , 0.142965 , 0.000007 ,  16
   1.8468 , 0.142965 , 0.000007 ,  17
   1.8468 , 0.142963 , 0.000007 ,  18
   1.8468 , 0.142964 , 0.000007 ,  19
   1.8468 , 0.142964 , 0.000007 ,  20
   1.8468 , 0.142964 , 0.000007 ,  21
   1.8468 , 0.142965 , 0.000007 ,  22
   1.8468 , 0.142966 , 0.000007 ,  23
   1.8468 , 0.142964 , 0.000007 ,  24
   1.8468 , 0.142964 , 0.000007 ,  25
   1.8468 , 0.142965 , 0.000007 ,  26
   1.8468 , 0.142964 , 0.000007 ,  27
   1.8468 , 0.142964 , 0.000007 ,  28
   1.8468 , 0.142964 , 0.000007 ,  29
   1.8468 , 0.142964 , 0.000007 ,  30
   1.8468 , 0.142964 , 0.000007 ,  31
   1.8468 , 0.142964 , 0.000007 ,  32
   1.8468 , 0.142966 , 0.000007 ,  33
   1.8468 , 0.142964 , 0.000007 ,  34
   1.8468 , 0.142965 , 0.000007 ,  35
   1.8468 , 0.142964 , 0.000007 ,  36
   1.8468 , 0.142964 , 0.000007 ,  37
   1.8468 , 0.142964 , 0.000007 ,  38
   1.8468 , 0.142964 , 0.000007 ,  39
   1.8468 , 0.142964 , 0.000007 ,  40
   1.8468 , 0.142965 , 0.000007 ,  41
   1.8468 , 0.142966 , 0.000007 ,  42
   1.8468 , 0.142965 , 0.000007 ,  43
   1.8468 , 0.142965 , 0.000007 ,  44
   1.8468 , 0.142966 , 0.000007 ,  45
   1.8468 , 0.142965 , 0.000007 ,  46
   1.8468 , 0.142965 , 0.000007 ,  47
   1.8468 , 0.142965 , 0.000007 ,  48
   1.8468 , 0.142964 , 0.000007 ,  49
   1.8468 , 0.142965 , 0.000007 ,  50
   1.8468 , 0.142966 , 0.000007 ,  51
   1.8468 , 0.142965 , 0.000007 ,  52
   1.8468 , 0.142965 , 0.000007 ,  53
   1.8468 , 0.142964 , 0.000007 ,  54
   1.8468 , 0.142965 , 0.000007 ,  55
   1.8468 , 0.142965 , 0.000007 ,  56
   1.8468 , 0.142964 , 0.000007 ,  57
   1.8468 , 0.142966 , 0.000007 ,  58
   1.8468 , 0.142965 , 0.000007 ,  59
   1.8468 , 0.142965 , 0.000007 ,  60
   1.8468 , 0.142965 , 0.000007 ,  61
   1.8468 , 0.142965 , 0.000007 ,  62
   1.8468 , 0.142966 , 0.000007 ,  63
   1.8468 , 0.142965 , 0.000007 ,  64
   1.8468 , 0.142964 , 0.000007 ,  65
   1.8468 , 0.142965 , 0.000007 ,  66
   1.8468 , 0.142966 , 0.000007 ,  67
   1.8468 , 0.142965 , 0.000007 ,  68
   1.8468 , 0.142965 , 0.000007 ,  69
   1.8468 , 0.142965 , 0.000007 ,  70
   1.8468 , 0.142966 , 0.000007 ,  71
   1.8468 , 0.142964 , 0.000007 ,  72
   1.8468 , 0.142965 , 0.000007 ,  73
   1.8468 , 0.142964 , 0.000007 ,  74
   1.8468 , 0.142965 , 0.000007 ,  75
   1.8468 , 0.142965 , 0.000007 ,  76
   1.8468 , 0.142965 , 0.000007 ,  77
   1.8468 , 0.142964 , 0.000007 ,  78
   1.8468 , 0.142964 , 0.000007 ,  79
   1.8468 , 0.142964 , 0.000007 ,  80
   1.8468 , 0.142964 , 0.000007 ,  81
   1.8468 , 0.142965 , 0.000007 ,  82
   1.8468 , 0.142966 , 0.000007 ,  83
   1.8468 , 0.142965 , 0.000007 ,  84
   1.8468 , 0.142964 , 0.000007 ,  85
   1.8468 , 0.142964 , 0.000007 ,  86
   1.8468 , 0.142964 , 0.000007 ,  87
   1.8468 , 0.142965 , 0.000007 ,  88
   1.8468 , 0.142964 , 0.000007 ,  89
   1.8468 , 0.142965 , 0.000007 ,  90
   1.8468 , 0.142965 , 0.000007 ,  91
   1.8468 , 0.142964 , 0.000007 ,  92
   1.8468 , 0.142965 , 0.000007 ,  93
   1.8468 , 0.142964 , 0.000007 ,  94
   1.8468 , 0.142964 , 0.000007 ,  95
   1.8468 , 0.142964 , 0.000007 ,  96
   1.8468 , 0.142965 , 0.000007 ,  97
   1.8468 , 0.142964 , 0.000007 ,  98
   1.8468 , 0.142965 , 0.000007 ,  99
   1.8468 , 0.142963 , 0.000007 , 100
   2.0870 , 0.170563 , 0.000008 ,   0
   2.0870 , 0.170563 , 0.000008 ,   1
   2.0870 , 0.170563 , 0.000008 ,   2
   2.0870 , 0.170564 , 0.000008 ,   3
   2.0870 , 0.170563 , 0.000008 ,   4
   2.0870 , 0.170564 , 0.000008 ,   5
   2.0870 , 0.170564 , 0.000008 ,   6
   2.0870 , 0.170563 , 0.000008 ,   7
   2.0870 , 0.170564 , 0.000008 ,   8
   2.0870 , 0.170563 , 0.000008 ,   9
   2.0870 , 0.170562 , 0.000008 ,  10
   2.0870 , 0.170563 , 0.000008 ,  11
   2.0870 , 0.170564 , 0.000008 ,  12
   2.0870 , 0.170563 , 0.000008 ,  13
   2.0870 , 0.170566 , 0.000008 ,  14
   2.0870 , 0.170562 , 0.000008 ,  15
   2.0870 , 0.170562 , 0.000008 ,  16
   2.0870 , 0.170562 , 0.000008 ,  17
   2.0870 , 0.170562 , 0.000008 ,  18
   2.0870 , 0.170562 , 0.000008 ,  19
   2.0870 , 0.170564 , 0.000008 ,  20
   2.0870 , 0.170563 , 0.000008 ,  21
   2.0870 , 0.170564 , 0.000008 ,  22
   2.0870 , 0.170564 , 0.000008 ,  23
   2.0870 , 0.170563 , 0.000008 ,  24
   2.0870 , 0.170562 , 0.000008 ,  25
   2.0870 , 0.170563 , 0.000008 ,  26
   2.0870 , 0.170563 , 0.000008 ,  27
   2.0870 , 0.170563 , 0.000008 ,  28
   2.0870 , 0.170562 , 0.000008 ,  29
   2.0870 , 0.170563 , 0.000008 ,  30
   2.0870 , 0.170564 , 0.000008 ,  31
   2.0870 , 0.170562 , 0.000008 ,  32
   2.0870 , 0.170564 , 0.000008 ,  33
   2.0870 , 0.170563 , 0.000008 ,  34
   2.0870 , 0.170562 , 0.000008 ,  35
   2.0870 , 0.170562 , 0.000008 ,  36
   2.0870 , 0.170562 , 0.000008 ,  37
   2.0870 , 0.170563 , 0.000008 ,  38
   2.0870 , 0.170562 , 0.000008 ,  39
   2.0870 , 0.170562 , 0.000008 ,  40
   2.0870 , 0.170563 , 0.000008 ,  41
   2.0870 , 0.170563 , 0.000008 ,  42
   2.0870 , 0.170562 , 0.000008 ,  43
   2.0870 , 0.170564 , 0.000008 ,  44
   2.0870 , 0.170564 , 0.000008 ,  45
   2.0870 , 0.170563 , 0.000008 ,  46
   2.0870 , 0.170563 , 0.000008 ,  47
   2.0870 , 0.170563 , 0.000008 ,  48
   2.0870 , 0.170562 , 0.000008 ,  49
   2.0870 , 0.170563 , 0.000008 ,  50
   2.0870 , 0.170565 , 0.000008 ,  51
   2.0870 , 0.170564 , 0.000008 ,  52
   2.0870 , 0.170563 , 0.000008 ,  53
   2.0870 , 0.170563 , 0.000008 ,  54
   2.0870 , 0.170563 , 0.000008 ,  55
   2.0870 , 0.170563 , 0.000008 ,  56
   2.0870 , 0.170562 , 0.000008 ,  57
   2.0870 , 0.170565 , 0.000008 ,  58
   2.0870 , 0.170563 , 0.000008 ,  59
   2.0870 , 0.170563 , 0.000008 ,  60
   2.0870 , 0.170564 , 0.000008 ,  61
   2.0870 , 0.170563 , 0.000008 ,  62
   2.0870 , 0.170564 , 0.000008 ,  63
   2.0870 , 0.170564 , 0.000008 ,  64
   2.0870 , 0.170564 , 0.000008 ,  65
   2.0870 , 0.170563 , 0.000008 ,  66
   2.0870 , 0.170563 , 0.000008 ,  67
   2.0870 , 0.170563 , 0.000008 ,  68
   2.0870 , 0.170563 , 0.000008 ,  69
   2.0870 , 0.170563 , 0.000008 ,  70
   2.0870 , 0.170565 , 0.000008 ,  71
   2.0870 , 0.170562 , 0.000008 ,  72
   2.0870 , 0.170564 , 0.000008 ,  73
   2.0870 , 0.170564 , 0.000008 ,  74
   2.0870 , 0.170564 , 0.000008 ,  75
   2.0870 , 0.170563 , 0.000008 ,  76
   2.0870 , 0.170562 , 0.000008 ,  77
   2.0870 , 0.170563 , 0.000008 ,  78
   2.0870 , 0.170562 , 0.000008 ,  79
   2.0870 , 0.170561 , 0.000008 ,  80
   2.0870 , 0.170563 , 0.000008 ,  81
   2.0870 , 0.170564 , 0.000008 ,  82
   2.0870 , 0.170564 , 0.000008 ,  83
   2.0870 , 0.170562 , 0.000008 ,  84
   2.0870 , 0.170562 , 0.000008 ,  85
   2.0870 , 0.170563 , 0.000008 ,  86
   2.0870 , 0.170563 , 0.000008 ,  87
   2.0870 , 0.170564 , 0.000008 ,  88
   2.0870 , 0.170562 , 0.000008 ,  89
   2.0870 , 0.170563 , 0.000008 ,  90
   2.0870 , 0.170564 , 0.000008 ,  91
   2.0870 , 0.170562 , 0.000008 ,  92
   2.0870 , 0.170564 , 0.000008 ,  93
   2.0870 , 0.170562 , 0.000008 ,  94
   2.0870 , 0.170563 , 0.000008 ,  95
   2.0870 , 0.170563 , 0.000008 ,  96
   2.0870 , 0.170562 , 0.000008 ,  97
   2.0870 , 0.170562 , 0.000008 ,  98
   2.0870 , 0.170563 , 0.000008 ,  99
   2.0870 , 0.170562 , 0.000008 , 100
   2.2824 , 0.192173 , 0.000011 ,   0
   2.2824 , 0.192173 , 0.000011 ,   1
   2.2824 , 0.192172 , 0.000011 ,   2
   2.2824 , 0.192173 , 0.000011 ,   3
   2.2824 , 0.192172 , 0.000011 ,   4
   2.2824 , 0.192174 , 0.000011 ,   5
   2.2824 , 0.192174 , 0.000011 ,   6
   2.2824 , 0.192173 , 0.000011 ,   7
   2.2824 , 0.192173 , 0.000011 ,   8
   2.2824 , 0.192173 , 0.000011 ,   9
   2.2824 , 0.192172 , 0.000011 ,  10
   2.2824 , 0.192173 , 0.000011 ,  11
   2.2824 , 0.192173 , 0.000011 ,  12
   2.2824 , 0.192172 , 0.000011 ,  13
   2.2824 , 0.192176 , 0.000011 ,  14
   2.2824 , 0.192172 , 0.000011 ,  15
   2.2824 , 0.192172 , 0.000011 ,  16
   2.2824 , 0.192172 , 0.000011 ,  17
   2.2824 , 0.192171 , 0.000011 ,  18
   2.2824 , 0.192172 , 0.000011 ,  19
   2.2824 , 0.192173 , 0.000011 ,  20
   2.2824 , 0.192172 , 0.000011 ,  21
   2.2824 , 0.192174 , 0.000011 ,  22
   2.2824 , 0.192174 , 0.000011 ,  23
   2.2824 , 0.192173 , 0.000011 ,  24
   2.2824 , 0.192172 , 0.000011 ,  25
   2.2824 , 0.192174 , 0.000011 ,  26
   2.2824 , 0.192172 , 0.000011 ,  27
   2.2824 , 0.192173 , 0.000011 ,  28
   2.2824 , 0.192172 , 0.000011 ,  29
   2.2824 , 0.192172 , 0.000011 ,  30
   2.2824 , 0.192173 , 0.000011 ,  31
   2.2824 , 0.192172 , 0.000011 ,  32
   2.2824 , 0.192174 , 0.000011 ,  33
   2.2824 , 0.192172 , 0.000011 ,  34
   2.2824 , 0.192172 , 0.000011 ,  35
   2.2824 , 0.192172 , 0.000011 ,  36
   2.2824 , 0.192172 , 0.000011 ,  37
   2.2824 , 0.192172 , 0.000011 ,  38
   2.2824 , 0.192171 , 0.000011 ,  39
   2.2824 , 0.192172 , 0.000011 ,  40
   2.2824 , 0.192173 , 0.000011 ,  41
   2.2824 , 0.192174 , 0.000011 ,  42
   2.2824 , 0.192172 , 0.000011 ,  43
   2.2824 , 0.192174 , 0.000011 ,  44
   2.2824 , 0.192174 , 0.000011 ,  45
   2.2824 , 0.192173 , 0.000011 ,  46
   2.2824 , 0.192174 , 0.000011 ,  47
   2.2824 , 0.192173 , 0.000011 ,  48
   2.2824 , 0.192171 , 0.000011 ,  49
   2.2824 , 0.192173 , 0.000011 ,  50
   2.2824 , 0.192174 , 0.000011 ,  51
   2.2824 , 0.192175 , 0.000011 ,  52
   2.2824 , 0.192173 , 0.000011 ,  53
   2.2824 , 0.192173 , 0.000011 ,  54
   2.2824 , 0.192173 , 0.000011 ,  55
   2.2824 , 0.192173 , 0.000011 ,  56
   2.2824 , 0.192171 , 0.000011 ,  57
   2.2824 , 0.192176 , 0.000011 ,  58
   2.2824 , 0.192173 , 0.000011 ,  59
   2.2824 , 0.192173 , 0.000011 ,  60
   2.2824 , 0.192174 , 0.000011 ,  61
   2.2824 , 0.192173 , 0.000011 ,  62
   2.2824 , 0.192174 , 0.000011 ,  63
   2.2824 , 0.192174 , 0.000011 ,  64
   2.2824 , 0.192173 , 0.000011 ,  65
   2.2824 , 0.192174 , 0.000011 ,  66
   2.2824 , 0.192174 , 0.000011 ,  67
   2.2824 , 0.192173 , 0.000011 ,  68
   2.2824 , 0.192174 , 0.000011 ,  69
   2.2824 , 0.192172 , 0.000011 ,  70
   2.2824 , 0.192174 , 0.000011 ,  71
   2.2824 , 0.192171 , 0.000011 ,  72
   2.2824 , 0.192173 , 0.000011 ,  73
   2.2824 , 0.192173 , 0.000011 ,  74
   2.2824 , 0.192174 , 0.000011 ,  75
   2.2824 , 0.192173 , 0.000011 ,  76
   2.2824 , 0.192172 , 0.000011 ,  77
   2.2824 , 0.192172 , 0.000011 ,  78
   2.2824 , 0.192171 , 0.000011 ,  79
   2.2824 , 0.192170 , 0.000011 ,  80
   2.2824 , 0.192173 , 0.000011 ,  81
   2.2824 , 0.192173 , 0.000011 ,  82
   2.2824 , 0.192174 , 0.000011 ,  83
   2.2824 , 0.192172 , 0.000011 ,  84
   2.2824 , 0.192171 , 0.000011 ,  85
   2.2824 , 0.192172 , 0.000011 ,  86
   2.2824 , 0.192172 , 0.000011 ,  87
   2.2824 , 0.192174 , 0.000011 ,  88
   2.2824 , 0.192172 , 0.000011 ,  89
   2.2824 , 0.192173 , 0.000011 ,  90
   2.2824 , 0.192174 , 0.000011 ,  91
   2.2824 , 0.192172 , 0.000011 ,  92
   2.2824 , 0.192173 , 0.000011 ,  93
   2.2824 , 0.192172 , 0.000011 ,  94
   2.2824 , 0.192172 , 0.000011 ,  95
   2.2824 , 0.192172 , 0.000011 ,  96
   2.2824 , 0.192172 , 0.000011 ,  97
   2.2824 , 0.192172 , 0.000011 ,  98
   2.2824 , 0.192172 , 0.000011 ,  99
   2.2824 , 0.192171 , 0.000011 , 100
   2.4693 , 0.210163 , 0.000015 ,   0
   2.4693 , 0.210163 , 0.000015 ,   1
   2.4693 , 0.210163 , 0.000015 ,   2
   2.4693 , 0.210164 , 0.000015 ,   3
   2.4693 , 0.210162 , 0.000015 ,   4
   2.4693 , 0.210166 , 0.000015 ,   5
   2.4693 , 0.210164 , 0.000015 ,   6
   2.4693 , 0.210164 , 0.000015 ,   7
   2.4693 , 0.210164 , 0.000015 ,   8
   2.4693 , 0.210164 , 0.000015 ,   9
   2.4693 , 0.210162 , 0.000015 ,  10
   2.4693 , 0.210164 , 0.000015 ,  11
   2.4693 , 0.210164 , 0.000015 ,  12
   2.4693 , 0.210163 , 0.000015 ,  13
   2.4693 , 0.210167 , 0.000015 ,  14
   2.4693 , 0.210162 , 0.000015 ,  15
   2.4693 , 0.210162 , 0.000015 ,  16
   2.4693 , 0.210163 , 0.000015 ,  17
   2.4693 , 0.210161 , 0.000015 ,  18
   2.4693 , 0.210163 , 0.000015 ,  19
   2.4693 , 0.210163 , 0.000015 ,  20
   2.4693 , 0.210163 , 0.000015 ,  21
   2.4693 , 0.210164 , 0.000015 ,  22
   2.4693 , 0.210164 , 0.000015 ,  23
   2.4693 , 0.210163 , 0.000015 ,  24
   2.4693 , 0.210162 , 0.000015 ,  25
   2.4693 , 0.210164 , 0.000015 ,  26
   2.4693 , 0.210162 , 0.000015 ,  27
   2.4693 , 0.210164 , 0.000015 ,  28
   2.4693 , 0.210162 , 0.000015 ,  29
   2.4693 , 0.210163 , 0.000015 ,  30
   2.4693 , 0.210163 , 0.000015 ,  31
   2.4693 , 0.210162 , 0.000015 ,  32
   2.4693 , 0.210166 , 0.000015 ,  33
   2.4693 , 0.210163 , 0.000015 ,  34
   2.4693 , 0.210162 , 0.000015 ,  35
   2.4693 , 0.210162 , 0.000015 ,  36
   2.4693 , 0.210162 , 0.000015 ,  37
   2.4693 , 0.210163 , 0.000015 ,  38
   2.4693 , 0.210161 , 0.000015 ,  39
   2.4693 , 0.210162 , 0.000015 ,  40
   2.4693 , 0.210164 , 0.000015 ,  41
   2.4693 , 0.210166 , 0.000015 ,  42
   2.4693 , 0.210163 , 0.000015 ,  43
   2.4693 , 0.210165 , 0.000015 ,  44
   2.4693 , 0.210164 , 0.000015 ,  45
   2.4693 , 0.210164 , 0.000015 ,  46
   2.4693 , 0.210165 , 0.000015 ,  47
   2.4693 , 0.210165 , 0.000015 ,  48
   2.4693 , 0.210162 , 0.000015 ,  49
   2.4693 , 0.210163 , 0.000015 ,  50
   2.4693 , 0.210165 , 0.000015 ,  51
   2.4693 , 0.210166 , 0.000015 ,  52
   2.4693 , 0.210164 , 0.000015 ,  53
   2.4693 , 0.210163 , 0.000015 ,  54
   2.4693 , 0.210164 , 0.000015 ,  55
   2.4693 , 0.210163 , 0.000015 ,  56
   2.4693 , 0.210160 , 0.000015 ,  57
   2.4693 , 0.210168 , 0.000015 ,  58
   2.4693 , 0.210164 , 0.000015 ,  59
   2.4693 , 0.210165 , 0.000015 ,  60
   2.4693 , 0.210166 , 0.000015 ,  61
   2.4693 , 0.210164 , 0.000015 ,  62
   2.4693 , 0.210166 , 0.000015 ,  63
   2.4693 , 0.210164 , 0.000015 ,  64
   2.4693 , 0.210162 , 0.000015 ,  65
   2.4693 , 0.210166 , 0.000015 ,  66
   2.4693 , 0.210166 , 0.000015 ,  67
   2.4693 , 0.210165 , 0.000015 ,  68
   2.4693 , 0.210165 , 0.000015 ,  69
   2.4693 , 0.210164 , 0.000015 ,  70
   2.4693 , 0.210165 , 0.000015 ,  71
   2.4693 , 0.210161 , 0.000015 ,  72
   2.4693 , 0.210164 , 0.000015 ,  73
   2.4693 , 0.210163 , 0.000015 ,  74
   2.4693 , 0.210166 , 0.000015 ,  75
   2.4693 , 0.210164 , 0.000015 ,  76
   2.4693 , 0.210163 , 0.000015 ,  77
   2.4693 , 0.210162 , 0.000015 ,  78
   2.4693 , 0.210160 , 0.000015 ,  79
   2.4693 , 0.210161 , 0.000015 ,  80
   2.4693 , 0.210163 , 0.000015 ,  81
   2.4693 , 0.210164 , 0.000015 ,  82
   2.4693 , 0.210166 , 0.000015 ,  83
   2.4693 , 0.210163 , 0.000015 ,  84
   2.4693 , 0.210160 , 0.000015 ,  85
   2.4693 , 0.210163 , 0.000015 ,  86
   2.4693 , 0.210162 , 0.000015 ,  87
   2.4693 , 0.210165 , 0.000015 ,  88
   2.4693 , 0.210162 , 0.000015 ,  89
   2.4693 , 0.210164 , 0.000015 ,  90
   2.4693 , 0.210164 , 0.000015 ,  91
   2.4693 , 0.210163 , 0.000015 ,  92
   2.4693 , 0.210164 , 0.000015 ,  93
   2.4693 , 0.210162 , 0.000015 ,  94
   2.4693 , 0.210163 , 0.000015 ,  95
   2.4693 , 0.210161 , 0.000015 ,  96
   2.4693 , 0.210162 , 0.000015 ,  97
   2.4693 , 0.210162 , 0.000015 ,  98
   2.4693 , 0.210162 , 0.000015 ,  99
   2.4693 , 0.210160 , 0.000015 , 100
   2.8325 , 0.238655 , 0.000020 ,   0
   2.8325 , 0.238654 , 0.000020 ,   1
   2.8325 , 0.238654 , 0.000020 ,   2
   2.8325 , 0.238655 , 0.000020 ,   3
   2.8325 , 0.238654 , 0.000020 ,   4
   2.8325 , 0.238658 , 0.000020 ,   5
   2.8325 , 0.238656 , 0.000020 ,   6
   2.8325 , 0.238655 , 0.000020 ,   7
   2.8325 , 0.238655 , 0.000020 ,   8
   2.8325 , 0.238655 , 0.000020 ,   9
   2.8325 , 0.238654 , 0.000020 ,  10
   2.8325 , 0.238654 , 0.000020 ,  11
   2.8325 , 0.238656 , 0.000020 ,  12
   2.8325 , 0.238655 , 0.000020 ,  13
   2.8325 , 0.238660 , 0.000020 ,  14
   2.8325 , 0.238655 , 0.000020 ,  15
   2.8325 , 0.238653 , 0.000020 ,  16
   2.8325 , 0.238654 , 0.000020 ,  17
   2.8325 , 0.238653 , 0.000020 ,  18
   2.8325 , 0.238654 , 0.000020 ,  19
   2.8325 , 0.238655 , 0.000020 ,  20
   2.8325 , 0.238654 , 0.000020 ,  21
   2.8325 , 0.238656 , 0.000020 ,  22
   2.8325 , 0.238656 , 0.000020 ,  23
   2.8325 , 0.238655 , 0.000020 ,  24
   2.8325 , 0.238652 , 0.000020 ,  25
   2.8325 , 0.238657 , 0.000020 ,  26
   2.8325 , 0.238654 , 0.000020 ,  27
   2.8325 , 0.238655 , 0.000020 ,  28
   2.8325 , 0.238654 , 0.000020 ,  29
   2.8325 , 0.238654 , 0.000020 ,  30
   2.8325 , 0.238655 , 0.000020 ,  31
   2.8325 , 0.238653 , 0.000020 ,  32
   2.8325 , 0.238657 , 0.000020 ,  33
   2.8325 , 0.238655 , 0.000020 ,  34
   2.8325 , 0.238653 , 0.000020 ,  35
   2.8325 , 0.238653 , 0.000020 ,  36
   2.8325 , 0.238655 , 0.000020 ,  37
   2.8325 , 0.238654 , 0.000020 ,  38
   2.8325 , 0.238651 , 0.000020 ,  39
   2.8325 , 0.238654 , 0.000020 ,  40
   2.8325 , 0.238656 , 0.000020 ,  41
   2.8325 , 0.238656 , 0.000020 ,  42
   2.8325 , 0.238655 , 0.000020 ,  43
   2.8325 , 0.238657 , 0.000020 ,  44
   2.8325 , 0.238656 , 0.000020 ,  45
   2.8325 , 0.238657 , 0.000020 ,  46
   2.8325 , 0.238656 , 0.000020 ,  47
   2.8325 , 0.238656 , 0.000020 ,  48
   2.8325 , 0.238653 , 0.000020 ,  49
   2.8325 , 0.238654 , 0.000020 ,  50
   2.8325 , 0.238657 , 0.000020 ,  51
   2.8325 , 0.238659 , 0.000020 ,  52
   2.8325 , 0.238654 , 0.000020 ,  53
   2.8325 , 0.238655 , 0.000020 ,  54
   2.8325 , 0.238655 , 0.000020 ,  55
   2.8325 , 0.238655 , 0.000020 ,  56
   2.8325 , 0.238652 , 0.000020 ,  57
   2.8325 , 0.238661 , 0.000020 ,  58
   2.8325 , 0.238656 , 0.000020 ,  59
   2.8325 , 0.238655 , 0.000020 ,  60
   2.8325 , 0.238659 , 0.000020 ,  61
   2.8325 , 0.238656 , 0.000020 ,  62
   2.8325 , 0.238658 , 0.000020 ,  63
   2.8325 , 0.238657 , 0.000020 ,  64
   2.8325 , 0.238655 , 0.000020 ,  65
   2.8325 , 0.238659 , 0.000020 ,  66
   2.8325 , 0.238657 , 0.000020 ,  67
   2.8325 , 0.238655 , 0.000020 ,  68
   2.8325 , 0.238659 , 0.000020 ,  69
   2.8325 , 0.238655 , 0.000020 ,  70
   2.8325 , 0.238655 , 0.000020 ,  71
   2.8325 , 0.238652 , 0.000020 ,  72
   2.8325 , 0.238656 , 0.000020 ,  73
   2.8325 , 0.238656 , 0.000020 ,  74
   2.8325 , 0.238658 , 0.000020 ,  75
   2.8325 , 0.238656 , 0.000020 ,  76
   2.8325 , 0.238654 , 0.000020 ,  77
   2.8325 , 0.238652 , 0.000020 ,  78
   2.8325 , 0.238650 , 0.000020 ,  79
   2.8325 , 0.238651 , 0.000020 ,  80
   2.8325 , 0.238656 , 0.000020 ,  81
   2.8325 , 0.238657 , 0.000020 ,  82
   2.8325 , 0.238658 , 0.000020 ,  83
   2.8325 , 0.238654 , 0.000020 ,  84
   2.8325 , 0.238651 , 0.000020 ,  85
   2.8325 , 0.238653 , 0.000020 ,  86
   2.8325 , 0.238654 , 0.000020 ,  87
   2.8325 , 0.238657 , 0.000020 ,  88
   2.8325 , 0.238654 , 0.000020 ,  89
   2.8325 , 0.238656 , 0.000020 ,  90
   2.8325 , 0.238657 , 0.000020 ,  91
   2.8325 , 0.238654 , 0.000020 ,  92
   2.8325 , 0.238656 , 0.000020 ,  93
   2.8325 , 0.238653 , 0.000020 ,  94
   2.8325 , 0.238654 , 0.000020 ,  95
   2.8325 , 0.238654 , 0.000020 ,  96
   2.8325 , 0.238653 , 0.000020 ,  97
   2.8325 , 0.238653 , 0.000020 ,  98
   2.8325 , 0.238654 , 0.000020 ,  99
   2.8325 , 0.238651 , 0.000020 , 100
   2.9969 , 0.250161 , 0.000028 ,   0
   2.9969 , 0.250161 , 0.000028 ,   1
   2.9969 , 0.250163 , 0.000028 ,   2
   2.9969 , 0.250161 , 0.000028 ,   3
   2.9969 , 0.250158 , 0.000028 ,   4
   2.9969 , 0.250166 , 0.000028 ,   5
   2.9969 , 0.250162 , 0.000028 ,   6
   2.9969 , 0.250160 , 0.000028 ,   7
   2.9969 , 0.250162 , 0.000028 ,   8
   2.9969 , 0.250161 , 0.000028 ,   9
   2.9969 , 0.250159 , 0.000028 ,  10
   2.9969 , 0.250162 , 0.000028 ,  11
   2.9969 , 0.250163 , 0.000028 ,  12
   2.9969 , 0.250161 , 0.000028 ,  13
   2.9969 , 0.250167 , 0.000028 ,  14
   2.9969 , 0.250160 , 0.000028 ,  15
   2.9969 , 0.250159 , 0.000028 ,  16
   2.9969 , 0.250160 , 0.000028 ,  17
   2.9969 , 0.250159 , 0.000028 ,  18
   2.9969 , 0.250161 , 0.000028 ,  19
   2.9969 , 0.250159 , 0.000028 ,  20
   2.9969 , 0.250160 , 0.000028 ,  21
   2.9969 , 0.250161 , 0.000028 ,  22
   2.9969 , 0.250161 , 0.000028 ,  23
   2.9969 , 0.250162 , 0.000028 ,  24
   2.9969 , 0.250159 , 0.000028 ,  25
   2.9969 , 0.250163 , 0.000028 ,  26
   2.9969 , 0.250158 , 0.000028 ,  27
   2.9969 , 0.250161 , 0.000028 ,  28
   2.9969 , 0.250159 , 0.000028 ,  29
   2.9969 , 0.250160 , 0.000028 ,  30
   2.9969 , 0.250162 , 0.000028 ,  31
   2.9969 , 0.250159 , 0.000028 ,  32
   2.9969 , 0.250166 , 0.000028 ,  33
   2.9969 , 0.250161 , 0.000028 ,  34
   2.9969 , 0.250159 , 0.000028 ,  35
   2.9969 , 0.250158 , 0.000028 ,  36
   2.9969 , 0.250163 , 0.000028 ,  37
   2.9969 , 0.250160 , 0.000028 ,  38
   2.9969 , 0.250156 , 0.000028 ,  39
   2.9969 , 0.250161 , 0.000028 ,  40
   2.9969 , 0.250162 , 0.000028 ,  41
   2.9969 , 0.250163 , 0.000028 ,  42
   2.9969 , 0.250163 , 0.000028 ,  43
   2.9969 , 0.250162 , 0.000028 ,  44
   2.9969 , 0.250163 , 0.000028 ,  45
   2.9969 , 0.250164 , 0.000028 ,  46
   2.9969 , 0.250165 , 0.000028 ,  47
   2.9969 , 0.250164 , 0.000028 ,  48
   2.9969 , 0.250160 , 0.000028 ,  49
   2.9969 , 0.250159 , 0.000028 ,  50
   2.9969 , 0.250161 , 0.000028 ,  51
   2.9969 , 0.250166 , 0.000028 ,  52
   2.9969 , 0.250161 , 0.000028 ,  53
   2.9969 , 0.250162 , 0.000028 ,  54
   2.9969 , 0.250160 , 0.000028 ,  55
   2.9969 , 0.250161 , 0.000028 ,  56
   2.9969 , 0.250156 , 0.000028 ,  57
   2.9969 , 0.250171 , 0.000028 ,  58
   2.9969 , 0.250163 , 0.000028 ,  59
   2.9969 , 0.250162 , 0.000028 ,  60
   2.9969 , 0.250166 , 0.000028 ,  61
   2.9969 , 0.250162 , 0.000028 ,  62
   2.9969 , 0.250166 , 0.000028 ,  63
   2.9969 , 0.250163 , 0.000028 ,  64
   2.9969 , 0.250160 , 0.000028 ,  65
   2.9969 , 0.250167 , 0.000028 ,  66
   2.9969 , 0.250166 , 0.000028 ,  67
   2.9969 , 0.250163 , 0.000028 ,  68
   2.9969 , 0.250167 , 0.000028 ,  69
   2.9969 , 0.250162 , 0.000028 ,  70
   2.9969 , 0.250162 , 0.000028 ,  71
   2.9969 , 0.250158 , 0.000028 ,  72
   2.9969 , 0.250160 , 0.000028 ,  73
   2.9969 , 0.250161 , 0.000028 ,  74
   2.9969 , 0.250166 , 0.000028 ,  75
   2.9969 , 0.250161 , 0.000028 ,  76
   2.9969 , 0.250159 , 0.000028 ,  77
   2.9969 , 0.250157 , 0.000028 ,  78
   2.9969 , 0.250155 , 0.000028 ,  79
   2.9969 , 0.250157 , 0.000028 ,  80
   2.9969 , 0.250162 , 0.000028 ,  81
   2.9969 , 0.250162 , 0.000028 ,  82
   2.9969 , 0.250166 , 0.000028 ,  83
   2.9969 , 0.250159 , 0.000028 ,  84
   2.9969 , 0.250155 , 0.000028 ,  85
   2.9969 , 0.250160 , 0.000028 ,  86
   2.9969 , 0.250157 , 0.000028 ,  87
   2.9969 , 0.250164 , 0.000028 ,  88
   2.9969 , 0.250158 , 0.000028 ,  89
   2.9969 , 0.250161 , 0.000028 ,  90
   2.9969 , 0.250163 , 0.000028 ,  91
   2.9969 , 0.250161 , 0.000028 ,  92
   2.9969 , 0.250162 , 0.000028 ,  93
   2.9969 , 0.250160 , 0.000028 ,  94
   2.9969 , 0.250160 , 0.000028 ,  95
   2.9969 , 0.250158 , 0.000028 ,  96
   2.9969 , 0.250158 , 0.000028 ,  97
   2.9969 , 0.250158 , 0.000028 ,  98
   2.9969 , 0.250160 , 0.000028 ,  99
   2.9969 , 0.250157 , 0.000028 , 100
   3.0198 , 0.250382 , 0.000023 ,   0
   3.0198 , 0.250385 , 0.000023 ,   1
   3.0198 , 0.250381 , 0.000023 ,   2
   3.0198 , 0.250386 , 0.000023 ,   3
   3.0198 , 0.250382 , 0.000023 ,   4
   3.0198 , 0.250385 , 0.000023 ,   5
   3.0198 , 0.250384 , 0.000023 ,   6
   3.0198 , 0.250383 , 0.000023 ,   7
   3.0198 , 0.250384 , 0.000023 ,   8
   3.0198 , 0.250384 , 0.000023 ,   9
   3.0198 , 0.250379 , 0.000023 ,  10
   3.0198 , 0.250381 , 0.000023 ,  11
   3.0198 , 0.250385 , 0.000023 ,  12
   3.0198 , 0.250383 , 0.000023 ,  13
   3.0198 , 0.250387 , 0.000023 ,  14
   3.0198 , 0.250381 , 0.000023 ,  15
   3.0198 , 0.250379 , 0.000023 ,  16
   3.0198 , 0.250379 , 0.000023 ,  17
   3.0198 , 0.250381 , 0.000023 ,  18
   3.0198 , 0.250380 , 0.000023 ,  19
   3.0198 , 0.250384 , 0.000023 ,  20
   3.0198 , 0.250381 , 0.000023 ,  21
   3.0198 , 0.250385 , 0.000023 ,  22
   3.0198 , 0.250384 , 0.000023 ,  23
   3.0198 , 0.250381 , 0.000023 ,  24
   3.0198 , 0.250383 , 0.000023 ,  25
   3.0198 , 0.250382 , 0.000023 ,  26
   3.0198 , 0.250380 , 0.000023 ,  27
   3.0198 , 0.250382 , 0.000023 ,  28
   3.0198 , 0.250382 , 0.000023 ,  29
   3.0198 , 0.250383 , 0.000023 ,  30
   3.0198 , 0.250384 , 0.000023 ,  31
   3.0198 , 0.250379 , 0.000023 ,  32
   3.0198 , 0.250385 , 0.000023 ,  33
   3.0198 , 0.250382 , 0.000023 ,  34
   3.0198 , 0.250380 , 0.000023 ,  35
   3.0198 , 0.250380 , 0.000023 ,  36
   3.0198 , 0.250383 , 0.000023 ,  37
   3.0198 , 0.250381 , 0.000023 ,  38
   3.0198 , 0.250377 , 0.000023 ,  39
   3.0198 , 0.250379 , 0.000023 ,  40
   3.0198 , 0.250383 , 0.000023 ,  41
   3.0198 , 0.250383 , 0.000023 ,  42
   3.0198 , 0.250380 , 0.000023 ,  43
   3.0198 , 0.250384 , 0.000023 ,  44
   3.0198 , 0.250382 , 0.000023 ,  45
   3.0198 , 0.250383 , 0.000023 ,  46
   3.0198 , 0.250384 , 0.000023 ,  47
   3.0198 , 0.250379 , 0.000023 ,  48
   3.0198 , 0.250380 , 0.000023 ,  49
   3.0198 , 0.250382 , 0.000023 ,  50
   3.0198 , 0.250385 , 0.000023 ,  51
   3.0198 , 0.250386 , 0.000023 ,  52
   3.0198 , 0.250382 , 0.000023 ,  53
   3.0198 , 0.250382 , 0.000023 ,  54
   3.0198 , 0.250381 , 0.000023 ,  55
   3.0198 , 0.250383 , 0.000023 ,  56
   3.0198 , 0.250381 , 0.000023 ,  57
   3.0198 , 0.250387 , 0.000023 ,  58
   3.0198 , 0.250384 , 0.000023 ,  59
   3.0198 , 0.250381 , 0.000023 ,  60
   3.0198 , 0.250385 , 0.000023 ,  61
   3.0198 , 0.250382 , 0.000023 ,  62
   3.0198 , 0.250384 , 0.000023 ,  63
   3.0198 , 0.250386 , 0.000023 ,  64
   3.0198 , 0.250386 , 0.000023 ,  65
   3.0198 , 0.250384 , 0.000023 ,  66
   3.0198 , 0.250383 , 0.000023 ,  67
   3.0198 , 0.250384 , 0.000023 ,  68
   3.0198 , 0.250384 , 0.000023 ,  69
   3.0198 , 0.250379 , 0.000023 ,  70
   3.0198 , 0.250386 , 0.000023 ,  71
   3.0198 , 0.250379 , 0.000023 ,  72
   3.0198 , 0.250383 , 0.000023 ,  73
   3.0198 , 0.250386 , 0.000023 ,  74
   3.0198 , 0.250385 , 0.000023 ,  75
   3.0198 , 0.250381 , 0.000023 ,  76
   3.0198 , 0.250379 , 0.000023 ,  77
   3.0198 , 0.250381 , 0.000023 ,  78
   3.0198 , 0.250379 , 0.000023 ,  79
   3.0198 , 0.250376 , 0.000023 ,  80
   3.0198 , 0.250384 , 0.000023 ,  81
   3.0198 , 0.250386 , 0.000023 ,  82
   3.0198 , 0.250385 , 0.000023 ,  83
   3.0198 , 0.250380 , 0.000023 ,  84
   3.0198 , 0.250380 , 0.000023 ,  85
   3.0198 , 0.250382 , 0.000023 ,  86
   3.0198 , 0.250382 , 0.000023 ,  87
   3.0198 , 0.250383 , 0.000023 ,  88
   3.0198 , 0.250381 , 0.000023 ,  89
   3.0198 , 0.250382 , 0.000023 ,  90
   3.0198 , 0.250385 , 0.000023 ,  91
   3.0198 , 0.250380 , 0.000023 ,  92
   3.0198 , 0.250384 , 0.000023 ,  93
   3.0198 , 0.250381 , 0.000023 ,  94
   3.0198 , 0.250383 , 0.000023 ,  95
   3.0198 , 0.250381 , 0.000023 ,  96
   3.0198 , 0.250380 , 0.000023 ,  97
   3.0198 , 0.250380 , 0.000023 ,  98
   3.0198 , 0.250380 , 0.000023 ,  99
   3.0198 , 0.250379 , 0.000023 , 100
   3.1741 , 0.260569 , 0.000026 ,   0
   3.1741 , 0.260570 , 0.000026 ,   1
   3.1741 , 0.260568 , 0.000026 ,   2
   3.1741 , 0.260570 , 0.000026 ,   3
   3.1741 , 0.260567 , 0.000026 ,   4
   3.1741 , 0.260572 , 0.000026 ,   5
   3.1741 , 0.260571 , 0.000026 ,   6
   3.1741 , 0.260569 , 0.000026 ,   7
   3.1741 , 0.260570 , 0.000026 ,   8
   3.1741 , 0.260570 , 0.000026 ,   9
   3.1741 , 0.260567 , 0.000026 ,  10
   3.1741 , 0.260568 , 0.000026 ,  11
   3.1741 , 0.260571 , 0.000026 ,  12
   3.1741 , 0.260569 , 0.000026 ,  13
   3.1741 , 0.260574 , 0.000026 ,  14
   3.1741 , 0.260569 , 0.000026 ,  15
   3.1741 , 0.260565 , 0.000026 ,  16
   3.1741 , 0.260566 , 0.000026 ,  17
   3.1741 , 0.260567 , 0.000026 ,  18
   3.1741 , 0.260567 , 0.000026 ,  19
   3.1741 , 0.260569 , 0.000026 ,  20
   3.1741 , 0.260567 , 0.000026 ,  21
   3.1741 , 0.260571 , 0.000026 ,  22
   3.1741 , 0.260570 , 0.000026 ,  23
   3.1741 , 0.260567 , 0.000026 ,  24
   3.1741 , 0.260568 , 0.000026 ,  25
   3.1741 , 0.260570 , 0.000026 ,  26
   3.1741 , 0.260567 , 0.000026 ,  27
   3.1741 , 0.260569 , 0.000026 ,  28
   3.1741 , 0.260569 , 0.000026 ,  29
   3.1741 , 0.260568 , 0.000026 ,  30
   3.1741 , 0.260570 , 0.000026 ,  31
   3.1741 , 0.260565 , 0.000026 ,  32
   3.1741 , 0.260572 , 0.000026 ,  33
   3.1741 , 0.260568 , 0.000026 ,  34
   3.1741 , 0.260566 , 0.000026 ,  35
   3.1741 , 0.260566 , 0.000026 ,  36
   3.1741 , 0.260569 , 0.000026 ,  37
   3.1741 , 0.260568 , 0.000026 ,  38
   3.1741 , 0.260562 , 0.000026 ,  39
   3.1741 , 0.260566 , 0.000026 ,  40
   3.1741 , 0.260570 , 0.000026 ,  41
   3.1741 , 0.260570 , 0.000026 ,  42
   3.1741 , 0.260568 , 0.000026 ,  43
   3.1741 , 0.260570 , 0.000026 ,  44
   3.1741 , 0.260569 , 0.000026 ,  45
   3.1741 , 0.260570 , 0.000026 ,  46
   3.1741 , 0.260570 , 0.000026 ,  47
   3.1741 , 0.260567 , 0.000026 ,  48
   3.1741 , 0.260566 , 0.000026 ,  49
   3.1741 , 0.260567 , 0.000026 ,  50
   3.1741 , 0.260571 , 0.000026 ,  51
   3.1741 , 0.260573 , 0.000026 ,  52
   3.1741 , 0.260569 , 0.000026 ,  53
   3.1741 , 0.260567 , 0.000026 ,  54
   3.1741 , 0.260568 , 0.000026 ,  55
   3.1741 , 0.260569 , 0.000026 ,  56
   3.1741 , 0.260566 , 0.000026 ,  57
   3.1741 , 0.260576 , 0.000026 ,  58
   3.1741 , 0.260570 , 0.000026 ,  59
   3.1741 , 0.260567 , 0.000026 ,  60
   3.1741 , 0.260574 , 0.000026 ,  61
   3.1741 , 0.260570 , 0.000026 ,  62
   3.1741 , 0.260571 , 0.000026 ,  63
   3.1741 , 0.260573 , 0.000026 ,  64
   3.1741 , 0.260571 , 0.000026 ,  65
   3.1741 , 0.260573 , 0.000026 ,  66
   3.1741 , 0.260571 , 0.000026 ,  67
   3.1741 , 0.260571 , 0.000026 ,  68
   3.1741 , 0.260572 , 0.000026 ,  69
   3.1741 , 0.260565 , 0.000026 ,  70
   3.1741 , 0.260571 , 0.000026 ,  71
   3.1741 , 0.260565 , 0.000026 ,  72
   3.1741 , 0.260570 , 0.000026 ,  73
   3.1741 , 0.260572 , 0.000026 ,  74
   3.1741 , 0.260572 , 0.000026 ,  75
   3.1741 , 0.260568 , 0.000026 ,  76
   3.1741 , 0.260567 , 0.000026 ,  77
   3.1741 , 0.260566 , 0.000026 ,  78
   3.1741 , 0.260565 , 0.000026 ,  79
   3.1741 , 0.260563 , 0.000026 ,  80
   3.1741 , 0.260571 , 0.000026 ,  81
   3.1741 , 0.260572 , 0.000026 ,  82
   3.1741 , 0.260572 , 0.000026 ,  83
   3.1741 , 0.260566 , 0.000026 ,  84
   3.1741 , 0.260565 , 0.000026 ,  85
   3.1741 , 0.260567 , 0.000026 ,  86
   3.1741 , 0.260567 , 0.000026 ,  87
   3.1741 , 0.260571 , 0.000026 ,  88
   3.1741 , 0.260567 , 0.000026 ,  89
   3.1741 , 0.260570 , 0.000026 ,  90
   3.1741 , 0.260572 , 0.000026 ,  91
   3.1741 , 0.260567 , 0.000026 ,  92
   3.1741 , 0.260570 , 0.000026 ,  93
   3.1741 , 0.260568 , 0.000026 ,  94
   3.1741 , 0.260569 , 0.000026 ,  95
   3.1741 , 0.260567 , 0.000026 ,  96
   3.1741 , 0.260565 , 0.000026 ,  97
   3.1741 , 0.260566 , 0.000026 ,  98
   3.1741 , 0.260566 , 0.000026 ,  99
   3.1741 , 0.260564 , 0.000026 , 100
   3.3231 , 0.269691 , 0.000033 ,   0
   3.3231 , 0.269691 , 0.000033 ,   1
   3.3231 , 0.269691 , 0.000033 ,   2
   3.3231 , 0.269691 , 0.000033 ,   3
   3.3231 , 0.269688 , 0.000033 ,   4
   3.3231 , 0.269697 , 0.000033 ,   5
   3.3231 , 0.269694 , 0.000033 ,   6
   3.3231 , 0.269691 , 0.000033 ,   7
   3.3231 , 0.269691 , 0.000033 ,   8
   3.3231 , 0.269691 , 0.000033 ,   9
   3.3231 , 0.269689 , 0.000033 ,  10
   3.3231 , 0.269691 , 0.000033 ,  11
   3.3231 , 0.269694 , 0.000033 ,  12
   3.3231 , 0.269691 , 0.000033 ,  13
   3.3231 , 0.269697 , 0.000033 ,  14
   3.3231 , 0.269692 , 0.000033 ,  15
   3.3231 , 0.269687 , 0.000033 ,  16
   3.3231 , 0.269687 , 0.000033 ,  17
   3.3231 , 0.269689 , 0.000033 ,  18
   3.3231 , 0.269690 , 0.000033 ,  19
   3.3231 , 0.269689 , 0.000033 ,  20
   3.3231 , 0.269689 , 0.000033 ,  21
   3.3231 , 0.269691 , 0.000033 ,  22
   3.3231 , 0.269691 , 0.000033 ,  23
   3.3231 , 0.269690 , 0.000033 ,  24
   3.3231 , 0.269690 , 0.000033 ,  25
   3.3231 , 0.269693 , 0.000033 ,  26
   3.3231 , 0.269688 , 0.000033 ,  27
   3.3231 , 0.269691 , 0.000033 ,  28
   3.3231 , 0.269690 , 0.000033 ,  29
   3.3231 , 0.269689 , 0.000033 ,  30
   3.3231 , 0.269693 , 0.000033 ,  31
   3.3231 , 0.269687 , 0.000033 ,  32
   3.3231 , 0.269695 , 0.000033 ,  33
   3.3231 , 0.269690 , 0.000033 ,  34
   3.3231 , 0.269687 , 0.000033 ,  35
   3.3231 , 0.269687 , 0.000033 ,  36
   3.3231 , 0.269693 , 0.000033 ,  37
   3.3231 , 0.269689 , 0.000033 ,  38
   3.3231 , 0.269684 , 0.000033 ,  39
   3.3231 , 0.269690 , 0.000033 ,  40
   3.3231 , 0.269693 , 0.000033 ,  41
   3.3231 , 0.269693 , 0.000033 ,  42
   3.3231 , 0.269691 , 0.000033 ,  43
   3.3231 , 0.269692 , 0.000033 ,  44
   3.3231 , 0.269692 , 0.000033 ,  45
   3.3231 , 0.269693 , 0.000033 ,  46
   3.3231 , 0.269693 , 0.000033 ,  47
   3.3231 , 0.269691 , 0.000033 ,  48
   3.3231 , 0.269689 , 0.000033 ,  49
   3.3231 , 0.269688 , 0.000033 ,  50
   3.3231 , 0.269691 , 0.000033 ,  51
   3.3231 , 0.269696 , 0.000033 ,  52
   3.3231 , 0.269691 , 0.000033 ,  53
   3.3231 , 0.269690 , 0.000033 ,  54
   3.3231 , 0.269690 , 0.000033 ,  55
   3.3231 , 0.269690 , 0.000033 ,  56
   3.3231 , 0.269687 , 0.000033 ,  57
   3.3231 , 0.269702 , 0.000033 ,  58
   3.3231 , 0.269693 , 0.000033 ,  59
   3.3231 , 0.269690 , 0.000033 ,  60
   3.3231 , 0.269697 , 0.000033 ,  61
   3.3231 , 0.269693 , 0.000033 ,  62
   3.3231 , 0.269694 , 0.000033 ,  63
   3.3231 , 0.269695 , 0.000033 ,  64
   3.3231 , 0.269692 , 0.000033 ,  65
   3.3231 , 0.269697 , 0.000033 ,  66
   3.3231 , 0.269695 , 0.000033 ,  67
   3.3231 , 0.269694 , 0.000033 ,  68
   3.3231 , 0.269696 , 0.000033 ,  69
   3.3231 , 0.269688 , 0.000033 ,  70
   3.3231 , 0.269693 , 0.000033 ,  71
   3.3231 , 0.269685 , 0.000033 ,  72
   3.3231 , 0.269691 , 0.000033 ,  73
   3.3231 , 0.269693 , 0.000033 ,  74
   3.3231 , 0.269696 , 0.000033 ,  75
   3.3231 , 0.269688 , 0.000033 ,  76
   3.3231 , 0.269690 , 0.000033 ,  77
   3.3231 , 0.269687 , 0.000033 ,  78
   3.3231 , 0.269685 , 0.000033 ,  79
   3.3231 , 0.269685 , 0.000033 ,  80
   3.3231 , 0.269693 , 0.000033 ,  81
   3.3231 , 0.269694 , 0.000033 ,  82
   3.3231 , 0.269696 , 0.000033 ,  83
   3.3231 , 0.269687 , 0.000033 ,  84
   3.3231 , 0.269685 , 0.000033 ,  85
   3.3231 , 0.269688 , 0.000033 ,  86
   3.3231 , 0.269687 , 0.000033 ,  87
   3.3231 , 0.269696 , 0.000033 ,  88
   3.3231 , 0.269688 , 0.000033 ,  89
   3.3231 , 0.269692 , 0.000033 ,  90
   3.3231 , 0.269693 , 0.000033 ,  91
   3.3231 , 0.269689 , 0.000033 ,  92
   3.3231 , 0.269693 , 0.000033 ,  93
   3.3231 , 0.269691 , 0.000033 ,  94
   3.3231 , 0.269690 , 0.000033 ,  95
   3.3231 , 0.269686 , 0.000033 ,  96
   3.3231 , 0.269686 , 0.000033 ,  97
   3.3231 , 0.269687 , 0.000033 ,  98
   3.3231 , 0.269687 , 0.000033 ,  99
   3.3231 , 0.269685 , 0.000033 , 100
   3.4577 , 0.277823 , 0.000050 ,   0
   3.4577 , 0.277823 , 0.000050 ,   1
   3.4577 , 0.277830 , 0.000050 ,   2
   3.4577 , 0.277822 , 0.000050 ,   3
   3.4577 , 0.277818 , 0.000050 ,   4
   3.4577 , 0.277828 , 0.000050 ,   5
   3.4577 , 0.277825 , 0.000050 ,   6
   3.4577 , 0.277821 , 0.000050 ,   7
   3.4577 , 0.277825 , 0.000050 ,   8
   3.4577 , 0.277824 , 0.000050 ,   9
   3.4577 , 0.277819 , 0.000050 ,  10
   3.4577 , 0.277824 , 0.000050 ,  11
   3.4577 , 0.277826 , 0.000050 ,  12
   3.4577 , 0.277824 , 0.000050 ,  13
   3.4577 , 0.277832 , 0.000050 ,  14
   3.4577 , 0.277821 , 0.000050 ,  15
   3.4577 , 0.277819 , 0.000050 ,  16
   3.4577 , 0.277817 , 0.000050 ,  17
   3.4577 , 0.277823 , 0.000050 ,  18
   3.4577 , 0.277827 , 0.000050 ,  19
   3.4577 , 0.277817 , 0.000050 ,  20
   3.4577 , 0.277823 , 0.000050 ,  21
   3.4577 , 0.277819 , 0.000050 ,  22
   3.4577 , 0.277821 , 0.000050 ,  23
   3.4577 , 0.277824 , 0.000050 ,  24
   3.4577 , 0.277821 , 0.000050 ,  25
   3.4577 , 0.277827 , 0.000050 ,  26
   3.4577 , 0.277815 , 0.000050 ,  27
   3.4577 , 0.277818 , 0.000050 ,  28
   3.4577 , 0.277819 , 0.000050 ,  29
   3.4577 , 0.277821 , 0.000050 ,  30
   3.4577 , 0.277825 , 0.000050 ,  31
   3.4577 , 0.277818 , 0.000050 ,  32
   3.4577 , 0.277831 , 0.000050 ,  33
   3.4577 , 0.277824 , 0.000050 ,  34
   3.4577 , 0.277817 , 0.000050 ,  35
   3.4577 , 0.277820 , 0.000050 ,  36
   3.4577 , 0.277831 , 0.000050 ,  37
   3.4577 , 0.277821 , 0.000050 ,  38
   3.4577 , 0.277816 , 0.000050 ,  39
   3.4577 , 0.277825 , 0.000050 ,  40
   3.4577 , 0.277822 , 0.000050 ,  41
   3.4577 , 0.277827 , 0.000050 ,  42
   3.4577 , 0.277829 , 0.000050 ,  43
   3.4577 , 0.277825 , 0.000050 ,  44
   3.4577 , 0.277827 , 0.000050 ,  45
   3.4577 , 0.277825 , 0.000050 ,  46
   3.4577 , 0.277831 , 0.000050 ,  47
   3.4577 , 0.277825 , 0.000050 ,  48
   3.4577 , 0.277821 , 0.000050 ,  49
   3.4577 , 0.277818 , 0.000050 ,  50
   3.4577 , 0.277821 , 0.000050 ,  51
   3.4577 , 0.277829 , 0.000050 ,  52
   3.4577 , 0.277821 , 0.000050 ,  53
   3.4577 , 0.277824 , 0.000050 ,  54
   3.4577 , 0.277819 , 0.000050 ,  55
   3.4577 , 0.277824 , 0.000050 ,  56
   3.4577 , 0.277817 , 0.000050 ,  57
   3.4577 , 0.277840 , 0.000050 ,  58
   3.4577 , 0.277826 , 0.000050 ,  59
   3.4577 , 0.277826 , 0.000050 ,  60
   3.4577 , 0.277831 , 0.000050 ,  61
   3.4577 , 0.277824 , 0.000050 ,  62
   3.4577 , 0.277831 , 0.000050 ,  63
   3.4577 , 0.277826 , 0.000050 ,  64
   3.4577 , 0.277823 , 0.000050 ,  65
   3.4577 , 0.277832 , 0.000050 ,  66
   3.4577 , 0.277829 , 0.000050 ,  67
   3.4577 , 0.277824 , 0.000050 ,  68
   3.4577 , 0.277834 , 0.000050 ,  69
   3.4577 , 0.277823 , 0.000050 ,  70
   3.4577 , 0.277821 , 0.000050 ,  71
   3.4577 , 0.277819 , 0.000050 ,  72
   3.4577 , 0.277819 , 0.000050 ,  73
   3.4577 , 0.277822 , 0.000050 ,  74
   3.4577 , 0.277831 , 0.000050 ,  75
   3.4577 , 0.277820 , 0.000050 ,  76
   3.4577 , 0.277820 , 0.000050 ,  77
   3.4577 , 0.277815 , 0.000050 ,  78
   3.4577 , 0.277814 , 0.000050 ,  79
   3.4577 , 0.277816 , 0.000050 ,  80
   3.4577 , 0.277824 , 0.000050 ,  81
   3.4577 , 0.277825 , 0.000050 ,  82
   3.4577 , 0.277832 , 0.000050 ,  83
   3.4577 , 0.277819 , 0.000050 ,  84
   3.4577 , 0.277811 , 0.000050 ,  85
   3.4577 , 0.277822 , 0.000050 ,  86
   3.4577 , 0.277815 , 0.000050 ,  87
   3.4577 , 0.277826 , 0.000050 ,  88
   3.4577 , 0.277816 , 0.000050 ,  89
   3.4577 , 0.277823 , 0.000050 ,  90
   3.4577 , 0.277824 , 0.000050 ,  91
   3.4577 , 0.277824 , 0.000050 ,  92
   3.4577 , 0.277824 , 0.000050 ,  93
   3.4577 , 0.277822 , 0.000050 ,  94
   3.4577 , 0.277819 , 0.000050 ,  95
   3.4577 , 0.277817 , 0.000050 ,  96
   3.4577 , 0.277819 , 0.000050 ,  97
   3.4577 , 0.277816 , 0.000050 ,  98
   3.4577 , 0.277821 , 0.000050 ,  99
   3.4577 , 0.277820 , 0.000050 , 100
   3.6083 , 0.285580 , 0.000038 ,   0
   3.6083 , 0.285580 , 0.000038 ,   1
   3.6083 , 0.285580 , 0.000038 ,   2
   3.6083 , 0.285579 , 0.000038 ,   3
   3.6083 , 0.285578 , 0.000038 ,   4
   3.6083 , 0.285583 , 0.000038 ,   5
   3.6083 , 0.285583 , 0.000038 ,   6
   3.6083 , 0.285579 , 0.000038 ,   7
   3.6083 , 0.285580 , 0.000038 ,   8
   3.6083 , 0.285580 , 0.000038 ,   9
   3.6083 , 0.285578 , 0.000038 ,  10
   3.6083 , 0.285578 , 0.000038 ,  11
   3.6083 , 0.285584 , 0.000038 ,  12
   3.6083 , 0.285581 , 0.000038 ,  13
   3.6083 , 0.285588 , 0.000038 ,  14
   3.6083 , 0.285583 , 0.000038 ,  15
   3.6083 , 0.285574 , 0.000038 ,  16
   3.6083 , 0.285575 , 0.000038 ,  17
   3.6083 , 0.285578 , 0.000038 ,  18
   3.6083 , 0.285578 , 0.000038 ,  19
   3.6083 , 0.285578 , 0.000038 ,  20
   3.6083 , 0.285578 , 0.000038 ,  21
   3.6083 , 0.285581 , 0.000038 ,  22
   3.6083 , 0.285581 , 0.000038 ,  23
   3.6083 , 0.285578 , 0.000038 ,  24
   3.6083 , 0.285576 , 0.000038 ,  25
   3.6083 , 0.285581 , 0.000038 ,  26
   3.6083 , 0.285578 , 0.000038 ,  27
   3.6083 , 0.285581 , 0.000038 ,  28
   3.6083 , 0.285580 , 0.000038 ,  29
   3.6083 , 0.285579 , 0.000038 ,  30
   3.6083 , 0.285583 , 0.000038 ,  31
   3.6083 , 0.285576 , 0.000038 ,  32
   3.6083 , 0.285583 , 0.000038 ,  33
   3.6083 , 0.285580 , 0.000038 ,  34
   3.6083 , 0.285575 , 0.000038 ,  35
   3.6083 , 0.285575 , 0.000038 ,  36
   3.6083 , 0.285584 , 0.000038 ,  37
   3.6083 , 0.285579 , 0.000038 ,  38
   3.6083 , 0.285571 , 0.000038 ,  39
   3.6083 , 0.285579 , 0.000038 ,  40
   3.6083 , 0.285582 , 0.000038 ,  41
   3.6083 , 0.285580 , 0.000038 ,  42
   3.6083 , 0.285582 , 0.000038 ,  43
   3.6083 , 0.285582 , 0.000038 ,  44
   3.6083 , 0.285580 , 0.000038 ,  45
   3.6083 , 0.285584 , 0.000038 ,  46
   3.6083 , 0.285583 , 0.000038 ,  47
   3.6083 , 0.285580 , 0.000038 ,  48
   3.6083 , 0.285578 , 0.000038 ,  49
   3.6083 , 0.285577 , 0.000038 ,  50
   3.6083 , 0.285581 , 0.000038 ,  51
   3.6083 , 0.285589 , 0.000038 ,  52
   3.6083 , 0.285579 , 0.000038 ,  53
   3.6083 , 0.285577 , 0.000038 ,  54
   3.6083 , 0.285579 , 0.000038 ,  55
   3.6083 , 0.285580 , 0.000038 ,  56
   3.6083 , 0.285577 , 0.000038 ,  57
   3.6083 , 0.285592 , 0.000038 ,  58
   3.6083 , 0.285582 , 0.000038 ,  59
   3.6083 , 0.285578 , 0.000038 ,  60
   3.6083 , 0.285588 , 0.000038 ,  61
   3.6083 , 0.285582 , 0.000038 ,  62
   3.6083 , 0.285583 , 0.000038 ,  63
   3.6083 , 0.285584 , 0.000038 ,  64
   3.6083 , 0.285583 , 0.000038 ,  65
   3.6083 , 0.285589 , 0.000038 ,  66
   3.6083 , 0.285583 , 0.000038 ,  67
   3.6083 , 0.285581 , 0.000038 ,  68
   3.6083 , 0.285588 , 0.000038 ,  69
   3.6083 , 0.285577 , 0.000038 ,  70
   3.6083 , 0.285580 , 0.000038 ,  71
   3.6083 , 0.285575 , 0.000038 ,  72
   3.6083 , 0.285581 , 0.000038 ,  73
   3.6083 , 0.285583 , 0.000038 ,  74
   3.6083 , 0.285585 , 0.000038 ,  75
   3.6083 , 0.285580 , 0.000038 ,  76
   3.6083 , 0.285578 , 0.000038 ,  77
   3.6083 , 0.285574 , 0.000038 ,  78
   3.6083 , 0.285572 , 0.000038 ,  79
   3.6083 , 0.285574 , 0.000038 ,  80
   3.6083 , 0.285583 , 0.000038 ,  81
   3.6083 , 0.285585 , 0.000038 ,  82
   3.6083 , 0.285584 , 0.000038 ,  83
   3.6083 , 0.285576 , 0.000038 ,  84
   3.6083 , 0.285573 , 0.000038 ,  85
   3.6083 , 0.285577 , 0.000038 ,  86
   3.6083 , 0.285578 , 0.000038 ,  87
   3.6083 , 0.285584 , 0.000038 ,  88
   3.6083 , 0.285578 , 0.000038 ,  89
   3.6083 , 0.285582 , 0.000038 ,  90
   3.6083 , 0.285584 , 0.000038 ,  91
   3.6083 , 0.285579 , 0.000038 ,  92
   3.6083 , 0.285582 , 0.000038 ,  93
   3.6083 , 0.285579 , 0.000038 ,  94
   3.6083 , 0.285579 , 0.000038 ,  95
   3.6083 , 0.285578 , 0.000038 ,  96
   3.6083 , 0.285574 , 0.000038 ,  97
   3.6083 , 0.285577 , 0.000038 ,  98
   3.6083 , 0.285578 , 0.000038 ,  99
   3.6083 , 0.285575 , 0.000038 , 100
   3.7428 , 0.292502 , 0.000051 ,   0
   3.7428 , 0.292503 , 0.000051 ,   1
   3.7428 , 0.292506 , 0.000051 ,   2
   3.7428 , 0.292501 , 0.000051 ,   3
   3.7428 , 0.292497 , 0.000051 ,   4
   3.7428 , 0.292508 , 0.000051 ,   5
   3.7428 , 0.292506 , 0.000051 ,   6
   3.7428 , 0.292501 , 0.000051 ,   7
   3.7428 , 0.292501 , 0.000051 ,   8
   3.7428 , 0.292500 , 0.000051 ,   9
   3.7428 , 0.292500 , 0.000051 ,  10
   3.7428 , 0.292502 , 0.000051 ,  11
   3.7428 , 0.292505 , 0.000051 ,  12
   3.7428 , 0.292504 , 0.000051 ,  13
   3.7428 , 0.292511 , 0.000051 ,  14
   3.7428 , 0.292504 , 0.000051 ,  15
   3.7428 , 0.292496 , 0.000051 ,  16
   3.7428 , 0.292495 , 0.000051 ,  17
   3.7428 , 0.292501 , 0.000051 ,  18
   3.7428 , 0.292503 , 0.000051 ,  19
   3.7428 , 0.292497 , 0.000051 ,  20
   3.7428 , 0.292499 , 0.000051 ,  21
   3.7428 , 0.292500 , 0.000051 ,  22
   3.7428 , 0.292501 , 0.000051 ,  23
   3.7428 , 0.292501 , 0.000051 ,  24
   3.7428 , 0.292499 , 0.000051 ,  25
   3.7428 , 0.292505 , 0.000051 ,  26
   3.7428 , 0.292497 , 0.000051 ,  27
   3.7428 , 0.292501 , 0.000051 ,  28
   3.7428 , 0.292501 , 0.000051 ,  29
   3.7428 , 0.292500 , 0.000051 ,  30
   3.7428 , 0.292506 , 0.000051 ,  31
   3.7428 , 0.292496 , 0.000051 ,  32
   3.7428 , 0.292508 , 0.000051 ,  33
   3.7428 , 0.292503 , 0.000051 ,  34
   3.7428 , 0.292497 , 0.000051 ,  35
   3.7428 , 0.292497 , 0.000051 ,  36
   3.7428 , 0.292509 , 0.000051 ,  37
   3.7428 , 0.292500 , 0.000051 ,  38
   3.7428 , 0.292492 , 0.000051 ,  39
   3.7428 , 0.292504 , 0.000051 ,  40
   3.7428 , 0.292504 , 0.000051 ,  41
   3.7428 , 0.292504 , 0.000051 ,  42
   3.7428 , 0.292505 , 0.000051 ,  43
   3.7428 , 0.292503 , 0.000051 ,  44
   3.7428 , 0.292504 , 0.000051 ,  45
   3.7428 , 0.292507 , 0.000051 ,  46
   3.7428 , 0.292507 , 0.000051 ,  47
   3.7428 , 0.292503 , 0.000051 ,  48
   3.7428 , 0.292501 , 0.000051 ,  49
   3.7428 , 0.292497 , 0.000051 ,  50
   3.7428 , 0.292500 , 0.000051 ,  51
   3.7428 , 0.292512 , 0.000051 ,  52
   3.7428 , 0.292499 , 0.000051 ,  53
   3.7428 , 0.292501 , 0.000051 ,  54
   3.7428 , 0.292499 , 0.000051 ,  55
   3.7428 , 0.292501 , 0.000051 ,  56
   3.7428 , 0.292498 , 0.000051 ,  57
   3.7428 , 0.292520 , 0.000051 ,  58
   3.7428 , 0.292504 , 0.000051 ,  59
   3.7428 , 0.292502 , 0.000051 ,  60
   3.7428 , 0.292512 , 0.000051 ,  61
   3.7428 , 0.292505 , 0.000051 ,  62
   3.7428 , 0.292508 , 0.000051 ,  63
   3.7428 , 0.292506 , 0.000051 ,  64
   3.7428 , 0.292504 , 0.000051 ,  65
   3.7428 , 0.292512 , 0.000051 ,  66
   3.7428 , 0.292509 , 0.000051 ,  67
   3.7428 , 0.292505 , 0.000051 ,  68
   3.7428 , 0.292513 , 0.000051 ,  69
   3.7428 , 0.292498 , 0.000051 ,  70
   3.7428 , 0.292504 , 0.000051 ,  71
   3.7428 , 0.292495 , 0.000051 ,  72
   3.7428 , 0.292500 , 0.000051 ,  73
   3.7428 , 0.292503 , 0.000051 ,  74
   3.7428 , 0.292510 , 0.000051 ,  75
   3.7428 , 0.292499 , 0.000051 ,  76
   3.7428 , 0.292500 , 0.000051 ,  77
   3.7428 , 0.292493 , 0.000051 ,  78
   3.7428 , 0.292493 , 0.000051 ,  79
   3.7428 , 0.292495 , 0.000051 ,  80
   3.7428 , 0.292504 , 0.000051 ,  81
   3.7428 , 0.292505 , 0.000051 ,  82
   3.7428 , 0.292510 , 0.000051 ,  83
   3.7428 , 0.292496 , 0.000051 ,  84
   3.7428 , 0.292493 , 0.000051 ,  85
   3.7428 , 0.292498 , 0.000051 ,  86
   3.7428 , 0.292495 , 0.000051 ,  87
   3.7428 , 0.292508 , 0.000051 ,  88
   3.7428 , 0.292496 , 0.000051 ,  89
   3.7428 , 0.292502 , 0.000051 ,  90
   3.7428 , 0.292505 , 0.000051 ,  91
   3.7428 , 0.292502 , 0.000051 ,  92
   3.7428 , 0.292505 , 0.000051 ,  93
   3.7428 , 0.292503 , 0.000051 ,  94
   3.7428 , 0.292499 , 0.000051 ,  95
   3.7428 , 0.292496 , 0.000051 ,  96
   3.7428 , 0.292496 , 0.000051 ,  97
   3.7428 , 0.292497 , 0.000051 ,  98
   3.7428 , 0.292498 , 0.000051 ,  99
   3.7428 , 0.292496 , 0.000051 , 100
   4.0093 , 0.305094 , 0.000052 ,   0
   4.0093 , 0.305100 , 0.000052 ,   1
   4.0093 , 0.305090 , 0.000052 ,   2
   4.0093 , 0.305105 , 0.000052 ,   3
   4.0093 , 0.305095 , 0.000052 ,   4
   4.0093 , 0.305099 , 0.000052 ,   5
   4.0093 , 0.305100 , 0.000052 ,   6
   4.0093 , 0.305097 , 0.000052 ,   7
   4.0093 , 0.305098 , 0.000052 ,   8
   4.0093 , 0.305100 , 0.000052 ,   9
   4.0093 , 0.305088 , 0.000052 ,  10
   4.0093 , 0.305092 , 0.000052 ,  11
   4.0093 , 0.305097 , 0.000052 ,  12
   4.0093 , 0.305096 , 0.000052 ,  13
   4.0093 , 0.305096 , 0.000052 ,  14
   4.0093 , 0.305097 , 0.000052 ,  15
   4.0093 , 0.305083 , 0.000052 ,  16
   4.0093 , 0.305086 , 0.000052 ,  17
   4.0093 , 0.305095 , 0.000052 ,  18
   4.0093 , 0.305091 , 0.000052 ,  19
   4.0093 , 0.305098 , 0.000052 ,  20
   4.0093 , 0.305094 , 0.000052 ,  21
   4.0093 , 0.305097 , 0.000052 ,  22
   4.0093 , 0.305094 , 0.000052 ,  23
   4.0093 , 0.305089 , 0.000052 ,  24
   4.0093 , 0.305095 , 0.000052 ,  25
   4.0093 , 0.305092 , 0.000052 ,  26
   4.0093 , 0.305088 , 0.000052 ,  27
   4.0093 , 0.305095 , 0.000052 ,  28
   4.0093 , 0.305093 , 0.000052 ,  29
   4.0093 , 0.305093 , 0.000052 ,  30
   4.0093 , 0.305099 , 0.000052 ,  31
   4.0093 , 0.305090 , 0.000052 ,  32
   4.0093 , 0.305100 , 0.000052 ,  33
   4.0093 , 0.305092 , 0.000052 ,  34
   4.0093 , 0.305088 , 0.000052 ,  35
   4.0093 , 0.305089 , 0.000052 ,  36
   4.0093 , 0.305097 , 0.000052 ,  37
   4.0093 , 0.305093 , 0.000052 ,  38
   4.0093 , 0.305080 , 0.000052 ,  39
   4.0093 , 0.305091 , 0.000052 ,  40
   4.0093 , 0.305098 , 0.000052 ,  41
   4.0093 , 0.305097 , 0.000052 ,  42
   4.0093 , 0.305090 , 0.000052 ,  43
   4.0093 , 0.305098 , 0.000052 ,  44
   4.0093 , 0.305095 , 0.000052 ,  45
   4.0093 , 0.305095 , 0.000052 ,  46
   4.0093 , 0.305099 , 0.000052 ,  47
   4.0093 , 0.305084 , 0.000052 ,  48
   4.0093 , 0.305092 , 0.000052 ,  49
   4.0093 , 0.305094 , 0.000052 ,  50
   4.0093 , 0.305098 , 0.000052 ,  51
   4.0093 , 0.305101 , 0.000052 ,  52
   4.0093 , 0.305095 , 0.000052 ,  53
   4.0093 , 0.305091 , 0.000052 ,  54
   4.0093 , 0.305093 , 0.000052 ,  55
   4.0093 , 0.305098 , 0.000052 ,  56
   4.0093 , 0.305095 , 0.000052 ,  57
   4.0093 , 0.305105 , 0.000052 ,  58
   4.0093 , 0.305099 , 0.000052 ,  59
   4.0093 , 0.305090 , 0.000052 ,  60
   4.0093 , 0.305102 , 0.000052 ,  61
   4.0093 , 0.305096 , 0.000052 ,  62
   4.0093 , 0.305095 , 0.000052 ,  63
   4.0093 , 0.305106 , 0.000052 ,  64
   4.0093 , 0.305101 , 0.000052 ,  65
   4.0093 , 0.305097 , 0.000052 ,  66
   4.0093 , 0.305096 , 0.000052 ,  67
   4.0093 , 0.305098 , 0.000052 ,  68
   4.0093 , 0.305098 , 0.000052 ,  69
   4.0093 , 0.305082 , 0.000052 ,  70
   4.0093 , 0.305099 , 0.000052 ,  71
   4.0093 , 0.305089 , 0.000052 ,  72
   4.0093 , 0.305096 , 0.000052 ,  73
   4.0093 , 0.305101 , 0.000052 ,  74
   4.0093 , 0.305098 , 0.000052 ,  75
   4.0093 , 0.305092 , 0.000052 ,  76
   4.0093 , 0.305086 , 0.000052 ,  77
   4.0093 , 0.305090 , 0.000052 ,  78
   4.0093 , 0.305086 , 0.000052 ,  79
   4.0093 , 0.305082 , 0.000052 ,  80
   4.0093 , 0.305097 , 0.000052 ,  81
   4.0093 , 0.305101 , 0.000052 ,  82
   4.0093 , 0.305101 , 0.000052 ,  83
   4.0093 , 0.305092 , 0.000052 ,  84
   4.0093 , 0.305089 , 0.000052 ,  85
   4.0093 , 0.305091 , 0.000052 ,  86
   4.0093 , 0.305093 , 0.000052 ,  87
   4.0093 , 0.305097 , 0.000052 ,  88
   4.0093 , 0.305094 , 0.000052 ,  89
   4.0093 , 0.305093 , 0.000052 ,  90
   4.0093 , 0.305099 , 0.000052 ,  91
   4.0093 , 0.305092 , 0.000052 ,  92
   4.0093 , 0.305100 , 0.000052 ,  93
   4.0093 , 0.305090 , 0.000052 ,  94
   4.0093 , 0.305098 , 0.000052 ,  95
   4.0093 , 0.305091 , 0.000052 ,  96
   4.0093 , 0.305088 , 0.000052 ,  97
   4.0093 , 0.305087 , 0.000052 ,  98
   4.0093 , 0.305089 , 0.000052 ,  99
   4.0093 , 0.305089 , 0.000052 , 100
   4.1239 , 0.310531 , 0.000078 ,   0
   4.1239 , 0.310535 , 0.000078 ,   1
   4.1239 , 0.310543 , 0.000078 ,   2
   4.1239 , 0.310530 , 0.000078 ,   3
   4.1239 , 0.310525 , 0.000078 ,   4
   4.1239 , 0.310538 , 0.000078 ,   5
   4.1239 , 0.310535 , 0.000078 ,   6
   4.1239 , 0.310530 , 0.000078 ,   7
   4.1239 , 0.310533 , 0.000078 ,   8
   4.1239 , 0.310529 , 0.000078 ,   9
   4.1239 , 0.310527 , 0.000078 ,  10
   4.1239 , 0.310534 , 0.000078 ,  11
   4.1239 , 0.310534 , 0.000078 ,  12
   4.1239 , 0.310534 , 0.000078 ,  13
   4.1239 , 0.310543 , 0.000078 ,  14
   4.1239 , 0.310529 , 0.000078 ,  15
   4.1239 , 0.310524 , 0.000078 ,  16
   4.1239 , 0.310515 , 0.000078 ,  17
   4.1239 , 0.310533 , 0.000078 ,  18
   4.1239 , 0.310536 , 0.000078 ,  19
   4.1239 , 0.310522 , 0.000078 ,  20
   4.1239 , 0.310531 , 0.000078 ,  21
   4.1239 , 0.310523 , 0.000078 ,  22
   4.1239 , 0.310528 , 0.000078 ,  23
   4.1239 , 0.310530 , 0.000078 ,  24
   4.1239 , 0.310529 , 0.000078 ,  25
   4.1239 , 0.310537 , 0.000078 ,  26
   4.1239 , 0.310522 , 0.000078 ,  27
   4.1239 , 0.310525 , 0.000078 ,  28
   4.1239 , 0.310527 , 0.000078 ,  29
   4.1239 , 0.310527 , 0.000078 ,  30
   4.1239 , 0.310538 , 0.000078 ,  31
   4.1239 , 0.310519 , 0.000078 ,  32
   4.1239 , 0.310537 , 0.000078 ,  33
   4.1239 , 0.310533 , 0.000078 ,  34
   4.1239 , 0.310523 , 0.000078 ,  35
   4.1239 , 0.310525 , 0.000078 ,  36
   4.1239 , 0.310544 , 0.000078 ,  37
   4.1239 , 0.310529 , 0.000078 ,  38
   4.1239 , 0.310521 , 0.000078 ,  39
   4.1239 , 0.310536 , 0.000078 ,  40
   4.1239 , 0.310529 , 0.000078 ,  41
   4.1239 , 0.310538 , 0.000078 ,  42
   4.1239 , 0.310539 , 0.000078 ,  43
   4.1239 , 0.310532 , 0.000078 ,  44
   4.1239 , 0.310536 , 0.000078 ,  45
   4.1239 , 0.310535 , 0.000078 ,  46
   4.1239 , 0.310541 , 0.000078 ,  47
   4.1239 , 0.310526 , 0.000078 ,  48
   4.1239 , 0.310528 , 0.000078 ,  49
   4.1239 , 0.310521 , 0.000078 ,  50
   4.1239 , 0.310527 , 0.000078 ,  51
   4.1239 , 0.310542 , 0.000078 ,  52
   4.1239 , 0.310526 , 0.000078 ,  53
   4.1239 , 0.310532 , 0.000078 ,  54
   4.1239 , 0.310524 , 0.000078 ,  55
   4.1239 , 0.310532 , 0.000078 ,  56
   4.1239 , 0.310530 , 0.000078 ,  57
   4.1239 , 0.310560 , 0.000078 ,  58
   4.1239 , 0.310534 , 0.000078 ,  59
   4.1239 , 0.310534 , 0.000078 ,  60
   4.1239 , 0.310546 , 0.000078 ,  61
   4.1239 , 0.310533 , 0.000078 ,  62
   4.1239 , 0.310538 , 0.000078 ,  63
   4.1239 , 0.310536 , 0.000078 ,  64
   4.1239 , 0.310532 , 0.000078 ,  65
   4.1239 , 0.310545 , 0.000078 ,  66
   4.1239 , 0.310539 , 0.000078 ,  67
   4.1239 , 0.310533 , 0.000078 ,  68
   4.1239 , 0.310547 , 0.000078 ,  69
   4.1239 , 0.310523 , 0.000078 ,  70
   4.1239 , 0.310530 , 0.000078 ,  71
   4.1239 , 0.310523 , 0.000078 ,  72
   4.1239 , 0.310525 , 0.000078 ,  73
   4.1239 , 0.310531 , 0.000078 ,  74
   4.1239 , 0.310542 , 0.000078 ,  75
   4.1239 , 0.310524 , 0.000078 ,  76
   4.1239 , 0.310527 , 0.000078 ,  77
   4.1239 , 0.310517 , 0.000078 ,  78
   4.1239 , 0.310519 , 0.000078 ,  79
   4.1239 , 0.310521 , 0.000078 ,  80
   4.1239 , 0.310532 , 0.000078 ,  81
   4.1239 , 0.310535 , 0.000078 ,  82
   4.1239 , 0.310545 , 0.000078 ,  83
   4.1239 , 0.310521 , 0.000078 ,  84
   4.1239 , 0.310518 , 0.000078 ,  85
   4.1239 , 0.310524 , 0.000078 ,  86
   4.1239 , 0.310519 , 0.000078 ,  87
   4.1239 , 0.310537 , 0.000078 ,  88
   4.1239 , 0.310519 , 0.000078 ,  89
   4.1239 , 0.310529 , 0.000078 ,  90
   4.1239 , 0.310537 , 0.000078 ,  91
   4.1239 , 0.310532 , 0.000078 ,  92
   4.1239 , 0.310533 , 0.000078 ,  93
   4.1239 , 0.310531 , 0.000078 ,  94
   4.1239 , 0.310523 , 0.000078 ,  95
   4.1239 , 0.310522 , 0.000078 ,  96
   4.1239 , 0.310522 , 0.000078 ,  97
   4.1239 , 0.310523 , 0.000078 ,  98
   4.1239 , 0.310525 , 0.000078 ,  99
   4.1239 , 0.310528 , 0.000078 , 100
   4.1306 , 0.310767 , 0.000055 ,   0
   4.1306 , 0.310770 , 0.000055 ,   1
   4.1306 , 0.310765 , 0.000055 ,   2
   4.1306 , 0.310773 , 0.000055 ,   3
   4.1306 , 0.310767 , 0.000055 ,   4
   4.1306 , 0.310771 , 0.000055 ,   5
   4.1306 , 0.310774 , 0.000055 ,   6
   4.1306 , 0.310769 , 0.000055 ,   7
   4.1306 , 0.310768 , 0.000055 ,   8
   4.1306 , 0.310771 , 0.000055 ,   9
   4.1306 , 0.310762 , 0.000055 ,  10
   4.1306 , 0.310766 , 0.000055 ,  11
   4.1306 , 0.310770 , 0.000055 ,  12
   4.1306 , 0.310768 , 0.000055 ,  13
   4.1306 , 0.310770 , 0.000055 ,  14
   4.1306 , 0.310771 , 0.000055 ,  15
   4.1306 , 0.310756 , 0.000055 ,  16
   4.1306 , 0.310757 , 0.000055 ,  17
   4.1306 , 0.310767 , 0.000055 ,  18
   4.1306 , 0.310765 , 0.000055 ,  19
   4.1306 , 0.310768 , 0.000055 ,  20
   4.1306 , 0.310765 , 0.000055 ,  21
   4.1306 , 0.310769 , 0.000055 ,  22
   4.1306 , 0.310766 , 0.000055 ,  23
   4.1306 , 0.310761 , 0.000055 ,  24
   4.1306 , 0.310768 , 0.000055 ,  25
   4.1306 , 0.310764 , 0.000055 ,  26
   4.1306 , 0.310761 , 0.000055 ,  27
   4.1306 , 0.310767 , 0.000055 ,  28
   4.1306 , 0.310768 , 0.000055 ,  29
   4.1306 , 0.310765 , 0.000055 ,  30
   4.1306 , 0.310772 , 0.000055 ,  31
   4.1306 , 0.310762 , 0.000055 ,  32
   4.1306 , 0.310772 , 0.000055 ,  33
   4.1306 , 0.310766 , 0.000055 ,  34
   4.1306 , 0.310760 , 0.000055 ,  35
   4.1306 , 0.310763 , 0.000055 ,  36
   4.1306 , 0.310769 , 0.000055 ,  37
   4.1306 , 0.310767 , 0.000055 ,  38
   4.1306 , 0.310750 , 0.000055 ,  39
   4.1306 , 0.310765 , 0.000055 ,  40
   4.1306 , 0.310770 , 0.000055 ,  41
   4.1306 , 0.310769 , 0.000055 ,  42
   4.1306 , 0.310768 , 0.000055 ,  43
   4.1306 , 0.310769 , 0.000055 ,  44
   4.1306 , 0.310767 , 0.000055 ,  45
   4.1306 , 0.310770 , 0.000055 ,  46
   4.1306 , 0.310771 , 0.000055 ,  47
   4.1306 , 0.310759 , 0.000055 ,  48
   4.1306 , 0.310766 , 0.000055 ,  49
   4.1306 , 0.310765 , 0.000055 ,  50
   4.1306 , 0.310768 , 0.000055 ,  51
   4.1306 , 0.310777 , 0.000055 ,  52
   4.1306 , 0.310766 , 0.000055 ,  53
   4.1306 , 0.310761 , 0.000055 ,  54
   4.1306 , 0.310767 , 0.000055 ,  55
   4.1306 , 0.310769 , 0.000055 ,  56
   4.1306 , 0.310766 , 0.000055 ,  57
   4.1306 , 0.310782 , 0.000055 ,  58
   4.1306 , 0.310771 , 0.000055 ,  59
   4.1306 , 0.310763 , 0.000055 ,  60
   4.1306 , 0.310777 , 0.000055 ,  61
   4.1306 , 0.310770 , 0.000055 ,  62
   4.1306 , 0.310768 , 0.000055 ,  63
   4.1306 , 0.310777 , 0.000055 ,  64
   4.1306 , 0.310774 , 0.000055 ,  65
   4.1306 , 0.310773 , 0.000055 ,  66
   4.1306 , 0.310769 , 0.000055 ,  67
   4.1306 , 0.310772 , 0.000055 ,  68
   4.1306 , 0.310773 , 0.000055 ,  69
   4.1306 , 0.310756 , 0.000055 ,  70
   4.1306 , 0.310771 , 0.000055 ,  71
   4.1306 , 0.310759 , 0.000055 ,  72
   4.1306 , 0.310770 , 0.000055 ,  73
   4.1306 , 0.310775 , 0.000055 ,  74
   4.1306 , 0.310772 , 0.000055 ,  75
   4.1306 , 0.310763 , 0.000055 ,  76
   4.1306 , 0.310762 , 0.000055 ,  77
   4.1306 , 0.310761 , 0.000055 ,  78
   4.1306 , 0.310759 , 0.000055 ,  79
   4.1306 , 0.310755 , 0.000055 ,  80
   4.1306 , 0.310771 , 0.000055 ,  81
   4.1306 , 0.310774 , 0.000055 ,  82
   4.1306 , 0.310775 , 0.000055 ,  83
   4.1306 , 0.310761 , 0.000055 ,  84
   4.1306 , 0.310760 , 0.000055 ,  85
   4.1306 , 0.310763 , 0.000055 ,  86
   4.1306 , 0.310766 , 0.000055 ,  87
   4.1306 , 0.310772 , 0.000055 ,  88
   4.1306 , 0.310766 , 0.000055 ,  89
   4.1306 , 0.310769 , 0.000055 ,  90
   4.1306 , 0.310772 , 0.000055 ,  91
   4.1306 , 0.310763 , 0.000055 ,  92
   4.1306 , 0.310773 , 0.000055 ,  93
   4.1306 , 0.310764 , 0.000055 ,  94
   4.1306 , 0.310769 , 0.000055 ,  95
   4.1306 , 0.310763 , 0.000055 ,  96
   4.1306 , 0.310758 , 0.000055 ,  97
   4.1306 , 0.310759 , 0.000055 ,  98
   4.1306 , 0.310760 , 0.000055 ,  99
   4.1306 , 0.310760 , 0.000055 , 100
   4.2454 , 0.316020 , 0.000059 ,   0
   4.2454 , 0.316020 , 0.000059 ,   1
   4.2454 , 0.316022 , 0.000059 ,   2
   4.2454 , 0.316018 , 0.000059 ,   3
   4.2454 , 0.316021 , 0.000059 ,   4
   4.2454 , 0.316024 , 0.000059 ,   5
   4.2454 , 0.316027 , 0.000059 ,   6
   4.2454 , 0.316020 , 0.000059 ,   7
   4.2454 , 0.316018 , 0.000059 ,   8
   4.2454 , 0.316017 , 0.000059 ,   9
   4.2454 , 0.316018 , 0.000059 ,  10
   4.2454 , 0.316017 , 0.000059 ,  11
   4.2454 , 0.316025 , 0.000059 ,  12
   4.2454 , 0.316022 , 0.000059 ,  13
   4.2454 , 0.316030 , 0.000059 ,  14
   4.2454 , 0.316025 , 0.000059 ,  15
   4.2454 , 0.316012 , 0.000059 ,  16
   4.2454 , 0.316011 , 0.000059 ,  17
   4.2454 , 0.316018 , 0.000059 ,  18
   4.2454 , 0.316020 , 0.000059 ,  19
   4.2454 , 0.316015 , 0.000059 ,  20
   4.2454 , 0.316018 , 0.000059 ,  21
   4.2454 , 0.316020 , 0.000059 ,  22
   4.2454 , 0.316021 , 0.000059 ,  23
   4.2454 , 0.316018 , 0.000059 ,  24
   4.2454 , 0.316016 , 0.000059 ,  25
   4.2454 , 0.316020 , 0.000059 ,  26
   4.2454 , 0.316018 , 0.000059 ,  27
   4.2454 , 0.316025 , 0.000059 ,  28
   4.2454 , 0.316020 , 0.000059 ,  29
   4.2454 , 0.316020 , 0.000059 ,  30
   4.2454 , 0.316025 , 0.000059 ,  31
   4.2454 , 0.316014 , 0.000059 ,  32
   4.2454 , 0.316026 , 0.000059 ,  33
   4.2454 , 0.316022 , 0.000059 ,  34
   4.2454 , 0.316012 , 0.000059 ,  35
   4.2454 , 0.316013 , 0.000059 ,  36
   4.2454 , 0.316030 , 0.000059 ,  37
   4.2454 , 0.316019 , 0.000059 ,  38
   4.2454 , 0.316005 , 0.000059 ,  39
   4.2454 , 0.316016 , 0.000059 ,  40
   4.2454 , 0.316021 , 0.000059 ,  41
   4.2454 , 0.316018 , 0.000059 ,  42
   4.2454 , 0.316026 , 0.000059 ,  43
   4.2454 , 0.316022 , 0.000059 ,  44
   4.2454 , 0.316020 , 0.000059 ,  45
   4.2454 , 0.316024 , 0.000059 ,  46
   4.2454 , 0.316025 , 0.000059 ,  47
   4.2454 , 0.316023 , 0.000059 ,  48
   4.2454 , 0.316022 , 0.000059 ,  49
   4.2454 , 0.316014 , 0.000059 ,  50
   4.2454 , 0.316020 , 0.000059 ,  51
   4.2454 , 0.316036 , 0.000059 ,  52
   4.2454 , 0.316020 , 0.000059 ,  53
   4.2454 , 0.316014 , 0.000059 ,  54
   4.2454 , 0.316018 , 0.000059 ,  55
   4.2454 , 0.316019 , 0.000059 ,  56
   4.2454 , 0.316019 , 0.000059 ,  57
   4.2454 , 0.316040 , 0.000059 ,  58
   4.2454 , 0.316022 , 0.000059 ,  59
   4.2454 , 0.316019 , 0.000059 ,  60
   4.2454 , 0.316029 , 0.000059 ,  61
   4.2454 , 0.316023 , 0.000059 ,  62
   4.2454 , 0.316022 , 0.000059 ,  63
   4.2454 , 0.316023 , 0.000059 ,  64
   4.2454 , 0.316029 , 0.000059 ,  65
   4.2454 , 0.316034 , 0.000059 ,  66
   4.2454 , 0.316025 , 0.000059 ,  67
   4.2454 , 0.316020 , 0.000059 ,  68
   4.2454 , 0.316034 , 0.000059 ,  69
   4.2454 , 0.316013 , 0.000059 ,  70
   4.2454 , 0.316021 , 0.000059 ,  71
   4.2454 , 0.316015 , 0.000059 ,  72
   4.2454 , 0.316022 , 0.000059 ,  73
   4.2454 , 0.316025 , 0.000059 ,  74
   4.2454 , 0.316028 , 0.000059 ,  75
   4.2454 , 0.316020 , 0.000059 ,  76
   4.2454 , 0.316020 , 0.000059 ,  77
   4.2454 , 0.316009 , 0.000059 ,  78
   4.2454 , 0.316007 , 0.000059 ,  79
   4.2454 , 0.316012 , 0.000059 ,  80
   4.2454 , 0.316024 , 0.000059 ,  81
   4.2454 , 0.316026 , 0.000059 ,  82
   4.2454 , 0.316026 , 0.000059 ,  83
   4.2454 , 0.316014 , 0.000059 ,  84
   4.2454 , 0.316010 , 0.000059 ,  85
   4.2454 , 0.316015 , 0.000059 ,  86
   4.2454 , 0.316019 , 0.000059 ,  87
   4.2454 , 0.316027 , 0.000059 ,  88
   4.2454 , 0.316017 , 0.000059 ,  89
   4.2454 , 0.316022 , 0.000059 ,  90
   4.2454 , 0.316028 , 0.000059 ,  91
   4.2454 , 0.316020 , 0.000059 ,  92
   4.2454 , 0.316023 , 0.000059 ,  93
   4.2454 , 0.316022 , 0.000059 ,  94
   4.2454 , 0.316017 , 0.000059 ,  95
   4.2454 , 0.316017 , 0.000059 ,  96
   4.2454 , 0.316012 , 0.000059 ,  97
   4.2454 , 0.316016 , 0.000059 ,  98
   4.2454 , 0.316018 , 0.000059 ,  99
   4.2454 , 0.316013 , 0.000059 , 100
   4.2490 , 0.316059 , 0.000064 ,   0
   4.2490 , 0.316062 , 0.000064 ,   1
   4.2490 , 0.316060 , 0.000064 ,   2
   4.2490 , 0.316063 , 0.000064 ,   3
   4.2490 , 0.316058 , 0.000064 ,   4
   4.2490 , 0.316065 , 0.000064 ,   5
   4.2490 , 0.316068 , 0.000064 ,   6
   4.2490 , 0.316060 , 0.000064 ,   7
   4.2490 , 0.316057 , 0.000064 ,   8
   4.2490 , 0.316061 , 0.000064 ,   9
   4.2490 , 0.316054 , 0.000064 ,  10
   4.2490 , 0.316060 , 0.000064 ,  11
   4.2490 , 0.316062 , 0.000064 ,  12
   4.2490 , 0.316060 , 0.000064 ,  13
   4.2490 , 0.316064 , 0.000064 ,  14
   4.2490 , 0.316064 , 0.000064 ,  15
   4.2490 , 0.316047 , 0.000064 ,  16
   4.2490 , 0.316047 , 0.000064 ,  17
   4.2490 , 0.316058 , 0.000064 ,  18
   4.2490 , 0.316058 , 0.000064 ,  19
   4.2490 , 0.316057 , 0.000064 ,  20
   4.2490 , 0.316056 , 0.000064 ,  21
   4.2490 , 0.316059 , 0.000064 ,  22
   4.2490 , 0.316057 , 0.000064 ,  23
   4.2490 , 0.316054 , 0.000064 ,  24
   4.2490 , 0.316058 , 0.000064 ,  25
   4.2490 , 0.316058 , 0.000064 ,  26
   4.2490 , 0.316053 , 0.000064 ,  27
   4.2490 , 0.316059 , 0.000064 ,  28
   4.2490 , 0.316060 , 0.000064 ,  29
   4.2490 , 0.316056 , 0.000064 ,  30
   4.2490 , 0.316065 , 0.000064 ,  31
   4.2490 , 0.316051 , 0.000064 ,  32
   4.2490 , 0.316064 , 0.000064 ,  33
   4.2490 , 0.316059 , 0.000064 ,  34
   4.2490 , 0.316052 , 0.000064 ,  35
   4.2490 , 0.316056 , 0.000064 ,  36
   4.2490 , 0.316060 , 0.000064 ,  37
   4.2490 , 0.316058 , 0.000064 ,  38
   4.2490 , 0.316041 , 0.000064 ,  39
   4.2490 , 0.316061 , 0.000064 ,  40
   4.2490 , 0.316063 , 0.000064 ,  41
   4.2490 , 0.316061 , 0.000064 ,  42
   4.2490 , 0.316061 , 0.000064 ,  43
   4.2490 , 0.316060 , 0.000064 ,  44
   4.2490 , 0.316060 , 0.000064 ,  45
   4.2490 , 0.316063 , 0.000064 ,  46
   4.2490 , 0.316064 , 0.000064 ,  47
   4.2490 , 0.316052 , 0.000064 ,  48
   4.2490 , 0.316058 , 0.000064 ,  49
   4.2490 , 0.316057 , 0.000064 ,  50
   4.2490 , 0.316058 , 0.000064 ,  51
   4.2490 , 0.316071 , 0.000064 ,  52
   4.2490 , 0.316055 , 0.000064 ,  53
   4.2490 , 0.316051 , 0.000064 ,  54
   4.2490 , 0.316058 , 0.000064 ,  55
   4.2490 , 0.316060 , 0.000064 ,  56
   4.2490 , 0.316058 , 0.000064 ,  57
   4.2490 , 0.316080 , 0.000064 ,  58
   4.2490 , 0.316062 , 0.000064 ,  59
   4.2490 , 0.316052 , 0.000064 ,  60
   4.2490 , 0.316070 , 0.000064 ,  61
   4.2490 , 0.316062 , 0.000064 ,  62
   4.2490 , 0.316061 , 0.000064 ,  63
   4.2490 , 0.316069 , 0.000064 ,  64
   4.2490 , 0.316063 , 0.000064 ,  65
   4.2490 , 0.316067 , 0.000064 ,  66
   4.2490 , 0.316061 , 0.000064 ,  67
   4.2490 , 0.316065 , 0.000064 ,  68
   4.2490 , 0.316066 , 0.000064 ,  69
   4.2490 , 0.316047 , 0.000064 ,  70
   4.2490 , 0.316065 , 0.000064 ,  71
   4.2490 , 0.316049 , 0.000064 ,  72
   4.2490 , 0.316061 , 0.000064 ,  73
   4.2490 , 0.316066 , 0.000064 ,  74
   4.2490 , 0.316066 , 0.000064 ,  75
   4.2490 , 0.316052 , 0.000064 ,  76
   4.2490 , 0.316055 , 0.000064 ,  77
   4.2490 , 0.316050 , 0.000064 ,  78
   4.2490 , 0.316048 , 0.000064 ,  79
   4.2490 , 0.316047 , 0.000064 ,  80
   4.2490 , 0.316062 , 0.000064 ,  81
   4.2490 , 0.316066 , 0.000064 ,  82
   4.2490 , 0.316068 , 0.000064 ,  83
   4.2490 , 0.316051 , 0.000064 ,  84
   4.2490 , 0.316051 , 0.000064 ,  85
   4.2490 , 0.316055 , 0.000064 ,  86
   4.2490 , 0.316054 , 0.000064 ,  87
   4.2490 , 0.316067 , 0.000064 ,  88
   4.2490 , 0.316055 , 0.000064 ,  89
   4.2490 , 0.316060 , 0.000064 ,  90
   4.2490 , 0.316064 , 0.000064 ,  91
   4.2490 , 0.316054 , 0.000064 ,  92
   4.2490 , 0.316066 , 0.000064 ,  93
   4.2490 , 0.316059 , 0.000064 ,  94
   4.2490 , 0.316059 , 0.000064 ,  95
   4.2490 , 0.316053 , 0.000064 ,  96
   4.2490 , 0.316049 , 0.000064 ,  97
   4.2490 , 0.316050 , 0.000064 ,  98
   4.2490 , 0.316047 , 0.000064 ,  99
   4.2490 , 0.316049 , 0.000064 , 100
   4.3617 , 0.320937 , 0.000078 ,   0
   4.3617 , 0.320939 , 0.000078 ,   1
   4.3617 , 0.320945 , 0.000078 ,   2
   4.3617 , 0.320937 , 0.000078 ,   3
   4.3617 , 0.320934 , 0.000078 ,   4
   4.3617 , 0.320944 , 0.000078 ,   5
   4.3617 , 0.320944 , 0.000078 ,   6
   4.3617 , 0.320938 , 0.000078 ,   7
   4.3617 , 0.320933 , 0.000078 ,   8
   4.3617 , 0.320931 , 0.000078 ,   9
   4.3617 , 0.320934 , 0.000078 ,  10
   4.3617 , 0.320936 , 0.000078 ,  11
   4.3617 , 0.320940 , 0.000078 ,  12
   4.3617 , 0.320939 , 0.000078 ,  13
   4.3617 , 0.320950 , 0.000078 ,  14
   4.3617 , 0.320938 , 0.000078 ,  15
   4.3617 , 0.320927 , 0.000078 ,  16
   4.3617 , 0.320921 , 0.000078 ,  17
   4.3617 , 0.320938 , 0.000078 ,  18
   4.3617 , 0.320938 , 0.000078 ,  19
   4.3617 , 0.320927 , 0.000078 ,  20
   4.3617 , 0.320933 , 0.000078 ,  21
   4.3617 , 0.320931 , 0.000078 ,  22
   4.3617 , 0.320936 , 0.000078 ,  23
   4.3617 , 0.320933 , 0.000078 ,  24
   4.3617 , 0.320930 , 0.000078 ,  25
   4.3617 , 0.320939 , 0.000078 ,  26
   4.3617 , 0.320931 , 0.000078 ,  27
   4.3617 , 0.320938 , 0.000078 ,  28
   4.3617 , 0.320935 , 0.000078 ,  29
   4.3617 , 0.320935 , 0.000078 ,  30
   4.3617 , 0.320948 , 0.000078 ,  31
   4.3617 , 0.320925 , 0.000078 ,  32
   4.3617 , 0.320943 , 0.000078 ,  33
   4.3617 , 0.320941 , 0.000078 ,  34
   4.3617 , 0.320930 , 0.000078 ,  35
   4.3617 , 0.320930 , 0.000078 ,  36
   4.3617 , 0.320947 , 0.000078 ,  37
   4.3617 , 0.320935 , 0.000078 ,  38
   4.3617 , 0.320923 , 0.000078 ,  39
   4.3617 , 0.320942 , 0.000078 ,  40
   4.3617 , 0.320937 , 0.000078 ,  41
   4.3617 , 0.320939 , 0.000078 ,  42
   4.3617 , 0.320946 , 0.000078 ,  43
   4.3617 , 0.320935 , 0.000078 ,  44
   4.3617 , 0.320936 , 0.000078 ,  45
   4.3617 , 0.320942 , 0.000078 ,  46
   4.3617 , 0.320946 , 0.000078 ,  47
   4.3617 , 0.320938 , 0.000078 ,  48
   4.3617 , 0.320936 , 0.000078 ,  49
   4.3617 , 0.320929 , 0.000078 ,  50
   4.3617 , 0.320934 , 0.000078 ,  51
   4.3617 , 0.320952 , 0.000078 ,  52
   4.3617 , 0.320931 , 0.000078 ,  53
   4.3617 , 0.320934 , 0.000078 ,  54
   4.3617 , 0.320930 , 0.000078 ,  55
   4.3617 , 0.320935 , 0.000078 ,  56
   4.3617 , 0.320937 , 0.000078 ,  57
   4.3617 , 0.320966 , 0.000078 ,  58
   4.3617 , 0.320939 , 0.000078 ,  59
   4.3617 , 0.320937 , 0.000078 ,  60
   4.3617 , 0.320950 , 0.000078 ,  61
   4.3617 , 0.320939 , 0.000078 ,  62
   4.3617 , 0.320942 , 0.000078 ,  63
   4.3617 , 0.320941 , 0.000078 ,  64
   4.3617 , 0.320942 , 0.000078 ,  65
   4.3617 , 0.320951 , 0.000078 ,  66
   4.3617 , 0.320947 , 0.000078 ,  67
   4.3617 , 0.320940 , 0.000078 ,  68
   4.3617 , 0.320954 , 0.000078 ,  69
   4.3617 , 0.320927 , 0.000078 ,  70
   4.3617 , 0.320939 , 0.000078 ,  71
   4.3617 , 0.320927 , 0.000078 ,  72
   4.3617 , 0.320935 , 0.000078 ,  73
   4.3617 , 0.320939 , 0.000078 ,  74
   4.3617 , 0.320947 , 0.000078 ,  75
   4.3617 , 0.320933 , 0.000078 ,  76
   4.3617 , 0.320937 , 0.000078 ,  77
   4.3617 , 0.320920 , 0.000078 ,  78
   4.3617 , 0.320921 , 0.000078 ,  79
   4.3617 , 0.320927 , 0.000078 ,  80
   4.3617 , 0.320938 , 0.000078 ,  81
   4.3617 , 0.320940 , 0.000078 ,  82
   4.3617 , 0.320947 , 0.000078 ,  83
   4.3617 , 0.320926 , 0.000078 ,  84
   4.3617 , 0.320926 , 0.000078 ,  85
   4.3617 , 0.320929 , 0.000078 ,  86
   4.3617 , 0.320928 , 0.000078 ,  87
   4.3617 , 0.320944 , 0.000078 ,  88
   4.3617 , 0.320926 , 0.000078 ,  89
   4.3617 , 0.320936 , 0.000078 ,  90
   4.3617 , 0.320946 , 0.000078 ,  91
   4.3617 , 0.320939 , 0.000078 ,  92
   4.3617 , 0.320940 , 0.000078 ,  93
   4.3617 , 0.320941 , 0.000078 ,  94
   4.3617 , 0.320929 , 0.000078 ,  95
   4.3617 , 0.320930 , 0.000078 ,  96
   4.3617 , 0.320927 , 0.000078 ,  97
   4.3617 , 0.320928 , 0.000078 ,  98
   4.3617 , 0.320934 , 0.000078 ,  99
   4.3617 , 0.320929 , 0.000078 , 100
   4.4775 , 0.325831 , 0.000067 ,   0
   4.4775 , 0.325832 , 0.000067 ,   1
   4.4775 , 0.325831 , 0.000067 ,   2
   4.4775 , 0.325831 , 0.000067 ,   3
   4.4775 , 0.325832 , 0.000067 ,   4
   4.4775 , 0.325835 , 0.000067 ,   5
   4.4775 , 0.325839 , 0.000067 ,   6
   4.4775 , 0.325832 , 0.000067 ,   7
   4.4775 , 0.325829 , 0.000067 ,   8
   4.4775 , 0.325831 , 0.000067 ,   9
   4.4775 , 0.325826 , 0.000067 ,  10
   4.4775 , 0.325830 , 0.000067 ,  11
   4.4775 , 0.325833 , 0.000067 ,  12
   4.4775 , 0.325834 , 0.000067 ,  13
   4.4775 , 0.325837 , 0.000067 ,  14
   4.4775 , 0.325835 , 0.000067 ,  15
   4.4775 , 0.325817 , 0.000067 ,  16
   4.4775 , 0.325819 , 0.000067 ,  17
   4.4775 , 0.325829 , 0.000067 ,  18
   4.4775 , 0.325829 , 0.000067 ,  19
   4.4775 , 0.325826 , 0.000067 ,  20
   4.4775 , 0.325830 , 0.000067 ,  21
   4.4775 , 0.325830 , 0.000067 ,  22
   4.4775 , 0.325831 , 0.000067 ,  23
   4.4775 , 0.325826 , 0.000067 ,  24
   4.4775 , 0.325829 , 0.000067 ,  25
   4.4775 , 0.325828 , 0.000067 ,  26
   4.4775 , 0.325827 , 0.000067 ,  27
   4.4775 , 0.325834 , 0.000067 ,  28
   4.4775 , 0.325833 , 0.000067 ,  29
   4.4775 , 0.325829 , 0.000067 ,  30
   4.4775 , 0.325836 , 0.000067 ,  31
   4.4775 , 0.325824 , 0.000067 ,  32
   4.4775 , 0.325835 , 0.000067 ,  33
   4.4775 , 0.325829 , 0.000067 ,  34
   4.4775 , 0.325822 , 0.000067 ,  35
   4.4775 , 0.325823 , 0.000067 ,  36
   4.4775 , 0.325836 , 0.000067 ,  37
   4.4775 , 0.325832 , 0.000067 ,  38
   4.4775 , 0.325811 , 0.000067 ,  39
   4.4775 , 0.325830 , 0.000067 ,  40
   4.4775 , 0.325833 , 0.000067 ,  41
   4.4775 , 0.325829 , 0.000067 ,  42
   4.4775 , 0.325836 , 0.000067 ,  43
   4.4775 , 0.325834 , 0.000067 ,  44
   4.4775 , 0.325831 , 0.000067 ,  45
   4.4775 , 0.325836 , 0.000067 ,  46
   4.4775 , 0.325837 , 0.000067 ,  47
   4.4775 , 0.325826 , 0.000067 ,  48
   4.4775 , 0.325830 , 0.000067 ,  49
   4.4775 , 0.325827 , 0.000067 ,  50
   4.4775 , 0.325831 , 0.000067 ,  51
   4.4775 , 0.325848 , 0.000067 ,  52
   4.4775 , 0.325828 , 0.000067 ,  53
   4.4775 , 0.325820 , 0.000067 ,  54
   4.4775 , 0.325831 , 0.000067 ,  55
   4.4775 , 0.325831 , 0.000067 ,  56
   4.4775 , 0.325829 , 0.000067 ,  57
   4.4775 , 0.325851 , 0.000067 ,  58
   4.4775 , 0.325834 , 0.000067 ,  59
   4.4775 , 0.325829 , 0.000067 ,  60
   4.4775 , 0.325842 , 0.000067 ,  61
   4.4775 , 0.325835 , 0.000067 ,  62
   4.4775 , 0.325832 , 0.000067 ,  63
   4.4775 , 0.325837 , 0.000067 ,  64
   4.4775 , 0.325840 , 0.000067 ,  65
   4.4775 , 0.325844 , 0.000067 ,  66
   4.4775 , 0.325832 , 0.000067 ,  67
   4.4775 , 0.325834 , 0.000067 ,  68
   4.4775 , 0.325842 , 0.000067 ,  69
   4.4775 , 0.325821 , 0.000067 ,  70
   4.4775 , 0.325833 , 0.000067 ,  71
   4.4775 , 0.325820 , 0.000067 ,  72
   4.4775 , 0.325832 , 0.000067 ,  73
   4.4775 , 0.325839 , 0.000067 ,  74
   4.4775 , 0.325839 , 0.000067 ,  75
   4.4775 , 0.325828 , 0.000067 ,  76
   4.4775 , 0.325827 , 0.000067 ,  77
   4.4775 , 0.325818 , 0.000067 ,  78
   4.4775 , 0.325819 , 0.000067 ,  79
   4.4775 , 0.325818 , 0.000067 ,  80
   4.4775 , 0.325837 , 0.000067 ,  81
   4.4775 , 0.325838 , 0.000067 ,  82
   4.4775 , 0.325840 , 0.000067 ,  83
   4.4775 , 0.325825 , 0.000067 ,  84
   4.4775 , 0.325821 , 0.000067 ,  85
   4.4775 , 0.325825 , 0.000067 ,  86
   4.4775 , 0.325829 , 0.000067 ,  87
   4.4775 , 0.325838 , 0.000067 ,  88
   4.4775 , 0.325828 , 0.000067 ,  89
   4.4775 , 0.325833 , 0.000067 ,  90
   4.4775 , 0.325838 , 0.000067 ,  91
   4.4775 , 0.325827 , 0.000067 ,  92
   4.4775 , 0.325837 , 0.000067 ,  93
   4.4775 , 0.325830 , 0.000067 ,  94
   4.4775 , 0.325827 , 0.000067 ,  95
   4.4775 , 0.325827 , 0.000067 ,  96
   4.4775 , 0.325818 , 0.000067 ,  97
   4.4775 , 0.325823 , 0.000067 ,  98
   4.4775 , 0.325826 , 0.000067 ,  99
   4.4775 , 0.325823 , 0.000067 , 100
   4.5878 , 0.330282 , 0.000083 ,   0
   4.5878 , 0.330286 , 0.000083 ,   1
   4.5878 , 0.330289 , 0.000083 ,   2
   4.5878 , 0.330284 , 0.000083 ,   3
   4.5878 , 0.330281 , 0.000083 ,   4
   4.5878 , 0.330289 , 0.000083 ,   5
   4.5878 , 0.330293 , 0.000083 ,   6
   4.5878 , 0.330282 , 0.000083 ,   7
   4.5878 , 0.330278 , 0.000083 ,   8
   4.5878 , 0.330282 , 0.000083 ,   9
   4.5878 , 0.330278 , 0.000083 ,  10
   4.5878 , 0.330286 , 0.000083 ,  11
   4.5878 , 0.330285 , 0.000083 ,  12
   4.5878 , 0.330286 , 0.000083 ,  13
   4.5878 , 0.330292 , 0.000083 ,  14
   4.5878 , 0.330287 , 0.000083 ,  15
   4.5878 , 0.330270 , 0.000083 ,  16
   4.5878 , 0.330265 , 0.000083 ,  17
   4.5878 , 0.330281 , 0.000083 ,  18
   4.5878 , 0.330282 , 0.000083 ,  19
   4.5878 , 0.330274 , 0.000083 ,  20
   4.5878 , 0.330281 , 0.000083 ,  21
   4.5878 , 0.330278 , 0.000083 ,  22
   4.5878 , 0.330282 , 0.000083 ,  23
   4.5878 , 0.330279 , 0.000083 ,  24
   4.5878 , 0.330279 , 0.000083 ,  25
   4.5878 , 0.330282 , 0.000083 ,  26
   4.5878 , 0.330277 , 0.000083 ,  27
   4.5878 , 0.330285 , 0.000083 ,  28
   4.5878 , 0.330284 , 0.000083 ,  29
   4.5878 , 0.330280 , 0.000083 ,  30
   4.5878 , 0.330290 , 0.000083 ,  31
   4.5878 , 0.330271 , 0.000083 ,  32
   4.5878 , 0.330287 , 0.000083 ,  33
   4.5878 , 0.330284 , 0.000083 ,  34
   4.5878 , 0.330271 , 0.000083 ,  35
   4.5878 , 0.330277 , 0.000083 ,  36
   4.5878 , 0.330286 , 0.000083 ,  37
   4.5878 , 0.330283 , 0.000083 ,  38
   4.5878 , 0.330262 , 0.000083 ,  39
   4.5878 , 0.330287 , 0.000083 ,  40
   4.5878 , 0.330285 , 0.000083 ,  41
   4.5878 , 0.330283 , 0.000083 ,  42
   4.5878 , 0.330287 , 0.000083 ,  43
   4.5878 , 0.330285 , 0.000083 ,  44
   4.5878 , 0.330284 , 0.000083 ,  45
   4.5878 , 0.330288 , 0.000083 ,  46
   4.5878 , 0.330292 , 0.000083 ,  47
   4.5878 , 0.330278 , 0.000083 ,  48
   4.5878 , 0.330282 , 0.000083 ,  49
   4.5878 , 0.330278 , 0.000083 ,  50
   4.5878 , 0.330281 , 0.000083 ,  51
   4.5878 , 0.330300 , 0.000083 ,  52
   4.5878 , 0.330275 , 0.000083 ,  53
   4.5878 , 0.330272 , 0.000083 ,  54
   4.5878 , 0.330277 , 0.000083 ,  55
   4.5878 , 0.330282 , 0.000083 ,  56
   4.5878 , 0.330283 , 0.000083 ,  57
   4.5878 , 0.330312 , 0.000083 ,  58
   4.5878 , 0.330287 , 0.000083 ,  59
   4.5878 , 0.330279 , 0.000083 ,  60
   4.5878 , 0.330297 , 0.000083 ,  61
   4.5878 , 0.330288 , 0.000083 ,  62
   4.5878 , 0.330288 , 0.000083 ,  63
   4.5878 , 0.330291 , 0.000083 ,  64
   4.5878 , 0.330290 , 0.000083 ,  65
   4.5878 , 0.330298 , 0.000083 ,  66
   4.5878 , 0.330287 , 0.000083 ,  67
   4.5878 , 0.330290 , 0.000083 ,  68
   4.5878 , 0.330296 , 0.000083 ,  69
   4.5878 , 0.330269 , 0.000083 ,  70
   4.5878 , 0.330289 , 0.000083 ,  71
   4.5878 , 0.330269 , 0.000083 ,  72
   4.5878 , 0.330282 , 0.000083 ,  73
   4.5878 , 0.330287 , 0.000083 ,  74
   4.5878 , 0.330294 , 0.000083 ,  75
   4.5878 , 0.330276 , 0.000083 ,  76
   4.5878 , 0.330279 , 0.000083 ,  77
   4.5878 , 0.330267 , 0.000083 ,  78
   4.5878 , 0.330267 , 0.000083 ,  79
   4.5878 , 0.330270 , 0.000083 ,  80
   4.5878 , 0.330287 , 0.000083 ,  81
   4.5878 , 0.330289 , 0.000083 ,  82
   4.5878 , 0.330295 , 0.000083 ,  83
   4.5878 , 0.330273 , 0.000083 ,  84
   4.5878 , 0.330274 , 0.000083 ,  85
   4.5878 , 0.330275 , 0.000083 ,  86
   4.5878 , 0.330275 , 0.000083 ,  87
   4.5878 , 0.330292 , 0.000083 ,  88
   4.5878 , 0.330274 , 0.000083 ,  89
   4.5878 , 0.330281 , 0.000083 ,  90
   4.5878 , 0.330292 , 0.000083 ,  91
   4.5878 , 0.330279 , 0.000083 ,  92
   4.5878 , 0.330291 , 0.000083 ,  93
   4.5878 , 0.330285 , 0.000083 ,  94
   4.5878 , 0.330279 , 0.000083 ,  95
   4.5878 , 0.330275 , 0.000083 ,  96
   4.5878 , 0.330270 , 0.000083 ,  97
   4.5878 , 0.330274 , 0.000083 ,  98
   4.5878 , 0.330273 , 0.000083 ,  99
   4.5878 , 0.330272 , 0.000083 , 100
   4.6944 , 0.334314 , 0.000113 ,   0
   4.6944 , 0.334322 , 0.000113 ,   1
   4.6944 , 0.334333 , 0.000113 ,   2
   4.6944 , 0.334314 , 0.000113 ,   3
   4.6944 , 0.334309 , 0.000113 ,   4
   4.6944 , 0.334322 , 0.000113 ,   5
   4.6944 , 0.334318 , 0.000113 ,   6
   4.6944 , 0.334317 , 0.000113 ,   7
   4.6944 , 0.334317 , 0.000113 ,   8
   4.6944 , 0.334312 , 0.000113 ,   9
   4.6944 , 0.334307 , 0.000113 ,  10
   4.6944 , 0.334320 , 0.000113 ,  11
   4.6944 , 0.334315 , 0.000113 ,  12
   4.6944 , 0.334315 , 0.000113 ,  13
   4.6944 , 0.334330 , 0.000113 ,  14
   4.6944 , 0.334307 , 0.000113 ,  15
   4.6944 , 0.334305 , 0.000113 ,  16
   4.6944 , 0.334287 , 0.000113 ,  17
   4.6944 , 0.334323 , 0.000113 ,  18
   4.6944 , 0.334320 , 0.000113 ,  19
   4.6944 , 0.334301 , 0.000113 ,  20
   4.6944 , 0.334314 , 0.000113 ,  21
   4.6944 , 0.334299 , 0.000113 ,  22
   4.6944 , 0.334314 , 0.000113 ,  23
   4.6944 , 0.334312 , 0.000113 ,  24
   4.6944 , 0.334310 , 0.000113 ,  25
   4.6944 , 0.334320 , 0.000113 ,  26
   4.6944 , 0.334305 , 0.000113 ,  27
   4.6944 , 0.334308 , 0.000113 ,  28
   4.6944 , 0.334308 , 0.000113 ,  29
   4.6944 , 0.334309 , 0.000113 ,  30
   4.6944 , 0.334330 , 0.000113 ,  31
   4.6944 , 0.334295 , 0.000113 ,  32
   4.6944 , 0.334316 , 0.000113 ,  33
   4.6944 , 0.334318 , 0.000113 ,  34
   4.6944 , 0.334305 , 0.000113 ,  35
   4.6944 , 0.334308 , 0.000113 ,  36
   4.6944 , 0.334326 , 0.000113 ,  37
   4.6944 , 0.334312 , 0.000113 ,  38
   4.6944 , 0.334302 , 0.000113 ,  39
   4.6944 , 0.334322 , 0.000113 ,  40
   4.6944 , 0.334308 , 0.000113 ,  41
   4.6944 , 0.334324 , 0.000113 ,  42
   4.6944 , 0.334328 , 0.000113 ,  43
   4.6944 , 0.334312 , 0.000113 ,  44
   4.6944 , 0.334314 , 0.000113 ,  45
   4.6944 , 0.334319 , 0.000113 ,  46
   4.6944 , 0.334330 , 0.000113 ,  47
   4.6944 , 0.334301 , 0.000113 ,  48
   4.6944 , 0.334307 , 0.000113 ,  49
   4.6944 , 0.334298 , 0.000113 ,  50
   4.6944 , 0.334309 , 0.000113 ,  51
   4.6944 , 0.334330 , 0.000113 ,  52
   4.6944 , 0.334306 , 0.000113 ,  53
   4.6944 , 0.334315 , 0.000113 ,  54
   4.6944 , 0.334304 , 0.000113 ,  55
   4.6944 , 0.334316 , 0.000113 ,  56
   4.6944 , 0.334321 , 0.000113 ,  57
   4.6944 , 0.334358 , 0.000113 ,  58
   4.6944 , 0.334319 , 0.000113 ,  59
   4.6944 , 0.334319 , 0.000113 ,  60
   4.6944 , 0.334336 , 0.000113 ,  61
   4.6944 , 0.334316 , 0.000113 ,  62
   4.6944 , 0.334322 , 0.000113 ,  63
   4.6944 , 0.334321 , 0.000113 ,  64
   4.6944 , 0.334316 , 0.000113 ,  65
   4.6944 , 0.334334 , 0.000113 ,  66
   4.6944 , 0.334326 , 0.000113 ,  67
   4.6944 , 0.334313 , 0.000113 ,  68
   4.6944 , 0.334336 , 0.000113 ,  69
   4.6944 , 0.334301 , 0.000113 ,  70
   4.6944 , 0.334311 , 0.000113 ,  71
   4.6944 , 0.334303 , 0.000113 ,  72
   4.6944 , 0.334312 , 0.000113 ,  73
   4.6944 , 0.334317 , 0.000113 ,  74
   4.6944 , 0.334328 , 0.000113 ,  75
   4.6944 , 0.334303 , 0.000113 ,  76
   4.6944 , 0.334312 , 0.000113 ,  77
   4.6944 , 0.334292 , 0.000113 ,  78
   4.6944 , 0.334296 , 0.000113 ,  79
   4.6944 , 0.334301 , 0.000113 ,  80
   4.6944 , 0.334315 , 0.000113 ,  81
   4.6944 , 0.334317 , 0.000113 ,  82
   4.6944 , 0.334333 , 0.000113 ,  83
   4.6944 , 0.334298 , 0.000113 ,  84
   4.6944 , 0.334302 , 0.000113 ,  85
   4.6944 , 0.334301 , 0.000113 ,  86
   4.6944 , 0.334301 , 0.000113 ,  87
   4.6944 , 0.334321 , 0.000113 ,  88
   4.6944 , 0.334298 , 0.000113 ,  89
   4.6944 , 0.334311 , 0.000113 ,  90
   4.6944 , 0.334331 , 0.000113 ,  91
   4.6944 , 0.334315 , 0.000113 ,  92
   4.6944 , 0.334317 , 0.000113 ,  93
   4.6944 , 0.334317 , 0.000113 ,  94
   4.6944 , 0.334304 , 0.000113 ,  95
   4.6944 , 0.334304 , 0.000113 ,  96
   4.6944 , 0.334301 , 0.000113 ,  97
   4.6944 , 0.334305 , 0.000113 ,  98
   4.6944 , 0.334306 , 0.000113 ,  99
   4.6944 , 0.334310 , 0.000113 , 100
   4.9049 , 0.342487 , 0.000114 ,   0
   4.9049 , 0.342496 , 0.000114 ,   1
   4.9049 , 0.342501 , 0.000114 ,   2
   4.9049 , 0.342490 , 0.000114 ,   3
   4.9049 , 0.342484 , 0.000114 ,   4
   4.9049 , 0.342494 , 0.000114 ,   5
   4.9049 , 0.342498 , 0.000114 ,   6
   4.9049 , 0.342488 , 0.000114 ,   7
   4.9049 , 0.342482 , 0.000114 ,   8
   4.9049 , 0.342490 , 0.000114 ,   9
   4.9049 , 0.342483 , 0.000114 ,  10
   4.9049 , 0.342496 , 0.000114 ,  11
   4.9049 , 0.342488 , 0.000114 ,  12
   4.9049 , 0.342490 , 0.000114 ,  13
   4.9049 , 0.342499 , 0.000114 ,  14
   4.9049 , 0.342488 , 0.000114 ,  15
   4.9049 , 0.342476 , 0.000114 ,  16
   4.9049 , 0.342459 , 0.000114 ,  17
   4.9049 , 0.342488 , 0.000114 ,  18
   4.9049 , 0.342486 , 0.000114 ,  19
   4.9049 , 0.342473 , 0.000114 ,  20
   4.9049 , 0.342490 , 0.000114 ,  21
   4.9049 , 0.342476 , 0.000114 ,  22
   4.9049 , 0.342489 , 0.000114 ,  23
   4.9049 , 0.342485 , 0.000114 ,  24
   4.9049 , 0.342483 , 0.000114 ,  25
   4.9049 , 0.342488 , 0.000114 ,  26
   4.9049 , 0.342479 , 0.000114 ,  27
   4.9049 , 0.342490 , 0.000114 ,  28
   4.9049 , 0.342486 , 0.000114 ,  29
   4.9049 , 0.342481 , 0.000114 ,  30
   4.9049 , 0.342500 , 0.000114 ,  31
   4.9049 , 0.342469 , 0.000114 ,  32
   4.9049 , 0.342489 , 0.000114 ,  33
   4.9049 , 0.342491 , 0.000114 ,  34
   4.9049 , 0.342474 , 0.000114 ,  35
   4.9049 , 0.342481 , 0.000114 ,  36
   4.9049 , 0.342492 , 0.000114 ,  37
   4.9049 , 0.342490 , 0.000114 ,  38
   4.9049 , 0.342468 , 0.000114 ,  39
   4.9049 , 0.342496 , 0.000114 ,  40
   4.9049 , 0.342486 , 0.000114 ,  41
   4.9049 , 0.342492 , 0.000114 ,  42
   4.9049 , 0.342496 , 0.000114 ,  43
   4.9049 , 0.342490 , 0.000114 ,  44
   4.9049 , 0.342493 , 0.000114 ,  45
   4.9049 , 0.342493 , 0.000114 ,  46
   4.9049 , 0.342501 , 0.000114 ,  47
   4.9049 , 0.342476 , 0.000114 ,  48
   4.9049 , 0.342484 , 0.000114 ,  49
   4.9049 , 0.342476 , 0.000114 ,  50
   4.9049 , 0.342485 , 0.000114 ,  51
   4.9049 , 0.342507 , 0.000114 ,  52
   4.9049 , 0.342477 , 0.000114 ,  53
   4.9049 , 0.342476 , 0.000114 ,  54
   4.9049 , 0.342476 , 0.000114 ,  55
   4.9049 , 0.342487 , 0.000114 ,  56
   4.9049 , 0.342493 , 0.000114 ,  57
   4.9049 , 0.342531 , 0.000114 ,  58
   4.9049 , 0.342494 , 0.000114 ,  59
   4.9049 , 0.342486 , 0.000114 ,  60
   4.9049 , 0.342509 , 0.000114 ,  61
   4.9049 , 0.342494 , 0.000114 ,  62
   4.9049 , 0.342496 , 0.000114 ,  63
   4.9049 , 0.342497 , 0.000114 ,  64
   4.9049 , 0.342492 , 0.000114 ,  65
   4.9049 , 0.342510 , 0.000114 ,  66
   4.9049 , 0.342498 , 0.000114 ,  67
   4.9049 , 0.342496 , 0.000114 ,  68
   4.9049 , 0.342506 , 0.000114 ,  69
   4.9049 , 0.342469 , 0.000114 ,  70
   4.9049 , 0.342496 , 0.000114 ,  71
   4.9049 , 0.342473 , 0.000114 ,  72
   4.9049 , 0.342487 , 0.000114 ,  73
   4.9049 , 0.342490 , 0.000114 ,  74
   4.9049 , 0.342504 , 0.000114 ,  75
   4.9049 , 0.342477 , 0.000114 ,  76
   4.9049 , 0.342482 , 0.000114 ,  77
   4.9049 , 0.342465 , 0.000114 ,  78
   4.9049 , 0.342466 , 0.000114 ,  79
   4.9049 , 0.342476 , 0.000114 ,  80
   4.9049 , 0.342490 , 0.000114 ,  81
   4.9049 , 0.342493 , 0.000114 ,  82
   4.9049 , 0.342505 , 0.000114 ,  83
   4.9049 , 0.342471 , 0.000114 ,  84
   4.9049 , 0.342481 , 0.000114 ,  85
   4.9049 , 0.342476 , 0.000114 ,  86
   4.9049 , 0.342476 , 0.000114 ,  87
   4.9049 , 0.342497 , 0.000114 ,  88
   4.9049 , 0.342473 , 0.000114 ,  89
   4.9049 , 0.342485 , 0.000114 ,  90
   4.9049 , 0.342505 , 0.000114 ,  91
   4.9049 , 0.342485 , 0.000114 ,  92
   4.9049 , 0.342499 , 0.000114 ,  93
   4.9049 , 0.342494 , 0.000114 ,  94
   4.9049 , 0.342481 , 0.000114 ,  95
   4.9049 , 0.342476 , 0.000114 ,  96
   4.9049 , 0.342474 , 0.000114 ,  97
   4.9049 , 0.342480 , 0.000114 ,  98
   4.9049 , 0.342475 , 0.000114 ,  99
   4.9049 , 0.342478 , 0.000114 , 100
   5.0063 , 0.346368 , 0.000095 ,   0
   5.0063 , 0.346370 , 0.000095 ,   1
   5.0063 , 0.346371 , 0.000095 ,   2
   5.0063 , 0.346369 , 0.000095 ,   3
   5.0063 , 0.346374 , 0.000095 ,   4
   5.0063 , 0.346374 , 0.000095 ,   5
   5.0063 , 0.346380 , 0.000095 ,   6
   5.0063 , 0.346369 , 0.000095 ,   7
   5.0063 , 0.346365 , 0.000095 ,   8
   5.0063 , 0.346367 , 0.000095 ,   9
   5.0063 , 0.346363 , 0.000095 ,  10
   5.0063 , 0.346364 , 0.000095 ,  11
   5.0063 , 0.346370 , 0.000095 ,  12
   5.0063 , 0.346373 , 0.000095 ,  13
   5.0063 , 0.346377 , 0.000095 ,  14
   5.0063 , 0.346372 , 0.000095 ,  15
   5.0063 , 0.346353 , 0.000095 ,  16
   5.0063 , 0.346351 , 0.000095 ,  17
   5.0063 , 0.346364 , 0.000095 ,  18
   5.0063 , 0.346369 , 0.000095 ,  19
   5.0063 , 0.346355 , 0.000095 ,  20
   5.0063 , 0.346367 , 0.000095 ,  21
   5.0063 , 0.346362 , 0.000095 ,  22
   5.0063 , 0.346371 , 0.000095 ,  23
   5.0063 , 0.346366 , 0.000095 ,  24
   5.0063 , 0.346365 , 0.000095 ,  25
   5.0063 , 0.346364 , 0.000095 ,  26
   5.0063 , 0.346363 , 0.000095 ,  27
   5.0063 , 0.346380 , 0.000095 ,  28
   5.0063 , 0.346369 , 0.000095 ,  29
   5.0063 , 0.346369 , 0.000095 ,  30
   5.0063 , 0.346375 , 0.000095 ,  31
   5.0063 , 0.346356 , 0.000095 ,  32
   5.0063 , 0.346374 , 0.000095 ,  33
   5.0063 , 0.346369 , 0.000095 ,  34
   5.0063 , 0.346355 , 0.000095 ,  35
   5.0063 , 0.346361 , 0.000095 ,  36
   5.0063 , 0.346378 , 0.000095 ,  37
   5.0063 , 0.346369 , 0.000095 ,  38
   5.0063 , 0.346343 , 0.000095 ,  39
   5.0063 , 0.346366 , 0.000095 ,  40
   5.0063 , 0.346368 , 0.000095 ,  41
   5.0063 , 0.346362 , 0.000095 ,  42
   5.0063 , 0.346380 , 0.000095 ,  43
   5.0063 , 0.346370 , 0.000095 ,  44
   5.0063 , 0.346367 , 0.000095 ,  45
   5.0063 , 0.346369 , 0.000095 ,  46
   5.0063 , 0.346379 , 0.000095 ,  47
   5.0063 , 0.346366 , 0.000095 ,  48
   5.0063 , 0.346371 , 0.000095 ,  49
   5.0063 , 0.346360 , 0.000095 ,  50
   5.0063 , 0.346369 , 0.000095 ,  51
   5.0063 , 0.346394 , 0.000095 ,  52
   5.0063 , 0.346366 , 0.000095 ,  53
   5.0063 , 0.346353 , 0.000095 ,  54
   5.0063 , 0.346366 , 0.000095 ,  55
   5.0063 , 0.346363 , 0.000095 ,  56
   5.0063 , 0.346368 , 0.000095 ,  57
   5.0063 , 0.346399 , 0.000095 ,  58
   5.0063 , 0.346375 , 0.000095 ,  59
   5.0063 , 0.346369 , 0.000095 ,  60
   5.0063 , 0.346381 , 0.000095 ,  61
   5.0063 , 0.346377 , 0.000095 ,  62
   5.0063 , 0.346368 , 0.000095 ,  63
   5.0063 , 0.346374 , 0.000095 ,  64
   5.0063 , 0.346382 , 0.000095 ,  65
   5.0063 , 0.346386 , 0.000095 ,  66
   5.0063 , 0.346371 , 0.000095 ,  67
   5.0063 , 0.346366 , 0.000095 ,  68
   5.0063 , 0.346385 , 0.000095 ,  69
   5.0063 , 0.346356 , 0.000095 ,  70
   5.0063 , 0.346370 , 0.000095 ,  71
   5.0063 , 0.346358 , 0.000095 ,  72
   5.0063 , 0.346372 , 0.000095 ,  73
   5.0063 , 0.346379 , 0.000095 ,  74
   5.0063 , 0.346381 , 0.000095 ,  75
   5.0063 , 0.346367 , 0.000095 ,  76
   5.0063 , 0.346365 , 0.000095 ,  77
   5.0063 , 0.346346 , 0.000095 ,  78
   5.0063 , 0.346347 , 0.000095 ,  79
   5.0063 , 0.346351 , 0.000095 ,  80
   5.0063 , 0.346376 , 0.000095 ,  81
   5.0063 , 0.346376 , 0.000095 ,  82
   5.0063 , 0.346376 , 0.000095 ,  83
   5.0063 , 0.346359 , 0.000095 ,  84
   5.0063 , 0.346355 , 0.000095 ,  85
   5.0063 , 0.346359 , 0.000095 ,  86
   5.0063 , 0.346368 , 0.000095 ,  87
   5.0063 , 0.346377 , 0.000095 ,  88
   5.0063 , 0.346361 , 0.000095 ,  89
   5.0063 , 0.346370 , 0.000095 ,  90
   5.0063 , 0.346385 , 0.000095 ,  91
   5.0063 , 0.346369 , 0.000095 ,  92
   5.0063 , 0.346374 , 0.000095 ,  93
   5.0063 , 0.346370 , 0.000095 ,  94
   5.0063 , 0.346360 , 0.000095 ,  95
   5.0063 , 0.346364 , 0.000095 ,  96
   5.0063 , 0.346354 , 0.000095 ,  97
   5.0063 , 0.346359 , 0.000095 ,  98
   5.0063 , 0.346367 , 0.000095 ,  99
   5.0063 , 0.346360 , 0.000095 , 100
   5.0106 , 0.346497 , 0.000099 ,   0
   5.0106 , 0.346508 , 0.000099 ,   1
   5.0106 , 0.346495 , 0.000099 ,   2
   5.0106 , 0.346515 , 0.000099 ,   3
   5.0106 , 0.346502 , 0.000099 ,   4
   5.0106 , 0.346507 , 0.000099 ,   5
   5.0106 , 0.346512 , 0.000099 ,   6
   5.0106 , 0.346503 , 0.000099 ,   7
   5.0106 , 0.346498 , 0.000099 ,   8
   5.0106 , 0.346505 , 0.000099 ,   9
   5.0106 , 0.346489 , 0.000099 ,  10
   5.0106 , 0.346493 , 0.000099 ,  11
   5.0106 , 0.346495 , 0.000099 ,  12
   5.0106 , 0.346499 , 0.000099 ,  13
   5.0106 , 0.346499 , 0.000099 ,  14
   5.0106 , 0.346512 , 0.000099 ,  15
   5.0106 , 0.346472 , 0.000099 ,  16
   5.0106 , 0.346479 , 0.000099 ,  17
   5.0106 , 0.346503 , 0.000099 ,  18
   5.0106 , 0.346493 , 0.000099 ,  19
   5.0106 , 0.346503 , 0.000099 ,  20
   5.0106 , 0.346495 , 0.000099 ,  21
   5.0106 , 0.346500 , 0.000099 ,  22
   5.0106 , 0.346495 , 0.000099 ,  23
   5.0106 , 0.346483 , 0.000099 ,  24
   5.0106 , 0.346504 , 0.000099 ,  25
   5.0106 , 0.346489 , 0.000099 ,  26
   5.0106 , 0.346489 , 0.000099 ,  27
   5.0106 , 0.346499 , 0.000099 ,  28
   5.0106 , 0.346494 , 0.000099 ,  29
   5.0106 , 0.346491 , 0.000099 ,  30
   5.0106 , 0.346504 , 0.000099 ,  31
   5.0106 , 0.346491 , 0.000099 ,  32
   5.0106 , 0.346505 , 0.000099 ,  33
   5.0106 , 0.346489 , 0.000099 ,  34
   5.0106 , 0.346484 , 0.000099 ,  35
   5.0106 , 0.346485 , 0.000099 ,  36
   5.0106 , 0.346495 , 0.000099 ,  37
   5.0106 , 0.346502 , 0.000099 ,  38
   5.0106 , 0.346473 , 0.000099 ,  39
   5.0106 , 0.346500 , 0.000099 ,  40
   5.0106 , 0.346498 , 0.000099 ,  41
   5.0106 , 0.346502 , 0.000099 ,  42
   5.0106 , 0.346492 , 0.000099 ,  43
   5.0106 , 0.346504 , 0.000099 ,  44
   5.0106 , 0.346502 , 0.000099 ,  45
   5.0106 , 0.346497 , 0.000099 ,  46
   5.0106 , 0.346510 , 0.000099 ,  47
   5.0106 , 0.346476 , 0.000099 ,  48
   5.0106 , 0.346496 , 0.000099 ,  49
   5.0106 , 0.346495 , 0.000099 ,  50
   5.0106 , 0.346504 , 0.000099 ,  51
   5.0106 , 0.346513 , 0.000099 ,  52
   5.0106 , 0.346502 , 0.000099 ,  53
   5.0106 , 0.346486 , 0.000099 ,  54
   5.0106 , 0.346493 , 0.000099 ,  55
   5.0106 , 0.346507 , 0.000099 ,  56
   5.0106 , 0.346498 , 0.000099 ,  57
   5.0106 , 0.346516 , 0.000099 ,  58
   5.0106 , 0.346504 , 0.000099 ,  59
   5.0106 , 0.346490 , 0.000099 ,  60
   5.0106 , 0.346509 , 0.000099 ,  61
   5.0106 , 0.346498 , 0.000099 ,  62
   5.0106 , 0.346499 , 0.000099 ,  63
   5.0106 , 0.346518 , 0.000099 ,  64
   5.0106 , 0.346505 , 0.000099 ,  65
   5.0106 , 0.346503 , 0.000099 ,  66
   5.0106 , 0.346499 , 0.000099 ,  67
   5.0106 , 0.346501 , 0.000099 ,  68
   5.0106 , 0.346502 , 0.000099 ,  69
   5.0106 , 0.346474 , 0.000099 ,  70
   5.0106 , 0.346498 , 0.000099 ,  71
   5.0106 , 0.346487 , 0.000099 ,  72
   5.0106 , 0.346499 , 0.000099 ,  73
   5.0106 , 0.346506 , 0.000099 ,  74
   5.0106 , 0.346501 , 0.000099 ,  75
   5.0106 , 0.346496 , 0.000099 ,  76
   5.0106 , 0.346476 , 0.000099 ,  77
   5.0106 , 0.346487 , 0.000099 ,  78
   5.0106 , 0.346478 , 0.000099 ,  79
   5.0106 , 0.346473 , 0.000099 ,  80
   5.0106 , 0.346497 , 0.000099 ,  81
   5.0106 , 0.346504 , 0.000099 ,  82
   5.0106 , 0.346509 , 0.000099 ,  83
   5.0106 , 0.346495 , 0.000099 ,  84
   5.0106 , 0.346487 , 0.000099 ,  85
   5.0106 , 0.346495 , 0.000099 ,  86
   5.0106 , 0.346499 , 0.000099 ,  87
   5.0106 , 0.346505 , 0.000099 ,  88
   5.0106 , 0.346502 , 0.000099 ,  89
   5.0106 , 0.346491 , 0.000099 ,  90
   5.0106 , 0.346508 , 0.000099 ,  91
   5.0106 , 0.346493 , 0.000099 ,  92
   5.0106 , 0.346505 , 0.000099 ,  93
   5.0106 , 0.346491 , 0.000099 ,  94
   5.0106 , 0.346501 , 0.000099 ,  95
   5.0106 , 0.346491 , 0.000099 ,  96
   5.0106 , 0.346482 , 0.000099 ,  97
   5.0106 , 0.346481 , 0.000099 ,  98
   5.0106 , 0.346493 , 0.000099 ,  99
   5.0106 , 0.346489 , 0.000099 , 100
   5.1058 , 0.349904 , 0.000117 ,   0
   5.1058 , 0.349911 , 0.000117 ,   1
   5.1058 , 0.349917 , 0.000117 ,   2
   5.1058 , 0.349905 , 0.000117 ,   3
   5.1058 , 0.349906 , 0.000117 ,   4
   5.1058 , 0.349912 , 0.000117 ,   5
   5.1058 , 0.349917 , 0.000117 ,   6
   5.1058 , 0.349908 , 0.000117 ,   7
   5.1058 , 0.349895 , 0.000117 ,   8
   5.1058 , 0.349901 , 0.000117 ,   9
   5.1058 , 0.349897 , 0.000117 ,  10
   5.1058 , 0.349906 , 0.000117 ,  11
   5.1058 , 0.349905 , 0.000117 ,  12
   5.1058 , 0.349906 , 0.000117 ,  13
   5.1058 , 0.349917 , 0.000117 ,  14
   5.1058 , 0.349906 , 0.000117 ,  15
   5.1058 , 0.349889 , 0.000117 ,  16
   5.1058 , 0.349877 , 0.000117 ,  17
   5.1058 , 0.349906 , 0.000117 ,  18
   5.1058 , 0.349903 , 0.000117 ,  19
   5.1058 , 0.349886 , 0.000117 ,  20
   5.1058 , 0.349904 , 0.000117 ,  21
   5.1058 , 0.349890 , 0.000117 ,  22
   5.1058 , 0.349907 , 0.000117 ,  23
   5.1058 , 0.349899 , 0.000117 ,  24
   5.1058 , 0.349893 , 0.000117 ,  25
   5.1058 , 0.349904 , 0.000117 ,  26
   5.1058 , 0.349895 , 0.000117 ,  27
   5.1058 , 0.349911 , 0.000117 ,  28
   5.1058 , 0.349903 , 0.000117 ,  29
   5.1058 , 0.349901 , 0.000117 ,  30
   5.1058 , 0.349917 , 0.000117 ,  31
   5.1058 , 0.349887 , 0.000117 ,  32
   5.1058 , 0.349908 , 0.000117 ,  33
   5.1058 , 0.349906 , 0.000117 ,  34
   5.1058 , 0.349889 , 0.000117 ,  35
   5.1058 , 0.349897 , 0.000117 ,  36
   5.1058 , 0.349907 , 0.000117 ,  37
   5.1058 , 0.349904 , 0.000117 ,  38
   5.1058 , 0.349881 , 0.000117 ,  39
   5.1058 , 0.349911 , 0.000117 ,  40
   5.1058 , 0.349900 , 0.000117 ,  41
   5.1058 , 0.349905 , 0.000117 ,  42
   5.1058 , 0.349916 , 0.000117 ,  43
   5.1058 , 0.349904 , 0.000117 ,  44
   5.1058 , 0.349904 , 0.000117 ,  45
   5.1058 , 0.349905 , 0.000117 ,  46
   5.1058 , 0.349921 , 0.000117 ,  47
   5.1058 , 0.349899 , 0.000117 ,  48
   5.1058 , 0.349901 , 0.000117 ,  49
   5.1058 , 0.349894 , 0.000117 ,  50
   5.1058 , 0.349903 , 0.000117 ,  51
   5.1058 , 0.349928 , 0.000117 ,  52
   5.1058 , 0.349894 , 0.000117 ,  53
   5.1058 , 0.349889 , 0.000117 ,  54
   5.1058 , 0.349895 , 0.000117 ,  55
   5.1058 , 0.349903 , 0.000117 ,  56
   5.1058 , 0.349908 , 0.000117 ,  57
   5.1058 , 0.349948 , 0.000117 ,  58
   5.1058 , 0.349913 , 0.000117 ,  59
   5.1058 , 0.349905 , 0.000117 ,  60
   5.1058 , 0.349924 , 0.000117 ,  61
   5.1058 , 0.349913 , 0.000117 ,  62
   5.1058 , 0.349910 , 0.000117 ,  63
   5.1058 , 0.349914 , 0.000117 ,  64
   5.1058 , 0.349913 , 0.000117 ,  65
   5.1058 , 0.349922 , 0.000117 ,  66
   5.1058 , 0.349916 , 0.000117 ,  67
   5.1058 , 0.349907 , 0.000117 ,  68
   5.1058 , 0.349925 , 0.000117 ,  69
   5.1058 , 0.349886 , 0.000117 ,  70
   5.1058 , 0.349909 , 0.000117 ,  71
   5.1058 , 0.349889 , 0.000117 ,  72
   5.1058 , 0.349905 , 0.000117 ,  73
   5.1058 , 0.349909 , 0.000117 ,  74
   5.1058 , 0.349919 , 0.000117 ,  75
   5.1058 , 0.349898 , 0.000117 ,  76
   5.1058 , 0.349902 , 0.000117 ,  77
   5.1058 , 0.349876 , 0.000117 ,  78
   5.1058 , 0.349879 , 0.000117 ,  79
   5.1058 , 0.349887 , 0.000117 ,  80
   5.1058 , 0.349908 , 0.000117 ,  81
   5.1058 , 0.349909 , 0.000117 ,  82
   5.1058 , 0.349917 , 0.000117 ,  83
   5.1058 , 0.349889 , 0.000117 ,  84
   5.1058 , 0.349894 , 0.000117 ,  85
   5.1058 , 0.349893 , 0.000117 ,  86
   5.1058 , 0.349897 , 0.000117 ,  87
   5.1058 , 0.349917 , 0.000117 ,  88
   5.1058 , 0.349890 , 0.000117 ,  89
   5.1058 , 0.349904 , 0.000117 ,  90
   5.1058 , 0.349924 , 0.000117 ,  91
   5.1058 , 0.349904 , 0.000117 ,  92
   5.1058 , 0.349911 , 0.000117 ,  93
   5.1058 , 0.349910 , 0.000117 ,  94
   5.1058 , 0.349894 , 0.000117 ,  95
   5.1058 , 0.349896 , 0.000117 ,  96
   5.1058 , 0.349891 , 0.000117 ,  97
   5.1058 , 0.349896 , 0.000117 ,  98
   5.1058 , 0.349900 , 0.000117 ,  99
   5.1058 , 0.349892 , 0.000117 , 100
   5.1093 , 0.350148 , 0.000099 ,   0
   5.1093 , 0.350158 , 0.000099 ,   1
   5.1093 , 0.350150 , 0.000099 ,   2
   5.1093 , 0.350160 , 0.000099 ,   3
   5.1093 , 0.350155 , 0.000099 ,   4
   5.1093 , 0.350158 , 0.000099 ,   5
   5.1093 , 0.350166 , 0.000099 ,   6
   5.1093 , 0.350152 , 0.000099 ,   7
   5.1093 , 0.350148 , 0.000099 ,   8
   5.1093 , 0.350152 , 0.000099 ,   9
   5.1093 , 0.350140 , 0.000099 ,  10
   5.1093 , 0.350145 , 0.000099 ,  11
   5.1093 , 0.350147 , 0.000099 ,  12
   5.1093 , 0.350152 , 0.000099 ,  13
   5.1093 , 0.350149 , 0.000099 ,  14
   5.1093 , 0.350162 , 0.000099 ,  15
   5.1093 , 0.350127 , 0.000099 ,  16
   5.1093 , 0.350128 , 0.000099 ,  17
   5.1093 , 0.350153 , 0.000099 ,  18
   5.1093 , 0.350147 , 0.000099 ,  19
   5.1093 , 0.350153 , 0.000099 ,  20
   5.1093 , 0.350148 , 0.000099 ,  21
   5.1093 , 0.350148 , 0.000099 ,  22
   5.1093 , 0.350148 , 0.000099 ,  23
   5.1093 , 0.350135 , 0.000099 ,  24
   5.1093 , 0.350152 , 0.000099 ,  25
   5.1093 , 0.350140 , 0.000099 ,  26
   5.1093 , 0.350138 , 0.000099 ,  27
   5.1093 , 0.350150 , 0.000099 ,  28
   5.1093 , 0.350148 , 0.000099 ,  29
   5.1093 , 0.350143 , 0.000099 ,  30
   5.1093 , 0.350156 , 0.000099 ,  31
   5.1093 , 0.350139 , 0.000099 ,  32
   5.1093 , 0.350156 , 0.000099 ,  33
   5.1093 , 0.350143 , 0.000099 ,  34
   5.1093 , 0.350136 , 0.000099 ,  35
   5.1093 , 0.350139 , 0.000099 ,  36
   5.1093 , 0.350148 , 0.000099 ,  37
   5.1093 , 0.350155 , 0.000099 ,  38
   5.1093 , 0.350120 , 0.000099 ,  39
   5.1093 , 0.350153 , 0.000099 ,  40
   5.1093 , 0.350151 , 0.000099 ,  41
   5.1093 , 0.350150 , 0.000099 ,  42
   5.1093 , 0.350152 , 0.000099 ,  43
   5.1093 , 0.350156 , 0.000099 ,  44
   5.1093 , 0.350152 , 0.000099 ,  45
   5.1093 , 0.350152 , 0.000099 ,  46
   5.1093 , 0.350161 , 0.000099 ,  47
   5.1093 , 0.350133 , 0.000099 ,  48
   5.1093 , 0.350151 , 0.000099 ,  49
   5.1093 , 0.350148 , 0.000099 ,  50
   5.1093 , 0.350151 , 0.000099 ,  51
   5.1093 , 0.350167 , 0.000099 ,  52
   5.1093 , 0.350149 , 0.000099 ,  53
   5.1093 , 0.350136 , 0.000099 ,  54
   5.1093 , 0.350147 , 0.000099 ,  55
   5.1093 , 0.350155 , 0.000099 ,  56
   5.1093 , 0.350149 , 0.000099 ,  57
   5.1093 , 0.350173 , 0.000099 ,  58
   5.1093 , 0.350153 , 0.000099 ,  59
   5.1093 , 0.350144 , 0.000099 ,  60
   5.1093 , 0.350161 , 0.000099 ,  61
   5.1093 , 0.350153 , 0.000099 ,  62
   5.1093 , 0.350148 , 0.000099 ,  63
   5.1093 , 0.350165 , 0.000099 ,  64
   5.1093 , 0.350161 , 0.000099 ,  65
   5.1093 , 0.350158 , 0.000099 ,  66
   5.1093 , 0.350149 , 0.000099 ,  67
   5.1093 , 0.350155 , 0.000099 ,  68
   5.1093 , 0.350155 , 0.000099 ,  69
   5.1093 , 0.350126 , 0.000099 ,  70
   5.1093 , 0.350150 , 0.000099 ,  71
   5.1093 , 0.350134 , 0.000099 ,  72
   5.1093 , 0.350153 , 0.000099 ,  73
   5.1093 , 0.350160 , 0.000099 ,  74
   5.1093 , 0.350155 , 0.000099 ,  75
   5.1093 , 0.350144 , 0.000099 ,  76
   5.1093 , 0.350133 , 0.000099 ,  77
   5.1093 , 0.350136 , 0.000099 ,  78
   5.1093 , 0.350129 , 0.000099 ,  79
   5.1093 , 0.350125 , 0.000099 ,  80
   5.1093 , 0.350151 , 0.000099 ,  81
   5.1093 , 0.350156 , 0.000099 ,  82
   5.1093 , 0.350163 , 0.000099 ,  83
   5.1093 , 0.350143 , 0.000099 ,  84
   5.1093 , 0.350139 , 0.000099 ,  85
   5.1093 , 0.350146 , 0.000099 ,  86
   5.1093 , 0.350150 , 0.000099 ,  87
   5.1093 , 0.350158 , 0.000099 ,  88
   5.1093 , 0.350151 , 0.000099 ,  89
   5.1093 , 0.350144 , 0.000099 ,  90
   5.1093 , 0.350159 , 0.000099 ,  91
   5.1093 , 0.350142 , 0.000099 ,  92
   5.1093 , 0.350160 , 0.000099 ,  93
   5.1093 , 0.350142 , 0.000099 ,  94
   5.1093 , 0.350151 , 0.000099 ,  95
   5.1093 , 0.350143 , 0.000099 ,  96
   5.1093 , 0.350131 , 0.000099 ,  97
   5.1093 , 0.350137 , 0.000099 ,  98
   5.1093 , 0.350142 , 0.000099 ,  99
   5.1093 , 0.350139 , 0.000099 , 100
   5.2033 , 0.353122 , 0.000158 ,   0
   5.2033 , 0.353140 , 0.000158 ,   1
   5.2033 , 0.353141 , 0.000158 ,   2
   5.2033 , 0.353123 , 0.000158 ,   3
   5.2033 , 0.353122 , 0.000158 ,   4
   5.2033 , 0.353131 , 0.000158 ,   5
   5.2033 , 0.353121 , 0.000158 ,   6
   5.2033 , 0.353133 , 0.000158 ,   7
   5.2033 , 0.353126 , 0.000158 ,   8
   5.2033 , 0.353130 , 0.000158 ,   9
   5.2033 , 0.353108 , 0.000158 ,  10
   5.2033 , 0.353130 , 0.000158 ,  11
   5.2033 , 0.353126 , 0.000158 ,  12
   5.2033 , 0.353120 , 0.000158 ,  13
   5.2033 , 0.353139 , 0.000158 ,  14
   5.2033 , 0.353105 , 0.000158 ,  15
   5.2033 , 0.353115 , 0.000158 ,  16
   5.2033 , 0.353082 , 0.000158 ,  17
   5.2033 , 0.353142 , 0.000158 ,  18
   5.2033 , 0.353129 , 0.000158 ,  19
   5.2033 , 0.353103 , 0.000158 ,  20
   5.2033 , 0.353121 , 0.000158 ,  21
   5.2033 , 0.353100 , 0.000158 ,  22
   5.2033 , 0.353127 , 0.000158 ,  23
   5.2033 , 0.353122 , 0.000158 ,  24
   5.2033 , 0.353117 , 0.000158 ,  25
   5.2033 , 0.353117 , 0.000158 ,  26
   5.2033 , 0.353111 , 0.000158 ,  27
   5.2033 , 0.353115 , 0.000158 ,  28
   5.2033 , 0.353120 , 0.000158 ,  29
   5.2033 , 0.353114 , 0.000158 ,  30
   5.2033 , 0.353146 , 0.000158 ,  31
   5.2033 , 0.353098 , 0.000158 ,  32
   5.2033 , 0.353114 , 0.000158 ,  33
   5.2033 , 0.353127 , 0.000158 ,  34
   5.2033 , 0.353108 , 0.000158 ,  35
   5.2033 , 0.353112 , 0.000158 ,  36
   5.2033 , 0.353128 , 0.000158 ,  37
   5.2033 , 0.353116 , 0.000158 ,  38
   5.2033 , 0.353110 , 0.000158 ,  39
   5.2033 , 0.353129 , 0.000158 ,  40
   5.2033 , 0.353114 , 0.000158 ,  41
   5.2033 , 0.353137 , 0.000158 ,  42
   5.2033 , 0.353141 , 0.000158 ,  43
   5.2033 , 0.353119 , 0.000158 ,  44
   5.2033 , 0.353111 , 0.000158 ,  45
   5.2033 , 0.353130 , 0.000158 ,  46
   5.2033 , 0.353140 , 0.000158 ,  47
   5.2033 , 0.353098 , 0.000158 ,  48
   5.2033 , 0.353106 , 0.000158 ,  49
   5.2033 , 0.353101 , 0.000158 ,  50
   5.2033 , 0.353117 , 0.000158 ,  51
   5.2033 , 0.353142 , 0.000158 ,  52
   5.2033 , 0.353115 , 0.000158 ,  53
   5.2033 , 0.353119 , 0.000158 ,  54
   5.2033 , 0.353114 , 0.000158 ,  55
   5.2033 , 0.353124 , 0.000158 ,  56
   5.2033 , 0.353142 , 0.000158 ,  57
   5.2033 , 0.353183 , 0.000158 ,  58
   5.2033 , 0.353130 , 0.000158 ,  59
   5.2033 , 0.353128 , 0.000158 ,  60
   5.2033 , 0.353153 , 0.000158 ,  61
   5.2033 , 0.353124 , 0.000158 ,  62
   5.2033 , 0.353136 , 0.000158 ,  63
   5.2033 , 0.353131 , 0.000158 ,  64
   5.2033 , 0.353125 , 0.000158 ,  65
   5.2033 , 0.353149 , 0.000158 ,  66
   5.2033 , 0.353139 , 0.000158 ,  67
   5.2033 , 0.353114 , 0.000158 ,  68
   5.2033 , 0.353148 , 0.000158 ,  69
   5.2033 , 0.353104 , 0.000158 ,  70
   5.2033 , 0.353109 , 0.000158 ,  71
   5.2033 , 0.353111 , 0.000158 ,  72
   5.2033 , 0.353130 , 0.000158 ,  73
   5.2033 , 0.353131 , 0.000158 ,  74
   5.2033 , 0.353140 , 0.000158 ,  75
   5.2033 , 0.353102 , 0.000158 ,  76
   5.2033 , 0.353120 , 0.000158 ,  77
   5.2033 , 0.353099 , 0.000158 ,  78
   5.2033 , 0.353095 , 0.000158 ,  79
   5.2033 , 0.353108 , 0.000158 ,  80
   5.2033 , 0.353120 , 0.000158 ,  81
   5.2033 , 0.353125 , 0.000158 ,  82
   5.2033 , 0.353145 , 0.000158 ,  83
   5.2033 , 0.353097 , 0.000158 ,  84
   5.2033 , 0.353111 , 0.000158 ,  85
   5.2033 , 0.353103 , 0.000158 ,  86
   5.2033 , 0.353109 , 0.000158 ,  87
   5.2033 , 0.353132 , 0.000158 ,  88
   5.2033 , 0.353107 , 0.000158 ,  89
   5.2033 , 0.353119 , 0.000158 ,  90
   5.2033 , 0.353160 , 0.000158 ,  91
   5.2033 , 0.353120 , 0.000158 ,  92
   5.2033 , 0.353122 , 0.000158 ,  93
   5.2033 , 0.353130 , 0.000158 ,  94
   5.2033 , 0.353113 , 0.000158 ,  95
   5.2033 , 0.353109 , 0.000158 ,  96
   5.2033 , 0.353100 , 0.000158 ,  97
   5.2033 , 0.353113 , 0.000158 ,  98
   5.2033 , 0.353105 , 0.000158 ,  99
   5.2033 , 0.353122 , 0.000158 , 100
   5.2064 , 0.353624 , 0.000110 ,   0
   5.2064 , 0.353635 , 0.000110 ,   1
   5.2064 , 0.353630 , 0.000110 ,   2
   5.2064 , 0.353634 , 0.000110 ,   3
   5.2064 , 0.353633 , 0.000110 ,   4
   5.2064 , 0.353637 , 0.000110 ,   5
   5.2064 , 0.353648 , 0.000110 ,   6
   5.2064 , 0.353627 , 0.000110 ,   7
   5.2064 , 0.353620 , 0.000110 ,   8
   5.2064 , 0.353627 , 0.000110 ,   9
   5.2064 , 0.353616 , 0.000110 ,  10
   5.2064 , 0.353626 , 0.000110 ,  11
   5.2064 , 0.353623 , 0.000110 ,  12
   5.2064 , 0.353626 , 0.000110 ,  13
   5.2064 , 0.353627 , 0.000110 ,  14
   5.2064 , 0.353635 , 0.000110 ,  15
   5.2064 , 0.353605 , 0.000110 ,  16
   5.2064 , 0.353602 , 0.000110 ,  17
   5.2064 , 0.353624 , 0.000110 ,  18
   5.2064 , 0.353622 , 0.000110 ,  19
   5.2064 , 0.353621 , 0.000110 ,  20
   5.2064 , 0.353627 , 0.000110 ,  21
   5.2064 , 0.353620 , 0.000110 ,  22
   5.2064 , 0.353624 , 0.000110 ,  23
   5.2064 , 0.353614 , 0.000110 ,  24
   5.2064 , 0.353621 , 0.000110 ,  25
   5.2064 , 0.353616 , 0.000110 ,  26
   5.2064 , 0.353615 , 0.000110 ,  27
   5.2064 , 0.353625 , 0.000110 ,  28
   5.2064 , 0.353626 , 0.000110 ,  29
   5.2064 , 0.353619 , 0.000110 ,  30
   5.2064 , 0.353634 , 0.000110 ,  31
   5.2064 , 0.353613 , 0.000110 ,  32
   5.2064 , 0.353633 , 0.000110 ,  33
   5.2064 , 0.353621 , 0.000110 ,  34
   5.2064 , 0.353611 , 0.000110 ,  35
   5.2064 , 0.353620 , 0.000110 ,  36
   5.2064 , 0.353624 , 0.000110 ,  37
   5.2064 , 0.353629 , 0.000110 ,  38
   5.2064 , 0.353594 , 0.000110 ,  39
   5.2064 , 0.353634 , 0.000110 ,  40
   5.2064 , 0.353628 , 0.000110 ,  41
   5.2064 , 0.353626 , 0.000110 ,  42
   5.2064 , 0.353630 , 0.000110 ,  43
   5.2064 , 0.353630 , 0.000110 ,  44
   5.2064 , 0.353630 , 0.000110 ,  45
   5.2064 , 0.353630 , 0.000110 ,  46
   5.2064 , 0.353637 , 0.000110 ,  47
   5.2064 , 0.353612 , 0.000110 ,  48
   5.2064 , 0.353628 , 0.000110 ,  49
   5.2064 , 0.353622 , 0.000110 ,  50
   5.2064 , 0.353622 , 0.000110 ,  51
   5.2064 , 0.353646 , 0.000110 ,  52
   5.2064 , 0.353618 , 0.000110 ,  53
   5.2064 , 0.353608 , 0.000110 ,  54
   5.2064 , 0.353621 , 0.000110 ,  55
   5.2064 , 0.353628 , 0.000110 ,  56
   5.2064 , 0.353628 , 0.000110 ,  57
   5.2064 , 0.353657 , 0.000110 ,  58
   5.2064 , 0.353629 , 0.000110 ,  59
   5.2064 , 0.353617 , 0.000110 ,  60
   5.2064 , 0.353635 , 0.000110 ,  61
   5.2064 , 0.353630 , 0.000110 ,  62
   5.2064 , 0.353625 , 0.000110 ,  63
   5.2064 , 0.353639 , 0.000110 ,  64
   5.2064 , 0.353636 , 0.000110 ,  65
   5.2064 , 0.353637 , 0.000110 ,  66
   5.2064 , 0.353628 , 0.000110 ,  67
   5.2064 , 0.353634 , 0.000110 ,  68
   5.2064 , 0.353634 , 0.000110 ,  69
   5.2064 , 0.353596 , 0.000110 ,  70
   5.2064 , 0.353630 , 0.000110 ,  71
   5.2064 , 0.353607 , 0.000110 ,  72
   5.2064 , 0.353628 , 0.000110 ,  73
   5.2064 , 0.353635 , 0.000110 ,  74
   5.2064 , 0.353636 , 0.000110 ,  75
   5.2064 , 0.353617 , 0.000110 ,  76
   5.2064 , 0.353612 , 0.000110 ,  77
   5.2064 , 0.353608 , 0.000110 ,  78
   5.2064 , 0.353599 , 0.000110 ,  79
   5.2064 , 0.353602 , 0.000110 ,  80
   5.2064 , 0.353627 , 0.000110 ,  81
   5.2064 , 0.353633 , 0.000110 ,  82
   5.2064 , 0.353642 , 0.000110 ,  83
   5.2064 , 0.353616 , 0.000110 ,  84
   5.2064 , 0.353620 , 0.000110 ,  85
   5.2064 , 0.353621 , 0.000110 ,  86
   5.2064 , 0.353620 , 0.000110 ,  87
   5.2064 , 0.353637 , 0.000110 ,  88
   5.2064 , 0.353623 , 0.000110 ,  89
   5.2064 , 0.353619 , 0.000110 ,  90
   5.2064 , 0.353636 , 0.000110 ,  91
   5.2064 , 0.353618 , 0.000110 ,  92
   5.2064 , 0.353638 , 0.000110 ,  93
   5.2064 , 0.353619 , 0.000110 ,  94
   5.2064 , 0.353629 , 0.000110 ,  95
   5.2064 , 0.353621 , 0.000110 ,  96
   5.2064 , 0.353606 , 0.000110 ,  97
   5.2064 , 0.353615 , 0.000110 ,  98
   5.2064 , 0.353612 , 0.000110 ,  99
   5.2064 , 0.353610 , 0.000110 , 100
   5.3938 , 0.359855 , 0.000154 ,   0
   5.3938 , 0.359868 , 0.000154 ,   1
   5.3938 , 0.359875 , 0.000154 ,   2
   5.3938 , 0.359857 , 0.000154 ,   3
   5.3938 , 0.359855 , 0.000154 ,   4
   5.3938 , 0.359866 , 0.000154 ,   5
   5.3938 , 0.359861 , 0.000154 ,   6
   5.3938 , 0.359862 , 0.000154 ,   7
   5.3938 , 0.359847 , 0.000154 ,   8
   5.3938 , 0.359857 , 0.000154 ,   9
   5.3938 , 0.359842 , 0.000154 ,  10
   5.3938 , 0.359865 , 0.000154 ,  11
   5.3938 , 0.359856 , 0.000154 ,  12
   5.3938 , 0.359854 , 0.000154 ,  13
   5.3938 , 0.359869 , 0.000154 ,  14
   5.3938 , 0.359847 , 0.000154 ,  15
   5.3938 , 0.359845 , 0.000154 ,  16
   5.3938 , 0.359814 , 0.000154 ,  17
   5.3938 , 0.359865 , 0.000154 ,  18
   5.3938 , 0.359853 , 0.000154 ,  19
   5.3938 , 0.359833 , 0.000154 ,  20
   5.3938 , 0.359857 , 0.000154 ,  21
   5.3938 , 0.359832 , 0.000154 ,  22
   5.3938 , 0.359861 , 0.000154 ,  23
   5.3938 , 0.359854 , 0.000154 ,  24
   5.3938 , 0.359844 , 0.000154 ,  25
   5.3938 , 0.359851 , 0.000154 ,  26
   5.3938 , 0.359844 , 0.000154 ,  27
   5.3938 , 0.359859 , 0.000154 ,  28
   5.3938 , 0.359851 , 0.000154 ,  29
   5.3938 , 0.359847 , 0.000154 ,  30
   5.3938 , 0.359875 , 0.000154 ,  31
   5.3938 , 0.359832 , 0.000154 ,  32
   5.3938 , 0.359851 , 0.000154 ,  33
   5.3938 , 0.359858 , 0.000154 ,  34
   5.3938 , 0.359839 , 0.000154 ,  35
   5.3938 , 0.359849 , 0.000154 ,  36
   5.3938 , 0.359853 , 0.000154 ,  37
   5.3938 , 0.359855 , 0.000154 ,  38
   5.3938 , 0.359835 , 0.000154 ,  39
   5.3938 , 0.359867 , 0.000154 ,  40
   5.3938 , 0.359846 , 0.000154 ,  41
   5.3938 , 0.359865 , 0.000154 ,  42
   5.3938 , 0.359872 , 0.000154 ,  43
   5.3938 , 0.359855 , 0.000154 ,  44
   5.3938 , 0.359857 , 0.000154 ,  45
   5.3938 , 0.359856 , 0.000154 ,  46
   5.3938 , 0.359874 , 0.000154 ,  47
   5.3938 , 0.359834 , 0.000154 ,  48
   5.3938 , 0.359846 , 0.000154 ,  49
   5.3938 , 0.359835 , 0.000154 ,  50
   5.3938 , 0.359853 , 0.000154 ,  51
   5.3938 , 0.359881 , 0.000154 ,  52
   5.3938 , 0.359841 , 0.000154 ,  53
   5.3938 , 0.359843 , 0.000154 ,  54
   5.3938 , 0.359846 , 0.000154 ,  55
   5.3938 , 0.359854 , 0.000154 ,  56
   5.3938 , 0.359865 , 0.000154 ,  57
   5.3938 , 0.359916 , 0.000154 ,  58
   5.3938 , 0.359866 , 0.000154 ,  59
   5.3938 , 0.359856 , 0.000154 ,  60
   5.3938 , 0.359886 , 0.000154 ,  61
   5.3938 , 0.359862 , 0.000154 ,  62
   5.3938 , 0.359867 , 0.000154 ,  63
   5.3938 , 0.359865 , 0.000154 ,  64
   5.3938 , 0.359861 , 0.000154 ,  65
   5.3938 , 0.359882 , 0.000154 ,  66
   5.3938 , 0.359873 , 0.000154 ,  67
   5.3938 , 0.359856 , 0.000154 ,  68
   5.3938 , 0.359880 , 0.000154 ,  69
   5.3938 , 0.359835 , 0.000154 ,  70
   5.3938 , 0.359860 , 0.000154 ,  71
   5.3938 , 0.359840 , 0.000154 ,  72
   5.3938 , 0.359860 , 0.000154 ,  73
   5.3938 , 0.359857 , 0.000154 ,  74
   5.3938 , 0.359875 , 0.000154 ,  75
   5.3938 , 0.359840 , 0.000154 ,  76
   5.3938 , 0.359852 , 0.000154 ,  77
   5.3938 , 0.359822 , 0.000154 ,  78
   5.3938 , 0.359827 , 0.000154 ,  79
   5.3938 , 0.359841 , 0.000154 ,  80
   5.3938 , 0.359856 , 0.000154 ,  81
   5.3938 , 0.359857 , 0.000154 ,  82
   5.3938 , 0.359875 , 0.000154 ,  83
   5.3938 , 0.359830 , 0.000154 ,  84
   5.3938 , 0.359850 , 0.000154 ,  85
   5.3938 , 0.359839 , 0.000154 ,  86
   5.3938 , 0.359841 , 0.000154 ,  87
   5.3938 , 0.359867 , 0.000154 ,  88
   5.3938 , 0.359838 , 0.000154 ,  89
   5.3938 , 0.359853 , 0.000154 ,  90
   5.3938 , 0.359888 , 0.000154 ,  91
   5.3938 , 0.359852 , 0.000154 ,  92
   5.3938 , 0.359867 , 0.000154 ,  93
   5.3938 , 0.359865 , 0.000154 ,  94
   5.3938 , 0.359844 , 0.000154 ,  95
   5.3938 , 0.359844 , 0.000154 ,  96
   5.3938 , 0.359839 , 0.000154 ,  97
   5.3938 , 0.359850 , 0.000154 ,  98
   5.3938 , 0.359843 , 0.000154 ,  99
   5.3938 , 0.359847 , 0.000154 , 100
   5.3956 , 0.360191 , 0.000114 ,   0
   5.3956 , 0.360197 , 0.000114 ,   1
   5.3956 , 0.360196 , 0.000114 ,   2
   5.3956 , 0.360200 , 0.000114 ,   3
   5.3956 , 0.360201 , 0.000114 ,   4
   5.3956 , 0.360201 , 0.000114 ,   5
   5.3956 , 0.360210 , 0.000114 ,   6
   5.3956 , 0.360193 , 0.000114 ,   7
   5.3956 , 0.360189 , 0.000114 ,   8
   5.3956 , 0.360193 , 0.000114 ,   9
   5.3956 , 0.360181 , 0.000114 ,  10
   5.3956 , 0.360191 , 0.000114 ,  11
   5.3956 , 0.360190 , 0.000114 ,  12
   5.3956 , 0.360200 , 0.000114 ,  13
   5.3956 , 0.360192 , 0.000114 ,  14
   5.3956 , 0.360201 , 0.000114 ,  15
   5.3956 , 0.360170 , 0.000114 ,  16
   5.3956 , 0.360171 , 0.000114 ,  17
   5.3956 , 0.360192 , 0.000114 ,  18
   5.3956 , 0.360190 , 0.000114 ,  19
   5.3956 , 0.360190 , 0.000114 ,  20
   5.3956 , 0.360196 , 0.000114 ,  21
   5.3956 , 0.360184 , 0.000114 ,  22
   5.3956 , 0.360192 , 0.000114 ,  23
   5.3956 , 0.360183 , 0.000114 ,  24
   5.3956 , 0.360196 , 0.000114 ,  25
   5.3956 , 0.360183 , 0.000114 ,  26
   5.3956 , 0.360181 , 0.000114 ,  27
   5.3956 , 0.360201 , 0.000114 ,  28
   5.3956 , 0.360195 , 0.000114 ,  29
   5.3956 , 0.360186 , 0.000114 ,  30
   5.3956 , 0.360198 , 0.000114 ,  31
   5.3956 , 0.360180 , 0.000114 ,  32
   5.3956 , 0.360193 , 0.000114 ,  33
   5.3956 , 0.360188 , 0.000114 ,  34
   5.3956 , 0.360175 , 0.000114 ,  35
   5.3956 , 0.360177 , 0.000114 ,  36
   5.3956 , 0.360192 , 0.000114 ,  37
   5.3956 , 0.360200 , 0.000114 ,  38
   5.3956 , 0.360157 , 0.000114 ,  39
   5.3956 , 0.360197 , 0.000114 ,  40
   5.3956 , 0.360196 , 0.000114 ,  41
   5.3956 , 0.360187 , 0.000114 ,  42
   5.3956 , 0.360205 , 0.000114 ,  43
   5.3956 , 0.360200 , 0.000114 ,  44
   5.3956 , 0.360197 , 0.000114 ,  45
   5.3956 , 0.360196 , 0.000114 ,  46
   5.3956 , 0.360205 , 0.000114 ,  47
   5.3956 , 0.360180 , 0.000114 ,  48
   5.3956 , 0.360196 , 0.000114 ,  49
   5.3956 , 0.360192 , 0.000114 ,  50
   5.3956 , 0.360190 , 0.000114 ,  51
   5.3956 , 0.360215 , 0.000114 ,  52
   5.3956 , 0.360188 , 0.000114 ,  53
   5.3956 , 0.360173 , 0.000114 ,  54
   5.3956 , 0.360191 , 0.000114 ,  55
   5.3956 , 0.360193 , 0.000114 ,  56
   5.3956 , 0.360194 , 0.000114 ,  57
   5.3956 , 0.360223 , 0.000114 ,  58
   5.3956 , 0.360199 , 0.000114 ,  59
   5.3956 , 0.360190 , 0.000114 ,  60
   5.3956 , 0.360207 , 0.000114 ,  61
   5.3956 , 0.360204 , 0.000114 ,  62
   5.3956 , 0.360186 , 0.000114 ,  63
   5.3956 , 0.360201 , 0.000114 ,  64
   5.3956 , 0.360208 , 0.000114 ,  65
   5.3956 , 0.360212 , 0.000114 ,  66
   5.3956 , 0.360191 , 0.000114 ,  67
   5.3956 , 0.360195 , 0.000114 ,  68
   5.3956 , 0.360205 , 0.000114 ,  69
   5.3956 , 0.360169 , 0.000114 ,  70
   5.3956 , 0.360193 , 0.000114 ,  71
   5.3956 , 0.360169 , 0.000114 ,  72
   5.3956 , 0.360195 , 0.000114 ,  73
   5.3956 , 0.360205 , 0.000114 ,  74
   5.3956 , 0.360203 , 0.000114 ,  75
   5.3956 , 0.360191 , 0.000114 ,  76
   5.3956 , 0.360179 , 0.000114 ,  77
   5.3956 , 0.360171 , 0.000114 ,  78
   5.3956 , 0.360168 , 0.000114 ,  79
   5.3956 , 0.360168 , 0.000114 ,  80
   5.3956 , 0.360199 , 0.000114 ,  81
   5.3956 , 0.360198 , 0.000114 ,  82
   5.3956 , 0.360206 , 0.000114 ,  83
   5.3956 , 0.360186 , 0.000114 ,  84
   5.3956 , 0.360180 , 0.000114 ,  85
   5.3956 , 0.360185 , 0.000114 ,  86
   5.3956 , 0.360192 , 0.000114 ,  87
   5.3956 , 0.360202 , 0.000114 ,  88
   5.3956 , 0.360191 , 0.000114 ,  89
   5.3956 , 0.360188 , 0.000114 ,  90
   5.3956 , 0.360207 , 0.000114 ,  91
   5.3956 , 0.360186 , 0.000114 ,  92
   5.3956 , 0.360206 , 0.000114 ,  93
   5.3956 , 0.360184 , 0.000114 ,  94
   5.3956 , 0.360190 , 0.000114 ,  95
   5.3956 , 0.360187 , 0.000114 ,  96
   5.3956 , 0.360171 , 0.000114 ,  97
   5.3956 , 0.360182 , 0.000114 ,  98
   5.3956 , 0.360189 , 0.000114 ,  99
   5.3956 , 0.360181 , 0.000114 , 100
   5.4880 , 0.363289 , 0.000133 ,   0
   5.4880 , 0.363300 , 0.000133 ,   1
   5.4880 , 0.363299 , 0.000133 ,   2
   5.4880 , 0.363297 , 0.000133 ,   3
   5.4880 , 0.363299 , 0.000133 ,   4
   5.4880 , 0.363300 , 0.000133 ,   5
   5.4880 , 0.363314 , 0.000133 ,   6
   5.4880 , 0.363289 , 0.000133 ,   7
   5.4880 , 0.363282 , 0.000133 ,   8
   5.4880 , 0.363293 , 0.000133 ,   9
   5.4880 , 0.363279 , 0.000133 ,  10
   5.4880 , 0.363295 , 0.000133 ,  11
   5.4880 , 0.363288 , 0.000133 ,  12
   5.4880 , 0.363295 , 0.000133 ,  13
   5.4880 , 0.363294 , 0.000133 ,  14
   5.4880 , 0.363296 , 0.000133 ,  15
   5.4880 , 0.363270 , 0.000133 ,  16
   5.4880 , 0.363261 , 0.000133 ,  17
   5.4880 , 0.363286 , 0.000133 ,  18
   5.4880 , 0.363286 , 0.000133 ,  19
   5.4880 , 0.363276 , 0.000133 ,  20
   5.4880 , 0.363297 , 0.000133 ,  21
   5.4880 , 0.363278 , 0.000133 ,  22
   5.4880 , 0.363288 , 0.000133 ,  23
   5.4880 , 0.363282 , 0.000133 ,  24
   5.4880 , 0.363284 , 0.000133 ,  25
   5.4880 , 0.363280 , 0.000133 ,  26
   5.4880 , 0.363280 , 0.000133 ,  27
   5.4880 , 0.363296 , 0.000133 ,  28
   5.4880 , 0.363292 , 0.000133 ,  29
   5.4880 , 0.363283 , 0.000133 ,  30
   5.4880 , 0.363298 , 0.000133 ,  31
   5.4880 , 0.363274 , 0.000133 ,  32
   5.4880 , 0.363291 , 0.000133 ,  33
   5.4880 , 0.363288 , 0.000133 ,  34
   5.4880 , 0.363270 , 0.000133 ,  35
   5.4880 , 0.363281 , 0.000133 ,  36
   5.4880 , 0.363289 , 0.000133 ,  37
   5.4880 , 0.363295 , 0.000133 ,  38
   5.4880 , 0.363256 , 0.000133 ,  39
   5.4880 , 0.363301 , 0.000133 ,  40
   5.4880 , 0.363292 , 0.000133 ,  41
   5.4880 , 0.363289 , 0.000133 ,  42
   5.4880 , 0.363301 , 0.000133 ,  43
   5.4880 , 0.363296 , 0.000133 ,  44
   5.4880 , 0.363296 , 0.000133 ,  45
   5.4880 , 0.363290 , 0.000133 ,  46
   5.4880 , 0.363307 , 0.000133 ,  47
   5.4880 , 0.363276 , 0.000133 ,  48
   5.4880 , 0.363292 , 0.000133 ,  49
   5.4880 , 0.363287 , 0.000133 ,  50
   5.4880 , 0.363285 , 0.000133 ,  51
   5.4880 , 0.363315 , 0.000133 ,  52
   5.4880 , 0.363280 , 0.000133 ,  53
   5.4880 , 0.363267 , 0.000133 ,  54
   5.4880 , 0.363282 , 0.000133 ,  55
   5.4880 , 0.363289 , 0.000133 ,  56
   5.4880 , 0.363296 , 0.000133 ,  57
   5.4880 , 0.363332 , 0.000133 ,  58
   5.4880 , 0.363299 , 0.000133 ,  59
   5.4880 , 0.363284 , 0.000133 ,  60
   5.4880 , 0.363306 , 0.000133 ,  61
   5.4880 , 0.363301 , 0.000133 ,  62
   5.4880 , 0.363290 , 0.000133 ,  63
   5.4880 , 0.363300 , 0.000133 ,  64
   5.4880 , 0.363303 , 0.000133 ,  65
   5.4880 , 0.363313 , 0.000133 ,  66
   5.4880 , 0.363296 , 0.000133 ,  67
   5.4880 , 0.363301 , 0.000133 ,  68
   5.4880 , 0.363307 , 0.000133 ,  69
   5.4880 , 0.363257 , 0.000133 ,  70
   5.4880 , 0.363299 , 0.000133 ,  71
   5.4880 , 0.363268 , 0.000133 ,  72
   5.4880 , 0.363292 , 0.000133 ,  73
   5.4880 , 0.363297 , 0.000133 ,  74
   5.4880 , 0.363308 , 0.000133 ,  75
   5.4880 , 0.363285 , 0.000133 ,  76
   5.4880 , 0.363278 , 0.000133 ,  77
   5.4880 , 0.363264 , 0.000133 ,  78
   5.4880 , 0.363260 , 0.000133 ,  79
   5.4880 , 0.363270 , 0.000133 ,  80
   5.4880 , 0.363296 , 0.000133 ,  81
   5.4880 , 0.363296 , 0.000133 ,  82
   5.4880 , 0.363310 , 0.000133 ,  83
   5.4880 , 0.363278 , 0.000133 ,  84
   5.4880 , 0.363285 , 0.000133 ,  85
   5.4880 , 0.363280 , 0.000133 ,  86
   5.4880 , 0.363283 , 0.000133 ,  87
   5.4880 , 0.363305 , 0.000133 ,  88
   5.4880 , 0.363284 , 0.000133 ,  89
   5.4880 , 0.363282 , 0.000133 ,  90
   5.4880 , 0.363307 , 0.000133 ,  91
   5.4880 , 0.363284 , 0.000133 ,  92
   5.4880 , 0.363306 , 0.000133 ,  93
   5.4880 , 0.363286 , 0.000133 ,  94
   5.4880 , 0.363288 , 0.000133 ,  95
   5.4880 , 0.363284 , 0.000133 ,  96
   5.4880 , 0.363269 , 0.000133 ,  97
   5.4880 , 0.363283 , 0.000133 ,  98
   5.4880 , 0.363278 , 0.000133 ,  99
   5.4880 , 0.363275 , 0.000133 , 100
   5.6673 , 0.369153 , 0.000139 ,   0
   5.6673 , 0.369161 , 0.000139 ,   1
   5.6673 , 0.369156 , 0.000139 ,   2
   5.6673 , 0.369159 , 0.000139 ,   3
   5.6673 , 0.369168 , 0.000139 ,   4
   5.6673 , 0.369162 , 0.000139 ,   5
   5.6673 , 0.369169 , 0.000139 ,   6
   5.6673 , 0.369152 , 0.000139 ,   7
   5.6673 , 0.369147 , 0.000139 ,   8
   5.6673 , 0.369160 , 0.000139 ,   9
   5.6673 , 0.369144 , 0.000139 ,  10
   5.6673 , 0.369145 , 0.000139 ,  11
   5.6673 , 0.369155 , 0.000139 ,  12
   5.6673 , 0.369161 , 0.000139 ,  13
   5.6673 , 0.369163 , 0.000139 ,  14
   5.6673 , 0.369155 , 0.000139 ,  15
   5.6673 , 0.369134 , 0.000139 ,  16
   5.6673 , 0.369132 , 0.000139 ,  17
   5.6673 , 0.369148 , 0.000139 ,  18
   5.6673 , 0.369147 , 0.000139 ,  19
   5.6673 , 0.369129 , 0.000139 ,  20
   5.6673 , 0.369147 , 0.000139 ,  21
   5.6673 , 0.369139 , 0.000139 ,  22
   5.6673 , 0.369164 , 0.000139 ,  23
   5.6673 , 0.369155 , 0.000139 ,  24
   5.6673 , 0.369153 , 0.000139 ,  25
   5.6673 , 0.369149 , 0.000139 ,  26
   5.6673 , 0.369148 , 0.000139 ,  27
   5.6673 , 0.369177 , 0.000139 ,  28
   5.6673 , 0.369154 , 0.000139 ,  29
   5.6673 , 0.369152 , 0.000139 ,  30
   5.6673 , 0.369156 , 0.000139 ,  31
   5.6673 , 0.369134 , 0.000139 ,  32
   5.6673 , 0.369156 , 0.000139 ,  33
   5.6673 , 0.369152 , 0.000139 ,  34
   5.6673 , 0.369131 , 0.000139 ,  35
   5.6673 , 0.369145 , 0.000139 ,  36
   5.6673 , 0.369157 , 0.000139 ,  37
   5.6673 , 0.369156 , 0.000139 ,  38
   5.6673 , 0.369125 , 0.000139 ,  39
   5.6673 , 0.369153 , 0.000139 ,  40
   5.6673 , 0.369146 , 0.000139 ,  41
   5.6673 , 0.369146 , 0.000139 ,  42
   5.6673 , 0.369172 , 0.000139 ,  43
   5.6673 , 0.369153 , 0.000139 ,  44
   5.6673 , 0.369148 , 0.000139 ,  45
   5.6673 , 0.369146 , 0.000139 ,  46
   5.6673 , 0.369173 , 0.000139 ,  47
   5.6673 , 0.369152 , 0.000139 ,  48
   5.6673 , 0.369161 , 0.000139 ,  49
   5.6673 , 0.369136 , 0.000139 ,  50
   5.6673 , 0.369154 , 0.000139 ,  51
   5.6673 , 0.369184 , 0.000139 ,  52
   5.6673 , 0.369149 , 0.000139 ,  53
   5.6673 , 0.369134 , 0.000139 ,  54
   5.6673 , 0.369149 , 0.000139 ,  55
   5.6673 , 0.369140 , 0.000139 ,  56
   5.6673 , 0.369154 , 0.000139 ,  57
   5.6673 , 0.369198 , 0.000139 ,  58
   5.6673 , 0.369168 , 0.000139 ,  59
   5.6673 , 0.369154 , 0.000139 ,  60
   5.6673 , 0.369177 , 0.000139 ,  61
   5.6673 , 0.369166 , 0.000139 ,  62
   5.6673 , 0.369156 , 0.000139 ,  63
   5.6673 , 0.369165 , 0.000139 ,  64
   5.6673 , 0.369165 , 0.000139 ,  65
   5.6673 , 0.369171 , 0.000139 ,  66
   5.6673 , 0.369158 , 0.000139 ,  67
   5.6673 , 0.369143 , 0.000139 ,  68
   5.6673 , 0.369174 , 0.000139 ,  69
   5.6673 , 0.369135 , 0.000139 ,  70
   5.6673 , 0.369151 , 0.000139 ,  71
   5.6673 , 0.369142 , 0.000139 ,  72
   5.6673 , 0.369154 , 0.000139 ,  73
   5.6673 , 0.369166 , 0.000139 ,  74
   5.6673 , 0.369174 , 0.000139 ,  75
   5.6673 , 0.369153 , 0.000139 ,  76
   5.6673 , 0.369143 , 0.000139 ,  77
   5.6673 , 0.369118 , 0.000139 ,  78
   5.6673 , 0.369124 , 0.000139 ,  79
   5.6673 , 0.369125 , 0.000139 ,  80
   5.6673 , 0.369165 , 0.000139 ,  81
   5.6673 , 0.369160 , 0.000139 ,  82
   5.6673 , 0.369160 , 0.000139 ,  83
   5.6673 , 0.369138 , 0.000139 ,  84
   5.6673 , 0.369138 , 0.000139 ,  85
   5.6673 , 0.369143 , 0.000139 ,  86
   5.6673 , 0.369159 , 0.000139 ,  87
   5.6673 , 0.369166 , 0.000139 ,  88
   5.6673 , 0.369143 , 0.000139 ,  89
   5.6673 , 0.369157 , 0.000139 ,  90
   5.6673 , 0.369184 , 0.000139 ,  91
   5.6673 , 0.369153 , 0.000139 ,  92
   5.6673 , 0.369158 , 0.000139 ,  93
   5.6673 , 0.369150 , 0.000139 ,  94
   5.6673 , 0.369141 , 0.000139 ,  95
   5.6673 , 0.369147 , 0.000139 ,  96
   5.6673 , 0.369132 , 0.000139 ,  97
   5.6673 , 0.369137 , 0.000139 ,  98
   5.6673 , 0.369154 , 0.000139 ,  99
   5.6673 , 0.369142 , 0.000139 , 100
   5.7557 , 0.371922 , 0.000166 ,   0
   5.7557 , 0.371934 , 0.000166 ,   1
   5.7557 , 0.371939 , 0.000166 ,   2
   5.7557 , 0.371925 , 0.000166 ,   3
   5.7557 , 0.371934 , 0.000166 ,   4
   5.7557 , 0.371937 , 0.000166 ,   5
   5.7557 , 0.371937 , 0.000166 ,   6
   5.7557 , 0.371932 , 0.000166 ,   7
   5.7557 , 0.371908 , 0.000166 ,   8
   5.7557 , 0.371927 , 0.000166 ,   9
   5.7557 , 0.371910 , 0.000166 ,  10
   5.7557 , 0.371921 , 0.000166 ,  11
   5.7557 , 0.371924 , 0.000166 ,  12
   5.7557 , 0.371925 , 0.000166 ,  13
   5.7557 , 0.371937 , 0.000166 ,  14
   5.7557 , 0.371924 , 0.000166 ,  15
   5.7557 , 0.371902 , 0.000166 ,  16
   5.7557 , 0.371888 , 0.000166 ,  17
   5.7557 , 0.371931 , 0.000166 ,  18
   5.7557 , 0.371913 , 0.000166 ,  19
   5.7557 , 0.371894 , 0.000166 ,  20
   5.7557 , 0.371921 , 0.000166 ,  21
   5.7557 , 0.371899 , 0.000166 ,  22
   5.7557 , 0.371930 , 0.000166 ,  23
   5.7557 , 0.371919 , 0.000166 ,  24
   5.7557 , 0.371905 , 0.000166 ,  25
   5.7557 , 0.371923 , 0.000166 ,  26
   5.7557 , 0.371911 , 0.000166 ,  27
   5.7557 , 0.371940 , 0.000166 ,  28
   5.7557 , 0.371924 , 0.000166 ,  29
   5.7557 , 0.371918 , 0.000166 ,  30
   5.7557 , 0.371937 , 0.000166 ,  31
   5.7557 , 0.371901 , 0.000166 ,  32
   5.7557 , 0.371923 , 0.000166 ,  33
   5.7557 , 0.371922 , 0.000166 ,  34
   5.7557 , 0.371898 , 0.000166 ,  35
   5.7557 , 0.371917 , 0.000166 ,  36
   5.7557 , 0.371917 , 0.000166 ,  37
   5.7557 , 0.371920 , 0.000166 ,  38
   5.7557 , 0.371900 , 0.000166 ,  39
   5.7557 , 0.371933 , 0.000166 ,  40
   5.7557 , 0.371911 , 0.000166 ,  41
   5.7557 , 0.371927 , 0.000166 ,  42
   5.7557 , 0.371942 , 0.000166 ,  43
   5.7557 , 0.371921 , 0.000166 ,  44
   5.7557 , 0.371919 , 0.000166 ,  45
   5.7557 , 0.371912 , 0.000166 ,  46
   5.7557 , 0.371952 , 0.000166 ,  47
   5.7557 , 0.371919 , 0.000166 ,  48
   5.7557 , 0.371920 , 0.000166 ,  49
   5.7557 , 0.371905 , 0.000166 ,  50
   5.7557 , 0.371921 , 0.000166 ,  51
   5.7557 , 0.371954 , 0.000166 ,  52
   5.7557 , 0.371904 , 0.000166 ,  53
   5.7557 , 0.371900 , 0.000166 ,  54
   5.7557 , 0.371914 , 0.000166 ,  55
   5.7557 , 0.371918 , 0.000166 ,  56
   5.7557 , 0.371927 , 0.000166 ,  57
   5.7557 , 0.371984 , 0.000166 ,  58
   5.7557 , 0.371939 , 0.000166 ,  59
   5.7557 , 0.371925 , 0.000166 ,  60
   5.7557 , 0.371953 , 0.000166 ,  61
   5.7557 , 0.371934 , 0.000166 ,  62
   5.7557 , 0.371931 , 0.000166 ,  63
   5.7557 , 0.371939 , 0.000166 ,  64
   5.7557 , 0.371933 , 0.000166 ,  65
   5.7557 , 0.371944 , 0.000166 ,  66
   5.7557 , 0.371942 , 0.000166 ,  67
   5.7557 , 0.371918 , 0.000166 ,  68
   5.7557 , 0.371953 , 0.000166 ,  69
   5.7557 , 0.371899 , 0.000166 ,  70
   5.7557 , 0.371926 , 0.000166 ,  71
   5.7557 , 0.371906 , 0.000166 ,  72
   5.7557 , 0.371922 , 0.000166 ,  73
   5.7557 , 0.371930 , 0.000166 ,  74
   5.7557 , 0.371944 , 0.000166 ,  75
   5.7557 , 0.371919 , 0.000166 ,  76
   5.7557 , 0.371914 , 0.000166 ,  77
   5.7557 , 0.371877 , 0.000166 ,  78
   5.7557 , 0.371892 , 0.000166 ,  79
   5.7557 , 0.371899 , 0.000166 ,  80
   5.7557 , 0.371928 , 0.000166 ,  81
   5.7557 , 0.371926 , 0.000166 ,  82
   5.7557 , 0.371940 , 0.000166 ,  83
   5.7557 , 0.371901 , 0.000166 ,  84
   5.7557 , 0.371914 , 0.000166 ,  85
   5.7557 , 0.371910 , 0.000166 ,  86
   5.7557 , 0.371922 , 0.000166 ,  87
   5.7557 , 0.371947 , 0.000166 ,  88
   5.7557 , 0.371905 , 0.000166 ,  89
   5.7557 , 0.371929 , 0.000166 ,  90
   5.7557 , 0.371954 , 0.000166 ,  91
   5.7557 , 0.371921 , 0.000166 ,  92
   5.7557 , 0.371931 , 0.000166 ,  93
   5.7557 , 0.371927 , 0.000166 ,  94
   5.7557 , 0.371905 , 0.000166 ,  95
   5.7557 , 0.371915 , 0.000166 ,  96
   5.7557 , 0.371905 , 0.000166 ,  97
   5.7557 , 0.371917 , 0.000166 ,  98
   5.7557 , 0.371924 , 0.000166 ,  99
   5.7557 , 0.371908 , 0.000166 , 100
   5.7568 , 0.371997 , 0.000172 ,   0
   5.7568 , 0.372013 , 0.000172 ,   1
   5.7568 , 0.372014 , 0.000172 ,   2
   5.7568 , 0.372004 , 0.000172 ,   3
   5.7568 , 0.372004 , 0.000172 ,   4
   5.7568 , 0.372007 , 0.000172 ,   5
   5.7568 , 0.372024 , 0.000172 ,   6
   5.7568 , 0.371994 , 0.000172 ,   7
   5.7568 , 0.371983 , 0.000172 ,   8
   5.7568 , 0.372009 , 0.000172 ,   9
   5.7568 , 0.371986 , 0.000172 ,  10
   5.7568 , 0.372008 , 0.000172 ,  11
   5.7568 , 0.371995 , 0.000172 ,  12
   5.7568 , 0.372003 , 0.000172 ,  13
   5.7568 , 0.372002 , 0.000172 ,  14
   5.7568 , 0.372000 , 0.000172 ,  15
   5.7568 , 0.371978 , 0.000172 ,  16
   5.7568 , 0.371956 , 0.000172 ,  17
   5.7568 , 0.371996 , 0.000172 ,  18
   5.7568 , 0.371993 , 0.000172 ,  19
   5.7568 , 0.371975 , 0.000172 ,  20
   5.7568 , 0.372007 , 0.000172 ,  21
   5.7568 , 0.371977 , 0.000172 ,  22
   5.7568 , 0.371996 , 0.000172 ,  23
   5.7568 , 0.371992 , 0.000172 ,  24
   5.7568 , 0.371985 , 0.000172 ,  25
   5.7568 , 0.371985 , 0.000172 ,  26
   5.7568 , 0.371985 , 0.000172 ,  27
   5.7568 , 0.372010 , 0.000172 ,  28
   5.7568 , 0.371994 , 0.000172 ,  29
   5.7568 , 0.371985 , 0.000172 ,  30
   5.7568 , 0.372008 , 0.000172 ,  31
   5.7568 , 0.371971 , 0.000172 ,  32
   5.7568 , 0.371995 , 0.000172 ,  33
   5.7568 , 0.371998 , 0.000172 ,  34
   5.7568 , 0.371974 , 0.000172 ,  35
   5.7568 , 0.371990 , 0.000172 ,  36
   5.7568 , 0.371991 , 0.000172 ,  37
   5.7568 , 0.372004 , 0.000172 ,  38
   5.7568 , 0.371966 , 0.000172 ,  39
   5.7568 , 0.372010 , 0.000172 ,  40
   5.7568 , 0.371997 , 0.000172 ,  41
   5.7568 , 0.371996 , 0.000172 ,  42
   5.7568 , 0.372012 , 0.000172 ,  43
   5.7568 , 0.372006 , 0.000172 ,  44
   5.7568 , 0.372003 , 0.000172 ,  45
   5.7568 , 0.371993 , 0.000172 ,  46
   5.7568 , 0.372019 , 0.000172 ,  47
   5.7568 , 0.371977 , 0.000172 ,  48
   5.7568 , 0.371996 , 0.000172 ,  49
   5.7568 , 0.371987 , 0.000172 ,  50
   5.7568 , 0.371994 , 0.000172 ,  51
   5.7568 , 0.372028 , 0.000172 ,  52
   5.7568 , 0.371982 , 0.000172 ,  53
   5.7568 , 0.371969 , 0.000172 ,  54
   5.7568 , 0.371985 , 0.000172 ,  55
   5.7568 , 0.371991 , 0.000172 ,  56
   5.7568 , 0.372009 , 0.000172 ,  57
   5.7568 , 0.372056 , 0.000172 ,  58
   5.7568 , 0.372008 , 0.000172 ,  59
   5.7568 , 0.371992 , 0.000172 ,  60
   5.7568 , 0.372022 , 0.000172 ,  61
   5.7568 , 0.372007 , 0.000172 ,  62
   5.7568 , 0.372003 , 0.000172 ,  63
   5.7568 , 0.372007 , 0.000172 ,  64
   5.7568 , 0.372011 , 0.000172 ,  65
   5.7568 , 0.372030 , 0.000172 ,  66
   5.7568 , 0.372012 , 0.000172 ,  67
   5.7568 , 0.372014 , 0.000172 ,  68
   5.7568 , 0.372024 , 0.000172 ,  69
   5.7568 , 0.371959 , 0.000172 ,  70
   5.7568 , 0.372011 , 0.000172 ,  71
   5.7568 , 0.371975 , 0.000172 ,  72
   5.7568 , 0.372000 , 0.000172 ,  73
   5.7568 , 0.372001 , 0.000172 ,  74
   5.7568 , 0.372022 , 0.000172 ,  75
   5.7568 , 0.371988 , 0.000172 ,  76
   5.7568 , 0.371982 , 0.000172 ,  77
   5.7568 , 0.371961 , 0.000172 ,  78
   5.7568 , 0.371962 , 0.000172 ,  79
   5.7568 , 0.371982 , 0.000172 ,  80
   5.7568 , 0.372003 , 0.000172 ,  81
   5.7568 , 0.372004 , 0.000172 ,  82
   5.7568 , 0.372025 , 0.000172 ,  83
   5.7568 , 0.371976 , 0.000172 ,  84
   5.7568 , 0.371998 , 0.000172 ,  85
   5.7568 , 0.371982 , 0.000172 ,  86
   5.7568 , 0.371987 , 0.000172 ,  87
   5.7568 , 0.372014 , 0.000172 ,  88
   5.7568 , 0.371989 , 0.000172 ,  89
   5.7568 , 0.371987 , 0.000172 ,  90
   5.7568 , 0.372026 , 0.000172 ,  91
   5.7568 , 0.371993 , 0.000172 ,  92
   5.7568 , 0.372020 , 0.000172 ,  93
   5.7568 , 0.372001 , 0.000172 ,  94
   5.7568 , 0.371994 , 0.000172 ,  95
   5.7568 , 0.371985 , 0.000172 ,  96
   5.7568 , 0.371975 , 0.000172 ,  97
   5.7568 , 0.371993 , 0.000172 ,  98
   5.7568 , 0.371982 , 0.000172 ,  99
   5.7568 , 0.371980 , 0.000172 , 100
   5.8430 , 0.374581 , 0.000196 ,   0
   5.8430 , 0.374601 , 0.000196 ,   1
   5.8430 , 0.374593 , 0.000196 ,   2
   5.8430 , 0.374578 , 0.000196 ,   3
   5.8430 , 0.374587 , 0.000196 ,   4
   5.8430 , 0.374595 , 0.000196 ,   5
   5.8430 , 0.374578 , 0.000196 ,   6
   5.8430 , 0.374593 , 0.000196 ,   7
   5.8430 , 0.374574 , 0.000196 ,   8
   5.8430 , 0.374597 , 0.000196 ,   9
   5.8430 , 0.374564 , 0.000196 ,  10
   5.8430 , 0.374591 , 0.000196 ,  11
   5.8430 , 0.374592 , 0.000196 ,  12
   5.8430 , 0.374579 , 0.000196 ,  13
   5.8430 , 0.374593 , 0.000196 ,  14
   5.8430 , 0.374568 , 0.000196 ,  15
   5.8430 , 0.374581 , 0.000196 ,  16
   5.8430 , 0.374530 , 0.000196 ,  17
   5.8430 , 0.374605 , 0.000196 ,  18
   5.8430 , 0.374578 , 0.000196 ,  19
   5.8430 , 0.374556 , 0.000196 ,  20
   5.8430 , 0.374579 , 0.000196 ,  21
   5.8430 , 0.374553 , 0.000196 ,  22
   5.8430 , 0.374593 , 0.000196 ,  23
   5.8430 , 0.374584 , 0.000196 ,  24
   5.8430 , 0.374566 , 0.000196 ,  25
   5.8430 , 0.374557 , 0.000196 ,  26
   5.8430 , 0.374567 , 0.000196 ,  27
   5.8430 , 0.374585 , 0.000196 ,  28
   5.8430 , 0.374586 , 0.000196 ,  29
   5.8430 , 0.374573 , 0.000196 ,  30
   5.8430 , 0.374606 , 0.000196 ,  31
   5.8430 , 0.374554 , 0.000196 ,  32
   5.8430 , 0.374568 , 0.000196 ,  33
   5.8430 , 0.374585 , 0.000196 ,  34
   5.8430 , 0.374560 , 0.000196 ,  35
   5.8430 , 0.374569 , 0.000196 ,  36
   5.8430 , 0.374572 , 0.000196 ,  37
   5.8430 , 0.374576 , 0.000196 ,  38
   5.8430 , 0.374562 , 0.000196 ,  39
   5.8430 , 0.374595 , 0.000196 ,  40
   5.8430 , 0.374574 , 0.000196 ,  41
   5.8430 , 0.374594 , 0.000196 ,  42
   5.8430 , 0.374607 , 0.000196 ,  43
   5.8430 , 0.374582 , 0.000196 ,  44
   5.8430 , 0.374569 , 0.000196 ,  45
   5.8430 , 0.374580 , 0.000196 ,  46
   5.8430 , 0.374604 , 0.000196 ,  47
   5.8430 , 0.374546 , 0.000196 ,  48
   5.8430 , 0.374567 , 0.000196 ,  49
   5.8430 , 0.374562 , 0.000196 ,  50
   5.8430 , 0.374574 , 0.000196 ,  51
   5.8430 , 0.374612 , 0.000196 ,  52
   5.8430 , 0.374569 , 0.000196 ,  53
   5.8430 , 0.374565 , 0.000196 ,  54
   5.8430 , 0.374577 , 0.000196 ,  55
   5.8430 , 0.374578 , 0.000196 ,  56
   5.8430 , 0.374600 , 0.000196 ,  57
   5.8430 , 0.374660 , 0.000196 ,  58
   5.8430 , 0.374595 , 0.000196 ,  59
   5.8430 , 0.374585 , 0.000196 ,  60
   5.8430 , 0.374617 , 0.000196 ,  61
   5.8430 , 0.374583 , 0.000196 ,  62
   5.8430 , 0.374603 , 0.000196 ,  63
   5.8430 , 0.374592 , 0.000196 ,  64
   5.8430 , 0.374587 , 0.000196 ,  65
   5.8430 , 0.374613 , 0.000196 ,  66
   5.8430 , 0.374601 , 0.000196 ,  67
   5.8430 , 0.374571 , 0.000196 ,  68
   5.8430 , 0.374605 , 0.000196 ,  69
   5.8430 , 0.374564 , 0.000196 ,  70
   5.8430 , 0.374583 , 0.000196 ,  71
   5.8430 , 0.374568 , 0.000196 ,  72
   5.8430 , 0.374599 , 0.000196 ,  73
   5.8430 , 0.374588 , 0.000196 ,  74
   5.8430 , 0.374606 , 0.000196 ,  75
   5.8430 , 0.374559 , 0.000196 ,  76
   5.8430 , 0.374578 , 0.000196 ,  77
   5.8430 , 0.374551 , 0.000196 ,  78
   5.8430 , 0.374546 , 0.000196 ,  79
   5.8430 , 0.374570 , 0.000196 ,  80
   5.8430 , 0.374579 , 0.000196 ,  81
   5.8430 , 0.374579 , 0.000196 ,  82
   5.8430 , 0.374607 , 0.000196 ,  83
   5.8430 , 0.374546 , 0.000196 ,  84
   5.8430 , 0.374576 , 0.000196 ,  85
   5.8430 , 0.374560 , 0.000196 ,  86
   5.8430 , 0.374566 , 0.000196 ,  87
   5.8430 , 0.374601 , 0.000196 ,  88
   5.8430 , 0.374567 , 0.000196 ,  89
   5.8430 , 0.374585 , 0.000196 ,  90
   5.8430 , 0.374631 , 0.000196 ,  91
   5.8430 , 0.374573 , 0.000196 ,  92
   5.8430 , 0.374591 , 0.000196 ,  93
   5.8430 , 0.374601 , 0.000196 ,  94
   5.8430 , 0.374574 , 0.000196 ,  95
   5.8430 , 0.374567 , 0.000196 ,  96
   5.8430 , 0.374555 , 0.000196 ,  97
   5.8430 , 0.374579 , 0.000196 ,  98
   5.8430 , 0.374560 , 0.000196 ,  99
   5.8430 , 0.374578 , 0.000196 , 100
   5.8436 , 0.374824 , 0.000151 ,   0
   5.8436 , 0.374827 , 0.000151 ,   1
   5.8436 , 0.374826 , 0.000151 ,   2
   5.8436 , 0.374837 , 0.000151 ,   3
   5.8436 , 0.374837 , 0.000151 ,   4
   5.8436 , 0.374834 , 0.000151 ,   5
   5.8436 , 0.374845 , 0.000151 ,   6
   5.8436 , 0.374826 , 0.000151 ,   7
   5.8436 , 0.374819 , 0.000151 ,   8
   5.8436 , 0.374835 , 0.000151 ,   9
   5.8436 , 0.374811 , 0.000151 ,  10
   5.8436 , 0.374823 , 0.000151 ,  11
   5.8436 , 0.374824 , 0.000151 ,  12
   5.8436 , 0.374835 , 0.000151 ,  13
   5.8436 , 0.374824 , 0.000151 ,  14
   5.8436 , 0.374832 , 0.000151 ,  15
   5.8436 , 0.374805 , 0.000151 ,  16
   5.8436 , 0.374802 , 0.000151 ,  17
   5.8436 , 0.374824 , 0.000151 ,  18
   5.8436 , 0.374822 , 0.000151 ,  19
   5.8436 , 0.374805 , 0.000151 ,  20
   5.8436 , 0.374829 , 0.000151 ,  21
   5.8436 , 0.374811 , 0.000151 ,  22
   5.8436 , 0.374831 , 0.000151 ,  23
   5.8436 , 0.374820 , 0.000151 ,  24
   5.8436 , 0.374828 , 0.000151 ,  25
   5.8436 , 0.374814 , 0.000151 ,  26
   5.8436 , 0.374814 , 0.000151 ,  27
   5.8436 , 0.374851 , 0.000151 ,  28
   5.8436 , 0.374827 , 0.000151 ,  29
   5.8436 , 0.374819 , 0.000151 ,  30
   5.8436 , 0.374827 , 0.000151 ,  31
   5.8436 , 0.374809 , 0.000151 ,  32
   5.8436 , 0.374820 , 0.000151 ,  33
   5.8436 , 0.374826 , 0.000151 ,  34
   5.8436 , 0.374802 , 0.000151 ,  35
   5.8436 , 0.374816 , 0.000151 ,  36
   5.8436 , 0.374818 , 0.000151 ,  37
   5.8436 , 0.374835 , 0.000151 ,  38
   5.8436 , 0.374792 , 0.000151 ,  39
   5.8436 , 0.374833 , 0.000151 ,  40
   5.8436 , 0.374830 , 0.000151 ,  41
   5.8436 , 0.374814 , 0.000151 ,  42
   5.8436 , 0.374851 , 0.000151 ,  43
   5.8436 , 0.374831 , 0.000151 ,  44
   5.8436 , 0.374827 , 0.000151 ,  45
   5.8436 , 0.374820 , 0.000151 ,  46
   5.8436 , 0.374846 , 0.000151 ,  47
   5.8436 , 0.374810 , 0.000151 ,  48
   5.8436 , 0.374831 , 0.000151 ,  49
   5.8436 , 0.374819 , 0.000151 ,  50
   5.8436 , 0.374824 , 0.000151 ,  51
   5.8436 , 0.374858 , 0.000151 ,  52
   5.8436 , 0.374817 , 0.000151 ,  53
   5.8436 , 0.374800 , 0.000151 ,  54
   5.8436 , 0.374823 , 0.000151 ,  55
   5.8436 , 0.374821 , 0.000151 ,  56
   5.8436 , 0.374828 , 0.000151 ,  57
   5.8436 , 0.374868 , 0.000151 ,  58
   5.8436 , 0.374836 , 0.000151 ,  59
   5.8436 , 0.374823 , 0.000151 ,  60
   5.8436 , 0.374849 , 0.000151 ,  61
   5.8436 , 0.374845 , 0.000151 ,  62
   5.8436 , 0.374819 , 0.000151 ,  63
   5.8436 , 0.374835 , 0.000151 ,  64
   5.8436 , 0.374844 , 0.000151 ,  65
   5.8436 , 0.374851 , 0.000151 ,  66
   5.8436 , 0.374825 , 0.000151 ,  67
   5.8436 , 0.374818 , 0.000151 ,  68
   5.8436 , 0.374846 , 0.000151 ,  69
   5.8436 , 0.374804 , 0.000151 ,  70
   5.8436 , 0.374820 , 0.000151 ,  71
   5.8436 , 0.374798 , 0.000151 ,  72
   5.8436 , 0.374829 , 0.000151 ,  73
   5.8436 , 0.374838 , 0.000151 ,  74
   5.8436 , 0.374842 , 0.000151 ,  75
   5.8436 , 0.374822 , 0.000151 ,  76
   5.8436 , 0.374807 , 0.000151 ,  77
   5.8436 , 0.374789 , 0.000151 ,  78
   5.8436 , 0.374792 , 0.000151 ,  79
   5.8436 , 0.374795 , 0.000151 ,  80
   5.8436 , 0.374839 , 0.000151 ,  81
   5.8436 , 0.374836 , 0.000151 ,  82
   5.8436 , 0.374837 , 0.000151 ,  83
   5.8436 , 0.374813 , 0.000151 ,  84
   5.8436 , 0.374808 , 0.000151 ,  85
   5.8436 , 0.374812 , 0.000151 ,  86
   5.8436 , 0.374827 , 0.000151 ,  87
   5.8436 , 0.374837 , 0.000151 ,  88
   5.8436 , 0.374814 , 0.000151 ,  89
   5.8436 , 0.374820 , 0.000151 ,  90
   5.8436 , 0.374856 , 0.000151 ,  91
   5.8436 , 0.374820 , 0.000151 ,  92
   5.8436 , 0.374833 , 0.000151 ,  93
   5.8436 , 0.374816 , 0.000151 ,  94
   5.8436 , 0.374816 , 0.000151 ,  95
   5.8436 , 0.374818 , 0.000151 ,  96
   5.8436 , 0.374801 , 0.000151 ,  97
   5.8436 , 0.374813 , 0.000151 ,  98
   5.8436 , 0.374828 , 0.000151 ,  99
   5.8436 , 0.374814 , 0.000151 , 100
   5.9294 , 0.377472 , 0.000177 ,   0
   5.9294 , 0.377485 , 0.000177 ,   1
   5.9294 , 0.377486 , 0.000177 ,   2
   5.9294 , 0.377483 , 0.000177 ,   3
   5.9294 , 0.377484 , 0.000177 ,   4
   5.9294 , 0.377487 , 0.000177 ,   5
   5.9294 , 0.377494 , 0.000177 ,   6
   5.9294 , 0.377480 , 0.000177 ,   7
   5.9294 , 0.377460 , 0.000177 ,   8
   5.9294 , 0.377483 , 0.000177 ,   9
   5.9294 , 0.377457 , 0.000177 ,  10
   5.9294 , 0.377479 , 0.000177 ,  11
   5.9294 , 0.377474 , 0.000177 ,  12
   5.9294 , 0.377479 , 0.000177 ,  13
   5.9294 , 0.377478 , 0.000177 ,  14
   5.9294 , 0.377475 , 0.000177 ,  15
   5.9294 , 0.377455 , 0.000177 ,  16
   5.9294 , 0.377436 , 0.000177 ,  17
   5.9294 , 0.377477 , 0.000177 ,  18
   5.9294 , 0.377468 , 0.000177 ,  19
   5.9294 , 0.377446 , 0.000177 ,  20
   5.9294 , 0.377481 , 0.000177 ,  21
   5.9294 , 0.377453 , 0.000177 ,  22
   5.9294 , 0.377477 , 0.000177 ,  23
   5.9294 , 0.377469 , 0.000177 ,  24
   5.9294 , 0.377459 , 0.000177 ,  25
   5.9294 , 0.377465 , 0.000177 ,  26
   5.9294 , 0.377458 , 0.000177 ,  27
   5.9294 , 0.377491 , 0.000177 ,  28
   5.9294 , 0.377474 , 0.000177 ,  29
   5.9294 , 0.377464 , 0.000177 ,  30
   5.9294 , 0.377483 , 0.000177 ,  31
   5.9294 , 0.377452 , 0.000177 ,  32
   5.9294 , 0.377470 , 0.000177 ,  33
   5.9294 , 0.377471 , 0.000177 ,  34
   5.9294 , 0.377447 , 0.000177 ,  35
   5.9294 , 0.377461 , 0.000177 ,  36
   5.9294 , 0.377460 , 0.000177 ,  37
   5.9294 , 0.377481 , 0.000177 ,  38
   5.9294 , 0.377440 , 0.000177 ,  39
   5.9294 , 0.377485 , 0.000177 ,  40
   5.9294 , 0.377473 , 0.000177 ,  41
   5.9294 , 0.377471 , 0.000177 ,  42
   5.9294 , 0.377495 , 0.000177 ,  43
   5.9294 , 0.377478 , 0.000177 ,  44
   5.9294 , 0.377475 , 0.000177 ,  45
   5.9294 , 0.377463 , 0.000177 ,  46
   5.9294 , 0.377504 , 0.000177 ,  47
   5.9294 , 0.377454 , 0.000177 ,  48
   5.9294 , 0.377473 , 0.000177 ,  49
   5.9294 , 0.377464 , 0.000177 ,  50
   5.9294 , 0.377469 , 0.000177 ,  51
   5.9294 , 0.377508 , 0.000177 ,  52
   5.9294 , 0.377453 , 0.000177 ,  53
   5.9294 , 0.377443 , 0.000177 ,  54
   5.9294 , 0.377463 , 0.000177 ,  55
   5.9294 , 0.377470 , 0.000177 ,  56
   5.9294 , 0.377479 , 0.000177 ,  57
   5.9294 , 0.377530 , 0.000177 ,  58
   5.9294 , 0.377487 , 0.000177 ,  59
   5.9294 , 0.377467 , 0.000177 ,  60
   5.9294 , 0.377503 , 0.000177 ,  61
   5.9294 , 0.377491 , 0.000177 ,  62
   5.9294 , 0.377478 , 0.000177 ,  63
   5.9294 , 0.377485 , 0.000177 ,  64
   5.9294 , 0.377488 , 0.000177 ,  65
   5.9294 , 0.377500 , 0.000177 ,  66
   5.9294 , 0.377488 , 0.000177 ,  67
   5.9294 , 0.377476 , 0.000177 ,  68
   5.9294 , 0.377506 , 0.000177 ,  69
   5.9294 , 0.377437 , 0.000177 ,  70
   5.9294 , 0.377481 , 0.000177 ,  71
   5.9294 , 0.377446 , 0.000177 ,  72
   5.9294 , 0.377476 , 0.000177 ,  73
   5.9294 , 0.377478 , 0.000177 ,  74
   5.9294 , 0.377497 , 0.000177 ,  75
   5.9294 , 0.377468 , 0.000177 ,  76
   5.9294 , 0.377460 , 0.000177 ,  77
   5.9294 , 0.377426 , 0.000177 ,  78
   5.9294 , 0.377434 , 0.000177 ,  79
   5.9294 , 0.377449 , 0.000177 ,  80
   5.9294 , 0.377483 , 0.000177 ,  81
   5.9294 , 0.377478 , 0.000177 ,  82
   5.9294 , 0.377496 , 0.000177 ,  83
   5.9294 , 0.377452 , 0.000177 ,  84
   5.9294 , 0.377465 , 0.000177 ,  85
   5.9294 , 0.377460 , 0.000177 ,  86
   5.9294 , 0.377468 , 0.000177 ,  87
   5.9294 , 0.377492 , 0.000177 ,  88
   5.9294 , 0.377464 , 0.000177 ,  89
   5.9294 , 0.377467 , 0.000177 ,  90
   5.9294 , 0.377506 , 0.000177 ,  91
   5.9294 , 0.377467 , 0.000177 ,  92
   5.9294 , 0.377487 , 0.000177 ,  93
   5.9294 , 0.377468 , 0.000177 ,  94
   5.9294 , 0.377462 , 0.000177 ,  95
   5.9294 , 0.377464 , 0.000177 ,  96
   5.9294 , 0.377452 , 0.000177 ,  97
   5.9294 , 0.377470 , 0.000177 ,  98
   5.9294 , 0.377470 , 0.000177 ,  99
   5.9294 , 0.377457 , 0.000177 , 100
   6.0134 , 0.379922 , 0.000205 ,   0
   6.0134 , 0.379935 , 0.000205 ,   1
   6.0134 , 0.379935 , 0.000205 ,   2
   6.0134 , 0.379916 , 0.000205 ,   3
   6.0134 , 0.379934 , 0.000205 ,   4
   6.0134 , 0.379942 , 0.000205 ,   5
   6.0134 , 0.379922 , 0.000205 ,   6
   6.0134 , 0.379937 , 0.000205 ,   7
   6.0134 , 0.379908 , 0.000205 ,   8
   6.0134 , 0.379935 , 0.000205 ,   9
   6.0134 , 0.379901 , 0.000205 ,  10
   6.0134 , 0.379929 , 0.000205 ,  11
   6.0134 , 0.379929 , 0.000205 ,  12
   6.0134 , 0.379921 , 0.000205 ,  13
   6.0134 , 0.379934 , 0.000205 ,  14
   6.0134 , 0.379913 , 0.000205 ,  15
   6.0134 , 0.379913 , 0.000205 ,  16
   6.0134 , 0.379874 , 0.000205 ,  17
   6.0134 , 0.379940 , 0.000205 ,  18
   6.0134 , 0.379913 , 0.000205 ,  19
   6.0134 , 0.379886 , 0.000205 ,  20
   6.0134 , 0.379921 , 0.000205 ,  21
   6.0134 , 0.379890 , 0.000205 ,  22
   6.0134 , 0.379931 , 0.000205 ,  23
   6.0134 , 0.379920 , 0.000205 ,  24
   6.0134 , 0.379893 , 0.000205 ,  25
   6.0134 , 0.379908 , 0.000205 ,  26
   6.0134 , 0.379907 , 0.000205 ,  27
   6.0134 , 0.379931 , 0.000205 ,  28
   6.0134 , 0.379924 , 0.000205 ,  29
   6.0134 , 0.379917 , 0.000205 ,  30
   6.0134 , 0.379946 , 0.000205 ,  31
   6.0134 , 0.379897 , 0.000205 ,  32
   6.0134 , 0.379916 , 0.000205 ,  33
   6.0134 , 0.379921 , 0.000205 ,  34
   6.0134 , 0.379897 , 0.000205 ,  35
   6.0134 , 0.379915 , 0.000205 ,  36
   6.0134 , 0.379905 , 0.000205 ,  37
   6.0134 , 0.379919 , 0.000205 ,  38
   6.0134 , 0.379903 , 0.000205 ,  39
   6.0134 , 0.379940 , 0.000205 ,  40
   6.0134 , 0.379908 , 0.000205 ,  41
   6.0134 , 0.379938 , 0.000205 ,  42
   6.0134 , 0.379950 , 0.000205 ,  43
   6.0134 , 0.379922 , 0.000205 ,  44
   6.0134 , 0.379918 , 0.000205 ,  45
   6.0134 , 0.379910 , 0.000205 ,  46
   6.0134 , 0.379951 , 0.000205 ,  47
   6.0134 , 0.379893 , 0.000205 ,  48
   6.0134 , 0.379914 , 0.000205 ,  49
   6.0134 , 0.379903 , 0.000205 ,  50
   6.0134 , 0.379916 , 0.000205 ,  51
   6.0134 , 0.379958 , 0.000205 ,  52
   6.0134 , 0.379894 , 0.000205 ,  53
   6.0134 , 0.379899 , 0.000205 ,  54
   6.0134 , 0.379918 , 0.000205 ,  55
   6.0134 , 0.379921 , 0.000205 ,  56
   6.0134 , 0.379933 , 0.000205 ,  57
   6.0134 , 0.379999 , 0.000205 ,  58
   6.0134 , 0.379943 , 0.000205 ,  59
   6.0134 , 0.379921 , 0.000205 ,  60
   6.0134 , 0.379965 , 0.000205 ,  61
   6.0134 , 0.379928 , 0.000205 ,  62
   6.0134 , 0.379936 , 0.000205 ,  63
   6.0134 , 0.379934 , 0.000205 ,  64
   6.0134 , 0.379932 , 0.000205 ,  65
   6.0134 , 0.379951 , 0.000205 ,  66
   6.0134 , 0.379949 , 0.000205 ,  67
   6.0134 , 0.379919 , 0.000205 ,  68
   6.0134 , 0.379957 , 0.000205 ,  69
   6.0134 , 0.379905 , 0.000205 ,  70
   6.0134 , 0.379930 , 0.000205 ,  71
   6.0134 , 0.379907 , 0.000205 ,  72
   6.0134 , 0.379932 , 0.000205 ,  73
   6.0134 , 0.379925 , 0.000205 ,  74
   6.0134 , 0.379948 , 0.000205 ,  75
   6.0134 , 0.379905 , 0.000205 ,  76
   6.0134 , 0.379919 , 0.000205 ,  77
   6.0134 , 0.379879 , 0.000205 ,  78
   6.0134 , 0.379884 , 0.000205 ,  79
   6.0134 , 0.379901 , 0.000205 ,  80
   6.0134 , 0.379925 , 0.000205 ,  81
   6.0134 , 0.379920 , 0.000205 ,  82
   6.0134 , 0.379948 , 0.000205 ,  83
   6.0134 , 0.379893 , 0.000205 ,  84
   6.0134 , 0.379919 , 0.000205 ,  85
   6.0134 , 0.379901 , 0.000205 ,  86
   6.0134 , 0.379908 , 0.000205 ,  87
   6.0134 , 0.379954 , 0.000205 ,  88
   6.0134 , 0.379909 , 0.000205 ,  89
   6.0134 , 0.379927 , 0.000205 ,  90
   6.0134 , 0.379969 , 0.000205 ,  91
   6.0134 , 0.379913 , 0.000205 ,  92
   6.0134 , 0.379937 , 0.000205 ,  93
   6.0134 , 0.379932 , 0.000205 ,  94
   6.0134 , 0.379904 , 0.000205 ,  95
   6.0134 , 0.379912 , 0.000205 ,  96
   6.0134 , 0.379899 , 0.000205 ,  97
   6.0134 , 0.379920 , 0.000205 ,  98
   6.0134 , 0.379915 , 0.000205 ,  99
   6.0134 , 0.379916 , 0.000205 , 100
   6.0172 , 0.380348 , 0.000170 ,   0
   6.0172 , 0.380360 , 0.000170 ,   1
   6.0172 , 0.380358 , 0.000170 ,   2
   6.0172 , 0.380382 , 0.000170 ,   3
   6.0172 , 0.380361 , 0.000170 ,   4
   6.0172 , 0.380368 , 0.000170 ,   5
   6.0172 , 0.380380 , 0.000170 ,   6
   6.0172 , 0.380352 , 0.000170 ,   7
   6.0172 , 0.380340 , 0.000170 ,   8
   6.0172 , 0.380354 , 0.000170 ,   9
   6.0172 , 0.380333 , 0.000170 ,  10
   6.0172 , 0.380341 , 0.000170 ,  11
   6.0172 , 0.380341 , 0.000170 ,  12
   6.0172 , 0.380355 , 0.000170 ,  13
   6.0172 , 0.380350 , 0.000170 ,  14
   6.0172 , 0.380375 , 0.000170 ,  15
   6.0172 , 0.380308 , 0.000170 ,  16
   6.0172 , 0.380325 , 0.000170 ,  17
   6.0172 , 0.380364 , 0.000170 ,  18
   6.0172 , 0.380342 , 0.000170 ,  19
   6.0172 , 0.380364 , 0.000170 ,  20
   6.0172 , 0.380345 , 0.000170 ,  21
   6.0172 , 0.380351 , 0.000170 ,  22
   6.0172 , 0.380355 , 0.000170 ,  23
   6.0172 , 0.380322 , 0.000170 ,  24
   6.0172 , 0.380368 , 0.000170 ,  25
   6.0172 , 0.380332 , 0.000170 ,  26
   6.0172 , 0.380347 , 0.000170 ,  27
   6.0172 , 0.380362 , 0.000170 ,  28
   6.0172 , 0.380348 , 0.000170 ,  29
   6.0172 , 0.380345 , 0.000170 ,  30
   6.0172 , 0.380362 , 0.000170 ,  31
   6.0172 , 0.380336 , 0.000170 ,  32
   6.0172 , 0.380356 , 0.000170 ,  33
   6.0172 , 0.380332 , 0.000170 ,  34
   6.0172 , 0.380327 , 0.000170 ,  35
   6.0172 , 0.380323 , 0.000170 ,  36
   6.0172 , 0.380341 , 0.000170 ,  37
   6.0172 , 0.380365 , 0.000170 ,  38
   6.0172 , 0.380313 , 0.000170 ,  39
   6.0172 , 0.380361 , 0.000170 ,  40
   6.0172 , 0.380346 , 0.000170 ,  41
   6.0172 , 0.380354 , 0.000170 ,  42
   6.0172 , 0.380336 , 0.000170 ,  43
   6.0172 , 0.380362 , 0.000170 ,  44
   6.0172 , 0.380350 , 0.000170 ,  45
   6.0172 , 0.380347 , 0.000170 ,  46
   6.0172 , 0.380372 , 0.000170 ,  47
   6.0172 , 0.380313 , 0.000170 ,  48
   6.0172 , 0.380347 , 0.000170 ,  49
   6.0172 , 0.380341 , 0.000170 ,  50
   6.0172 , 0.380356 , 0.000170 ,  51
   6.0172 , 0.380386 , 0.000170 ,  52
   6.0172 , 0.380356 , 0.000170 ,  53
   6.0172 , 0.380327 , 0.000170 ,  54
   6.0172 , 0.380342 , 0.000170 ,  55
   6.0172 , 0.380362 , 0.000170 ,  56
   6.0172 , 0.380348 , 0.000170 ,  57
   6.0172 , 0.380373 , 0.000170 ,  58
   6.0172 , 0.380354 , 0.000170 ,  59
   6.0172 , 0.380336 , 0.000170 ,  60
   6.0172 , 0.380372 , 0.000170 ,  61
   6.0172 , 0.380352 , 0.000170 ,  62
   6.0172 , 0.380347 , 0.000170 ,  63
   6.0172 , 0.380381 , 0.000170 ,  64
   6.0172 , 0.380359 , 0.000170 ,  65
   6.0172 , 0.380355 , 0.000170 ,  66
   6.0172 , 0.380357 , 0.000170 ,  67
   6.0172 , 0.380354 , 0.000170 ,  68
   6.0172 , 0.380349 , 0.000170 ,  69
   6.0172 , 0.380305 , 0.000170 ,  70
   6.0172 , 0.380339 , 0.000170 ,  71
   6.0172 , 0.380335 , 0.000170 ,  72
   6.0172 , 0.380346 , 0.000170 ,  73
   6.0172 , 0.380361 , 0.000170 ,  74
   6.0172 , 0.380351 , 0.000170 ,  75
   6.0172 , 0.380340 , 0.000170 ,  76
   6.0172 , 0.380319 , 0.000170 ,  77
   6.0172 , 0.380336 , 0.000170 ,  78
   6.0172 , 0.380318 , 0.000170 ,  79
   6.0172 , 0.380320 , 0.000170 ,  80
   6.0172 , 0.380346 , 0.000170 ,  81
   6.0172 , 0.380349 , 0.000170 ,  82
   6.0172 , 0.380354 , 0.000170 ,  83
   6.0172 , 0.380340 , 0.000170 ,  84
   6.0172 , 0.380329 , 0.000170 ,  85
   6.0172 , 0.380353 , 0.000170 ,  86
   6.0172 , 0.380357 , 0.000170 ,  87
   6.0172 , 0.380362 , 0.000170 ,  88
   6.0172 , 0.380361 , 0.000170 ,  89
   6.0172 , 0.380330 , 0.000170 ,  90
   6.0172 , 0.380379 , 0.000170 ,  91
   6.0172 , 0.380343 , 0.000170 ,  92
   6.0172 , 0.380356 , 0.000170 ,  93
   6.0172 , 0.380346 , 0.000170 ,  94
   6.0172 , 0.380349 , 0.000170 ,  95
   6.0172 , 0.380342 , 0.000170 ,  96
   6.0172 , 0.380313 , 0.000170 ,  97
   6.0172 , 0.380321 , 0.000170 ,  98
   6.0172 , 0.380359 , 0.000170 ,  99
   6.0172 , 0.380337 , 0.000170 , 100
   6.0828 , 0.382917 , 0.000171 ,   0
   6.0828 , 0.382929 , 0.000171 ,   1
   6.0828 , 0.382928 , 0.000171 ,   2
   6.0828 , 0.382946 , 0.000171 ,   3
   6.0828 , 0.382928 , 0.000171 ,   4
   6.0828 , 0.382938 , 0.000171 ,   5
   6.0828 , 0.382948 , 0.000171 ,   6
   6.0828 , 0.382914 , 0.000171 ,   7
   6.0828 , 0.382913 , 0.000171 ,   8
   6.0828 , 0.382922 , 0.000171 ,   9
   6.0828 , 0.382903 , 0.000171 ,  10
   6.0828 , 0.382912 , 0.000171 ,  11
   6.0828 , 0.382910 , 0.000171 ,  12
   6.0828 , 0.382927 , 0.000171 ,  13
   6.0828 , 0.382913 , 0.000171 ,  14
   6.0828 , 0.382945 , 0.000171 ,  15
   6.0828 , 0.382884 , 0.000171 ,  16
   6.0828 , 0.382892 , 0.000171 ,  17
   6.0828 , 0.382929 , 0.000171 ,  18
   6.0828 , 0.382911 , 0.000171 ,  19
   6.0828 , 0.382933 , 0.000171 ,  20
   6.0828 , 0.382916 , 0.000171 ,  21
   6.0828 , 0.382914 , 0.000171 ,  22
   6.0828 , 0.382925 , 0.000171 ,  23
   6.0828 , 0.382898 , 0.000171 ,  24
   6.0828 , 0.382928 , 0.000171 ,  25
   6.0828 , 0.382906 , 0.000171 ,  26
   6.0828 , 0.382907 , 0.000171 ,  27
   6.0828 , 0.382927 , 0.000171 ,  28
   6.0828 , 0.382920 , 0.000171 ,  29
   6.0828 , 0.382910 , 0.000171 ,  30
   6.0828 , 0.382927 , 0.000171 ,  31
   6.0828 , 0.382901 , 0.000171 ,  32
   6.0828 , 0.382919 , 0.000171 ,  33
   6.0828 , 0.382904 , 0.000171 ,  34
   6.0828 , 0.382894 , 0.000171 ,  35
   6.0828 , 0.382895 , 0.000171 ,  36
   6.0828 , 0.382914 , 0.000171 ,  37
   6.0828 , 0.382941 , 0.000171 ,  38
   6.0828 , 0.382874 , 0.000171 ,  39
   6.0828 , 0.382931 , 0.000171 ,  40
   6.0828 , 0.382918 , 0.000171 ,  41
   6.0828 , 0.382915 , 0.000171 ,  42
   6.0828 , 0.382922 , 0.000171 ,  43
   6.0828 , 0.382934 , 0.000171 ,  44
   6.0828 , 0.382915 , 0.000171 ,  45
   6.0828 , 0.382922 , 0.000171 ,  46
   6.0828 , 0.382942 , 0.000171 ,  47
   6.0828 , 0.382887 , 0.000171 ,  48
   6.0828 , 0.382928 , 0.000171 ,  49
   6.0828 , 0.382913 , 0.000171 ,  50
   6.0828 , 0.382916 , 0.000171 ,  51
   6.0828 , 0.382955 , 0.000171 ,  52
   6.0828 , 0.382921 , 0.000171 ,  53
   6.0828 , 0.382901 , 0.000171 ,  54
   6.0828 , 0.382911 , 0.000171 ,  55
   6.0828 , 0.382925 , 0.000171 ,  56
   6.0828 , 0.382919 , 0.000171 ,  57
   6.0828 , 0.382954 , 0.000171 ,  58
   6.0828 , 0.382923 , 0.000171 ,  59
   6.0828 , 0.382911 , 0.000171 ,  60
   6.0828 , 0.382939 , 0.000171 ,  61
   6.0828 , 0.382927 , 0.000171 ,  62
   6.0828 , 0.382914 , 0.000171 ,  63
   6.0828 , 0.382942 , 0.000171 ,  64
   6.0828 , 0.382942 , 0.000171 ,  65
   6.0828 , 0.382927 , 0.000171 ,  66
   6.0828 , 0.382918 , 0.000171 ,  67
   6.0828 , 0.382927 , 0.000171 ,  68
   6.0828 , 0.382926 , 0.000171 ,  69
   6.0828 , 0.382871 , 0.000171 ,  70
   6.0828 , 0.382907 , 0.000171 ,  71
   6.0828 , 0.382890 , 0.000171 ,  72
   6.0828 , 0.382920 , 0.000171 ,  73
   6.0828 , 0.382935 , 0.000171 ,  74
   6.0828 , 0.382924 , 0.000171 ,  75
   6.0828 , 0.382906 , 0.000171 ,  76
   6.0828 , 0.382894 , 0.000171 ,  77
   6.0828 , 0.382897 , 0.000171 ,  78
   6.0828 , 0.382882 , 0.000171 ,  79
   6.0828 , 0.382885 , 0.000171 ,  80
   6.0828 , 0.382918 , 0.000171 ,  81
   6.0828 , 0.382919 , 0.000171 ,  82
   6.0828 , 0.382928 , 0.000171 ,  83
   6.0828 , 0.382910 , 0.000171 ,  84
   6.0828 , 0.382906 , 0.000171 ,  85
   6.0828 , 0.382917 , 0.000171 ,  86
   6.0828 , 0.382928 , 0.000171 ,  87
   6.0828 , 0.382929 , 0.000171 ,  88
   6.0828 , 0.382931 , 0.000171 ,  89
   6.0828 , 0.382896 , 0.000171 ,  90
   6.0828 , 0.382943 , 0.000171 ,  91
   6.0828 , 0.382915 , 0.000171 ,  92
   6.0828 , 0.382930 , 0.000171 ,  93
   6.0828 , 0.382912 , 0.000171 ,  94
   6.0828 , 0.382918 , 0.000171 ,  95
   6.0828 , 0.382910 , 0.000171 ,  96
   6.0828 , 0.382881 , 0.000171 ,  97
   6.0828 , 0.382900 , 0.000171 ,  98
   6.0828 , 0.382927 , 0.000171 ,  99
   6.0828 , 0.382905 , 0.000171 , 100
   6.1644 , 0.385252 , 0.000194 ,   0
   6.1644 , 0.385267 , 0.000194 ,   1
   6.1644 , 0.385268 , 0.000194 ,   2
   6.1644 , 0.385269 , 0.000194 ,   3
   6.1644 , 0.385264 , 0.000194 ,   4
   6.1644 , 0.385275 , 0.000194 ,   5
   6.1644 , 0.385278 , 0.000194 ,   6
   6.1644 , 0.385252 , 0.000194 ,   7
   6.1644 , 0.385241 , 0.000194 ,   8
   6.1644 , 0.385262 , 0.000194 ,   9
   6.1644 , 0.385236 , 0.000194 ,  10
   6.1644 , 0.385257 , 0.000194 ,  11
   6.1644 , 0.385248 , 0.000194 ,  12
   6.1644 , 0.385259 , 0.000194 ,  13
   6.1644 , 0.385252 , 0.000194 ,  14
   6.1644 , 0.385260 , 0.000194 ,  15
   6.1644 , 0.385232 , 0.000194 ,  16
   6.1644 , 0.385213 , 0.000194 ,  17
   6.1644 , 0.385260 , 0.000194 ,  18
   6.1644 , 0.385243 , 0.000194 ,  19
   6.1644 , 0.385238 , 0.000194 ,  20
   6.1644 , 0.385257 , 0.000194 ,  21
   6.1644 , 0.385231 , 0.000194 ,  22
   6.1644 , 0.385257 , 0.000194 ,  23
   6.1644 , 0.385242 , 0.000194 ,  24
   6.1644 , 0.385238 , 0.000194 ,  25
   6.1644 , 0.385239 , 0.000194 ,  26
   6.1644 , 0.385234 , 0.000194 ,  27
   6.1644 , 0.385264 , 0.000194 ,  28
   6.1644 , 0.385251 , 0.000194 ,  29
   6.1644 , 0.385239 , 0.000194 ,  30
   6.1644 , 0.385268 , 0.000194 ,  31
   6.1644 , 0.385229 , 0.000194 ,  32
   6.1644 , 0.385252 , 0.000194 ,  33
   6.1644 , 0.385246 , 0.000194 ,  34
   6.1644 , 0.385225 , 0.000194 ,  35
   6.1644 , 0.385236 , 0.000194 ,  36
   6.1644 , 0.385240 , 0.000194 ,  37
   6.1644 , 0.385264 , 0.000194 ,  38
   6.1644 , 0.385212 , 0.000194 ,  39
   6.1644 , 0.385273 , 0.000194 ,  40
   6.1644 , 0.385253 , 0.000194 ,  41
   6.1644 , 0.385249 , 0.000194 ,  42
   6.1644 , 0.385274 , 0.000194 ,  43
   6.1644 , 0.385264 , 0.000194 ,  44
   6.1644 , 0.385253 , 0.000194 ,  45
   6.1644 , 0.385247 , 0.000194 ,  46
   6.1644 , 0.385281 , 0.000194 ,  47
   6.1644 , 0.385221 , 0.000194 ,  48
   6.1644 , 0.385253 , 0.000194 ,  49
   6.1644 , 0.385241 , 0.000194 ,  50
   6.1644 , 0.385243 , 0.000194 ,  51
   6.1644 , 0.385293 , 0.000194 ,  52
   6.1644 , 0.385235 , 0.000194 ,  53
   6.1644 , 0.385227 , 0.000194 ,  54
   6.1644 , 0.385245 , 0.000194 ,  55
   6.1644 , 0.385248 , 0.000194 ,  56
   6.1644 , 0.385265 , 0.000194 ,  57
   6.1644 , 0.385315 , 0.000194 ,  58
   6.1644 , 0.385263 , 0.000194 ,  59
   6.1644 , 0.385249 , 0.000194 ,  60
   6.1644 , 0.385285 , 0.000194 ,  61
   6.1644 , 0.385267 , 0.000194 ,  62
   6.1644 , 0.385260 , 0.000194 ,  63
   6.1644 , 0.385265 , 0.000194 ,  64
   6.1644 , 0.385272 , 0.000194 ,  65
   6.1644 , 0.385276 , 0.000194 ,  66
   6.1644 , 0.385267 , 0.000194 ,  67
   6.1644 , 0.385263 , 0.000194 ,  68
   6.1644 , 0.385277 , 0.000194 ,  69
   6.1644 , 0.385206 , 0.000194 ,  70
   6.1644 , 0.385256 , 0.000194 ,  71
   6.1644 , 0.385222 , 0.000194 ,  72
   6.1644 , 0.385255 , 0.000194 ,  73
   6.1644 , 0.385263 , 0.000194 ,  74
   6.1644 , 0.385273 , 0.000194 ,  75
   6.1644 , 0.385238 , 0.000194 ,  76
   6.1644 , 0.385238 , 0.000194 ,  77
   6.1644 , 0.385211 , 0.000194 ,  78
   6.1644 , 0.385208 , 0.000194 ,  79
   6.1644 , 0.385227 , 0.000194 ,  80
   6.1644 , 0.385257 , 0.000194 ,  81
   6.1644 , 0.385255 , 0.000194 ,  82
   6.1644 , 0.385277 , 0.000194 ,  83
   6.1644 , 0.385229 , 0.000194 ,  84
   6.1644 , 0.385252 , 0.000194 ,  85
   6.1644 , 0.385241 , 0.000194 ,  86
   6.1644 , 0.385252 , 0.000194 ,  87
   6.1644 , 0.385272 , 0.000194 ,  88
   6.1644 , 0.385254 , 0.000194 ,  89
   6.1644 , 0.385236 , 0.000194 ,  90
   6.1644 , 0.385285 , 0.000194 ,  91
   6.1644 , 0.385247 , 0.000194 ,  92
   6.1644 , 0.385277 , 0.000194 ,  93
   6.1644 , 0.385251 , 0.000194 ,  94
   6.1644 , 0.385249 , 0.000194 ,  95
   6.1644 , 0.385243 , 0.000194 ,  96
   6.1644 , 0.385220 , 0.000194 ,  97
   6.1644 , 0.385248 , 0.000194 ,  98
   6.1644 , 0.385247 , 0.000194 ,  99
   6.1644 , 0.385232 , 0.000194 , 100
   6.3246 , 0.390165 , 0.000194 ,   0
   6.3246 , 0.390176 , 0.000194 ,   1
   6.3246 , 0.390175 , 0.000194 ,   2
   6.3246 , 0.390192 , 0.000194 ,   3
   6.3246 , 0.390182 , 0.000194 ,   4
   6.3246 , 0.390186 , 0.000194 ,   5
   6.3246 , 0.390196 , 0.000194 ,   6
   6.3246 , 0.390158 , 0.000194 ,   7
   6.3246 , 0.390161 , 0.000194 ,   8
   6.3246 , 0.390175 , 0.000194 ,   9
   6.3246 , 0.390147 , 0.000194 ,  10
   6.3246 , 0.390166 , 0.000194 ,  11
   6.3246 , 0.390164 , 0.000194 ,  12
   6.3246 , 0.390187 , 0.000194 ,  13
   6.3246 , 0.390156 , 0.000194 ,  14
   6.3246 , 0.390189 , 0.000194 ,  15
   6.3246 , 0.390136 , 0.000194 ,  16
   6.3246 , 0.390133 , 0.000194 ,  17
   6.3246 , 0.390176 , 0.000194 ,  18
   6.3246 , 0.390155 , 0.000194 ,  19
   6.3246 , 0.390174 , 0.000194 ,  20
   6.3246 , 0.390171 , 0.000194 ,  21
   6.3246 , 0.390153 , 0.000194 ,  22
   6.3246 , 0.390173 , 0.000194 ,  23
   6.3246 , 0.390152 , 0.000194 ,  24
   6.3246 , 0.390179 , 0.000194 ,  25
   6.3246 , 0.390152 , 0.000194 ,  26
   6.3246 , 0.390152 , 0.000194 ,  27
   6.3246 , 0.390185 , 0.000194 ,  28
   6.3246 , 0.390172 , 0.000194 ,  29
   6.3246 , 0.390148 , 0.000194 ,  30
   6.3246 , 0.390167 , 0.000194 ,  31
   6.3246 , 0.390148 , 0.000194 ,  32
   6.3246 , 0.390159 , 0.000194 ,  33
   6.3246 , 0.390161 , 0.000194 ,  34
   6.3246 , 0.390129 , 0.000194 ,  35
   6.3246 , 0.390140 , 0.000194 ,  36
   6.3246 , 0.390161 , 0.000194 ,  37
   6.3246 , 0.390189 , 0.000194 ,  38
   6.3246 , 0.390114 , 0.000194 ,  39
   6.3246 , 0.390176 , 0.000194 ,  40
   6.3246 , 0.390174 , 0.000194 ,  41
   6.3246 , 0.390154 , 0.000194 ,  42
   6.3246 , 0.390186 , 0.000194 ,  43
   6.3246 , 0.390179 , 0.000194 ,  44
   6.3246 , 0.390163 , 0.000194 ,  45
   6.3246 , 0.390167 , 0.000194 ,  46
   6.3246 , 0.390191 , 0.000194 ,  47
   6.3246 , 0.390138 , 0.000194 ,  48
   6.3246 , 0.390179 , 0.000194 ,  49
   6.3246 , 0.390166 , 0.000194 ,  50
   6.3246 , 0.390156 , 0.000194 ,  51
   6.3246 , 0.390199 , 0.000194 ,  52
   6.3246 , 0.390162 , 0.000194 ,  53
   6.3246 , 0.390143 , 0.000194 ,  54
   6.3246 , 0.390155 , 0.000194 ,  55
   6.3246 , 0.390168 , 0.000194 ,  56
   6.3246 , 0.390173 , 0.000194 ,  57
   6.3246 , 0.390209 , 0.000194 ,  58
   6.3246 , 0.390178 , 0.000194 ,  59
   6.3246 , 0.390160 , 0.000194 ,  60
   6.3246 , 0.390188 , 0.000194 ,  61
   6.3246 , 0.390185 , 0.000194 ,  62
   6.3246 , 0.390149 , 0.000194 ,  63
   6.3246 , 0.390181 , 0.000194 ,  64
   6.3246 , 0.390201 , 0.000194 ,  65
   6.3246 , 0.390190 , 0.000194 ,  66
   6.3246 , 0.390164 , 0.000194 ,  67
   6.3246 , 0.390168 , 0.000194 ,  68
   6.3246 , 0.390183 , 0.000194 ,  69
   6.3246 , 0.390117 , 0.000194 ,  70
   6.3246 , 0.390149 , 0.000194 ,  71
   6.3246 , 0.390124 , 0.000194 ,  72
   6.3246 , 0.390172 , 0.000194 ,  73
   6.3246 , 0.390178 , 0.000194 ,  74
   6.3246 , 0.390177 , 0.000194 ,  75
   6.3246 , 0.390160 , 0.000194 ,  76
   6.3246 , 0.390145 , 0.000194 ,  77
   6.3246 , 0.390134 , 0.000194 ,  78
   6.3246 , 0.390121 , 0.000194 ,  79
   6.3246 , 0.390127 , 0.000194 ,  80
   6.3246 , 0.390167 , 0.000194 ,  81
   6.3246 , 0.390170 , 0.000194 ,  82
   6.3246 , 0.390180 , 0.000194 ,  83
   6.3246 , 0.390157 , 0.000194 ,  84
   6.3246 , 0.390157 , 0.000194 ,  85
   6.3246 , 0.390158 , 0.000194 ,  86
   6.3246 , 0.390177 , 0.000194 ,  87
   6.3246 , 0.390177 , 0.000194 ,  88
   6.3246 , 0.390175 , 0.000194 ,  89
   6.3246 , 0.390144 , 0.000194 ,  90
   6.3246 , 0.390192 , 0.000194 ,  91
   6.3246 , 0.390160 , 0.000194 ,  92
   6.3246 , 0.390182 , 0.000194 ,  93
   6.3246 , 0.390155 , 0.000194 ,  94
   6.3246 , 0.390165 , 0.000194 ,  95
   6.3246 , 0.390157 , 0.000194 ,  96
   6.3246 , 0.390128 , 0.000194 ,  97
   6.3246 , 0.390157 , 0.000194 ,  98
   6.3246 , 0.390170 , 0.000194 ,  99
   6.3246 , 0.390149 , 0.000194 , 100
   6.4031 , 0.392322 , 0.000207 ,   0
   6.4031 , 0.392337 , 0.000207 ,   1
   6.4031 , 0.392328 , 0.000207 ,   2
   6.4031 , 0.392333 , 0.000207 ,   3
   6.4031 , 0.392345 , 0.000207 ,   4
   6.4031 , 0.392342 , 0.000207 ,   5
   6.4031 , 0.392335 , 0.000207 ,   6
   6.4031 , 0.392319 , 0.000207 ,   7
   6.4031 , 0.392313 , 0.000207 ,   8
   6.4031 , 0.392339 , 0.000207 ,   9
   6.4031 , 0.392302 , 0.000207 ,  10
   6.4031 , 0.392324 , 0.000207 ,  11
   6.4031 , 0.392333 , 0.000207 ,  12
   6.4031 , 0.392331 , 0.000207 ,  13
   6.4031 , 0.392323 , 0.000207 ,  14
   6.4031 , 0.392325 , 0.000207 ,  15
   6.4031 , 0.392309 , 0.000207 ,  16
   6.4031 , 0.392286 , 0.000207 ,  17
   6.4031 , 0.392335 , 0.000207 ,  18
   6.4031 , 0.392311 , 0.000207 ,  19
   6.4031 , 0.392297 , 0.000207 ,  20
   6.4031 , 0.392323 , 0.000207 ,  21
   6.4031 , 0.392298 , 0.000207 ,  22
   6.4031 , 0.392334 , 0.000207 ,  23
   6.4031 , 0.392318 , 0.000207 ,  24
   6.4031 , 0.392305 , 0.000207 ,  25
   6.4031 , 0.392298 , 0.000207 ,  26
   6.4031 , 0.392308 , 0.000207 ,  27
   6.4031 , 0.392346 , 0.000207 ,  28
   6.4031 , 0.392329 , 0.000207 ,  29
   6.4031 , 0.392314 , 0.000207 ,  30
   6.4031 , 0.392333 , 0.000207 ,  31
   6.4031 , 0.392295 , 0.000207 ,  32
   6.4031 , 0.392311 , 0.000207 ,  33
   6.4031 , 0.392322 , 0.000207 ,  34
   6.4031 , 0.392289 , 0.000207 ,  35
   6.4031 , 0.392307 , 0.000207 ,  36
   6.4031 , 0.392308 , 0.000207 ,  37
   6.4031 , 0.392325 , 0.000207 ,  38
   6.4031 , 0.392291 , 0.000207 ,  39
   6.4031 , 0.392344 , 0.000207 ,  40
   6.4031 , 0.392321 , 0.000207 ,  41
   6.4031 , 0.392320 , 0.000207 ,  42
   6.4031 , 0.392359 , 0.000207 ,  43
   6.4031 , 0.392331 , 0.000207 ,  44
   6.4031 , 0.392315 , 0.000207 ,  45
   6.4031 , 0.392308 , 0.000207 ,  46
   6.4031 , 0.392356 , 0.000207 ,  47
   6.4031 , 0.392293 , 0.000207 ,  48
   6.4031 , 0.392324 , 0.000207 ,  49
   6.4031 , 0.392313 , 0.000207 ,  50
   6.4031 , 0.392310 , 0.000207 ,  51
   6.4031 , 0.392363 , 0.000207 ,  52
   6.4031 , 0.392306 , 0.000207 ,  53
   6.4031 , 0.392295 , 0.000207 ,  54
   6.4031 , 0.392320 , 0.000207 ,  55
   6.4031 , 0.392319 , 0.000207 ,  56
   6.4031 , 0.392340 , 0.000207 ,  57
   6.4031 , 0.392396 , 0.000207 ,  58
   6.4031 , 0.392344 , 0.000207 ,  59
   6.4031 , 0.392323 , 0.000207 ,  60
   6.4031 , 0.392363 , 0.000207 ,  61
   6.4031 , 0.392338 , 0.000207 ,  62
   6.4031 , 0.392334 , 0.000207 ,  63
   6.4031 , 0.392332 , 0.000207 ,  64
   6.4031 , 0.392338 , 0.000207 ,  65
   6.4031 , 0.392352 , 0.000207 ,  66
   6.4031 , 0.392334 , 0.000207 ,  67
   6.4031 , 0.392314 , 0.000207 ,  68
   6.4031 , 0.392352 , 0.000207 ,  69
   6.4031 , 0.392293 , 0.000207 ,  70
   6.4031 , 0.392323 , 0.000207 ,  71
   6.4031 , 0.392297 , 0.000207 ,  72
   6.4031 , 0.392330 , 0.000207 ,  73
   6.4031 , 0.392333 , 0.000207 ,  74
   6.4031 , 0.392347 , 0.000207 ,  75
   6.4031 , 0.392310 , 0.000207 ,  76
   6.4031 , 0.392309 , 0.000207 ,  77
   6.4031 , 0.392282 , 0.000207 ,  78
   6.4031 , 0.392272 , 0.000207 ,  79
   6.4031 , 0.392293 , 0.000207 ,  80
   6.4031 , 0.392329 , 0.000207 ,  81
   6.4031 , 0.392323 , 0.000207 ,  82
   6.4031 , 0.392347 , 0.000207 ,  83
   6.4031 , 0.392296 , 0.000207 ,  84
   6.4031 , 0.392311 , 0.000207 ,  85
   6.4031 , 0.392307 , 0.000207 ,  86
   6.4031 , 0.392322 , 0.000207 ,  87
   6.4031 , 0.392349 , 0.000207 ,  88
   6.4031 , 0.392319 , 0.000207 ,  89
   6.4031 , 0.392319 , 0.000207 ,  90
   6.4031 , 0.392368 , 0.000207 ,  91
   6.4031 , 0.392310 , 0.000207 ,  92
   6.4031 , 0.392340 , 0.000207 ,  93
   6.4031 , 0.392325 , 0.000207 ,  94
   6.4031 , 0.392316 , 0.000207 ,  95
   6.4031 , 0.392311 , 0.000207 ,  96
   6.4031 , 0.392290 , 0.000207 ,  97
   6.4031 , 0.392318 , 0.000207 ,  98
   6.4031 , 0.392312 , 0.000207 ,  99
   6.4031 , 0.392310 , 0.000207 , 100
   6.4807 , 0.394562 , 0.000227 ,   0
   6.4807 , 0.394580 , 0.000227 ,   1
   6.4807 , 0.394579 , 0.000227 ,   2
   6.4807 , 0.394566 , 0.000227 ,   3
   6.4807 , 0.394581 , 0.000227 ,   4
   6.4807 , 0.394584 , 0.000227 ,   5
   6.4807 , 0.394573 , 0.000227 ,   6
   6.4807 , 0.394572 , 0.000227 ,   7
   6.4807 , 0.394541 , 0.000227 ,   8
   6.4807 , 0.394585 , 0.000227 ,   9
   6.4807 , 0.394539 , 0.000227 ,  10
   6.4807 , 0.394560 , 0.000227 ,  11
   6.4807 , 0.394568 , 0.000227 ,  12
   6.4807 , 0.394571 , 0.000227 ,  13
   6.4807 , 0.394575 , 0.000227 ,  14
   6.4807 , 0.394558 , 0.000227 ,  15
   6.4807 , 0.394542 , 0.000227 ,  16
   6.4807 , 0.394526 , 0.000227 ,  17
   6.4807 , 0.394575 , 0.000227 ,  18
   6.4807 , 0.394537 , 0.000227 ,  19
   6.4807 , 0.394521 , 0.000227 ,  20
   6.4807 , 0.394566 , 0.000227 ,  21
   6.4807 , 0.394534 , 0.000227 ,  22
   6.4807 , 0.394571 , 0.000227 ,  23
   6.4807 , 0.394560 , 0.000227 ,  24
   6.4807 , 0.394538 , 0.000227 ,  25
   6.4807 , 0.394559 , 0.000227 ,  26
   6.4807 , 0.394548 , 0.000227 ,  27
   6.4807 , 0.394591 , 0.000227 ,  28
   6.4807 , 0.394569 , 0.000227 ,  29
   6.4807 , 0.394558 , 0.000227 ,  30
   6.4807 , 0.394574 , 0.000227 ,  31
   6.4807 , 0.394539 , 0.000227 ,  32
   6.4807 , 0.394555 , 0.000227 ,  33
   6.4807 , 0.394552 , 0.000227 ,  34
   6.4807 , 0.394526 , 0.000227 ,  35
   6.4807 , 0.394551 , 0.000227 ,  36
   6.4807 , 0.394542 , 0.000227 ,  37
   6.4807 , 0.394564 , 0.000227 ,  38
   6.4807 , 0.394537 , 0.000227 ,  39
   6.4807 , 0.394580 , 0.000227 ,  40
   6.4807 , 0.394554 , 0.000227 ,  41
   6.4807 , 0.394563 , 0.000227 ,  42
   6.4807 , 0.394593 , 0.000227 ,  43
   6.4807 , 0.394565 , 0.000227 ,  44
   6.4807 , 0.394553 , 0.000227 ,  45
   6.4807 , 0.394539 , 0.000227 ,  46
   6.4807 , 0.394613 , 0.000227 ,  47
   6.4807 , 0.394554 , 0.000227 ,  48
   6.4807 , 0.394571 , 0.000227 ,  49
   6.4807 , 0.394543 , 0.000227 ,  50
   6.4807 , 0.394553 , 0.000227 ,  51
   6.4807 , 0.394598 , 0.000227 ,  52
   6.4807 , 0.394533 , 0.000227 ,  53
   6.4807 , 0.394528 , 0.000227 ,  54
   6.4807 , 0.394552 , 0.000227 ,  55
   6.4807 , 0.394559 , 0.000227 ,  56
   6.4807 , 0.394569 , 0.000227 ,  57
   6.4807 , 0.394634 , 0.000227 ,  58
   6.4807 , 0.394585 , 0.000227 ,  59
   6.4807 , 0.394553 , 0.000227 ,  60
   6.4807 , 0.394604 , 0.000227 ,  61
   6.4807 , 0.394580 , 0.000227 ,  62
   6.4807 , 0.394581 , 0.000227 ,  63
   6.4807 , 0.394578 , 0.000227 ,  64
   6.4807 , 0.394568 , 0.000227 ,  65
   6.4807 , 0.394594 , 0.000227 ,  66
   6.4807 , 0.394585 , 0.000227 ,  67
   6.4807 , 0.394554 , 0.000227 ,  68
   6.4807 , 0.394605 , 0.000227 ,  69
   6.4807 , 0.394529 , 0.000227 ,  70
   6.4807 , 0.394568 , 0.000227 ,  71
   6.4807 , 0.394535 , 0.000227 ,  72
   6.4807 , 0.394559 , 0.000227 ,  73
   6.4807 , 0.394568 , 0.000227 ,  74
   6.4807 , 0.394593 , 0.000227 ,  75
   6.4807 , 0.394554 , 0.000227 ,  76
   6.4807 , 0.394539 , 0.000227 ,  77
   6.4807 , 0.394497 , 0.000227 ,  78
   6.4807 , 0.394518 , 0.000227 ,  79
   6.4807 , 0.394534 , 0.000227 ,  80
   6.4807 , 0.394573 , 0.000227 ,  81
   6.4807 , 0.394567 , 0.000227 ,  82
   6.4807 , 0.394589 , 0.000227 ,  83
   6.4807 , 0.394530 , 0.000227 ,  84
   6.4807 , 0.394555 , 0.000227 ,  85
   6.4807 , 0.394552 , 0.000227 ,  86
   6.4807 , 0.394571 , 0.000227 ,  87
   6.4807 , 0.394597 , 0.000227 ,  88
   6.4807 , 0.394553 , 0.000227 ,  89
   6.4807 , 0.394566 , 0.000227 ,  90
   6.4807 , 0.394605 , 0.000227 ,  91
   6.4807 , 0.394549 , 0.000227 ,  92
   6.4807 , 0.394574 , 0.000227 ,  93
   6.4807 , 0.394558 , 0.000227 ,  94
   6.4807 , 0.394543 , 0.000227 ,  95
   6.4807 , 0.394552 , 0.000227 ,  96
   6.4807 , 0.394539 , 0.000227 ,  97
   6.4807 , 0.394556 , 0.000227 ,  98
   6.4807 , 0.394568 , 0.000227 ,  99
   6.4807 , 0.394549 , 0.000227 , 100
   6.5574 , 0.396744 , 0.000254 ,   0
   6.5574 , 0.396762 , 0.000254 ,   1
   6.5574 , 0.396759 , 0.000254 ,   2
   6.5574 , 0.396738 , 0.000254 ,   3
   6.5574 , 0.396757 , 0.000254 ,   4
   6.5574 , 0.396766 , 0.000254 ,   5
   6.5574 , 0.396755 , 0.000254 ,   6
   6.5574 , 0.396760 , 0.000254 ,   7
   6.5574 , 0.396728 , 0.000254 ,   8
   6.5574 , 0.396778 , 0.000254 ,   9
   6.5574 , 0.396727 , 0.000254 ,  10
   6.5574 , 0.396754 , 0.000254 ,  11
   6.5574 , 0.396756 , 0.000254 ,  12
   6.5574 , 0.396755 , 0.000254 ,  13
   6.5574 , 0.396749 , 0.000254 ,  14
   6.5574 , 0.396745 , 0.000254 ,  15
   6.5574 , 0.396745 , 0.000254 ,  16
   6.5574 , 0.396681 , 0.000254 ,  17
   6.5574 , 0.396768 , 0.000254 ,  18
   6.5574 , 0.396739 , 0.000254 ,  19
   6.5574 , 0.396714 , 0.000254 ,  20
   6.5574 , 0.396744 , 0.000254 ,  21
   6.5574 , 0.396712 , 0.000254 ,  22
   6.5574 , 0.396754 , 0.000254 ,  23
   6.5574 , 0.396745 , 0.000254 ,  24
   6.5574 , 0.396716 , 0.000254 ,  25
   6.5574 , 0.396711 , 0.000254 ,  26
   6.5574 , 0.396717 , 0.000254 ,  27
   6.5574 , 0.396752 , 0.000254 ,  28
   6.5574 , 0.396752 , 0.000254 ,  29
   6.5574 , 0.396723 , 0.000254 ,  30
   6.5574 , 0.396769 , 0.000254 ,  31
   6.5574 , 0.396703 , 0.000254 ,  32
   6.5574 , 0.396743 , 0.000254 ,  33
   6.5574 , 0.396743 , 0.000254 ,  34
   6.5574 , 0.396711 , 0.000254 ,  35
   6.5574 , 0.396722 , 0.000254 ,  36
   6.5574 , 0.396718 , 0.000254 ,  37
   6.5574 , 0.396746 , 0.000254 ,  38
   6.5574 , 0.396718 , 0.000254 ,  39
   6.5574 , 0.396769 , 0.000254 ,  40
   6.5574 , 0.396747 , 0.000254 ,  41
   6.5574 , 0.396750 , 0.000254 ,  42
   6.5574 , 0.396792 , 0.000254 ,  43
   6.5574 , 0.396759 , 0.000254 ,  44
   6.5574 , 0.396729 , 0.000254 ,  45
   6.5574 , 0.396724 , 0.000254 ,  46
   6.5574 , 0.396785 , 0.000254 ,  47
   6.5574 , 0.396708 , 0.000254 ,  48
   6.5574 , 0.396733 , 0.000254 ,  49
   6.5574 , 0.396731 , 0.000254 ,  50
   6.5574 , 0.396729 , 0.000254 ,  51
   6.5574 , 0.396784 , 0.000254 ,  52
   6.5574 , 0.396714 , 0.000254 ,  53
   6.5574 , 0.396709 , 0.000254 ,  54
   6.5574 , 0.396743 , 0.000254 ,  55
   6.5574 , 0.396728 , 0.000254 ,  56
   6.5574 , 0.396766 , 0.000254 ,  57
   6.5574 , 0.396831 , 0.000254 ,  58
   6.5574 , 0.396762 , 0.000254 ,  59
   6.5574 , 0.396745 , 0.000254 ,  60
   6.5574 , 0.396792 , 0.000254 ,  61
   6.5574 , 0.396749 , 0.000254 ,  62
   6.5574 , 0.396771 , 0.000254 ,  63
   6.5574 , 0.396754 , 0.000254 ,  64
   6.5574 , 0.396758 , 0.000254 ,  65
   6.5574 , 0.396772 , 0.000254 ,  66
   6.5574 , 0.396770 , 0.000254 ,  67
   6.5574 , 0.396748 , 0.000254 ,  68
   6.5574 , 0.396779 , 0.000254 ,  69
   6.5574 , 0.396720 , 0.000254 ,  70
   6.5574 , 0.396764 , 0.000254 ,  71
   6.5574 , 0.396718 , 0.000254 ,  72
   6.5574 , 0.396754 , 0.000254 ,  73
   6.5574 , 0.396741 , 0.000254 ,  74
   6.5574 , 0.396774 , 0.000254 ,  75
   6.5574 , 0.396722 , 0.000254 ,  76
   6.5574 , 0.396733 , 0.000254 ,  77
   6.5574 , 0.396703 , 0.000254 ,  78
   6.5574 , 0.396695 , 0.000254 ,  79
   6.5574 , 0.396722 , 0.000254 ,  80
   6.5574 , 0.396750 , 0.000254 ,  81
   6.5574 , 0.396745 , 0.000254 ,  82
   6.5574 , 0.396779 , 0.000254 ,  83
   6.5574 , 0.396701 , 0.000254 ,  84
   6.5574 , 0.396746 , 0.000254 ,  85
   6.5574 , 0.396718 , 0.000254 ,  86
   6.5574 , 0.396743 , 0.000254 ,  87
   6.5574 , 0.396780 , 0.000254 ,  88
   6.5574 , 0.396741 , 0.000254 ,  89
   6.5574 , 0.396746 , 0.000254 ,  90
   6.5574 , 0.396800 , 0.000254 ,  91
   6.5574 , 0.396732 , 0.000254 ,  92
   6.5574 , 0.396769 , 0.000254 ,  93
   6.5574 , 0.396764 , 0.000254 ,  94
   6.5574 , 0.396738 , 0.000254 ,  95
   6.5574 , 0.396727 , 0.000254 ,  96
   6.5574 , 0.396698 , 0.000254 ,  97
   6.5574 , 0.396748 , 0.000254 ,  98
   6.5574 , 0.396729 , 0.000254 ,  99
   6.5574 , 0.396728 , 0.000254 , 100
   6.6332 , 0.398967 , 0.000260 ,   0
   6.6332 , 0.398986 , 0.000260 ,   1
   6.6332 , 0.398986 , 0.000260 ,   2
   6.6332 , 0.398990 , 0.000260 ,   3
   6.6332 , 0.399002 , 0.000260 ,   4
   6.6332 , 0.398981 , 0.000260 ,   5
   6.6332 , 0.399005 , 0.000260 ,   6
   6.6332 , 0.398950 , 0.000260 ,   7
   6.6332 , 0.398957 , 0.000260 ,   8
   6.6332 , 0.398983 , 0.000260 ,   9
   6.6332 , 0.398942 , 0.000260 ,  10
   6.6332 , 0.398971 , 0.000260 ,  11
   6.6332 , 0.398968 , 0.000260 ,  12
   6.6332 , 0.398989 , 0.000260 ,  13
   6.6332 , 0.398974 , 0.000260 ,  14
   6.6332 , 0.398974 , 0.000260 ,  15
   6.6332 , 0.398945 , 0.000260 ,  16
   6.6332 , 0.398915 , 0.000260 ,  17
   6.6332 , 0.398978 , 0.000260 ,  18
   6.6332 , 0.398958 , 0.000260 ,  19
   6.6332 , 0.398950 , 0.000260 ,  20
   6.6332 , 0.398977 , 0.000260 ,  21
   6.6332 , 0.398934 , 0.000260 ,  22
   6.6332 , 0.398968 , 0.000260 ,  23
   6.6332 , 0.398957 , 0.000260 ,  24
   6.6332 , 0.398949 , 0.000260 ,  25
   6.6332 , 0.398940 , 0.000260 ,  26
   6.6332 , 0.398943 , 0.000260 ,  27
   6.6332 , 0.398990 , 0.000260 ,  28
   6.6332 , 0.398961 , 0.000260 ,  29
   6.6332 , 0.398942 , 0.000260 ,  30
   6.6332 , 0.398971 , 0.000260 ,  31
   6.6332 , 0.398938 , 0.000260 ,  32
   6.6332 , 0.398965 , 0.000260 ,  33
   6.6332 , 0.398975 , 0.000260 ,  34
   6.6332 , 0.398927 , 0.000260 ,  35
   6.6332 , 0.398957 , 0.000260 ,  36
   6.6332 , 0.398960 , 0.000260 ,  37
   6.6332 , 0.398981 , 0.000260 ,  38
   6.6332 , 0.398921 , 0.000260 ,  39
   6.6332 , 0.398989 , 0.000260 ,  40
   6.6332 , 0.398979 , 0.000260 ,  41
   6.6332 , 0.398953 , 0.000260 ,  42
   6.6332 , 0.399008 , 0.000260 ,  43
   6.6332 , 0.398987 , 0.000260 ,  44
   6.6332 , 0.398980 , 0.000260 ,  45
   6.6332 , 0.398954 , 0.000260 ,  46
   6.6332 , 0.399002 , 0.000260 ,  47
   6.6332 , 0.398935 , 0.000260 ,  48
   6.6332 , 0.398965 , 0.000260 ,  49
   6.6332 , 0.398962 , 0.000260 ,  50
   6.6332 , 0.398949 , 0.000260 ,  51
   6.6332 , 0.399013 , 0.000260 ,  52
   6.6332 , 0.398945 , 0.000260 ,  53
   6.6332 , 0.398925 , 0.000260 ,  54
   6.6332 , 0.398965 , 0.000260 ,  55
   6.6332 , 0.398952 , 0.000260 ,  56
   6.6332 , 0.398994 , 0.000260 ,  57
   6.6332 , 0.399038 , 0.000260 ,  58
   6.6332 , 0.398985 , 0.000260 ,  59
   6.6332 , 0.398956 , 0.000260 ,  60
   6.6332 , 0.398998 , 0.000260 ,  61
   6.6332 , 0.398982 , 0.000260 ,  62
   6.6332 , 0.398977 , 0.000260 ,  63
   6.6332 , 0.398968 , 0.000260 ,  64
   6.6332 , 0.398994 , 0.000260 ,  65
   6.6332 , 0.399004 , 0.000260 ,  66
   6.6332 , 0.398987 , 0.000260 ,  67
   6.6332 , 0.398997 , 0.000260 ,  68
   6.6332 , 0.399019 , 0.000260 ,  69
   6.6332 , 0.398901 , 0.000260 ,  70
   6.6332 , 0.398972 , 0.000260 ,  71
   6.6332 , 0.398931 , 0.000260 ,  72
   6.6332 , 0.398964 , 0.000260 ,  73
   6.6332 , 0.398973 , 0.000260 ,  74
   6.6332 , 0.398993 , 0.000260 ,  75
   6.6332 , 0.398961 , 0.000260 ,  76
   6.6332 , 0.398948 , 0.000260 ,  77
   6.6332 , 0.398909 , 0.000260 ,  78
   6.6332 , 0.398906 , 0.000260 ,  79
   6.6332 , 0.398933 , 0.000260 ,  80
   6.6332 , 0.398974 , 0.000260 ,  81
   6.6332 , 0.398972 , 0.000260 ,  82
   6.6332 , 0.399018 , 0.000260 ,  83
   6.6332 , 0.398946 , 0.000260 ,  84
   6.6332 , 0.398964 , 0.000260 ,  85
   6.6332 , 0.398949 , 0.000260 ,  86
   6.6332 , 0.398971 , 0.000260 ,  87
   6.6332 , 0.398993 , 0.000260 ,  88
   6.6332 , 0.398968 , 0.000260 ,  89
   6.6332 , 0.398940 , 0.000260 ,  90
   6.6332 , 0.398998 , 0.000260 ,  91
   6.6332 , 0.398960 , 0.000260 ,  92
   6.6332 , 0.398998 , 0.000260 ,  93
   6.6332 , 0.398958 , 0.000260 ,  94
   6.6332 , 0.398971 , 0.000260 ,  95
   6.6332 , 0.398948 , 0.000260 ,  96
   6.6332 , 0.398933 , 0.000260 ,  97
   6.6332 , 0.398974 , 0.000260 ,  98
   6.6332 , 0.398958 , 0.000260 ,  99
   6.6332 , 0.398932 , 0.000260 , 100
   6.7082 , 0.401101 , 0.000246 ,   0
   6.7082 , 0.401114 , 0.000246 ,   1
   6.7082 , 0.401111 , 0.000246 ,   2
   6.7082 , 0.401113 , 0.000246 ,   3
   6.7082 , 0.401120 , 0.000246 ,   4
   6.7082 , 0.401125 , 0.000246 ,   5
   6.7082 , 0.401116 , 0.000246 ,   6
   6.7082 , 0.401109 , 0.000246 ,   7
   6.7082 , 0.401086 , 0.000246 ,   8
   6.7082 , 0.401130 , 0.000246 ,   9
   6.7082 , 0.401075 , 0.000246 ,  10
   6.7082 , 0.401102 , 0.000246 ,  11
   6.7082 , 0.401111 , 0.000246 ,  12
   6.7082 , 0.401117 , 0.000246 ,  13
   6.7082 , 0.401101 , 0.000246 ,  14
   6.7082 , 0.401106 , 0.000246 ,  15
   6.7082 , 0.401087 , 0.000246 ,  16
   6.7082 , 0.401057 , 0.000246 ,  17
   6.7082 , 0.401118 , 0.000246 ,  18
   6.7082 , 0.401082 , 0.000246 ,  19
   6.7082 , 0.401073 , 0.000246 ,  20
   6.7082 , 0.401107 , 0.000246 ,  21
   6.7082 , 0.401070 , 0.000246 ,  22
   6.7082 , 0.401112 , 0.000246 ,  23
   6.7082 , 0.401093 , 0.000246 ,  24
   6.7082 , 0.401084 , 0.000246 ,  25
   6.7082 , 0.401079 , 0.000246 ,  26
   6.7082 , 0.401082 , 0.000246 ,  27
   6.7082 , 0.401130 , 0.000246 ,  28
   6.7082 , 0.401108 , 0.000246 ,  29
   6.7082 , 0.401089 , 0.000246 ,  30
   6.7082 , 0.401115 , 0.000246 ,  31
   6.7082 , 0.401072 , 0.000246 ,  32
   6.7082 , 0.401088 , 0.000246 ,  33
   6.7082 , 0.401098 , 0.000246 ,  34
   6.7082 , 0.401060 , 0.000246 ,  35
   6.7082 , 0.401084 , 0.000246 ,  36
   6.7082 , 0.401074 , 0.000246 ,  37
   6.7082 , 0.401110 , 0.000246 ,  38
   6.7082 , 0.401069 , 0.000246 ,  39
   6.7082 , 0.401126 , 0.000246 ,  40
   6.7082 , 0.401104 , 0.000246 ,  41
   6.7082 , 0.401096 , 0.000246 ,  42
   6.7082 , 0.401147 , 0.000246 ,  43
   6.7082 , 0.401108 , 0.000246 ,  44
   6.7082 , 0.401095 , 0.000246 ,  45
   6.7082 , 0.401082 , 0.000246 ,  46
   6.7082 , 0.401150 , 0.000246 ,  47
   6.7082 , 0.401069 , 0.000246 ,  48
   6.7082 , 0.401108 , 0.000246 ,  49
   6.7082 , 0.401087 , 0.000246 ,  50
   6.7082 , 0.401088 , 0.000246 ,  51
   6.7082 , 0.401142 , 0.000246 ,  52
   6.7082 , 0.401070 , 0.000246 ,  53
   6.7082 , 0.401069 , 0.000246 ,  54
   6.7082 , 0.401093 , 0.000246 ,  55
   6.7082 , 0.401103 , 0.000246 ,  56
   6.7082 , 0.401115 , 0.000246 ,  57
   6.7082 , 0.401175 , 0.000246 ,  58
   6.7082 , 0.401124 , 0.000246 ,  59
   6.7082 , 0.401091 , 0.000246 ,  60
   6.7082 , 0.401152 , 0.000246 ,  61
   6.7082 , 0.401124 , 0.000246 ,  62
   6.7082 , 0.401109 , 0.000246 ,  63
   6.7082 , 0.401116 , 0.000246 ,  64
   6.7082 , 0.401127 , 0.000246 ,  65
   6.7082 , 0.401140 , 0.000246 ,  66
   6.7082 , 0.401121 , 0.000246 ,  67
   6.7082 , 0.401094 , 0.000246 ,  68
   6.7082 , 0.401137 , 0.000246 ,  69
   6.7082 , 0.401063 , 0.000246 ,  70
   6.7082 , 0.401101 , 0.000246 ,  71
   6.7082 , 0.401062 , 0.000246 ,  72
   6.7082 , 0.401109 , 0.000246 ,  73
   6.7082 , 0.401104 , 0.000246 ,  74
   6.7082 , 0.401126 , 0.000246 ,  75
   6.7082 , 0.401091 , 0.000246 ,  76
   6.7082 , 0.401082 , 0.000246 ,  77
   6.7082 , 0.401046 , 0.000246 ,  78
   6.7082 , 0.401046 , 0.000246 ,  79
   6.7082 , 0.401063 , 0.000246 ,  80
   6.7082 , 0.401111 , 0.000246 ,  81
   6.7082 , 0.401106 , 0.000246 ,  82
   6.7082 , 0.401129 , 0.000246 ,  83
   6.7082 , 0.401072 , 0.000246 ,  84
   6.7082 , 0.401092 , 0.000246 ,  85
   6.7082 , 0.401085 , 0.000246 ,  86
   6.7082 , 0.401111 , 0.000246 ,  87
   6.7082 , 0.401141 , 0.000246 ,  88
   6.7082 , 0.401099 , 0.000246 ,  89
   6.7082 , 0.401092 , 0.000246 ,  90
   6.7082 , 0.401150 , 0.000246 ,  91
   6.7082 , 0.401084 , 0.000246 ,  92
   6.7082 , 0.401121 , 0.000246 ,  93
   6.7082 , 0.401097 , 0.000246 ,  94
   6.7082 , 0.401090 , 0.000246 ,  95
   6.7082 , 0.401090 , 0.000246 ,  96
   6.7082 , 0.401065 , 0.000246 ,  97
   6.7082 , 0.401098 , 0.000246 ,  98
   6.7082 , 0.401103 , 0.000246 ,  99
   6.7082 , 0.401085 , 0.000246 , 100
   6.7823 , 0.403221 , 0.000266 ,   0
   6.7823 , 0.403241 , 0.000266 ,   1
   6.7823 , 0.403237 , 0.000266 ,   2
   6.7823 , 0.403255 , 0.000266 ,   3
   6.7823 , 0.403250 , 0.000266 ,   4
   6.7823 , 0.403244 , 0.000266 ,   5
   6.7823 , 0.403253 , 0.000266 ,   6
   6.7823 , 0.403218 , 0.000266 ,   7
   6.7823 , 0.403209 , 0.000266 ,   8
   6.7823 , 0.403245 , 0.000266 ,   9
   6.7823 , 0.403197 , 0.000266 ,  10
   6.7823 , 0.403224 , 0.000266 ,  11
   6.7823 , 0.403227 , 0.000266 ,  12
   6.7823 , 0.403243 , 0.000266 ,  13
   6.7823 , 0.403221 , 0.000266 ,  14
   6.7823 , 0.403224 , 0.000266 ,  15
   6.7823 , 0.403197 , 0.000266 ,  16
   6.7823 , 0.403177 , 0.000266 ,  17
   6.7823 , 0.403235 , 0.000266 ,  18
   6.7823 , 0.403204 , 0.000266 ,  19
   6.7823 , 0.403199 , 0.000266 ,  20
   6.7823 , 0.403228 , 0.000266 ,  21
   6.7823 , 0.403196 , 0.000266 ,  22
   6.7823 , 0.403230 , 0.000266 ,  23
   6.7823 , 0.403214 , 0.000266 ,  24
   6.7823 , 0.403205 , 0.000266 ,  25
   6.7823 , 0.403194 , 0.000266 ,  26
   6.7823 , 0.403200 , 0.000266 ,  27
   6.7823 , 0.403252 , 0.000266 ,  28
   6.7823 , 0.403222 , 0.000266 ,  29
   6.7823 , 0.403203 , 0.000266 ,  30
   6.7823 , 0.403224 , 0.000266 ,  31
   6.7823 , 0.403197 , 0.000266 ,  32
   6.7823 , 0.403207 , 0.000266 ,  33
   6.7823 , 0.403224 , 0.000266 ,  34
   6.7823 , 0.403177 , 0.000266 ,  35
   6.7823 , 0.403205 , 0.000266 ,  36
   6.7823 , 0.403206 , 0.000266 ,  37
   6.7823 , 0.403244 , 0.000266 ,  38
   6.7823 , 0.403172 , 0.000266 ,  39
   6.7823 , 0.403244 , 0.000266 ,  40
   6.7823 , 0.403235 , 0.000266 ,  41
   6.7823 , 0.403211 , 0.000266 ,  42
   6.7823 , 0.403267 , 0.000266 ,  43
   6.7823 , 0.403228 , 0.000266 ,  44
   6.7823 , 0.403221 , 0.000266 ,  45
   6.7823 , 0.403203 , 0.000266 ,  46
   6.7823 , 0.403272 , 0.000266 ,  47
   6.7823 , 0.403187 , 0.000266 ,  48
   6.7823 , 0.403225 , 0.000266 ,  49
   6.7823 , 0.403212 , 0.000266 ,  50
   6.7823 , 0.403208 , 0.000266 ,  51
   6.7823 , 0.403265 , 0.000266 ,  52
   6.7823 , 0.403193 , 0.000266 ,  53
   6.7823 , 0.403183 , 0.000266 ,  54
   6.7823 , 0.403205 , 0.000266 ,  55
   6.7823 , 0.403220 , 0.000266 ,  56
   6.7823 , 0.403236 , 0.000266 ,  57
   6.7823 , 0.403287 , 0.000266 ,  58
   6.7823 , 0.403242 , 0.000266 ,  59
   6.7823 , 0.403204 , 0.000266 ,  60
   6.7823 , 0.403258 , 0.000266 ,  61
   6.7823 , 0.403245 , 0.000266 ,  62
   6.7823 , 0.403223 , 0.000266 ,  63
   6.7823 , 0.403234 , 0.000266 ,  64
   6.7823 , 0.403254 , 0.000266 ,  65
   6.7823 , 0.403261 , 0.000266 ,  66
   6.7823 , 0.403241 , 0.000266 ,  67
   6.7823 , 0.403230 , 0.000266 ,  68
   6.7823 , 0.403273 , 0.000266 ,  69
   6.7823 , 0.403156 , 0.000266 ,  70
   6.7823 , 0.403221 , 0.000266 ,  71
   6.7823 , 0.403180 , 0.000266 ,  72
   6.7823 , 0.403230 , 0.000266 ,  73
   6.7823 , 0.403221 , 0.000266 ,  74
   6.7823 , 0.403249 , 0.000266 ,  75
   6.7823 , 0.403218 , 0.000266 ,  76
   6.7823 , 0.403199 , 0.000266 ,  77
   6.7823 , 0.403150 , 0.000266 ,  78
   6.7823 , 0.403156 , 0.000266 ,  79
   6.7823 , 0.403180 , 0.000266 ,  80
   6.7823 , 0.403232 , 0.000266 ,  81
   6.7823 , 0.403228 , 0.000266 ,  82
   6.7823 , 0.403263 , 0.000266 ,  83
   6.7823 , 0.403198 , 0.000266 ,  84
   6.7823 , 0.403216 , 0.000266 ,  85
   6.7823 , 0.403208 , 0.000266 ,  86
   6.7823 , 0.403232 , 0.000266 ,  87
   6.7823 , 0.403247 , 0.000266 ,  88
   6.7823 , 0.403221 , 0.000266 ,  89
   6.7823 , 0.403200 , 0.000266 ,  90
   6.7823 , 0.403261 , 0.000266 ,  91
   6.7823 , 0.403206 , 0.000266 ,  92
   6.7823 , 0.403241 , 0.000266 ,  93
   6.7823 , 0.403208 , 0.000266 ,  94
   6.7823 , 0.403219 , 0.000266 ,  95
   6.7823 , 0.403211 , 0.000266 ,  96
   6.7823 , 0.403190 , 0.000266 ,  97
   6.7823 , 0.403227 , 0.000266 ,  98
   6.7823 , 0.403223 , 0.000266 ,  99
   6.7823 , 0.403194 , 0.000266 , 100
   6.9282 , 0.407274 , 0.000296 ,   0
   6.9282 , 0.407287 , 0.000296 ,   1
   6.9282 , 0.407256 , 0.000296 ,   2
   6.9282 , 0.407248 , 0.000296 ,   3
   6.9282 , 0.407301 , 0.000296 ,   4
   6.9282 , 0.407310 , 0.000296 ,   5
   6.9282 , 0.407255 , 0.000296 ,   6
   6.9282 , 0.407269 , 0.000296 ,   7
   6.9282 , 0.407269 , 0.000296 ,   8
   6.9282 , 0.407312 , 0.000296 ,   9
   6.9282 , 0.407265 , 0.000296 ,  10
   6.9282 , 0.407291 , 0.000296 ,  11
   6.9282 , 0.407312 , 0.000296 ,  12
   6.9282 , 0.407286 , 0.000296 ,  13
   6.9282 , 0.407282 , 0.000296 ,  14
   6.9282 , 0.407269 , 0.000296 ,  15
   6.9282 , 0.407291 , 0.000296 ,  16
   6.9282 , 0.407211 , 0.000296 ,  17
   6.9282 , 0.407307 , 0.000296 ,  18
   6.9282 , 0.407270 , 0.000296 ,  19
   6.9282 , 0.407234 , 0.000296 ,  20
   6.9282 , 0.407253 , 0.000296 ,  21
   6.9282 , 0.407249 , 0.000296 ,  22
   6.9282 , 0.407284 , 0.000296 ,  23
   6.9282 , 0.407273 , 0.000296 ,  24
   6.9282 , 0.407224 , 0.000296 ,  25
   6.9282 , 0.407224 , 0.000296 ,  26
   6.9282 , 0.407245 , 0.000296 ,  27
   6.9282 , 0.407287 , 0.000296 ,  28
   6.9282 , 0.407301 , 0.000296 ,  29
   6.9282 , 0.407274 , 0.000296 ,  30
   6.9282 , 0.407281 , 0.000296 ,  31
   6.9282 , 0.407236 , 0.000296 ,  32
   6.9282 , 0.407251 , 0.000296 ,  33
   6.9282 , 0.407282 , 0.000296 ,  34
   6.9282 , 0.407250 , 0.000296 ,  35
   6.9282 , 0.407248 , 0.000296 ,  36
   6.9282 , 0.407260 , 0.000296 ,  37
   6.9282 , 0.407258 , 0.000296 ,  38
   6.9282 , 0.407262 , 0.000296 ,  39
   6.9282 , 0.407314 , 0.000296 ,  40
   6.9282 , 0.407263 , 0.000296 ,  41
   6.9282 , 0.407281 , 0.000296 ,  42
   6.9282 , 0.407322 , 0.000296 ,  43
   6.9282 , 0.407299 , 0.000296 ,  44
   6.9282 , 0.407227 , 0.000296 ,  45
   6.9282 , 0.407251 , 0.000296 ,  46
   6.9282 , 0.407311 , 0.000296 ,  47
   6.9282 , 0.407237 , 0.000296 ,  48
   6.9282 , 0.407266 , 0.000296 ,  49
   6.9282 , 0.407273 , 0.000296 ,  50
   6.9282 , 0.407241 , 0.000296 ,  51
   6.9282 , 0.407313 , 0.000296 ,  52
   6.9282 , 0.407258 , 0.000296 ,  53
   6.9282 , 0.407245 , 0.000296 ,  54
   6.9282 , 0.407283 , 0.000296 ,  55
   6.9282 , 0.407269 , 0.000296 ,  56
   6.9282 , 0.407307 , 0.000296 ,  57
   6.9282 , 0.407373 , 0.000296 ,  58
   6.9282 , 0.407298 , 0.000296 ,  59
   6.9282 , 0.407269 , 0.000296 ,  60
   6.9282 , 0.407317 , 0.000296 ,  61
   6.9282 , 0.407262 , 0.000296 ,  62
   6.9282 , 0.407299 , 0.000296 ,  63
   6.9282 , 0.407280 , 0.000296 ,  64
   6.9282 , 0.407275 , 0.000296 ,  65
   6.9282 , 0.407293 , 0.000296 ,  66
   6.9282 , 0.407276 , 0.000296 ,  67
   6.9282 , 0.407252 , 0.000296 ,  68
   6.9282 , 0.407308 , 0.000296 ,  69
   6.9282 , 0.407268 , 0.000296 ,  70
   6.9282 , 0.407302 , 0.000296 ,  71
   6.9282 , 0.407250 , 0.000296 ,  72
   6.9282 , 0.407312 , 0.000296 ,  73
   6.9282 , 0.407273 , 0.000296 ,  74
   6.9282 , 0.407308 , 0.000296 ,  75
   6.9282 , 0.407247 , 0.000296 ,  76
   6.9282 , 0.407272 , 0.000296 ,  77
   6.9282 , 0.407268 , 0.000296 ,  78
   6.9282 , 0.407202 , 0.000296 ,  79
   6.9282 , 0.407258 , 0.000296 ,  80
   6.9282 , 0.407267 , 0.000296 ,  81
   6.9282 , 0.407253 , 0.000296 ,  82
   6.9282 , 0.407334 , 0.000296 ,  83
   6.9282 , 0.407217 , 0.000296 ,  84
   6.9282 , 0.407264 , 0.000296 ,  85
   6.9282 , 0.407241 , 0.000296 ,  86
   6.9282 , 0.407255 , 0.000296 ,  87
   6.9282 , 0.407314 , 0.000296 ,  88
   6.9282 , 0.407281 , 0.000296 ,  89
   6.9282 , 0.407305 , 0.000296 ,  90
   6.9282 , 0.407336 , 0.000296 ,  91
   6.9282 , 0.407254 , 0.000296 ,  92
   6.9282 , 0.407295 , 0.000296 ,  93
   6.9282 , 0.407316 , 0.000296 ,  94
   6.9282 , 0.407269 , 0.000296 ,  95
   6.9282 , 0.407248 , 0.000296 ,  96
   6.9282 , 0.407235 , 0.000296 ,  97
   6.9282 , 0.407271 , 0.000296 ,  98
   6.9282 , 0.407241 , 0.000296 ,  99
   6.9282 , 0.407273 , 0.000296 , 100
   7.0000 , 0.409312 , 0.000272 ,   0
   7.0000 , 0.409327 , 0.000272 ,   1
   7.0000 , 0.409333 , 0.000272 ,   2
   7.0000 , 0.409355 , 0.000272 ,   3
   7.0000 , 0.409335 , 0.000272 ,   4
   7.0000 , 0.409337 , 0.000272 ,   5
   7.0000 , 0.409352 , 0.000272 ,   6
   7.0000 , 0.409312 , 0.000272 ,   7
   7.0000 , 0.409295 , 0.000272 ,   8
   7.0000 , 0.409331 , 0.000272 ,   9
   7.0000 , 0.409287 , 0.000272 ,  10
   7.0000 , 0.409309 , 0.000272 ,  11
   7.0000 , 0.409306 , 0.000272 ,  12
   7.0000 , 0.409328 , 0.000272 ,  13
   7.0000 , 0.409315 , 0.000272 ,  14
   7.0000 , 0.409336 , 0.000272 ,  15
   7.0000 , 0.409272 , 0.000272 ,  16
   7.0000 , 0.409262 , 0.000272 ,  17
   7.0000 , 0.409344 , 0.000272 ,  18
   7.0000 , 0.409292 , 0.000272 ,  19
   7.0000 , 0.409313 , 0.000272 ,  20
   7.0000 , 0.409308 , 0.000272 ,  21
   7.0000 , 0.409294 , 0.000272 ,  22
   7.0000 , 0.409327 , 0.000272 ,  23
   7.0000 , 0.409292 , 0.000272 ,  24
   7.0000 , 0.409301 , 0.000272 ,  25
   7.0000 , 0.409283 , 0.000272 ,  26
   7.0000 , 0.409295 , 0.000272 ,  27
   7.0000 , 0.409344 , 0.000272 ,  28
   7.0000 , 0.409320 , 0.000272 ,  29
   7.0000 , 0.409298 , 0.000272 ,  30
   7.0000 , 0.409330 , 0.000272 ,  31
   7.0000 , 0.409281 , 0.000272 ,  32
   7.0000 , 0.409315 , 0.000272 ,  33
   7.0000 , 0.409313 , 0.000272 ,  34
   7.0000 , 0.409274 , 0.000272 ,  35
   7.0000 , 0.409279 , 0.000272 ,  36
   7.0000 , 0.409297 , 0.000272 ,  37
   7.0000 , 0.409329 , 0.000272 ,  38
   7.0000 , 0.409265 , 0.000272 ,  39
   7.0000 , 0.409337 , 0.000272 ,  40
   7.0000 , 0.409318 , 0.000272 ,  41
   7.0000 , 0.409306 , 0.000272 ,  42
   7.0000 , 0.409335 , 0.000272 ,  43
   7.0000 , 0.409329 , 0.000272 ,  44
   7.0000 , 0.409317 , 0.000272 ,  45
   7.0000 , 0.409300 , 0.000272 ,  46
   7.0000 , 0.409361 , 0.000272 ,  47
   7.0000 , 0.409263 , 0.000272 ,  48
   7.0000 , 0.409313 , 0.000272 ,  49
   7.0000 , 0.409307 , 0.000272 ,  50
   7.0000 , 0.409304 , 0.000272 ,  51
   7.0000 , 0.409373 , 0.000272 ,  52
   7.0000 , 0.409295 , 0.000272 ,  53
   7.0000 , 0.409267 , 0.000272 ,  54
   7.0000 , 0.409306 , 0.000272 ,  55
   7.0000 , 0.409314 , 0.000272 ,  56
   7.0000 , 0.409324 , 0.000272 ,  57
   7.0000 , 0.409374 , 0.000272 ,  58
   7.0000 , 0.409329 , 0.000272 ,  59
   7.0000 , 0.409294 , 0.000272 ,  60
   7.0000 , 0.409361 , 0.000272 ,  61
   7.0000 , 0.409326 , 0.000272 ,  62
   7.0000 , 0.409322 , 0.000272 ,  63
   7.0000 , 0.409335 , 0.000272 ,  64
   7.0000 , 0.409346 , 0.000272 ,  65
   7.0000 , 0.409337 , 0.000272 ,  66
   7.0000 , 0.409334 , 0.000272 ,  67
   7.0000 , 0.409326 , 0.000272 ,  68
   7.0000 , 0.409337 , 0.000272 ,  69
   7.0000 , 0.409239 , 0.000272 ,  70
   7.0000 , 0.409311 , 0.000272 ,  71
   7.0000 , 0.409283 , 0.000272 ,  72
   7.0000 , 0.409301 , 0.000272 ,  73
   7.0000 , 0.409319 , 0.000272 ,  74
   7.0000 , 0.409335 , 0.000272 ,  75
   7.0000 , 0.409288 , 0.000272 ,  76
   7.0000 , 0.409294 , 0.000272 ,  77
   7.0000 , 0.409263 , 0.000272 ,  78
   7.0000 , 0.409253 , 0.000272 ,  79
   7.0000 , 0.409281 , 0.000272 ,  80
   7.0000 , 0.409313 , 0.000272 ,  81
   7.0000 , 0.409319 , 0.000272 ,  82
   7.0000 , 0.409335 , 0.000272 ,  83
   7.0000 , 0.409284 , 0.000272 ,  84
   7.0000 , 0.409305 , 0.000272 ,  85
   7.0000 , 0.409313 , 0.000272 ,  86
   7.0000 , 0.409331 , 0.000272 ,  87
   7.0000 , 0.409341 , 0.000272 ,  88
   7.0000 , 0.409337 , 0.000272 ,  89
   7.0000 , 0.409273 , 0.000272 ,  90
   7.0000 , 0.409365 , 0.000272 ,  91
   7.0000 , 0.409299 , 0.000272 ,  92
   7.0000 , 0.409332 , 0.000272 ,  93
   7.0000 , 0.409313 , 0.000272 ,  94
   7.0000 , 0.409311 , 0.000272 ,  95
   7.0000 , 0.409300 , 0.000272 ,  96
   7.0000 , 0.409254 , 0.000272 ,  97
   7.0000 , 0.409298 , 0.000272 ,  98
   7.0000 , 0.409327 , 0.000272 ,  99
   7.0000 , 0.409287 , 0.000272 , 100
   7.0711 , 0.411307 , 0.000259 ,   0
   7.0711 , 0.411323 , 0.000259 ,   1
   7.0711 , 0.411316 , 0.000259 ,   2
   7.0711 , 0.411320 , 0.000259 ,   3
   7.0711 , 0.411335 , 0.000259 ,   4
   7.0711 , 0.411340 , 0.000259 ,   5
   7.0711 , 0.411326 , 0.000259 ,   6
   7.0711 , 0.411305 , 0.000259 ,   7
   7.0711 , 0.411297 , 0.000259 ,   8
   7.0711 , 0.411338 , 0.000259 ,   9
   7.0711 , 0.411282 , 0.000259 ,  10
   7.0711 , 0.411308 , 0.000259 ,  11
   7.0711 , 0.411318 , 0.000259 ,  12
   7.0711 , 0.411319 , 0.000259 ,  13
   7.0711 , 0.411299 , 0.000259 ,  14
   7.0711 , 0.411325 , 0.000259 ,  15
   7.0711 , 0.411291 , 0.000259 ,  16
   7.0711 , 0.411277 , 0.000259 ,  17
   7.0711 , 0.411335 , 0.000259 ,  18
   7.0711 , 0.411286 , 0.000259 ,  19
   7.0711 , 0.411285 , 0.000259 ,  20
   7.0711 , 0.411302 , 0.000259 ,  21
   7.0711 , 0.411283 , 0.000259 ,  22
   7.0711 , 0.411326 , 0.000259 ,  23
   7.0711 , 0.411300 , 0.000259 ,  24
   7.0711 , 0.411285 , 0.000259 ,  25
   7.0711 , 0.411280 , 0.000259 ,  26
   7.0711 , 0.411294 , 0.000259 ,  27
   7.0711 , 0.411341 , 0.000259 ,  28
   7.0711 , 0.411331 , 0.000259 ,  29
   7.0711 , 0.411303 , 0.000259 ,  30
   7.0711 , 0.411318 , 0.000259 ,  31
   7.0711 , 0.411276 , 0.000259 ,  32
   7.0711 , 0.411290 , 0.000259 ,  33
   7.0711 , 0.411297 , 0.000259 ,  34
   7.0711 , 0.411271 , 0.000259 ,  35
   7.0711 , 0.411279 , 0.000259 ,  36
   7.0711 , 0.411287 , 0.000259 ,  37
   7.0711 , 0.411313 , 0.000259 ,  38
   7.0711 , 0.411278 , 0.000259 ,  39
   7.0711 , 0.411338 , 0.000259 ,  40
   7.0711 , 0.411302 , 0.000259 ,  41
   7.0711 , 0.411301 , 0.000259 ,  42
   7.0711 , 0.411350 , 0.000259 ,  43
   7.0711 , 0.411325 , 0.000259 ,  44
   7.0711 , 0.411288 , 0.000259 ,  45
   7.0711 , 0.411280 , 0.000259 ,  46
   7.0711 , 0.411358 , 0.000259 ,  47
   7.0711 , 0.411272 , 0.000259 ,  48
   7.0711 , 0.411319 , 0.000259 ,  49
   7.0711 , 0.411292 , 0.000259 ,  50
   7.0711 , 0.411289 , 0.000259 ,  51
   7.0711 , 0.411354 , 0.000259 ,  52
   7.0711 , 0.411289 , 0.000259 ,  53
   7.0711 , 0.411274 , 0.000259 ,  54
   7.0711 , 0.411308 , 0.000259 ,  55
   7.0711 , 0.411305 , 0.000259 ,  56
   7.0711 , 0.411321 , 0.000259 ,  57
   7.0711 , 0.411390 , 0.000259 ,  58
   7.0711 , 0.411331 , 0.000259 ,  59
   7.0711 , 0.411302 , 0.000259 ,  60
   7.0711 , 0.411364 , 0.000259 ,  61
   7.0711 , 0.411326 , 0.000259 ,  62
   7.0711 , 0.411327 , 0.000259 ,  63
   7.0711 , 0.411326 , 0.000259 ,  64
   7.0711 , 0.411332 , 0.000259 ,  65
   7.0711 , 0.411333 , 0.000259 ,  66
   7.0711 , 0.411319 , 0.000259 ,  67
   7.0711 , 0.411299 , 0.000259 ,  68
   7.0711 , 0.411333 , 0.000259 ,  69
   7.0711 , 0.411266 , 0.000259 ,  70
   7.0711 , 0.411310 , 0.000259 ,  71
   7.0711 , 0.411276 , 0.000259 ,  72
   7.0711 , 0.411308 , 0.000259 ,  73
   7.0711 , 0.411316 , 0.000259 ,  74
   7.0711 , 0.411334 , 0.000259 ,  75
   7.0711 , 0.411280 , 0.000259 ,  76
   7.0711 , 0.411290 , 0.000259 ,  77
   7.0711 , 0.411268 , 0.000259 ,  78
   7.0711 , 0.411244 , 0.000259 ,  79
   7.0711 , 0.411265 , 0.000259 ,  80
   7.0711 , 0.411317 , 0.000259 ,  81
   7.0711 , 0.411310 , 0.000259 ,  82
   7.0711 , 0.411329 , 0.000259 ,  83
   7.0711 , 0.411272 , 0.000259 ,  84
   7.0711 , 0.411301 , 0.000259 ,  85
   7.0711 , 0.411296 , 0.000259 ,  86
   7.0711 , 0.411325 , 0.000259 ,  87
   7.0711 , 0.411348 , 0.000259 ,  88
   7.0711 , 0.411323 , 0.000259 ,  89
   7.0711 , 0.411298 , 0.000259 ,  90
   7.0711 , 0.411364 , 0.000259 ,  91
   7.0711 , 0.411295 , 0.000259 ,  92
   7.0711 , 0.411321 , 0.000259 ,  93
   7.0711 , 0.411313 , 0.000259 ,  94
   7.0711 , 0.411298 , 0.000259 ,  95
   7.0711 , 0.411290 , 0.000259 ,  96
   7.0711 , 0.411255 , 0.000259 ,  97
   7.0711 , 0.411288 , 0.000259 ,  98
   7.0711 , 0.411307 , 0.000259 ,  99
   7.0711 , 0.411295 , 0.000259 , 100
   7.1414 , 0.413228 , 0.000269 ,   0
   7.1414 , 0.413242 , 0.000269 ,   1
   7.1414 , 0.413247 , 0.000269 ,   2
   7.1414 , 0.413260 , 0.000269 ,   3
   7.1414 , 0.413253 , 0.000269 ,   4
   7.1414 , 0.413263 , 0.000269 ,   5
   7.1414 , 0.413258 , 0.000269 ,   6
   7.1414 , 0.413215 , 0.000269 ,   7
   7.1414 , 0.413216 , 0.000269 ,   8
   7.1414 , 0.413248 , 0.000269 ,   9
   7.1414 , 0.413196 , 0.000269 ,  10
   7.1414 , 0.413228 , 0.000269 ,  11
   7.1414 , 0.413231 , 0.000269 ,  12
   7.1414 , 0.413241 , 0.000269 ,  13
   7.1414 , 0.413225 , 0.000269 ,  14
   7.1414 , 0.413242 , 0.000269 ,  15
   7.1414 , 0.413200 , 0.000269 ,  16
   7.1414 , 0.413203 , 0.000269 ,  17
   7.1414 , 0.413255 , 0.000269 ,  18
   7.1414 , 0.413195 , 0.000269 ,  19
   7.1414 , 0.413207 , 0.000269 ,  20
   7.1414 , 0.413227 , 0.000269 ,  21
   7.1414 , 0.413195 , 0.000269 ,  22
   7.1414 , 0.413243 , 0.000269 ,  23
   7.1414 , 0.413223 , 0.000269 ,  24
   7.1414 , 0.413205 , 0.000269 ,  25
   7.1414 , 0.413221 , 0.000269 ,  26
   7.1414 , 0.413219 , 0.000269 ,  27
   7.1414 , 0.413268 , 0.000269 ,  28
   7.1414 , 0.413239 , 0.000269 ,  29
   7.1414 , 0.413225 , 0.000269 ,  30
   7.1414 , 0.413240 , 0.000269 ,  31
   7.1414 , 0.413221 , 0.000269 ,  32
   7.1414 , 0.413211 , 0.000269 ,  33
   7.1414 , 0.413211 , 0.000269 ,  34
   7.1414 , 0.413189 , 0.000269 ,  35
   7.1414 , 0.413208 , 0.000269 ,  36
   7.1414 , 0.413216 , 0.000269 ,  37
   7.1414 , 0.413237 , 0.000269 ,  38
   7.1414 , 0.413191 , 0.000269 ,  39
   7.1414 , 0.413254 , 0.000269 ,  40
   7.1414 , 0.413221 , 0.000269 ,  41
   7.1414 , 0.413212 , 0.000269 ,  42
   7.1414 , 0.413267 , 0.000269 ,  43
   7.1414 , 0.413243 , 0.000269 ,  44
   7.1414 , 0.413210 , 0.000269 ,  45
   7.1414 , 0.413213 , 0.000269 ,  46
   7.1414 , 0.413284 , 0.000269 ,  47
   7.1414 , 0.413194 , 0.000269 ,  48
   7.1414 , 0.413248 , 0.000269 ,  49
   7.1414 , 0.413207 , 0.000269 ,  50
   7.1414 , 0.413207 , 0.000269 ,  51
   7.1414 , 0.413277 , 0.000269 ,  52
   7.1414 , 0.413207 , 0.000269 ,  53
   7.1414 , 0.413200 , 0.000269 ,  54
   7.1414 , 0.413221 , 0.000269 ,  55
   7.1414 , 0.413231 , 0.000269 ,  56
   7.1414 , 0.413242 , 0.000269 ,  57
   7.1414 , 0.413308 , 0.000269 ,  58
   7.1414 , 0.413253 , 0.000269 ,  59
   7.1414 , 0.413211 , 0.000269 ,  60
   7.1414 , 0.413277 , 0.000269 ,  61
   7.1414 , 0.413250 , 0.000269 ,  62
   7.1414 , 0.413246 , 0.000269 ,  63
   7.1414 , 0.413243 , 0.000269 ,  64
   7.1414 , 0.413253 , 0.000269 ,  65
   7.1414 , 0.413258 , 0.000269 ,  66
   7.1414 , 0.413239 , 0.000269 ,  67
   7.1414 , 0.413229 , 0.000269 ,  68
   7.1414 , 0.413260 , 0.000269 ,  69
   7.1414 , 0.413169 , 0.000269 ,  70
   7.1414 , 0.413226 , 0.000269 ,  71
   7.1414 , 0.413189 , 0.000269 ,  72
   7.1414 , 0.413214 , 0.000269 ,  73
   7.1414 , 0.413246 , 0.000269 ,  74
   7.1414 , 0.413254 , 0.000269 ,  75
   7.1414 , 0.413209 , 0.000269 ,  76
   7.1414 , 0.413207 , 0.000269 ,  77
   7.1414 , 0.413165 , 0.000269 ,  78
   7.1414 , 0.413165 , 0.000269 ,  79
   7.1414 , 0.413183 , 0.000269 ,  80
   7.1414 , 0.413239 , 0.000269 ,  81
   7.1414 , 0.413234 , 0.000269 ,  82
   7.1414 , 0.413256 , 0.000269 ,  83
   7.1414 , 0.413193 , 0.000269 ,  84
   7.1414 , 0.413231 , 0.000269 ,  85
   7.1414 , 0.413228 , 0.000269 ,  86
   7.1414 , 0.413252 , 0.000269 ,  87
   7.1414 , 0.413265 , 0.000269 ,  88
   7.1414 , 0.413250 , 0.000269 ,  89
   7.1414 , 0.413204 , 0.000269 ,  90
   7.1414 , 0.413266 , 0.000269 ,  91
   7.1414 , 0.413221 , 0.000269 ,  92
   7.1414 , 0.413251 , 0.000269 ,  93
   7.1414 , 0.413225 , 0.000269 ,  94
   7.1414 , 0.413218 , 0.000269 ,  95
   7.1414 , 0.413213 , 0.000269 ,  96
   7.1414 , 0.413183 , 0.000269 ,  97
   7.1414 , 0.413206 , 0.000269 ,  98
   7.1414 , 0.413242 , 0.000269 ,  99
   7.1414 , 0.413210 , 0.000269 , 100
   7.2111 , 0.415025 , 0.000287 ,   0
   7.2111 , 0.415038 , 0.000287 ,   1
   7.2111 , 0.415028 , 0.000287 ,   2
   7.2111 , 0.415047 , 0.000287 ,   3
   7.2111 , 0.415061 , 0.000287 ,   4
   7.2111 , 0.415049 , 0.000287 ,   5
   7.2111 , 0.415059 , 0.000287 ,   6
   7.2111 , 0.415002 , 0.000287 ,   7
   7.2111 , 0.415006 , 0.000287 ,   8
   7.2111 , 0.415072 , 0.000287 ,   9
   7.2111 , 0.414992 , 0.000287 ,  10
   7.2111 , 0.415027 , 0.000287 ,  11
   7.2111 , 0.415024 , 0.000287 ,  12
   7.2111 , 0.415051 , 0.000287 ,  13
   7.2111 , 0.415031 , 0.000287 ,  14
   7.2111 , 0.415027 , 0.000287 ,  15
   7.2111 , 0.415000 , 0.000287 ,  16
   7.2111 , 0.415010 , 0.000287 ,  17
   7.2111 , 0.415045 , 0.000287 ,  18
   7.2111 , 0.414998 , 0.000287 ,  19
   7.2111 , 0.414993 , 0.000287 ,  20
   7.2111 , 0.415016 , 0.000287 ,  21
   7.2111 , 0.415001 , 0.000287 ,  22
   7.2111 , 0.415048 , 0.000287 ,  23
   7.2111 , 0.415016 , 0.000287 ,  24
   7.2111 , 0.415031 , 0.000287 ,  25
   7.2111 , 0.415001 , 0.000287 ,  26
   7.2111 , 0.415022 , 0.000287 ,  27
   7.2111 , 0.415085 , 0.000287 ,  28
   7.2111 , 0.415046 , 0.000287 ,  29
   7.2111 , 0.415028 , 0.000287 ,  30
   7.2111 , 0.415016 , 0.000287 ,  31
   7.2111 , 0.414998 , 0.000287 ,  32
   7.2111 , 0.415000 , 0.000287 ,  33
   7.2111 , 0.415026 , 0.000287 ,  34
   7.2111 , 0.414979 , 0.000287 ,  35
   7.2111 , 0.415021 , 0.000287 ,  36
   7.2111 , 0.415002 , 0.000287 ,  37
   7.2111 , 0.415038 , 0.000287 ,  38
   7.2111 , 0.415000 , 0.000287 ,  39
   7.2111 , 0.415040 , 0.000287 ,  40
   7.2111 , 0.415037 , 0.000287 ,  41
   7.2111 , 0.414995 , 0.000287 ,  42
   7.2111 , 0.415081 , 0.000287 ,  43
   7.2111 , 0.415032 , 0.000287 ,  44
   7.2111 , 0.415017 , 0.000287 ,  45
   7.2111 , 0.415006 , 0.000287 ,  46
   7.2111 , 0.415081 , 0.000287 ,  47
   7.2111 , 0.415005 , 0.000287 ,  48
   7.2111 , 0.415051 , 0.000287 ,  49
   7.2111 , 0.414998 , 0.000287 ,  50
   7.2111 , 0.415016 , 0.000287 ,  51
   7.2111 , 0.415053 , 0.000287 ,  52
   7.2111 , 0.415003 , 0.000287 ,  53
   7.2111 , 0.414992 , 0.000287 ,  54
   7.2111 , 0.415020 , 0.000287 ,  55
   7.2111 , 0.415019 , 0.000287 ,  56
   7.2111 , 0.415024 , 0.000287 ,  57
   7.2111 , 0.415105 , 0.000287 ,  58
   7.2111 , 0.415051 , 0.000287 ,  59
   7.2111 , 0.415008 , 0.000287 ,  60
   7.2111 , 0.415077 , 0.000287 ,  61
   7.2111 , 0.415069 , 0.000287 ,  62
   7.2111 , 0.415041 , 0.000287 ,  63
   7.2111 , 0.415039 , 0.000287 ,  64
   7.2111 , 0.415067 , 0.000287 ,  65
   7.2111 , 0.415070 , 0.000287 ,  66
   7.2111 , 0.415038 , 0.000287 ,  67
   7.2111 , 0.415011 , 0.000287 ,  68
   7.2111 , 0.415061 , 0.000287 ,  69
   7.2111 , 0.414978 , 0.000287 ,  70
   7.2111 , 0.415002 , 0.000287 ,  71
   7.2111 , 0.414979 , 0.000287 ,  72
   7.2111 , 0.415045 , 0.000287 ,  73
   7.2111 , 0.415031 , 0.000287 ,  74
   7.2111 , 0.415053 , 0.000287 ,  75
   7.2111 , 0.415008 , 0.000287 ,  76
   7.2111 , 0.414992 , 0.000287 ,  77
   7.2111 , 0.414953 , 0.000287 ,  78
   7.2111 , 0.414960 , 0.000287 ,  79
   7.2111 , 0.414973 , 0.000287 ,  80
   7.2111 , 0.415044 , 0.000287 ,  81
   7.2111 , 0.415055 , 0.000287 ,  82
   7.2111 , 0.415049 , 0.000287 ,  83
   7.2111 , 0.414996 , 0.000287 ,  84
   7.2111 , 0.415012 , 0.000287 ,  85
   7.2111 , 0.415008 , 0.000287 ,  86
   7.2111 , 0.415045 , 0.000287 ,  87
   7.2111 , 0.415056 , 0.000287 ,  88
   7.2111 , 0.415004 , 0.000287 ,  89
   7.2111 , 0.415014 , 0.000287 ,  90
   7.2111 , 0.415080 , 0.000287 ,  91
   7.2111 , 0.415004 , 0.000287 ,  92
   7.2111 , 0.415019 , 0.000287 ,  93
   7.2111 , 0.415017 , 0.000287 ,  94
   7.2111 , 0.415017 , 0.000287 ,  95
   7.2111 , 0.415021 , 0.000287 ,  96
   7.2111 , 0.414994 , 0.000287 ,  97
   7.2111 , 0.415008 , 0.000287 ,  98
   7.2111 , 0.415030 , 0.000287 ,  99
   7.2111 , 0.415015 , 0.000287 , 100
   7.2801 , 0.416895 , 0.000299 ,   0
   7.2801 , 0.416916 , 0.000299 ,   1
   7.2801 , 0.416910 , 0.000299 ,   2
   7.2801 , 0.416938 , 0.000299 ,   3
   7.2801 , 0.416924 , 0.000299 ,   4
   7.2801 , 0.416930 , 0.000299 ,   5
   7.2801 , 0.416929 , 0.000299 ,   6
   7.2801 , 0.416881 , 0.000299 ,   7
   7.2801 , 0.416885 , 0.000299 ,   8
   7.2801 , 0.416925 , 0.000299 ,   9
   7.2801 , 0.416861 , 0.000299 ,  10
   7.2801 , 0.416899 , 0.000299 ,  11
   7.2801 , 0.416904 , 0.000299 ,  12
   7.2801 , 0.416922 , 0.000299 ,  13
   7.2801 , 0.416890 , 0.000299 ,  14
   7.2801 , 0.416910 , 0.000299 ,  15
   7.2801 , 0.416864 , 0.000299 ,  16
   7.2801 , 0.416860 , 0.000299 ,  17
   7.2801 , 0.416928 , 0.000299 ,  18
   7.2801 , 0.416862 , 0.000299 ,  19
   7.2801 , 0.416890 , 0.000299 ,  20
   7.2801 , 0.416895 , 0.000299 ,  21
   7.2801 , 0.416872 , 0.000299 ,  22
   7.2801 , 0.416920 , 0.000299 ,  23
   7.2801 , 0.416882 , 0.000299 ,  24
   7.2801 , 0.416881 , 0.000299 ,  25
   7.2801 , 0.416877 , 0.000299 ,  26
   7.2801 , 0.416883 , 0.000299 ,  27
   7.2801 , 0.416938 , 0.000299 ,  28
   7.2801 , 0.416914 , 0.000299 ,  29
   7.2801 , 0.416886 , 0.000299 ,  30
   7.2801 , 0.416896 , 0.000299 ,  31
   7.2801 , 0.416877 , 0.000299 ,  32
   7.2801 , 0.416875 , 0.000299 ,  33
   7.2801 , 0.416890 , 0.000299 ,  34
   7.2801 , 0.416843 , 0.000299 ,  35
   7.2801 , 0.416864 , 0.000299 ,  36
   7.2801 , 0.416882 , 0.000299 ,  37
   7.2801 , 0.416919 , 0.000299 ,  38
   7.2801 , 0.416844 , 0.000299 ,  39
   7.2801 , 0.416918 , 0.000299 ,  40
   7.2801 , 0.416908 , 0.000299 ,  41
   7.2801 , 0.416873 , 0.000299 ,  42
   7.2801 , 0.416947 , 0.000299 ,  43
   7.2801 , 0.416905 , 0.000299 ,  44
   7.2801 , 0.416882 , 0.000299 ,  45
   7.2801 , 0.416880 , 0.000299 ,  46
   7.2801 , 0.416957 , 0.000299 ,  47
   7.2801 , 0.416855 , 0.000299 ,  48
   7.2801 , 0.416912 , 0.000299 ,  49
   7.2801 , 0.416881 , 0.000299 ,  50
   7.2801 , 0.416879 , 0.000299 ,  51
   7.2801 , 0.416942 , 0.000299 ,  52
   7.2801 , 0.416872 , 0.000299 ,  53
   7.2801 , 0.416857 , 0.000299 ,  54
   7.2801 , 0.416877 , 0.000299 ,  55
   7.2801 , 0.416898 , 0.000299 ,  56
   7.2801 , 0.416903 , 0.000299 ,  57
   7.2801 , 0.416968 , 0.000299 ,  58
   7.2801 , 0.416920 , 0.000299 ,  59
   7.2801 , 0.416868 , 0.000299 ,  60
   7.2801 , 0.416941 , 0.000299 ,  61
   7.2801 , 0.416921 , 0.000299 ,  62
   7.2801 , 0.416902 , 0.000299 ,  63
   7.2801 , 0.416911 , 0.000299 ,  64
   7.2801 , 0.416945 , 0.000299 ,  65
   7.2801 , 0.416941 , 0.000299 ,  66
   7.2801 , 0.416907 , 0.000299 ,  67
   7.2801 , 0.416897 , 0.000299 ,  68
   7.2801 , 0.416933 , 0.000299 ,  69
   7.2801 , 0.416820 , 0.000299 ,  70
   7.2801 , 0.416877 , 0.000299 ,  71
   7.2801 , 0.416848 , 0.000299 ,  72
   7.2801 , 0.416899 , 0.000299 ,  73
   7.2801 , 0.416900 , 0.000299 ,  74
   7.2801 , 0.416922 , 0.000299 ,  75
   7.2801 , 0.416879 , 0.000299 ,  76
   7.2801 , 0.416874 , 0.000299 ,  77
   7.2801 , 0.416824 , 0.000299 ,  78
   7.2801 , 0.416823 , 0.000299 ,  79
   7.2801 , 0.416849 , 0.000299 ,  80
   7.2801 , 0.416904 , 0.000299 ,  81
   7.2801 , 0.416907 , 0.000299 ,  82
   7.2801 , 0.416920 , 0.000299 ,  83
   7.2801 , 0.416867 , 0.000299 ,  84
   7.2801 , 0.416894 , 0.000299 ,  85
   7.2801 , 0.416889 , 0.000299 ,  86
   7.2801 , 0.416923 , 0.000299 ,  87
   7.2801 , 0.416928 , 0.000299 ,  88
   7.2801 , 0.416906 , 0.000299 ,  89
   7.2801 , 0.416870 , 0.000299 ,  90
   7.2801 , 0.416944 , 0.000299 ,  91
   7.2801 , 0.416885 , 0.000299 ,  92
   7.2801 , 0.416909 , 0.000299 ,  93
   7.2801 , 0.416889 , 0.000299 ,  94
   7.2801 , 0.416891 , 0.000299 ,  95
   7.2801 , 0.416878 , 0.000299 ,  96
   7.2801 , 0.416848 , 0.000299 ,  97
   7.2801 , 0.416884 , 0.000299 ,  98
   7.2801 , 0.416908 , 0.000299 ,  99
   7.2801 , 0.416869 , 0.000299 , 100
   7.3485 , 0.418599 , 0.000333 ,   0
   7.3485 , 0.418620 , 0.000333 ,   1
   7.3485 , 0.418621 , 0.000333 ,   2
   7.3485 , 0.418609 , 0.000333 ,   3
   7.3485 , 0.418637 , 0.000333 ,   4
   7.3485 , 0.418630 , 0.000333 ,   5
   7.3485 , 0.418621 , 0.000333 ,   6
   7.3485 , 0.418597 , 0.000333 ,   7
   7.3485 , 0.418582 , 0.000333 ,   8
   7.3485 , 0.418633 , 0.000333 ,   9
   7.3485 , 0.418571 , 0.000333 ,  10
   7.3485 , 0.418599 , 0.000333 ,  11
   7.3485 , 0.418616 , 0.000333 ,  12
   7.3485 , 0.418628 , 0.000333 ,  13
   7.3485 , 0.418599 , 0.000333 ,  14
   7.3485 , 0.418613 , 0.000333 ,  15
   7.3485 , 0.418591 , 0.000333 ,  16
   7.3485 , 0.418536 , 0.000333 ,  17
   7.3485 , 0.418630 , 0.000333 ,  18
   7.3485 , 0.418584 , 0.000333 ,  19
   7.3485 , 0.418577 , 0.000333 ,  20
   7.3485 , 0.418598 , 0.000333 ,  21
   7.3485 , 0.418557 , 0.000333 ,  22
   7.3485 , 0.418608 , 0.000333 ,  23
   7.3485 , 0.418597 , 0.000333 ,  24
   7.3485 , 0.418560 , 0.000333 ,  25
   7.3485 , 0.418558 , 0.000333 ,  26
   7.3485 , 0.418572 , 0.000333 ,  27
   7.3485 , 0.418625 , 0.000333 ,  28
   7.3485 , 0.418608 , 0.000333 ,  29
   7.3485 , 0.418584 , 0.000333 ,  30
   7.3485 , 0.418616 , 0.000333 ,  31
   7.3485 , 0.418570 , 0.000333 ,  32
   7.3485 , 0.418596 , 0.000333 ,  33
   7.3485 , 0.418599 , 0.000333 ,  34
   7.3485 , 0.418546 , 0.000333 ,  35
   7.3485 , 0.418569 , 0.000333 ,  36
   7.3485 , 0.418578 , 0.000333 ,  37
   7.3485 , 0.418609 , 0.000333 ,  38
   7.3485 , 0.418555 , 0.000333 ,  39
   7.3485 , 0.418649 , 0.000333 ,  40
   7.3485 , 0.418601 , 0.000333 ,  41
   7.3485 , 0.418586 , 0.000333 ,  42
   7.3485 , 0.418672 , 0.000333 ,  43
   7.3485 , 0.418616 , 0.000333 ,  44
   7.3485 , 0.418588 , 0.000333 ,  45
   7.3485 , 0.418567 , 0.000333 ,  46
   7.3485 , 0.418666 , 0.000333 ,  47
   7.3485 , 0.418557 , 0.000333 ,  48
   7.3485 , 0.418597 , 0.000333 ,  49
   7.3485 , 0.418593 , 0.000333 ,  50
   7.3485 , 0.418571 , 0.000333 ,  51
   7.3485 , 0.418647 , 0.000333 ,  52
   7.3485 , 0.418550 , 0.000333 ,  53
   7.3485 , 0.418557 , 0.000333 ,  54
   7.3485 , 0.418596 , 0.000333 ,  55
   7.3485 , 0.418594 , 0.000333 ,  56
   7.3485 , 0.418626 , 0.000333 ,  57
   7.3485 , 0.418690 , 0.000333 ,  58
   7.3485 , 0.418634 , 0.000333 ,  59
   7.3485 , 0.418583 , 0.000333 ,  60
   7.3485 , 0.418666 , 0.000333 ,  61
   7.3485 , 0.418613 , 0.000333 ,  62
   7.3485 , 0.418625 , 0.000333 ,  63
   7.3485 , 0.418602 , 0.000333 ,  64
   7.3485 , 0.418628 , 0.000333 ,  65
   7.3485 , 0.418633 , 0.000333 ,  66
   7.3485 , 0.418627 , 0.000333 ,  67
   7.3485 , 0.418610 , 0.000333 ,  68
   7.3485 , 0.418657 , 0.000333 ,  69
   7.3485 , 0.418547 , 0.000333 ,  70
   7.3485 , 0.418608 , 0.000333 ,  71
   7.3485 , 0.418552 , 0.000333 ,  72
   7.3485 , 0.418598 , 0.000333 ,  73
   7.3485 , 0.418596 , 0.000333 ,  74
   7.3485 , 0.418628 , 0.000333 ,  75
   7.3485 , 0.418585 , 0.000333 ,  76
   7.3485 , 0.418583 , 0.000333 ,  77
   7.3485 , 0.418534 , 0.000333 ,  78
   7.3485 , 0.418523 , 0.000333 ,  79
   7.3485 , 0.418550 , 0.000333 ,  80
   7.3485 , 0.418608 , 0.000333 ,  81
   7.3485 , 0.418603 , 0.000333 ,  82
   7.3485 , 0.418656 , 0.000333 ,  83
   7.3485 , 0.418562 , 0.000333 ,  84
   7.3485 , 0.418592 , 0.000333 ,  85
   7.3485 , 0.418577 , 0.000333 ,  86
   7.3485 , 0.418629 , 0.000333 ,  87
   7.3485 , 0.418662 , 0.000333 ,  88
   7.3485 , 0.418622 , 0.000333 ,  89
   7.3485 , 0.418580 , 0.000333 ,  90
   7.3485 , 0.418645 , 0.000333 ,  91
   7.3485 , 0.418581 , 0.000333 ,  92
   7.3485 , 0.418635 , 0.000333 ,  93
   7.3485 , 0.418603 , 0.000333 ,  94
   7.3485 , 0.418592 , 0.000333 ,  95
   7.3485 , 0.418576 , 0.000333 ,  96
   7.3485 , 0.418541 , 0.000333 ,  97
   7.3485 , 0.418598 , 0.000333 ,  98
   7.3485 , 0.418605 , 0.000333 ,  99
   7.3485 , 0.418565 , 0.000333 , 100
   7.4833 , 0.422098 , 0.000364 ,   0
   7.4833 , 0.422129 , 0.000364 ,   1
   7.4833 , 0.422122 , 0.000364 ,   2
   7.4833 , 0.422090 , 0.000364 ,   3
   7.4833 , 0.422136 , 0.000364 ,   4
   7.4833 , 0.422132 , 0.000364 ,   5
   7.4833 , 0.422105 , 0.000364 ,   6
   7.4833 , 0.422106 , 0.000364 ,   7
   7.4833 , 0.422075 , 0.000364 ,   8
   7.4833 , 0.422140 , 0.000364 ,   9
   7.4833 , 0.422069 , 0.000364 ,  10
   7.4833 , 0.422100 , 0.000364 ,  11
   7.4833 , 0.422120 , 0.000364 ,  12
   7.4833 , 0.422124 , 0.000364 ,  13
   7.4833 , 0.422111 , 0.000364 ,  14
   7.4833 , 0.422102 , 0.000364 ,  15
   7.4833 , 0.422095 , 0.000364 ,  16
   7.4833 , 0.422032 , 0.000364 ,  17
   7.4833 , 0.422132 , 0.000364 ,  18
   7.4833 , 0.422069 , 0.000364 ,  19
   7.4833 , 0.422067 , 0.000364 ,  20
   7.4833 , 0.422096 , 0.000364 ,  21
   7.4833 , 0.422053 , 0.000364 ,  22
   7.4833 , 0.422108 , 0.000364 ,  23
   7.4833 , 0.422100 , 0.000364 ,  24
   7.4833 , 0.422046 , 0.000364 ,  25
   7.4833 , 0.422046 , 0.000364 ,  26
   7.4833 , 0.422066 , 0.000364 ,  27
   7.4833 , 0.422125 , 0.000364 ,  28
   7.4833 , 0.422110 , 0.000364 ,  29
   7.4833 , 0.422089 , 0.000364 ,  30
   7.4833 , 0.422120 , 0.000364 ,  31
   7.4833 , 0.422058 , 0.000364 ,  32
   7.4833 , 0.422090 , 0.000364 ,  33
   7.4833 , 0.422095 , 0.000364 ,  34
   7.4833 , 0.422043 , 0.000364 ,  35
   7.4833 , 0.422073 , 0.000364 ,  36
   7.4833 , 0.422079 , 0.000364 ,  37
   7.4833 , 0.422110 , 0.000364 ,  38
   7.4833 , 0.422060 , 0.000364 ,  39
   7.4833 , 0.422162 , 0.000364 ,  40
   7.4833 , 0.422094 , 0.000364 ,  41
   7.4833 , 0.422088 , 0.000364 ,  42
   7.4833 , 0.422176 , 0.000364 ,  43
   7.4833 , 0.422107 , 0.000364 ,  44
   7.4833 , 0.422084 , 0.000364 ,  45
   7.4833 , 0.422063 , 0.000364 ,  46
   7.4833 , 0.422175 , 0.000364 ,  47
   7.4833 , 0.422061 , 0.000364 ,  48
   7.4833 , 0.422096 , 0.000364 ,  49
   7.4833 , 0.422093 , 0.000364 ,  50
   7.4833 , 0.422067 , 0.000364 ,  51
   7.4833 , 0.422133 , 0.000364 ,  52
   7.4833 , 0.422043 , 0.000364 ,  53
   7.4833 , 0.422042 , 0.000364 ,  54
   7.4833 , 0.422091 , 0.000364 ,  55
   7.4833 , 0.422090 , 0.000364 ,  56
   7.4833 , 0.422118 , 0.000364 ,  57
   7.4833 , 0.422201 , 0.000364 ,  58
   7.4833 , 0.422133 , 0.000364 ,  59
   7.4833 , 0.422067 , 0.000364 ,  60
   7.4833 , 0.422165 , 0.000364 ,  61
   7.4833 , 0.422101 , 0.000364 ,  62
   7.4833 , 0.422138 , 0.000364 ,  63
   7.4833 , 0.422103 , 0.000364 ,  64
   7.4833 , 0.422123 , 0.000364 ,  65
   7.4833 , 0.422145 , 0.000364 ,  66
   7.4833 , 0.422134 , 0.000364 ,  67
   7.4833 , 0.422108 , 0.000364 ,  68
   7.4833 , 0.422168 , 0.000364 ,  69
   7.4833 , 0.422040 , 0.000364 ,  70
   7.4833 , 0.422114 , 0.000364 ,  71
   7.4833 , 0.422046 , 0.000364 ,  72
   7.4833 , 0.422102 , 0.000364 ,  73
   7.4833 , 0.422087 , 0.000364 ,  74
   7.4833 , 0.422135 , 0.000364 ,  75
   7.4833 , 0.422081 , 0.000364 ,  76
   7.4833 , 0.422080 , 0.000364 ,  77
   7.4833 , 0.422015 , 0.000364 ,  78
   7.4833 , 0.422023 , 0.000364 ,  79
   7.4833 , 0.422060 , 0.000364 ,  80
   7.4833 , 0.422112 , 0.000364 ,  81
   7.4833 , 0.422104 , 0.000364 ,  82
   7.4833 , 0.422157 , 0.000364 ,  83
   7.4833 , 0.422053 , 0.000364 ,  84
   7.4833 , 0.422095 , 0.000364 ,  85
   7.4833 , 0.422076 , 0.000364 ,  86
   7.4833 , 0.422126 , 0.000364 ,  87
   7.4833 , 0.422172 , 0.000364 ,  88
   7.4833 , 0.422112 , 0.000364 ,  89
   7.4833 , 0.422085 , 0.000364 ,  90
   7.4833 , 0.422149 , 0.000364 ,  91
   7.4833 , 0.422072 , 0.000364 ,  92
   7.4833 , 0.422131 , 0.000364 ,  93
   7.4833 , 0.422099 , 0.000364 ,  94
   7.4833 , 0.422088 , 0.000364 ,  95
   7.4833 , 0.422074 , 0.000364 ,  96
   7.4833 , 0.422049 , 0.000364 ,  97
   7.4833 , 0.422098 , 0.000364 ,  98
   7.4833 , 0.422107 , 0.000364 ,  99
   7.4833 , 0.422070 , 0.000364 , 100
   7.5498 , 0.423982 , 0.000351 ,   0
   7.5498 , 0.424005 , 0.000351 ,   1
   7.5498 , 0.423991 , 0.000351 ,   2
   7.5498 , 0.423979 , 0.000351 ,   3
   7.5498 , 0.424028 , 0.000351 ,   4
   7.5498 , 0.424010 , 0.000351 ,   5
   7.5498 , 0.424000 , 0.000351 ,   6
   7.5498 , 0.423953 , 0.000351 ,   7
   7.5498 , 0.423977 , 0.000351 ,   8
   7.5498 , 0.424012 , 0.000351 ,   9
   7.5498 , 0.423959 , 0.000351 ,  10
   7.5498 , 0.423987 , 0.000351 ,  11
   7.5498 , 0.424022 , 0.000351 ,  12
   7.5498 , 0.424013 , 0.000351 ,  13
   7.5498 , 0.423979 , 0.000351 ,  14
   7.5498 , 0.423990 , 0.000351 ,  15
   7.5498 , 0.423985 , 0.000351 ,  16
   7.5498 , 0.423920 , 0.000351 ,  17
   7.5498 , 0.424002 , 0.000351 ,  18
   7.5498 , 0.423981 , 0.000351 ,  19
   7.5498 , 0.423959 , 0.000351 ,  20
   7.5498 , 0.423965 , 0.000351 ,  21
   7.5498 , 0.423939 , 0.000351 ,  22
   7.5498 , 0.423991 , 0.000351 ,  23
   7.5498 , 0.423977 , 0.000351 ,  24
   7.5498 , 0.423926 , 0.000351 ,  25
   7.5498 , 0.423916 , 0.000351 ,  26
   7.5498 , 0.423941 , 0.000351 ,  27
   7.5498 , 0.424009 , 0.000351 ,  28
   7.5498 , 0.424005 , 0.000351 ,  29
   7.5498 , 0.423967 , 0.000351 ,  30
   7.5498 , 0.423982 , 0.000351 ,  31
   7.5498 , 0.423944 , 0.000351 ,  32
   7.5498 , 0.423969 , 0.000351 ,  33
   7.5498 , 0.423994 , 0.000351 ,  34
   7.5498 , 0.423937 , 0.000351 ,  35
   7.5498 , 0.423956 , 0.000351 ,  36
   7.5498 , 0.423970 , 0.000351 ,  37
   7.5498 , 0.423981 , 0.000351 ,  38
   7.5498 , 0.423943 , 0.000351 ,  39
   7.5498 , 0.424046 , 0.000351 ,  40
   7.5498 , 0.423980 , 0.000351 ,  41
   7.5498 , 0.423973 , 0.000351 ,  42
   7.5498 , 0.424058 , 0.000351 ,  43
   7.5498 , 0.424017 , 0.000351 ,  44
   7.5498 , 0.423954 , 0.000351 ,  45
   7.5498 , 0.423944 , 0.000351 ,  46
   7.5498 , 0.424042 , 0.000351 ,  47
   7.5498 , 0.423942 , 0.000351 ,  48
   7.5498 , 0.423985 , 0.000351 ,  49
   7.5498 , 0.423973 , 0.000351 ,  50
   7.5498 , 0.423940 , 0.000351 ,  51
   7.5498 , 0.424030 , 0.000351 ,  52
   7.5498 , 0.423937 , 0.000351 ,  53
   7.5498 , 0.423938 , 0.000351 ,  54
   7.5498 , 0.423984 , 0.000351 ,  55
   7.5498 , 0.423969 , 0.000351 ,  56
   7.5498 , 0.424015 , 0.000351 ,  57
   7.5498 , 0.424067 , 0.000351 ,  58
   7.5498 , 0.424017 , 0.000351 ,  59
   7.5498 , 0.423975 , 0.000351 ,  60
   7.5498 , 0.424050 , 0.000351 ,  61
   7.5498 , 0.423983 , 0.000351 ,  62
   7.5498 , 0.424001 , 0.000351 ,  63
   7.5498 , 0.423978 , 0.000351 ,  64
   7.5498 , 0.424007 , 0.000351 ,  65
   7.5498 , 0.424002 , 0.000351 ,  66
   7.5498 , 0.423993 , 0.000351 ,  67
   7.5498 , 0.423987 , 0.000351 ,  68
   7.5498 , 0.424047 , 0.000351 ,  69
   7.5498 , 0.423943 , 0.000351 ,  70
   7.5498 , 0.424006 , 0.000351 ,  71
   7.5498 , 0.423933 , 0.000351 ,  72
   7.5498 , 0.423994 , 0.000351 ,  73
   7.5498 , 0.423972 , 0.000351 ,  74
   7.5498 , 0.424016 , 0.000351 ,  75
   7.5498 , 0.423973 , 0.000351 ,  76
   7.5498 , 0.423979 , 0.000351 ,  77
   7.5498 , 0.423949 , 0.000351 ,  78
   7.5498 , 0.423879 , 0.000351 ,  79
   7.5498 , 0.423945 , 0.000351 ,  80
   7.5498 , 0.423978 , 0.000351 ,  81
   7.5498 , 0.423976 , 0.000351 ,  82
   7.5498 , 0.424057 , 0.000351 ,  83
   7.5498 , 0.423934 , 0.000351 ,  84
   7.5498 , 0.423973 , 0.000351 ,  85
   7.5498 , 0.423936 , 0.000351 ,  86
   7.5498 , 0.424000 , 0.000351 ,  87
   7.5498 , 0.424034 , 0.000351 ,  88
   7.5498 , 0.424011 , 0.000351 ,  89
   7.5498 , 0.423979 , 0.000351 ,  90
   7.5498 , 0.424025 , 0.000351 ,  91
   7.5498 , 0.423964 , 0.000351 ,  92
   7.5498 , 0.424019 , 0.000351 ,  93
   7.5498 , 0.424002 , 0.000351 ,  94
   7.5498 , 0.423980 , 0.000351 ,  95
   7.5498 , 0.423949 , 0.000351 ,  96
   7.5498 , 0.423920 , 0.000351 ,  97
   7.5498 , 0.423981 , 0.000351 ,  98
   7.5498 , 0.423970 , 0.000351 ,  99
   7.5498 , 0.423947 , 0.000351 , 100
   7.6158 , 0.425520 , 0.000372 ,   0
   7.6158 , 0.425544 , 0.000372 ,   1
   7.6158 , 0.425537 , 0.000372 ,   2
   7.6158 , 0.425581 , 0.000372 ,   3
   7.6158 , 0.425566 , 0.000372 ,   4
   7.6158 , 0.425558 , 0.000372 ,   5
   7.6158 , 0.425564 , 0.000372 ,   6
   7.6158 , 0.425487 , 0.000372 ,   7
   7.6158 , 0.425506 , 0.000372 ,   8
   7.6158 , 0.425565 , 0.000372 ,   9
   7.6158 , 0.425481 , 0.000372 ,  10
   7.6158 , 0.425521 , 0.000372 ,  11
   7.6158 , 0.425520 , 0.000372 ,  12
   7.6158 , 0.425565 , 0.000372 ,  13
   7.6158 , 0.425511 , 0.000372 ,  14
   7.6158 , 0.425534 , 0.000372 ,  15
   7.6158 , 0.425483 , 0.000372 ,  16
   7.6158 , 0.425483 , 0.000372 ,  17
   7.6158 , 0.425566 , 0.000372 ,  18
   7.6158 , 0.425493 , 0.000372 ,  19
   7.6158 , 0.425538 , 0.000372 ,  20
   7.6158 , 0.425510 , 0.000372 ,  21
   7.6158 , 0.425504 , 0.000372 ,  22
   7.6158 , 0.425564 , 0.000372 ,  23
   7.6158 , 0.425498 , 0.000372 ,  24
   7.6158 , 0.425530 , 0.000372 ,  25
   7.6158 , 0.425487 , 0.000372 ,  26
   7.6158 , 0.425529 , 0.000372 ,  27
   7.6158 , 0.425585 , 0.000372 ,  28
   7.6158 , 0.425554 , 0.000372 ,  29
   7.6158 , 0.425504 , 0.000372 ,  30
   7.6158 , 0.425512 , 0.000372 ,  31
   7.6158 , 0.425511 , 0.000372 ,  32
   7.6158 , 0.425492 , 0.000372 ,  33
   7.6158 , 0.425530 , 0.000372 ,  34
   7.6158 , 0.425442 , 0.000372 ,  35
   7.6158 , 0.425491 , 0.000372 ,  36
   7.6158 , 0.425511 , 0.000372 ,  37
   7.6158 , 0.425551 , 0.000372 ,  38
   7.6158 , 0.425447 , 0.000372 ,  39
   7.6158 , 0.425544 , 0.000372 ,  40
   7.6158 , 0.425559 , 0.000372 ,  41
   7.6158 , 0.425470 , 0.000372 ,  42
   7.6158 , 0.425577 , 0.000372 ,  43
   7.6158 , 0.425527 , 0.000372 ,  44
   7.6158 , 0.425512 , 0.000372 ,  45
   7.6158 , 0.425508 , 0.000372 ,  46
   7.6158 , 0.425585 , 0.000372 ,  47
   7.6158 , 0.425470 , 0.000372 ,  48
   7.6158 , 0.425544 , 0.000372 ,  49
   7.6158 , 0.425501 , 0.000372 ,  50
   7.6158 , 0.425507 , 0.000372 ,  51
   7.6158 , 0.425572 , 0.000372 ,  52
   7.6158 , 0.425495 , 0.000372 ,  53
   7.6158 , 0.425485 , 0.000372 ,  54
   7.6158 , 0.425491 , 0.000372 ,  55
   7.6158 , 0.425525 , 0.000372 ,  56
   7.6158 , 0.425516 , 0.000372 ,  57
   7.6158 , 0.425584 , 0.000372 ,  58
   7.6158 , 0.425544 , 0.000372 ,  59
   7.6158 , 0.425483 , 0.000372 ,  60
   7.6158 , 0.425559 , 0.000372 ,  61
   7.6158 , 0.425564 , 0.000372 ,  62
   7.6158 , 0.425499 , 0.000372 ,  63
   7.6158 , 0.425538 , 0.000372 ,  64
   7.6158 , 0.425616 , 0.000372 ,  65
   7.6158 , 0.425572 , 0.000372 ,  66
   7.6158 , 0.425531 , 0.000372 ,  67
   7.6158 , 0.425500 , 0.000372 ,  68
   7.6158 , 0.425550 , 0.000372 ,  69
   7.6158 , 0.425428 , 0.000372 ,  70
   7.6158 , 0.425472 , 0.000372 ,  71
   7.6158 , 0.425462 , 0.000372 ,  72
   7.6158 , 0.425541 , 0.000372 ,  73
   7.6158 , 0.425523 , 0.000372 ,  74
   7.6158 , 0.425546 , 0.000372 ,  75
   7.6158 , 0.425509 , 0.000372 ,  76
   7.6158 , 0.425500 , 0.000372 ,  77
   7.6158 , 0.425451 , 0.000372 ,  78
   7.6158 , 0.425421 , 0.000372 ,  79
   7.6158 , 0.425466 , 0.000372 ,  80
   7.6158 , 0.425510 , 0.000372 ,  81
   7.6158 , 0.425545 , 0.000372 ,  82
   7.6158 , 0.425544 , 0.000372 ,  83
   7.6158 , 0.425500 , 0.000372 ,  84
   7.6158 , 0.425532 , 0.000372 ,  85
   7.6158 , 0.425511 , 0.000372 ,  86
   7.6158 , 0.425564 , 0.000372 ,  87
   7.6158 , 0.425551 , 0.000372 ,  88
   7.6158 , 0.425521 , 0.000372 ,  89
   7.6158 , 0.425501 , 0.000372 ,  90
   7.6158 , 0.425570 , 0.000372 ,  91
   7.6158 , 0.425512 , 0.000372 ,  92
   7.6158 , 0.425515 , 0.000372 ,  93
   7.6158 , 0.425508 , 0.000372 ,  94
   7.6158 , 0.425525 , 0.000372 ,  95
   7.6158 , 0.425501 , 0.000372 ,  96
   7.6158 , 0.425468 , 0.000372 ,  97
   7.6158 , 0.425509 , 0.000372 ,  98
   7.6158 , 0.425523 , 0.000372 ,  99
   7.6158 , 0.425482 , 0.000372 , 100
   7.6811 , 0.427288 , 0.000374 ,   0
   7.6811 , 0.427307 , 0.000374 ,   1
   7.6811 , 0.427305 , 0.000374 ,   2
   7.6811 , 0.427288 , 0.000374 ,   3
   7.6811 , 0.427338 , 0.000374 ,   4
   7.6811 , 0.427327 , 0.000374 ,   5
   7.6811 , 0.427303 , 0.000374 ,   6
   7.6811 , 0.427274 , 0.000374 ,   7
   7.6811 , 0.427276 , 0.000374 ,   8
   7.6811 , 0.427325 , 0.000374 ,   9
   7.6811 , 0.427259 , 0.000374 ,  10
   7.6811 , 0.427288 , 0.000374 ,  11
   7.6811 , 0.427327 , 0.000374 ,  12
   7.6811 , 0.427326 , 0.000374 ,  13
   7.6811 , 0.427286 , 0.000374 ,  14
   7.6811 , 0.427295 , 0.000374 ,  15
   7.6811 , 0.427296 , 0.000374 ,  16
   7.6811 , 0.427231 , 0.000374 ,  17
   7.6811 , 0.427319 , 0.000374 ,  18
   7.6811 , 0.427277 , 0.000374 ,  19
   7.6811 , 0.427268 , 0.000374 ,  20
   7.6811 , 0.427275 , 0.000374 ,  21
   7.6811 , 0.427249 , 0.000374 ,  22
   7.6811 , 0.427305 , 0.000374 ,  23
   7.6811 , 0.427287 , 0.000374 ,  24
   7.6811 , 0.427237 , 0.000374 ,  25
   7.6811 , 0.427217 , 0.000374 ,  26
   7.6811 , 0.427261 , 0.000374 ,  27
   7.6811 , 0.427318 , 0.000374 ,  28
   7.6811 , 0.427312 , 0.000374 ,  29
   7.6811 , 0.427281 , 0.000374 ,  30
   7.6811 , 0.427300 , 0.000374 ,  31
   7.6811 , 0.427255 , 0.000374 ,  32
   7.6811 , 0.427268 , 0.000374 ,  33
   7.6811 , 0.427296 , 0.000374 ,  34
   7.6811 , 0.427233 , 0.000374 ,  35
   7.6811 , 0.427254 , 0.000374 ,  36
   7.6811 , 0.427262 , 0.000374 ,  37
   7.6811 , 0.427295 , 0.000374 ,  38
   7.6811 , 0.427246 , 0.000374 ,  39
   7.6811 , 0.427360 , 0.000374 ,  40
   7.6811 , 0.427291 , 0.000374 ,  41
   7.6811 , 0.427276 , 0.000374 ,  42
   7.6811 , 0.427372 , 0.000374 ,  43
   7.6811 , 0.427305 , 0.000374 ,  44
   7.6811 , 0.427259 , 0.000374 ,  45
   7.6811 , 0.427244 , 0.000374 ,  46
   7.6811 , 0.427363 , 0.000374 ,  47
   7.6811 , 0.427240 , 0.000374 ,  48
   7.6811 , 0.427286 , 0.000374 ,  49
   7.6811 , 0.427276 , 0.000374 ,  50
   7.6811 , 0.427255 , 0.000374 ,  51
   7.6811 , 0.427339 , 0.000374 ,  52
   7.6811 , 0.427229 , 0.000374 ,  53
   7.6811 , 0.427246 , 0.000374 ,  54
   7.6811 , 0.427274 , 0.000374 ,  55
   7.6811 , 0.427283 , 0.000374 ,  56
   7.6811 , 0.427309 , 0.000374 ,  57
   7.6811 , 0.427383 , 0.000374 ,  58
   7.6811 , 0.427329 , 0.000374 ,  59
   7.6811 , 0.427273 , 0.000374 ,  60
   7.6811 , 0.427364 , 0.000374 ,  61
   7.6811 , 0.427303 , 0.000374 ,  62
   7.6811 , 0.427308 , 0.000374 ,  63
   7.6811 , 0.427288 , 0.000374 ,  64
   7.6811 , 0.427328 , 0.000374 ,  65
   7.6811 , 0.427329 , 0.000374 ,  66
   7.6811 , 0.427316 , 0.000374 ,  67
   7.6811 , 0.427285 , 0.000374 ,  68
   7.6811 , 0.427352 , 0.000374 ,  69
   7.6811 , 0.427244 , 0.000374 ,  70
   7.6811 , 0.427304 , 0.000374 ,  71
   7.6811 , 0.427232 , 0.000374 ,  72
   7.6811 , 0.427306 , 0.000374 ,  73
   7.6811 , 0.427269 , 0.000374 ,  74
   7.6811 , 0.427321 , 0.000374 ,  75
   7.6811 , 0.427282 , 0.000374 ,  76
   7.6811 , 0.427278 , 0.000374 ,  77
   7.6811 , 0.427232 , 0.000374 ,  78
   7.6811 , 0.427187 , 0.000374 ,  79
   7.6811 , 0.427236 , 0.000374 ,  80
   7.6811 , 0.427295 , 0.000374 ,  81
   7.6811 , 0.427291 , 0.000374 ,  82
   7.6811 , 0.427359 , 0.000374 ,  83
   7.6811 , 0.427244 , 0.000374 ,  84
   7.6811 , 0.427277 , 0.000374 ,  85
   7.6811 , 0.427253 , 0.000374 ,  86
   7.6811 , 0.427315 , 0.000374 ,  87
   7.6811 , 0.427350 , 0.000374 ,  88
   7.6811 , 0.427322 , 0.000374 ,  89
   7.6811 , 0.427282 , 0.000374 ,  90
   7.6811 , 0.427339 , 0.000374 ,  91
   7.6811 , 0.427264 , 0.000374 ,  92
   7.6811 , 0.427321 , 0.000374 ,  93
   7.6811 , 0.427301 , 0.000374 ,  94
   7.6811 , 0.427281 , 0.000374 ,  95
   7.6811 , 0.427269 , 0.000374 ,  96
   7.6811 , 0.427239 , 0.000374 ,  97
   7.6811 , 0.427283 , 0.000374 ,  98
   7.6811 , 0.427288 , 0.000374 ,  99
   7.6811 , 0.427255 , 0.000374 , 100
   7.8102 , 0.430652 , 0.000366 ,   0
   7.8102 , 0.430677 , 0.000366 ,   1
   7.8102 , 0.430672 , 0.000366 ,   2
   7.8102 , 0.430632 , 0.000366 ,   3
   7.8102 , 0.430701 , 0.000366 ,   4
   7.8102 , 0.430689 , 0.000366 ,   5
   7.8102 , 0.430671 , 0.000366 ,   6
   7.8102 , 0.430642 , 0.000366 ,   7
   7.8102 , 0.430624 , 0.000366 ,   8
   7.8102 , 0.430697 , 0.000366 ,   9
   7.8102 , 0.430627 , 0.000366 ,  10
   7.8102 , 0.430660 , 0.000366 ,  11
   7.8102 , 0.430672 , 0.000366 ,  12
   7.8102 , 0.430682 , 0.000366 ,  13
   7.8102 , 0.430652 , 0.000366 ,  14
   7.8102 , 0.430671 , 0.000366 ,  15
   7.8102 , 0.430648 , 0.000366 ,  16
   7.8102 , 0.430609 , 0.000366 ,  17
   7.8102 , 0.430683 , 0.000366 ,  18
   7.8102 , 0.430636 , 0.000366 ,  19
   7.8102 , 0.430618 , 0.000366 ,  20
   7.8102 , 0.430641 , 0.000366 ,  21
   7.8102 , 0.430617 , 0.000366 ,  22
   7.8102 , 0.430667 , 0.000366 ,  23
   7.8102 , 0.430656 , 0.000366 ,  24
   7.8102 , 0.430616 , 0.000366 ,  25
   7.8102 , 0.430592 , 0.000366 ,  26
   7.8102 , 0.430627 , 0.000366 ,  27
   7.8102 , 0.430685 , 0.000366 ,  28
   7.8102 , 0.430694 , 0.000366 ,  29
   7.8102 , 0.430648 , 0.000366 ,  30
   7.8102 , 0.430663 , 0.000366 ,  31
   7.8102 , 0.430598 , 0.000366 ,  32
   7.8102 , 0.430636 , 0.000366 ,  33
   7.8102 , 0.430652 , 0.000366 ,  34
   7.8102 , 0.430596 , 0.000366 ,  35
   7.8102 , 0.430626 , 0.000366 ,  36
   7.8102 , 0.430627 , 0.000366 ,  37
   7.8102 , 0.430653 , 0.000366 ,  38
   7.8102 , 0.430630 , 0.000366 ,  39
   7.8102 , 0.430713 , 0.000366 ,  40
   7.8102 , 0.430633 , 0.000366 ,  41
   7.8102 , 0.430626 , 0.000366 ,  42
   7.8102 , 0.430741 , 0.000366 ,  43
   7.8102 , 0.430667 , 0.000366 ,  44
   7.8102 , 0.430629 , 0.000366 ,  45
   7.8102 , 0.430605 , 0.000366 ,  46
   7.8102 , 0.430721 , 0.000366 ,  47
   7.8102 , 0.430623 , 0.000366 ,  48
   7.8102 , 0.430654 , 0.000366 ,  49
   7.8102 , 0.430634 , 0.000366 ,  50
   7.8102 , 0.430617 , 0.000366 ,  51
   7.8102 , 0.430670 , 0.000366 ,  52
   7.8102 , 0.430605 , 0.000366 ,  53
   7.8102 , 0.430603 , 0.000366 ,  54
   7.8102 , 0.430662 , 0.000366 ,  55
   7.8102 , 0.430628 , 0.000366 ,  56
   7.8102 , 0.430665 , 0.000366 ,  57
   7.8102 , 0.430761 , 0.000366 ,  58
   7.8102 , 0.430695 , 0.000366 ,  59
   7.8102 , 0.430636 , 0.000366 ,  60
   7.8102 , 0.430723 , 0.000366 ,  61
   7.8102 , 0.430668 , 0.000366 ,  62
   7.8102 , 0.430696 , 0.000366 ,  63
   7.8102 , 0.430659 , 0.000366 ,  64
   7.8102 , 0.430678 , 0.000366 ,  65
   7.8102 , 0.430689 , 0.000366 ,  66
   7.8102 , 0.430674 , 0.000366 ,  67
   7.8102 , 0.430646 , 0.000366 ,  68
   7.8102 , 0.430707 , 0.000366 ,  69
   7.8102 , 0.430606 , 0.000366 ,  70
   7.8102 , 0.430656 , 0.000366 ,  71
   7.8102 , 0.430601 , 0.000366 ,  72
   7.8102 , 0.430656 , 0.000366 ,  73
   7.8102 , 0.430637 , 0.000366 ,  74
   7.8102 , 0.430695 , 0.000366 ,  75
   7.8102 , 0.430626 , 0.000366 ,  76
   7.8102 , 0.430623 , 0.000366 ,  77
   7.8102 , 0.430590 , 0.000366 ,  78
   7.8102 , 0.430555 , 0.000366 ,  79
   7.8102 , 0.430602 , 0.000366 ,  80
   7.8102 , 0.430664 , 0.000366 ,  81
   7.8102 , 0.430666 , 0.000366 ,  82
   7.8102 , 0.430708 , 0.000366 ,  83
   7.8102 , 0.430611 , 0.000366 ,  84
   7.8102 , 0.430647 , 0.000366 ,  85
   7.8102 , 0.430625 , 0.000366 ,  86
   7.8102 , 0.430689 , 0.000366 ,  87
   7.8102 , 0.430723 , 0.000366 ,  88
   7.8102 , 0.430663 , 0.000366 ,  89
   7.8102 , 0.430645 , 0.000366 ,  90
   7.8102 , 0.430707 , 0.000366 ,  91
   7.8102 , 0.430627 , 0.000366 ,  92
   7.8102 , 0.430662 , 0.000366 ,  93
   7.8102 , 0.430663 , 0.000366 ,  94
   7.8102 , 0.430642 , 0.000366 ,  95
   7.8102 , 0.430625 , 0.000366 ,  96
   7.8102 , 0.430594 , 0.000366 ,  97
   7.8102 , 0.430637 , 0.000366 ,  98
   7.8102 , 0.430642 , 0.000366 ,  99
   7.8102 , 0.430637 , 0.000366 , 100
   7.8740 , 0.432174 , 0.000389 ,   0
   7.8740 , 0.432203 , 0.000389 ,   1
   7.8740 , 0.432210 , 0.000389 ,   2
   7.8740 , 0.432189 , 0.000389 ,   3
   7.8740 , 0.432228 , 0.000389 ,   4
   7.8740 , 0.432198 , 0.000389 ,   5
   7.8740 , 0.432202 , 0.000389 ,   6
   7.8740 , 0.432141 , 0.000389 ,   7
   7.8740 , 0.432142 , 0.000389 ,   8
   7.8740 , 0.432214 , 0.000389 ,   9
   7.8740 , 0.432137 , 0.000389 ,  10
   7.8740 , 0.432180 , 0.000389 ,  11
   7.8740 , 0.432195 , 0.000389 ,  12
   7.8740 , 0.432204 , 0.000389 ,  13
   7.8740 , 0.432182 , 0.000389 ,  14
   7.8740 , 0.432168 , 0.000389 ,  15
   7.8740 , 0.432153 , 0.000389 ,  16
   7.8740 , 0.432118 , 0.000389 ,  17
   7.8740 , 0.432212 , 0.000389 ,  18
   7.8740 , 0.432140 , 0.000389 ,  19
   7.8740 , 0.432157 , 0.000389 ,  20
   7.8740 , 0.432163 , 0.000389 ,  21
   7.8740 , 0.432127 , 0.000389 ,  22
   7.8740 , 0.432190 , 0.000389 ,  23
   7.8740 , 0.432173 , 0.000389 ,  24
   7.8740 , 0.432126 , 0.000389 ,  25
   7.8740 , 0.432124 , 0.000389 ,  26
   7.8740 , 0.432151 , 0.000389 ,  27
   7.8740 , 0.432218 , 0.000389 ,  28
   7.8740 , 0.432196 , 0.000389 ,  29
   7.8740 , 0.432173 , 0.000389 ,  30
   7.8740 , 0.432179 , 0.000389 ,  31
   7.8740 , 0.432146 , 0.000389 ,  32
   7.8740 , 0.432165 , 0.000389 ,  33
   7.8740 , 0.432186 , 0.000389 ,  34
   7.8740 , 0.432101 , 0.000389 ,  35
   7.8740 , 0.432163 , 0.000389 ,  36
   7.8740 , 0.432171 , 0.000389 ,  37
   7.8740 , 0.432186 , 0.000389 ,  38
   7.8740 , 0.432119 , 0.000389 ,  39
   7.8740 , 0.432231 , 0.000389 ,  40
   7.8740 , 0.432164 , 0.000389 ,  41
   7.8740 , 0.432147 , 0.000389 ,  42
   7.8740 , 0.432264 , 0.000389 ,  43
   7.8740 , 0.432181 , 0.000389 ,  44
   7.8740 , 0.432171 , 0.000389 ,  45
   7.8740 , 0.432141 , 0.000389 ,  46
   7.8740 , 0.432261 , 0.000389 ,  47
   7.8740 , 0.432139 , 0.000389 ,  48
   7.8740 , 0.432175 , 0.000389 ,  49
   7.8740 , 0.432160 , 0.000389 ,  50
   7.8740 , 0.432131 , 0.000389 ,  51
   7.8740 , 0.432202 , 0.000389 ,  52
   7.8740 , 0.432130 , 0.000389 ,  53
   7.8740 , 0.432131 , 0.000389 ,  54
   7.8740 , 0.432170 , 0.000389 ,  55
   7.8740 , 0.432162 , 0.000389 ,  56
   7.8740 , 0.432187 , 0.000389 ,  57
   7.8740 , 0.432274 , 0.000389 ,  58
   7.8740 , 0.432211 , 0.000389 ,  59
   7.8740 , 0.432146 , 0.000389 ,  60
   7.8740 , 0.432239 , 0.000389 ,  61
   7.8740 , 0.432195 , 0.000389 ,  62
   7.8740 , 0.432206 , 0.000389 ,  63
   7.8740 , 0.432167 , 0.000389 ,  64
   7.8740 , 0.432211 , 0.000389 ,  65
   7.8740 , 0.432227 , 0.000389 ,  66
   7.8740 , 0.432198 , 0.000389 ,  67
   7.8740 , 0.432194 , 0.000389 ,  68
   7.8740 , 0.432250 , 0.000389 ,  69
   7.8740 , 0.432099 , 0.000389 ,  70
   7.8740 , 0.432167 , 0.000389 ,  71
   7.8740 , 0.432129 , 0.000389 ,  72
   7.8740 , 0.432168 , 0.000389 ,  73
   7.8740 , 0.432167 , 0.000389 ,  74
   7.8740 , 0.432214 , 0.000389 ,  75
   7.8740 , 0.432167 , 0.000389 ,  76
   7.8740 , 0.432147 , 0.000389 ,  77
   7.8740 , 0.432080 , 0.000389 ,  78
   7.8740 , 0.432065 , 0.000389 ,  79
   7.8740 , 0.432123 , 0.000389 ,  80
   7.8740 , 0.432187 , 0.000389 ,  81
   7.8740 , 0.432188 , 0.000389 ,  82
   7.8740 , 0.432240 , 0.000389 ,  83
   7.8740 , 0.432133 , 0.000389 ,  84
   7.8740 , 0.432169 , 0.000389 ,  85
   7.8740 , 0.432163 , 0.000389 ,  86
   7.8740 , 0.432214 , 0.000389 ,  87
   7.8740 , 0.432240 , 0.000389 ,  88
   7.8740 , 0.432189 , 0.000389 ,  89
   7.8740 , 0.432142 , 0.000389 ,  90
   7.8740 , 0.432213 , 0.000389 ,  91
   7.8740 , 0.432148 , 0.000389 ,  92
   7.8740 , 0.432195 , 0.000389 ,  93
   7.8740 , 0.432169 , 0.000389 ,  94
   7.8740 , 0.432166 , 0.000389 ,  95
   7.8740 , 0.432138 , 0.000389 ,  96
   7.8740 , 0.432135 , 0.000389 ,  97
   7.8740 , 0.432171 , 0.000389 ,  98
   7.8740 , 0.432186 , 0.000389 ,  99
   7.8740 , 0.432143 , 0.000389 , 100
   8.0000 , 0.435426 , 0.000413 ,   0
   8.0000 , 0.435422 , 0.000413 ,   1
   8.0000 , 0.435435 , 0.000413 ,   2
   8.0000 , 0.435515 , 0.000413 ,   3
   8.0000 , 0.435437 , 0.000413 ,   4
   8.0000 , 0.435478 , 0.000413 ,   5
   8.0000 , 0.435497 , 0.000413 ,   6
   8.0000 , 0.435396 , 0.000413 ,   7
   8.0000 , 0.435411 , 0.000413 ,   8
   8.0000 , 0.435456 , 0.000413 ,   9
   8.0000 , 0.435409 , 0.000413 ,  10
   8.0000 , 0.435403 , 0.000413 ,  11
   8.0000 , 0.435400 , 0.000413 ,  12
   8.0000 , 0.435426 , 0.000413 ,  13
   8.0000 , 0.435431 , 0.000413 ,  14
   8.0000 , 0.435482 , 0.000413 ,  15
   8.0000 , 0.435355 , 0.000413 ,  16
   8.0000 , 0.435386 , 0.000413 ,  17
   8.0000 , 0.435494 , 0.000413 ,  18
   8.0000 , 0.435377 , 0.000413 ,  19
   8.0000 , 0.435440 , 0.000413 ,  20
   8.0000 , 0.435371 , 0.000413 ,  21
   8.0000 , 0.435436 , 0.000413 ,  22
   8.0000 , 0.435464 , 0.000413 ,  23
   8.0000 , 0.435400 , 0.000413 ,  24
   8.0000 , 0.435422 , 0.000413 ,  25
   8.0000 , 0.435407 , 0.000413 ,  26
   8.0000 , 0.435420 , 0.000413 ,  27
   8.0000 , 0.435484 , 0.000413 ,  28
   8.0000 , 0.435475 , 0.000413 ,  29
   8.0000 , 0.435425 , 0.000413 ,  30
   8.0000 , 0.435461 , 0.000413 ,  31
   8.0000 , 0.435411 , 0.000413 ,  32
   8.0000 , 0.435422 , 0.000413 ,  33
   8.0000 , 0.435432 , 0.000413 ,  34
   8.0000 , 0.435403 , 0.000413 ,  35
   8.0000 , 0.435408 , 0.000413 ,  36
   8.0000 , 0.435416 , 0.000413 ,  37
   8.0000 , 0.435439 , 0.000413 ,  38
   8.0000 , 0.435370 , 0.000413 ,  39
   8.0000 , 0.435441 , 0.000413 ,  40
   8.0000 , 0.435421 , 0.000413 ,  41
   8.0000 , 0.435419 , 0.000413 ,  42
   8.0000 , 0.435368 , 0.000413 ,  43
   8.0000 , 0.435411 , 0.000413 ,  44
   8.0000 , 0.435375 , 0.000413 ,  45
   8.0000 , 0.435451 , 0.000413 ,  46
   8.0000 , 0.435473 , 0.000413 ,  47
   8.0000 , 0.435350 , 0.000413 ,  48
   8.0000 , 0.435454 , 0.000413 ,  49
   8.0000 , 0.435425 , 0.000413 ,  50
   8.0000 , 0.435445 , 0.000413 ,  51
   8.0000 , 0.435540 , 0.000413 ,  52
   8.0000 , 0.435435 , 0.000413 ,  53
   8.0000 , 0.435380 , 0.000413 ,  54
   8.0000 , 0.435401 , 0.000413 ,  55
   8.0000 , 0.435466 , 0.000413 ,  56
   8.0000 , 0.435416 , 0.000413 ,  57
   8.0000 , 0.435443 , 0.000413 ,  58
   8.0000 , 0.435457 , 0.000413 ,  59
   8.0000 , 0.435398 , 0.000413 ,  60
   8.0000 , 0.435483 , 0.000413 ,  61
   8.0000 , 0.435442 , 0.000413 ,  62
   8.0000 , 0.435412 , 0.000413 ,  63
   8.0000 , 0.435490 , 0.000413 ,  64
   8.0000 , 0.435511 , 0.000413 ,  65
   8.0000 , 0.435435 , 0.000413 ,  66
   8.0000 , 0.435468 , 0.000413 ,  67
   8.0000 , 0.435422 , 0.000413 ,  68
   8.0000 , 0.435385 , 0.000413 ,  69
   8.0000 , 0.435320 , 0.000413 ,  70
   8.0000 , 0.435419 , 0.000413 ,  71
   8.0000 , 0.435392 , 0.000413 ,  72
   8.0000 , 0.435380 , 0.000413 ,  73
   8.0000 , 0.435457 , 0.000413 ,  74
   8.0000 , 0.435468 , 0.000413 ,  75
   8.0000 , 0.435355 , 0.000413 ,  76
   8.0000 , 0.435429 , 0.000413 ,  77
   8.0000 , 0.435404 , 0.000413 ,  78
   8.0000 , 0.435355 , 0.000413 ,  79
   8.0000 , 0.435393 , 0.000413 ,  80
   8.0000 , 0.435430 , 0.000413 ,  81
   8.0000 , 0.435443 , 0.000413 ,  82
   8.0000 , 0.435423 , 0.000413 ,  83
   8.0000 , 0.435389 , 0.000413 ,  84
   8.0000 , 0.435443 , 0.000413 ,  85
   8.0000 , 0.435441 , 0.000413 ,  86
   8.0000 , 0.435455 , 0.000413 ,  87
   8.0000 , 0.435413 , 0.000413 ,  88
   8.0000 , 0.435500 , 0.000413 ,  89
   8.0000 , 0.435387 , 0.000413 ,  90
   8.0000 , 0.435482 , 0.000413 ,  91
   8.0000 , 0.435451 , 0.000413 ,  92
   8.0000 , 0.435407 , 0.000413 ,  93
   8.0000 , 0.435444 , 0.000413 ,  94
   8.0000 , 0.435418 , 0.000413 ,  95
   8.0000 , 0.435422 , 0.000413 ,  96
   8.0000 , 0.435316 , 0.000413 ,  97
   8.0000 , 0.435358 , 0.000413 ,  98
   8.0000 , 0.435457 , 0.000413 ,  99
   8.0000 , 0.435395 , 0.000413 , 100
   8.0623 , 0.436907 , 0.000386 ,   0
   8.0623 , 0.436923 , 0.000386 ,   1
   8.0623 , 0.436930 , 0.000386 ,   2
   8.0623 , 0.436948 , 0.000386 ,   3
   8.0623 , 0.436950 , 0.000386 ,   4
   8.0623 , 0.436948 , 0.000386 ,   5
   8.0623 , 0.436940 , 0.000386 ,   6
   8.0623 , 0.436876 , 0.000386 ,   7
   8.0623 , 0.436885 , 0.000386 ,   8
   8.0623 , 0.436952 , 0.000386 ,   9
   8.0623 , 0.436871 , 0.000386 ,  10
   8.0623 , 0.436914 , 0.000386 ,  11
   8.0623 , 0.436911 , 0.000386 ,  12
   8.0623 , 0.436929 , 0.000386 ,  13
   8.0623 , 0.436901 , 0.000386 ,  14
   8.0623 , 0.436930 , 0.000386 ,  15
   8.0623 , 0.436877 , 0.000386 ,  16
   8.0623 , 0.436873 , 0.000386 ,  17
   8.0623 , 0.436963 , 0.000386 ,  18
   8.0623 , 0.436866 , 0.000386 ,  19
   8.0623 , 0.436907 , 0.000386 ,  20
   8.0623 , 0.436886 , 0.000386 ,  21
   8.0623 , 0.436880 , 0.000386 ,  22
   8.0623 , 0.436935 , 0.000386 ,  23
   8.0623 , 0.436894 , 0.000386 ,  24
   8.0623 , 0.436867 , 0.000386 ,  25
   8.0623 , 0.436858 , 0.000386 ,  26
   8.0623 , 0.436895 , 0.000386 ,  27
   8.0623 , 0.436961 , 0.000386 ,  28
   8.0623 , 0.436946 , 0.000386 ,  29
   8.0623 , 0.436912 , 0.000386 ,  30
   8.0623 , 0.436933 , 0.000386 ,  31
   8.0623 , 0.436894 , 0.000386 ,  32
   8.0623 , 0.436875 , 0.000386 ,  33
   8.0623 , 0.436902 , 0.000386 ,  34
   8.0623 , 0.436843 , 0.000386 ,  35
   8.0623 , 0.436878 , 0.000386 ,  36
   8.0623 , 0.436891 , 0.000386 ,  37
   8.0623 , 0.436916 , 0.000386 ,  38
   8.0623 , 0.436858 , 0.000386 ,  39
   8.0623 , 0.436953 , 0.000386 ,  40
   8.0623 , 0.436904 , 0.000386 ,  41
   8.0623 , 0.436880 , 0.000386 ,  42
   8.0623 , 0.436971 , 0.000386 ,  43
   8.0623 , 0.436911 , 0.000386 ,  44
   8.0623 , 0.436868 , 0.000386 ,  45
   8.0623 , 0.436895 , 0.000386 ,  46
   8.0623 , 0.436990 , 0.000386 ,  47
   8.0623 , 0.436847 , 0.000386 ,  48
   8.0623 , 0.436926 , 0.000386 ,  49
   8.0623 , 0.436882 , 0.000386 ,  50
   8.0623 , 0.436875 , 0.000386 ,  51
   8.0623 , 0.436969 , 0.000386 ,  52
   8.0623 , 0.436875 , 0.000386 ,  53
   8.0623 , 0.436873 , 0.000386 ,  54
   8.0623 , 0.436886 , 0.000386 ,  55
   8.0623 , 0.436915 , 0.000386 ,  56
   8.0623 , 0.436914 , 0.000386 ,  57
   8.0623 , 0.436999 , 0.000386 ,  58
   8.0623 , 0.436948 , 0.000386 ,  59
   8.0623 , 0.436873 , 0.000386 ,  60
   8.0623 , 0.436977 , 0.000386 ,  61
   8.0623 , 0.436940 , 0.000386 ,  62
   8.0623 , 0.436915 , 0.000386 ,  63
   8.0623 , 0.436916 , 0.000386 ,  64
   8.0623 , 0.436972 , 0.000386 ,  65
   8.0623 , 0.436965 , 0.000386 ,  66
   8.0623 , 0.436932 , 0.000386 ,  67
   8.0623 , 0.436906 , 0.000386 ,  68
   8.0623 , 0.436928 , 0.000386 ,  69
   8.0623 , 0.436823 , 0.000386 ,  70
   8.0623 , 0.436896 , 0.000386 ,  71
   8.0623 , 0.436853 , 0.000386 ,  72
   8.0623 , 0.436894 , 0.000386 ,  73
   8.0623 , 0.436903 , 0.000386 ,  74
   8.0623 , 0.436947 , 0.000386 ,  75
   8.0623 , 0.436882 , 0.000386 ,  76
   8.0623 , 0.436894 , 0.000386 ,  77
   8.0623 , 0.436827 , 0.000386 ,  78
   8.0623 , 0.436807 , 0.000386 ,  79
   8.0623 , 0.436851 , 0.000386 ,  80
   8.0623 , 0.436913 , 0.000386 ,  81
   8.0623 , 0.436929 , 0.000386 ,  82
   8.0623 , 0.436944 , 0.000386 ,  83
   8.0623 , 0.436861 , 0.000386 ,  84
   8.0623 , 0.436909 , 0.000386 ,  85
   8.0623 , 0.436900 , 0.000386 ,  86
   8.0623 , 0.436950 , 0.000386 ,  87
   8.0623 , 0.436965 , 0.000386 ,  88
   8.0623 , 0.436944 , 0.000386 ,  89
   8.0623 , 0.436888 , 0.000386 ,  90
   8.0623 , 0.436967 , 0.000386 ,  91
   8.0623 , 0.436893 , 0.000386 ,  92
   8.0623 , 0.436914 , 0.000386 ,  93
   8.0623 , 0.436914 , 0.000386 ,  94
   8.0623 , 0.436898 , 0.000386 ,  95
   8.0623 , 0.436887 , 0.000386 ,  96
   8.0623 , 0.436839 , 0.000386 ,  97
   8.0623 , 0.436873 , 0.000386 ,  98
   8.0623 , 0.436929 , 0.000386 ,  99
   8.0623 , 0.436878 , 0.000386 , 100
   8.1240 , 0.438586 , 0.000397 ,   0
   8.1240 , 0.438606 , 0.000397 ,   1
   8.1240 , 0.438607 , 0.000397 ,   2
   8.1240 , 0.438606 , 0.000397 ,   3
   8.1240 , 0.438636 , 0.000397 ,   4
   8.1240 , 0.438632 , 0.000397 ,   5
   8.1240 , 0.438614 , 0.000397 ,   6
   8.1240 , 0.438538 , 0.000397 ,   7
   8.1240 , 0.438578 , 0.000397 ,   8
   8.1240 , 0.438620 , 0.000397 ,   9
   8.1240 , 0.438550 , 0.000397 ,  10
   8.1240 , 0.438591 , 0.000397 ,  11
   8.1240 , 0.438620 , 0.000397 ,  12
   8.1240 , 0.438622 , 0.000397 ,  13
   8.1240 , 0.438582 , 0.000397 ,  14
   8.1240 , 0.438605 , 0.000397 ,  15
   8.1240 , 0.438576 , 0.000397 ,  16
   8.1240 , 0.438544 , 0.000397 ,  17
   8.1240 , 0.438620 , 0.000397 ,  18
   8.1240 , 0.438579 , 0.000397 ,  19
   8.1240 , 0.438578 , 0.000397 ,  20
   8.1240 , 0.438546 , 0.000397 ,  21
   8.1240 , 0.438558 , 0.000397 ,  22
   8.1240 , 0.438604 , 0.000397 ,  23
   8.1240 , 0.438573 , 0.000397 ,  24
   8.1240 , 0.438514 , 0.000397 ,  25
   8.1240 , 0.438511 , 0.000397 ,  26
   8.1240 , 0.438549 , 0.000397 ,  27
   8.1240 , 0.438630 , 0.000397 ,  28
   8.1240 , 0.438625 , 0.000397 ,  29
   8.1240 , 0.438583 , 0.000397 ,  30
   8.1240 , 0.438595 , 0.000397 ,  31
   8.1240 , 0.438564 , 0.000397 ,  32
   8.1240 , 0.438546 , 0.000397 ,  33
   8.1240 , 0.438593 , 0.000397 ,  34
   8.1240 , 0.438543 , 0.000397 ,  35
   8.1240 , 0.438549 , 0.000397 ,  36
   8.1240 , 0.438559 , 0.000397 ,  37
   8.1240 , 0.438586 , 0.000397 ,  38
   8.1240 , 0.438553 , 0.000397 ,  39
   8.1240 , 0.438667 , 0.000397 ,  40
   8.1240 , 0.438579 , 0.000397 ,  41
   8.1240 , 0.438589 , 0.000397 ,  42
   8.1240 , 0.438669 , 0.000397 ,  43
   8.1240 , 0.438612 , 0.000397 ,  44
   8.1240 , 0.438541 , 0.000397 ,  45
   8.1240 , 0.438553 , 0.000397 ,  46
   8.1240 , 0.438671 , 0.000397 ,  47
   8.1240 , 0.438523 , 0.000397 ,  48
   8.1240 , 0.438606 , 0.000397 ,  49
   8.1240 , 0.438571 , 0.000397 ,  50
   8.1240 , 0.438541 , 0.000397 ,  51
   8.1240 , 0.438655 , 0.000397 ,  52
   8.1240 , 0.438551 , 0.000397 ,  53
   8.1240 , 0.438542 , 0.000397 ,  54
   8.1240 , 0.438567 , 0.000397 ,  55
   8.1240 , 0.438578 , 0.000397 ,  56
   8.1240 , 0.438598 , 0.000397 ,  57
   8.1240 , 0.438674 , 0.000397 ,  58
   8.1240 , 0.438628 , 0.000397 ,  59
   8.1240 , 0.438563 , 0.000397 ,  60
   8.1240 , 0.438673 , 0.000397 ,  61
   8.1240 , 0.438596 , 0.000397 ,  62
   8.1240 , 0.438595 , 0.000397 ,  63
   8.1240 , 0.438585 , 0.000397 ,  64
   8.1240 , 0.438633 , 0.000397 ,  65
   8.1240 , 0.438622 , 0.000397 ,  66
   8.1240 , 0.438607 , 0.000397 ,  67
   8.1240 , 0.438584 , 0.000397 ,  68
   8.1240 , 0.438628 , 0.000397 ,  69
   8.1240 , 0.438529 , 0.000397 ,  70
   8.1240 , 0.438598 , 0.000397 ,  71
   8.1240 , 0.438525 , 0.000397 ,  72
   8.1240 , 0.438587 , 0.000397 ,  73
   8.1240 , 0.438575 , 0.000397 ,  74
   8.1240 , 0.438626 , 0.000397 ,  75
   8.1240 , 0.438576 , 0.000397 ,  76
   8.1240 , 0.438581 , 0.000397 ,  77
   8.1240 , 0.438530 , 0.000397 ,  78
   8.1240 , 0.438468 , 0.000397 ,  79
   8.1240 , 0.438541 , 0.000397 ,  80
   8.1240 , 0.438586 , 0.000397 ,  81
   8.1240 , 0.438590 , 0.000397 ,  82
   8.1240 , 0.438651 , 0.000397 ,  83
   8.1240 , 0.438535 , 0.000397 ,  84
   8.1240 , 0.438590 , 0.000397 ,  85
   8.1240 , 0.438548 , 0.000397 ,  86
   8.1240 , 0.438609 , 0.000397 ,  87
   8.1240 , 0.438637 , 0.000397 ,  88
   8.1240 , 0.438637 , 0.000397 ,  89
   8.1240 , 0.438580 , 0.000397 ,  90
   8.1240 , 0.438631 , 0.000397 ,  91
   8.1240 , 0.438564 , 0.000397 ,  92
   8.1240 , 0.438617 , 0.000397 ,  93
   8.1240 , 0.438602 , 0.000397 ,  94
   8.1240 , 0.438593 , 0.000397 ,  95
   8.1240 , 0.438568 , 0.000397 ,  96
   8.1240 , 0.438530 , 0.000397 ,  97
   8.1240 , 0.438560 , 0.000397 ,  98
   8.1240 , 0.438595 , 0.000397 ,  99
   8.1240 , 0.438552 , 0.000397 , 100
   8.1854 , 0.439811 , 0.000475 ,   0
   8.1854 , 0.439852 , 0.000475 ,   1
   8.1854 , 0.439855 , 0.000475 ,   2
   8.1854 , 0.439816 , 0.000475 ,   3
   8.1854 , 0.439872 , 0.000475 ,   4
   8.1854 , 0.439840 , 0.000475 ,   5
   8.1854 , 0.439867 , 0.000475 ,   6
   8.1854 , 0.439772 , 0.000475 ,   7
   8.1854 , 0.439780 , 0.000475 ,   8
   8.1854 , 0.439849 , 0.000475 ,   9
   8.1854 , 0.439794 , 0.000475 ,  10
   8.1854 , 0.439796 , 0.000475 ,  11
   8.1854 , 0.439817 , 0.000475 ,  12
   8.1854 , 0.439864 , 0.000475 ,  13
   8.1854 , 0.439819 , 0.000475 ,  14
   8.1854 , 0.439808 , 0.000475 ,  15
   8.1854 , 0.439816 , 0.000475 ,  16
   8.1854 , 0.439710 , 0.000475 ,  17
   8.1854 , 0.439852 , 0.000475 ,  18
   8.1854 , 0.439820 , 0.000475 ,  19
   8.1854 , 0.439797 , 0.000475 ,  20
   8.1854 , 0.439796 , 0.000475 ,  21
   8.1854 , 0.439788 , 0.000475 ,  22
   8.1854 , 0.439807 , 0.000475 ,  23
   8.1854 , 0.439814 , 0.000475 ,  24
   8.1854 , 0.439763 , 0.000475 ,  25
   8.1854 , 0.439735 , 0.000475 ,  26
   8.1854 , 0.439758 , 0.000475 ,  27
   8.1854 , 0.439838 , 0.000475 ,  28
   8.1854 , 0.439823 , 0.000475 ,  29
   8.1854 , 0.439783 , 0.000475 ,  30
   8.1854 , 0.439820 , 0.000475 ,  31
   8.1854 , 0.439771 , 0.000475 ,  32
   8.1854 , 0.439832 , 0.000475 ,  33
   8.1854 , 0.439842 , 0.000475 ,  34
   8.1854 , 0.439716 , 0.000475 ,  35
   8.1854 , 0.439798 , 0.000475 ,  36
   8.1854 , 0.439804 , 0.000475 ,  37
   8.1854 , 0.439833 , 0.000475 ,  38
   8.1854 , 0.439735 , 0.000475 ,  39
   8.1854 , 0.439894 , 0.000475 ,  40
   8.1854 , 0.439803 , 0.000475 ,  41
   8.1854 , 0.439787 , 0.000475 ,  42
   8.1854 , 0.439935 , 0.000475 ,  43
   8.1854 , 0.439822 , 0.000475 ,  44
   8.1854 , 0.439815 , 0.000475 ,  45
   8.1854 , 0.439754 , 0.000475 ,  46
   8.1854 , 0.439896 , 0.000475 ,  47
   8.1854 , 0.439762 , 0.000475 ,  48
   8.1854 , 0.439790 , 0.000475 ,  49
   8.1854 , 0.439849 , 0.000475 ,  50
   8.1854 , 0.439748 , 0.000475 ,  51
   8.1854 , 0.439846 , 0.000475 ,  52
   8.1854 , 0.439765 , 0.000475 ,  53
   8.1854 , 0.439742 , 0.000475 ,  54
   8.1854 , 0.439829 , 0.000475 ,  55
   8.1854 , 0.439783 , 0.000475 ,  56
   8.1854 , 0.439826 , 0.000475 ,  57
   8.1854 , 0.439910 , 0.000475 ,  58
   8.1854 , 0.439856 , 0.000475 ,  59
   8.1854 , 0.439772 , 0.000475 ,  60
   8.1854 , 0.439905 , 0.000475 ,  61
   8.1854 , 0.439820 , 0.000475 ,  62
   8.1854 , 0.439868 , 0.000475 ,  63
   8.1854 , 0.439803 , 0.000475 ,  64
   8.1854 , 0.439862 , 0.000475 ,  65
   8.1854 , 0.439819 , 0.000475 ,  66
   8.1854 , 0.439844 , 0.000475 ,  67
   8.1854 , 0.439850 , 0.000475 ,  68
   8.1854 , 0.439918 , 0.000475 ,  69
   8.1854 , 0.439740 , 0.000475 ,  70
   8.1854 , 0.439805 , 0.000475 ,  71
   8.1854 , 0.439760 , 0.000475 ,  72
   8.1854 , 0.439810 , 0.000475 ,  73
   8.1854 , 0.439816 , 0.000475 ,  74
   8.1854 , 0.439848 , 0.000475 ,  75
   8.1854 , 0.439784 , 0.000475 ,  76
   8.1854 , 0.439774 , 0.000475 ,  77
   8.1854 , 0.439727 , 0.000475 ,  78
   8.1854 , 0.439708 , 0.000475 ,  79
   8.1854 , 0.439765 , 0.000475 ,  80
   8.1854 , 0.439803 , 0.000475 ,  81
   8.1854 , 0.439826 , 0.000475 ,  82
   8.1854 , 0.439902 , 0.000475 ,  83
   8.1854 , 0.439767 , 0.000475 ,  84
   8.1854 , 0.439815 , 0.000475 ,  85
   8.1854 , 0.439759 , 0.000475 ,  86
   8.1854 , 0.439842 , 0.000475 ,  87
   8.1854 , 0.439905 , 0.000475 ,  88
   8.1854 , 0.439828 , 0.000475 ,  89
   8.1854 , 0.439774 , 0.000475 ,  90
   8.1854 , 0.439844 , 0.000475 ,  91
   8.1854 , 0.439764 , 0.000475 ,  92
   8.1854 , 0.439842 , 0.000475 ,  93
   8.1854 , 0.439808 , 0.000475 ,  94
   8.1854 , 0.439820 , 0.000475 ,  95
   8.1854 , 0.439758 , 0.000475 ,  96
   8.1854 , 0.439768 , 0.000475 ,  97
   8.1854 , 0.439820 , 0.000475 ,  98
   8.1854 , 0.439813 , 0.000475 ,  99
   8.1854 , 0.439741 , 0.000475 , 100
   8.2462 , 0.441536 , 0.000426 ,   0
   8.2462 , 0.441552 , 0.000426 ,   1
   8.2462 , 0.441561 , 0.000426 ,   2
   8.2462 , 0.441542 , 0.000426 ,   3
   8.2462 , 0.441571 , 0.000426 ,   4
   8.2462 , 0.441595 , 0.000426 ,   5
   8.2462 , 0.441567 , 0.000426 ,   6
   8.2462 , 0.441502 , 0.000426 ,   7
   8.2462 , 0.441523 , 0.000426 ,   8
   8.2462 , 0.441575 , 0.000426 ,   9
   8.2462 , 0.441495 , 0.000426 ,  10
   8.2462 , 0.441535 , 0.000426 ,  11
   8.2462 , 0.441574 , 0.000426 ,  12
   8.2462 , 0.441585 , 0.000426 ,  13
   8.2462 , 0.441517 , 0.000426 ,  14
   8.2462 , 0.441588 , 0.000426 ,  15
   8.2462 , 0.441536 , 0.000426 ,  16
   8.2462 , 0.441480 , 0.000426 ,  17
   8.2462 , 0.441565 , 0.000426 ,  18
   8.2462 , 0.441535 , 0.000426 ,  19
   8.2462 , 0.441534 , 0.000426 ,  20
   8.2462 , 0.441515 , 0.000426 ,  21
   8.2462 , 0.441520 , 0.000426 ,  22
   8.2462 , 0.441546 , 0.000426 ,  23
   8.2462 , 0.441518 , 0.000426 ,  24
   8.2462 , 0.441474 , 0.000426 ,  25
   8.2462 , 0.441464 , 0.000426 ,  26
   8.2462 , 0.441500 , 0.000426 ,  27
   8.2462 , 0.441571 , 0.000426 ,  28
   8.2462 , 0.441594 , 0.000426 ,  29
   8.2462 , 0.441521 , 0.000426 ,  30
   8.2462 , 0.441558 , 0.000426 ,  31
   8.2462 , 0.441504 , 0.000426 ,  32
   8.2462 , 0.441499 , 0.000426 ,  33
   8.2462 , 0.441542 , 0.000426 ,  34
   8.2462 , 0.441482 , 0.000426 ,  35
   8.2462 , 0.441475 , 0.000426 ,  36
   8.2462 , 0.441514 , 0.000426 ,  37
   8.2462 , 0.441540 , 0.000426 ,  38
   8.2462 , 0.441492 , 0.000426 ,  39
   8.2462 , 0.441620 , 0.000426 ,  40
   8.2462 , 0.441534 , 0.000426 ,  41
   8.2462 , 0.441529 , 0.000426 ,  42
   8.2462 , 0.441630 , 0.000426 ,  43
   8.2462 , 0.441567 , 0.000426 ,  44
   8.2462 , 0.441494 , 0.000426 ,  45
   8.2462 , 0.441487 , 0.000426 ,  46
   8.2462 , 0.441620 , 0.000426 ,  47
   8.2462 , 0.441464 , 0.000426 ,  48
   8.2462 , 0.441548 , 0.000426 ,  49
   8.2462 , 0.441534 , 0.000426 ,  50
   8.2462 , 0.441490 , 0.000426 ,  51
   8.2462 , 0.441600 , 0.000426 ,  52
   8.2462 , 0.441492 , 0.000426 ,  53
   8.2462 , 0.441480 , 0.000426 ,  54
   8.2462 , 0.441515 , 0.000426 ,  55
   8.2462 , 0.441531 , 0.000426 ,  56
   8.2462 , 0.441553 , 0.000426 ,  57
   8.2462 , 0.441630 , 0.000426 ,  58
   8.2462 , 0.441590 , 0.000426 ,  59
   8.2462 , 0.441510 , 0.000426 ,  60
   8.2462 , 0.441628 , 0.000426 ,  61
   8.2462 , 0.441537 , 0.000426 ,  62
   8.2462 , 0.441544 , 0.000426 ,  63
   8.2462 , 0.441547 , 0.000426 ,  64
   8.2462 , 0.441584 , 0.000426 ,  65
   8.2462 , 0.441562 , 0.000426 ,  66
   8.2462 , 0.441558 , 0.000426 ,  67
   8.2462 , 0.441526 , 0.000426 ,  68
   8.2462 , 0.441585 , 0.000426 ,  69
   8.2462 , 0.441476 , 0.000426 ,  70
   8.2462 , 0.441536 , 0.000426 ,  71
   8.2462 , 0.441472 , 0.000426 ,  72
   8.2462 , 0.441531 , 0.000426 ,  73
   8.2462 , 0.441529 , 0.000426 ,  74
   8.2462 , 0.441577 , 0.000426 ,  75
   8.2462 , 0.441509 , 0.000426 ,  76
   8.2462 , 0.441531 , 0.000426 ,  77
   8.2462 , 0.441496 , 0.000426 ,  78
   8.2462 , 0.441424 , 0.000426 ,  79
   8.2462 , 0.441493 , 0.000426 ,  80
   8.2462 , 0.441528 , 0.000426 ,  81
   8.2462 , 0.441548 , 0.000426 ,  82
   8.2462 , 0.441590 , 0.000426 ,  83
   8.2462 , 0.441481 , 0.000426 ,  84
   8.2462 , 0.441541 , 0.000426 ,  85
   8.2462 , 0.441488 , 0.000426 ,  86
   8.2462 , 0.441577 , 0.000426 ,  87
   8.2462 , 0.441599 , 0.000426 ,  88
   8.2462 , 0.441584 , 0.000426 ,  89
   8.2462 , 0.441522 , 0.000426 ,  90
   8.2462 , 0.441583 , 0.000426 ,  91
   8.2462 , 0.441522 , 0.000426 ,  92
   8.2462 , 0.441568 , 0.000426 ,  93
   8.2462 , 0.441555 , 0.000426 ,  94
   8.2462 , 0.441541 , 0.000426 ,  95
   8.2462 , 0.441505 , 0.000426 ,  96
   8.2462 , 0.441448 , 0.000426 ,  97
   8.2462 , 0.441506 , 0.000426 ,  98
   8.2462 , 0.441542 , 0.000426 ,  99
   8.2462 , 0.441486 , 0.000426 , 100
   8.3066 , 0.442768 , 0.000467 ,   0
   8.3066 , 0.442789 , 0.000467 ,   1
   8.3066 , 0.442802 , 0.000467 ,   2
   8.3066 , 0.442820 , 0.000467 ,   3
   8.3066 , 0.442834 , 0.000467 ,   4
   8.3066 , 0.442806 , 0.000467 ,   5
   8.3066 , 0.442828 , 0.000467 ,   6
   8.3066 , 0.442704 , 0.000467 ,   7
   8.3066 , 0.442749 , 0.000467 ,   8
   8.3066 , 0.442795 , 0.000467 ,   9
   8.3066 , 0.442713 , 0.000467 ,  10
   8.3066 , 0.442770 , 0.000467 ,  11
   8.3066 , 0.442785 , 0.000467 ,  12
   8.3066 , 0.442811 , 0.000467 ,  13
   8.3066 , 0.442779 , 0.000467 ,  14
   8.3066 , 0.442765 , 0.000467 ,  15
   8.3066 , 0.442746 , 0.000467 ,  16
   8.3066 , 0.442718 , 0.000467 ,  17
   8.3066 , 0.442822 , 0.000467 ,  18
   8.3066 , 0.442753 , 0.000467 ,  19
   8.3066 , 0.442783 , 0.000467 ,  20
   8.3066 , 0.442723 , 0.000467 ,  21
   8.3066 , 0.442743 , 0.000467 ,  22
   8.3066 , 0.442795 , 0.000467 ,  23
   8.3066 , 0.442754 , 0.000467 ,  24
   8.3066 , 0.442707 , 0.000467 ,  25
   8.3066 , 0.442704 , 0.000467 ,  26
   8.3066 , 0.442745 , 0.000467 ,  27
   8.3066 , 0.442830 , 0.000467 ,  28
   8.3066 , 0.442788 , 0.000467 ,  29
   8.3066 , 0.442759 , 0.000467 ,  30
   8.3066 , 0.442772 , 0.000467 ,  31
   8.3066 , 0.442763 , 0.000467 ,  32
   8.3066 , 0.442740 , 0.000467 ,  33
   8.3066 , 0.442792 , 0.000467 ,  34
   8.3066 , 0.442708 , 0.000467 ,  35
   8.3066 , 0.442754 , 0.000467 ,  36
   8.3066 , 0.442740 , 0.000467 ,  37
   8.3066 , 0.442798 , 0.000467 ,  38
   8.3066 , 0.442688 , 0.000467 ,  39
   8.3066 , 0.442852 , 0.000467 ,  40
   8.3066 , 0.442784 , 0.000467 ,  41
   8.3066 , 0.442734 , 0.000467 ,  42
   8.3066 , 0.442867 , 0.000467 ,  43
   8.3066 , 0.442786 , 0.000467 ,  44
   8.3066 , 0.442760 , 0.000467 ,  45
   8.3066 , 0.442748 , 0.000467 ,  46
   8.3066 , 0.442877 , 0.000467 ,  47
   8.3066 , 0.442695 , 0.000467 ,  48
   8.3066 , 0.442774 , 0.000467 ,  49
   8.3066 , 0.442779 , 0.000467 ,  50
   8.3066 , 0.442711 , 0.000467 ,  51
   8.3066 , 0.442824 , 0.000467 ,  52
   8.3066 , 0.442724 , 0.000467 ,  53
   8.3066 , 0.442708 , 0.000467 ,  54
   8.3066 , 0.442756 , 0.000467 ,  55
   8.3066 , 0.442747 , 0.000467 ,  56
   8.3066 , 0.442782 , 0.000467 ,  57
   8.3066 , 0.442851 , 0.000467 ,  58
   8.3066 , 0.442800 , 0.000467 ,  59
   8.3066 , 0.442726 , 0.000467 ,  60
   8.3066 , 0.442855 , 0.000467 ,  61
   8.3066 , 0.442795 , 0.000467 ,  62
   8.3066 , 0.442790 , 0.000467 ,  63
   8.3066 , 0.442752 , 0.000467 ,  64
   8.3066 , 0.442849 , 0.000467 ,  65
   8.3066 , 0.442820 , 0.000467 ,  66
   8.3066 , 0.442794 , 0.000467 ,  67
   8.3066 , 0.442788 , 0.000467 ,  68
   8.3066 , 0.442843 , 0.000467 ,  69
   8.3066 , 0.442670 , 0.000467 ,  70
   8.3066 , 0.442753 , 0.000467 ,  71
   8.3066 , 0.442717 , 0.000467 ,  72
   8.3066 , 0.442757 , 0.000467 ,  73
   8.3066 , 0.442774 , 0.000467 ,  74
   8.3066 , 0.442801 , 0.000467 ,  75
   8.3066 , 0.442753 , 0.000467 ,  76
   8.3066 , 0.442763 , 0.000467 ,  77
   8.3066 , 0.442653 , 0.000467 ,  78
   8.3066 , 0.442634 , 0.000467 ,  79
   8.3066 , 0.442722 , 0.000467 ,  80
   8.3066 , 0.442775 , 0.000467 ,  81
   8.3066 , 0.442778 , 0.000467 ,  82
   8.3066 , 0.442828 , 0.000467 ,  83
   8.3066 , 0.442730 , 0.000467 ,  84
   8.3066 , 0.442770 , 0.000467 ,  85
   8.3066 , 0.442736 , 0.000467 ,  86
   8.3066 , 0.442817 , 0.000467 ,  87
   8.3066 , 0.442828 , 0.000467 ,  88
   8.3066 , 0.442800 , 0.000467 ,  89
   8.3066 , 0.442730 , 0.000467 ,  90
   8.3066 , 0.442791 , 0.000467 ,  91
   8.3066 , 0.442735 , 0.000467 ,  92
   8.3066 , 0.442802 , 0.000467 ,  93
   8.3066 , 0.442752 , 0.000467 ,  94
   8.3066 , 0.442787 , 0.000467 ,  95
   8.3066 , 0.442724 , 0.000467 ,  96
   8.3066 , 0.442704 , 0.000467 ,  97
   8.3066 , 0.442754 , 0.000467 ,  98
   8.3066 , 0.442785 , 0.000467 ,  99
   8.3066 , 0.442724 , 0.000467 , 100
   8.3666 , 0.444502 , 0.000461 ,   0
   8.3666 , 0.444518 , 0.000461 ,   1
   8.3666 , 0.444525 , 0.000461 ,   2
   8.3666 , 0.444446 , 0.000461 ,   3
   8.3666 , 0.444538 , 0.000461 ,   4
   8.3666 , 0.444554 , 0.000461 ,   5
   8.3666 , 0.444520 , 0.000461 ,   6
   8.3666 , 0.444486 , 0.000461 ,   7
   8.3666 , 0.444474 , 0.000461 ,   8
   8.3666 , 0.444544 , 0.000461 ,   9
   8.3666 , 0.444485 , 0.000461 ,  10
   8.3666 , 0.444523 , 0.000461 ,  11
   8.3666 , 0.444566 , 0.000461 ,  12
   8.3666 , 0.444555 , 0.000461 ,  13
   8.3666 , 0.444484 , 0.000461 ,  14
   8.3666 , 0.444524 , 0.000461 ,  15
   8.3666 , 0.444552 , 0.000461 ,  16
   8.3666 , 0.444442 , 0.000461 ,  17
   8.3666 , 0.444530 , 0.000461 ,  18
   8.3666 , 0.444494 , 0.000461 ,  19
   8.3666 , 0.444467 , 0.000461 ,  20
   8.3666 , 0.444490 , 0.000461 ,  21
   8.3666 , 0.444457 , 0.000461 ,  22
   8.3666 , 0.444497 , 0.000461 ,  23
   8.3666 , 0.444514 , 0.000461 ,  24
   8.3666 , 0.444421 , 0.000461 ,  25
   8.3666 , 0.444397 , 0.000461 ,  26
   8.3666 , 0.444456 , 0.000461 ,  27
   8.3666 , 0.444515 , 0.000461 ,  28
   8.3666 , 0.444542 , 0.000461 ,  29
   8.3666 , 0.444497 , 0.000461 ,  30
   8.3666 , 0.444521 , 0.000461 ,  31
   8.3666 , 0.444459 , 0.000461 ,  32
   8.3666 , 0.444473 , 0.000461 ,  33
   8.3666 , 0.444505 , 0.000461 ,  34
   8.3666 , 0.444443 , 0.000461 ,  35
   8.3666 , 0.444454 , 0.000461 ,  36
   8.3666 , 0.444474 , 0.000461 ,  37
   8.3666 , 0.444481 , 0.000461 ,  38
   8.3666 , 0.444478 , 0.000461 ,  39
   8.3666 , 0.444610 , 0.000461 ,  40
   8.3666 , 0.444479 , 0.000461 ,  41
   8.3666 , 0.444478 , 0.000461 ,  42
   8.3666 , 0.444593 , 0.000461 ,  43
   8.3666 , 0.444517 , 0.000461 ,  44
   8.3666 , 0.444440 , 0.000461 ,  45
   8.3666 , 0.444448 , 0.000461 ,  46
   8.3666 , 0.444574 , 0.000461 ,  47
   8.3666 , 0.444461 , 0.000461 ,  48
   8.3666 , 0.444499 , 0.000461 ,  49
   8.3666 , 0.444492 , 0.000461 ,  50
   8.3666 , 0.444442 , 0.000461 ,  51
   8.3666 , 0.444542 , 0.000461 ,  52
   8.3666 , 0.444432 , 0.000461 ,  53
   8.3666 , 0.444452 , 0.000461 ,  54
   8.3666 , 0.444487 , 0.000461 ,  55
   8.3666 , 0.444486 , 0.000461 ,  56
   8.3666 , 0.444526 , 0.000461 ,  57
   8.3666 , 0.444633 , 0.000461 ,  58
   8.3666 , 0.444558 , 0.000461 ,  59
   8.3666 , 0.444496 , 0.000461 ,  60
   8.3666 , 0.444594 , 0.000461 ,  61
   8.3666 , 0.444491 , 0.000461 ,  62
   8.3666 , 0.444533 , 0.000461 ,  63
   8.3666 , 0.444502 , 0.000461 ,  64
   8.3666 , 0.444517 , 0.000461 ,  65
   8.3666 , 0.444544 , 0.000461 ,  66
   8.3666 , 0.444534 , 0.000461 ,  67
   8.3666 , 0.444504 , 0.000461 ,  68
   8.3666 , 0.444562 , 0.000461 ,  69
   8.3666 , 0.444495 , 0.000461 ,  70
   8.3666 , 0.444536 , 0.000461 ,  71
   8.3666 , 0.444431 , 0.000461 ,  72
   8.3666 , 0.444520 , 0.000461 ,  73
   8.3666 , 0.444471 , 0.000461 ,  74
   8.3666 , 0.444551 , 0.000461 ,  75
   8.3666 , 0.444496 , 0.000461 ,  76
   8.3666 , 0.444494 , 0.000461 ,  77
   8.3666 , 0.444461 , 0.000461 ,  78
   8.3666 , 0.444399 , 0.000461 ,  79
   8.3666 , 0.444447 , 0.000461 ,  80
   8.3666 , 0.444509 , 0.000461 ,  81
   8.3666 , 0.444511 , 0.000461 ,  82
   8.3666 , 0.444596 , 0.000461 ,  83
   8.3666 , 0.444440 , 0.000461 ,  84
   8.3666 , 0.444486 , 0.000461 ,  85
   8.3666 , 0.444438 , 0.000461 ,  86
   8.3666 , 0.444529 , 0.000461 ,  87
   8.3666 , 0.444592 , 0.000461 ,  88
   8.3666 , 0.444545 , 0.000461 ,  89
   8.3666 , 0.444530 , 0.000461 ,  90
   8.3666 , 0.444548 , 0.000461 ,  91
   8.3666 , 0.444473 , 0.000461 ,  92
   8.3666 , 0.444536 , 0.000461 ,  93
   8.3666 , 0.444535 , 0.000461 ,  94
   8.3666 , 0.444487 , 0.000461 ,  95
   8.3666 , 0.444480 , 0.000461 ,  96
   8.3666 , 0.444454 , 0.000461 ,  97
   8.3666 , 0.444465 , 0.000461 ,  98
   8.3666 , 0.444507 , 0.000461 ,  99
   8.3666 , 0.444467 , 0.000461 , 100
   8.4853 , 0.447309 , 0.000456 ,   0
   8.4853 , 0.447334 , 0.000456 ,   1
   8.4853 , 0.447314 , 0.000456 ,   2
   8.4853 , 0.447334 , 0.000456 ,   3
   8.4853 , 0.447391 , 0.000456 ,   4
   8.4853 , 0.447330 , 0.000456 ,   5
   8.4853 , 0.447390 , 0.000456 ,   6
   8.4853 , 0.447235 , 0.000456 ,   7
   8.4853 , 0.447283 , 0.000456 ,   8
   8.4853 , 0.447334 , 0.000456 ,   9
   8.4853 , 0.447262 , 0.000456 ,  10
   8.4853 , 0.447337 , 0.000456 ,  11
   8.4853 , 0.447325 , 0.000456 ,  12
   8.4853 , 0.447344 , 0.000456 ,  13
   8.4853 , 0.447320 , 0.000456 ,  14
   8.4853 , 0.447292 , 0.000456 ,  15
   8.4853 , 0.447263 , 0.000456 ,  16
   8.4853 , 0.447278 , 0.000456 ,  17
   8.4853 , 0.447352 , 0.000456 ,  18
   8.4853 , 0.447282 , 0.000456 ,  19
   8.4853 , 0.447313 , 0.000456 ,  20
   8.4853 , 0.447251 , 0.000456 ,  21
   8.4853 , 0.447277 , 0.000456 ,  22
   8.4853 , 0.447346 , 0.000456 ,  23
   8.4853 , 0.447301 , 0.000456 ,  24
   8.4853 , 0.447278 , 0.000456 ,  25
   8.4853 , 0.447250 , 0.000456 ,  26
   8.4853 , 0.447296 , 0.000456 ,  27
   8.4853 , 0.447374 , 0.000456 ,  28
   8.4853 , 0.447371 , 0.000456 ,  29
   8.4853 , 0.447315 , 0.000456 ,  30
   8.4853 , 0.447306 , 0.000456 ,  31
   8.4853 , 0.447290 , 0.000456 ,  32
   8.4853 , 0.447287 , 0.000456 ,  33
   8.4853 , 0.447334 , 0.000456 ,  34
   8.4853 , 0.447261 , 0.000456 ,  35
   8.4853 , 0.447311 , 0.000456 ,  36
   8.4853 , 0.447268 , 0.000456 ,  37
   8.4853 , 0.447334 , 0.000456 ,  38
   8.4853 , 0.447251 , 0.000456 ,  39
   8.4853 , 0.447376 , 0.000456 ,  40
   8.4853 , 0.447298 , 0.000456 ,  41
   8.4853 , 0.447234 , 0.000456 ,  42
   8.4853 , 0.447388 , 0.000456 ,  43
   8.4853 , 0.447338 , 0.000456 ,  44
   8.4853 , 0.447290 , 0.000456 ,  45
   8.4853 , 0.447293 , 0.000456 ,  46
   8.4853 , 0.447413 , 0.000456 ,  47
   8.4853 , 0.447270 , 0.000456 ,  48
   8.4853 , 0.447333 , 0.000456 ,  49
   8.4853 , 0.447290 , 0.000456 ,  50
   8.4853 , 0.447256 , 0.000456 ,  51
   8.4853 , 0.447337 , 0.000456 ,  52
   8.4853 , 0.447279 , 0.000456 ,  53
   8.4853 , 0.447274 , 0.000456 ,  54
   8.4853 , 0.447323 , 0.000456 ,  55
   8.4853 , 0.447283 , 0.000456 ,  56
   8.4853 , 0.447318 , 0.000456 ,  57
   8.4853 , 0.447387 , 0.000456 ,  58
   8.4853 , 0.447349 , 0.000456 ,  59
   8.4853 , 0.447289 , 0.000456 ,  60
   8.4853 , 0.447376 , 0.000456 ,  61
   8.4853 , 0.447341 , 0.000456 ,  62
   8.4853 , 0.447338 , 0.000456 ,  63
   8.4853 , 0.447306 , 0.000456 ,  64
   8.4853 , 0.447395 , 0.000456 ,  65
   8.4853 , 0.447362 , 0.000456 ,  66
   8.4853 , 0.447338 , 0.000456 ,  67
   8.4853 , 0.447327 , 0.000456 ,  68
   8.4853 , 0.447384 , 0.000456 ,  69
   8.4853 , 0.447225 , 0.000456 ,  70
   8.4853 , 0.447276 , 0.000456 ,  71
   8.4853 , 0.447263 , 0.000456 ,  72
   8.4853 , 0.447304 , 0.000456 ,  73
   8.4853 , 0.447297 , 0.000456 ,  74
   8.4853 , 0.447366 , 0.000456 ,  75
   8.4853 , 0.447295 , 0.000456 ,  76
   8.4853 , 0.447279 , 0.000456 ,  77
   8.4853 , 0.447208 , 0.000456 ,  78
   8.4853 , 0.447150 , 0.000456 ,  79
   8.4853 , 0.447259 , 0.000456 ,  80
   8.4853 , 0.447331 , 0.000456 ,  81
   8.4853 , 0.447332 , 0.000456 ,  82
   8.4853 , 0.447370 , 0.000456 ,  83
   8.4853 , 0.447270 , 0.000456 ,  84
   8.4853 , 0.447304 , 0.000456 ,  85
   8.4853 , 0.447293 , 0.000456 ,  86
   8.4853 , 0.447379 , 0.000456 ,  87
   8.4853 , 0.447368 , 0.000456 ,  88
   8.4853 , 0.447343 , 0.000456 ,  89
   8.4853 , 0.447272 , 0.000456 ,  90
   8.4853 , 0.447325 , 0.000456 ,  91
   8.4853 , 0.447294 , 0.000456 ,  92
   8.4853 , 0.447301 , 0.000456 ,  93
   8.4853 , 0.447301 , 0.000456 ,  94
   8.4853 , 0.447300 , 0.000456 ,  95
   8.4853 , 0.447247 , 0.000456 ,  96
   8.4853 , 0.447256 , 0.000456 ,  97
   8.4853 , 0.447283 , 0.000456 ,  98
   8.4853 , 0.447310 , 0.000456 ,  99
   8.4853 , 0.447297 , 0.000456 , 100
   8.5440 , 0.448660 , 0.000454 ,   0
   8.5440 , 0.448699 , 0.000454 ,   1
   8.5440 , 0.448679 , 0.000454 ,   2
   8.5440 , 0.448692 , 0.000454 ,   3
   8.5440 , 0.448722 , 0.000454 ,   4
   8.5440 , 0.448695 , 0.000454 ,   5
   8.5440 , 0.448690 , 0.000454 ,   6
   8.5440 , 0.448601 , 0.000454 ,   7
   8.5440 , 0.448614 , 0.000454 ,   8
   8.5440 , 0.448716 , 0.000454 ,   9
   8.5440 , 0.448606 , 0.000454 ,  10
   8.5440 , 0.448680 , 0.000454 ,  11
   8.5440 , 0.448690 , 0.000454 ,  12
   8.5440 , 0.448685 , 0.000454 ,  13
   8.5440 , 0.448662 , 0.000454 ,  14
   8.5440 , 0.448685 , 0.000454 ,  15
   8.5440 , 0.448616 , 0.000454 ,  16
   8.5440 , 0.448621 , 0.000454 ,  17
   8.5440 , 0.448717 , 0.000454 ,  18
   8.5440 , 0.448610 , 0.000454 ,  19
   8.5440 , 0.448667 , 0.000454 ,  20
   8.5440 , 0.448634 , 0.000454 ,  21
   8.5440 , 0.448638 , 0.000454 ,  22
   8.5440 , 0.448693 , 0.000454 ,  23
   8.5440 , 0.448643 , 0.000454 ,  24
   8.5440 , 0.448623 , 0.000454 ,  25
   8.5440 , 0.448609 , 0.000454 ,  26
   8.5440 , 0.448669 , 0.000454 ,  27
   8.5440 , 0.448712 , 0.000454 ,  28
   8.5440 , 0.448730 , 0.000454 ,  29
   8.5440 , 0.448676 , 0.000454 ,  30
   8.5440 , 0.448674 , 0.000454 ,  31
   8.5440 , 0.448650 , 0.000454 ,  32
   8.5440 , 0.448634 , 0.000454 ,  33
   8.5440 , 0.448679 , 0.000454 ,  34
   8.5440 , 0.448590 , 0.000454 ,  35
   8.5440 , 0.448631 , 0.000454 ,  36
   8.5440 , 0.448672 , 0.000454 ,  37
   8.5440 , 0.448675 , 0.000454 ,  38
   8.5440 , 0.448590 , 0.000454 ,  39
   8.5440 , 0.448726 , 0.000454 ,  40
   8.5440 , 0.448645 , 0.000454 ,  41
   8.5440 , 0.448608 , 0.000454 ,  42
   8.5440 , 0.448746 , 0.000454 ,  43
   8.5440 , 0.448663 , 0.000454 ,  44
   8.5440 , 0.448630 , 0.000454 ,  45
   8.5440 , 0.448648 , 0.000454 ,  46
   8.5440 , 0.448763 , 0.000454 ,  47
   8.5440 , 0.448591 , 0.000454 ,  48
   8.5440 , 0.448687 , 0.000454 ,  49
   8.5440 , 0.448622 , 0.000454 ,  50
   8.5440 , 0.448615 , 0.000454 ,  51
   8.5440 , 0.448695 , 0.000454 ,  52
   8.5440 , 0.448629 , 0.000454 ,  53
   8.5440 , 0.448651 , 0.000454 ,  54
   8.5440 , 0.448633 , 0.000454 ,  55
   8.5440 , 0.448665 , 0.000454 ,  56
   8.5440 , 0.448673 , 0.000454 ,  57
   8.5440 , 0.448747 , 0.000454 ,  58
   8.5440 , 0.448706 , 0.000454 ,  59
   8.5440 , 0.448629 , 0.000454 ,  60
   8.5440 , 0.448707 , 0.000454 ,  61
   8.5440 , 0.448691 , 0.000454 ,  62
   8.5440 , 0.448659 , 0.000454 ,  63
   8.5440 , 0.448665 , 0.000454 ,  64
   8.5440 , 0.448737 , 0.000454 ,  65
   8.5440 , 0.448720 , 0.000454 ,  66
   8.5440 , 0.448684 , 0.000454 ,  67
   8.5440 , 0.448658 , 0.000454 ,  68
   8.5440 , 0.448697 , 0.000454 ,  69
   8.5440 , 0.448560 , 0.000454 ,  70
   8.5440 , 0.448612 , 0.000454 ,  71
   8.5440 , 0.448611 , 0.000454 ,  72
   8.5440 , 0.448650 , 0.000454 ,  73
   8.5440 , 0.448640 , 0.000454 ,  74
   8.5440 , 0.448713 , 0.000454 ,  75
   8.5440 , 0.448654 , 0.000454 ,  76
   8.5440 , 0.448642 , 0.000454 ,  77
   8.5440 , 0.448556 , 0.000454 ,  78
   8.5440 , 0.448505 , 0.000454 ,  79
   8.5440 , 0.448596 , 0.000454 ,  80
   8.5440 , 0.448679 , 0.000454 ,  81
   8.5440 , 0.448686 , 0.000454 ,  82
   8.5440 , 0.448703 , 0.000454 ,  83
   8.5440 , 0.448617 , 0.000454 ,  84
   8.5440 , 0.448681 , 0.000454 ,  85
   8.5440 , 0.448666 , 0.000454 ,  86
   8.5440 , 0.448725 , 0.000454 ,  87
   8.5440 , 0.448732 , 0.000454 ,  88
   8.5440 , 0.448687 , 0.000454 ,  89
   8.5440 , 0.448642 , 0.000454 ,  90
   8.5440 , 0.448705 , 0.000454 ,  91
   8.5440 , 0.448651 , 0.000454 ,  92
   8.5440 , 0.448652 , 0.000454 ,  93
   8.5440 , 0.448659 , 0.000454 ,  94
   8.5440 , 0.448649 , 0.000454 ,  95
   8.5440 , 0.448608 , 0.000454 ,  96
   8.5440 , 0.448602 , 0.000454 ,  97
   8.5440 , 0.448624 , 0.000454 ,  98
   8.5440 , 0.448681 , 0.000454 ,  99
   8.5440 , 0.448640 , 0.000454 , 100
   8.6023 , 0.449941 , 0.000483 ,   0
   8.6023 , 0.449980 , 0.000483 ,   1
   8.6023 , 0.449978 , 0.000483 ,   2
   8.6023 , 0.449967 , 0.000483 ,   3
   8.6023 , 0.450024 , 0.000483 ,   4
   8.6023 , 0.449983 , 0.000483 ,   5
   8.6023 , 0.449987 , 0.000483 ,   6
   8.6023 , 0.449877 , 0.000483 ,   7
   8.6023 , 0.449896 , 0.000483 ,   8
   8.6023 , 0.449979 , 0.000483 ,   9
   8.6023 , 0.449902 , 0.000483 ,  10
   8.6023 , 0.449947 , 0.000483 ,  11
   8.6023 , 0.449958 , 0.000483 ,  12
   8.6023 , 0.449985 , 0.000483 ,  13
   8.6023 , 0.449950 , 0.000483 ,  14
   8.6023 , 0.449943 , 0.000483 ,  15
   8.6023 , 0.449916 , 0.000483 ,  16
   8.6023 , 0.449886 , 0.000483 ,  17
   8.6023 , 0.449987 , 0.000483 ,  18
   8.6023 , 0.449936 , 0.000483 ,  19
   8.6023 , 0.449949 , 0.000483 ,  20
   8.6023 , 0.449901 , 0.000483 ,  21
   8.6023 , 0.449920 , 0.000483 ,  22
   8.6023 , 0.449969 , 0.000483 ,  23
   8.6023 , 0.449928 , 0.000483 ,  24
   8.6023 , 0.449894 , 0.000483 ,  25
   8.6023 , 0.449859 , 0.000483 ,  26
   8.6023 , 0.449918 , 0.000483 ,  27
   8.6023 , 0.449994 , 0.000483 ,  28
   8.6023 , 0.449987 , 0.000483 ,  29
   8.6023 , 0.449939 , 0.000483 ,  30
   8.6023 , 0.449948 , 0.000483 ,  31
   8.6023 , 0.449913 , 0.000483 ,  32
   8.6023 , 0.449918 , 0.000483 ,  33
   8.6023 , 0.449971 , 0.000483 ,  34
   8.6023 , 0.449858 , 0.000483 ,  35
   8.6023 , 0.449931 , 0.000483 ,  36
   8.6023 , 0.449921 , 0.000483 ,  37
   8.6023 , 0.449959 , 0.000483 ,  38
   8.6023 , 0.449879 , 0.000483 ,  39
   8.6023 , 0.450032 , 0.000483 ,  40
   8.6023 , 0.449924 , 0.000483 ,  41
   8.6023 , 0.449893 , 0.000483 ,  42
   8.6023 , 0.450061 , 0.000483 ,  43
   8.6023 , 0.449960 , 0.000483 ,  44
   8.6023 , 0.449922 , 0.000483 ,  45
   8.6023 , 0.449901 , 0.000483 ,  46
   8.6023 , 0.450048 , 0.000483 ,  47
   8.6023 , 0.449873 , 0.000483 ,  48
   8.6023 , 0.449936 , 0.000483 ,  49
   8.6023 , 0.449937 , 0.000483 ,  50
   8.6023 , 0.449882 , 0.000483 ,  51
   8.6023 , 0.449968 , 0.000483 ,  52
   8.6023 , 0.449895 , 0.000483 ,  53
   8.6023 , 0.449895 , 0.000483 ,  54
   8.6023 , 0.449937 , 0.000483 ,  55
   8.6023 , 0.449918 , 0.000483 ,  56
   8.6023 , 0.449946 , 0.000483 ,  57
   8.6023 , 0.450047 , 0.000483 ,  58
   8.6023 , 0.449981 , 0.000483 ,  59
   8.6023 , 0.449907 , 0.000483 ,  60
   8.6023 , 0.450025 , 0.000483 ,  61
   8.6023 , 0.449978 , 0.000483 ,  62
   8.6023 , 0.449968 , 0.000483 ,  63
   8.6023 , 0.449928 , 0.000483 ,  64
   8.6023 , 0.450016 , 0.000483 ,  65
   8.6023 , 0.449992 , 0.000483 ,  66
   8.6023 , 0.449969 , 0.000483 ,  67
   8.6023 , 0.449946 , 0.000483 ,  68
   8.6023 , 0.450011 , 0.000483 ,  69
   8.6023 , 0.449862 , 0.000483 ,  70
   8.6023 , 0.449922 , 0.000483 ,  71
   8.6023 , 0.449889 , 0.000483 ,  72
   8.6023 , 0.449932 , 0.000483 ,  73
   8.6023 , 0.449928 , 0.000483 ,  74
   8.6023 , 0.449991 , 0.000483 ,  75
   8.6023 , 0.449920 , 0.000483 ,  76
   8.6023 , 0.449911 , 0.000483 ,  77
   8.6023 , 0.449842 , 0.000483 ,  78
   8.6023 , 0.449790 , 0.000483 ,  79
   8.6023 , 0.449901 , 0.000483 ,  80
   8.6023 , 0.449945 , 0.000483 ,  81
   8.6023 , 0.449963 , 0.000483 ,  82
   8.6023 , 0.450007 , 0.000483 ,  83
   8.6023 , 0.449892 , 0.000483 ,  84
   8.6023 , 0.449944 , 0.000483 ,  85
   8.6023 , 0.449901 , 0.000483 ,  86
   8.6023 , 0.450007 , 0.000483 ,  87
   8.6023 , 0.450022 , 0.000483 ,  88
   8.6023 , 0.449968 , 0.000483 ,  89
   8.6023 , 0.449911 , 0.000483 ,  90
   8.6023 , 0.449981 , 0.000483 ,  91
   8.6023 , 0.449906 , 0.000483 ,  92
   8.6023 , 0.449949 , 0.000483 ,  93
   8.6023 , 0.449940 , 0.000483 ,  94
   8.6023 , 0.449949 , 0.000483 ,  95
   8.6023 , 0.449888 , 0.000483 ,  96
   8.6023 , 0.449886 , 0.000483 ,  97
   8.6023 , 0.449918 , 0.000483 ,  98
   8.6023 , 0.449940 , 0.000483 ,  99
   8.6023 , 0.449902 , 0.000483 , 100
   8.6603 , 0.451706 , 0.000457 ,   0
   8.6603 , 0.451762 , 0.000457 ,   1
   8.6603 , 0.451732 , 0.000457 ,   2
   8.6603 , 0.451660 , 0.000457 ,   3
   8.6603 , 0.451752 , 0.000457 ,   4
   8.6603 , 0.451747 , 0.000457 ,   5
   8.6603 , 0.451710 , 0.000457 ,   6
   8.6603 , 0.451649 , 0.000457 ,   7
   8.6603 , 0.451680 , 0.000457 ,   8
   8.6603 , 0.451752 , 0.000457 ,   9
   8.6603 , 0.451676 , 0.000457 ,  10
   8.6603 , 0.451734 , 0.000457 ,  11
   8.6603 , 0.451776 , 0.000457 ,  12
   8.6603 , 0.451745 , 0.000457 ,  13
   8.6603 , 0.451708 , 0.000457 ,  14
   8.6603 , 0.451717 , 0.000457 ,  15
   8.6603 , 0.451716 , 0.000457 ,  16
   8.6603 , 0.451659 , 0.000457 ,  17
   8.6603 , 0.451715 , 0.000457 ,  18
   8.6603 , 0.451708 , 0.000457 ,  19
   8.6603 , 0.451708 , 0.000457 ,  20
   8.6603 , 0.451647 , 0.000457 ,  21
   8.6603 , 0.451679 , 0.000457 ,  22
   8.6603 , 0.451706 , 0.000457 ,  23
   8.6603 , 0.451679 , 0.000457 ,  24
   8.6603 , 0.451621 , 0.000457 ,  25
   8.6603 , 0.451616 , 0.000457 ,  26
   8.6603 , 0.451655 , 0.000457 ,  27
   8.6603 , 0.451743 , 0.000457 ,  28
   8.6603 , 0.451769 , 0.000457 ,  29
   8.6603 , 0.451702 , 0.000457 ,  30
   8.6603 , 0.451715 , 0.000457 ,  31
   8.6603 , 0.451658 , 0.000457 ,  32
   8.6603 , 0.451652 , 0.000457 ,  33
   8.6603 , 0.451721 , 0.000457 ,  34
   8.6603 , 0.451671 , 0.000457 ,  35
   8.6603 , 0.451684 , 0.000457 ,  36
   8.6603 , 0.451681 , 0.000457 ,  37
   8.6603 , 0.451674 , 0.000457 ,  38
   8.6603 , 0.451707 , 0.000457 ,  39
   8.6603 , 0.451808 , 0.000457 ,  40
   8.6603 , 0.451666 , 0.000457 ,  41
   8.6603 , 0.451719 , 0.000457 ,  42
   8.6603 , 0.451799 , 0.000457 ,  43
   8.6603 , 0.451718 , 0.000457 ,  44
   8.6603 , 0.451651 , 0.000457 ,  45
   8.6603 , 0.451666 , 0.000457 ,  46
   8.6603 , 0.451803 , 0.000457 ,  47
   8.6603 , 0.451660 , 0.000457 ,  48
   8.6603 , 0.451730 , 0.000457 ,  49
   8.6603 , 0.451681 , 0.000457 ,  50
   8.6603 , 0.451634 , 0.000457 ,  51
   8.6603 , 0.451750 , 0.000457 ,  52
   8.6603 , 0.451683 , 0.000457 ,  53
   8.6603 , 0.451671 , 0.000457 ,  54
   8.6603 , 0.451673 , 0.000457 ,  55
   8.6603 , 0.451697 , 0.000457 ,  56
   8.6603 , 0.451704 , 0.000457 ,  57
   8.6603 , 0.451822 , 0.000457 ,  58
   8.6603 , 0.451768 , 0.000457 ,  59
   8.6603 , 0.451693 , 0.000457 ,  60
   8.6603 , 0.451796 , 0.000457 ,  61
   8.6603 , 0.451694 , 0.000457 ,  62
   8.6603 , 0.451707 , 0.000457 ,  63
   8.6603 , 0.451701 , 0.000457 ,  64
   8.6603 , 0.451731 , 0.000457 ,  65
   8.6603 , 0.451744 , 0.000457 ,  66
   8.6603 , 0.451744 , 0.000457 ,  67
   8.6603 , 0.451696 , 0.000457 ,  68
   8.6603 , 0.451752 , 0.000457 ,  69
   8.6603 , 0.451689 , 0.000457 ,  70
   8.6603 , 0.451729 , 0.000457 ,  71
   8.6603 , 0.451638 , 0.000457 ,  72
   8.6603 , 0.451705 , 0.000457 ,  73
   8.6603 , 0.451671 , 0.000457 ,  74
   8.6603 , 0.451765 , 0.000457 ,  75
   8.6603 , 0.451734 , 0.000457 ,  76
   8.6603 , 0.451677 , 0.000457 ,  77
   8.6603 , 0.451670 , 0.000457 ,  78
   8.6603 , 0.451572 , 0.000457 ,  79
   8.6603 , 0.451669 , 0.000457 ,  80
   8.6603 , 0.451707 , 0.000457 ,  81
   8.6603 , 0.451701 , 0.000457 ,  82
   8.6603 , 0.451788 , 0.000457 ,  83
   8.6603 , 0.451629 , 0.000457 ,  84
   8.6603 , 0.451719 , 0.000457 ,  85
   8.6603 , 0.451660 , 0.000457 ,  86
   8.6603 , 0.451743 , 0.000457 ,  87
   8.6603 , 0.451769 , 0.000457 ,  88
   8.6603 , 0.451772 , 0.000457 ,  89
   8.6603 , 0.451735 , 0.000457 ,  90
   8.6603 , 0.451739 , 0.000457 ,  91
   8.6603 , 0.451690 , 0.000457 ,  92
   8.6603 , 0.451734 , 0.000457 ,  93
   8.6603 , 0.451741 , 0.000457 ,  94
   8.6603 , 0.451707 , 0.000457 ,  95
   8.6603 , 0.451679 , 0.000457 ,  96
   8.6603 , 0.451671 , 0.000457 ,  97
   8.6603 , 0.451664 , 0.000457 ,  98
   8.6603 , 0.451709 , 0.000457 ,  99
   8.6603 , 0.451674 , 0.000457 , 100
   8.7178 , 0.453027 , 0.000477 ,   0
   8.7178 , 0.453052 , 0.000477 ,   1
   8.7178 , 0.453058 , 0.000477 ,   2
   8.7178 , 0.452991 , 0.000477 ,   3
   8.7178 , 0.453063 , 0.000477 ,   4
   8.7178 , 0.453067 , 0.000477 ,   5
   8.7178 , 0.453051 , 0.000477 ,   6
   8.7178 , 0.452984 , 0.000477 ,   7
   8.7178 , 0.452969 , 0.000477 ,   8
   8.7178 , 0.453075 , 0.000477 ,   9
   8.7178 , 0.453008 , 0.000477 ,  10
   8.7178 , 0.453066 , 0.000477 ,  11
   8.7178 , 0.453103 , 0.000477 ,  12
   8.7178 , 0.453063 , 0.000477 ,  13
   8.7178 , 0.453021 , 0.000477 ,  14
   8.7178 , 0.453052 , 0.000477 ,  15
   8.7178 , 0.453039 , 0.000477 ,  16
   8.7178 , 0.452977 , 0.000477 ,  17
   8.7178 , 0.453077 , 0.000477 ,  18
   8.7178 , 0.452976 , 0.000477 ,  19
   8.7178 , 0.453004 , 0.000477 ,  20
   8.7178 , 0.453008 , 0.000477 ,  21
   8.7178 , 0.452963 , 0.000477 ,  22
   8.7178 , 0.453021 , 0.000477 ,  23
   8.7178 , 0.453039 , 0.000477 ,  24
   8.7178 , 0.452938 , 0.000477 ,  25
   8.7178 , 0.452927 , 0.000477 ,  26
   8.7178 , 0.452988 , 0.000477 ,  27
   8.7178 , 0.453035 , 0.000477 ,  28
   8.7178 , 0.453060 , 0.000477 ,  29
   8.7178 , 0.453029 , 0.000477 ,  30
   8.7178 , 0.453044 , 0.000477 ,  31
   8.7178 , 0.453021 , 0.000477 ,  32
   8.7178 , 0.453007 , 0.000477 ,  33
   8.7178 , 0.453042 , 0.000477 ,  34
   8.7178 , 0.452945 , 0.000477 ,  35
   8.7178 , 0.453004 , 0.000477 ,  36
   8.7178 , 0.453051 , 0.000477 ,  37
   8.7178 , 0.453016 , 0.000477 ,  38
   8.7178 , 0.452979 , 0.000477 ,  39
   8.7178 , 0.453120 , 0.000477 ,  40
   8.7178 , 0.452985 , 0.000477 ,  41
   8.7178 , 0.452992 , 0.000477 ,  42
   8.7178 , 0.453098 , 0.000477 ,  43
   8.7178 , 0.453014 , 0.000477 ,  44
   8.7178 , 0.452966 , 0.000477 ,  45
   8.7178 , 0.453012 , 0.000477 ,  46
   8.7178 , 0.453114 , 0.000477 ,  47
   8.7178 , 0.452979 , 0.000477 ,  48
   8.7178 , 0.453042 , 0.000477 ,  49
   8.7178 , 0.452999 , 0.000477 ,  50
   8.7178 , 0.452964 , 0.000477 ,  51
   8.7178 , 0.453062 , 0.000477 ,  52
   8.7178 , 0.452968 , 0.000477 ,  53
   8.7178 , 0.453020 , 0.000477 ,  54
   8.7178 , 0.452998 , 0.000477 ,  55
   8.7178 , 0.453039 , 0.000477 ,  56
   8.7178 , 0.453078 , 0.000477 ,  57
   8.7178 , 0.453151 , 0.000477 ,  58
   8.7178 , 0.453077 , 0.000477 ,  59
   8.7178 , 0.453021 , 0.000477 ,  60
   8.7178 , 0.453098 , 0.000477 ,  61
   8.7178 , 0.453039 , 0.000477 ,  62
   8.7178 , 0.453046 , 0.000477 ,  63
   8.7178 , 0.453023 , 0.000477 ,  64
   8.7178 , 0.453058 , 0.000477 ,  65
   8.7178 , 0.453085 , 0.000477 ,  66
   8.7178 , 0.453057 , 0.000477 ,  67
   8.7178 , 0.453053 , 0.000477 ,  68
   8.7178 , 0.453054 , 0.000477 ,  69
   8.7178 , 0.452986 , 0.000477 ,  70
   8.7178 , 0.453024 , 0.000477 ,  71
   8.7178 , 0.452968 , 0.000477 ,  72
   8.7178 , 0.453016 , 0.000477 ,  73
   8.7178 , 0.452982 , 0.000477 ,  74
   8.7178 , 0.453082 , 0.000477 ,  75
   8.7178 , 0.453044 , 0.000477 ,  76
   8.7178 , 0.453017 , 0.000477 ,  77
   8.7178 , 0.452953 , 0.000477 ,  78
   8.7178 , 0.452907 , 0.000477 ,  79
   8.7178 , 0.452933 , 0.000477 ,  80
   8.7178 , 0.453062 , 0.000477 ,  81
   8.7178 , 0.453042 , 0.000477 ,  82
   8.7178 , 0.453105 , 0.000477 ,  83
   8.7178 , 0.452974 , 0.000477 ,  84
   8.7178 , 0.453025 , 0.000477 ,  85
   8.7178 , 0.452997 , 0.000477 ,  86
   8.7178 , 0.453075 , 0.000477 ,  87
   8.7178 , 0.453137 , 0.000477 ,  88
   8.7178 , 0.453063 , 0.000477 ,  89
   8.7178 , 0.453061 , 0.000477 ,  90
   8.7178 , 0.453086 , 0.000477 ,  91
   8.7178 , 0.452987 , 0.000477 ,  92
   8.7178 , 0.453057 , 0.000477 ,  93
   8.7178 , 0.453046 , 0.000477 ,  94
   8.7178 , 0.452982 , 0.000477 ,  95
   8.7178 , 0.452990 , 0.000477 ,  96
   8.7178 , 0.452984 , 0.000477 ,  97
   8.7178 , 0.452973 , 0.000477 ,  98
   8.7178 , 0.453068 , 0.000477 ,  99
   8.7178 , 0.452994 , 0.000477 , 100
   8.7750 , 0.454199 , 0.000516 ,   0
   8.7750 , 0.454219 , 0.000516 ,   1
   8.7750 , 0.454239 , 0.000516 ,   2
   8.7750 , 0.454185 , 0.000516 ,   3
   8.7750 , 0.454254 , 0.000516 ,   4
   8.7750 , 0.454243 , 0.000516 ,   5
   8.7750 , 0.454239 , 0.000516 ,   6
   8.7750 , 0.454122 , 0.000516 ,   7
   8.7750 , 0.454170 , 0.000516 ,   8
   8.7750 , 0.454226 , 0.000516 ,   9
   8.7750 , 0.454175 , 0.000516 ,  10
   8.7750 , 0.454211 , 0.000516 ,  11
   8.7750 , 0.454264 , 0.000516 ,  12
   8.7750 , 0.454263 , 0.000516 ,  13
   8.7750 , 0.454197 , 0.000516 ,  14
   8.7750 , 0.454192 , 0.000516 ,  15
   8.7750 , 0.454229 , 0.000516 ,  16
   8.7750 , 0.454131 , 0.000516 ,  17
   8.7750 , 0.454209 , 0.000516 ,  18
   8.7750 , 0.454212 , 0.000516 ,  19
   8.7750 , 0.454196 , 0.000516 ,  20
   8.7750 , 0.454143 , 0.000516 ,  21
   8.7750 , 0.454165 , 0.000516 ,  22
   8.7750 , 0.454198 , 0.000516 ,  23
   8.7750 , 0.454195 , 0.000516 ,  24
   8.7750 , 0.454103 , 0.000516 ,  25
   8.7750 , 0.454090 , 0.000516 ,  26
   8.7750 , 0.454147 , 0.000516 ,  27
   8.7750 , 0.454242 , 0.000516 ,  28
   8.7750 , 0.454241 , 0.000516 ,  29
   8.7750 , 0.454179 , 0.000516 ,  30
   8.7750 , 0.454205 , 0.000516 ,  31
   8.7750 , 0.454158 , 0.000516 ,  32
   8.7750 , 0.454159 , 0.000516 ,  33
   8.7750 , 0.454233 , 0.000516 ,  34
   8.7750 , 0.454142 , 0.000516 ,  35
   8.7750 , 0.454178 , 0.000516 ,  36
   8.7750 , 0.454157 , 0.000516 ,  37
   8.7750 , 0.454181 , 0.000516 ,  38
   8.7750 , 0.454156 , 0.000516 ,  39
   8.7750 , 0.454329 , 0.000516 ,  40
   8.7750 , 0.454179 , 0.000516 ,  41
   8.7750 , 0.454181 , 0.000516 ,  42
   8.7750 , 0.454318 , 0.000516 ,  43
   8.7750 , 0.454224 , 0.000516 ,  44
   8.7750 , 0.454150 , 0.000516 ,  45
   8.7750 , 0.454141 , 0.000516 ,  46
   8.7750 , 0.454304 , 0.000516 ,  47
   8.7750 , 0.454132 , 0.000516 ,  48
   8.7750 , 0.454200 , 0.000516 ,  49
   8.7750 , 0.454199 , 0.000516 ,  50
   8.7750 , 0.454112 , 0.000516 ,  51
   8.7750 , 0.454255 , 0.000516 ,  52
   8.7750 , 0.454153 , 0.000516 ,  53
   8.7750 , 0.454143 , 0.000516 ,  54
   8.7750 , 0.454188 , 0.000516 ,  55
   8.7750 , 0.454183 , 0.000516 ,  56
   8.7750 , 0.454201 , 0.000516 ,  57
   8.7750 , 0.454321 , 0.000516 ,  58
   8.7750 , 0.454251 , 0.000516 ,  59
   8.7750 , 0.454184 , 0.000516 ,  60
   8.7750 , 0.454311 , 0.000516 ,  61
   8.7750 , 0.454197 , 0.000516 ,  62
   8.7750 , 0.454216 , 0.000516 ,  63
   8.7750 , 0.454191 , 0.000516 ,  64
   8.7750 , 0.454244 , 0.000516 ,  65
   8.7750 , 0.454241 , 0.000516 ,  66
   8.7750 , 0.454242 , 0.000516 ,  67
   8.7750 , 0.454202 , 0.000516 ,  68
   8.7750 , 0.454283 , 0.000516 ,  69
   8.7750 , 0.454179 , 0.000516 ,  70
   8.7750 , 0.454216 , 0.000516 ,  71
   8.7750 , 0.454138 , 0.000516 ,  72
   8.7750 , 0.454201 , 0.000516 ,  73
   8.7750 , 0.454192 , 0.000516 ,  74
   8.7750 , 0.454254 , 0.000516 ,  75
   8.7750 , 0.454204 , 0.000516 ,  76
   8.7750 , 0.454177 , 0.000516 ,  77
   8.7750 , 0.454154 , 0.000516 ,  78
   8.7750 , 0.454050 , 0.000516 ,  79
   8.7750 , 0.454163 , 0.000516 ,  80
   8.7750 , 0.454193 , 0.000516 ,  81
   8.7750 , 0.454204 , 0.000516 ,  82
   8.7750 , 0.454290 , 0.000516 ,  83
   8.7750 , 0.454125 , 0.000516 ,  84
   8.7750 , 0.454189 , 0.000516 ,  85
   8.7750 , 0.454123 , 0.000516 ,  86
   8.7750 , 0.454242 , 0.000516 ,  87
   8.7750 , 0.454276 , 0.000516 ,  88
   8.7750 , 0.454259 , 0.000516 ,  89
   8.7750 , 0.454203 , 0.000516 ,  90
   8.7750 , 0.454217 , 0.000516 ,  91
   8.7750 , 0.454169 , 0.000516 ,  92
   8.7750 , 0.454247 , 0.000516 ,  93
   8.7750 , 0.454219 , 0.000516 ,  94
   8.7750 , 0.454208 , 0.000516 ,  95
   8.7750 , 0.454157 , 0.000516 ,  96
   8.7750 , 0.454155 , 0.000516 ,  97
   8.7750 , 0.454165 , 0.000516 ,  98
   8.7750 , 0.454191 , 0.000516 ,  99
   8.7750 , 0.454140 , 0.000516 , 100
   8.8318 , 0.455553 , 0.000505 ,   0
   8.8318 , 0.455616 , 0.000505 ,   1
   8.8318 , 0.455590 , 0.000505 ,   2
   8.8318 , 0.455524 , 0.000505 ,   3
   8.8318 , 0.455614 , 0.000505 ,   4
   8.8318 , 0.455594 , 0.000505 ,   5
   8.8318 , 0.455561 , 0.000505 ,   6
   8.8318 , 0.455501 , 0.000505 ,   7
   8.8318 , 0.455496 , 0.000505 ,   8
   8.8318 , 0.455598 , 0.000505 ,   9
   8.8318 , 0.455515 , 0.000505 ,  10
   8.8318 , 0.455580 , 0.000505 ,  11
   8.8318 , 0.455616 , 0.000505 ,  12
   8.8318 , 0.455590 , 0.000505 ,  13
   8.8318 , 0.455553 , 0.000505 ,  14
   8.8318 , 0.455552 , 0.000505 ,  15
   8.8318 , 0.455557 , 0.000505 ,  16
   8.8318 , 0.455507 , 0.000505 ,  17
   8.8318 , 0.455610 , 0.000505 ,  18
   8.8318 , 0.455524 , 0.000505 ,  19
   8.8318 , 0.455561 , 0.000505 ,  20
   8.8318 , 0.455519 , 0.000505 ,  21
   8.8318 , 0.455497 , 0.000505 ,  22
   8.8318 , 0.455566 , 0.000505 ,  23
   8.8318 , 0.455543 , 0.000505 ,  24
   8.8318 , 0.455467 , 0.000505 ,  25
   8.8318 , 0.455460 , 0.000505 ,  26
   8.8318 , 0.455515 , 0.000505 ,  27
   8.8318 , 0.455580 , 0.000505 ,  28
   8.8318 , 0.455581 , 0.000505 ,  29
   8.8318 , 0.455566 , 0.000505 ,  30
   8.8318 , 0.455558 , 0.000505 ,  31
   8.8318 , 0.455533 , 0.000505 ,  32
   8.8318 , 0.455522 , 0.000505 ,  33
   8.8318 , 0.455571 , 0.000505 ,  34
   8.8318 , 0.455466 , 0.000505 ,  35
   8.8318 , 0.455546 , 0.000505 ,  36
   8.8318 , 0.455555 , 0.000505 ,  37
   8.8318 , 0.455557 , 0.000505 ,  38
   8.8318 , 0.455494 , 0.000505 ,  39
   8.8318 , 0.455650 , 0.000505 ,  40
   8.8318 , 0.455522 , 0.000505 ,  41
   8.8318 , 0.455522 , 0.000505 ,  42
   8.8318 , 0.455671 , 0.000505 ,  43
   8.8318 , 0.455552 , 0.000505 ,  44
   8.8318 , 0.455510 , 0.000505 ,  45
   8.8318 , 0.455527 , 0.000505 ,  46
   8.8318 , 0.455663 , 0.000505 ,  47
   8.8318 , 0.455481 , 0.000505 ,  48
   8.8318 , 0.455546 , 0.000505 ,  49
   8.8318 , 0.455556 , 0.000505 ,  50
   8.8318 , 0.455480 , 0.000505 ,  51
   8.8318 , 0.455576 , 0.000505 ,  52
   8.8318 , 0.455506 , 0.000505 ,  53
   8.8318 , 0.455508 , 0.000505 ,  54
   8.8318 , 0.455533 , 0.000505 ,  55
   8.8318 , 0.455530 , 0.000505 ,  56
   8.8318 , 0.455576 , 0.000505 ,  57
   8.8318 , 0.455691 , 0.000505 ,  58
   8.8318 , 0.455608 , 0.000505 ,  59
   8.8318 , 0.455521 , 0.000505 ,  60
   8.8318 , 0.455636 , 0.000505 ,  61
   8.8318 , 0.455563 , 0.000505 ,  62
   8.8318 , 0.455583 , 0.000505 ,  63
   8.8318 , 0.455533 , 0.000505 ,  64
   8.8318 , 0.455601 , 0.000505 ,  65
   8.8318 , 0.455619 , 0.000505 ,  66
   8.8318 , 0.455597 , 0.000505 ,  67
   8.8318 , 0.455583 , 0.000505 ,  68
   8.8318 , 0.455602 , 0.000505 ,  69
   8.8318 , 0.455483 , 0.000505 ,  70
   8.8318 , 0.455552 , 0.000505 ,  71
   8.8318 , 0.455489 , 0.000505 ,  72
   8.8318 , 0.455538 , 0.000505 ,  73
   8.8318 , 0.455520 , 0.000505 ,  74
   8.8318 , 0.455624 , 0.000505 ,  75
   8.8318 , 0.455564 , 0.000505 ,  76
   8.8318 , 0.455546 , 0.000505 ,  77
   8.8318 , 0.455442 , 0.000505 ,  78
   8.8318 , 0.455425 , 0.000505 ,  79
   8.8318 , 0.455504 , 0.000505 ,  80
   8.8318 , 0.455578 , 0.000505 ,  81
   8.8318 , 0.455570 , 0.000505 ,  82
   8.8318 , 0.455637 , 0.000505 ,  83
   8.8318 , 0.455498 , 0.000505 ,  84
   8.8318 , 0.455552 , 0.000505 ,  85
   8.8318 , 0.455519 , 0.000505 ,  86
   8.8318 , 0.455602 , 0.000505 ,  87
   8.8318 , 0.455648 , 0.000505 ,  88
   8.8318 , 0.455578 , 0.000505 ,  89
   8.8318 , 0.455567 , 0.000505 ,  90
   8.8318 , 0.455605 , 0.000505 ,  91
   8.8318 , 0.455501 , 0.000505 ,  92
   8.8318 , 0.455584 , 0.000505 ,  93
   8.8318 , 0.455561 , 0.000505 ,  94
   8.8318 , 0.455544 , 0.000505 ,  95
   8.8318 , 0.455517 , 0.000505 ,  96
   8.8318 , 0.455522 , 0.000505 ,  97
   8.8318 , 0.455514 , 0.000505 ,  98
   8.8318 , 0.455581 , 0.000505 ,  99
   8.8318 , 0.455499 , 0.000505 , 100
   8.9443 , 0.457582 , 0.000584 ,   0
   8.9443 , 0.457668 , 0.000584 ,   1
   8.9443 , 0.457617 , 0.000584 ,   2
   8.9443 , 0.457661 , 0.000584 ,   3
   8.9443 , 0.457694 , 0.000584 ,   4
   8.9443 , 0.457628 , 0.000584 ,   5
   8.9443 , 0.457595 , 0.000584 ,   6
   8.9443 , 0.457480 , 0.000584 ,   7
   8.9443 , 0.457508 , 0.000584 ,   8
   8.9443 , 0.457657 , 0.000584 ,   9
   8.9443 , 0.457548 , 0.000584 ,  10
   8.9443 , 0.457589 , 0.000584 ,  11
   8.9443 , 0.457573 , 0.000584 ,  12
   8.9443 , 0.457628 , 0.000584 ,  13
   8.9443 , 0.457589 , 0.000584 ,  14
   8.9443 , 0.457576 , 0.000584 ,  15
   8.9443 , 0.457487 , 0.000584 ,  16
   8.9443 , 0.457544 , 0.000584 ,  17
   8.9443 , 0.457650 , 0.000584 ,  18
   8.9443 , 0.457556 , 0.000584 ,  19
   8.9443 , 0.457636 , 0.000584 ,  20
   8.9443 , 0.457531 , 0.000584 ,  21
   8.9443 , 0.457566 , 0.000584 ,  22
   8.9443 , 0.457638 , 0.000584 ,  23
   8.9443 , 0.457546 , 0.000584 ,  24
   8.9443 , 0.457581 , 0.000584 ,  25
   8.9443 , 0.457519 , 0.000584 ,  26
   8.9443 , 0.457631 , 0.000584 ,  27
   8.9443 , 0.457661 , 0.000584 ,  28
   8.9443 , 0.457665 , 0.000584 ,  29
   8.9443 , 0.457603 , 0.000584 ,  30
   8.9443 , 0.457600 , 0.000584 ,  31
   8.9443 , 0.457600 , 0.000584 ,  32
   8.9443 , 0.457516 , 0.000584 ,  33
   8.9443 , 0.457622 , 0.000584 ,  34
   8.9443 , 0.457483 , 0.000584 ,  35
   8.9443 , 0.457566 , 0.000584 ,  36
   8.9443 , 0.457582 , 0.000584 ,  37
   8.9443 , 0.457602 , 0.000584 ,  38
   8.9443 , 0.457493 , 0.000584 ,  39
   8.9443 , 0.457625 , 0.000584 ,  40
   8.9443 , 0.457595 , 0.000584 ,  41
   8.9443 , 0.457520 , 0.000584 ,  42
   8.9443 , 0.457688 , 0.000584 ,  43
   8.9443 , 0.457618 , 0.000584 ,  44
   8.9443 , 0.457535 , 0.000584 ,  45
   8.9443 , 0.457558 , 0.000584 ,  46
   8.9443 , 0.457699 , 0.000584 ,  47
   8.9443 , 0.457476 , 0.000584 ,  48
   8.9443 , 0.457611 , 0.000584 ,  49
   8.9443 , 0.457558 , 0.000584 ,  50
   8.9443 , 0.457546 , 0.000584 ,  51
   8.9443 , 0.457635 , 0.000584 ,  52
   8.9443 , 0.457542 , 0.000584 ,  53
   8.9443 , 0.457576 , 0.000584 ,  54
   8.9443 , 0.457541 , 0.000584 ,  55
   8.9443 , 0.457587 , 0.000584 ,  56
   8.9443 , 0.457575 , 0.000584 ,  57
   8.9443 , 0.457678 , 0.000584 ,  58
   8.9443 , 0.457584 , 0.000584 ,  59
   8.9443 , 0.457527 , 0.000584 ,  60
   8.9443 , 0.457636 , 0.000584 ,  61
   8.9443 , 0.457659 , 0.000584 ,  62
   8.9443 , 0.457553 , 0.000584 ,  63
   8.9443 , 0.457567 , 0.000584 ,  64
   8.9443 , 0.457690 , 0.000584 ,  65
   8.9443 , 0.457643 , 0.000584 ,  66
   8.9443 , 0.457624 , 0.000584 ,  67
   8.9443 , 0.457552 , 0.000584 ,  68
   8.9443 , 0.457618 , 0.000584 ,  69
   8.9443 , 0.457488 , 0.000584 ,  70
   8.9443 , 0.457536 , 0.000584 ,  71
   8.9443 , 0.457515 , 0.000584 ,  72
   8.9443 , 0.457584 , 0.000584 ,  73
   8.9443 , 0.457571 , 0.000584 ,  74
   8.9443 , 0.457636 , 0.000584 ,  75
   8.9443 , 0.457603 , 0.000584 ,  76
   8.9443 , 0.457549 , 0.000584 ,  77
   8.9443 , 0.457432 , 0.000584 ,  78
   8.9443 , 0.457404 , 0.000584 ,  79
   8.9443 , 0.457538 , 0.000584 ,  80
   8.9443 , 0.457584 , 0.000584 ,  81
   8.9443 , 0.457630 , 0.000584 ,  82
   8.9443 , 0.457621 , 0.000584 ,  83
   8.9443 , 0.457524 , 0.000584 ,  84
   8.9443 , 0.457613 , 0.000584 ,  85
   8.9443 , 0.457550 , 0.000584 ,  86
   8.9443 , 0.457668 , 0.000584 ,  87
   8.9443 , 0.457669 , 0.000584 ,  88
   8.9443 , 0.457611 , 0.000584 ,  89
   8.9443 , 0.457570 , 0.000584 ,  90
   8.9443 , 0.457625 , 0.000584 ,  91
   8.9443 , 0.457561 , 0.000584 ,  92
   8.9443 , 0.457535 , 0.000584 ,  93
   8.9443 , 0.457574 , 0.000584 ,  94
   8.9443 , 0.457596 , 0.000584 ,  95
   8.9443 , 0.457538 , 0.000584 ,  96
   8.9443 , 0.457524 , 0.000584 ,  97
   8.9443 , 0.457517 , 0.000584 ,  98
   8.9443 , 0.457571 , 0.000584 ,  99
   8.9443 , 0.457525 , 0.000584 , 100
   9.0000 , 0.459561 , 0.000506 ,   0
   9.0000 , 0.459580 , 0.000506 ,   1
   9.0000 , 0.459603 , 0.000506 ,   2
   9.0000 , 0.459577 , 0.000506 ,   3
   9.0000 , 0.459614 , 0.000506 ,   4
   9.0000 , 0.459615 , 0.000506 ,   5
   9.0000 , 0.459594 , 0.000506 ,   6
   9.0000 , 0.459492 , 0.000506 ,   7
   9.0000 , 0.459503 , 0.000506 ,   8
   9.0000 , 0.459595 , 0.000506 ,   9
   9.0000 , 0.459541 , 0.000506 ,  10
   9.0000 , 0.459557 , 0.000506 ,  11
   9.0000 , 0.459611 , 0.000506 ,  12
   9.0000 , 0.459617 , 0.000506 ,  13
   9.0000 , 0.459547 , 0.000506 ,  14
   9.0000 , 0.459592 , 0.000506 ,  15
   9.0000 , 0.459578 , 0.000506 ,  16
   9.0000 , 0.459514 , 0.000506 ,  17
   9.0000 , 0.459600 , 0.000506 ,  18
   9.0000 , 0.459549 , 0.000506 ,  19
   9.0000 , 0.459559 , 0.000506 ,  20
   9.0000 , 0.459505 , 0.000506 ,  21
   9.0000 , 0.459533 , 0.000506 ,  22
   9.0000 , 0.459566 , 0.000506 ,  23
   9.0000 , 0.459550 , 0.000506 ,  24
   9.0000 , 0.459471 , 0.000506 ,  25
   9.0000 , 0.459455 , 0.000506 ,  26
   9.0000 , 0.459522 , 0.000506 ,  27
   9.0000 , 0.459607 , 0.000506 ,  28
   9.0000 , 0.459610 , 0.000506 ,  29
   9.0000 , 0.459553 , 0.000506 ,  30
   9.0000 , 0.459588 , 0.000506 ,  31
   9.0000 , 0.459547 , 0.000506 ,  32
   9.0000 , 0.459526 , 0.000506 ,  33
   9.0000 , 0.459586 , 0.000506 ,  34
   9.0000 , 0.459476 , 0.000506 ,  35
   9.0000 , 0.459531 , 0.000506 ,  36
   9.0000 , 0.459550 , 0.000506 ,  37
   9.0000 , 0.459559 , 0.000506 ,  38
   9.0000 , 0.459505 , 0.000506 ,  39
   9.0000 , 0.459689 , 0.000506 ,  40
   9.0000 , 0.459522 , 0.000506 ,  41
   9.0000 , 0.459536 , 0.000506 ,  42
   9.0000 , 0.459656 , 0.000506 ,  43
   9.0000 , 0.459567 , 0.000506 ,  44
   9.0000 , 0.459502 , 0.000506 ,  45
   9.0000 , 0.459534 , 0.000506 ,  46
   9.0000 , 0.459672 , 0.000506 ,  47
   9.0000 , 0.459471 , 0.000506 ,  48
   9.0000 , 0.459559 , 0.000506 ,  49
   9.0000 , 0.459555 , 0.000506 ,  50
   9.0000 , 0.459491 , 0.000506 ,  51
   9.0000 , 0.459634 , 0.000506 ,  52
   9.0000 , 0.459512 , 0.000506 ,  53
   9.0000 , 0.459522 , 0.000506 ,  54
   9.0000 , 0.459545 , 0.000506 ,  55
   9.0000 , 0.459566 , 0.000506 ,  56
   9.0000 , 0.459579 , 0.000506 ,  57
   9.0000 , 0.459682 , 0.000506 ,  58
   9.0000 , 0.459631 , 0.000506 ,  59
   9.0000 , 0.459540 , 0.000506 ,  60
   9.0000 , 0.459668 , 0.000506 ,  61
   9.0000 , 0.459581 , 0.000506 ,  62
   9.0000 , 0.459566 , 0.000506 ,  63
   9.0000 , 0.459559 , 0.000506 ,  64
   9.0000 , 0.459618 , 0.000506 ,  65
   9.0000 , 0.459625 , 0.000506 ,  66
   9.0000 , 0.459613 , 0.000506 ,  67
   9.0000 , 0.459556 , 0.000506 ,  68
   9.0000 , 0.459590 , 0.000506 ,  69
   9.0000 , 0.459499 , 0.000506 ,  70
   9.0000 , 0.459559 , 0.000506 ,  71
   9.0000 , 0.459498 , 0.000506 ,  72
   9.0000 , 0.459543 , 0.000506 ,  73
   9.0000 , 0.459546 , 0.000506 ,  74
   9.0000 , 0.459621 , 0.000506 ,  75
   9.0000 , 0.459541 , 0.000506 ,  76
   9.0000 , 0.459544 , 0.000506 ,  77
   9.0000 , 0.459504 , 0.000506 ,  78
   9.0000 , 0.459431 , 0.000506 ,  79
   9.0000 , 0.459516 , 0.000506 ,  80
   9.0000 , 0.459555 , 0.000506 ,  81
   9.0000 , 0.459578 , 0.000506 ,  82
   9.0000 , 0.459619 , 0.000506 ,  83
   9.0000 , 0.459493 , 0.000506 ,  84
   9.0000 , 0.459552 , 0.000506 ,  85
   9.0000 , 0.459512 , 0.000506 ,  86
   9.0000 , 0.459607 , 0.000506 ,  87
   9.0000 , 0.459637 , 0.000506 ,  88
   9.0000 , 0.459614 , 0.000506 ,  89
   9.0000 , 0.459565 , 0.000506 ,  90
   9.0000 , 0.459609 , 0.000506 ,  91
   9.0000 , 0.459521 , 0.000506 ,  92
   9.0000 , 0.459586 , 0.000506 ,  93
   9.0000 , 0.459576 , 0.000506 ,  94
   9.0000 , 0.459559 , 0.000506 ,  95
   9.0000 , 0.459544 , 0.000506 ,  96
   9.0000 , 0.459495 , 0.000506 ,  97
   9.0000 , 0.459517 , 0.000506 ,  98
   9.0000 , 0.459564 , 0.000506 ,  99
   9.0000 , 0.459499 , 0.000506 , 100
   9.0554 , 0.460485 , 0.000571 ,   0
   9.0554 , 0.460492 , 0.000571 ,   1
   9.0554 , 0.460527 , 0.000571 ,   2
   9.0554 , 0.460574 , 0.000571 ,   3
   9.0554 , 0.460553 , 0.000571 ,   4
   9.0554 , 0.460548 , 0.000571 ,   5
   9.0554 , 0.460581 , 0.000571 ,   6
   9.0554 , 0.460389 , 0.000571 ,   7
   9.0554 , 0.460447 , 0.000571 ,   8
   9.0554 , 0.460497 , 0.000571 ,   9
   9.0554 , 0.460463 , 0.000571 ,  10
   9.0554 , 0.460471 , 0.000571 ,  11
   9.0554 , 0.460475 , 0.000571 ,  12
   9.0554 , 0.460533 , 0.000571 ,  13
   9.0554 , 0.460472 , 0.000571 ,  14
   9.0554 , 0.460481 , 0.000571 ,  15
   9.0554 , 0.460479 , 0.000571 ,  16
   9.0554 , 0.460451 , 0.000571 ,  17
   9.0554 , 0.460543 , 0.000571 ,  18
   9.0554 , 0.460476 , 0.000571 ,  19
   9.0554 , 0.460473 , 0.000571 ,  20
   9.0554 , 0.460398 , 0.000571 ,  21
   9.0554 , 0.460490 , 0.000571 ,  22
   9.0554 , 0.460502 , 0.000571 ,  23
   9.0554 , 0.460441 , 0.000571 ,  24
   9.0554 , 0.460403 , 0.000571 ,  25
   9.0554 , 0.460412 , 0.000571 ,  26
   9.0554 , 0.460446 , 0.000571 ,  27
   9.0554 , 0.460573 , 0.000571 ,  28
   9.0554 , 0.460524 , 0.000571 ,  29
   9.0554 , 0.460474 , 0.000571 ,  30
   9.0554 , 0.460509 , 0.000571 ,  31
   9.0554 , 0.460484 , 0.000571 ,  32
   9.0554 , 0.460453 , 0.000571 ,  33
   9.0554 , 0.460514 , 0.000571 ,  34
   9.0554 , 0.460402 , 0.000571 ,  35
   9.0554 , 0.460473 , 0.000571 ,  36
   9.0554 , 0.460460 , 0.000571 ,  37
   9.0554 , 0.460507 , 0.000571 ,  38
   9.0554 , 0.460372 , 0.000571 ,  39
   9.0554 , 0.460578 , 0.000571 ,  40
   9.0554 , 0.460478 , 0.000571 ,  41
   9.0554 , 0.460444 , 0.000571 ,  42
   9.0554 , 0.460557 , 0.000571 ,  43
   9.0554 , 0.460499 , 0.000571 ,  44
   9.0554 , 0.460426 , 0.000571 ,  45
   9.0554 , 0.460489 , 0.000571 ,  46
   9.0554 , 0.460624 , 0.000571 ,  47
   9.0554 , 0.460409 , 0.000571 ,  48
   9.0554 , 0.460496 , 0.000571 ,  49
   9.0554 , 0.460521 , 0.000571 ,  50
   9.0554 , 0.460408 , 0.000571 ,  51
   9.0554 , 0.460580 , 0.000571 ,  52
   9.0554 , 0.460456 , 0.000571 ,  53
   9.0554 , 0.460435 , 0.000571 ,  54
   9.0554 , 0.460476 , 0.000571 ,  55
   9.0554 , 0.460491 , 0.000571 ,  56
   9.0554 , 0.460500 , 0.000571 ,  57
   9.0554 , 0.460558 , 0.000571 ,  58
   9.0554 , 0.460534 , 0.000571 ,  59
   9.0554 , 0.460440 , 0.000571 ,  60
   9.0554 , 0.460600 , 0.000571 ,  61
   9.0554 , 0.460522 , 0.000571 ,  62
   9.0554 , 0.460512 , 0.000571 ,  63
   9.0554 , 0.460480 , 0.000571 ,  64
   9.0554 , 0.460621 , 0.000571 ,  65
   9.0554 , 0.460551 , 0.000571 ,  66
   9.0554 , 0.460560 , 0.000571 ,  67
   9.0554 , 0.460496 , 0.000571 ,  68
   9.0554 , 0.460526 , 0.000571 ,  69
   9.0554 , 0.460375 , 0.000571 ,  70
   9.0554 , 0.460463 , 0.000571 ,  71
   9.0554 , 0.460445 , 0.000571 ,  72
   9.0554 , 0.460435 , 0.000571 ,  73
   9.0554 , 0.460524 , 0.000571 ,  74
   9.0554 , 0.460521 , 0.000571 ,  75
   9.0554 , 0.460413 , 0.000571 ,  76
   9.0554 , 0.460450 , 0.000571 ,  77
   9.0554 , 0.460400 , 0.000571 ,  78
   9.0554 , 0.460305 , 0.000571 ,  79
   9.0554 , 0.460467 , 0.000571 ,  80
   9.0554 , 0.460482 , 0.000571 ,  81
   9.0554 , 0.460501 , 0.000571 ,  82
   9.0554 , 0.460544 , 0.000571 ,  83
   9.0554 , 0.460416 , 0.000571 ,  84
   9.0554 , 0.460493 , 0.000571 ,  85
   9.0554 , 0.460450 , 0.000571 ,  86
   9.0554 , 0.460529 , 0.000571 ,  87
   9.0554 , 0.460537 , 0.000571 ,  88
   9.0554 , 0.460552 , 0.000571 ,  89
   9.0554 , 0.460442 , 0.000571 ,  90
   9.0554 , 0.460506 , 0.000571 ,  91
   9.0554 , 0.460471 , 0.000571 ,  92
   9.0554 , 0.460502 , 0.000571 ,  93
   9.0554 , 0.460482 , 0.000571 ,  94
   9.0554 , 0.460506 , 0.000571 ,  95
   9.0554 , 0.460434 , 0.000571 ,  96
   9.0554 , 0.460413 , 0.000571 ,  97
   9.0554 , 0.460446 , 0.000571 ,  98
   9.0554 , 0.460511 , 0.000571 ,  99
   9.0554 , 0.460407 , 0.000571 , 100
   9.1104 , 0.461918 , 0.000552 ,   0
   9.1104 , 0.461910 , 0.000552 ,   1
   9.1104 , 0.461937 , 0.000552 ,   2
   9.1104 , 0.461936 , 0.000552 ,   3
   9.1104 , 0.461977 , 0.000552 ,   4
   9.1104 , 0.461983 , 0.000552 ,   5
   9.1104 , 0.461993 , 0.000552 ,   6
   9.1104 , 0.461833 , 0.000552 ,   7
   9.1104 , 0.461869 , 0.000552 ,   8
   9.1104 , 0.461934 , 0.000552 ,   9
   9.1104 , 0.461873 , 0.000552 ,  10
   9.1104 , 0.461913 , 0.000552 ,  11
   9.1104 , 0.461945 , 0.000552 ,  12
   9.1104 , 0.461970 , 0.000552 ,  13
   9.1104 , 0.461918 , 0.000552 ,  14
   9.1104 , 0.461942 , 0.000552 ,  15
   9.1104 , 0.461932 , 0.000552 ,  16
   9.1104 , 0.461911 , 0.000552 ,  17
   9.1104 , 0.461973 , 0.000552 ,  18
   9.1104 , 0.461911 , 0.000552 ,  19
   9.1104 , 0.461919 , 0.000552 ,  20
   9.1104 , 0.461838 , 0.000552 ,  21
   9.1104 , 0.461895 , 0.000552 ,  22
   9.1104 , 0.461925 , 0.000552 ,  23
   9.1104 , 0.461888 , 0.000552 ,  24
   9.1104 , 0.461814 , 0.000552 ,  25
   9.1104 , 0.461802 , 0.000552 ,  26
   9.1104 , 0.461874 , 0.000552 ,  27
   9.1104 , 0.461978 , 0.000552 ,  28
   9.1104 , 0.461969 , 0.000552 ,  29
   9.1104 , 0.461903 , 0.000552 ,  30
   9.1104 , 0.461944 , 0.000552 ,  31
   9.1104 , 0.461909 , 0.000552 ,  32
   9.1104 , 0.461859 , 0.000552 ,  33
   9.1104 , 0.461949 , 0.000552 ,  34
   9.1104 , 0.461856 , 0.000552 ,  35
   9.1104 , 0.461865 , 0.000552 ,  36
   9.1104 , 0.461879 , 0.000552 ,  37
   9.1104 , 0.461916 , 0.000552 ,  38
   9.1104 , 0.461856 , 0.000552 ,  39
   9.1104 , 0.462050 , 0.000552 ,  40
   9.1104 , 0.461898 , 0.000552 ,  41
   9.1104 , 0.461893 , 0.000552 ,  42
   9.1104 , 0.462009 , 0.000552 ,  43
   9.1104 , 0.461946 , 0.000552 ,  44
   9.1104 , 0.461859 , 0.000552 ,  45
   9.1104 , 0.461922 , 0.000552 ,  46
   9.1104 , 0.462054 , 0.000552 ,  47
   9.1104 , 0.461813 , 0.000552 ,  48
   9.1104 , 0.461918 , 0.000552 ,  49
   9.1104 , 0.461919 , 0.000552 ,  50
   9.1104 , 0.461840 , 0.000552 ,  51
   9.1104 , 0.461996 , 0.000552 ,  52
   9.1104 , 0.461874 , 0.000552 ,  53
   9.1104 , 0.461880 , 0.000552 ,  54
   9.1104 , 0.461899 , 0.000552 ,  55
   9.1104 , 0.461902 , 0.000552 ,  56
   9.1104 , 0.461952 , 0.000552 ,  57
   9.1104 , 0.462025 , 0.000552 ,  58
   9.1104 , 0.461989 , 0.000552 ,  59
   9.1104 , 0.461907 , 0.000552 ,  60
   9.1104 , 0.462040 , 0.000552 ,  61
   9.1104 , 0.461926 , 0.000552 ,  62
   9.1104 , 0.461919 , 0.000552 ,  63
   9.1104 , 0.461913 , 0.000552 ,  64
   9.1104 , 0.462001 , 0.000552 ,  65
   9.1104 , 0.461999 , 0.000552 ,  66
   9.1104 , 0.461978 , 0.000552 ,  67
   9.1104 , 0.461921 , 0.000552 ,  68
   9.1104 , 0.461945 , 0.000552 ,  69
   9.1104 , 0.461833 , 0.000552 ,  70
   9.1104 , 0.461917 , 0.000552 ,  71
   9.1104 , 0.461842 , 0.000552 ,  72
   9.1104 , 0.461896 , 0.000552 ,  73
   9.1104 , 0.461921 , 0.000552 ,  74
   9.1104 , 0.461963 , 0.000552 ,  75
   9.1104 , 0.461873 , 0.000552 ,  76
   9.1104 , 0.461906 , 0.000552 ,  77
   9.1104 , 0.461829 , 0.000552 ,  78
   9.1104 , 0.461768 , 0.000552 ,  79
   9.1104 , 0.461874 , 0.000552 ,  80
   9.1104 , 0.461928 , 0.000552 ,  81
   9.1104 , 0.461949 , 0.000552 ,  82
   9.1104 , 0.461986 , 0.000552 ,  83
   9.1104 , 0.461868 , 0.000552 ,  84
   9.1104 , 0.461919 , 0.000552 ,  85
   9.1104 , 0.461870 , 0.000552 ,  86
   9.1104 , 0.461942 , 0.000552 ,  87
   9.1104 , 0.461981 , 0.000552 ,  88
   9.1104 , 0.461977 , 0.000552 ,  89
   9.1104 , 0.461902 , 0.000552 ,  90
   9.1104 , 0.461956 , 0.000552 ,  91
   9.1104 , 0.461868 , 0.000552 ,  92
   9.1104 , 0.461959 , 0.000552 ,  93
   9.1104 , 0.461929 , 0.000552 ,  94
   9.1104 , 0.461948 , 0.000552 ,  95
   9.1104 , 0.461887 , 0.000552 ,  96
   9.1104 , 0.461859 , 0.000552 ,  97
   9.1104 , 0.461873 , 0.000552 ,  98
   9.1104 , 0.461952 , 0.000552 ,  99
   9.1104 , 0.461862 , 0.000552 , 100
   9.1652 , 0.463051 , 0.000600 ,   0
   9.1652 , 0.463118 , 0.000600 ,   1
   9.1652 , 0.463122 , 0.000600 ,   2
   9.1652 , 0.463091 , 0.000600 ,   3
   9.1652 , 0.463149 , 0.000600 ,   4
   9.1652 , 0.463098 , 0.000600 ,   5
   9.1652 , 0.463079 , 0.000600 ,   6
   9.1652 , 0.462952 , 0.000600 ,   7
   9.1652 , 0.462995 , 0.000600 ,   8
   9.1652 , 0.463087 , 0.000600 ,   9
   9.1652 , 0.463009 , 0.000600 ,  10
   9.1652 , 0.463055 , 0.000600 ,  11
   9.1652 , 0.463102 , 0.000600 ,  12
   9.1652 , 0.463122 , 0.000600 ,  13
   9.1652 , 0.463069 , 0.000600 ,  14
   9.1652 , 0.462986 , 0.000600 ,  15
   9.1652 , 0.463058 , 0.000600 ,  16
   9.1652 , 0.462981 , 0.000600 ,  17
   9.1652 , 0.463093 , 0.000600 ,  18
   9.1652 , 0.463054 , 0.000600 ,  19
   9.1652 , 0.463066 , 0.000600 ,  20
   9.1652 , 0.462976 , 0.000600 ,  21
   9.1652 , 0.463030 , 0.000600 ,  22
   9.1652 , 0.463088 , 0.000600 ,  23
   9.1652 , 0.463043 , 0.000600 ,  24
   9.1652 , 0.462968 , 0.000600 ,  25
   9.1652 , 0.462955 , 0.000600 ,  26
   9.1652 , 0.463019 , 0.000600 ,  27
   9.1652 , 0.463101 , 0.000600 ,  28
   9.1652 , 0.463061 , 0.000600 ,  29
   9.1652 , 0.463046 , 0.000600 ,  30
   9.1652 , 0.463040 , 0.000600 ,  31
   9.1652 , 0.463051 , 0.000600 ,  32
   9.1652 , 0.463026 , 0.000600 ,  33
   9.1652 , 0.463118 , 0.000600 ,  34
   9.1652 , 0.462962 , 0.000600 ,  35
   9.1652 , 0.463083 , 0.000600 ,  36
   9.1652 , 0.463012 , 0.000600 ,  37
   9.1652 , 0.463094 , 0.000600 ,  38
   9.1652 , 0.462941 , 0.000600 ,  39
   9.1652 , 0.463169 , 0.000600 ,  40
   9.1652 , 0.463024 , 0.000600 ,  41
   9.1652 , 0.462993 , 0.000600 ,  42
   9.1652 , 0.463173 , 0.000600 ,  43
   9.1652 , 0.463055 , 0.000600 ,  44
   9.1652 , 0.463024 , 0.000600 ,  45
   9.1652 , 0.463014 , 0.000600 ,  46
   9.1652 , 0.463184 , 0.000600 ,  47
   9.1652 , 0.462960 , 0.000600 ,  48
   9.1652 , 0.463033 , 0.000600 ,  49
   9.1652 , 0.463101 , 0.000600 ,  50
   9.1652 , 0.462948 , 0.000600 ,  51
   9.1652 , 0.463079 , 0.000600 ,  52
   9.1652 , 0.463013 , 0.000600 ,  53
   9.1652 , 0.463007 , 0.000600 ,  54
   9.1652 , 0.463043 , 0.000600 ,  55
   9.1652 , 0.463026 , 0.000600 ,  56
   9.1652 , 0.463045 , 0.000600 ,  57
   9.1652 , 0.463162 , 0.000600 ,  58
   9.1652 , 0.463064 , 0.000600 ,  59
   9.1652 , 0.462985 , 0.000600 ,  60
   9.1652 , 0.463123 , 0.000600 ,  61
   9.1652 , 0.463111 , 0.000600 ,  62
   9.1652 , 0.463099 , 0.000600 ,  63
   9.1652 , 0.463008 , 0.000600 ,  64
   9.1652 , 0.463144 , 0.000600 ,  65
   9.1652 , 0.463127 , 0.000600 ,  66
   9.1652 , 0.463111 , 0.000600 ,  67
   9.1652 , 0.463073 , 0.000600 ,  68
   9.1652 , 0.463145 , 0.000600 ,  69
   9.1652 , 0.462970 , 0.000600 ,  70
   9.1652 , 0.463043 , 0.000600 ,  71
   9.1652 , 0.463014 , 0.000600 ,  72
   9.1652 , 0.463030 , 0.000600 ,  73
   9.1652 , 0.463059 , 0.000600 ,  74
   9.1652 , 0.463119 , 0.000600 ,  75
   9.1652 , 0.463038 , 0.000600 ,  76
   9.1652 , 0.463027 , 0.000600 ,  77
   9.1652 , 0.462932 , 0.000600 ,  78
   9.1652 , 0.462856 , 0.000600 ,  79
   9.1652 , 0.463031 , 0.000600 ,  80
   9.1652 , 0.463058 , 0.000600 ,  81
   9.1652 , 0.463066 , 0.000600 ,  82
   9.1652 , 0.463126 , 0.000600 ,  83
   9.1652 , 0.462980 , 0.000600 ,  84
   9.1652 , 0.463045 , 0.000600 ,  85
   9.1652 , 0.462991 , 0.000600 ,  86
   9.1652 , 0.463117 , 0.000600 ,  87
   9.1652 , 0.463131 , 0.000600 ,  88
   9.1652 , 0.463090 , 0.000600 ,  89
   9.1652 , 0.463045 , 0.000600 ,  90
   9.1652 , 0.463058 , 0.000600 ,  91
   9.1652 , 0.463003 , 0.000600 ,  92
   9.1652 , 0.463057 , 0.000600 ,  93
   9.1652 , 0.463049 , 0.000600 ,  94
   9.1652 , 0.463073 , 0.000600 ,  95
   9.1652 , 0.463002 , 0.000600 ,  96
   9.1652 , 0.463025 , 0.000600 ,  97
   9.1652 , 0.463016 , 0.000600 ,  98
   9.1652 , 0.463057 , 0.000600 ,  99
   9.1652 , 0.462967 , 0.000600 , 100
   9.2195 , 0.464282 , 0.000586 ,   0
   9.2195 , 0.464327 , 0.000586 ,   1
   9.2195 , 0.464271 , 0.000586 ,   2
   9.2195 , 0.464318 , 0.000586 ,   3
   9.2195 , 0.464379 , 0.000586 ,   4
   9.2195 , 0.464341 , 0.000586 ,   5
   9.2195 , 0.464354 , 0.000586 ,   6
   9.2195 , 0.464199 , 0.000586 ,   7
   9.2195 , 0.464229 , 0.000586 ,   8
   9.2195 , 0.464325 , 0.000586 ,   9
   9.2195 , 0.464214 , 0.000586 ,  10
   9.2195 , 0.464311 , 0.000586 ,  11
   9.2195 , 0.464272 , 0.000586 ,  12
   9.2195 , 0.464313 , 0.000586 ,  13
   9.2195 , 0.464281 , 0.000586 ,  14
   9.2195 , 0.464308 , 0.000586 ,  15
   9.2195 , 0.464187 , 0.000586 ,  16
   9.2195 , 0.464284 , 0.000586 ,  17
   9.2195 , 0.464357 , 0.000586 ,  18
   9.2195 , 0.464253 , 0.000586 ,  19
   9.2195 , 0.464304 , 0.000586 ,  20
   9.2195 , 0.464226 , 0.000586 ,  21
   9.2195 , 0.464279 , 0.000586 ,  22
   9.2195 , 0.464320 , 0.000586 ,  23
   9.2195 , 0.464218 , 0.000586 ,  24
   9.2195 , 0.464268 , 0.000586 ,  25
   9.2195 , 0.464214 , 0.000586 ,  26
   9.2195 , 0.464282 , 0.000586 ,  27
   9.2195 , 0.464343 , 0.000586 ,  28
   9.2195 , 0.464406 , 0.000586 ,  29
   9.2195 , 0.464307 , 0.000586 ,  30
   9.2195 , 0.464302 , 0.000586 ,  31
   9.2195 , 0.464283 , 0.000586 ,  32
   9.2195 , 0.464220 , 0.000586 ,  33
   9.2195 , 0.464315 , 0.000586 ,  34
   9.2195 , 0.464230 , 0.000586 ,  35
   9.2195 , 0.464259 , 0.000586 ,  36
   9.2195 , 0.464264 , 0.000586 ,  37
   9.2195 , 0.464289 , 0.000586 ,  38
   9.2195 , 0.464227 , 0.000586 ,  39
   9.2195 , 0.464346 , 0.000586 ,  40
   9.2195 , 0.464256 , 0.000586 ,  41
   9.2195 , 0.464226 , 0.000586 ,  42
   9.2195 , 0.464353 , 0.000586 ,  43
   9.2195 , 0.464314 , 0.000586 ,  44
   9.2195 , 0.464218 , 0.000586 ,  45
   9.2195 , 0.464272 , 0.000586 ,  46
   9.2195 , 0.464429 , 0.000586 ,  47
   9.2195 , 0.464200 , 0.000586 ,  48
   9.2195 , 0.464304 , 0.000586 ,  49
   9.2195 , 0.464257 , 0.000586 ,  50
   9.2195 , 0.464243 , 0.000586 ,  51
   9.2195 , 0.464355 , 0.000586 ,  52
   9.2195 , 0.464247 , 0.000586 ,  53
   9.2195 , 0.464272 , 0.000586 ,  54
   9.2195 , 0.464234 , 0.000586 ,  55
   9.2195 , 0.464290 , 0.000586 ,  56
   9.2195 , 0.464299 , 0.000586 ,  57
   9.2195 , 0.464330 , 0.000586 ,  58
   9.2195 , 0.464331 , 0.000586 ,  59
   9.2195 , 0.464257 , 0.000586 ,  60
   9.2195 , 0.464359 , 0.000586 ,  61
   9.2195 , 0.464320 , 0.000586 ,  62
   9.2195 , 0.464263 , 0.000586 ,  63
   9.2195 , 0.464312 , 0.000586 ,  64
   9.2195 , 0.464419 , 0.000586 ,  65
   9.2195 , 0.464365 , 0.000586 ,  66
   9.2195 , 0.464340 , 0.000586 ,  67
   9.2195 , 0.464265 , 0.000586 ,  68
   9.2195 , 0.464315 , 0.000586 ,  69
   9.2195 , 0.464138 , 0.000586 ,  70
   9.2195 , 0.464213 , 0.000586 ,  71
   9.2195 , 0.464222 , 0.000586 ,  72
   9.2195 , 0.464260 , 0.000586 ,  73
   9.2195 , 0.464250 , 0.000586 ,  74
   9.2195 , 0.464360 , 0.000586 ,  75
   9.2195 , 0.464237 , 0.000586 ,  76
   9.2195 , 0.464245 , 0.000586 ,  77
   9.2195 , 0.464175 , 0.000586 ,  78
   9.2195 , 0.464080 , 0.000586 ,  79
   9.2195 , 0.464241 , 0.000586 ,  80
   9.2195 , 0.464304 , 0.000586 ,  81
   9.2195 , 0.464344 , 0.000586 ,  82
   9.2195 , 0.464319 , 0.000586 ,  83
   9.2195 , 0.464234 , 0.000586 ,  84
   9.2195 , 0.464314 , 0.000586 ,  85
   9.2195 , 0.464271 , 0.000586 ,  86
   9.2195 , 0.464371 , 0.000586 ,  87
   9.2195 , 0.464327 , 0.000586 ,  88
   9.2195 , 0.464349 , 0.000586 ,  89
   9.2195 , 0.464249 , 0.000586 ,  90
   9.2195 , 0.464330 , 0.000586 ,  91
   9.2195 , 0.464290 , 0.000586 ,  92
   9.2195 , 0.464231 , 0.000586 ,  93
   9.2195 , 0.464270 , 0.000586 ,  94
   9.2195 , 0.464262 , 0.000586 ,  95
   9.2195 , 0.464205 , 0.000586 ,  96
   9.2195 , 0.464205 , 0.000586 ,  97
   9.2195 , 0.464238 , 0.000586 ,  98
   9.2195 , 0.464322 , 0.000586 ,  99
   9.2195 , 0.464272 , 0.000586 , 100
   9.2736 , 0.465879 , 0.000541 ,   0
   9.2736 , 0.465902 , 0.000541 ,   1
   9.2736 , 0.465893 , 0.000541 ,   2
   9.2736 , 0.465864 , 0.000541 ,   3
   9.2736 , 0.465934 , 0.000541 ,   4
   9.2736 , 0.465921 , 0.000541 ,   5
   9.2736 , 0.465913 , 0.000541 ,   6
   9.2736 , 0.465786 , 0.000541 ,   7
   9.2736 , 0.465831 , 0.000541 ,   8
   9.2736 , 0.465901 , 0.000541 ,   9
   9.2736 , 0.465838 , 0.000541 ,  10
   9.2736 , 0.465900 , 0.000541 ,  11
   9.2736 , 0.465935 , 0.000541 ,  12
   9.2736 , 0.465928 , 0.000541 ,  13
   9.2736 , 0.465888 , 0.000541 ,  14
   9.2736 , 0.465897 , 0.000541 ,  15
   9.2736 , 0.465877 , 0.000541 ,  16
   9.2736 , 0.465843 , 0.000541 ,  17
   9.2736 , 0.465897 , 0.000541 ,  18
   9.2736 , 0.465882 , 0.000541 ,  19
   9.2736 , 0.465898 , 0.000541 ,  20
   9.2736 , 0.465800 , 0.000541 ,  21
   9.2736 , 0.465871 , 0.000541 ,  22
   9.2736 , 0.465879 , 0.000541 ,  23
   9.2736 , 0.465843 , 0.000541 ,  24
   9.2736 , 0.465789 , 0.000541 ,  25
   9.2736 , 0.465773 , 0.000541 ,  26
   9.2736 , 0.465840 , 0.000541 ,  27
   9.2736 , 0.465922 , 0.000541 ,  28
   9.2736 , 0.465962 , 0.000541 ,  29
   9.2736 , 0.465859 , 0.000541 ,  30
   9.2736 , 0.465904 , 0.000541 ,  31
   9.2736 , 0.465849 , 0.000541 ,  32
   9.2736 , 0.465808 , 0.000541 ,  33
   9.2736 , 0.465912 , 0.000541 ,  34
   9.2736 , 0.465851 , 0.000541 ,  35
   9.2736 , 0.465850 , 0.000541 ,  36
   9.2736 , 0.465826 , 0.000541 ,  37
   9.2736 , 0.465847 , 0.000541 ,  38
   9.2736 , 0.465859 , 0.000541 ,  39
   9.2736 , 0.466015 , 0.000541 ,  40
   9.2736 , 0.465829 , 0.000541 ,  41
   9.2736 , 0.465876 , 0.000541 ,  42
   9.2736 , 0.465974 , 0.000541 ,  43
   9.2736 , 0.465888 , 0.000541 ,  44
   9.2736 , 0.465815 , 0.000541 ,  45
   9.2736 , 0.465872 , 0.000541 ,  46
   9.2736 , 0.466021 , 0.000541 ,  47
   9.2736 , 0.465789 , 0.000541 ,  48
   9.2736 , 0.465900 , 0.000541 ,  49
   9.2736 , 0.465849 , 0.000541 ,  50
   9.2736 , 0.465801 , 0.000541 ,  51
   9.2736 , 0.465958 , 0.000541 ,  52
   9.2736 , 0.465860 , 0.000541 ,  53
   9.2736 , 0.465853 , 0.000541 ,  54
   9.2736 , 0.465841 , 0.000541 ,  55
   9.2736 , 0.465868 , 0.000541 ,  56
   9.2736 , 0.465886 , 0.000541 ,  57
   9.2736 , 0.465983 , 0.000541 ,  58
   9.2736 , 0.465955 , 0.000541 ,  59
   9.2736 , 0.465868 , 0.000541 ,  60
   9.2736 , 0.465984 , 0.000541 ,  61
   9.2736 , 0.465880 , 0.000541 ,  62
   9.2736 , 0.465858 , 0.000541 ,  63
   9.2736 , 0.465885 , 0.000541 ,  64
   9.2736 , 0.465952 , 0.000541 ,  65
   9.2736 , 0.465941 , 0.000541 ,  66
   9.2736 , 0.465940 , 0.000541 ,  67
   9.2736 , 0.465870 , 0.000541 ,  68
   9.2736 , 0.465927 , 0.000541 ,  69
   9.2736 , 0.465830 , 0.000541 ,  70
   9.2736 , 0.465863 , 0.000541 ,  71
   9.2736 , 0.465803 , 0.000541 ,  72
   9.2736 , 0.465861 , 0.000541 ,  73
   9.2736 , 0.465857 , 0.000541 ,  74
   9.2736 , 0.465947 , 0.000541 ,  75
   9.2736 , 0.465897 , 0.000541 ,  76
   9.2736 , 0.465845 , 0.000541 ,  77
   9.2736 , 0.465805 , 0.000541 ,  78
   9.2736 , 0.465706 , 0.000541 ,  79
   9.2736 , 0.465831 , 0.000541 ,  80
   9.2736 , 0.465899 , 0.000541 ,  81
   9.2736 , 0.465906 , 0.000541 ,  82
   9.2736 , 0.465940 , 0.000541 ,  83
   9.2736 , 0.465814 , 0.000541 ,  84
   9.2736 , 0.465897 , 0.000541 ,  85
   9.2736 , 0.465833 , 0.000541 ,  86
   9.2736 , 0.465932 , 0.000541 ,  87
   9.2736 , 0.465942 , 0.000541 ,  88
   9.2736 , 0.465959 , 0.000541 ,  89
   9.2736 , 0.465888 , 0.000541 ,  90
   9.2736 , 0.465894 , 0.000541 ,  91
   9.2736 , 0.465857 , 0.000541 ,  92
   9.2736 , 0.465925 , 0.000541 ,  93
   9.2736 , 0.465901 , 0.000541 ,  94
   9.2736 , 0.465885 , 0.000541 ,  95
   9.2736 , 0.465815 , 0.000541 ,  96
   9.2736 , 0.465832 , 0.000541 ,  97
   9.2736 , 0.465831 , 0.000541 ,  98
   9.2736 , 0.465892 , 0.000541 ,  99
   9.2736 , 0.465844 , 0.000541 , 100
   9.3808 , 0.468579 , 0.000557 ,   0
   9.3808 , 0.468594 , 0.000557 ,   1
   9.3808 , 0.468601 , 0.000557 ,   2
   9.3808 , 0.468507 , 0.000557 ,   3
   9.3808 , 0.468612 , 0.000557 ,   4
   9.3808 , 0.468619 , 0.000557 ,   5
   9.3808 , 0.468592 , 0.000557 ,   6
   9.3808 , 0.468508 , 0.000557 ,   7
   9.3808 , 0.468543 , 0.000557 ,   8
   9.3808 , 0.468606 , 0.000557 ,   9
   9.3808 , 0.468570 , 0.000557 ,  10
   9.3808 , 0.468625 , 0.000557 ,  11
   9.3808 , 0.468697 , 0.000557 ,  12
   9.3808 , 0.468660 , 0.000557 ,  13
   9.3808 , 0.468556 , 0.000557 ,  14
   9.3808 , 0.468608 , 0.000557 ,  15
   9.3808 , 0.468656 , 0.000557 ,  16
   9.3808 , 0.468532 , 0.000557 ,  17
   9.3808 , 0.468570 , 0.000557 ,  18
   9.3808 , 0.468591 , 0.000557 ,  19
   9.3808 , 0.468556 , 0.000557 ,  20
   9.3808 , 0.468516 , 0.000557 ,  21
   9.3808 , 0.468566 , 0.000557 ,  22
   9.3808 , 0.468540 , 0.000557 ,  23
   9.3808 , 0.468579 , 0.000557 ,  24
   9.3808 , 0.468470 , 0.000557 ,  25
   9.3808 , 0.468461 , 0.000557 ,  26
   9.3808 , 0.468520 , 0.000557 ,  27
   9.3808 , 0.468599 , 0.000557 ,  28
   9.3808 , 0.468642 , 0.000557 ,  29
   9.3808 , 0.468535 , 0.000557 ,  30
   9.3808 , 0.468595 , 0.000557 ,  31
   9.3808 , 0.468534 , 0.000557 ,  32
   9.3808 , 0.468522 , 0.000557 ,  33
   9.3808 , 0.468604 , 0.000557 ,  34
   9.3808 , 0.468544 , 0.000557 ,  35
   9.3808 , 0.468559 , 0.000557 ,  36
   9.3808 , 0.468533 , 0.000557 ,  37
   9.3808 , 0.468508 , 0.000557 ,  38
   9.3808 , 0.468580 , 0.000557 ,  39
   9.3808 , 0.468743 , 0.000557 ,  40
   9.3808 , 0.468532 , 0.000557 ,  41
   9.3808 , 0.468578 , 0.000557 ,  42
   9.3808 , 0.468654 , 0.000557 ,  43
   9.3808 , 0.468586 , 0.000557 ,  44
   9.3808 , 0.468511 , 0.000557 ,  45
   9.3808 , 0.468521 , 0.000557 ,  46
   9.3808 , 0.468663 , 0.000557 ,  47
   9.3808 , 0.468495 , 0.000557 ,  48
   9.3808 , 0.468576 , 0.000557 ,  49
   9.3808 , 0.468548 , 0.000557 ,  50
   9.3808 , 0.468477 , 0.000557 ,  51
   9.3808 , 0.468667 , 0.000557 ,  52
   9.3808 , 0.468551 , 0.000557 ,  53
   9.3808 , 0.468531 , 0.000557 ,  54
   9.3808 , 0.468548 , 0.000557 ,  55
   9.3808 , 0.468576 , 0.000557 ,  56
   9.3808 , 0.468580 , 0.000557 ,  57
   9.3808 , 0.468732 , 0.000557 ,  58
   9.3808 , 0.468666 , 0.000557 ,  59
   9.3808 , 0.468601 , 0.000557 ,  60
   9.3808 , 0.468663 , 0.000557 ,  61
   9.3808 , 0.468546 , 0.000557 ,  62
   9.3808 , 0.468558 , 0.000557 ,  63
   9.3808 , 0.468598 , 0.000557 ,  64
   9.3808 , 0.468605 , 0.000557 ,  65
   9.3808 , 0.468637 , 0.000557 ,  66
   9.3808 , 0.468649 , 0.000557 ,  67
   9.3808 , 0.468605 , 0.000557 ,  68
   9.3808 , 0.468634 , 0.000557 ,  69
   9.3808 , 0.468595 , 0.000557 ,  70
   9.3808 , 0.468626 , 0.000557 ,  71
   9.3808 , 0.468500 , 0.000557 ,  72
   9.3808 , 0.468622 , 0.000557 ,  73
   9.3808 , 0.468576 , 0.000557 ,  74
   9.3808 , 0.468649 , 0.000557 ,  75
   9.3808 , 0.468595 , 0.000557 ,  76
   9.3808 , 0.468571 , 0.000557 ,  77
   9.3808 , 0.468561 , 0.000557 ,  78
   9.3808 , 0.468465 , 0.000557 ,  79
   9.3808 , 0.468530 , 0.000557 ,  80
   9.3808 , 0.468577 , 0.000557 ,  81
   9.3808 , 0.468586 , 0.000557 ,  82
   9.3808 , 0.468672 , 0.000557 ,  83
   9.3808 , 0.468496 , 0.000557 ,  84
   9.3808 , 0.468576 , 0.000557 ,  85
   9.3808 , 0.468506 , 0.000557 ,  86
   9.3808 , 0.468572 , 0.000557 ,  87
   9.3808 , 0.468646 , 0.000557 ,  88
   9.3808 , 0.468613 , 0.000557 ,  89
   9.3808 , 0.468641 , 0.000557 ,  90
   9.3808 , 0.468576 , 0.000557 ,  91
   9.3808 , 0.468545 , 0.000557 ,  92
   9.3808 , 0.468623 , 0.000557 ,  93
   9.3808 , 0.468607 , 0.000557 ,  94
   9.3808 , 0.468570 , 0.000557 ,  95
   9.3808 , 0.468551 , 0.000557 ,  96
   9.3808 , 0.468565 , 0.000557 ,  97
   9.3808 , 0.468520 , 0.000557 ,  98
   9.3808 , 0.468579 , 0.000557 ,  99
   9.3808 , 0.468540 , 0.000557 , 100
   9.4340 , 0.469301 , 0.000591 ,   0
   9.4340 , 0.469343 , 0.000591 ,   1
   9.4340 , 0.469334 , 0.000591 ,   2
   9.4340 , 0.469323 , 0.000591 ,   3
   9.4340 , 0.469393 , 0.000591 ,   4
   9.4340 , 0.469354 , 0.000591 ,   5
   9.4340 , 0.469351 , 0.000591 ,   6
   9.4340 , 0.469195 , 0.000591 ,   7
   9.4340 , 0.469236 , 0.000591 ,   8
   9.4340 , 0.469326 , 0.000591 ,   9
   9.4340 , 0.469271 , 0.000591 ,  10
   9.4340 , 0.469319 , 0.000591 ,  11
   9.4340 , 0.469358 , 0.000591 ,  12
   9.4340 , 0.469362 , 0.000591 ,  13
   9.4340 , 0.469320 , 0.000591 ,  14
   9.4340 , 0.469272 , 0.000591 ,  15
   9.4340 , 0.469282 , 0.000591 ,  16
   9.4340 , 0.469254 , 0.000591 ,  17
   9.4340 , 0.469353 , 0.000591 ,  18
   9.4340 , 0.469298 , 0.000591 ,  19
   9.4340 , 0.469307 , 0.000591 ,  20
   9.4340 , 0.469231 , 0.000591 ,  21
   9.4340 , 0.469268 , 0.000591 ,  22
   9.4340 , 0.469329 , 0.000591 ,  23
   9.4340 , 0.469274 , 0.000591 ,  24
   9.4340 , 0.469238 , 0.000591 ,  25
   9.4340 , 0.469183 , 0.000591 ,  26
   9.4340 , 0.469270 , 0.000591 ,  27
   9.4340 , 0.469335 , 0.000591 ,  28
   9.4340 , 0.469357 , 0.000591 ,  29
   9.4340 , 0.469306 , 0.000591 ,  30
   9.4340 , 0.469314 , 0.000591 ,  31
   9.4340 , 0.469308 , 0.000591 ,  32
   9.4340 , 0.469256 , 0.000591 ,  33
   9.4340 , 0.469353 , 0.000591 ,  34
   9.4340 , 0.469216 , 0.000591 ,  35
   9.4340 , 0.469306 , 0.000591 ,  36
   9.4340 , 0.469261 , 0.000591 ,  37
   9.4340 , 0.469303 , 0.000591 ,  38
   9.4340 , 0.469213 , 0.000591 ,  39
   9.4340 , 0.469411 , 0.000591 ,  40
   9.4340 , 0.469263 , 0.000591 ,  41
   9.4340 , 0.469232 , 0.000591 ,  42
   9.4340 , 0.469418 , 0.000591 ,  43
   9.4340 , 0.469329 , 0.000591 ,  44
   9.4340 , 0.469240 , 0.000591 ,  45
   9.4340 , 0.469290 , 0.000591 ,  46
   9.4340 , 0.469447 , 0.000591 ,  47
   9.4340 , 0.469201 , 0.000591 ,  48
   9.4340 , 0.469307 , 0.000591 ,  49
   9.4340 , 0.469294 , 0.000591 ,  50
   9.4340 , 0.469202 , 0.000591 ,  51
   9.4340 , 0.469349 , 0.000591 ,  52
   9.4340 , 0.469274 , 0.000591 ,  53
   9.4340 , 0.469273 , 0.000591 ,  54
   9.4340 , 0.469299 , 0.000591 ,  55
   9.4340 , 0.469262 , 0.000591 ,  56
   9.4340 , 0.469329 , 0.000591 ,  57
   9.4340 , 0.469417 , 0.000591 ,  58
   9.4340 , 0.469329 , 0.000591 ,  59
   9.4340 , 0.469266 , 0.000591 ,  60
   9.4340 , 0.469396 , 0.000591 ,  61
   9.4340 , 0.469347 , 0.000591 ,  62
   9.4340 , 0.469325 , 0.000591 ,  63
   9.4340 , 0.469284 , 0.000591 ,  64
   9.4340 , 0.469390 , 0.000591 ,  65
   9.4340 , 0.469372 , 0.000591 ,  66
   9.4340 , 0.469366 , 0.000591 ,  67
   9.4340 , 0.469327 , 0.000591 ,  68
   9.4340 , 0.469352 , 0.000591 ,  69
   9.4340 , 0.469232 , 0.000591 ,  70
   9.4340 , 0.469273 , 0.000591 ,  71
   9.4340 , 0.469253 , 0.000591 ,  72
   9.4340 , 0.469261 , 0.000591 ,  73
   9.4340 , 0.469282 , 0.000591 ,  74
   9.4340 , 0.469369 , 0.000591 ,  75
   9.4340 , 0.469289 , 0.000591 ,  76
   9.4340 , 0.469263 , 0.000591 ,  77
   9.4340 , 0.469191 , 0.000591 ,  78
   9.4340 , 0.469107 , 0.000591 ,  79
   9.4340 , 0.469271 , 0.000591 ,  80
   9.4340 , 0.469333 , 0.000591 ,  81
   9.4340 , 0.469330 , 0.000591 ,  82
   9.4340 , 0.469377 , 0.000591 ,  83
   9.4340 , 0.469240 , 0.000591 ,  84
   9.4340 , 0.469307 , 0.000591 ,  85
   9.4340 , 0.469242 , 0.000591 ,  86
   9.4340 , 0.469386 , 0.000591 ,  87
   9.4340 , 0.469401 , 0.000591 ,  88
   9.4340 , 0.469349 , 0.000591 ,  89
   9.4340 , 0.469295 , 0.000591 ,  90
   9.4340 , 0.469326 , 0.000591 ,  91
   9.4340 , 0.469258 , 0.000591 ,  92
   9.4340 , 0.469320 , 0.000591 ,  93
   9.4340 , 0.469303 , 0.000591 ,  94
   9.4340 , 0.469316 , 0.000591 ,  95
   9.4340 , 0.469228 , 0.000591 ,  96
   9.4340 , 0.469266 , 0.000591 ,  97
   9.4340 , 0.469239 , 0.000591 ,  98
   9.4340 , 0.469320 , 0.000591 ,  99
   9.4340 , 0.469245 , 0.000591 , 100
   9.4868 , 0.470542 , 0.000574 ,   0
   9.4868 , 0.470591 , 0.000574 ,   1
   9.4868 , 0.470584 , 0.000574 ,   2
   9.4868 , 0.470547 , 0.000574 ,   3
   9.4868 , 0.470624 , 0.000574 ,   4
   9.4868 , 0.470595 , 0.000574 ,   5
   9.4868 , 0.470541 , 0.000574 ,   6
   9.4868 , 0.470436 , 0.000574 ,   7
   9.4868 , 0.470461 , 0.000574 ,   8
   9.4868 , 0.470581 , 0.000574 ,   9
   9.4868 , 0.470502 , 0.000574 ,  10
   9.4868 , 0.470543 , 0.000574 ,  11
   9.4868 , 0.470602 , 0.000574 ,  12
   9.4868 , 0.470607 , 0.000574 ,  13
   9.4868 , 0.470540 , 0.000574 ,  14
   9.4868 , 0.470544 , 0.000574 ,  15
   9.4868 , 0.470534 , 0.000574 ,  16
   9.4868 , 0.470503 , 0.000574 ,  17
   9.4868 , 0.470567 , 0.000574 ,  18
   9.4868 , 0.470552 , 0.000574 ,  19
   9.4868 , 0.470561 , 0.000574 ,  20
   9.4868 , 0.470478 , 0.000574 ,  21
   9.4868 , 0.470523 , 0.000574 ,  22
   9.4868 , 0.470567 , 0.000574 ,  23
   9.4868 , 0.470506 , 0.000574 ,  24
   9.4868 , 0.470486 , 0.000574 ,  25
   9.4868 , 0.470432 , 0.000574 ,  26
   9.4868 , 0.470546 , 0.000574 ,  27
   9.4868 , 0.470586 , 0.000574 ,  28
   9.4868 , 0.470619 , 0.000574 ,  29
   9.4868 , 0.470531 , 0.000574 ,  30
   9.4868 , 0.470568 , 0.000574 ,  31
   9.4868 , 0.470530 , 0.000574 ,  32
   9.4868 , 0.470491 , 0.000574 ,  33
   9.4868 , 0.470587 , 0.000574 ,  34
   9.4868 , 0.470468 , 0.000574 ,  35
   9.4868 , 0.470526 , 0.000574 ,  36
   9.4868 , 0.470526 , 0.000574 ,  37
   9.4868 , 0.470545 , 0.000574 ,  38
   9.4868 , 0.470493 , 0.000574 ,  39
   9.4868 , 0.470668 , 0.000574 ,  40
   9.4868 , 0.470498 , 0.000574 ,  41
   9.4868 , 0.470503 , 0.000574 ,  42
   9.4868 , 0.470671 , 0.000574 ,  43
   9.4868 , 0.470559 , 0.000574 ,  44
   9.4868 , 0.470503 , 0.000574 ,  45
   9.4868 , 0.470502 , 0.000574 ,  46
   9.4868 , 0.470695 , 0.000574 ,  47
   9.4868 , 0.470399 , 0.000574 ,  48
   9.4868 , 0.470538 , 0.000574 ,  49
   9.4868 , 0.470523 , 0.000574 ,  50
   9.4868 , 0.470455 , 0.000574 ,  51
   9.4868 , 0.470604 , 0.000574 ,  52
   9.4868 , 0.470513 , 0.000574 ,  53
   9.4868 , 0.470520 , 0.000574 ,  54
   9.4868 , 0.470524 , 0.000574 ,  55
   9.4868 , 0.470534 , 0.000574 ,  56
   9.4868 , 0.470551 , 0.000574 ,  57
   9.4868 , 0.470673 , 0.000574 ,  58
   9.4868 , 0.470591 , 0.000574 ,  59
   9.4868 , 0.470501 , 0.000574 ,  60
   9.4868 , 0.470651 , 0.000574 ,  61
   9.4868 , 0.470580 , 0.000574 ,  62
   9.4868 , 0.470538 , 0.000574 ,  63
   9.4868 , 0.470538 , 0.000574 ,  64
   9.4868 , 0.470594 , 0.000574 ,  65
   9.4868 , 0.470624 , 0.000574 ,  66
   9.4868 , 0.470603 , 0.000574 ,  67
   9.4868 , 0.470534 , 0.000574 ,  68
   9.4868 , 0.470582 , 0.000574 ,  69
   9.4868 , 0.470488 , 0.000574 ,  70
   9.4868 , 0.470513 , 0.000574 ,  71
   9.4868 , 0.470465 , 0.000574 ,  72
   9.4868 , 0.470531 , 0.000574 ,  73
   9.4868 , 0.470538 , 0.000574 ,  74
   9.4868 , 0.470604 , 0.000574 ,  75
   9.4868 , 0.470543 , 0.000574 ,  76
   9.4868 , 0.470519 , 0.000574 ,  77
   9.4868 , 0.470441 , 0.000574 ,  78
   9.4868 , 0.470369 , 0.000574 ,  79
   9.4868 , 0.470524 , 0.000574 ,  80
   9.4868 , 0.470544 , 0.000574 ,  81
   9.4868 , 0.470586 , 0.000574 ,  82
   9.4868 , 0.470592 , 0.000574 ,  83
   9.4868 , 0.470477 , 0.000574 ,  84
   9.4868 , 0.470562 , 0.000574 ,  85
   9.4868 , 0.470470 , 0.000574 ,  86
   9.4868 , 0.470618 , 0.000574 ,  87
   9.4868 , 0.470624 , 0.000574 ,  88
   9.4868 , 0.470587 , 0.000574 ,  89
   9.4868 , 0.470539 , 0.000574 ,  90
   9.4868 , 0.470574 , 0.000574 ,  91
   9.4868 , 0.470497 , 0.000574 ,  92
   9.4868 , 0.470551 , 0.000574 ,  93
   9.4868 , 0.470542 , 0.000574 ,  94
   9.4868 , 0.470561 , 0.000574 ,  95
   9.4868 , 0.470500 , 0.000574 ,  96
   9.4868 , 0.470495 , 0.000574 ,  97
   9.4868 , 0.470503 , 0.000574 ,  98
   9.4868 , 0.470551 , 0.000574 ,  99
   9.4868 , 0.470490 , 0.000574 , 100
   9.5394 , 0.470869 , 0.000751 ,   0
   9.5394 , 0.470865 , 0.000751 ,   1
   9.5394 , 0.470889 , 0.000751 ,   2
   9.5394 , 0.470965 , 0.000751 ,   3
   9.5394 , 0.470945 , 0.000751 ,   4
   9.5394 , 0.470940 , 0.000751 ,   5
   9.5394 , 0.470961 , 0.000751 ,   6
   9.5394 , 0.470741 , 0.000751 ,   7
   9.5394 , 0.470799 , 0.000751 ,   8
   9.5394 , 0.470886 , 0.000751 ,   9
   9.5394 , 0.470803 , 0.000751 ,  10
   9.5394 , 0.470871 , 0.000751 ,  11
   9.5394 , 0.470836 , 0.000751 ,  12
   9.5394 , 0.470932 , 0.000751 ,  13
   9.5394 , 0.470903 , 0.000751 ,  14
   9.5394 , 0.470849 , 0.000751 ,  15
   9.5394 , 0.470806 , 0.000751 ,  16
   9.5394 , 0.470843 , 0.000751 ,  17
   9.5394 , 0.470911 , 0.000751 ,  18
   9.5394 , 0.470892 , 0.000751 ,  19
   9.5394 , 0.470910 , 0.000751 ,  20
   9.5394 , 0.470730 , 0.000751 ,  21
   9.5394 , 0.470909 , 0.000751 ,  22
   9.5394 , 0.470948 , 0.000751 ,  23
   9.5394 , 0.470799 , 0.000751 ,  24
   9.5394 , 0.470827 , 0.000751 ,  25
   9.5394 , 0.470766 , 0.000751 ,  26
   9.5394 , 0.470863 , 0.000751 ,  27
   9.5394 , 0.470984 , 0.000751 ,  28
   9.5394 , 0.470960 , 0.000751 ,  29
   9.5394 , 0.470842 , 0.000751 ,  30
   9.5394 , 0.470899 , 0.000751 ,  31
   9.5394 , 0.470895 , 0.000751 ,  32
   9.5394 , 0.470770 , 0.000751 ,  33
   9.5394 , 0.470959 , 0.000751 ,  34
   9.5394 , 0.470840 , 0.000751 ,  35
   9.5394 , 0.470875 , 0.000751 ,  36
   9.5394 , 0.470813 , 0.000751 ,  37
   9.5394 , 0.470915 , 0.000751 ,  38
   9.5394 , 0.470752 , 0.000751 ,  39
   9.5394 , 0.470991 , 0.000751 ,  40
   9.5394 , 0.470913 , 0.000751 ,  41
   9.5394 , 0.470791 , 0.000751 ,  42
   9.5394 , 0.470947 , 0.000751 ,  43
   9.5394 , 0.470912 , 0.000751 ,  44
   9.5394 , 0.470786 , 0.000751 ,  45
   9.5394 , 0.470884 , 0.000751 ,  46
   9.5394 , 0.471072 , 0.000751 ,  47
   9.5394 , 0.470723 , 0.000751 ,  48
   9.5394 , 0.470916 , 0.000751 ,  49
   9.5394 , 0.470907 , 0.000751 ,  50
   9.5394 , 0.470768 , 0.000751 ,  51
   9.5394 , 0.470947 , 0.000751 ,  52
   9.5394 , 0.470827 , 0.000751 ,  53
   9.5394 , 0.470822 , 0.000751 ,  54
   9.5394 , 0.470829 , 0.000751 ,  55
   9.5394 , 0.470836 , 0.000751 ,  56
   9.5394 , 0.470861 , 0.000751 ,  57
   9.5394 , 0.470937 , 0.000751 ,  58
   9.5394 , 0.470871 , 0.000751 ,  59
   9.5394 , 0.470802 , 0.000751 ,  60
   9.5394 , 0.470976 , 0.000751 ,  61
   9.5394 , 0.470939 , 0.000751 ,  62
   9.5394 , 0.470880 , 0.000751 ,  63
   9.5394 , 0.470858 , 0.000751 ,  64
   9.5394 , 0.471010 , 0.000751 ,  65
   9.5394 , 0.470959 , 0.000751 ,  66
   9.5394 , 0.470932 , 0.000751 ,  67
   9.5394 , 0.470819 , 0.000751 ,  68
   9.5394 , 0.470932 , 0.000751 ,  69
   9.5394 , 0.470775 , 0.000751 ,  70
   9.5394 , 0.470852 , 0.000751 ,  71
   9.5394 , 0.470814 , 0.000751 ,  72
   9.5394 , 0.470857 , 0.000751 ,  73
   9.5394 , 0.470905 , 0.000751 ,  74
   9.5394 , 0.470901 , 0.000751 ,  75
   9.5394 , 0.470829 , 0.000751 ,  76
   9.5394 , 0.470853 , 0.000751 ,  77
   9.5394 , 0.470687 , 0.000751 ,  78
   9.5394 , 0.470618 , 0.000751 ,  79
   9.5394 , 0.470857 , 0.000751 ,  80
   9.5394 , 0.470902 , 0.000751 ,  81
   9.5394 , 0.470966 , 0.000751 ,  82
   9.5394 , 0.470921 , 0.000751 ,  83
   9.5394 , 0.470829 , 0.000751 ,  84
   9.5394 , 0.470910 , 0.000751 ,  85
   9.5394 , 0.470767 , 0.000751 ,  86
   9.5394 , 0.470980 , 0.000751 ,  87
   9.5394 , 0.470949 , 0.000751 ,  88
   9.5394 , 0.470950 , 0.000751 ,  89
   9.5394 , 0.470822 , 0.000751 ,  90
   9.5394 , 0.470841 , 0.000751 ,  91
   9.5394 , 0.470850 , 0.000751 ,  92
   9.5394 , 0.470894 , 0.000751 ,  93
   9.5394 , 0.470852 , 0.000751 ,  94
   9.5394 , 0.470918 , 0.000751 ,  95
   9.5394 , 0.470782 , 0.000751 ,  96
   9.5394 , 0.470790 , 0.000751 ,  97
   9.5394 , 0.470808 , 0.000751 ,  98
   9.5394 , 0.470889 , 0.000751 ,  99
   9.5394 , 0.470784 , 0.000751 , 100
   9.6437 , 0.474287 , 0.000589 ,   0
   9.6437 , 0.474384 , 0.000589 ,   1
   9.6437 , 0.474346 , 0.000589 ,   2
   9.6437 , 0.474295 , 0.000589 ,   3
   9.6437 , 0.474372 , 0.000589 ,   4
   9.6437 , 0.474334 , 0.000589 ,   5
   9.6437 , 0.474268 , 0.000589 ,   6
   9.6437 , 0.474200 , 0.000589 ,   7
   9.6437 , 0.474220 , 0.000589 ,   8
   9.6437 , 0.474323 , 0.000589 ,   9
   9.6437 , 0.474238 , 0.000589 ,  10
   9.6437 , 0.474297 , 0.000589 ,  11
   9.6437 , 0.474378 , 0.000589 ,  12
   9.6437 , 0.474349 , 0.000589 ,  13
   9.6437 , 0.474315 , 0.000589 ,  14
   9.6437 , 0.474229 , 0.000589 ,  15
   9.6437 , 0.474299 , 0.000589 ,  16
   9.6437 , 0.474247 , 0.000589 ,  17
   9.6437 , 0.474322 , 0.000589 ,  18
   9.6437 , 0.474298 , 0.000589 ,  19
   9.6437 , 0.474316 , 0.000589 ,  20
   9.6437 , 0.474207 , 0.000589 ,  21
   9.6437 , 0.474248 , 0.000589 ,  22
   9.6437 , 0.474330 , 0.000589 ,  23
   9.6437 , 0.474275 , 0.000589 ,  24
   9.6437 , 0.474220 , 0.000589 ,  25
   9.6437 , 0.474176 , 0.000589 ,  26
   9.6437 , 0.474271 , 0.000589 ,  27
   9.6437 , 0.474319 , 0.000589 ,  28
   9.6437 , 0.474303 , 0.000589 ,  29
   9.6437 , 0.474294 , 0.000589 ,  30
   9.6437 , 0.474278 , 0.000589 ,  31
   9.6437 , 0.474300 , 0.000589 ,  32
   9.6437 , 0.474263 , 0.000589 ,  33
   9.6437 , 0.474353 , 0.000589 ,  34
   9.6437 , 0.474196 , 0.000589 ,  35
   9.6437 , 0.474331 , 0.000589 ,  36
   9.6437 , 0.474254 , 0.000589 ,  37
   9.6437 , 0.474300 , 0.000589 ,  38
   9.6437 , 0.474204 , 0.000589 ,  39
   9.6437 , 0.474395 , 0.000589 ,  40
   9.6437 , 0.474242 , 0.000589 ,  41
   9.6437 , 0.474210 , 0.000589 ,  42
   9.6437 , 0.474416 , 0.000589 ,  43
   9.6437 , 0.474287 , 0.000589 ,  44
   9.6437 , 0.474264 , 0.000589 ,  45
   9.6437 , 0.474259 , 0.000589 ,  46
   9.6437 , 0.474419 , 0.000589 ,  47
   9.6437 , 0.474181 , 0.000589 ,  48
   9.6437 , 0.474271 , 0.000589 ,  49
   9.6437 , 0.474313 , 0.000589 ,  50
   9.6437 , 0.474181 , 0.000589 ,  51
   9.6437 , 0.474315 , 0.000589 ,  52
   9.6437 , 0.474270 , 0.000589 ,  53
   9.6437 , 0.474263 , 0.000589 ,  54
   9.6437 , 0.474273 , 0.000589 ,  55
   9.6437 , 0.474245 , 0.000589 ,  56
   9.6437 , 0.474293 , 0.000589 ,  57
   9.6437 , 0.474421 , 0.000589 ,  58
   9.6437 , 0.474305 , 0.000589 ,  59
   9.6437 , 0.474250 , 0.000589 ,  60
   9.6437 , 0.474345 , 0.000589 ,  61
   9.6437 , 0.474336 , 0.000589 ,  62
   9.6437 , 0.474306 , 0.000589 ,  63
   9.6437 , 0.474252 , 0.000589 ,  64
   9.6437 , 0.474360 , 0.000589 ,  65
   9.6437 , 0.474353 , 0.000589 ,  66
   9.6437 , 0.474346 , 0.000589 ,  67
   9.6437 , 0.474331 , 0.000589 ,  68
   9.6437 , 0.474328 , 0.000589 ,  69
   9.6437 , 0.474208 , 0.000589 ,  70
   9.6437 , 0.474284 , 0.000589 ,  71
   9.6437 , 0.474223 , 0.000589 ,  72
   9.6437 , 0.474242 , 0.000589 ,  73
   9.6437 , 0.474266 , 0.000589 ,  74
   9.6437 , 0.474374 , 0.000589 ,  75
   9.6437 , 0.474290 , 0.000589 ,  76
   9.6437 , 0.474271 , 0.000589 ,  77
   9.6437 , 0.474169 , 0.000589 ,  78
   9.6437 , 0.474096 , 0.000589 ,  79
   9.6437 , 0.474274 , 0.000589 ,  80
   9.6437 , 0.474316 , 0.000589 ,  81
   9.6437 , 0.474304 , 0.000589 ,  82
   9.6437 , 0.474366 , 0.000589 ,  83
   9.6437 , 0.474233 , 0.000589 ,  84
   9.6437 , 0.474313 , 0.000589 ,  85
   9.6437 , 0.474239 , 0.000589 ,  86
   9.6437 , 0.474345 , 0.000589 ,  87
   9.6437 , 0.474368 , 0.000589 ,  88
   9.6437 , 0.474324 , 0.000589 ,  89
   9.6437 , 0.474300 , 0.000589 ,  90
   9.6437 , 0.474307 , 0.000589 ,  91
   9.6437 , 0.474213 , 0.000589 ,  92
   9.6437 , 0.474297 , 0.000589 ,  93
   9.6437 , 0.474302 , 0.000589 ,  94
   9.6437 , 0.474299 , 0.000589 ,  95
   9.6437 , 0.474268 , 0.000589 ,  96
   9.6437 , 0.474282 , 0.000589 ,  97
   9.6437 , 0.474242 , 0.000589 ,  98
   9.6437 , 0.474295 , 0.000589 ,  99
   9.6437 , 0.474210 , 0.000589 , 100
   9.6954 , 0.475323 , 0.000623 ,   0
   9.6954 , 0.475328 , 0.000623 ,   1
   9.6954 , 0.475361 , 0.000623 ,   2
   9.6954 , 0.475333 , 0.000623 ,   3
   9.6954 , 0.475378 , 0.000623 ,   4
   9.6954 , 0.475393 , 0.000623 ,   5
   9.6954 , 0.475383 , 0.000623 ,   6
   9.6954 , 0.475203 , 0.000623 ,   7
   9.6954 , 0.475273 , 0.000623 ,   8
   9.6954 , 0.475334 , 0.000623 ,   9
   9.6954 , 0.475292 , 0.000623 ,  10
   9.6954 , 0.475345 , 0.000623 ,  11
   9.6954 , 0.475407 , 0.000623 ,  12
   9.6954 , 0.475416 , 0.000623 ,  13
   9.6954 , 0.475335 , 0.000623 ,  14
   9.6954 , 0.475300 , 0.000623 ,  15
   9.6954 , 0.475352 , 0.000623 ,  16
   9.6954 , 0.475277 , 0.000623 ,  17
   9.6954 , 0.475350 , 0.000623 ,  18
   9.6954 , 0.475326 , 0.000623 ,  19
   9.6954 , 0.475322 , 0.000623 ,  20
   9.6954 , 0.475230 , 0.000623 ,  21
   9.6954 , 0.475297 , 0.000623 ,  22
   9.6954 , 0.475342 , 0.000623 ,  23
   9.6954 , 0.475306 , 0.000623 ,  24
   9.6954 , 0.475240 , 0.000623 ,  25
   9.6954 , 0.475188 , 0.000623 ,  26
   9.6954 , 0.475260 , 0.000623 ,  27
   9.6954 , 0.475347 , 0.000623 ,  28
   9.6954 , 0.475369 , 0.000623 ,  29
   9.6954 , 0.475290 , 0.000623 ,  30
   9.6954 , 0.475324 , 0.000623 ,  31
   9.6954 , 0.475324 , 0.000623 ,  32
   9.6954 , 0.475265 , 0.000623 ,  33
   9.6954 , 0.475401 , 0.000623 ,  34
   9.6954 , 0.475254 , 0.000623 ,  35
   9.6954 , 0.475335 , 0.000623 ,  36
   9.6954 , 0.475265 , 0.000623 ,  37
   9.6954 , 0.475321 , 0.000623 ,  38
   9.6954 , 0.475240 , 0.000623 ,  39
   9.6954 , 0.475472 , 0.000623 ,  40
   9.6954 , 0.475297 , 0.000623 ,  41
   9.6954 , 0.475251 , 0.000623 ,  42
   9.6954 , 0.475420 , 0.000623 ,  43
   9.6954 , 0.475346 , 0.000623 ,  44
   9.6954 , 0.475241 , 0.000623 ,  45
   9.6954 , 0.475322 , 0.000623 ,  46
   9.6954 , 0.475467 , 0.000623 ,  47
   9.6954 , 0.475196 , 0.000623 ,  48
   9.6954 , 0.475327 , 0.000623 ,  49
   9.6954 , 0.475319 , 0.000623 ,  50
   9.6954 , 0.475197 , 0.000623 ,  51
   9.6954 , 0.475390 , 0.000623 ,  52
   9.6954 , 0.475283 , 0.000623 ,  53
   9.6954 , 0.475288 , 0.000623 ,  54
   9.6954 , 0.475333 , 0.000623 ,  55
   9.6954 , 0.475285 , 0.000623 ,  56
   9.6954 , 0.475346 , 0.000623 ,  57
   9.6954 , 0.475453 , 0.000623 ,  58
   9.6954 , 0.475365 , 0.000623 ,  59
   9.6954 , 0.475303 , 0.000623 ,  60
   9.6954 , 0.475430 , 0.000623 ,  61
   9.6954 , 0.475370 , 0.000623 ,  62
   9.6954 , 0.475345 , 0.000623 ,  63
   9.6954 , 0.475305 , 0.000623 ,  64
   9.6954 , 0.475394 , 0.000623 ,  65
   9.6954 , 0.475414 , 0.000623 ,  66
   9.6954 , 0.475399 , 0.000623 ,  67
   9.6954 , 0.475357 , 0.000623 ,  68
   9.6954 , 0.475377 , 0.000623 ,  69
   9.6954 , 0.475281 , 0.000623 ,  70
   9.6954 , 0.475328 , 0.000623 ,  71
   9.6954 , 0.475267 , 0.000623 ,  72
   9.6954 , 0.475313 , 0.000623 ,  73
   9.6954 , 0.475325 , 0.000623 ,  74
   9.6954 , 0.475389 , 0.000623 ,  75
   9.6954 , 0.475312 , 0.000623 ,  76
   9.6954 , 0.475312 , 0.000623 ,  77
   9.6954 , 0.475247 , 0.000623 ,  78
   9.6954 , 0.475134 , 0.000623 ,  79
   9.6954 , 0.475290 , 0.000623 ,  80
   9.6954 , 0.475340 , 0.000623 ,  81
   9.6954 , 0.475355 , 0.000623 ,  82
   9.6954 , 0.475392 , 0.000623 ,  83
   9.6954 , 0.475258 , 0.000623 ,  84
   9.6954 , 0.475327 , 0.000623 ,  85
   9.6954 , 0.475228 , 0.000623 ,  86
   9.6954 , 0.475388 , 0.000623 ,  87
   9.6954 , 0.475424 , 0.000623 ,  88
   9.6954 , 0.475355 , 0.000623 ,  89
   9.6954 , 0.475344 , 0.000623 ,  90
   9.6954 , 0.475326 , 0.000623 ,  91
   9.6954 , 0.475270 , 0.000623 ,  92
   9.6954 , 0.475354 , 0.000623 ,  93
   9.6954 , 0.475320 , 0.000623 ,  94
   9.6954 , 0.475340 , 0.000623 ,  95
   9.6954 , 0.475269 , 0.000623 ,  96
   9.6954 , 0.475299 , 0.000623 ,  97
   9.6954 , 0.475254 , 0.000623 ,  98
   9.6954 , 0.475345 , 0.000623 ,  99
   9.6954 , 0.475252 , 0.000623 , 100
   9.7980 , 0.477707 , 0.000649 ,   0
   9.7980 , 0.477740 , 0.000649 ,   1
   9.7980 , 0.477757 , 0.000649 ,   2
   9.7980 , 0.477696 , 0.000649 ,   3
   9.7980 , 0.477785 , 0.000649 ,   4
   9.7980 , 0.477777 , 0.000649 ,   5
   9.7980 , 0.477745 , 0.000649 ,   6
   9.7980 , 0.477599 , 0.000649 ,   7
   9.7980 , 0.477648 , 0.000649 ,   8
   9.7980 , 0.477747 , 0.000649 ,   9
   9.7980 , 0.477698 , 0.000649 ,  10
   9.7980 , 0.477691 , 0.000649 ,  11
   9.7980 , 0.477824 , 0.000649 ,  12
   9.7980 , 0.477804 , 0.000649 ,  13
   9.7980 , 0.477721 , 0.000649 ,  14
   9.7980 , 0.477655 , 0.000649 ,  15
   9.7980 , 0.477807 , 0.000649 ,  16
   9.7980 , 0.477637 , 0.000649 ,  17
   9.7980 , 0.477704 , 0.000649 ,  18
   9.7980 , 0.477728 , 0.000649 ,  19
   9.7980 , 0.477641 , 0.000649 ,  20
   9.7980 , 0.477656 , 0.000649 ,  21
   9.7980 , 0.477719 , 0.000649 ,  22
   9.7980 , 0.477711 , 0.000649 ,  23
   9.7980 , 0.477705 , 0.000649 ,  24
   9.7980 , 0.477649 , 0.000649 ,  25
   9.7980 , 0.477542 , 0.000649 ,  26
   9.7980 , 0.477667 , 0.000649 ,  27
   9.7980 , 0.477728 , 0.000649 ,  28
   9.7980 , 0.477723 , 0.000649 ,  29
   9.7980 , 0.477701 , 0.000649 ,  30
   9.7980 , 0.477699 , 0.000649 ,  31
   9.7980 , 0.477670 , 0.000649 ,  32
   9.7980 , 0.477721 , 0.000649 ,  33
   9.7980 , 0.477749 , 0.000649 ,  34
   9.7980 , 0.477622 , 0.000649 ,  35
   9.7980 , 0.477703 , 0.000649 ,  36
   9.7980 , 0.477627 , 0.000649 ,  37
   9.7980 , 0.477724 , 0.000649 ,  38
   9.7980 , 0.477618 , 0.000649 ,  39
   9.7980 , 0.477828 , 0.000649 ,  40
   9.7980 , 0.477629 , 0.000649 ,  41
   9.7980 , 0.477617 , 0.000649 ,  42
   9.7980 , 0.477838 , 0.000649 ,  43
   9.7980 , 0.477701 , 0.000649 ,  44
   9.7980 , 0.477676 , 0.000649 ,  45
   9.7980 , 0.477674 , 0.000649 ,  46
   9.7980 , 0.477828 , 0.000649 ,  47
   9.7980 , 0.477625 , 0.000649 ,  48
   9.7980 , 0.477673 , 0.000649 ,  49
   9.7980 , 0.477711 , 0.000649 ,  50
   9.7980 , 0.477577 , 0.000649 ,  51
   9.7980 , 0.477728 , 0.000649 ,  52
   9.7980 , 0.477730 , 0.000649 ,  53
   9.7980 , 0.477681 , 0.000649 ,  54
   9.7980 , 0.477757 , 0.000649 ,  55
   9.7980 , 0.477646 , 0.000649 ,  56
   9.7980 , 0.477751 , 0.000649 ,  57
   9.7980 , 0.477857 , 0.000649 ,  58
   9.7980 , 0.477784 , 0.000649 ,  59
   9.7980 , 0.477625 , 0.000649 ,  60
   9.7980 , 0.477811 , 0.000649 ,  61
   9.7980 , 0.477717 , 0.000649 ,  62
   9.7980 , 0.477760 , 0.000649 ,  63
   9.7980 , 0.477712 , 0.000649 ,  64
   9.7980 , 0.477750 , 0.000649 ,  65
   9.7980 , 0.477749 , 0.000649 ,  66
   9.7980 , 0.477807 , 0.000649 ,  67
   9.7980 , 0.477780 , 0.000649 ,  68
   9.7980 , 0.477792 , 0.000649 ,  69
   9.7980 , 0.477693 , 0.000649 ,  70
   9.7980 , 0.477667 , 0.000649 ,  71
   9.7980 , 0.477654 , 0.000649 ,  72
   9.7980 , 0.477713 , 0.000649 ,  73
   9.7980 , 0.477742 , 0.000649 ,  74
   9.7980 , 0.477810 , 0.000649 ,  75
   9.7980 , 0.477658 , 0.000649 ,  76
   9.7980 , 0.477648 , 0.000649 ,  77
   9.7980 , 0.477646 , 0.000649 ,  78
   9.7980 , 0.477581 , 0.000649 ,  79
   9.7980 , 0.477715 , 0.000649 ,  80
   9.7980 , 0.477713 , 0.000649 ,  81
   9.7980 , 0.477712 , 0.000649 ,  82
   9.7980 , 0.477789 , 0.000649 ,  83
   9.7980 , 0.477627 , 0.000649 ,  84
   9.7980 , 0.477668 , 0.000649 ,  85
   9.7980 , 0.477597 , 0.000649 ,  86
   9.7980 , 0.477750 , 0.000649 ,  87
   9.7980 , 0.477835 , 0.000649 ,  88
   9.7980 , 0.477731 , 0.000649 ,  89
   9.7980 , 0.477713 , 0.000649 ,  90
   9.7980 , 0.477705 , 0.000649 ,  91
   9.7980 , 0.477620 , 0.000649 ,  92
   9.7980 , 0.477753 , 0.000649 ,  93
   9.7980 , 0.477702 , 0.000649 ,  94
   9.7980 , 0.477727 , 0.000649 ,  95
   9.7980 , 0.477670 , 0.000649 ,  96
   9.7980 , 0.477713 , 0.000649 ,  97
   9.7980 , 0.477631 , 0.000649 ,  98
   9.7980 , 0.477717 , 0.000649 ,  99
   9.7980 , 0.477647 , 0.000649 , 100
   9.8489 , 0.478858 , 0.000612 ,   0
   9.8489 , 0.478900 , 0.000612 ,   1
   9.8489 , 0.478894 , 0.000612 ,   2
   9.8489 , 0.478838 , 0.000612 ,   3
   9.8489 , 0.478918 , 0.000612 ,   4
   9.8489 , 0.478899 , 0.000612 ,   5
   9.8489 , 0.478840 , 0.000612 ,   6
   9.8489 , 0.478735 , 0.000612 ,   7
   9.8489 , 0.478776 , 0.000612 ,   8
   9.8489 , 0.478889 , 0.000612 ,   9
   9.8489 , 0.478854 , 0.000612 ,  10
   9.8489 , 0.478861 , 0.000612 ,  11
   9.8489 , 0.478930 , 0.000612 ,  12
   9.8489 , 0.478942 , 0.000612 ,  13
   9.8489 , 0.478849 , 0.000612 ,  14
   9.8489 , 0.478879 , 0.000612 ,  15
   9.8489 , 0.478868 , 0.000612 ,  16
   9.8489 , 0.478820 , 0.000612 ,  17
   9.8489 , 0.478833 , 0.000612 ,  18
   9.8489 , 0.478879 , 0.000612 ,  19
   9.8489 , 0.478868 , 0.000612 ,  20
   9.8489 , 0.478770 , 0.000612 ,  21
   9.8489 , 0.478869 , 0.000612 ,  22
   9.8489 , 0.478829 , 0.000612 ,  23
   9.8489 , 0.478812 , 0.000612 ,  24
   9.8489 , 0.478760 , 0.000612 ,  25
   9.8489 , 0.478768 , 0.000612 ,  26
   9.8489 , 0.478836 , 0.000612 ,  27
   9.8489 , 0.478909 , 0.000612 ,  28
   9.8489 , 0.478967 , 0.000612 ,  29
   9.8489 , 0.478806 , 0.000612 ,  30
   9.8489 , 0.478883 , 0.000612 ,  31
   9.8489 , 0.478817 , 0.000612 ,  32
   9.8489 , 0.478785 , 0.000612 ,  33
   9.8489 , 0.478894 , 0.000612 ,  34
   9.8489 , 0.478842 , 0.000612 ,  35
   9.8489 , 0.478843 , 0.000612 ,  36
   9.8489 , 0.478792 , 0.000612 ,  37
   9.8489 , 0.478807 , 0.000612 ,  38
   9.8489 , 0.478850 , 0.000612 ,  39
   9.8489 , 0.479004 , 0.000612 ,  40
   9.8489 , 0.478796 , 0.000612 ,  41
   9.8489 , 0.478881 , 0.000612 ,  42
   9.8489 , 0.478951 , 0.000612 ,  43
   9.8489 , 0.478853 , 0.000612 ,  44
   9.8489 , 0.478799 , 0.000612 ,  45
   9.8489 , 0.478828 , 0.000612 ,  46
   9.8489 , 0.479002 , 0.000612 ,  47
   9.8489 , 0.478725 , 0.000612 ,  48
   9.8489 , 0.478849 , 0.000612 ,  49
   9.8489 , 0.478824 , 0.000612 ,  50
   9.8489 , 0.478792 , 0.000612 ,  51
   9.8489 , 0.478958 , 0.000612 ,  52
   9.8489 , 0.478852 , 0.000612 ,  53
   9.8489 , 0.478829 , 0.000612 ,  54
   9.8489 , 0.478808 , 0.000612 ,  55
   9.8489 , 0.478858 , 0.000612 ,  56
   9.8489 , 0.478845 , 0.000612 ,  57
   9.8489 , 0.479001 , 0.000612 ,  58
   9.8489 , 0.478927 , 0.000612 ,  59
   9.8489 , 0.478829 , 0.000612 ,  60
   9.8489 , 0.478961 , 0.000612 ,  61
   9.8489 , 0.478870 , 0.000612 ,  62
   9.8489 , 0.478799 , 0.000612 ,  63
   9.8489 , 0.478871 , 0.000612 ,  64
   9.8489 , 0.478926 , 0.000612 ,  65
   9.8489 , 0.478935 , 0.000612 ,  66
   9.8489 , 0.478953 , 0.000612 ,  67
   9.8489 , 0.478841 , 0.000612 ,  68
   9.8489 , 0.478928 , 0.000612 ,  69
   9.8489 , 0.478853 , 0.000612 ,  70
   9.8489 , 0.478843 , 0.000612 ,  71
   9.8489 , 0.478757 , 0.000612 ,  72
   9.8489 , 0.478888 , 0.000612 ,  73
   9.8489 , 0.478878 , 0.000612 ,  74
   9.8489 , 0.478934 , 0.000612 ,  75
   9.8489 , 0.478918 , 0.000612 ,  76
   9.8489 , 0.478814 , 0.000612 ,  77
   9.8489 , 0.478768 , 0.000612 ,  78
   9.8489 , 0.478696 , 0.000612 ,  79
   9.8489 , 0.478859 , 0.000612 ,  80
   9.8489 , 0.478882 , 0.000612 ,  81
   9.8489 , 0.478916 , 0.000612 ,  82
   9.8489 , 0.478908 , 0.000612 ,  83
   9.8489 , 0.478773 , 0.000612 ,  84
   9.8489 , 0.478883 , 0.000612 ,  85
   9.8489 , 0.478771 , 0.000612 ,  86
   9.8489 , 0.478892 , 0.000612 ,  87
   9.8489 , 0.478915 , 0.000612 ,  88
   9.8489 , 0.478919 , 0.000612 ,  89
   9.8489 , 0.478882 , 0.000612 ,  90
   9.8489 , 0.478844 , 0.000612 ,  91
   9.8489 , 0.478837 , 0.000612 ,  92
   9.8489 , 0.478891 , 0.000612 ,  93
   9.8489 , 0.478868 , 0.000612 ,  94
   9.8489 , 0.478870 , 0.000612 ,  95
   9.8489 , 0.478793 , 0.000612 ,  96
   9.8489 , 0.478842 , 0.000612 ,  97
   9.8489 , 0.478789 , 0.000612 ,  98
   9.8489 , 0.478837 , 0.000612 ,  99
   9.8489 , 0.478797 , 0.000612 , 100
   9.8995 , 0.479820 , 0.000645 ,   0
   9.8995 , 0.479920 , 0.000645 ,   1
   9.8995 , 0.479850 , 0.000645 ,   2
   9.8995 , 0.479818 , 0.000645 ,   3
   9.8995 , 0.479948 , 0.000645 ,   4
   9.8995 , 0.479877 , 0.000645 ,   5
   9.8995 , 0.479841 , 0.000645 ,   6
   9.8995 , 0.479709 , 0.000645 ,   7
   9.8995 , 0.479742 , 0.000645 ,   8
   9.8995 , 0.479856 , 0.000645 ,   9
   9.8995 , 0.479780 , 0.000645 ,  10
   9.8995 , 0.479833 , 0.000645 ,  11
   9.8995 , 0.479888 , 0.000645 ,  12
   9.8995 , 0.479896 , 0.000645 ,  13
   9.8995 , 0.479846 , 0.000645 ,  14
   9.8995 , 0.479789 , 0.000645 ,  15
   9.8995 , 0.479782 , 0.000645 ,  16
   9.8995 , 0.479777 , 0.000645 ,  17
   9.8995 , 0.479863 , 0.000645 ,  18
   9.8995 , 0.479845 , 0.000645 ,  19
   9.8995 , 0.479836 , 0.000645 ,  20
   9.8995 , 0.479741 , 0.000645 ,  21
   9.8995 , 0.479784 , 0.000645 ,  22
   9.8995 , 0.479863 , 0.000645 ,  23
   9.8995 , 0.479790 , 0.000645 ,  24
   9.8995 , 0.479781 , 0.000645 ,  25
   9.8995 , 0.479696 , 0.000645 ,  26
   9.8995 , 0.479811 , 0.000645 ,  27
   9.8995 , 0.479844 , 0.000645 ,  28
   9.8995 , 0.479909 , 0.000645 ,  29
   9.8995 , 0.479819 , 0.000645 ,  30
   9.8995 , 0.479807 , 0.000645 ,  31
   9.8995 , 0.479829 , 0.000645 ,  32
   9.8995 , 0.479776 , 0.000645 ,  33
   9.8995 , 0.479889 , 0.000645 ,  34
   9.8995 , 0.479750 , 0.000645 ,  35
   9.8995 , 0.479852 , 0.000645 ,  36
   9.8995 , 0.479756 , 0.000645 ,  37
   9.8995 , 0.479825 , 0.000645 ,  38
   9.8995 , 0.479753 , 0.000645 ,  39
   9.8995 , 0.479923 , 0.000645 ,  40
   9.8995 , 0.479778 , 0.000645 ,  41
   9.8995 , 0.479743 , 0.000645 ,  42
   9.8995 , 0.479960 , 0.000645 ,  43
   9.8995 , 0.479835 , 0.000645 ,  44
   9.8995 , 0.479752 , 0.000645 ,  45
   9.8995 , 0.479780 , 0.000645 ,  46
   9.8995 , 0.479972 , 0.000645 ,  47
   9.8995 , 0.479706 , 0.000645 ,  48
   9.8995 , 0.479800 , 0.000645 ,  49
   9.8995 , 0.479813 , 0.000645 ,  50
   9.8995 , 0.479727 , 0.000645 ,  51
   9.8995 , 0.479874 , 0.000645 ,  52
   9.8995 , 0.479798 , 0.000645 ,  53
   9.8995 , 0.479818 , 0.000645 ,  54
   9.8995 , 0.479801 , 0.000645 ,  55
   9.8995 , 0.479780 , 0.000645 ,  56
   9.8995 , 0.479839 , 0.000645 ,  57
   9.8995 , 0.479931 , 0.000645 ,  58
   9.8995 , 0.479859 , 0.000645 ,  59
   9.8995 , 0.479781 , 0.000645 ,  60
   9.8995 , 0.479913 , 0.000645 ,  61
   9.8995 , 0.479880 , 0.000645 ,  62
   9.8995 , 0.479815 , 0.000645 ,  63
   9.8995 , 0.479814 , 0.000645 ,  64
   9.8995 , 0.479924 , 0.000645 ,  65
   9.8995 , 0.479902 , 0.000645 ,  66
   9.8995 , 0.479871 , 0.000645 ,  67
   9.8995 , 0.479836 , 0.000645 ,  68
   9.8995 , 0.479889 , 0.000645 ,  69
   9.8995 , 0.479706 , 0.000645 ,  70
   9.8995 , 0.479781 , 0.000645 ,  71
   9.8995 , 0.479758 , 0.000645 ,  72
   9.8995 , 0.479796 , 0.000645 ,  73
   9.8995 , 0.479793 , 0.000645 ,  74
   9.8995 , 0.479917 , 0.000645 ,  75
   9.8995 , 0.479803 , 0.000645 ,  76
   9.8995 , 0.479760 , 0.000645 ,  77
   9.8995 , 0.479710 , 0.000645 ,  78
   9.8995 , 0.479611 , 0.000645 ,  79
   9.8995 , 0.479824 , 0.000645 ,  80
   9.8995 , 0.479858 , 0.000645 ,  81
   9.8995 , 0.479873 , 0.000645 ,  82
   9.8995 , 0.479866 , 0.000645 ,  83
   9.8995 , 0.479756 , 0.000645 ,  84
   9.8995 , 0.479839 , 0.000645 ,  85
   9.8995 , 0.479757 , 0.000645 ,  86
   9.8995 , 0.479900 , 0.000645 ,  87
   9.8995 , 0.479927 , 0.000645 ,  88
   9.8995 , 0.479866 , 0.000645 ,  89
   9.8995 , 0.479811 , 0.000645 ,  90
   9.8995 , 0.479835 , 0.000645 ,  91
   9.8995 , 0.479785 , 0.000645 ,  92
   9.8995 , 0.479783 , 0.000645 ,  93
   9.8995 , 0.479798 , 0.000645 ,  94
   9.8995 , 0.479818 , 0.000645 ,  95
   9.8995 , 0.479736 , 0.000645 ,  96
   9.8995 , 0.479824 , 0.000645 ,  97
   9.8995 , 0.479751 , 0.000645 ,  98
   9.8995 , 0.479824 , 0.000645 ,  99
   9.8995 , 0.479786 , 0.000645 , 100
   9.9499 , 0.481237 , 0.000600 ,   0
   9.9499 , 0.481267 , 0.000600 ,   1
   9.9499 , 0.481271 , 0.000600 ,   2
   9.9499 , 0.481227 , 0.000600 ,   3
   9.9499 , 0.481315 , 0.000600 ,   4
   9.9499 , 0.481285 , 0.000600 ,   5
   9.9499 , 0.481254 , 0.000600 ,   6
   9.9499 , 0.481102 , 0.000600 ,   7
   9.9499 , 0.481182 , 0.000600 ,   8
   9.9499 , 0.481248 , 0.000600 ,   9
   9.9499 , 0.481232 , 0.000600 ,  10
   9.9499 , 0.481265 , 0.000600 ,  11
   9.9499 , 0.481333 , 0.000600 ,  12
   9.9499 , 0.481329 , 0.000600 ,  13
   9.9499 , 0.481260 , 0.000600 ,  14
   9.9499 , 0.481221 , 0.000600 ,  15
   9.9499 , 0.481262 , 0.000600 ,  16
   9.9499 , 0.481174 , 0.000600 ,  17
   9.9499 , 0.481245 , 0.000600 ,  18
   9.9499 , 0.481243 , 0.000600 ,  19
   9.9499 , 0.481220 , 0.000600 ,  20
   9.9499 , 0.481168 , 0.000600 ,  21
   9.9499 , 0.481234 , 0.000600 ,  22
   9.9499 , 0.481238 , 0.000600 ,  23
   9.9499 , 0.481209 , 0.000600 ,  24
   9.9499 , 0.481174 , 0.000600 ,  25
   9.9499 , 0.481113 , 0.000600 ,  26
   9.9499 , 0.481206 , 0.000600 ,  27
   9.9499 , 0.481263 , 0.000600 ,  28
   9.9499 , 0.481307 , 0.000600 ,  29
   9.9499 , 0.481207 , 0.000600 ,  30
   9.9499 , 0.481246 , 0.000600 ,  31
   9.9499 , 0.481198 , 0.000600 ,  32
   9.9499 , 0.481209 , 0.000600 ,  33
   9.9499 , 0.481290 , 0.000600 ,  34
   9.9499 , 0.481188 , 0.000600 ,  35
   9.9499 , 0.481248 , 0.000600 ,  36
   9.9499 , 0.481152 , 0.000600 ,  37
   9.9499 , 0.481222 , 0.000600 ,  38
   9.9499 , 0.481192 , 0.000600 ,  39
   9.9499 , 0.481390 , 0.000600 ,  40
   9.9499 , 0.481169 , 0.000600 ,  41
   9.9499 , 0.481195 , 0.000600 ,  42
   9.9499 , 0.481344 , 0.000600 ,  43
   9.9499 , 0.481235 , 0.000600 ,  44
   9.9499 , 0.481174 , 0.000600 ,  45
   9.9499 , 0.481221 , 0.000600 ,  46
   9.9499 , 0.481378 , 0.000600 ,  47
   9.9499 , 0.481117 , 0.000600 ,  48
   9.9499 , 0.481219 , 0.000600 ,  49
   9.9499 , 0.481214 , 0.000600 ,  50
   9.9499 , 0.481120 , 0.000600 ,  51
   9.9499 , 0.481317 , 0.000600 ,  52
   9.9499 , 0.481220 , 0.000600 ,  53
   9.9499 , 0.481222 , 0.000600 ,  54
   9.9499 , 0.481246 , 0.000600 ,  55
   9.9499 , 0.481209 , 0.000600 ,  56
   9.9499 , 0.481257 , 0.000600 ,  57
   9.9499 , 0.481347 , 0.000600 ,  58
   9.9499 , 0.481300 , 0.000600 ,  59
   9.9499 , 0.481208 , 0.000600 ,  60
   9.9499 , 0.481327 , 0.000600 ,  61
   9.9499 , 0.481279 , 0.000600 ,  62
   9.9499 , 0.481241 , 0.000600 ,  63
   9.9499 , 0.481238 , 0.000600 ,  64
   9.9499 , 0.481316 , 0.000600 ,  65
   9.9499 , 0.481310 , 0.000600 ,  66
   9.9499 , 0.481310 , 0.000600 ,  67
   9.9499 , 0.481258 , 0.000600 ,  68
   9.9499 , 0.481295 , 0.000600 ,  69
   9.9499 , 0.481194 , 0.000600 ,  70
   9.9499 , 0.481193 , 0.000600 ,  71
   9.9499 , 0.481183 , 0.000600 ,  72
   9.9499 , 0.481230 , 0.000600 ,  73
   9.9499 , 0.481237 , 0.000600 ,  74
   9.9499 , 0.481325 , 0.000600 ,  75
   9.9499 , 0.481231 , 0.000600 ,  76
   9.9499 , 0.481186 , 0.000600 ,  77
   9.9499 , 0.481175 , 0.000600 ,  78
   9.9499 , 0.481064 , 0.000600 ,  79
   9.9499 , 0.481225 , 0.000600 ,  80
   9.9499 , 0.481265 , 0.000600 ,  81
   9.9499 , 0.481262 , 0.000600 ,  82
   9.9499 , 0.481286 , 0.000600 ,  83
   9.9499 , 0.481158 , 0.000600 ,  84
   9.9499 , 0.481261 , 0.000600 ,  85
   9.9499 , 0.481156 , 0.000600 ,  86
   9.9499 , 0.481301 , 0.000600 ,  87
   9.9499 , 0.481336 , 0.000600 ,  88
   9.9499 , 0.481271 , 0.000600 ,  89
   9.9499 , 0.481252 , 0.000600 ,  90
   9.9499 , 0.481245 , 0.000600 ,  91
   9.9499 , 0.481211 , 0.000600 ,  92
   9.9499 , 0.481257 , 0.000600 ,  93
   9.9499 , 0.481246 , 0.000600 ,  94
   9.9499 , 0.481247 , 0.000600 ,  95
   9.9499 , 0.481125 , 0.000600 ,  96
   9.9499 , 0.481229 , 0.000600 ,  97
   9.9499 , 0.481167 , 0.000600 ,  98
   9.9499 , 0.481247 , 0.000600 ,  99
   9.9499 , 0.481192 , 0.000600 , 100
  10.0000 , 0.481236 , 0.000774 ,   0
  10.0000 , 0.481325 , 0.000774 ,   1
  10.0000 , 0.481206 , 0.000774 ,   2
  10.0000 , 0.481336 , 0.000774 ,   3
  10.0000 , 0.481374 , 0.000774 ,   4
  10.0000 , 0.481306 , 0.000774 ,   5
  10.0000 , 0.481307 , 0.000774 ,   6
  10.0000 , 0.481134 , 0.000774 ,   7
  10.0000 , 0.481155 , 0.000774 ,   8
  10.0000 , 0.481296 , 0.000774 ,   9
  10.0000 , 0.481229 , 0.000774 ,  10
  10.0000 , 0.481259 , 0.000774 ,  11
  10.0000 , 0.481196 , 0.000774 ,  12
  10.0000 , 0.481301 , 0.000774 ,  13
  10.0000 , 0.481265 , 0.000774 ,  14
  10.0000 , 0.481309 , 0.000774 ,  15
  10.0000 , 0.481113 , 0.000774 ,  16
  10.0000 , 0.481242 , 0.000774 ,  17
  10.0000 , 0.481324 , 0.000774 ,  18
  10.0000 , 0.481216 , 0.000774 ,  19
  10.0000 , 0.481250 , 0.000774 ,  20
  10.0000 , 0.481109 , 0.000774 ,  21
  10.0000 , 0.481200 , 0.000774 ,  22
  10.0000 , 0.481250 , 0.000774 ,  23
  10.0000 , 0.481125 , 0.000774 ,  24
  10.0000 , 0.481207 , 0.000774 ,  25
  10.0000 , 0.481128 , 0.000774 ,  26
  10.0000 , 0.481223 , 0.000774 ,  27
  10.0000 , 0.481320 , 0.000774 ,  28
  10.0000 , 0.481402 , 0.000774 ,  29
  10.0000 , 0.481283 , 0.000774 ,  30
  10.0000 , 0.481296 , 0.000774 ,  31
  10.0000 , 0.481266 , 0.000774 ,  32
  10.0000 , 0.481162 , 0.000774 ,  33
  10.0000 , 0.481257 , 0.000774 ,  34
  10.0000 , 0.481152 , 0.000774 ,  35
  10.0000 , 0.481206 , 0.000774 ,  36
  10.0000 , 0.481260 , 0.000774 ,  37
  10.0000 , 0.481214 , 0.000774 ,  38
  10.0000 , 0.481161 , 0.000774 ,  39
  10.0000 , 0.481339 , 0.000774 ,  40
  10.0000 , 0.481150 , 0.000774 ,  41
  10.0000 , 0.481196 , 0.000774 ,  42
  10.0000 , 0.481261 , 0.000774 ,  43
  10.0000 , 0.481225 , 0.000774 ,  44
  10.0000 , 0.481101 , 0.000774 ,  45
  10.0000 , 0.481232 , 0.000774 ,  46
  10.0000 , 0.481449 , 0.000774 ,  47
  10.0000 , 0.481154 , 0.000774 ,  48
  10.0000 , 0.481248 , 0.000774 ,  49
  10.0000 , 0.481242 , 0.000774 ,  50
  10.0000 , 0.481224 , 0.000774 ,  51
  10.0000 , 0.481350 , 0.000774 ,  52
  10.0000 , 0.481211 , 0.000774 ,  53
  10.0000 , 0.481216 , 0.000774 ,  54
  10.0000 , 0.481195 , 0.000774 ,  55
  10.0000 , 0.481256 , 0.000774 ,  56
  10.0000 , 0.481232 , 0.000774 ,  57
  10.0000 , 0.481284 , 0.000774 ,  58
  10.0000 , 0.481274 , 0.000774 ,  59
  10.0000 , 0.481266 , 0.000774 ,  60
  10.0000 , 0.481326 , 0.000774 ,  61
  10.0000 , 0.481266 , 0.000774 ,  62
  10.0000 , 0.481155 , 0.000774 ,  63
  10.0000 , 0.481281 , 0.000774 ,  64
  10.0000 , 0.481435 , 0.000774 ,  65
  10.0000 , 0.481364 , 0.000774 ,  66
  10.0000 , 0.481345 , 0.000774 ,  67
  10.0000 , 0.481203 , 0.000774 ,  68
  10.0000 , 0.481252 , 0.000774 ,  69
  10.0000 , 0.481067 , 0.000774 ,  70
  10.0000 , 0.481179 , 0.000774 ,  71
  10.0000 , 0.481155 , 0.000774 ,  72
  10.0000 , 0.481183 , 0.000774 ,  73
  10.0000 , 0.481203 , 0.000774 ,  74
  10.0000 , 0.481304 , 0.000774 ,  75
  10.0000 , 0.481177 , 0.000774 ,  76
  10.0000 , 0.481162 , 0.000774 ,  77
  10.0000 , 0.481135 , 0.000774 ,  78
  10.0000 , 0.481009 , 0.000774 ,  79
  10.0000 , 0.481221 , 0.000774 ,  80
  10.0000 , 0.481265 , 0.000774 ,  81
  10.0000 , 0.481295 , 0.000774 ,  82
  10.0000 , 0.481267 , 0.000774 ,  83
  10.0000 , 0.481169 , 0.000774 ,  84
  10.0000 , 0.481237 , 0.000774 ,  85
  10.0000 , 0.481212 , 0.000774 ,  86
  10.0000 , 0.481343 , 0.000774 ,  87
  10.0000 , 0.481286 , 0.000774 ,  88
  10.0000 , 0.481330 , 0.000774 ,  89
  10.0000 , 0.481197 , 0.000774 ,  90
  10.0000 , 0.481313 , 0.000774 ,  91
  10.0000 , 0.481262 , 0.000774 ,  92
  10.0000 , 0.481176 , 0.000774 ,  93
  10.0000 , 0.481228 , 0.000774 ,  94
  10.0000 , 0.481187 , 0.000774 ,  95
  10.0000 , 0.481187 , 0.000774 ,  96
  10.0000 , 0.481135 , 0.000774 ,  97
  10.0000 , 0.481145 , 0.000774 ,  98
  10.0000 , 0.481226 , 0.000774 ,  99
  10.0000 , 0.481160 , 0.000774 , 100
  10.0499 , 0.483165 , 0.000643 ,   0
  10.0499 , 0.483209 , 0.000643 ,   1
  10.0499 , 0.483198 , 0.000643 ,   2
  10.0499 , 0.483193 , 0.000643 ,   3
  10.0499 , 0.483263 , 0.000643 ,   4
  10.0499 , 0.483215 , 0.000643 ,   5
  10.0499 , 0.483192 , 0.000643 ,   6
  10.0499 , 0.483037 , 0.000643 ,   7
  10.0499 , 0.483102 , 0.000643 ,   8
  10.0499 , 0.483188 , 0.000643 ,   9
  10.0499 , 0.483133 , 0.000643 ,  10
  10.0499 , 0.483174 , 0.000643 ,  11
  10.0499 , 0.483241 , 0.000643 ,  12
  10.0499 , 0.483250 , 0.000643 ,  13
  10.0499 , 0.483175 , 0.000643 ,  14
  10.0499 , 0.483166 , 0.000643 ,  15
  10.0499 , 0.483177 , 0.000643 ,  16
  10.0499 , 0.483155 , 0.000643 ,  17
  10.0499 , 0.483193 , 0.000643 ,  18
  10.0499 , 0.483171 , 0.000643 ,  19
  10.0499 , 0.483166 , 0.000643 ,  20
  10.0499 , 0.483059 , 0.000643 ,  21
  10.0499 , 0.483131 , 0.000643 ,  22
  10.0499 , 0.483175 , 0.000643 ,  23
  10.0499 , 0.483112 , 0.000643 ,  24
  10.0499 , 0.483093 , 0.000643 ,  25
  10.0499 , 0.483043 , 0.000643 ,  26
  10.0499 , 0.483140 , 0.000643 ,  27
  10.0499 , 0.483203 , 0.000643 ,  28
  10.0499 , 0.483254 , 0.000643 ,  29
  10.0499 , 0.483143 , 0.000643 ,  30
  10.0499 , 0.483182 , 0.000643 ,  31
  10.0499 , 0.483173 , 0.000643 ,  32
  10.0499 , 0.483100 , 0.000643 ,  33
  10.0499 , 0.483222 , 0.000643 ,  34
  10.0499 , 0.483090 , 0.000643 ,  35
  10.0499 , 0.483156 , 0.000643 ,  36
  10.0499 , 0.483119 , 0.000643 ,  37
  10.0499 , 0.483157 , 0.000643 ,  38
  10.0499 , 0.483095 , 0.000643 ,  39
  10.0499 , 0.483330 , 0.000643 ,  40
  10.0499 , 0.483106 , 0.000643 ,  41
  10.0499 , 0.483123 , 0.000643 ,  42
  10.0499 , 0.483253 , 0.000643 ,  43
  10.0499 , 0.483164 , 0.000643 ,  44
  10.0499 , 0.483092 , 0.000643 ,  45
  10.0499 , 0.483165 , 0.000643 ,  46
  10.0499 , 0.483350 , 0.000643 ,  47
  10.0499 , 0.483028 , 0.000643 ,  48
  10.0499 , 0.483156 , 0.000643 ,  49
  10.0499 , 0.483155 , 0.000643 ,  50
  10.0499 , 0.483066 , 0.000643 ,  51
  10.0499 , 0.483255 , 0.000643 ,  52
  10.0499 , 0.483137 , 0.000643 ,  53
  10.0499 , 0.483150 , 0.000643 ,  54
  10.0499 , 0.483149 , 0.000643 ,  55
  10.0499 , 0.483149 , 0.000643 ,  56
  10.0499 , 0.483180 , 0.000643 ,  57
  10.0499 , 0.483280 , 0.000643 ,  58
  10.0499 , 0.483223 , 0.000643 ,  59
  10.0499 , 0.483149 , 0.000643 ,  60
  10.0499 , 0.483253 , 0.000643 ,  61
  10.0499 , 0.483219 , 0.000643 ,  62
  10.0499 , 0.483150 , 0.000643 ,  63
  10.0499 , 0.483168 , 0.000643 ,  64
  10.0499 , 0.483268 , 0.000643 ,  65
  10.0499 , 0.483288 , 0.000643 ,  66
  10.0499 , 0.483262 , 0.000643 ,  67
  10.0499 , 0.483163 , 0.000643 ,  68
  10.0499 , 0.483196 , 0.000643 ,  69
  10.0499 , 0.483088 , 0.000643 ,  70
  10.0499 , 0.483146 , 0.000643 ,  71
  10.0499 , 0.483083 , 0.000643 ,  72
  10.0499 , 0.483151 , 0.000643 ,  73
  10.0499 , 0.483172 , 0.000643 ,  74
  10.0499 , 0.483233 , 0.000643 ,  75
  10.0499 , 0.483138 , 0.000643 ,  76
  10.0499 , 0.483131 , 0.000643 ,  77
  10.0499 , 0.483076 , 0.000643 ,  78
  10.0499 , 0.482954 , 0.000643 ,  79
  10.0499 , 0.483147 , 0.000643 ,  80
  10.0499 , 0.483184 , 0.000643 ,  81
  10.0499 , 0.483216 , 0.000643 ,  82
  10.0499 , 0.483201 , 0.000643 ,  83
  10.0499 , 0.483102 , 0.000643 ,  84
  10.0499 , 0.483190 , 0.000643 ,  85
  10.0499 , 0.483095 , 0.000643 ,  86
  10.0499 , 0.483234 , 0.000643 ,  87
  10.0499 , 0.483231 , 0.000643 ,  88
  10.0499 , 0.483219 , 0.000643 ,  89
  10.0499 , 0.483171 , 0.000643 ,  90
  10.0499 , 0.483176 , 0.000643 ,  91
  10.0499 , 0.483124 , 0.000643 ,  92
  10.0499 , 0.483178 , 0.000643 ,  93
  10.0499 , 0.483170 , 0.000643 ,  94
  10.0499 , 0.483172 , 0.000643 ,  95
  10.0499 , 0.483116 , 0.000643 ,  96
  10.0499 , 0.483140 , 0.000643 ,  97
  10.0499 , 0.483097 , 0.000643 ,  98
  10.0499 , 0.483180 , 0.000643 ,  99
  10.0499 , 0.483104 , 0.000643 , 100
  10.0995 , 0.483968 , 0.000703 ,   0
  10.0995 , 0.483980 , 0.000703 ,   1
  10.0995 , 0.483957 , 0.000703 ,   2
  10.0995 , 0.484022 , 0.000703 ,   3
  10.0995 , 0.484055 , 0.000703 ,   4
  10.0995 , 0.484056 , 0.000703 ,   5
  10.0995 , 0.484058 , 0.000703 ,   6
  10.0995 , 0.483838 , 0.000703 ,   7
  10.0995 , 0.483880 , 0.000703 ,   8
  10.0995 , 0.483960 , 0.000703 ,   9
  10.0995 , 0.483891 , 0.000703 ,  10
  10.0995 , 0.483982 , 0.000703 ,  11
  10.0995 , 0.484003 , 0.000703 ,  12
  10.0995 , 0.484053 , 0.000703 ,  13
  10.0995 , 0.484012 , 0.000703 ,  14
  10.0995 , 0.484005 , 0.000703 ,  15
  10.0995 , 0.483950 , 0.000703 ,  16
  10.0995 , 0.483979 , 0.000703 ,  17
  10.0995 , 0.484041 , 0.000703 ,  18
  10.0995 , 0.483956 , 0.000703 ,  19
  10.0995 , 0.483979 , 0.000703 ,  20
  10.0995 , 0.483854 , 0.000703 ,  21
  10.0995 , 0.483926 , 0.000703 ,  22
  10.0995 , 0.483950 , 0.000703 ,  23
  10.0995 , 0.483916 , 0.000703 ,  24
  10.0995 , 0.483894 , 0.000703 ,  25
  10.0995 , 0.483838 , 0.000703 ,  26
  10.0995 , 0.483935 , 0.000703 ,  27
  10.0995 , 0.484027 , 0.000703 ,  28
  10.0995 , 0.484109 , 0.000703 ,  29
  10.0995 , 0.483946 , 0.000703 ,  30
  10.0995 , 0.483974 , 0.000703 ,  31
  10.0995 , 0.484009 , 0.000703 ,  32
  10.0995 , 0.483896 , 0.000703 ,  33
  10.0995 , 0.484024 , 0.000703 ,  34
  10.0995 , 0.483888 , 0.000703 ,  35
  10.0995 , 0.483946 , 0.000703 ,  36
  10.0995 , 0.483946 , 0.000703 ,  37
  10.0995 , 0.483975 , 0.000703 ,  38
  10.0995 , 0.483894 , 0.000703 ,  39
  10.0995 , 0.484123 , 0.000703 ,  40
  10.0995 , 0.483921 , 0.000703 ,  41
  10.0995 , 0.483903 , 0.000703 ,  42
  10.0995 , 0.484040 , 0.000703 ,  43
  10.0995 , 0.483951 , 0.000703 ,  44
  10.0995 , 0.483841 , 0.000703 ,  45
  10.0995 , 0.484019 , 0.000703 ,  46
  10.0995 , 0.484143 , 0.000703 ,  47
  10.0995 , 0.483839 , 0.000703 ,  48
  10.0995 , 0.483966 , 0.000703 ,  49
  10.0995 , 0.483956 , 0.000703 ,  50
  10.0995 , 0.483894 , 0.000703 ,  51
  10.0995 , 0.484073 , 0.000703 ,  52
  10.0995 , 0.483901 , 0.000703 ,  53
  10.0995 , 0.483976 , 0.000703 ,  54
  10.0995 , 0.483971 , 0.000703 ,  55
  10.0995 , 0.483960 , 0.000703 ,  56
  10.0995 , 0.484031 , 0.000703 ,  57
  10.0995 , 0.484047 , 0.000703 ,  58
  10.0995 , 0.484000 , 0.000703 ,  59
  10.0995 , 0.483982 , 0.000703 ,  60
  10.0995 , 0.484071 , 0.000703 ,  61
  10.0995 , 0.483996 , 0.000703 ,  62
  10.0995 , 0.483912 , 0.000703 ,  63
  10.0995 , 0.483984 , 0.000703 ,  64
  10.0995 , 0.484093 , 0.000703 ,  65
  10.0995 , 0.484069 , 0.000703 ,  66
  10.0995 , 0.484072 , 0.000703 ,  67
  10.0995 , 0.483955 , 0.000703 ,  68
  10.0995 , 0.483989 , 0.000703 ,  69
  10.0995 , 0.483834 , 0.000703 ,  70
  10.0995 , 0.483917 , 0.000703 ,  71
  10.0995 , 0.483865 , 0.000703 ,  72
  10.0995 , 0.483956 , 0.000703 ,  73
  10.0995 , 0.483962 , 0.000703 ,  74
  10.0995 , 0.484011 , 0.000703 ,  75
  10.0995 , 0.483934 , 0.000703 ,  76
  10.0995 , 0.483909 , 0.000703 ,  77
  10.0995 , 0.483890 , 0.000703 ,  78
  10.0995 , 0.483770 , 0.000703 ,  79
  10.0995 , 0.483894 , 0.000703 ,  80
  10.0995 , 0.483997 , 0.000703 ,  81
  10.0995 , 0.484053 , 0.000703 ,  82
  10.0995 , 0.484002 , 0.000703 ,  83
  10.0995 , 0.483924 , 0.000703 ,  84
  10.0995 , 0.484021 , 0.000703 ,  85
  10.0995 , 0.483934 , 0.000703 ,  86
  10.0995 , 0.484056 , 0.000703 ,  87
  10.0995 , 0.484033 , 0.000703 ,  88
  10.0995 , 0.484043 , 0.000703 ,  89
  10.0995 , 0.483968 , 0.000703 ,  90
  10.0995 , 0.484011 , 0.000703 ,  91
  10.0995 , 0.483920 , 0.000703 ,  92
  10.0995 , 0.484000 , 0.000703 ,  93
  10.0995 , 0.483982 , 0.000703 ,  94
  10.0995 , 0.483973 , 0.000703 ,  95
  10.0995 , 0.483915 , 0.000703 ,  96
  10.0995 , 0.483921 , 0.000703 ,  97
  10.0995 , 0.483873 , 0.000703 ,  98
  10.0995 , 0.483989 , 0.000703 ,  99
  10.0995 , 0.483913 , 0.000703 , 100
  10.1980 , 0.486047 , 0.000720 ,   0
  10.1980 , 0.486090 , 0.000720 ,   1
  10.1980 , 0.486062 , 0.000720 ,   2
  10.1980 , 0.486112 , 0.000720 ,   3
  10.1980 , 0.486135 , 0.000720 ,   4
  10.1980 , 0.486111 , 0.000720 ,   5
  10.1980 , 0.486090 , 0.000720 ,   6
  10.1980 , 0.485930 , 0.000720 ,   7
  10.1980 , 0.485982 , 0.000720 ,   8
  10.1980 , 0.486057 , 0.000720 ,   9
  10.1980 , 0.485957 , 0.000720 ,  10
  10.1980 , 0.486044 , 0.000720 ,  11
  10.1980 , 0.486086 , 0.000720 ,  12
  10.1980 , 0.486117 , 0.000720 ,  13
  10.1980 , 0.486058 , 0.000720 ,  14
  10.1980 , 0.486048 , 0.000720 ,  15
  10.1980 , 0.486019 , 0.000720 ,  16
  10.1980 , 0.486042 , 0.000720 ,  17
  10.1980 , 0.486086 , 0.000720 ,  18
  10.1980 , 0.486044 , 0.000720 ,  19
  10.1980 , 0.486094 , 0.000720 ,  20
  10.1980 , 0.485945 , 0.000720 ,  21
  10.1980 , 0.486016 , 0.000720 ,  22
  10.1980 , 0.486066 , 0.000720 ,  23
  10.1980 , 0.485957 , 0.000720 ,  24
  10.1980 , 0.485976 , 0.000720 ,  25
  10.1980 , 0.485904 , 0.000720 ,  26
  10.1980 , 0.486034 , 0.000720 ,  27
  10.1980 , 0.486093 , 0.000720 ,  28
  10.1980 , 0.486173 , 0.000720 ,  29
  10.1980 , 0.486033 , 0.000720 ,  30
  10.1980 , 0.486066 , 0.000720 ,  31
  10.1980 , 0.486100 , 0.000720 ,  32
  10.1980 , 0.485959 , 0.000720 ,  33
  10.1980 , 0.486116 , 0.000720 ,  34
  10.1980 , 0.485963 , 0.000720 ,  35
  10.1980 , 0.486040 , 0.000720 ,  36
  10.1980 , 0.486066 , 0.000720 ,  37
  10.1980 , 0.486051 , 0.000720 ,  38
  10.1980 , 0.485966 , 0.000720 ,  39
  10.1980 , 0.486169 , 0.000720 ,  40
  10.1980 , 0.485999 , 0.000720 ,  41
  10.1980 , 0.485992 , 0.000720 ,  42
  10.1980 , 0.486132 , 0.000720 ,  43
  10.1980 , 0.486036 , 0.000720 ,  44
  10.1980 , 0.485949 , 0.000720 ,  45
  10.1980 , 0.486075 , 0.000720 ,  46
  10.1980 , 0.486266 , 0.000720 ,  47
  10.1980 , 0.485905 , 0.000720 ,  48
  10.1980 , 0.486042 , 0.000720 ,  49
  10.1980 , 0.486041 , 0.000720 ,  50
  10.1980 , 0.485938 , 0.000720 ,  51
  10.1980 , 0.486154 , 0.000720 ,  52
  10.1980 , 0.485997 , 0.000720 ,  53
  10.1980 , 0.486040 , 0.000720 ,  54
  10.1980 , 0.486014 , 0.000720 ,  55
  10.1980 , 0.486032 , 0.000720 ,  56
  10.1980 , 0.486101 , 0.000720 ,  57
  10.1980 , 0.486143 , 0.000720 ,  58
  10.1980 , 0.486066 , 0.000720 ,  59
  10.1980 , 0.486026 , 0.000720 ,  60
  10.1980 , 0.486154 , 0.000720 ,  61
  10.1980 , 0.486086 , 0.000720 ,  62
  10.1980 , 0.486029 , 0.000720 ,  63
  10.1980 , 0.486051 , 0.000720 ,  64
  10.1980 , 0.486164 , 0.000720 ,  65
  10.1980 , 0.486165 , 0.000720 ,  66
  10.1980 , 0.486149 , 0.000720 ,  67
  10.1980 , 0.486024 , 0.000720 ,  68
  10.1980 , 0.486072 , 0.000720 ,  69
  10.1980 , 0.485916 , 0.000720 ,  70
  10.1980 , 0.485990 , 0.000720 ,  71
  10.1980 , 0.485926 , 0.000720 ,  72
  10.1980 , 0.486009 , 0.000720 ,  73
  10.1980 , 0.486037 , 0.000720 ,  74
  10.1980 , 0.486095 , 0.000720 ,  75
  10.1980 , 0.486009 , 0.000720 ,  76
  10.1980 , 0.486019 , 0.000720 ,  77
  10.1980 , 0.485910 , 0.000720 ,  78
  10.1980 , 0.485813 , 0.000720 ,  79
  10.1980 , 0.486006 , 0.000720 ,  80
  10.1980 , 0.486070 , 0.000720 ,  81
  10.1980 , 0.486132 , 0.000720 ,  82
  10.1980 , 0.486086 , 0.000720 ,  83
  10.1980 , 0.486011 , 0.000720 ,  84
  10.1980 , 0.486133 , 0.000720 ,  85
  10.1980 , 0.485991 , 0.000720 ,  86
  10.1980 , 0.486148 , 0.000720 ,  87
  10.1980 , 0.486102 , 0.000720 ,  88
  10.1980 , 0.486114 , 0.000720 ,  89
  10.1980 , 0.486051 , 0.000720 ,  90
  10.1980 , 0.486083 , 0.000720 ,  91
  10.1980 , 0.486012 , 0.000720 ,  92
  10.1980 , 0.486065 , 0.000720 ,  93
  10.1980 , 0.486078 , 0.000720 ,  94
  10.1980 , 0.486052 , 0.000720 ,  95
  10.1980 , 0.486015 , 0.000720 ,  96
  10.1980 , 0.486011 , 0.000720 ,  97
  10.1980 , 0.485987 , 0.000720 ,  98
  10.1980 , 0.486083 , 0.000720 ,  99
  10.1980 , 0.485988 , 0.000720 , 100
  10.2470 , 0.486985 , 0.000772 ,   0
  10.2470 , 0.486986 , 0.000772 ,   1
  10.2470 , 0.486991 , 0.000772 ,   2
  10.2470 , 0.487033 , 0.000772 ,   3
  10.2470 , 0.487066 , 0.000772 ,   4
  10.2470 , 0.487079 , 0.000772 ,   5
  10.2470 , 0.487033 , 0.000772 ,   6
  10.2470 , 0.486839 , 0.000772 ,   7
  10.2470 , 0.486912 , 0.000772 ,   8
  10.2470 , 0.487014 , 0.000772 ,   9
  10.2470 , 0.486937 , 0.000772 ,  10
  10.2470 , 0.486961 , 0.000772 ,  11
  10.2470 , 0.487059 , 0.000772 ,  12
  10.2470 , 0.487096 , 0.000772 ,  13
  10.2470 , 0.487015 , 0.000772 ,  14
  10.2470 , 0.486963 , 0.000772 ,  15
  10.2470 , 0.487042 , 0.000772 ,  16
  10.2470 , 0.486986 , 0.000772 ,  17
  10.2470 , 0.486991 , 0.000772 ,  18
  10.2470 , 0.487006 , 0.000772 ,  19
  10.2470 , 0.486943 , 0.000772 ,  20
  10.2470 , 0.486852 , 0.000772 ,  21
  10.2470 , 0.486984 , 0.000772 ,  22
  10.2470 , 0.486985 , 0.000772 ,  23
  10.2470 , 0.486901 , 0.000772 ,  24
  10.2470 , 0.486951 , 0.000772 ,  25
  10.2470 , 0.486786 , 0.000772 ,  26
  10.2470 , 0.486956 , 0.000772 ,  27
  10.2470 , 0.487051 , 0.000772 ,  28
  10.2470 , 0.487084 , 0.000772 ,  29
  10.2470 , 0.486940 , 0.000772 ,  30
  10.2470 , 0.487012 , 0.000772 ,  31
  10.2470 , 0.486974 , 0.000772 ,  32
  10.2470 , 0.486904 , 0.000772 ,  33
  10.2470 , 0.487061 , 0.000772 ,  34
  10.2470 , 0.486920 , 0.000772 ,  35
  10.2470 , 0.486945 , 0.000772 ,  36
  10.2470 , 0.486892 , 0.000772 ,  37
  10.2470 , 0.487005 , 0.000772 ,  38
  10.2470 , 0.486879 , 0.000772 ,  39
  10.2470 , 0.487172 , 0.000772 ,  40
  10.2470 , 0.486943 , 0.000772 ,  41
  10.2470 , 0.486911 , 0.000772 ,  42
  10.2470 , 0.487096 , 0.000772 ,  43
  10.2470 , 0.486975 , 0.000772 ,  44
  10.2470 , 0.486926 , 0.000772 ,  45
  10.2470 , 0.487006 , 0.000772 ,  46
  10.2470 , 0.487215 , 0.000772 ,  47
  10.2470 , 0.486801 , 0.000772 ,  48
  10.2470 , 0.486953 , 0.000772 ,  49
  10.2470 , 0.486964 , 0.000772 ,  50
  10.2470 , 0.486855 , 0.000772 ,  51
  10.2470 , 0.487062 , 0.000772 ,  52
  10.2470 , 0.486945 , 0.000772 ,  53
  10.2470 , 0.486958 , 0.000772 ,  54
  10.2470 , 0.486998 , 0.000772 ,  55
  10.2470 , 0.486905 , 0.000772 ,  56
  10.2470 , 0.487035 , 0.000772 ,  57
  10.2470 , 0.487103 , 0.000772 ,  58
  10.2470 , 0.487075 , 0.000772 ,  59
  10.2470 , 0.486914 , 0.000772 ,  60
  10.2470 , 0.487117 , 0.000772 ,  61
  10.2470 , 0.487008 , 0.000772 ,  62
  10.2470 , 0.486988 , 0.000772 ,  63
  10.2470 , 0.487005 , 0.000772 ,  64
  10.2470 , 0.487068 , 0.000772 ,  65
  10.2470 , 0.487078 , 0.000772 ,  66
  10.2470 , 0.487103 , 0.000772 ,  67
  10.2470 , 0.486977 , 0.000772 ,  68
  10.2470 , 0.487041 , 0.000772 ,  69
  10.2470 , 0.486924 , 0.000772 ,  70
  10.2470 , 0.486970 , 0.000772 ,  71
  10.2470 , 0.486877 , 0.000772 ,  72
  10.2470 , 0.486992 , 0.000772 ,  73
  10.2470 , 0.487040 , 0.000772 ,  74
  10.2470 , 0.487041 , 0.000772 ,  75
  10.2470 , 0.486965 , 0.000772 ,  76
  10.2470 , 0.486928 , 0.000772 ,  77
  10.2470 , 0.486895 , 0.000772 ,  78
  10.2470 , 0.486787 , 0.000772 ,  79
  10.2470 , 0.486992 , 0.000772 ,  80
  10.2470 , 0.486987 , 0.000772 ,  81
  10.2470 , 0.487069 , 0.000772 ,  82
  10.2470 , 0.487027 , 0.000772 ,  83
  10.2470 , 0.486940 , 0.000772 ,  84
  10.2470 , 0.486989 , 0.000772 ,  85
  10.2470 , 0.486877 , 0.000772 ,  86
  10.2470 , 0.487063 , 0.000772 ,  87
  10.2470 , 0.487070 , 0.000772 ,  88
  10.2470 , 0.487058 , 0.000772 ,  89
  10.2470 , 0.486999 , 0.000772 ,  90
  10.2470 , 0.486960 , 0.000772 ,  91
  10.2470 , 0.486910 , 0.000772 ,  92
  10.2470 , 0.487050 , 0.000772 ,  93
  10.2470 , 0.486995 , 0.000772 ,  94
  10.2470 , 0.487049 , 0.000772 ,  95
  10.2470 , 0.486951 , 0.000772 ,  96
  10.2470 , 0.486946 , 0.000772 ,  97
  10.2470 , 0.486917 , 0.000772 ,  98
  10.2470 , 0.487010 , 0.000772 ,  99
  10.2470 , 0.486922 , 0.000772 , 100
  10.2956 , 0.488030 , 0.000759 ,   0
  10.2956 , 0.488128 , 0.000759 ,   1
  10.2956 , 0.488071 , 0.000759 ,   2
  10.2956 , 0.488086 , 0.000759 ,   3
  10.2956 , 0.488135 , 0.000759 ,   4
  10.2956 , 0.488126 , 0.000759 ,   5
  10.2956 , 0.488029 , 0.000759 ,   6
  10.2956 , 0.487867 , 0.000759 ,   7
  10.2956 , 0.487954 , 0.000759 ,   8
  10.2956 , 0.488095 , 0.000759 ,   9
  10.2956 , 0.488046 , 0.000759 ,  10
  10.2956 , 0.488035 , 0.000759 ,  11
  10.2956 , 0.488138 , 0.000759 ,  12
  10.2956 , 0.488143 , 0.000759 ,  13
  10.2956 , 0.488069 , 0.000759 ,  14
  10.2956 , 0.487965 , 0.000759 ,  15
  10.2956 , 0.487995 , 0.000759 ,  16
  10.2956 , 0.487976 , 0.000759 ,  17
  10.2956 , 0.488086 , 0.000759 ,  18
  10.2956 , 0.488034 , 0.000759 ,  19
  10.2956 , 0.487997 , 0.000759 ,  20
  10.2956 , 0.487934 , 0.000759 ,  21
  10.2956 , 0.487995 , 0.000759 ,  22
  10.2956 , 0.488061 , 0.000759 ,  23
  10.2956 , 0.487974 , 0.000759 ,  24
  10.2956 , 0.488026 , 0.000759 ,  25
  10.2956 , 0.487894 , 0.000759 ,  26
  10.2956 , 0.488033 , 0.000759 ,  27
  10.2956 , 0.488025 , 0.000759 ,  28
  10.2956 , 0.488113 , 0.000759 ,  29
  10.2956 , 0.488055 , 0.000759 ,  30
  10.2956 , 0.488014 , 0.000759 ,  31
  10.2956 , 0.488055 , 0.000759 ,  32
  10.2956 , 0.487985 , 0.000759 ,  33
  10.2956 , 0.488111 , 0.000759 ,  34
  10.2956 , 0.487932 , 0.000759 ,  35
  10.2956 , 0.488044 , 0.000759 ,  36
  10.2956 , 0.487960 , 0.000759 ,  37
  10.2956 , 0.488049 , 0.000759 ,  38
  10.2956 , 0.487907 , 0.000759 ,  39
  10.2956 , 0.488141 , 0.000759 ,  40
  10.2956 , 0.487984 , 0.000759 ,  41
  10.2956 , 0.487945 , 0.000759 ,  42
  10.2956 , 0.488163 , 0.000759 ,  43
  10.2956 , 0.488048 , 0.000759 ,  44
  10.2956 , 0.487969 , 0.000759 ,  45
  10.2956 , 0.487999 , 0.000759 ,  46
  10.2956 , 0.488207 , 0.000759 ,  47
  10.2956 , 0.487905 , 0.000759 ,  48
  10.2956 , 0.488027 , 0.000759 ,  49
  10.2956 , 0.488054 , 0.000759 ,  50
  10.2956 , 0.487899 , 0.000759 ,  51
  10.2956 , 0.488059 , 0.000759 ,  52
  10.2956 , 0.488022 , 0.000759 ,  53
  10.2956 , 0.488035 , 0.000759 ,  54
  10.2956 , 0.488032 , 0.000759 ,  55
  10.2956 , 0.487959 , 0.000759 ,  56
  10.2956 , 0.488039 , 0.000759 ,  57
  10.2956 , 0.488128 , 0.000759 ,  58
  10.2956 , 0.488049 , 0.000759 ,  59
  10.2956 , 0.487948 , 0.000759 ,  60
  10.2956 , 0.488122 , 0.000759 ,  61
  10.2956 , 0.488132 , 0.000759 ,  62
  10.2956 , 0.488045 , 0.000759 ,  63
  10.2956 , 0.488026 , 0.000759 ,  64
  10.2956 , 0.488163 , 0.000759 ,  65
  10.2956 , 0.488129 , 0.000759 ,  66
  10.2956 , 0.488092 , 0.000759 ,  67
  10.2956 , 0.488074 , 0.000759 ,  68
  10.2956 , 0.488103 , 0.000759 ,  69
  10.2956 , 0.487967 , 0.000759 ,  70
  10.2956 , 0.488000 , 0.000759 ,  71
  10.2956 , 0.487974 , 0.000759 ,  72
  10.2956 , 0.487995 , 0.000759 ,  73
  10.2956 , 0.488063 , 0.000759 ,  74
  10.2956 , 0.488085 , 0.000759 ,  75
  10.2956 , 0.488011 , 0.000759 ,  76
  10.2956 , 0.487928 , 0.000759 ,  77
  10.2956 , 0.487891 , 0.000759 ,  78
  10.2956 , 0.487793 , 0.000759 ,  79
  10.2956 , 0.488082 , 0.000759 ,  80
  10.2956 , 0.488100 , 0.000759 ,  81
  10.2956 , 0.488094 , 0.000759 ,  82
  10.2956 , 0.488101 , 0.000759 ,  83
  10.2956 , 0.487949 , 0.000759 ,  84
  10.2956 , 0.488051 , 0.000759 ,  85
  10.2956 , 0.487901 , 0.000759 ,  86
  10.2956 , 0.488113 , 0.000759 ,  87
  10.2956 , 0.488138 , 0.000759 ,  88
  10.2956 , 0.488073 , 0.000759 ,  89
  10.2956 , 0.488006 , 0.000759 ,  90
  10.2956 , 0.488027 , 0.000759 ,  91
  10.2956 , 0.487980 , 0.000759 ,  92
  10.2956 , 0.487976 , 0.000759 ,  93
  10.2956 , 0.488030 , 0.000759 ,  94
  10.2956 , 0.488066 , 0.000759 ,  95
  10.2956 , 0.487956 , 0.000759 ,  96
  10.2956 , 0.488047 , 0.000759 ,  97
  10.2956 , 0.487925 , 0.000759 ,  98
  10.2956 , 0.488043 , 0.000759 ,  99
  10.2956 , 0.487922 , 0.000759 , 100
  10.3441 , 0.489846 , 0.000649 ,   0
  10.3441 , 0.489923 , 0.000649 ,   1
  10.3441 , 0.489892 , 0.000649 ,   2
  10.3441 , 0.489839 , 0.000649 ,   3
  10.3441 , 0.489953 , 0.000649 ,   4
  10.3441 , 0.489919 , 0.000649 ,   5
  10.3441 , 0.489850 , 0.000649 ,   6
  10.3441 , 0.489710 , 0.000649 ,   7
  10.3441 , 0.489759 , 0.000649 ,   8
  10.3441 , 0.489866 , 0.000649 ,   9
  10.3441 , 0.489811 , 0.000649 ,  10
  10.3441 , 0.489854 , 0.000649 ,  11
  10.3441 , 0.489960 , 0.000649 ,  12
  10.3441 , 0.489949 , 0.000649 ,  13
  10.3441 , 0.489879 , 0.000649 ,  14
  10.3441 , 0.489811 , 0.000649 ,  15
  10.3441 , 0.489871 , 0.000649 ,  16
  10.3441 , 0.489816 , 0.000649 ,  17
  10.3441 , 0.489870 , 0.000649 ,  18
  10.3441 , 0.489871 , 0.000649 ,  19
  10.3441 , 0.489865 , 0.000649 ,  20
  10.3441 , 0.489754 , 0.000649 ,  21
  10.3441 , 0.489792 , 0.000649 ,  22
  10.3441 , 0.489848 , 0.000649 ,  23
  10.3441 , 0.489835 , 0.000649 ,  24
  10.3441 , 0.489799 , 0.000649 ,  25
  10.3441 , 0.489698 , 0.000649 ,  26
  10.3441 , 0.489829 , 0.000649 ,  27
  10.3441 , 0.489819 , 0.000649 ,  28
  10.3441 , 0.489934 , 0.000649 ,  29
  10.3441 , 0.489814 , 0.000649 ,  30
  10.3441 , 0.489814 , 0.000649 ,  31
  10.3441 , 0.489874 , 0.000649 ,  32
  10.3441 , 0.489799 , 0.000649 ,  33
  10.3441 , 0.489926 , 0.000649 ,  34
  10.3441 , 0.489762 , 0.000649 ,  35
  10.3441 , 0.489888 , 0.000649 ,  36
  10.3441 , 0.489791 , 0.000649 ,  37
  10.3441 , 0.489837 , 0.000649 ,  38
  10.3441 , 0.489794 , 0.000649 ,  39
  10.3441 , 0.489998 , 0.000649 ,  40
  10.3441 , 0.489796 , 0.000649 ,  41
  10.3441 , 0.489762 , 0.000649 ,  42
  10.3441 , 0.489960 , 0.000649 ,  43
  10.3441 , 0.489835 , 0.000649 ,  44
  10.3441 , 0.489772 , 0.000649 ,  45
  10.3441 , 0.489838 , 0.000649 ,  46
  10.3441 , 0.489972 , 0.000649 ,  47
  10.3441 , 0.489700 , 0.000649 ,  48
  10.3441 , 0.489832 , 0.000649 ,  49
  10.3441 , 0.489843 , 0.000649 ,  50
  10.3441 , 0.489749 , 0.000649 ,  51
  10.3441 , 0.489940 , 0.000649 ,  52
  10.3441 , 0.489833 , 0.000649 ,  53
  10.3441 , 0.489844 , 0.000649 ,  54
  10.3441 , 0.489854 , 0.000649 ,  55
  10.3441 , 0.489809 , 0.000649 ,  56
  10.3441 , 0.489881 , 0.000649 ,  57
  10.3441 , 0.489967 , 0.000649 ,  58
  10.3441 , 0.489873 , 0.000649 ,  59
  10.3441 , 0.489824 , 0.000649 ,  60
  10.3441 , 0.489932 , 0.000649 ,  61
  10.3441 , 0.489922 , 0.000649 ,  62
  10.3441 , 0.489827 , 0.000649 ,  63
  10.3441 , 0.489844 , 0.000649 ,  64
  10.3441 , 0.489903 , 0.000649 ,  65
  10.3441 , 0.489958 , 0.000649 ,  66
  10.3441 , 0.489902 , 0.000649 ,  67
  10.3441 , 0.489896 , 0.000649 ,  68
  10.3441 , 0.489887 , 0.000649 ,  69
  10.3441 , 0.489772 , 0.000649 ,  70
  10.3441 , 0.489835 , 0.000649 ,  71
  10.3441 , 0.489751 , 0.000649 ,  72
  10.3441 , 0.489841 , 0.000649 ,  73
  10.3441 , 0.489827 , 0.000649 ,  74
  10.3441 , 0.489916 , 0.000649 ,  75
  10.3441 , 0.489851 , 0.000649 ,  76
  10.3441 , 0.489817 , 0.000649 ,  77
  10.3441 , 0.489762 , 0.000649 ,  78
  10.3441 , 0.489654 , 0.000649 ,  79
  10.3441 , 0.489845 , 0.000649 ,  80
  10.3441 , 0.489853 , 0.000649 ,  81
  10.3441 , 0.489899 , 0.000649 ,  82
  10.3441 , 0.489892 , 0.000649 ,  83
  10.3441 , 0.489813 , 0.000649 ,  84
  10.3441 , 0.489891 , 0.000649 ,  85
  10.3441 , 0.489768 , 0.000649 ,  86
  10.3441 , 0.489893 , 0.000649 ,  87
  10.3441 , 0.489938 , 0.000649 ,  88
  10.3441 , 0.489860 , 0.000649 ,  89
  10.3441 , 0.489850 , 0.000649 ,  90
  10.3441 , 0.489851 , 0.000649 ,  91
  10.3441 , 0.489765 , 0.000649 ,  92
  10.3441 , 0.489820 , 0.000649 ,  93
  10.3441 , 0.489831 , 0.000649 ,  94
  10.3441 , 0.489835 , 0.000649 ,  95
  10.3441 , 0.489826 , 0.000649 ,  96
  10.3441 , 0.489858 , 0.000649 ,  97
  10.3441 , 0.489766 , 0.000649 ,  98
  10.3441 , 0.489852 , 0.000649 ,  99
  10.3441 , 0.489793 , 0.000649 , 100
  10.3923 , 0.490407 , 0.000751 ,   0
  10.3923 , 0.490380 , 0.000751 ,   1
  10.3923 , 0.490442 , 0.000751 ,   2
  10.3923 , 0.490389 , 0.000751 ,   3
  10.3923 , 0.490453 , 0.000751 ,   4
  10.3923 , 0.490478 , 0.000751 ,   5
  10.3923 , 0.490441 , 0.000751 ,   6
  10.3923 , 0.490287 , 0.000751 ,   7
  10.3923 , 0.490319 , 0.000751 ,   8
  10.3923 , 0.490425 , 0.000751 ,   9
  10.3923 , 0.490392 , 0.000751 ,  10
  10.3923 , 0.490395 , 0.000751 ,  11
  10.3923 , 0.490454 , 0.000751 ,  12
  10.3923 , 0.490525 , 0.000751 ,  13
  10.3923 , 0.490430 , 0.000751 ,  14
  10.3923 , 0.490391 , 0.000751 ,  15
  10.3923 , 0.490446 , 0.000751 ,  16
  10.3923 , 0.490365 , 0.000751 ,  17
  10.3923 , 0.490374 , 0.000751 ,  18
  10.3923 , 0.490439 , 0.000751 ,  19
  10.3923 , 0.490355 , 0.000751 ,  20
  10.3923 , 0.490279 , 0.000751 ,  21
  10.3923 , 0.490466 , 0.000751 ,  22
  10.3923 , 0.490363 , 0.000751 ,  23
  10.3923 , 0.490342 , 0.000751 ,  24
  10.3923 , 0.490306 , 0.000751 ,  25
  10.3923 , 0.490270 , 0.000751 ,  26
  10.3923 , 0.490296 , 0.000751 ,  27
  10.3923 , 0.490464 , 0.000751 ,  28
  10.3923 , 0.490516 , 0.000751 ,  29
  10.3923 , 0.490318 , 0.000751 ,  30
  10.3923 , 0.490466 , 0.000751 ,  31
  10.3923 , 0.490347 , 0.000751 ,  32
  10.3923 , 0.490333 , 0.000751 ,  33
  10.3923 , 0.490462 , 0.000751 ,  34
  10.3923 , 0.490431 , 0.000751 ,  35
  10.3923 , 0.490399 , 0.000751 ,  36
  10.3923 , 0.490297 , 0.000751 ,  37
  10.3923 , 0.490359 , 0.000751 ,  38
  10.3923 , 0.490390 , 0.000751 ,  39
  10.3923 , 0.490590 , 0.000751 ,  40
  10.3923 , 0.490335 , 0.000751 ,  41
  10.3923 , 0.490445 , 0.000751 ,  42
  10.3923 , 0.490435 , 0.000751 ,  43
  10.3923 , 0.490413 , 0.000751 ,  44
  10.3923 , 0.490328 , 0.000751 ,  45
  10.3923 , 0.490453 , 0.000751 ,  46
  10.3923 , 0.490594 , 0.000751 ,  47
  10.3923 , 0.490272 , 0.000751 ,  48
  10.3923 , 0.490391 , 0.000751 ,  49
  10.3923 , 0.490363 , 0.000751 ,  50
  10.3923 , 0.490312 , 0.000751 ,  51
  10.3923 , 0.490515 , 0.000751 ,  52
  10.3923 , 0.490386 , 0.000751 ,  53
  10.3923 , 0.490347 , 0.000751 ,  54
  10.3923 , 0.490368 , 0.000751 ,  55
  10.3923 , 0.490326 , 0.000751 ,  56
  10.3923 , 0.490382 , 0.000751 ,  57
  10.3923 , 0.490520 , 0.000751 ,  58
  10.3923 , 0.490515 , 0.000751 ,  59
  10.3923 , 0.490351 , 0.000751 ,  60
  10.3923 , 0.490505 , 0.000751 ,  61
  10.3923 , 0.490405 , 0.000751 ,  62
  10.3923 , 0.490360 , 0.000751 ,  63
  10.3923 , 0.490436 , 0.000751 ,  64
  10.3923 , 0.490522 , 0.000751 ,  65
  10.3923 , 0.490491 , 0.000751 ,  66
  10.3923 , 0.490544 , 0.000751 ,  67
  10.3923 , 0.490386 , 0.000751 ,  68
  10.3923 , 0.490506 , 0.000751 ,  69
  10.3923 , 0.490408 , 0.000751 ,  70
  10.3923 , 0.490409 , 0.000751 ,  71
  10.3923 , 0.490317 , 0.000751 ,  72
  10.3923 , 0.490438 , 0.000751 ,  73
  10.3923 , 0.490454 , 0.000751 ,  74
  10.3923 , 0.490502 , 0.000751 ,  75
  10.3923 , 0.490470 , 0.000751 ,  76
  10.3923 , 0.490375 , 0.000751 ,  77
  10.3923 , 0.490350 , 0.000751 ,  78
  10.3923 , 0.490226 , 0.000751 ,  79
  10.3923 , 0.490448 , 0.000751 ,  80
  10.3923 , 0.490458 , 0.000751 ,  81
  10.3923 , 0.490504 , 0.000751 ,  82
  10.3923 , 0.490458 , 0.000751 ,  83
  10.3923 , 0.490319 , 0.000751 ,  84
  10.3923 , 0.490422 , 0.000751 ,  85
  10.3923 , 0.490332 , 0.000751 ,  86
  10.3923 , 0.490464 , 0.000751 ,  87
  10.3923 , 0.490442 , 0.000751 ,  88
  10.3923 , 0.490496 , 0.000751 ,  89
  10.3923 , 0.490450 , 0.000751 ,  90
  10.3923 , 0.490334 , 0.000751 ,  91
  10.3923 , 0.490395 , 0.000751 ,  92
  10.3923 , 0.490496 , 0.000751 ,  93
  10.3923 , 0.490449 , 0.000751 ,  94
  10.3923 , 0.490470 , 0.000751 ,  95
  10.3923 , 0.490295 , 0.000751 ,  96
  10.3923 , 0.490374 , 0.000751 ,  97
  10.3923 , 0.490306 , 0.000751 ,  98
  10.3923 , 0.490387 , 0.000751 ,  99
  10.3923 , 0.490321 , 0.000751 , 100
  10.4403 , 0.491348 , 0.000750 ,   0
  10.4403 , 0.491402 , 0.000750 ,   1
  10.4403 , 0.491396 , 0.000750 ,   2
  10.4403 , 0.491383 , 0.000750 ,   3
  10.4403 , 0.491443 , 0.000750 ,   4
  10.4403 , 0.491419 , 0.000750 ,   5
  10.4403 , 0.491365 , 0.000750 ,   6
  10.4403 , 0.491197 , 0.000750 ,   7
  10.4403 , 0.491262 , 0.000750 ,   8
  10.4403 , 0.491379 , 0.000750 ,   9
  10.4403 , 0.491273 , 0.000750 ,  10
  10.4403 , 0.491309 , 0.000750 ,  11
  10.4403 , 0.491427 , 0.000750 ,  12
  10.4403 , 0.491449 , 0.000750 ,  13
  10.4403 , 0.491359 , 0.000750 ,  14
  10.4403 , 0.491332 , 0.000750 ,  15
  10.4403 , 0.491357 , 0.000750 ,  16
  10.4403 , 0.491340 , 0.000750 ,  17
  10.4403 , 0.491345 , 0.000750 ,  18
  10.4403 , 0.491364 , 0.000750 ,  19
  10.4403 , 0.491388 , 0.000750 ,  20
  10.4403 , 0.491241 , 0.000750 ,  21
  10.4403 , 0.491340 , 0.000750 ,  22
  10.4403 , 0.491371 , 0.000750 ,  23
  10.4403 , 0.491265 , 0.000750 ,  24
  10.4403 , 0.491301 , 0.000750 ,  25
  10.4403 , 0.491170 , 0.000750 ,  26
  10.4403 , 0.491339 , 0.000750 ,  27
  10.4403 , 0.491388 , 0.000750 ,  28
  10.4403 , 0.491469 , 0.000750 ,  29
  10.4403 , 0.491292 , 0.000750 ,  30
  10.4403 , 0.491351 , 0.000750 ,  31
  10.4403 , 0.491371 , 0.000750 ,  32
  10.4403 , 0.491273 , 0.000750 ,  33
  10.4403 , 0.491416 , 0.000750 ,  34
  10.4403 , 0.491280 , 0.000750 ,  35
  10.4403 , 0.491340 , 0.000750 ,  36
  10.4403 , 0.491334 , 0.000750 ,  37
  10.4403 , 0.491374 , 0.000750 ,  38
  10.4403 , 0.491261 , 0.000750 ,  39
  10.4403 , 0.491493 , 0.000750 ,  40
  10.4403 , 0.491307 , 0.000750 ,  41
  10.4403 , 0.491284 , 0.000750 ,  42
  10.4403 , 0.491475 , 0.000750 ,  43
  10.4403 , 0.491341 , 0.000750 ,  44
  10.4403 , 0.491265 , 0.000750 ,  45
  10.4403 , 0.491359 , 0.000750 ,  46
  10.4403 , 0.491556 , 0.000750 ,  47
  10.4403 , 0.491134 , 0.000750 ,  48
  10.4403 , 0.491316 , 0.000750 ,  49
  10.4403 , 0.491343 , 0.000750 ,  50
  10.4403 , 0.491241 , 0.000750 ,  51
  10.4403 , 0.491423 , 0.000750 ,  52
  10.4403 , 0.491320 , 0.000750 ,  53
  10.4403 , 0.491333 , 0.000750 ,  54
  10.4403 , 0.491348 , 0.000750 ,  55
  10.4403 , 0.491321 , 0.000750 ,  56
  10.4403 , 0.491414 , 0.000750 ,  57
  10.4403 , 0.491478 , 0.000750 ,  58
  10.4403 , 0.491368 , 0.000750 ,  59
  10.4403 , 0.491289 , 0.000750 ,  60
  10.4403 , 0.491486 , 0.000750 ,  61
  10.4403 , 0.491401 , 0.000750 ,  62
  10.4403 , 0.491332 , 0.000750 ,  63
  10.4403 , 0.491350 , 0.000750 ,  64
  10.4403 , 0.491423 , 0.000750 ,  65
  10.4403 , 0.491455 , 0.000750 ,  66
  10.4403 , 0.491446 , 0.000750 ,  67
  10.4403 , 0.491333 , 0.000750 ,  68
  10.4403 , 0.491400 , 0.000750 ,  69
  10.4403 , 0.491230 , 0.000750 ,  70
  10.4403 , 0.491321 , 0.000750 ,  71
  10.4403 , 0.491218 , 0.000750 ,  72
  10.4403 , 0.491356 , 0.000750 ,  73
  10.4403 , 0.491377 , 0.000750 ,  74
  10.4403 , 0.491396 , 0.000750 ,  75
  10.4403 , 0.491326 , 0.000750 ,  76
  10.4403 , 0.491344 , 0.000750 ,  77
  10.4403 , 0.491215 , 0.000750 ,  78
  10.4403 , 0.491132 , 0.000750 ,  79
  10.4403 , 0.491339 , 0.000750 ,  80
  10.4403 , 0.491362 , 0.000750 ,  81
  10.4403 , 0.491433 , 0.000750 ,  82
  10.4403 , 0.491379 , 0.000750 ,  83
  10.4403 , 0.491324 , 0.000750 ,  84
  10.4403 , 0.491431 , 0.000750 ,  85
  10.4403 , 0.491229 , 0.000750 ,  86
  10.4403 , 0.491429 , 0.000750 ,  87
  10.4403 , 0.491416 , 0.000750 ,  88
  10.4403 , 0.491381 , 0.000750 ,  89
  10.4403 , 0.491348 , 0.000750 ,  90
  10.4403 , 0.491353 , 0.000750 ,  91
  10.4403 , 0.491287 , 0.000750 ,  92
  10.4403 , 0.491346 , 0.000750 ,  93
  10.4403 , 0.491335 , 0.000750 ,  94
  10.4403 , 0.491364 , 0.000750 ,  95
  10.4403 , 0.491330 , 0.000750 ,  96
  10.4403 , 0.491331 , 0.000750 ,  97
  10.4403 , 0.491294 , 0.000750 ,  98
  10.4403 , 0.491379 , 0.000750 ,  99
  10.4403 , 0.491300 , 0.000750 , 100
  10.4881 , 0.492739 , 0.000699 ,   0
  10.4881 , 0.492764 , 0.000699 ,   1
  10.4881 , 0.492801 , 0.000699 ,   2
  10.4881 , 0.492734 , 0.000699 ,   3
  10.4881 , 0.492823 , 0.000699 ,   4
  10.4881 , 0.492801 , 0.000699 ,   5
  10.4881 , 0.492740 , 0.000699 ,   6
  10.4881 , 0.492587 , 0.000699 ,   7
  10.4881 , 0.492661 , 0.000699 ,   8
  10.4881 , 0.492779 , 0.000699 ,   9
  10.4881 , 0.492728 , 0.000699 ,  10
  10.4881 , 0.492722 , 0.000699 ,  11
  10.4881 , 0.492830 , 0.000699 ,  12
  10.4881 , 0.492852 , 0.000699 ,  13
  10.4881 , 0.492776 , 0.000699 ,  14
  10.4881 , 0.492711 , 0.000699 ,  15
  10.4881 , 0.492779 , 0.000699 ,  16
  10.4881 , 0.492720 , 0.000699 ,  17
  10.4881 , 0.492724 , 0.000699 ,  18
  10.4881 , 0.492773 , 0.000699 ,  19
  10.4881 , 0.492717 , 0.000699 ,  20
  10.4881 , 0.492622 , 0.000699 ,  21
  10.4881 , 0.492761 , 0.000699 ,  22
  10.4881 , 0.492757 , 0.000699 ,  23
  10.4881 , 0.492680 , 0.000699 ,  24
  10.4881 , 0.492680 , 0.000699 ,  25
  10.4881 , 0.492582 , 0.000699 ,  26
  10.4881 , 0.492701 , 0.000699 ,  27
  10.4881 , 0.492781 , 0.000699 ,  28
  10.4881 , 0.492812 , 0.000699 ,  29
  10.4881 , 0.492673 , 0.000699 ,  30
  10.4881 , 0.492754 , 0.000699 ,  31
  10.4881 , 0.492717 , 0.000699 ,  32
  10.4881 , 0.492683 , 0.000699 ,  33
  10.4881 , 0.492807 , 0.000699 ,  34
  10.4881 , 0.492706 , 0.000699 ,  35
  10.4881 , 0.492751 , 0.000699 ,  36
  10.4881 , 0.492642 , 0.000699 ,  37
  10.4881 , 0.492729 , 0.000699 ,  38
  10.4881 , 0.492678 , 0.000699 ,  39
  10.4881 , 0.492929 , 0.000699 ,  40
  10.4881 , 0.492707 , 0.000699 ,  41
  10.4881 , 0.492713 , 0.000699 ,  42
  10.4881 , 0.492832 , 0.000699 ,  43
  10.4881 , 0.492722 , 0.000699 ,  44
  10.4881 , 0.492687 , 0.000699 ,  45
  10.4881 , 0.492752 , 0.000699 ,  46
  10.4881 , 0.492930 , 0.000699 ,  47
  10.4881 , 0.492574 , 0.000699 ,  48
  10.4881 , 0.492711 , 0.000699 ,  49
  10.4881 , 0.492733 , 0.000699 ,  50
  10.4881 , 0.492611 , 0.000699 ,  51
  10.4881 , 0.492824 , 0.000699 ,  52
  10.4881 , 0.492718 , 0.000699 ,  53
  10.4881 , 0.492703 , 0.000699 ,  54
  10.4881 , 0.492725 , 0.000699 ,  55
  10.4881 , 0.492685 , 0.000699 ,  56
  10.4881 , 0.492737 , 0.000699 ,  57
  10.4881 , 0.492851 , 0.000699 ,  58
  10.4881 , 0.492813 , 0.000699 ,  59
  10.4881 , 0.492662 , 0.000699 ,  60
  10.4881 , 0.492818 , 0.000699 ,  61
  10.4881 , 0.492804 , 0.000699 ,  62
  10.4881 , 0.492718 , 0.000699 ,  63
  10.4881 , 0.492747 , 0.000699 ,  64
  10.4881 , 0.492820 , 0.000699 ,  65
  10.4881 , 0.492826 , 0.000699 ,  66
  10.4881 , 0.492835 , 0.000699 ,  67
  10.4881 , 0.492731 , 0.000699 ,  68
  10.4881 , 0.492798 , 0.000699 ,  69
  10.4881 , 0.492693 , 0.000699 ,  70
  10.4881 , 0.492742 , 0.000699 ,  71
  10.4881 , 0.492657 , 0.000699 ,  72
  10.4881 , 0.492748 , 0.000699 ,  73
  10.4881 , 0.492777 , 0.000699 ,  74
  10.4881 , 0.492813 , 0.000699 ,  75
  10.4881 , 0.492759 , 0.000699 ,  76
  10.4881 , 0.492712 , 0.000699 ,  77
  10.4881 , 0.492633 , 0.000699 ,  78
  10.4881 , 0.492542 , 0.000699 ,  79
  10.4881 , 0.492769 , 0.000699 ,  80
  10.4881 , 0.492770 , 0.000699 ,  81
  10.4881 , 0.492824 , 0.000699 ,  82
  10.4881 , 0.492768 , 0.000699 ,  83
  10.4881 , 0.492689 , 0.000699 ,  84
  10.4881 , 0.492788 , 0.000699 ,  85
  10.4881 , 0.492632 , 0.000699 ,  86
  10.4881 , 0.492791 , 0.000699 ,  87
  10.4881 , 0.492797 , 0.000699 ,  88
  10.4881 , 0.492785 , 0.000699 ,  89
  10.4881 , 0.492764 , 0.000699 ,  90
  10.4881 , 0.492692 , 0.000699 ,  91
  10.4881 , 0.492686 , 0.000699 ,  92
  10.4881 , 0.492782 , 0.000699 ,  93
  10.4881 , 0.492756 , 0.000699 ,  94
  10.4881 , 0.492785 , 0.000699 ,  95
  10.4881 , 0.492664 , 0.000699 ,  96
  10.4881 , 0.492729 , 0.000699 ,  97
  10.4881 , 0.492665 , 0.000699 ,  98
  10.4881 , 0.492749 , 0.000699 ,  99
  10.4881 , 0.492665 , 0.000699 , 100
  10.6301 , 0.495227 , 0.000818 ,   0
  10.6301 , 0.495287 , 0.000818 ,   1
  10.6301 , 0.495252 , 0.000818 ,   2
  10.6301 , 0.495246 , 0.000818 ,   3
  10.6301 , 0.495319 , 0.000818 ,   4
  10.6301 , 0.495305 , 0.000818 ,   5
  10.6301 , 0.495291 , 0.000818 ,   6
  10.6301 , 0.495042 , 0.000818 ,   7
  10.6301 , 0.495167 , 0.000818 ,   8
  10.6301 , 0.495282 , 0.000818 ,   9
  10.6301 , 0.495211 , 0.000818 ,  10
  10.6301 , 0.495232 , 0.000818 ,  11
  10.6301 , 0.495305 , 0.000818 ,  12
  10.6301 , 0.495367 , 0.000818 ,  13
  10.6301 , 0.495305 , 0.000818 ,  14
  10.6301 , 0.495164 , 0.000818 ,  15
  10.6301 , 0.495196 , 0.000818 ,  16
  10.6301 , 0.495143 , 0.000818 ,  17
  10.6301 , 0.495293 , 0.000818 ,  18
  10.6301 , 0.495254 , 0.000818 ,  19
  10.6301 , 0.495186 , 0.000818 ,  20
  10.6301 , 0.495108 , 0.000818 ,  21
  10.6301 , 0.495199 , 0.000818 ,  22
  10.6301 , 0.495269 , 0.000818 ,  23
  10.6301 , 0.495144 , 0.000818 ,  24
  10.6301 , 0.495246 , 0.000818 ,  25
  10.6301 , 0.495017 , 0.000818 ,  26
  10.6301 , 0.495186 , 0.000818 ,  27
  10.6301 , 0.495224 , 0.000818 ,  28
  10.6301 , 0.495309 , 0.000818 ,  29
  10.6301 , 0.495232 , 0.000818 ,  30
  10.6301 , 0.495229 , 0.000818 ,  31
  10.6301 , 0.495232 , 0.000818 ,  32
  10.6301 , 0.495174 , 0.000818 ,  33
  10.6301 , 0.495295 , 0.000818 ,  34
  10.6301 , 0.495158 , 0.000818 ,  35
  10.6301 , 0.495264 , 0.000818 ,  36
  10.6301 , 0.495112 , 0.000818 ,  37
  10.6301 , 0.495233 , 0.000818 ,  38
  10.6301 , 0.495121 , 0.000818 ,  39
  10.6301 , 0.495395 , 0.000818 ,  40
  10.6301 , 0.495208 , 0.000818 ,  41
  10.6301 , 0.495169 , 0.000818 ,  42
  10.6301 , 0.495342 , 0.000818 ,  43
  10.6301 , 0.495247 , 0.000818 ,  44
  10.6301 , 0.495149 , 0.000818 ,  45
  10.6301 , 0.495222 , 0.000818 ,  46
  10.6301 , 0.495430 , 0.000818 ,  47
  10.6301 , 0.495100 , 0.000818 ,  48
  10.6301 , 0.495219 , 0.000818 ,  49
  10.6301 , 0.495207 , 0.000818 ,  50
  10.6301 , 0.495086 , 0.000818 ,  51
  10.6301 , 0.495273 , 0.000818 ,  52
  10.6301 , 0.495221 , 0.000818 ,  53
  10.6301 , 0.495226 , 0.000818 ,  54
  10.6301 , 0.495201 , 0.000818 ,  55
  10.6301 , 0.495116 , 0.000818 ,  56
  10.6301 , 0.495243 , 0.000818 ,  57
  10.6301 , 0.495291 , 0.000818 ,  58
  10.6301 , 0.495287 , 0.000818 ,  59
  10.6301 , 0.495141 , 0.000818 ,  60
  10.6301 , 0.495333 , 0.000818 ,  61
  10.6301 , 0.495308 , 0.000818 ,  62
  10.6301 , 0.495229 , 0.000818 ,  63
  10.6301 , 0.495257 , 0.000818 ,  64
  10.6301 , 0.495384 , 0.000818 ,  65
  10.6301 , 0.495344 , 0.000818 ,  66
  10.6301 , 0.495317 , 0.000818 ,  67
  10.6301 , 0.495261 , 0.000818 ,  68
  10.6301 , 0.495338 , 0.000818 ,  69
  10.6301 , 0.495139 , 0.000818 ,  70
  10.6301 , 0.495196 , 0.000818 ,  71
  10.6301 , 0.495175 , 0.000818 ,  72
  10.6301 , 0.495198 , 0.000818 ,  73
  10.6301 , 0.495239 , 0.000818 ,  74
  10.6301 , 0.495321 , 0.000818 ,  75
  10.6301 , 0.495182 , 0.000818 ,  76
  10.6301 , 0.495120 , 0.000818 ,  77
  10.6301 , 0.495108 , 0.000818 ,  78
  10.6301 , 0.494995 , 0.000818 ,  79
  10.6301 , 0.495279 , 0.000818 ,  80
  10.6301 , 0.495298 , 0.000818 ,  81
  10.6301 , 0.495302 , 0.000818 ,  82
  10.6301 , 0.495284 , 0.000818 ,  83
  10.6301 , 0.495131 , 0.000818 ,  84
  10.6301 , 0.495241 , 0.000818 ,  85
  10.6301 , 0.495118 , 0.000818 ,  86
  10.6301 , 0.495330 , 0.000818 ,  87
  10.6301 , 0.495347 , 0.000818 ,  88
  10.6301 , 0.495276 , 0.000818 ,  89
  10.6301 , 0.495215 , 0.000818 ,  90
  10.6301 , 0.495213 , 0.000818 ,  91
  10.6301 , 0.495187 , 0.000818 ,  92
  10.6301 , 0.495207 , 0.000818 ,  93
  10.6301 , 0.495208 , 0.000818 ,  94
  10.6301 , 0.495267 , 0.000818 ,  95
  10.6301 , 0.495128 , 0.000818 ,  96
  10.6301 , 0.495262 , 0.000818 ,  97
  10.6301 , 0.495115 , 0.000818 ,  98
  10.6301 , 0.495254 , 0.000818 ,  99
  10.6301 , 0.495153 , 0.000818 , 100
  10.6771 , 0.497204 , 0.000680 ,   0
  10.6771 , 0.497256 , 0.000680 ,   1
  10.6771 , 0.497271 , 0.000680 ,   2
  10.6771 , 0.497169 , 0.000680 ,   3
  10.6771 , 0.497333 , 0.000680 ,   4
  10.6771 , 0.497213 , 0.000680 ,   5
  10.6771 , 0.497224 , 0.000680 ,   6
  10.6771 , 0.497073 , 0.000680 ,   7
  10.6771 , 0.497152 , 0.000680 ,   8
  10.6771 , 0.497204 , 0.000680 ,   9
  10.6771 , 0.497172 , 0.000680 ,  10
  10.6771 , 0.497216 , 0.000680 ,  11
  10.6771 , 0.497344 , 0.000680 ,  12
  10.6771 , 0.497327 , 0.000680 ,  13
  10.6771 , 0.497242 , 0.000680 ,  14
  10.6771 , 0.497175 , 0.000680 ,  15
  10.6771 , 0.497299 , 0.000680 ,  16
  10.6771 , 0.497163 , 0.000680 ,  17
  10.6771 , 0.497181 , 0.000680 ,  18
  10.6771 , 0.497241 , 0.000680 ,  19
  10.6771 , 0.497192 , 0.000680 ,  20
  10.6771 , 0.497144 , 0.000680 ,  21
  10.6771 , 0.497202 , 0.000680 ,  22
  10.6771 , 0.497179 , 0.000680 ,  23
  10.6771 , 0.497178 , 0.000680 ,  24
  10.6771 , 0.497134 , 0.000680 ,  25
  10.6771 , 0.497051 , 0.000680 ,  26
  10.6771 , 0.497192 , 0.000680 ,  27
  10.6771 , 0.497215 , 0.000680 ,  28
  10.6771 , 0.497286 , 0.000680 ,  29
  10.6771 , 0.497144 , 0.000680 ,  30
  10.6771 , 0.497192 , 0.000680 ,  31
  10.6771 , 0.497168 , 0.000680 ,  32
  10.6771 , 0.497171 , 0.000680 ,  33
  10.6771 , 0.497270 , 0.000680 ,  34
  10.6771 , 0.497153 , 0.000680 ,  35
  10.6771 , 0.497233 , 0.000680 ,  36
  10.6771 , 0.497085 , 0.000680 ,  37
  10.6771 , 0.497189 , 0.000680 ,  38
  10.6771 , 0.497171 , 0.000680 ,  39
  10.6771 , 0.497399 , 0.000680 ,  40
  10.6771 , 0.497126 , 0.000680 ,  41
  10.6771 , 0.497161 , 0.000680 ,  42
  10.6771 , 0.497294 , 0.000680 ,  43
  10.6771 , 0.497162 , 0.000680 ,  44
  10.6771 , 0.497172 , 0.000680 ,  45
  10.6771 , 0.497185 , 0.000680 ,  46
  10.6771 , 0.497321 , 0.000680 ,  47
  10.6771 , 0.497050 , 0.000680 ,  48
  10.6771 , 0.497149 , 0.000680 ,  49
  10.6771 , 0.497145 , 0.000680 ,  50
  10.6771 , 0.497080 , 0.000680 ,  51
  10.6771 , 0.497336 , 0.000680 ,  52
  10.6771 , 0.497208 , 0.000680 ,  53
  10.6771 , 0.497181 , 0.000680 ,  54
  10.6771 , 0.497210 , 0.000680 ,  55
  10.6771 , 0.497166 , 0.000680 ,  56
  10.6771 , 0.497274 , 0.000680 ,  57
  10.6771 , 0.497339 , 0.000680 ,  58
  10.6771 , 0.497282 , 0.000680 ,  59
  10.6771 , 0.497157 , 0.000680 ,  60
  10.6771 , 0.497243 , 0.000680 ,  61
  10.6771 , 0.497244 , 0.000680 ,  62
  10.6771 , 0.497160 , 0.000680 ,  63
  10.6771 , 0.497216 , 0.000680 ,  64
  10.6771 , 0.497252 , 0.000680 ,  65
  10.6771 , 0.497310 , 0.000680 ,  66
  10.6771 , 0.497294 , 0.000680 ,  67
  10.6771 , 0.497245 , 0.000680 ,  68
  10.6771 , 0.497267 , 0.000680 ,  69
  10.6771 , 0.497153 , 0.000680 ,  70
  10.6771 , 0.497177 , 0.000680 ,  71
  10.6771 , 0.497118 , 0.000680 ,  72
  10.6771 , 0.497276 , 0.000680 ,  73
  10.6771 , 0.497193 , 0.000680 ,  74
  10.6771 , 0.497312 , 0.000680 ,  75
  10.6771 , 0.497208 , 0.000680 ,  76
  10.6771 , 0.497186 , 0.000680 ,  77
  10.6771 , 0.497145 , 0.000680 ,  78
  10.6771 , 0.497062 , 0.000680 ,  79
  10.6771 , 0.497204 , 0.000680 ,  80
  10.6771 , 0.497182 , 0.000680 ,  81
  10.6771 , 0.497219 , 0.000680 ,  82
  10.6771 , 0.497232 , 0.000680 ,  83
  10.6771 , 0.497160 , 0.000680 ,  84
  10.6771 , 0.497244 , 0.000680 ,  85
  10.6771 , 0.497117 , 0.000680 ,  86
  10.6771 , 0.497233 , 0.000680 ,  87
  10.6771 , 0.497301 , 0.000680 ,  88
  10.6771 , 0.497195 , 0.000680 ,  89
  10.6771 , 0.497200 , 0.000680 ,  90
  10.6771 , 0.497179 , 0.000680 ,  91
  10.6771 , 0.497127 , 0.000680 ,  92
  10.6771 , 0.497210 , 0.000680 ,  93
  10.6771 , 0.497180 , 0.000680 ,  94
  10.6771 , 0.497183 , 0.000680 ,  95
  10.6771 , 0.497134 , 0.000680 ,  96
  10.6771 , 0.497227 , 0.000680 ,  97
  10.6771 , 0.497111 , 0.000680 ,  98
  10.6771 , 0.497226 , 0.000680 ,  99
  10.6771 , 0.497208 , 0.000680 , 100
  10.7238 , 0.497652 , 0.000771 ,   0
  10.7238 , 0.497757 , 0.000771 ,   1
  10.7238 , 0.497725 , 0.000771 ,   2
  10.7238 , 0.497682 , 0.000771 ,   3
  10.7238 , 0.497711 , 0.000771 ,   4
  10.7238 , 0.497761 , 0.000771 ,   5
  10.7238 , 0.497659 , 0.000771 ,   6
  10.7238 , 0.497504 , 0.000771 ,   7
  10.7238 , 0.497594 , 0.000771 ,   8
  10.7238 , 0.497700 , 0.000771 ,   9
  10.7238 , 0.497635 , 0.000771 ,  10
  10.7238 , 0.497616 , 0.000771 ,  11
  10.7238 , 0.497808 , 0.000771 ,  12
  10.7238 , 0.497762 , 0.000771 ,  13
  10.7238 , 0.497724 , 0.000771 ,  14
  10.7238 , 0.497576 , 0.000771 ,  15
  10.7238 , 0.497731 , 0.000771 ,  16
  10.7238 , 0.497610 , 0.000771 ,  17
  10.7238 , 0.497638 , 0.000771 ,  18
  10.7238 , 0.497683 , 0.000771 ,  19
  10.7238 , 0.497609 , 0.000771 ,  20
  10.7238 , 0.497507 , 0.000771 ,  21
  10.7238 , 0.497648 , 0.000771 ,  22
  10.7238 , 0.497686 , 0.000771 ,  23
  10.7238 , 0.497623 , 0.000771 ,  24
  10.7238 , 0.497614 , 0.000771 ,  25
  10.7238 , 0.497457 , 0.000771 ,  26
  10.7238 , 0.497625 , 0.000771 ,  27
  10.7238 , 0.497671 , 0.000771 ,  28
  10.7238 , 0.497657 , 0.000771 ,  29
  10.7238 , 0.497641 , 0.000771 ,  30
  10.7238 , 0.497642 , 0.000771 ,  31
  10.7238 , 0.497666 , 0.000771 ,  32
  10.7238 , 0.497653 , 0.000771 ,  33
  10.7238 , 0.497746 , 0.000771 ,  34
  10.7238 , 0.497559 , 0.000771 ,  35
  10.7238 , 0.497695 , 0.000771 ,  36
  10.7238 , 0.497543 , 0.000771 ,  37
  10.7238 , 0.497684 , 0.000771 ,  38
  10.7238 , 0.497529 , 0.000771 ,  39
  10.7238 , 0.497775 , 0.000771 ,  40
  10.7238 , 0.497638 , 0.000771 ,  41
  10.7238 , 0.497536 , 0.000771 ,  42
  10.7238 , 0.497775 , 0.000771 ,  43
  10.7238 , 0.497646 , 0.000771 ,  44
  10.7238 , 0.497669 , 0.000771 ,  45
  10.7238 , 0.497651 , 0.000771 ,  46
  10.7238 , 0.497798 , 0.000771 ,  47
  10.7238 , 0.497529 , 0.000771 ,  48
  10.7238 , 0.497628 , 0.000771 ,  49
  10.7238 , 0.497659 , 0.000771 ,  50
  10.7238 , 0.497471 , 0.000771 ,  51
  10.7238 , 0.497681 , 0.000771 ,  52
  10.7238 , 0.497648 , 0.000771 ,  53
  10.7238 , 0.497624 , 0.000771 ,  54
  10.7238 , 0.497687 , 0.000771 ,  55
  10.7238 , 0.497551 , 0.000771 ,  56
  10.7238 , 0.497661 , 0.000771 ,  57
  10.7238 , 0.497767 , 0.000771 ,  58
  10.7238 , 0.497700 , 0.000771 ,  59
  10.7238 , 0.497550 , 0.000771 ,  60
  10.7238 , 0.497711 , 0.000771 ,  61
  10.7238 , 0.497734 , 0.000771 ,  62
  10.7238 , 0.497663 , 0.000771 ,  63
  10.7238 , 0.497641 , 0.000771 ,  64
  10.7238 , 0.497770 , 0.000771 ,  65
  10.7238 , 0.497730 , 0.000771 ,  66
  10.7238 , 0.497738 , 0.000771 ,  67
  10.7238 , 0.497754 , 0.000771 ,  68
  10.7238 , 0.497720 , 0.000771 ,  69
  10.7238 , 0.497573 , 0.000771 ,  70
  10.7238 , 0.497643 , 0.000771 ,  71
  10.7238 , 0.497617 , 0.000771 ,  72
  10.7238 , 0.497642 , 0.000771 ,  73
  10.7238 , 0.497705 , 0.000771 ,  74
  10.7238 , 0.497753 , 0.000771 ,  75
  10.7238 , 0.497636 , 0.000771 ,  76
  10.7238 , 0.497598 , 0.000771 ,  77
  10.7238 , 0.497516 , 0.000771 ,  78
  10.7238 , 0.497433 , 0.000771 ,  79
  10.7238 , 0.497688 , 0.000771 ,  80
  10.7238 , 0.497695 , 0.000771 ,  81
  10.7238 , 0.497677 , 0.000771 ,  82
  10.7238 , 0.497711 , 0.000771 ,  83
  10.7238 , 0.497601 , 0.000771 ,  84
  10.7238 , 0.497682 , 0.000771 ,  85
  10.7238 , 0.497538 , 0.000771 ,  86
  10.7238 , 0.497675 , 0.000771 ,  87
  10.7238 , 0.497760 , 0.000771 ,  88
  10.7238 , 0.497671 , 0.000771 ,  89
  10.7238 , 0.497662 , 0.000771 ,  90
  10.7238 , 0.497614 , 0.000771 ,  91
  10.7238 , 0.497528 , 0.000771 ,  92
  10.7238 , 0.497663 , 0.000771 ,  93
  10.7238 , 0.497648 , 0.000771 ,  94
  10.7238 , 0.497677 , 0.000771 ,  95
  10.7238 , 0.497630 , 0.000771 ,  96
  10.7238 , 0.497676 , 0.000771 ,  97
  10.7238 , 0.497558 , 0.000771 ,  98
  10.7238 , 0.497678 , 0.000771 ,  99
  10.7238 , 0.497600 , 0.000771 , 100
  10.7703 , 0.498606 , 0.000762 ,   0
  10.7703 , 0.498689 , 0.000762 ,   1
  10.7703 , 0.498651 , 0.000762 ,   2
  10.7703 , 0.498603 , 0.000762 ,   3
  10.7703 , 0.498735 , 0.000762 ,   4
  10.7703 , 0.498661 , 0.000762 ,   5
  10.7703 , 0.498579 , 0.000762 ,   6
  10.7703 , 0.498424 , 0.000762 ,   7
  10.7703 , 0.498523 , 0.000762 ,   8
  10.7703 , 0.498675 , 0.000762 ,   9
  10.7703 , 0.498581 , 0.000762 ,  10
  10.7703 , 0.498555 , 0.000762 ,  11
  10.7703 , 0.498722 , 0.000762 ,  12
  10.7703 , 0.498727 , 0.000762 ,  13
  10.7703 , 0.498618 , 0.000762 ,  14
  10.7703 , 0.498577 , 0.000762 ,  15
  10.7703 , 0.498644 , 0.000762 ,  16
  10.7703 , 0.498604 , 0.000762 ,  17
  10.7703 , 0.498587 , 0.000762 ,  18
  10.7703 , 0.498627 , 0.000762 ,  19
  10.7703 , 0.498602 , 0.000762 ,  20
  10.7703 , 0.498510 , 0.000762 ,  21
  10.7703 , 0.498600 , 0.000762 ,  22
  10.7703 , 0.498607 , 0.000762 ,  23
  10.7703 , 0.498539 , 0.000762 ,  24
  10.7703 , 0.498586 , 0.000762 ,  25
  10.7703 , 0.498444 , 0.000762 ,  26
  10.7703 , 0.498618 , 0.000762 ,  27
  10.7703 , 0.498657 , 0.000762 ,  28
  10.7703 , 0.498727 , 0.000762 ,  29
  10.7703 , 0.498541 , 0.000762 ,  30
  10.7703 , 0.498566 , 0.000762 ,  31
  10.7703 , 0.498599 , 0.000762 ,  32
  10.7703 , 0.498556 , 0.000762 ,  33
  10.7703 , 0.498665 , 0.000762 ,  34
  10.7703 , 0.498562 , 0.000762 ,  35
  10.7703 , 0.498603 , 0.000762 ,  36
  10.7703 , 0.498525 , 0.000762 ,  37
  10.7703 , 0.498657 , 0.000762 ,  38
  10.7703 , 0.498517 , 0.000762 ,  39
  10.7703 , 0.498769 , 0.000762 ,  40
  10.7703 , 0.498549 , 0.000762 ,  41
  10.7703 , 0.498565 , 0.000762 ,  42
  10.7703 , 0.498740 , 0.000762 ,  43
  10.7703 , 0.498597 , 0.000762 ,  44
  10.7703 , 0.498557 , 0.000762 ,  45
  10.7703 , 0.498586 , 0.000762 ,  46
  10.7703 , 0.498798 , 0.000762 ,  47
  10.7703 , 0.498379 , 0.000762 ,  48
  10.7703 , 0.498546 , 0.000762 ,  49
  10.7703 , 0.498587 , 0.000762 ,  50
  10.7703 , 0.498511 , 0.000762 ,  51
  10.7703 , 0.498692 , 0.000762 ,  52
  10.7703 , 0.498607 , 0.000762 ,  53
  10.7703 , 0.498590 , 0.000762 ,  54
  10.7703 , 0.498626 , 0.000762 ,  55
  10.7703 , 0.498561 , 0.000762 ,  56
  10.7703 , 0.498665 , 0.000762 ,  57
  10.7703 , 0.498731 , 0.000762 ,  58
  10.7703 , 0.498663 , 0.000762 ,  59
  10.7703 , 0.498519 , 0.000762 ,  60
  10.7703 , 0.498718 , 0.000762 ,  61
  10.7703 , 0.498677 , 0.000762 ,  62
  10.7703 , 0.498589 , 0.000762 ,  63
  10.7703 , 0.498614 , 0.000762 ,  64
  10.7703 , 0.498663 , 0.000762 ,  65
  10.7703 , 0.498727 , 0.000762 ,  66
  10.7703 , 0.498676 , 0.000762 ,  67
  10.7703 , 0.498601 , 0.000762 ,  68
  10.7703 , 0.498670 , 0.000762 ,  69
  10.7703 , 0.498532 , 0.000762 ,  70
  10.7703 , 0.498614 , 0.000762 ,  71
  10.7703 , 0.498475 , 0.000762 ,  72
  10.7703 , 0.498660 , 0.000762 ,  73
  10.7703 , 0.498649 , 0.000762 ,  74
  10.7703 , 0.498656 , 0.000762 ,  75
  10.7703 , 0.498639 , 0.000762 ,  76
  10.7703 , 0.498583 , 0.000762 ,  77
  10.7703 , 0.498485 , 0.000762 ,  78
  10.7703 , 0.498433 , 0.000762 ,  79
  10.7703 , 0.498646 , 0.000762 ,  80
  10.7703 , 0.498599 , 0.000762 ,  81
  10.7703 , 0.498695 , 0.000762 ,  82
  10.7703 , 0.498629 , 0.000762 ,  83
  10.7703 , 0.498581 , 0.000762 ,  84
  10.7703 , 0.498654 , 0.000762 ,  85
  10.7703 , 0.498438 , 0.000762 ,  86
  10.7703 , 0.498658 , 0.000762 ,  87
  10.7703 , 0.498681 , 0.000762 ,  88
  10.7703 , 0.498614 , 0.000762 ,  89
  10.7703 , 0.498579 , 0.000762 ,  90
  10.7703 , 0.498576 , 0.000762 ,  91
  10.7703 , 0.498542 , 0.000762 ,  92
  10.7703 , 0.498579 , 0.000762 ,  93
  10.7703 , 0.498585 , 0.000762 ,  94
  10.7703 , 0.498614 , 0.000762 ,  95
  10.7703 , 0.498577 , 0.000762 ,  96
  10.7703 , 0.498617 , 0.000762 ,  97
  10.7703 , 0.498512 , 0.000762 ,  98
  10.7703 , 0.498642 , 0.000762 ,  99
  10.7703 , 0.498567 , 0.000762 , 100
  10.8167 , 0.499515 , 0.000759 ,   0
  10.8167 , 0.499623 , 0.000759 ,   1
  10.8167 , 0.499548 , 0.000759 ,   2
  10.8167 , 0.499492 , 0.000759 ,   3
  10.8167 , 0.499669 , 0.000759 ,   4
  10.8167 , 0.499566 , 0.000759 ,   5
  10.8167 , 0.499538 , 0.000759 ,   6
  10.8167 , 0.499341 , 0.000759 ,   7
  10.8167 , 0.499445 , 0.000759 ,   8
  10.8167 , 0.499568 , 0.000759 ,   9
  10.8167 , 0.499484 , 0.000759 ,  10
  10.8167 , 0.499543 , 0.000759 ,  11
  10.8167 , 0.499587 , 0.000759 ,  12
  10.8167 , 0.499633 , 0.000759 ,  13
  10.8167 , 0.499573 , 0.000759 ,  14
  10.8167 , 0.499480 , 0.000759 ,  15
  10.8167 , 0.499450 , 0.000759 ,  16
  10.8167 , 0.499453 , 0.000759 ,  17
  10.8167 , 0.499564 , 0.000759 ,  18
  10.8167 , 0.499570 , 0.000759 ,  19
  10.8167 , 0.499565 , 0.000759 ,  20
  10.8167 , 0.499417 , 0.000759 ,  21
  10.8167 , 0.499428 , 0.000759 ,  22
  10.8167 , 0.499536 , 0.000759 ,  23
  10.8167 , 0.499439 , 0.000759 ,  24
  10.8167 , 0.499523 , 0.000759 ,  25
  10.8167 , 0.499353 , 0.000759 ,  26
  10.8167 , 0.499530 , 0.000759 ,  27
  10.8167 , 0.499502 , 0.000759 ,  28
  10.8167 , 0.499635 , 0.000759 ,  29
  10.8167 , 0.499494 , 0.000759 ,  30
  10.8167 , 0.499503 , 0.000759 ,  31
  10.8167 , 0.499562 , 0.000759 ,  32
  10.8167 , 0.499471 , 0.000759 ,  33
  10.8167 , 0.499580 , 0.000759 ,  34
  10.8167 , 0.499437 , 0.000759 ,  35
  10.8167 , 0.499553 , 0.000759 ,  36
  10.8167 , 0.499456 , 0.000759 ,  37
  10.8167 , 0.499526 , 0.000759 ,  38
  10.8167 , 0.499453 , 0.000759 ,  39
  10.8167 , 0.499660 , 0.000759 ,  40
  10.8167 , 0.499473 , 0.000759 ,  41
  10.8167 , 0.499454 , 0.000759 ,  42
  10.8167 , 0.499659 , 0.000759 ,  43
  10.8167 , 0.499501 , 0.000759 ,  44
  10.8167 , 0.499425 , 0.000759 ,  45
  10.8167 , 0.499504 , 0.000759 ,  46
  10.8167 , 0.499680 , 0.000759 ,  47
  10.8167 , 0.499364 , 0.000759 ,  48
  10.8167 , 0.499487 , 0.000759 ,  49
  10.8167 , 0.499538 , 0.000759 ,  50
  10.8167 , 0.499426 , 0.000759 ,  51
  10.8167 , 0.499616 , 0.000759 ,  52
  10.8167 , 0.499519 , 0.000759 ,  53
  10.8167 , 0.499509 , 0.000759 ,  54
  10.8167 , 0.499522 , 0.000759 ,  55
  10.8167 , 0.499443 , 0.000759 ,  56
  10.8167 , 0.499550 , 0.000759 ,  57
  10.8167 , 0.499593 , 0.000759 ,  58
  10.8167 , 0.499510 , 0.000759 ,  59
  10.8167 , 0.499470 , 0.000759 ,  60
  10.8167 , 0.499613 , 0.000759 ,  61
  10.8167 , 0.499627 , 0.000759 ,  62
  10.8167 , 0.499458 , 0.000759 ,  63
  10.8167 , 0.499531 , 0.000759 ,  64
  10.8167 , 0.499610 , 0.000759 ,  65
  10.8167 , 0.499638 , 0.000759 ,  66
  10.8167 , 0.499546 , 0.000759 ,  67
  10.8167 , 0.499513 , 0.000759 ,  68
  10.8167 , 0.499605 , 0.000759 ,  69
  10.8167 , 0.499406 , 0.000759 ,  70
  10.8167 , 0.499456 , 0.000759 ,  71
  10.8167 , 0.499440 , 0.000759 ,  72
  10.8167 , 0.499489 , 0.000759 ,  73
  10.8167 , 0.499481 , 0.000759 ,  74
  10.8167 , 0.499563 , 0.000759 ,  75
  10.8167 , 0.499513 , 0.000759 ,  76
  10.8167 , 0.499420 , 0.000759 ,  77
  10.8167 , 0.499381 , 0.000759 ,  78
  10.8167 , 0.499322 , 0.000759 ,  79
  10.8167 , 0.499544 , 0.000759 ,  80
  10.8167 , 0.499565 , 0.000759 ,  81
  10.8167 , 0.499618 , 0.000759 ,  82
  10.8167 , 0.499522 , 0.000759 ,  83
  10.8167 , 0.499480 , 0.000759 ,  84
  10.8167 , 0.499579 , 0.000759 ,  85
  10.8167 , 0.499398 , 0.000759 ,  86
  10.8167 , 0.499598 , 0.000759 ,  87
  10.8167 , 0.499623 , 0.000759 ,  88
  10.8167 , 0.499546 , 0.000759 ,  89
  10.8167 , 0.499483 , 0.000759 ,  90
  10.8167 , 0.499550 , 0.000759 ,  91
  10.8167 , 0.499464 , 0.000759 ,  92
  10.8167 , 0.499446 , 0.000759 ,  93
  10.8167 , 0.499491 , 0.000759 ,  94
  10.8167 , 0.499517 , 0.000759 ,  95
  10.8167 , 0.499444 , 0.000759 ,  96
  10.8167 , 0.499546 , 0.000759 ,  97
  10.8167 , 0.499425 , 0.000759 ,  98
  10.8167 , 0.499516 , 0.000759 ,  99
  10.8167 , 0.499449 , 0.000759 , 100
  10.8628 , 0.500195 , 0.000829 ,   0
  10.8628 , 0.500278 , 0.000829 ,   1
  10.8628 , 0.500247 , 0.000829 ,   2
  10.8628 , 0.500218 , 0.000829 ,   3
  10.8628 , 0.500256 , 0.000829 ,   4
  10.8628 , 0.500278 , 0.000829 ,   5
  10.8628 , 0.500215 , 0.000829 ,   6
  10.8628 , 0.499993 , 0.000829 ,   7
  10.8628 , 0.500156 , 0.000829 ,   8
  10.8628 , 0.500274 , 0.000829 ,   9
  10.8628 , 0.500217 , 0.000829 ,  10
  10.8628 , 0.500203 , 0.000829 ,  11
  10.8628 , 0.500289 , 0.000829 ,  12
  10.8628 , 0.500328 , 0.000829 ,  13
  10.8628 , 0.500288 , 0.000829 ,  14
  10.8628 , 0.500107 , 0.000829 ,  15
  10.8628 , 0.500157 , 0.000829 ,  16
  10.8628 , 0.500111 , 0.000829 ,  17
  10.8628 , 0.500245 , 0.000829 ,  18
  10.8628 , 0.500208 , 0.000829 ,  19
  10.8628 , 0.500132 , 0.000829 ,  20
  10.8628 , 0.500034 , 0.000829 ,  21
  10.8628 , 0.500144 , 0.000829 ,  22
  10.8628 , 0.500231 , 0.000829 ,  23
  10.8628 , 0.500118 , 0.000829 ,  24
  10.8628 , 0.500227 , 0.000829 ,  25
  10.8628 , 0.500021 , 0.000829 ,  26
  10.8628 , 0.500187 , 0.000829 ,  27
  10.8628 , 0.500172 , 0.000829 ,  28
  10.8628 , 0.500254 , 0.000829 ,  29
  10.8628 , 0.500204 , 0.000829 ,  30
  10.8628 , 0.500222 , 0.000829 ,  31
  10.8628 , 0.500210 , 0.000829 ,  32
  10.8628 , 0.500147 , 0.000829 ,  33
  10.8628 , 0.500235 , 0.000829 ,  34
  10.8628 , 0.500098 , 0.000829 ,  35
  10.8628 , 0.500231 , 0.000829 ,  36
  10.8628 , 0.500111 , 0.000829 ,  37
  10.8628 , 0.500216 , 0.000829 ,  38
  10.8628 , 0.500080 , 0.000829 ,  39
  10.8628 , 0.500372 , 0.000829 ,  40
  10.8628 , 0.500199 , 0.000829 ,  41
  10.8628 , 0.500154 , 0.000829 ,  42
  10.8628 , 0.500298 , 0.000829 ,  43
  10.8628 , 0.500210 , 0.000829 ,  44
  10.8628 , 0.500113 , 0.000829 ,  45
  10.8628 , 0.500186 , 0.000829 ,  46
  10.8628 , 0.500396 , 0.000829 ,  47
  10.8628 , 0.500062 , 0.000829 ,  48
  10.8628 , 0.500174 , 0.000829 ,  49
  10.8628 , 0.500229 , 0.000829 ,  50
  10.8628 , 0.500079 , 0.000829 ,  51
  10.8628 , 0.500262 , 0.000829 ,  52
  10.8628 , 0.500191 , 0.000829 ,  53
  10.8628 , 0.500166 , 0.000829 ,  54
  10.8628 , 0.500200 , 0.000829 ,  55
  10.8628 , 0.500057 , 0.000829 ,  56
  10.8628 , 0.500175 , 0.000829 ,  57
  10.8628 , 0.500227 , 0.000829 ,  58
  10.8628 , 0.500223 , 0.000829 ,  59
  10.8628 , 0.500138 , 0.000829 ,  60
  10.8628 , 0.500298 , 0.000829 ,  61
  10.8628 , 0.500313 , 0.000829 ,  62
  10.8628 , 0.500219 , 0.000829 ,  63
  10.8628 , 0.500229 , 0.000829 ,  64
  10.8628 , 0.500350 , 0.000829 ,  65
  10.8628 , 0.500323 , 0.000829 ,  66
  10.8628 , 0.500256 , 0.000829 ,  67
  10.8628 , 0.500233 , 0.000829 ,  68
  10.8628 , 0.500277 , 0.000829 ,  69
  10.8628 , 0.500142 , 0.000829 ,  70
  10.8628 , 0.500177 , 0.000829 ,  71
  10.8628 , 0.500153 , 0.000829 ,  72
  10.8628 , 0.500127 , 0.000829 ,  73
  10.8628 , 0.500202 , 0.000829 ,  74
  10.8628 , 0.500251 , 0.000829 ,  75
  10.8628 , 0.500170 , 0.000829 ,  76
  10.8628 , 0.500101 , 0.000829 ,  77
  10.8628 , 0.500079 , 0.000829 ,  78
  10.8628 , 0.499938 , 0.000829 ,  79
  10.8628 , 0.500250 , 0.000829 ,  80
  10.8628 , 0.500265 , 0.000829 ,  81
  10.8628 , 0.500294 , 0.000829 ,  82
  10.8628 , 0.500243 , 0.000829 ,  83
  10.8628 , 0.500118 , 0.000829 ,  84
  10.8628 , 0.500260 , 0.000829 ,  85
  10.8628 , 0.500048 , 0.000829 ,  86
  10.8628 , 0.500279 , 0.000829 ,  87
  10.8628 , 0.500289 , 0.000829 ,  88
  10.8628 , 0.500230 , 0.000829 ,  89
  10.8628 , 0.500171 , 0.000829 ,  90
  10.8628 , 0.500175 , 0.000829 ,  91
  10.8628 , 0.500158 , 0.000829 ,  92
  10.8628 , 0.500129 , 0.000829 ,  93
  10.8628 , 0.500218 , 0.000829 ,  94
  10.8628 , 0.500266 , 0.000829 ,  95
  10.8628 , 0.500128 , 0.000829 ,  96
  10.8628 , 0.500244 , 0.000829 ,  97
  10.8628 , 0.500109 , 0.000829 ,  98
  10.8628 , 0.500235 , 0.000829 ,  99
  10.8628 , 0.500051 , 0.000829 , 100
  10.9545 , 0.501762 , 0.000912 ,   0
  10.9545 , 0.501808 , 0.000912 ,   1
  10.9545 , 0.501800 , 0.000912 ,   2
  10.9545 , 0.501776 , 0.000912 ,   3
  10.9545 , 0.501819 , 0.000912 ,   4
  10.9545 , 0.501873 , 0.000912 ,   5
  10.9545 , 0.501809 , 0.000912 ,   6
  10.9545 , 0.501532 , 0.000912 ,   7
  10.9545 , 0.501736 , 0.000912 ,   8
  10.9545 , 0.501882 , 0.000912 ,   9
  10.9545 , 0.501780 , 0.000912 ,  10
  10.9545 , 0.501770 , 0.000912 ,  11
  10.9545 , 0.501798 , 0.000912 ,  12
  10.9545 , 0.501908 , 0.000912 ,  13
  10.9545 , 0.501840 , 0.000912 ,  14
  10.9545 , 0.501707 , 0.000912 ,  15
  10.9545 , 0.501746 , 0.000912 ,  16
  10.9545 , 0.501693 , 0.000912 ,  17
  10.9545 , 0.501796 , 0.000912 ,  18
  10.9545 , 0.501783 , 0.000912 ,  19
  10.9545 , 0.501645 , 0.000912 ,  20
  10.9545 , 0.501576 , 0.000912 ,  21
  10.9545 , 0.501756 , 0.000912 ,  22
  10.9545 , 0.501833 , 0.000912 ,  23
  10.9545 , 0.501727 , 0.000912 ,  24
  10.9545 , 0.501834 , 0.000912 ,  25
  10.9545 , 0.501569 , 0.000912 ,  26
  10.9545 , 0.501711 , 0.000912 ,  27
  10.9545 , 0.501753 , 0.000912 ,  28
  10.9545 , 0.501774 , 0.000912 ,  29
  10.9545 , 0.501739 , 0.000912 ,  30
  10.9545 , 0.501773 , 0.000912 ,  31
  10.9545 , 0.501793 , 0.000912 ,  32
  10.9545 , 0.501693 , 0.000912 ,  33
  10.9545 , 0.501828 , 0.000912 ,  34
  10.9545 , 0.501700 , 0.000912 ,  35
  10.9545 , 0.501796 , 0.000912 ,  36
  10.9545 , 0.501655 , 0.000912 ,  37
  10.9545 , 0.501826 , 0.000912 ,  38
  10.9545 , 0.501591 , 0.000912 ,  39
  10.9545 , 0.501956 , 0.000912 ,  40
  10.9545 , 0.501791 , 0.000912 ,  41
  10.9545 , 0.501703 , 0.000912 ,  42
  10.9545 , 0.501857 , 0.000912 ,  43
  10.9545 , 0.501799 , 0.000912 ,  44
  10.9545 , 0.501687 , 0.000912 ,  45
  10.9545 , 0.501831 , 0.000912 ,  46
  10.9545 , 0.501981 , 0.000912 ,  47
  10.9545 , 0.501632 , 0.000912 ,  48
  10.9545 , 0.501777 , 0.000912 ,  49
  10.9545 , 0.501819 , 0.000912 ,  50
  10.9545 , 0.501620 , 0.000912 ,  51
  10.9545 , 0.501808 , 0.000912 ,  52
  10.9545 , 0.501715 , 0.000912 ,  53
  10.9545 , 0.501716 , 0.000912 ,  54
  10.9545 , 0.501767 , 0.000912 ,  55
  10.9545 , 0.501640 , 0.000912 ,  56
  10.9545 , 0.501714 , 0.000912 ,  57
  10.9545 , 0.501770 , 0.000912 ,  58
  10.9545 , 0.501817 , 0.000912 ,  59
  10.9545 , 0.501649 , 0.000912 ,  60
  10.9545 , 0.501882 , 0.000912 ,  61
  10.9545 , 0.501939 , 0.000912 ,  62
  10.9545 , 0.501817 , 0.000912 ,  63
  10.9545 , 0.501756 , 0.000912 ,  64
  10.9545 , 0.501930 , 0.000912 ,  65
  10.9545 , 0.501865 , 0.000912 ,  66
  10.9545 , 0.501839 , 0.000912 ,  67
  10.9545 , 0.501735 , 0.000912 ,  68
  10.9545 , 0.501827 , 0.000912 ,  69
  10.9545 , 0.501684 , 0.000912 ,  70
  10.9545 , 0.501800 , 0.000912 ,  71
  10.9545 , 0.501751 , 0.000912 ,  72
  10.9545 , 0.501717 , 0.000912 ,  73
  10.9545 , 0.501815 , 0.000912 ,  74
  10.9545 , 0.501808 , 0.000912 ,  75
  10.9545 , 0.501733 , 0.000912 ,  76
  10.9545 , 0.501666 , 0.000912 ,  77
  10.9545 , 0.501610 , 0.000912 ,  78
  10.9545 , 0.501521 , 0.000912 ,  79
  10.9545 , 0.501818 , 0.000912 ,  80
  10.9545 , 0.501857 , 0.000912 ,  81
  10.9545 , 0.501896 , 0.000912 ,  82
  10.9545 , 0.501779 , 0.000912 ,  83
  10.9545 , 0.501684 , 0.000912 ,  84
  10.9545 , 0.501795 , 0.000912 ,  85
  10.9545 , 0.501566 , 0.000912 ,  86
  10.9545 , 0.501836 , 0.000912 ,  87
  10.9545 , 0.501842 , 0.000912 ,  88
  10.9545 , 0.501812 , 0.000912 ,  89
  10.9545 , 0.501764 , 0.000912 ,  90
  10.9545 , 0.501689 , 0.000912 ,  91
  10.9545 , 0.501713 , 0.000912 ,  92
  10.9545 , 0.501743 , 0.000912 ,  93
  10.9545 , 0.501777 , 0.000912 ,  94
  10.9545 , 0.501853 , 0.000912 ,  95
  10.9545 , 0.501696 , 0.000912 ,  96
  10.9545 , 0.501819 , 0.000912 ,  97
  10.9545 , 0.501678 , 0.000912 ,  98
  10.9545 , 0.501783 , 0.000912 ,  99
  10.9545 , 0.501597 , 0.000912 , 100
  11.0000 , 0.503929 , 0.000721 ,   0
  11.0000 , 0.503951 , 0.000721 ,   1
  11.0000 , 0.504019 , 0.000721 ,   2
  11.0000 , 0.503948 , 0.000721 ,   3
  11.0000 , 0.504021 , 0.000721 ,   4
  11.0000 , 0.503982 , 0.000721 ,   5
  11.0000 , 0.503967 , 0.000721 ,   6
  11.0000 , 0.503840 , 0.000721 ,   7
  11.0000 , 0.503875 , 0.000721 ,   8
  11.0000 , 0.503968 , 0.000721 ,   9
  11.0000 , 0.503898 , 0.000721 ,  10
  11.0000 , 0.503871 , 0.000721 ,  11
  11.0000 , 0.504015 , 0.000721 ,  12
  11.0000 , 0.504078 , 0.000721 ,  13
  11.0000 , 0.503971 , 0.000721 ,  14
  11.0000 , 0.503917 , 0.000721 ,  15
  11.0000 , 0.503988 , 0.000721 ,  16
  11.0000 , 0.503958 , 0.000721 ,  17
  11.0000 , 0.503901 , 0.000721 ,  18
  11.0000 , 0.503939 , 0.000721 ,  19
  11.0000 , 0.503903 , 0.000721 ,  20
  11.0000 , 0.503785 , 0.000721 ,  21
  11.0000 , 0.503920 , 0.000721 ,  22
  11.0000 , 0.503907 , 0.000721 ,  23
  11.0000 , 0.503859 , 0.000721 ,  24
  11.0000 , 0.503812 , 0.000721 ,  25
  11.0000 , 0.503789 , 0.000721 ,  26
  11.0000 , 0.503868 , 0.000721 ,  27
  11.0000 , 0.503978 , 0.000721 ,  28
  11.0000 , 0.504065 , 0.000721 ,  29
  11.0000 , 0.503895 , 0.000721 ,  30
  11.0000 , 0.503960 , 0.000721 ,  31
  11.0000 , 0.503926 , 0.000721 ,  32
  11.0000 , 0.503895 , 0.000721 ,  33
  11.0000 , 0.503957 , 0.000721 ,  34
  11.0000 , 0.503873 , 0.000721 ,  35
  11.0000 , 0.503928 , 0.000721 ,  36
  11.0000 , 0.503878 , 0.000721 ,  37
  11.0000 , 0.503915 , 0.000721 ,  38
  11.0000 , 0.503865 , 0.000721 ,  39
  11.0000 , 0.504082 , 0.000721 ,  40
  11.0000 , 0.503808 , 0.000721 ,  41
  11.0000 , 0.503957 , 0.000721 ,  42
  11.0000 , 0.503953 , 0.000721 ,  43
  11.0000 , 0.503902 , 0.000721 ,  44
  11.0000 , 0.503855 , 0.000721 ,  45
  11.0000 , 0.503949 , 0.000721 ,  46
  11.0000 , 0.504128 , 0.000721 ,  47
  11.0000 , 0.503800 , 0.000721 ,  48
  11.0000 , 0.503900 , 0.000721 ,  49
  11.0000 , 0.503911 , 0.000721 ,  50
  11.0000 , 0.503836 , 0.000721 ,  51
  11.0000 , 0.504040 , 0.000721 ,  52
  11.0000 , 0.503898 , 0.000721 ,  53
  11.0000 , 0.503890 , 0.000721 ,  54
  11.0000 , 0.503964 , 0.000721 ,  55
  11.0000 , 0.503896 , 0.000721 ,  56
  11.0000 , 0.503918 , 0.000721 ,  57
  11.0000 , 0.504070 , 0.000721 ,  58
  11.0000 , 0.504024 , 0.000721 ,  59
  11.0000 , 0.503893 , 0.000721 ,  60
  11.0000 , 0.503993 , 0.000721 ,  61
  11.0000 , 0.503980 , 0.000721 ,  62
  11.0000 , 0.503872 , 0.000721 ,  63
  11.0000 , 0.503953 , 0.000721 ,  64
  11.0000 , 0.504047 , 0.000721 ,  65
  11.0000 , 0.504041 , 0.000721 ,  66
  11.0000 , 0.504057 , 0.000721 ,  67
  11.0000 , 0.503922 , 0.000721 ,  68
  11.0000 , 0.503960 , 0.000721 ,  69
  11.0000 , 0.503861 , 0.000721 ,  70
  11.0000 , 0.503874 , 0.000721 ,  71
  11.0000 , 0.503808 , 0.000721 ,  72
  11.0000 , 0.503964 , 0.000721 ,  73
  11.0000 , 0.503968 , 0.000721 ,  74
  11.0000 , 0.504045 , 0.000721 ,  75
  11.0000 , 0.503953 , 0.000721 ,  76
  11.0000 , 0.503923 , 0.000721 ,  77
  11.0000 , 0.503833 , 0.000721 ,  78
  11.0000 , 0.503742 , 0.000721 ,  79
  11.0000 , 0.503961 , 0.000721 ,  80
  11.0000 , 0.503906 , 0.000721 ,  81
  11.0000 , 0.503996 , 0.000721 ,  82
  11.0000 , 0.503921 , 0.000721 ,  83
  11.0000 , 0.503891 , 0.000721 ,  84
  11.0000 , 0.503946 , 0.000721 ,  85
  11.0000 , 0.503843 , 0.000721 ,  86
  11.0000 , 0.503976 , 0.000721 ,  87
  11.0000 , 0.503975 , 0.000721 ,  88
  11.0000 , 0.503954 , 0.000721 ,  89
  11.0000 , 0.503933 , 0.000721 ,  90
  11.0000 , 0.503898 , 0.000721 ,  91
  11.0000 , 0.503903 , 0.000721 ,  92
  11.0000 , 0.503990 , 0.000721 ,  93
  11.0000 , 0.503956 , 0.000721 ,  94
  11.0000 , 0.503941 , 0.000721 ,  95
  11.0000 , 0.503870 , 0.000721 ,  96
  11.0000 , 0.503883 , 0.000721 ,  97
  11.0000 , 0.503822 , 0.000721 ,  98
  11.0000 , 0.503889 , 0.000721 ,  99
  11.0000 , 0.503860 , 0.000721 , 100
  11.0454 , 0.504464 , 0.000810 ,   0
  11.0454 , 0.504528 , 0.000810 ,   1
  11.0454 , 0.504510 , 0.000810 ,   2
  11.0454 , 0.504547 , 0.000810 ,   3
  11.0454 , 0.504570 , 0.000810 ,   4
  11.0454 , 0.504555 , 0.000810 ,   5
  11.0454 , 0.504542 , 0.000810 ,   6
  11.0454 , 0.504307 , 0.000810 ,   7
  11.0454 , 0.504408 , 0.000810 ,   8
  11.0454 , 0.504490 , 0.000810 ,   9
  11.0454 , 0.504397 , 0.000810 ,  10
  11.0454 , 0.504433 , 0.000810 ,  11
  11.0454 , 0.504604 , 0.000810 ,  12
  11.0454 , 0.504613 , 0.000810 ,  13
  11.0454 , 0.504543 , 0.000810 ,  14
  11.0454 , 0.504448 , 0.000810 ,  15
  11.0454 , 0.504560 , 0.000810 ,  16
  11.0454 , 0.504478 , 0.000810 ,  17
  11.0454 , 0.504474 , 0.000810 ,  18
  11.0454 , 0.504481 , 0.000810 ,  19
  11.0454 , 0.504423 , 0.000810 ,  20
  11.0454 , 0.504321 , 0.000810 ,  21
  11.0454 , 0.504421 , 0.000810 ,  22
  11.0454 , 0.504445 , 0.000810 ,  23
  11.0454 , 0.504364 , 0.000810 ,  24
  11.0454 , 0.504413 , 0.000810 ,  25
  11.0454 , 0.504263 , 0.000810 ,  26
  11.0454 , 0.504445 , 0.000810 ,  27
  11.0454 , 0.504475 , 0.000810 ,  28
  11.0454 , 0.504600 , 0.000810 ,  29
  11.0454 , 0.504441 , 0.000810 ,  30
  11.0454 , 0.504459 , 0.000810 ,  31
  11.0454 , 0.504475 , 0.000810 ,  32
  11.0454 , 0.504397 , 0.000810 ,  33
  11.0454 , 0.504509 , 0.000810 ,  34
  11.0454 , 0.504350 , 0.000810 ,  35
  11.0454 , 0.504465 , 0.000810 ,  36
  11.0454 , 0.504385 , 0.000810 ,  37
  11.0454 , 0.504500 , 0.000810 ,  38
  11.0454 , 0.504353 , 0.000810 ,  39
  11.0454 , 0.504630 , 0.000810 ,  40
  11.0454 , 0.504375 , 0.000810 ,  41
  11.0454 , 0.504411 , 0.000810 ,  42
  11.0454 , 0.504541 , 0.000810 ,  43
  11.0454 , 0.504412 , 0.000810 ,  44
  11.0454 , 0.504410 , 0.000810 ,  45
  11.0454 , 0.504484 , 0.000810 ,  46
  11.0454 , 0.504657 , 0.000810 ,  47
  11.0454 , 0.504299 , 0.000810 ,  48
  11.0454 , 0.504452 , 0.000810 ,  49
  11.0454 , 0.504440 , 0.000810 ,  50
  11.0454 , 0.504352 , 0.000810 ,  51
  11.0454 , 0.504564 , 0.000810 ,  52
  11.0454 , 0.504445 , 0.000810 ,  53
  11.0454 , 0.504450 , 0.000810 ,  54
  11.0454 , 0.504499 , 0.000810 ,  55
  11.0454 , 0.504396 , 0.000810 ,  56
  11.0454 , 0.504512 , 0.000810 ,  57
  11.0454 , 0.504595 , 0.000810 ,  58
  11.0454 , 0.504528 , 0.000810 ,  59
  11.0454 , 0.504415 , 0.000810 ,  60
  11.0454 , 0.504570 , 0.000810 ,  61
  11.0454 , 0.504533 , 0.000810 ,  62
  11.0454 , 0.504428 , 0.000810 ,  63
  11.0454 , 0.504478 , 0.000810 ,  64
  11.0454 , 0.504571 , 0.000810 ,  65
  11.0454 , 0.504585 , 0.000810 ,  66
  11.0454 , 0.504598 , 0.000810 ,  67
  11.0454 , 0.504480 , 0.000810 ,  68
  11.0454 , 0.504513 , 0.000810 ,  69
  11.0454 , 0.504359 , 0.000810 ,  70
  11.0454 , 0.504414 , 0.000810 ,  71
  11.0454 , 0.504337 , 0.000810 ,  72
  11.0454 , 0.504518 , 0.000810 ,  73
  11.0454 , 0.504487 , 0.000810 ,  74
  11.0454 , 0.504557 , 0.000810 ,  75
  11.0454 , 0.504445 , 0.000810 ,  76
  11.0454 , 0.504417 , 0.000810 ,  77
  11.0454 , 0.504353 , 0.000810 ,  78
  11.0454 , 0.504267 , 0.000810 ,  79
  11.0454 , 0.504492 , 0.000810 ,  80
  11.0454 , 0.504419 , 0.000810 ,  81
  11.0454 , 0.504525 , 0.000810 ,  82
  11.0454 , 0.504489 , 0.000810 ,  83
  11.0454 , 0.504424 , 0.000810 ,  84
  11.0454 , 0.504493 , 0.000810 ,  85
  11.0454 , 0.504351 , 0.000810 ,  86
  11.0454 , 0.504516 , 0.000810 ,  87
  11.0454 , 0.504547 , 0.000810 ,  88
  11.0454 , 0.504470 , 0.000810 ,  89
  11.0454 , 0.504448 , 0.000810 ,  90
  11.0454 , 0.504437 , 0.000810 ,  91
  11.0454 , 0.504348 , 0.000810 ,  92
  11.0454 , 0.504487 , 0.000810 ,  93
  11.0454 , 0.504452 , 0.000810 ,  94
  11.0454 , 0.504462 , 0.000810 ,  95
  11.0454 , 0.504481 , 0.000810 ,  96
  11.0454 , 0.504461 , 0.000810 ,  97
  11.0454 , 0.504359 , 0.000810 ,  98
  11.0454 , 0.504467 , 0.000810 ,  99
  11.0454 , 0.504424 , 0.000810 , 100
  11.0905 , 0.505122 , 0.000876 ,   0
  11.0905 , 0.505102 , 0.000876 ,   1
  11.0905 , 0.505218 , 0.000876 ,   2
  11.0905 , 0.505183 , 0.000876 ,   3
  11.0905 , 0.505251 , 0.000876 ,   4
  11.0905 , 0.505182 , 0.000876 ,   5
  11.0905 , 0.505216 , 0.000876 ,   6
  11.0905 , 0.504989 , 0.000876 ,   7
  11.0905 , 0.505062 , 0.000876 ,   8
  11.0905 , 0.505182 , 0.000876 ,   9
  11.0905 , 0.505062 , 0.000876 ,  10
  11.0905 , 0.505107 , 0.000876 ,  11
  11.0905 , 0.505218 , 0.000876 ,  12
  11.0905 , 0.505309 , 0.000876 ,  13
  11.0905 , 0.505187 , 0.000876 ,  14
  11.0905 , 0.505100 , 0.000876 ,  15
  11.0905 , 0.505223 , 0.000876 ,  16
  11.0905 , 0.505173 , 0.000876 ,  17
  11.0905 , 0.505099 , 0.000876 ,  18
  11.0905 , 0.505159 , 0.000876 ,  19
  11.0905 , 0.505013 , 0.000876 ,  20
  11.0905 , 0.504981 , 0.000876 ,  21
  11.0905 , 0.505145 , 0.000876 ,  22
  11.0905 , 0.505051 , 0.000876 ,  23
  11.0905 , 0.505006 , 0.000876 ,  24
  11.0905 , 0.504994 , 0.000876 ,  25
  11.0905 , 0.504974 , 0.000876 ,  26
  11.0905 , 0.505087 , 0.000876 ,  27
  11.0905 , 0.505181 , 0.000876 ,  28
  11.0905 , 0.505303 , 0.000876 ,  29
  11.0905 , 0.505044 , 0.000876 ,  30
  11.0905 , 0.505103 , 0.000876 ,  31
  11.0905 , 0.505083 , 0.000876 ,  32
  11.0905 , 0.504974 , 0.000876 ,  33
  11.0905 , 0.505159 , 0.000876 ,  34
  11.0905 , 0.505051 , 0.000876 ,  35
  11.0905 , 0.505057 , 0.000876 ,  36
  11.0905 , 0.505047 , 0.000876 ,  37
  11.0905 , 0.505127 , 0.000876 ,  38
  11.0905 , 0.505032 , 0.000876 ,  39
  11.0905 , 0.505354 , 0.000876 ,  40
  11.0905 , 0.505035 , 0.000876 ,  41
  11.0905 , 0.505183 , 0.000876 ,  42
  11.0905 , 0.505126 , 0.000876 ,  43
  11.0905 , 0.505049 , 0.000876 ,  44
  11.0905 , 0.505020 , 0.000876 ,  45
  11.0905 , 0.505127 , 0.000876 ,  46
  11.0905 , 0.505334 , 0.000876 ,  47
  11.0905 , 0.504932 , 0.000876 ,  48
  11.0905 , 0.505098 , 0.000876 ,  49
  11.0905 , 0.505071 , 0.000876 ,  50
  11.0905 , 0.505043 , 0.000876 ,  51
  11.0905 , 0.505233 , 0.000876 ,  52
  11.0905 , 0.505064 , 0.000876 ,  53
  11.0905 , 0.505091 , 0.000876 ,  54
  11.0905 , 0.505116 , 0.000876 ,  55
  11.0905 , 0.505071 , 0.000876 ,  56
  11.0905 , 0.505162 , 0.000876 ,  57
  11.0905 , 0.505241 , 0.000876 ,  58
  11.0905 , 0.505263 , 0.000876 ,  59
  11.0905 , 0.505054 , 0.000876 ,  60
  11.0905 , 0.505183 , 0.000876 ,  61
  11.0905 , 0.505164 , 0.000876 ,  62
  11.0905 , 0.505055 , 0.000876 ,  63
  11.0905 , 0.505164 , 0.000876 ,  64
  11.0905 , 0.505240 , 0.000876 ,  65
  11.0905 , 0.505202 , 0.000876 ,  66
  11.0905 , 0.505273 , 0.000876 ,  67
  11.0905 , 0.505068 , 0.000876 ,  68
  11.0905 , 0.505173 , 0.000876 ,  69
  11.0905 , 0.505077 , 0.000876 ,  70
  11.0905 , 0.505096 , 0.000876 ,  71
  11.0905 , 0.504959 , 0.000876 ,  72
  11.0905 , 0.505228 , 0.000876 ,  73
  11.0905 , 0.505163 , 0.000876 ,  74
  11.0905 , 0.505196 , 0.000876 ,  75
  11.0905 , 0.505142 , 0.000876 ,  76
  11.0905 , 0.505097 , 0.000876 ,  77
  11.0905 , 0.505055 , 0.000876 ,  78
  11.0905 , 0.504935 , 0.000876 ,  79
  11.0905 , 0.505153 , 0.000876 ,  80
  11.0905 , 0.505072 , 0.000876 ,  81
  11.0905 , 0.505238 , 0.000876 ,  82
  11.0905 , 0.505105 , 0.000876 ,  83
  11.0905 , 0.505054 , 0.000876 ,  84
  11.0905 , 0.505146 , 0.000876 ,  85
  11.0905 , 0.505036 , 0.000876 ,  86
  11.0905 , 0.505165 , 0.000876 ,  87
  11.0905 , 0.505175 , 0.000876 ,  88
  11.0905 , 0.505172 , 0.000876 ,  89
  11.0905 , 0.505150 , 0.000876 ,  90
  11.0905 , 0.505035 , 0.000876 ,  91
  11.0905 , 0.505097 , 0.000876 ,  92
  11.0905 , 0.505223 , 0.000876 ,  93
  11.0905 , 0.505160 , 0.000876 ,  94
  11.0905 , 0.505158 , 0.000876 ,  95
  11.0905 , 0.505095 , 0.000876 ,  96
  11.0905 , 0.505099 , 0.000876 ,  97
  11.0905 , 0.505024 , 0.000876 ,  98
  11.0905 , 0.505099 , 0.000876 ,  99
  11.0905 , 0.505069 , 0.000876 , 100
  11.1803 , 0.506960 , 0.000865 ,   0
  11.1803 , 0.507037 , 0.000865 ,   1
  11.1803 , 0.507025 , 0.000865 ,   2
  11.1803 , 0.507017 , 0.000865 ,   3
  11.1803 , 0.507041 , 0.000865 ,   4
  11.1803 , 0.507044 , 0.000865 ,   5
  11.1803 , 0.506963 , 0.000865 ,   6
  11.1803 , 0.506752 , 0.000865 ,   7
  11.1803 , 0.506906 , 0.000865 ,   8
  11.1803 , 0.507051 , 0.000865 ,   9
  11.1803 , 0.506959 , 0.000865 ,  10
  11.1803 , 0.506919 , 0.000865 ,  11
  11.1803 , 0.507100 , 0.000865 ,  12
  11.1803 , 0.507120 , 0.000865 ,  13
  11.1803 , 0.507007 , 0.000865 ,  14
  11.1803 , 0.506909 , 0.000865 ,  15
  11.1803 , 0.506989 , 0.000865 ,  16
  11.1803 , 0.506939 , 0.000865 ,  17
  11.1803 , 0.506972 , 0.000865 ,  18
  11.1803 , 0.506974 , 0.000865 ,  19
  11.1803 , 0.506883 , 0.000865 ,  20
  11.1803 , 0.506834 , 0.000865 ,  21
  11.1803 , 0.506941 , 0.000865 ,  22
  11.1803 , 0.506963 , 0.000865 ,  23
  11.1803 , 0.506843 , 0.000865 ,  24
  11.1803 , 0.506933 , 0.000865 ,  25
  11.1803 , 0.506757 , 0.000865 ,  26
  11.1803 , 0.506950 , 0.000865 ,  27
  11.1803 , 0.506986 , 0.000865 ,  28
  11.1803 , 0.507081 , 0.000865 ,  29
  11.1803 , 0.506920 , 0.000865 ,  30
  11.1803 , 0.506947 , 0.000865 ,  31
  11.1803 , 0.506953 , 0.000865 ,  32
  11.1803 , 0.506878 , 0.000865 ,  33
  11.1803 , 0.507018 , 0.000865 ,  34
  11.1803 , 0.506874 , 0.000865 ,  35
  11.1803 , 0.506936 , 0.000865 ,  36
  11.1803 , 0.506866 , 0.000865 ,  37
  11.1803 , 0.507002 , 0.000865 ,  38
  11.1803 , 0.506832 , 0.000865 ,  39
  11.1803 , 0.507163 , 0.000865 ,  40
  11.1803 , 0.506916 , 0.000865 ,  41
  11.1803 , 0.506956 , 0.000865 ,  42
  11.1803 , 0.507062 , 0.000865 ,  43
  11.1803 , 0.506943 , 0.000865 ,  44
  11.1803 , 0.506891 , 0.000865 ,  45
  11.1803 , 0.506981 , 0.000865 ,  46
  11.1803 , 0.507197 , 0.000865 ,  47
  11.1803 , 0.506759 , 0.000865 ,  48
  11.1803 , 0.506939 , 0.000865 ,  49
  11.1803 , 0.506943 , 0.000865 ,  50
  11.1803 , 0.506853 , 0.000865 ,  51
  11.1803 , 0.507035 , 0.000865 ,  52
  11.1803 , 0.506932 , 0.000865 ,  53
  11.1803 , 0.506944 , 0.000865 ,  54
  11.1803 , 0.506970 , 0.000865 ,  55
  11.1803 , 0.506875 , 0.000865 ,  56
  11.1803 , 0.506985 , 0.000865 ,  57
  11.1803 , 0.507040 , 0.000865 ,  58
  11.1803 , 0.507040 , 0.000865 ,  59
  11.1803 , 0.506851 , 0.000865 ,  60
  11.1803 , 0.507076 , 0.000865 ,  61
  11.1803 , 0.507036 , 0.000865 ,  62
  11.1803 , 0.506955 , 0.000865 ,  63
  11.1803 , 0.507013 , 0.000865 ,  64
  11.1803 , 0.507113 , 0.000865 ,  65
  11.1803 , 0.507096 , 0.000865 ,  66
  11.1803 , 0.507057 , 0.000865 ,  67
  11.1803 , 0.506942 , 0.000865 ,  68
  11.1803 , 0.507030 , 0.000865 ,  69
  11.1803 , 0.506898 , 0.000865 ,  70
  11.1803 , 0.506961 , 0.000865 ,  71
  11.1803 , 0.506840 , 0.000865 ,  72
  11.1803 , 0.506980 , 0.000865 ,  73
  11.1803 , 0.507003 , 0.000865 ,  74
  11.1803 , 0.506993 , 0.000865 ,  75
  11.1803 , 0.506988 , 0.000865 ,  76
  11.1803 , 0.506893 , 0.000865 ,  77
  11.1803 , 0.506813 , 0.000865 ,  78
  11.1803 , 0.506741 , 0.000865 ,  79
  11.1803 , 0.507020 , 0.000865 ,  80
  11.1803 , 0.506967 , 0.000865 ,  81
  11.1803 , 0.507071 , 0.000865 ,  82
  11.1803 , 0.506976 , 0.000865 ,  83
  11.1803 , 0.506912 , 0.000865 ,  84
  11.1803 , 0.507004 , 0.000865 ,  85
  11.1803 , 0.506772 , 0.000865 ,  86
  11.1803 , 0.507030 , 0.000865 ,  87
  11.1803 , 0.507020 , 0.000865 ,  88
  11.1803 , 0.506984 , 0.000865 ,  89
  11.1803 , 0.506926 , 0.000865 ,  90
  11.1803 , 0.506927 , 0.000865 ,  91
  11.1803 , 0.506907 , 0.000865 ,  92
  11.1803 , 0.506946 , 0.000865 ,  93
  11.1803 , 0.506984 , 0.000865 ,  94
  11.1803 , 0.507016 , 0.000865 ,  95
  11.1803 , 0.506911 , 0.000865 ,  96
  11.1803 , 0.506973 , 0.000865 ,  97
  11.1803 , 0.506862 , 0.000865 ,  98
  11.1803 , 0.507001 , 0.000865 ,  99
  11.1803 , 0.506893 , 0.000865 , 100
  11.2250 , 0.507822 , 0.000881 ,   0
  11.2250 , 0.507922 , 0.000881 ,   1
  11.2250 , 0.507874 , 0.000881 ,   2
  11.2250 , 0.507877 , 0.000881 ,   3
  11.2250 , 0.507914 , 0.000881 ,   4
  11.2250 , 0.507943 , 0.000881 ,   5
  11.2250 , 0.507818 , 0.000881 ,   6
  11.2250 , 0.507604 , 0.000881 ,   7
  11.2250 , 0.507772 , 0.000881 ,   8
  11.2250 , 0.507910 , 0.000881 ,   9
  11.2250 , 0.507779 , 0.000881 ,  10
  11.2250 , 0.507803 , 0.000881 ,  11
  11.2250 , 0.507922 , 0.000881 ,  12
  11.2250 , 0.507987 , 0.000881 ,  13
  11.2250 , 0.507894 , 0.000881 ,  14
  11.2250 , 0.507762 , 0.000881 ,  15
  11.2250 , 0.507809 , 0.000881 ,  16
  11.2250 , 0.507819 , 0.000881 ,  17
  11.2250 , 0.507837 , 0.000881 ,  18
  11.2250 , 0.507857 , 0.000881 ,  19
  11.2250 , 0.507793 , 0.000881 ,  20
  11.2250 , 0.507638 , 0.000881 ,  21
  11.2250 , 0.507763 , 0.000881 ,  22
  11.2250 , 0.507832 , 0.000881 ,  23
  11.2250 , 0.507715 , 0.000881 ,  24
  11.2250 , 0.507828 , 0.000881 ,  25
  11.2250 , 0.507588 , 0.000881 ,  26
  11.2250 , 0.507827 , 0.000881 ,  27
  11.2250 , 0.507869 , 0.000881 ,  28
  11.2250 , 0.507948 , 0.000881 ,  29
  11.2250 , 0.507748 , 0.000881 ,  30
  11.2250 , 0.507827 , 0.000881 ,  31
  11.2250 , 0.507847 , 0.000881 ,  32
  11.2250 , 0.507733 , 0.000881 ,  33
  11.2250 , 0.507874 , 0.000881 ,  34
  11.2250 , 0.507695 , 0.000881 ,  35
  11.2250 , 0.507815 , 0.000881 ,  36
  11.2250 , 0.507755 , 0.000881 ,  37
  11.2250 , 0.507874 , 0.000881 ,  38
  11.2250 , 0.507671 , 0.000881 ,  39
  11.2250 , 0.508025 , 0.000881 ,  40
  11.2250 , 0.507806 , 0.000881 ,  41
  11.2250 , 0.507778 , 0.000881 ,  42
  11.2250 , 0.507939 , 0.000881 ,  43
  11.2250 , 0.507801 , 0.000881 ,  44
  11.2250 , 0.507753 , 0.000881 ,  45
  11.2250 , 0.507844 , 0.000881 ,  46
  11.2250 , 0.508056 , 0.000881 ,  47
  11.2250 , 0.507656 , 0.000881 ,  48
  11.2250 , 0.507810 , 0.000881 ,  49
  11.2250 , 0.507839 , 0.000881 ,  50
  11.2250 , 0.507700 , 0.000881 ,  51
  11.2250 , 0.507893 , 0.000881 ,  52
  11.2250 , 0.507780 , 0.000881 ,  53
  11.2250 , 0.507812 , 0.000881 ,  54
  11.2250 , 0.507841 , 0.000881 ,  55
  11.2250 , 0.507677 , 0.000881 ,  56
  11.2250 , 0.507843 , 0.000881 ,  57
  11.2250 , 0.507912 , 0.000881 ,  58
  11.2250 , 0.507869 , 0.000881 ,  59
  11.2250 , 0.507742 , 0.000881 ,  60
  11.2250 , 0.507958 , 0.000881 ,  61
  11.2250 , 0.507899 , 0.000881 ,  62
  11.2250 , 0.507825 , 0.000881 ,  63
  11.2250 , 0.507848 , 0.000881 ,  64
  11.2250 , 0.507968 , 0.000881 ,  65
  11.2250 , 0.507896 , 0.000881 ,  66
  11.2250 , 0.507856 , 0.000881 ,  67
  11.2250 , 0.507804 , 0.000881 ,  68
  11.2250 , 0.507884 , 0.000881 ,  69
  11.2250 , 0.507720 , 0.000881 ,  70
  11.2250 , 0.507813 , 0.000881 ,  71
  11.2250 , 0.507724 , 0.000881 ,  72
  11.2250 , 0.507784 , 0.000881 ,  73
  11.2250 , 0.507841 , 0.000881 ,  74
  11.2250 , 0.507855 , 0.000881 ,  75
  11.2250 , 0.507821 , 0.000881 ,  76
  11.2250 , 0.507760 , 0.000881 ,  77
  11.2250 , 0.507669 , 0.000881 ,  78
  11.2250 , 0.507582 , 0.000881 ,  79
  11.2250 , 0.507876 , 0.000881 ,  80
  11.2250 , 0.507851 , 0.000881 ,  81
  11.2250 , 0.507941 , 0.000881 ,  82
  11.2250 , 0.507820 , 0.000881 ,  83
  11.2250 , 0.507803 , 0.000881 ,  84
  11.2250 , 0.507871 , 0.000881 ,  85
  11.2250 , 0.507691 , 0.000881 ,  86
  11.2250 , 0.507893 , 0.000881 ,  87
  11.2250 , 0.507897 , 0.000881 ,  88
  11.2250 , 0.507865 , 0.000881 ,  89
  11.2250 , 0.507815 , 0.000881 ,  90
  11.2250 , 0.507817 , 0.000881 ,  91
  11.2250 , 0.507773 , 0.000881 ,  92
  11.2250 , 0.507811 , 0.000881 ,  93
  11.2250 , 0.507863 , 0.000881 ,  94
  11.2250 , 0.507900 , 0.000881 ,  95
  11.2250 , 0.507833 , 0.000881 ,  96
  11.2250 , 0.507838 , 0.000881 ,  97
  11.2250 , 0.507765 , 0.000881 ,  98
  11.2250 , 0.507851 , 0.000881 ,  99
  11.2250 , 0.507727 , 0.000881 , 100
  11.3137 , 0.509358 , 0.000979 ,   0
  11.3137 , 0.509517 , 0.000979 ,   1
  11.3137 , 0.509340 , 0.000979 ,   2
  11.3137 , 0.509270 , 0.000979 ,   3
  11.3137 , 0.509568 , 0.000979 ,   4
  11.3137 , 0.509352 , 0.000979 ,   5
  11.3137 , 0.509499 , 0.000979 ,   6
  11.3137 , 0.509222 , 0.000979 ,   7
  11.3137 , 0.509259 , 0.000979 ,   8
  11.3137 , 0.509382 , 0.000979 ,   9
  11.3137 , 0.509373 , 0.000979 ,  10
  11.3137 , 0.509434 , 0.000979 ,  11
  11.3137 , 0.509379 , 0.000979 ,  12
  11.3137 , 0.509511 , 0.000979 ,  13
  11.3137 , 0.509465 , 0.000979 ,  14
  11.3137 , 0.509340 , 0.000979 ,  15
  11.3137 , 0.509249 , 0.000979 ,  16
  11.3137 , 0.509175 , 0.000979 ,  17
  11.3137 , 0.509443 , 0.000979 ,  18
  11.3137 , 0.509470 , 0.000979 ,  19
  11.3137 , 0.509498 , 0.000979 ,  20
  11.3137 , 0.509274 , 0.000979 ,  21
  11.3137 , 0.509305 , 0.000979 ,  22
  11.3137 , 0.509356 , 0.000979 ,  23
  11.3137 , 0.509268 , 0.000979 ,  24
  11.3137 , 0.509372 , 0.000979 ,  25
  11.3137 , 0.509169 , 0.000979 ,  26
  11.3137 , 0.509338 , 0.000979 ,  27
  11.3137 , 0.509367 , 0.000979 ,  28
  11.3137 , 0.509492 , 0.000979 ,  29
  11.3137 , 0.509327 , 0.000979 ,  30
  11.3137 , 0.509332 , 0.000979 ,  31
  11.3137 , 0.509418 , 0.000979 ,  32
  11.3137 , 0.509264 , 0.000979 ,  33
  11.3137 , 0.509448 , 0.000979 ,  34
  11.3137 , 0.509351 , 0.000979 ,  35
  11.3137 , 0.509452 , 0.000979 ,  36
  11.3137 , 0.509334 , 0.000979 ,  37
  11.3137 , 0.509230 , 0.000979 ,  38
  11.3137 , 0.509290 , 0.000979 ,  39
  11.3137 , 0.509490 , 0.000979 ,  40
  11.3137 , 0.509364 , 0.000979 ,  41
  11.3137 , 0.509345 , 0.000979 ,  42
  11.3137 , 0.509515 , 0.000979 ,  43
  11.3137 , 0.509391 , 0.000979 ,  44
  11.3137 , 0.509234 , 0.000979 ,  45
  11.3137 , 0.509280 , 0.000979 ,  46
  11.3137 , 0.509479 , 0.000979 ,  47
  11.3137 , 0.509220 , 0.000979 ,  48
  11.3137 , 0.509345 , 0.000979 ,  49
  11.3137 , 0.509292 , 0.000979 ,  50
  11.3137 , 0.509283 , 0.000979 ,  51
  11.3137 , 0.509478 , 0.000979 ,  52
  11.3137 , 0.509382 , 0.000979 ,  53
  11.3137 , 0.509367 , 0.000979 ,  54
  11.3137 , 0.509201 , 0.000979 ,  55
  11.3137 , 0.509347 , 0.000979 ,  56
  11.3137 , 0.509399 , 0.000979 ,  57
  11.3137 , 0.509362 , 0.000979 ,  58
  11.3137 , 0.509404 , 0.000979 ,  59
  11.3137 , 0.509342 , 0.000979 ,  60
  11.3137 , 0.509437 , 0.000979 ,  61
  11.3137 , 0.509411 , 0.000979 ,  62
  11.3137 , 0.509178 , 0.000979 ,  63
  11.3137 , 0.509389 , 0.000979 ,  64
  11.3137 , 0.509554 , 0.000979 ,  65
  11.3137 , 0.509454 , 0.000979 ,  66
  11.3137 , 0.509382 , 0.000979 ,  67
  11.3137 , 0.509410 , 0.000979 ,  68
  11.3137 , 0.509537 , 0.000979 ,  69
  11.3137 , 0.509151 , 0.000979 ,  70
  11.3137 , 0.509329 , 0.000979 ,  71
  11.3137 , 0.509275 , 0.000979 ,  72
  11.3137 , 0.509404 , 0.000979 ,  73
  11.3137 , 0.509256 , 0.000979 ,  74
  11.3137 , 0.509387 , 0.000979 ,  75
  11.3137 , 0.509307 , 0.000979 ,  76
  11.3137 , 0.509241 , 0.000979 ,  77
  11.3137 , 0.509314 , 0.000979 ,  78
  11.3137 , 0.509187 , 0.000979 ,  79
  11.3137 , 0.509397 , 0.000979 ,  80
  11.3137 , 0.509422 , 0.000979 ,  81
  11.3137 , 0.509456 , 0.000979 ,  82
  11.3137 , 0.509307 , 0.000979 ,  83
  11.3137 , 0.509202 , 0.000979 ,  84
  11.3137 , 0.509388 , 0.000979 ,  85
  11.3137 , 0.509302 , 0.000979 ,  86
  11.3137 , 0.509449 , 0.000979 ,  87
  11.3137 , 0.509555 , 0.000979 ,  88
  11.3137 , 0.509412 , 0.000979 ,  89
  11.3137 , 0.509374 , 0.000979 ,  90
  11.3137 , 0.509474 , 0.000979 ,  91
  11.3137 , 0.509345 , 0.000979 ,  92
  11.3137 , 0.509327 , 0.000979 ,  93
  11.3137 , 0.509209 , 0.000979 ,  94
  11.3137 , 0.509291 , 0.000979 ,  95
  11.3137 , 0.509211 , 0.000979 ,  96
  11.3137 , 0.509402 , 0.000979 ,  97
  11.3137 , 0.509186 , 0.000979 ,  98
  11.3137 , 0.509380 , 0.000979 ,  99
  11.3137 , 0.509351 , 0.000979 , 100
  11.3578 , 0.510634 , 0.000876 ,   0
  11.3578 , 0.510731 , 0.000876 ,   1
  11.3578 , 0.510710 , 0.000876 ,   2
  11.3578 , 0.510640 , 0.000876 ,   3
  11.3578 , 0.510786 , 0.000876 ,   4
  11.3578 , 0.510688 , 0.000876 ,   5
  11.3578 , 0.510703 , 0.000876 ,   6
  11.3578 , 0.510415 , 0.000876 ,   7
  11.3578 , 0.510572 , 0.000876 ,   8
  11.3578 , 0.510689 , 0.000876 ,   9
  11.3578 , 0.510591 , 0.000876 ,  10
  11.3578 , 0.510636 , 0.000876 ,  11
  11.3578 , 0.510745 , 0.000876 ,  12
  11.3578 , 0.510812 , 0.000876 ,  13
  11.3578 , 0.510747 , 0.000876 ,  14
  11.3578 , 0.510586 , 0.000876 ,  15
  11.3578 , 0.510672 , 0.000876 ,  16
  11.3578 , 0.510571 , 0.000876 ,  17
  11.3578 , 0.510645 , 0.000876 ,  18
  11.3578 , 0.510703 , 0.000876 ,  19
  11.3578 , 0.510612 , 0.000876 ,  20
  11.3578 , 0.510479 , 0.000876 ,  21
  11.3578 , 0.510586 , 0.000876 ,  22
  11.3578 , 0.510635 , 0.000876 ,  23
  11.3578 , 0.510543 , 0.000876 ,  24
  11.3578 , 0.510621 , 0.000876 ,  25
  11.3578 , 0.510417 , 0.000876 ,  26
  11.3578 , 0.510609 , 0.000876 ,  27
  11.3578 , 0.510643 , 0.000876 ,  28
  11.3578 , 0.510740 , 0.000876 ,  29
  11.3578 , 0.510561 , 0.000876 ,  30
  11.3578 , 0.510641 , 0.000876 ,  31
  11.3578 , 0.510642 , 0.000876 ,  32
  11.3578 , 0.510541 , 0.000876 ,  33
  11.3578 , 0.510690 , 0.000876 ,  34
  11.3578 , 0.510535 , 0.000876 ,  35
  11.3578 , 0.510671 , 0.000876 ,  36
  11.3578 , 0.510524 , 0.000876 ,  37
  11.3578 , 0.510659 , 0.000876 ,  38
  11.3578 , 0.510509 , 0.000876 ,  39
  11.3578 , 0.510880 , 0.000876 ,  40
  11.3578 , 0.510633 , 0.000876 ,  41
  11.3578 , 0.510588 , 0.000876 ,  42
  11.3578 , 0.510744 , 0.000876 ,  43
  11.3578 , 0.510592 , 0.000876 ,  44
  11.3578 , 0.510582 , 0.000876 ,  45
  11.3578 , 0.510642 , 0.000876 ,  46
  11.3578 , 0.510819 , 0.000876 ,  47
  11.3578 , 0.510461 , 0.000876 ,  48
  11.3578 , 0.510614 , 0.000876 ,  49
  11.3578 , 0.510611 , 0.000876 ,  50
  11.3578 , 0.510499 , 0.000876 ,  51
  11.3578 , 0.510763 , 0.000876 ,  52
  11.3578 , 0.510604 , 0.000876 ,  53
  11.3578 , 0.510620 , 0.000876 ,  54
  11.3578 , 0.510636 , 0.000876 ,  55
  11.3578 , 0.510501 , 0.000876 ,  56
  11.3578 , 0.510690 , 0.000876 ,  57
  11.3578 , 0.510717 , 0.000876 ,  58
  11.3578 , 0.510705 , 0.000876 ,  59
  11.3578 , 0.510534 , 0.000876 ,  60
  11.3578 , 0.510733 , 0.000876 ,  61
  11.3578 , 0.510728 , 0.000876 ,  62
  11.3578 , 0.510587 , 0.000876 ,  63
  11.3578 , 0.510648 , 0.000876 ,  64
  11.3578 , 0.510776 , 0.000876 ,  65
  11.3578 , 0.510735 , 0.000876 ,  66
  11.3578 , 0.510689 , 0.000876 ,  67
  11.3578 , 0.510616 , 0.000876 ,  68
  11.3578 , 0.510716 , 0.000876 ,  69
  11.3578 , 0.510534 , 0.000876 ,  70
  11.3578 , 0.510610 , 0.000876 ,  71
  11.3578 , 0.510575 , 0.000876 ,  72
  11.3578 , 0.510651 , 0.000876 ,  73
  11.3578 , 0.510615 , 0.000876 ,  74
  11.3578 , 0.510703 , 0.000876 ,  75
  11.3578 , 0.510604 , 0.000876 ,  76
  11.3578 , 0.510563 , 0.000876 ,  77
  11.3578 , 0.510532 , 0.000876 ,  78
  11.3578 , 0.510428 , 0.000876 ,  79
  11.3578 , 0.510683 , 0.000876 ,  80
  11.3578 , 0.510639 , 0.000876 ,  81
  11.3578 , 0.510732 , 0.000876 ,  82
  11.3578 , 0.510625 , 0.000876 ,  83
  11.3578 , 0.510585 , 0.000876 ,  84
  11.3578 , 0.510690 , 0.000876 ,  85
  11.3578 , 0.510517 , 0.000876 ,  86
  11.3578 , 0.510717 , 0.000876 ,  87
  11.3578 , 0.510738 , 0.000876 ,  88
  11.3578 , 0.510655 , 0.000876 ,  89
  11.3578 , 0.510627 , 0.000876 ,  90
  11.3578 , 0.510618 , 0.000876 ,  91
  11.3578 , 0.510566 , 0.000876 ,  92
  11.3578 , 0.510633 , 0.000876 ,  93
  11.3578 , 0.510626 , 0.000876 ,  94
  11.3578 , 0.510686 , 0.000876 ,  95
  11.3578 , 0.510583 , 0.000876 ,  96
  11.3578 , 0.510682 , 0.000876 ,  97
  11.3578 , 0.510512 , 0.000876 ,  98
  11.3578 , 0.510659 , 0.000876 ,  99
  11.3578 , 0.510566 , 0.000876 , 100
  11.4018 , 0.510221 , 0.001139 ,   0
  11.4018 , 0.510352 , 0.001139 ,   1
  11.4018 , 0.510200 , 0.001139 ,   2
  11.4018 , 0.510263 , 0.001139 ,   3
  11.4018 , 0.510383 , 0.001139 ,   4
  11.4018 , 0.510269 , 0.001139 ,   5
  11.4018 , 0.510251 , 0.001139 ,   6
  11.4018 , 0.509958 , 0.001139 ,   7
  11.4018 , 0.510146 , 0.001139 ,   8
  11.4018 , 0.510322 , 0.001139 ,   9
  11.4018 , 0.510191 , 0.001139 ,  10
  11.4018 , 0.510199 , 0.001139 ,  11
  11.4018 , 0.510271 , 0.001139 ,  12
  11.4018 , 0.510387 , 0.001139 ,  13
  11.4018 , 0.510294 , 0.001139 ,  14
  11.4018 , 0.510145 , 0.001139 ,  15
  11.4018 , 0.510038 , 0.001139 ,  16
  11.4018 , 0.510116 , 0.001139 ,  17
  11.4018 , 0.510351 , 0.001139 ,  18
  11.4018 , 0.510291 , 0.001139 ,  19
  11.4018 , 0.510286 , 0.001139 ,  20
  11.4018 , 0.510106 , 0.001139 ,  21
  11.4018 , 0.510151 , 0.001139 ,  22
  11.4018 , 0.510286 , 0.001139 ,  23
  11.4018 , 0.510017 , 0.001139 ,  24
  11.4018 , 0.510190 , 0.001139 ,  25
  11.4018 , 0.509939 , 0.001139 ,  26
  11.4018 , 0.510273 , 0.001139 ,  27
  11.4018 , 0.510275 , 0.001139 ,  28
  11.4018 , 0.510406 , 0.001139 ,  29
  11.4018 , 0.510204 , 0.001139 ,  30
  11.4018 , 0.510212 , 0.001139 ,  31
  11.4018 , 0.510291 , 0.001139 ,  32
  11.4018 , 0.510062 , 0.001139 ,  33
  11.4018 , 0.510274 , 0.001139 ,  34
  11.4018 , 0.510108 , 0.001139 ,  35
  11.4018 , 0.510190 , 0.001139 ,  36
  11.4018 , 0.510235 , 0.001139 ,  37
  11.4018 , 0.510167 , 0.001139 ,  38
  11.4018 , 0.510104 , 0.001139 ,  39
  11.4018 , 0.510431 , 0.001139 ,  40
  11.4018 , 0.510214 , 0.001139 ,  41
  11.4018 , 0.510242 , 0.001139 ,  42
  11.4018 , 0.510329 , 0.001139 ,  43
  11.4018 , 0.510182 , 0.001139 ,  44
  11.4018 , 0.510088 , 0.001139 ,  45
  11.4018 , 0.510231 , 0.001139 ,  46
  11.4018 , 0.510483 , 0.001139 ,  47
  11.4018 , 0.509985 , 0.001139 ,  48
  11.4018 , 0.510217 , 0.001139 ,  49
  11.4018 , 0.510224 , 0.001139 ,  50
  11.4018 , 0.510232 , 0.001139 ,  51
  11.4018 , 0.510319 , 0.001139 ,  52
  11.4018 , 0.510246 , 0.001139 ,  53
  11.4018 , 0.510203 , 0.001139 ,  54
  11.4018 , 0.510133 , 0.001139 ,  55
  11.4018 , 0.510199 , 0.001139 ,  56
  11.4018 , 0.510301 , 0.001139 ,  57
  11.4018 , 0.510233 , 0.001139 ,  58
  11.4018 , 0.510228 , 0.001139 ,  59
  11.4018 , 0.510167 , 0.001139 ,  60
  11.4018 , 0.510419 , 0.001139 ,  61
  11.4018 , 0.510257 , 0.001139 ,  62
  11.4018 , 0.510095 , 0.001139 ,  63
  11.4018 , 0.510323 , 0.001139 ,  64
  11.4018 , 0.510474 , 0.001139 ,  65
  11.4018 , 0.510419 , 0.001139 ,  66
  11.4018 , 0.510288 , 0.001139 ,  67
  11.4018 , 0.510121 , 0.001139 ,  68
  11.4018 , 0.510415 , 0.001139 ,  69
  11.4018 , 0.510032 , 0.001139 ,  70
  11.4018 , 0.510218 , 0.001139 ,  71
  11.4018 , 0.510067 , 0.001139 ,  72
  11.4018 , 0.510211 , 0.001139 ,  73
  11.4018 , 0.510198 , 0.001139 ,  74
  11.4018 , 0.510191 , 0.001139 ,  75
  11.4018 , 0.510134 , 0.001139 ,  76
  11.4018 , 0.510138 , 0.001139 ,  77
  11.4018 , 0.510013 , 0.001139 ,  78
  11.4018 , 0.509974 , 0.001139 ,  79
  11.4018 , 0.510265 , 0.001139 ,  80
  11.4018 , 0.510314 , 0.001139 ,  81
  11.4018 , 0.510388 , 0.001139 ,  82
  11.4018 , 0.510196 , 0.001139 ,  83
  11.4018 , 0.510128 , 0.001139 ,  84
  11.4018 , 0.510314 , 0.001139 ,  85
  11.4018 , 0.510066 , 0.001139 ,  86
  11.4018 , 0.510380 , 0.001139 ,  87
  11.4018 , 0.510286 , 0.001139 ,  88
  11.4018 , 0.510289 , 0.001139 ,  89
  11.4018 , 0.510214 , 0.001139 ,  90
  11.4018 , 0.510357 , 0.001139 ,  91
  11.4018 , 0.510238 , 0.001139 ,  92
  11.4018 , 0.510084 , 0.001139 ,  93
  11.4018 , 0.510160 , 0.001139 ,  94
  11.4018 , 0.510260 , 0.001139 ,  95
  11.4018 , 0.510143 , 0.001139 ,  96
  11.4018 , 0.510224 , 0.001139 ,  97
  11.4018 , 0.510150 , 0.001139 ,  98
  11.4018 , 0.510255 , 0.001139 ,  99
  11.4018 , 0.510172 , 0.001139 , 100
  11.4455 , 0.512684 , 0.000861 ,   0
  11.4455 , 0.512771 , 0.000861 ,   1
  11.4455 , 0.512726 , 0.000861 ,   2
  11.4455 , 0.512689 , 0.000861 ,   3
  11.4455 , 0.512810 , 0.000861 ,   4
  11.4455 , 0.512734 , 0.000861 ,   5
  11.4455 , 0.512707 , 0.000861 ,   6
  11.4455 , 0.512479 , 0.000861 ,   7
  11.4455 , 0.512636 , 0.000861 ,   8
  11.4455 , 0.512726 , 0.000861 ,   9
  11.4455 , 0.512635 , 0.000861 ,  10
  11.4455 , 0.512658 , 0.000861 ,  11
  11.4455 , 0.512832 , 0.000861 ,  12
  11.4455 , 0.512848 , 0.000861 ,  13
  11.4455 , 0.512799 , 0.000861 ,  14
  11.4455 , 0.512639 , 0.000861 ,  15
  11.4455 , 0.512744 , 0.000861 ,  16
  11.4455 , 0.512613 , 0.000861 ,  17
  11.4455 , 0.512692 , 0.000861 ,  18
  11.4455 , 0.512732 , 0.000861 ,  19
  11.4455 , 0.512652 , 0.000861 ,  20
  11.4455 , 0.512560 , 0.000861 ,  21
  11.4455 , 0.512653 , 0.000861 ,  22
  11.4455 , 0.512716 , 0.000861 ,  23
  11.4455 , 0.512583 , 0.000861 ,  24
  11.4455 , 0.512657 , 0.000861 ,  25
  11.4455 , 0.512420 , 0.000861 ,  26
  11.4455 , 0.512664 , 0.000861 ,  27
  11.4455 , 0.512698 , 0.000861 ,  28
  11.4455 , 0.512778 , 0.000861 ,  29
  11.4455 , 0.512647 , 0.000861 ,  30
  11.4455 , 0.512707 , 0.000861 ,  31
  11.4455 , 0.512670 , 0.000861 ,  32
  11.4455 , 0.512625 , 0.000861 ,  33
  11.4455 , 0.512728 , 0.000861 ,  34
  11.4455 , 0.512566 , 0.000861 ,  35
  11.4455 , 0.512697 , 0.000861 ,  36
  11.4455 , 0.512572 , 0.000861 ,  37
  11.4455 , 0.512713 , 0.000861 ,  38
  11.4455 , 0.512561 , 0.000861 ,  39
  11.4455 , 0.512903 , 0.000861 ,  40
  11.4455 , 0.512652 , 0.000861 ,  41
  11.4455 , 0.512665 , 0.000861 ,  42
  11.4455 , 0.512791 , 0.000861 ,  43
  11.4455 , 0.512642 , 0.000861 ,  44
  11.4455 , 0.512657 , 0.000861 ,  45
  11.4455 , 0.512708 , 0.000861 ,  46
  11.4455 , 0.512885 , 0.000861 ,  47
  11.4455 , 0.512512 , 0.000861 ,  48
  11.4455 , 0.512659 , 0.000861 ,  49
  11.4455 , 0.512665 , 0.000861 ,  50
  11.4455 , 0.512559 , 0.000861 ,  51
  11.4455 , 0.512752 , 0.000861 ,  52
  11.4455 , 0.512724 , 0.000861 ,  53
  11.4455 , 0.512658 , 0.000861 ,  54
  11.4455 , 0.512697 , 0.000861 ,  55
  11.4455 , 0.512574 , 0.000861 ,  56
  11.4455 , 0.512735 , 0.000861 ,  57
  11.4455 , 0.512760 , 0.000861 ,  58
  11.4455 , 0.512765 , 0.000861 ,  59
  11.4455 , 0.512566 , 0.000861 ,  60
  11.4455 , 0.512758 , 0.000861 ,  61
  11.4455 , 0.512731 , 0.000861 ,  62
  11.4455 , 0.512628 , 0.000861 ,  63
  11.4455 , 0.512729 , 0.000861 ,  64
  11.4455 , 0.512832 , 0.000861 ,  65
  11.4455 , 0.512798 , 0.000861 ,  66
  11.4455 , 0.512778 , 0.000861 ,  67
  11.4455 , 0.512687 , 0.000861 ,  68
  11.4455 , 0.512791 , 0.000861 ,  69
  11.4455 , 0.512614 , 0.000861 ,  70
  11.4455 , 0.512659 , 0.000861 ,  71
  11.4455 , 0.512574 , 0.000861 ,  72
  11.4455 , 0.512687 , 0.000861 ,  73
  11.4455 , 0.512674 , 0.000861 ,  74
  11.4455 , 0.512772 , 0.000861 ,  75
  11.4455 , 0.512695 , 0.000861 ,  76
  11.4455 , 0.512625 , 0.000861 ,  77
  11.4455 , 0.512509 , 0.000861 ,  78
  11.4455 , 0.512506 , 0.000861 ,  79
  11.4455 , 0.512754 , 0.000861 ,  80
  11.4455 , 0.512685 , 0.000861 ,  81
  11.4455 , 0.512786 , 0.000861 ,  82
  11.4455 , 0.512699 , 0.000861 ,  83
  11.4455 , 0.512658 , 0.000861 ,  84
  11.4455 , 0.512733 , 0.000861 ,  85
  11.4455 , 0.512550 , 0.000861 ,  86
  11.4455 , 0.512763 , 0.000861 ,  87
  11.4455 , 0.512767 , 0.000861 ,  88
  11.4455 , 0.512660 , 0.000861 ,  89
  11.4455 , 0.512654 , 0.000861 ,  90
  11.4455 , 0.512669 , 0.000861 ,  91
  11.4455 , 0.512616 , 0.000861 ,  92
  11.4455 , 0.512669 , 0.000861 ,  93
  11.4455 , 0.512650 , 0.000861 ,  94
  11.4455 , 0.512748 , 0.000861 ,  95
  11.4455 , 0.512658 , 0.000861 ,  96
  11.4455 , 0.512722 , 0.000861 ,  97
  11.4455 , 0.512605 , 0.000861 ,  98
  11.4455 , 0.512710 , 0.000861 ,  99
  11.4455 , 0.512652 , 0.000861 , 100
  11.4891 , 0.513347 , 0.000885 ,   0
  11.4891 , 0.513437 , 0.000885 ,   1
  11.4891 , 0.513437 , 0.000885 ,   2
  11.4891 , 0.513374 , 0.000885 ,   3
  11.4891 , 0.513445 , 0.000885 ,   4
  11.4891 , 0.513441 , 0.000885 ,   5
  11.4891 , 0.513439 , 0.000885 ,   6
  11.4891 , 0.513153 , 0.000885 ,   7
  11.4891 , 0.513279 , 0.000885 ,   8
  11.4891 , 0.513368 , 0.000885 ,   9
  11.4891 , 0.513327 , 0.000885 ,  10
  11.4891 , 0.513311 , 0.000885 ,  11
  11.4891 , 0.513526 , 0.000885 ,  12
  11.4891 , 0.513498 , 0.000885 ,  13
  11.4891 , 0.513456 , 0.000885 ,  14
  11.4891 , 0.513286 , 0.000885 ,  15
  11.4891 , 0.513455 , 0.000885 ,  16
  11.4891 , 0.513245 , 0.000885 ,  17
  11.4891 , 0.513341 , 0.000885 ,  18
  11.4891 , 0.513385 , 0.000885 ,  19
  11.4891 , 0.513332 , 0.000885 ,  20
  11.4891 , 0.513233 , 0.000885 ,  21
  11.4891 , 0.513302 , 0.000885 ,  22
  11.4891 , 0.513332 , 0.000885 ,  23
  11.4891 , 0.513246 , 0.000885 ,  24
  11.4891 , 0.513339 , 0.000885 ,  25
  11.4891 , 0.513131 , 0.000885 ,  26
  11.4891 , 0.513309 , 0.000885 ,  27
  11.4891 , 0.513307 , 0.000885 ,  28
  11.4891 , 0.513409 , 0.000885 ,  29
  11.4891 , 0.513333 , 0.000885 ,  30
  11.4891 , 0.513379 , 0.000885 ,  31
  11.4891 , 0.513385 , 0.000885 ,  32
  11.4891 , 0.513340 , 0.000885 ,  33
  11.4891 , 0.513427 , 0.000885 ,  34
  11.4891 , 0.513269 , 0.000885 ,  35
  11.4891 , 0.513402 , 0.000885 ,  36
  11.4891 , 0.513205 , 0.000885 ,  37
  11.4891 , 0.513374 , 0.000885 ,  38
  11.4891 , 0.513245 , 0.000885 ,  39
  11.4891 , 0.513556 , 0.000885 ,  40
  11.4891 , 0.513343 , 0.000885 ,  41
  11.4891 , 0.513261 , 0.000885 ,  42
  11.4891 , 0.513482 , 0.000885 ,  43
  11.4891 , 0.513315 , 0.000885 ,  44
  11.4891 , 0.513330 , 0.000885 ,  45
  11.4891 , 0.513356 , 0.000885 ,  46
  11.4891 , 0.513479 , 0.000885 ,  47
  11.4891 , 0.513230 , 0.000885 ,  48
  11.4891 , 0.513332 , 0.000885 ,  49
  11.4891 , 0.513336 , 0.000885 ,  50
  11.4891 , 0.513161 , 0.000885 ,  51
  11.4891 , 0.513455 , 0.000885 ,  52
  11.4891 , 0.513353 , 0.000885 ,  53
  11.4891 , 0.513345 , 0.000885 ,  54
  11.4891 , 0.513371 , 0.000885 ,  55
  11.4891 , 0.513252 , 0.000885 ,  56
  11.4891 , 0.513383 , 0.000885 ,  57
  11.4891 , 0.513424 , 0.000885 ,  58
  11.4891 , 0.513394 , 0.000885 ,  59
  11.4891 , 0.513193 , 0.000885 ,  60
  11.4891 , 0.513392 , 0.000885 ,  61
  11.4891 , 0.513474 , 0.000885 ,  62
  11.4891 , 0.513283 , 0.000885 ,  63
  11.4891 , 0.513382 , 0.000885 ,  64
  11.4891 , 0.513473 , 0.000885 ,  65
  11.4891 , 0.513483 , 0.000885 ,  66
  11.4891 , 0.513458 , 0.000885 ,  67
  11.4891 , 0.513420 , 0.000885 ,  68
  11.4891 , 0.513457 , 0.000885 ,  69
  11.4891 , 0.513273 , 0.000885 ,  70
  11.4891 , 0.513278 , 0.000885 ,  71
  11.4891 , 0.513321 , 0.000885 ,  72
  11.4891 , 0.513376 , 0.000885 ,  73
  11.4891 , 0.513351 , 0.000885 ,  74
  11.4891 , 0.513424 , 0.000885 ,  75
  11.4891 , 0.513328 , 0.000885 ,  76
  11.4891 , 0.513255 , 0.000885 ,  77
  11.4891 , 0.513248 , 0.000885 ,  78
  11.4891 , 0.513130 , 0.000885 ,  79
  11.4891 , 0.513408 , 0.000885 ,  80
  11.4891 , 0.513353 , 0.000885 ,  81
  11.4891 , 0.513403 , 0.000885 ,  82
  11.4891 , 0.513361 , 0.000885 ,  83
  11.4891 , 0.513312 , 0.000885 ,  84
  11.4891 , 0.513379 , 0.000885 ,  85
  11.4891 , 0.513201 , 0.000885 ,  86
  11.4891 , 0.513410 , 0.000885 ,  87
  11.4891 , 0.513490 , 0.000885 ,  88
  11.4891 , 0.513283 , 0.000885 ,  89
  11.4891 , 0.513308 , 0.000885 ,  90
  11.4891 , 0.513314 , 0.000885 ,  91
  11.4891 , 0.513218 , 0.000885 ,  92
  11.4891 , 0.513323 , 0.000885 ,  93
  11.4891 , 0.513325 , 0.000885 ,  94
  11.4891 , 0.513371 , 0.000885 ,  95
  11.4891 , 0.513302 , 0.000885 ,  96
  11.4891 , 0.513423 , 0.000885 ,  97
  11.4891 , 0.513207 , 0.000885 ,  98
  11.4891 , 0.513349 , 0.000885 ,  99
  11.4891 , 0.513293 , 0.000885 , 100
  11.5326 , 0.514977 , 0.000822 ,   0
  11.5326 , 0.515096 , 0.000822 ,   1
  11.5326 , 0.515046 , 0.000822 ,   2
  11.5326 , 0.514975 , 0.000822 ,   3
  11.5326 , 0.515081 , 0.000822 ,   4
  11.5326 , 0.515052 , 0.000822 ,   5
  11.5326 , 0.514994 , 0.000822 ,   6
  11.5326 , 0.514823 , 0.000822 ,   7
  11.5326 , 0.514938 , 0.000822 ,   8
  11.5326 , 0.514989 , 0.000822 ,   9
  11.5326 , 0.514917 , 0.000822 ,  10
  11.5326 , 0.514913 , 0.000822 ,  11
  11.5326 , 0.515168 , 0.000822 ,  12
  11.5326 , 0.515104 , 0.000822 ,  13
  11.5326 , 0.515098 , 0.000822 ,  14
  11.5326 , 0.514932 , 0.000822 ,  15
  11.5326 , 0.515149 , 0.000822 ,  16
  11.5326 , 0.514954 , 0.000822 ,  17
  11.5326 , 0.514924 , 0.000822 ,  18
  11.5326 , 0.515038 , 0.000822 ,  19
  11.5326 , 0.514886 , 0.000822 ,  20
  11.5326 , 0.514882 , 0.000822 ,  21
  11.5326 , 0.515025 , 0.000822 ,  22
  11.5326 , 0.514962 , 0.000822 ,  23
  11.5326 , 0.514931 , 0.000822 ,  24
  11.5326 , 0.514913 , 0.000822 ,  25
  11.5326 , 0.514799 , 0.000822 ,  26
  11.5326 , 0.514930 , 0.000822 ,  27
  11.5326 , 0.515014 , 0.000822 ,  28
  11.5326 , 0.515038 , 0.000822 ,  29
  11.5326 , 0.514882 , 0.000822 ,  30
  11.5326 , 0.514949 , 0.000822 ,  31
  11.5326 , 0.514904 , 0.000822 ,  32
  11.5326 , 0.514958 , 0.000822 ,  33
  11.5326 , 0.515015 , 0.000822 ,  34
  11.5326 , 0.514877 , 0.000822 ,  35
  11.5326 , 0.514992 , 0.000822 ,  36
  11.5326 , 0.514822 , 0.000822 ,  37
  11.5326 , 0.515036 , 0.000822 ,  38
  11.5326 , 0.514854 , 0.000822 ,  39
  11.5326 , 0.515101 , 0.000822 ,  40
  11.5326 , 0.514893 , 0.000822 ,  41
  11.5326 , 0.514926 , 0.000822 ,  42
  11.5326 , 0.515038 , 0.000822 ,  43
  11.5326 , 0.514955 , 0.000822 ,  44
  11.5326 , 0.515001 , 0.000822 ,  45
  11.5326 , 0.514967 , 0.000822 ,  46
  11.5326 , 0.515108 , 0.000822 ,  47
  11.5326 , 0.514851 , 0.000822 ,  48
  11.5326 , 0.514938 , 0.000822 ,  49
  11.5326 , 0.514938 , 0.000822 ,  50
  11.5326 , 0.514801 , 0.000822 ,  51
  11.5326 , 0.515088 , 0.000822 ,  52
  11.5326 , 0.515036 , 0.000822 ,  53
  11.5326 , 0.514936 , 0.000822 ,  54
  11.5326 , 0.515027 , 0.000822 ,  55
  11.5326 , 0.514892 , 0.000822 ,  56
  11.5326 , 0.515036 , 0.000822 ,  57
  11.5326 , 0.515084 , 0.000822 ,  58
  11.5326 , 0.515084 , 0.000822 ,  59
  11.5326 , 0.514854 , 0.000822 ,  60
  11.5326 , 0.514988 , 0.000822 ,  61
  11.5326 , 0.515035 , 0.000822 ,  62
  11.5326 , 0.514973 , 0.000822 ,  63
  11.5326 , 0.514989 , 0.000822 ,  64
  11.5326 , 0.515053 , 0.000822 ,  65
  11.5326 , 0.515060 , 0.000822 ,  66
  11.5326 , 0.515084 , 0.000822 ,  67
  11.5326 , 0.515081 , 0.000822 ,  68
  11.5326 , 0.515080 , 0.000822 ,  69
  11.5326 , 0.514937 , 0.000822 ,  70
  11.5326 , 0.514982 , 0.000822 ,  71
  11.5326 , 0.514918 , 0.000822 ,  72
  11.5326 , 0.515015 , 0.000822 ,  73
  11.5326 , 0.514990 , 0.000822 ,  74
  11.5326 , 0.515125 , 0.000822 ,  75
  11.5326 , 0.515051 , 0.000822 ,  76
  11.5326 , 0.514994 , 0.000822 ,  77
  11.5326 , 0.514859 , 0.000822 ,  78
  11.5326 , 0.514839 , 0.000822 ,  79
  11.5326 , 0.515039 , 0.000822 ,  80
  11.5326 , 0.514897 , 0.000822 ,  81
  11.5326 , 0.514975 , 0.000822 ,  82
  11.5326 , 0.515042 , 0.000822 ,  83
  11.5326 , 0.514988 , 0.000822 ,  84
  11.5326 , 0.514975 , 0.000822 ,  85
  11.5326 , 0.514868 , 0.000822 ,  86
  11.5326 , 0.514990 , 0.000822 ,  87
  11.5326 , 0.515073 , 0.000822 ,  88
  11.5326 , 0.514943 , 0.000822 ,  89
  11.5326 , 0.514925 , 0.000822 ,  90
  11.5326 , 0.514899 , 0.000822 ,  91
  11.5326 , 0.514833 , 0.000822 ,  92
  11.5326 , 0.514940 , 0.000822 ,  93
  11.5326 , 0.514977 , 0.000822 ,  94
  11.5326 , 0.514977 , 0.000822 ,  95
  11.5326 , 0.515001 , 0.000822 ,  96
  11.5326 , 0.515004 , 0.000822 ,  97
  11.5326 , 0.514859 , 0.000822 ,  98
  11.5326 , 0.515023 , 0.000822 ,  99
  11.5326 , 0.514993 , 0.000822 , 100
  11.5758 , 0.515522 , 0.000840 ,   0
  11.5758 , 0.515579 , 0.000840 ,   1
  11.5758 , 0.515625 , 0.000840 ,   2
  11.5758 , 0.515509 , 0.000840 ,   3
  11.5758 , 0.515609 , 0.000840 ,   4
  11.5758 , 0.515602 , 0.000840 ,   5
  11.5758 , 0.515557 , 0.000840 ,   6
  11.5758 , 0.515346 , 0.000840 ,   7
  11.5758 , 0.515461 , 0.000840 ,   8
  11.5758 , 0.515592 , 0.000840 ,   9
  11.5758 , 0.515493 , 0.000840 ,  10
  11.5758 , 0.515456 , 0.000840 ,  11
  11.5758 , 0.515676 , 0.000840 ,  12
  11.5758 , 0.515701 , 0.000840 ,  13
  11.5758 , 0.515622 , 0.000840 ,  14
  11.5758 , 0.515443 , 0.000840 ,  15
  11.5758 , 0.515599 , 0.000840 ,  16
  11.5758 , 0.515465 , 0.000840 ,  17
  11.5758 , 0.515487 , 0.000840 ,  18
  11.5758 , 0.515589 , 0.000840 ,  19
  11.5758 , 0.515465 , 0.000840 ,  20
  11.5758 , 0.515374 , 0.000840 ,  21
  11.5758 , 0.515508 , 0.000840 ,  22
  11.5758 , 0.515533 , 0.000840 ,  23
  11.5758 , 0.515448 , 0.000840 ,  24
  11.5758 , 0.515472 , 0.000840 ,  25
  11.5758 , 0.515293 , 0.000840 ,  26
  11.5758 , 0.515437 , 0.000840 ,  27
  11.5758 , 0.515527 , 0.000840 ,  28
  11.5758 , 0.515584 , 0.000840 ,  29
  11.5758 , 0.515446 , 0.000840 ,  30
  11.5758 , 0.515541 , 0.000840 ,  31
  11.5758 , 0.515499 , 0.000840 ,  32
  11.5758 , 0.515479 , 0.000840 ,  33
  11.5758 , 0.515575 , 0.000840 ,  34
  11.5758 , 0.515459 , 0.000840 ,  35
  11.5758 , 0.515536 , 0.000840 ,  36
  11.5758 , 0.515393 , 0.000840 ,  37
  11.5758 , 0.515546 , 0.000840 ,  38
  11.5758 , 0.515429 , 0.000840 ,  39
  11.5758 , 0.515716 , 0.000840 ,  40
  11.5758 , 0.515512 , 0.000840 ,  41
  11.5758 , 0.515504 , 0.000840 ,  42
  11.5758 , 0.515608 , 0.000840 ,  43
  11.5758 , 0.515521 , 0.000840 ,  44
  11.5758 , 0.515467 , 0.000840 ,  45
  11.5758 , 0.515568 , 0.000840 ,  46
  11.5758 , 0.515690 , 0.000840 ,  47
  11.5758 , 0.515350 , 0.000840 ,  48
  11.5758 , 0.515483 , 0.000840 ,  49
  11.5758 , 0.515506 , 0.000840 ,  50
  11.5758 , 0.515350 , 0.000840 ,  51
  11.5758 , 0.515609 , 0.000840 ,  52
  11.5758 , 0.515519 , 0.000840 ,  53
  11.5758 , 0.515496 , 0.000840 ,  54
  11.5758 , 0.515537 , 0.000840 ,  55
  11.5758 , 0.515414 , 0.000840 ,  56
  11.5758 , 0.515532 , 0.000840 ,  57
  11.5758 , 0.515606 , 0.000840 ,  58
  11.5758 , 0.515632 , 0.000840 ,  59
  11.5758 , 0.515383 , 0.000840 ,  60
  11.5758 , 0.515565 , 0.000840 ,  61
  11.5758 , 0.515606 , 0.000840 ,  62
  11.5758 , 0.515510 , 0.000840 ,  63
  11.5758 , 0.515561 , 0.000840 ,  64
  11.5758 , 0.515653 , 0.000840 ,  65
  11.5758 , 0.515627 , 0.000840 ,  66
  11.5758 , 0.515614 , 0.000840 ,  67
  11.5758 , 0.515549 , 0.000840 ,  68
  11.5758 , 0.515595 , 0.000840 ,  69
  11.5758 , 0.515487 , 0.000840 ,  70
  11.5758 , 0.515495 , 0.000840 ,  71
  11.5758 , 0.515467 , 0.000840 ,  72
  11.5758 , 0.515531 , 0.000840 ,  73
  11.5758 , 0.515557 , 0.000840 ,  74
  11.5758 , 0.515622 , 0.000840 ,  75
  11.5758 , 0.515552 , 0.000840 ,  76
  11.5758 , 0.515488 , 0.000840 ,  77
  11.5758 , 0.515394 , 0.000840 ,  78
  11.5758 , 0.515324 , 0.000840 ,  79
  11.5758 , 0.515589 , 0.000840 ,  80
  11.5758 , 0.515523 , 0.000840 ,  81
  11.5758 , 0.515620 , 0.000840 ,  82
  11.5758 , 0.515514 , 0.000840 ,  83
  11.5758 , 0.515499 , 0.000840 ,  84
  11.5758 , 0.515570 , 0.000840 ,  85
  11.5758 , 0.515393 , 0.000840 ,  86
  11.5758 , 0.515572 , 0.000840 ,  87
  11.5758 , 0.515602 , 0.000840 ,  88
  11.5758 , 0.515530 , 0.000840 ,  89
  11.5758 , 0.515509 , 0.000840 ,  90
  11.5758 , 0.515434 , 0.000840 ,  91
  11.5758 , 0.515476 , 0.000840 ,  92
  11.5758 , 0.515550 , 0.000840 ,  93
  11.5758 , 0.515538 , 0.000840 ,  94
  11.5758 , 0.515591 , 0.000840 ,  95
  11.5758 , 0.515462 , 0.000840 ,  96
  11.5758 , 0.515561 , 0.000840 ,  97
  11.5758 , 0.515405 , 0.000840 ,  98
  11.5758 , 0.515535 , 0.000840 ,  99
  11.5758 , 0.515469 , 0.000840 , 100
  11.6619 , 0.517870 , 0.000780 ,   0
  11.6619 , 0.517960 , 0.000780 ,   1
  11.6619 , 0.517955 , 0.000780 ,   2
  11.6619 , 0.517809 , 0.000780 ,   3
  11.6619 , 0.518028 , 0.000780 ,   4
  11.6619 , 0.517903 , 0.000780 ,   5
  11.6619 , 0.517867 , 0.000780 ,   6
  11.6619 , 0.517744 , 0.000780 ,   7
  11.6619 , 0.517823 , 0.000780 ,   8
  11.6619 , 0.517932 , 0.000780 ,   9
  11.6619 , 0.517824 , 0.000780 ,  10
  11.6619 , 0.517821 , 0.000780 ,  11
  11.6619 , 0.518048 , 0.000780 ,  12
  11.6619 , 0.518061 , 0.000780 ,  13
  11.6619 , 0.517905 , 0.000780 ,  14
  11.6619 , 0.517793 , 0.000780 ,  15
  11.6619 , 0.517943 , 0.000780 ,  16
  11.6619 , 0.517846 , 0.000780 ,  17
  11.6619 , 0.517827 , 0.000780 ,  18
  11.6619 , 0.517942 , 0.000780 ,  19
  11.6619 , 0.517843 , 0.000780 ,  20
  11.6619 , 0.517791 , 0.000780 ,  21
  11.6619 , 0.517846 , 0.000780 ,  22
  11.6619 , 0.517871 , 0.000780 ,  23
  11.6619 , 0.517805 , 0.000780 ,  24
  11.6619 , 0.517784 , 0.000780 ,  25
  11.6619 , 0.517721 , 0.000780 ,  26
  11.6619 , 0.517817 , 0.000780 ,  27
  11.6619 , 0.517874 , 0.000780 ,  28
  11.6619 , 0.517981 , 0.000780 ,  29
  11.6619 , 0.517822 , 0.000780 ,  30
  11.6619 , 0.517813 , 0.000780 ,  31
  11.6619 , 0.517794 , 0.000780 ,  32
  11.6619 , 0.517852 , 0.000780 ,  33
  11.6619 , 0.517925 , 0.000780 ,  34
  11.6619 , 0.517818 , 0.000780 ,  35
  11.6619 , 0.517890 , 0.000780 ,  36
  11.6619 , 0.517725 , 0.000780 ,  37
  11.6619 , 0.517915 , 0.000780 ,  38
  11.6619 , 0.517811 , 0.000780 ,  39
  11.6619 , 0.518001 , 0.000780 ,  40
  11.6619 , 0.517774 , 0.000780 ,  41
  11.6619 , 0.517888 , 0.000780 ,  42
  11.6619 , 0.517948 , 0.000780 ,  43
  11.6619 , 0.517899 , 0.000780 ,  44
  11.6619 , 0.517802 , 0.000780 ,  45
  11.6619 , 0.517883 , 0.000780 ,  46
  11.6619 , 0.518000 , 0.000780 ,  47
  11.6619 , 0.517713 , 0.000780 ,  48
  11.6619 , 0.517786 , 0.000780 ,  49
  11.6619 , 0.517824 , 0.000780 ,  50
  11.6619 , 0.517763 , 0.000780 ,  51
  11.6619 , 0.517965 , 0.000780 ,  52
  11.6619 , 0.517894 , 0.000780 ,  53
  11.6619 , 0.517866 , 0.000780 ,  54
  11.6619 , 0.517865 , 0.000780 ,  55
  11.6619 , 0.517797 , 0.000780 ,  56
  11.6619 , 0.517905 , 0.000780 ,  57
  11.6619 , 0.517964 , 0.000780 ,  58
  11.6619 , 0.517978 , 0.000780 ,  59
  11.6619 , 0.517738 , 0.000780 ,  60
  11.6619 , 0.517862 , 0.000780 ,  61
  11.6619 , 0.517901 , 0.000780 ,  62
  11.6619 , 0.517820 , 0.000780 ,  63
  11.6619 , 0.517938 , 0.000780 ,  64
  11.6619 , 0.517981 , 0.000780 ,  65
  11.6619 , 0.518001 , 0.000780 ,  66
  11.6619 , 0.517940 , 0.000780 ,  67
  11.6619 , 0.517909 , 0.000780 ,  68
  11.6619 , 0.517975 , 0.000780 ,  69
  11.6619 , 0.517861 , 0.000780 ,  70
  11.6619 , 0.517875 , 0.000780 ,  71
  11.6619 , 0.517775 , 0.000780 ,  72
  11.6619 , 0.517918 , 0.000780 ,  73
  11.6619 , 0.517877 , 0.000780 ,  74
  11.6619 , 0.517967 , 0.000780 ,  75
  11.6619 , 0.517986 , 0.000780 ,  76
  11.6619 , 0.517860 , 0.000780 ,  77
  11.6619 , 0.517756 , 0.000780 ,  78
  11.6619 , 0.517742 , 0.000780 ,  79
  11.6619 , 0.517936 , 0.000780 ,  80
  11.6619 , 0.517824 , 0.000780 ,  81
  11.6619 , 0.517941 , 0.000780 ,  82
  11.6619 , 0.517891 , 0.000780 ,  83
  11.6619 , 0.517854 , 0.000780 ,  84
  11.6619 , 0.517918 , 0.000780 ,  85
  11.6619 , 0.517727 , 0.000780 ,  86
  11.6619 , 0.517897 , 0.000780 ,  87
  11.6619 , 0.517955 , 0.000780 ,  88
  11.6619 , 0.517873 , 0.000780 ,  89
  11.6619 , 0.517818 , 0.000780 ,  90
  11.6619 , 0.517833 , 0.000780 ,  91
  11.6619 , 0.517817 , 0.000780 ,  92
  11.6619 , 0.517853 , 0.000780 ,  93
  11.6619 , 0.517846 , 0.000780 ,  94
  11.6619 , 0.517872 , 0.000780 ,  95
  11.6619 , 0.517810 , 0.000780 ,  96
  11.6619 , 0.517873 , 0.000780 ,  97
  11.6619 , 0.517729 , 0.000780 ,  98
  11.6619 , 0.517885 , 0.000780 ,  99
  11.6619 , 0.517855 , 0.000780 , 100
  11.7047 , 0.517968 , 0.000892 ,   0
  11.7047 , 0.518112 , 0.000892 ,   1
  11.7047 , 0.518035 , 0.000892 ,   2
  11.7047 , 0.517978 , 0.000892 ,   3
  11.7047 , 0.518129 , 0.000892 ,   4
  11.7047 , 0.518046 , 0.000892 ,   5
  11.7047 , 0.517974 , 0.000892 ,   6
  11.7047 , 0.517722 , 0.000892 ,   7
  11.7047 , 0.517917 , 0.000892 ,   8
  11.7047 , 0.518023 , 0.000892 ,   9
  11.7047 , 0.517942 , 0.000892 ,  10
  11.7047 , 0.517901 , 0.000892 ,  11
  11.7047 , 0.518116 , 0.000892 ,  12
  11.7047 , 0.518155 , 0.000892 ,  13
  11.7047 , 0.518022 , 0.000892 ,  14
  11.7047 , 0.517912 , 0.000892 ,  15
  11.7047 , 0.517961 , 0.000892 ,  16
  11.7047 , 0.517916 , 0.000892 ,  17
  11.7047 , 0.517988 , 0.000892 ,  18
  11.7047 , 0.518037 , 0.000892 ,  19
  11.7047 , 0.518005 , 0.000892 ,  20
  11.7047 , 0.517867 , 0.000892 ,  21
  11.7047 , 0.517875 , 0.000892 ,  22
  11.7047 , 0.517973 , 0.000892 ,  23
  11.7047 , 0.517837 , 0.000892 ,  24
  11.7047 , 0.517946 , 0.000892 ,  25
  11.7047 , 0.517760 , 0.000892 ,  26
  11.7047 , 0.517971 , 0.000892 ,  27
  11.7047 , 0.517985 , 0.000892 ,  28
  11.7047 , 0.518087 , 0.000892 ,  29
  11.7047 , 0.517920 , 0.000892 ,  30
  11.7047 , 0.517937 , 0.000892 ,  31
  11.7047 , 0.518023 , 0.000892 ,  32
  11.7047 , 0.517913 , 0.000892 ,  33
  11.7047 , 0.517994 , 0.000892 ,  34
  11.7047 , 0.517883 , 0.000892 ,  35
  11.7047 , 0.518018 , 0.000892 ,  36
  11.7047 , 0.517908 , 0.000892 ,  37
  11.7047 , 0.518056 , 0.000892 ,  38
  11.7047 , 0.517875 , 0.000892 ,  39
  11.7047 , 0.518175 , 0.000892 ,  40
  11.7047 , 0.517966 , 0.000892 ,  41
  11.7047 , 0.517932 , 0.000892 ,  42
  11.7047 , 0.518093 , 0.000892 ,  43
  11.7047 , 0.517968 , 0.000892 ,  44
  11.7047 , 0.517861 , 0.000892 ,  45
  11.7047 , 0.517989 , 0.000892 ,  46
  11.7047 , 0.518090 , 0.000892 ,  47
  11.7047 , 0.517785 , 0.000892 ,  48
  11.7047 , 0.517905 , 0.000892 ,  49
  11.7047 , 0.518011 , 0.000892 ,  50
  11.7047 , 0.517883 , 0.000892 ,  51
  11.7047 , 0.518111 , 0.000892 ,  52
  11.7047 , 0.517968 , 0.000892 ,  53
  11.7047 , 0.517959 , 0.000892 ,  54
  11.7047 , 0.517964 , 0.000892 ,  55
  11.7047 , 0.517859 , 0.000892 ,  56
  11.7047 , 0.518023 , 0.000892 ,  57
  11.7047 , 0.518028 , 0.000892 ,  58
  11.7047 , 0.517993 , 0.000892 ,  59
  11.7047 , 0.517886 , 0.000892 ,  60
  11.7047 , 0.518105 , 0.000892 ,  61
  11.7047 , 0.518047 , 0.000892 ,  62
  11.7047 , 0.517889 , 0.000892 ,  63
  11.7047 , 0.518011 , 0.000892 ,  64
  11.7047 , 0.518072 , 0.000892 ,  65
  11.7047 , 0.518129 , 0.000892 ,  66
  11.7047 , 0.518010 , 0.000892 ,  67
  11.7047 , 0.517932 , 0.000892 ,  68
  11.7047 , 0.518069 , 0.000892 ,  69
  11.7047 , 0.517839 , 0.000892 ,  70
  11.7047 , 0.517961 , 0.000892 ,  71
  11.7047 , 0.517877 , 0.000892 ,  72
  11.7047 , 0.518003 , 0.000892 ,  73
  11.7047 , 0.517944 , 0.000892 ,  74
  11.7047 , 0.518001 , 0.000892 ,  75
  11.7047 , 0.517952 , 0.000892 ,  76
  11.7047 , 0.517919 , 0.000892 ,  77
  11.7047 , 0.517855 , 0.000892 ,  78
  11.7047 , 0.517776 , 0.000892 ,  79
  11.7047 , 0.518029 , 0.000892 ,  80
  11.7047 , 0.517983 , 0.000892 ,  81
  11.7047 , 0.518092 , 0.000892 ,  82
  11.7047 , 0.517951 , 0.000892 ,  83
  11.7047 , 0.517957 , 0.000892 ,  84
  11.7047 , 0.518056 , 0.000892 ,  85
  11.7047 , 0.517782 , 0.000892 ,  86
  11.7047 , 0.518006 , 0.000892 ,  87
  11.7047 , 0.518040 , 0.000892 ,  88
  11.7047 , 0.517940 , 0.000892 ,  89
  11.7047 , 0.517906 , 0.000892 ,  90
  11.7047 , 0.518005 , 0.000892 ,  91
  11.7047 , 0.517886 , 0.000892 ,  92
  11.7047 , 0.517874 , 0.000892 ,  93
  11.7047 , 0.517933 , 0.000892 ,  94
  11.7047 , 0.517983 , 0.000892 ,  95
  11.7047 , 0.517964 , 0.000892 ,  96
  11.7047 , 0.518036 , 0.000892 ,  97
  11.7047 , 0.517833 , 0.000892 ,  98
  11.7047 , 0.517997 , 0.000892 ,  99
  11.7047 , 0.517918 , 0.000892 , 100
  11.7473 , 0.519055 , 0.000882 ,   0
  11.7473 , 0.519125 , 0.000882 ,   1
  11.7473 , 0.519154 , 0.000882 ,   2
  11.7473 , 0.518999 , 0.000882 ,   3
  11.7473 , 0.519225 , 0.000882 ,   4
  11.7473 , 0.519100 , 0.000882 ,   5
  11.7473 , 0.519075 , 0.000882 ,   6
  11.7473 , 0.518848 , 0.000882 ,   7
  11.7473 , 0.519003 , 0.000882 ,   8
  11.7473 , 0.519137 , 0.000882 ,   9
  11.7473 , 0.519004 , 0.000882 ,  10
  11.7473 , 0.518992 , 0.000882 ,  11
  11.7473 , 0.519190 , 0.000882 ,  12
  11.7473 , 0.519254 , 0.000882 ,  13
  11.7473 , 0.519115 , 0.000882 ,  14
  11.7473 , 0.519005 , 0.000882 ,  15
  11.7473 , 0.519154 , 0.000882 ,  16
  11.7473 , 0.519025 , 0.000882 ,  17
  11.7473 , 0.518992 , 0.000882 ,  18
  11.7473 , 0.519135 , 0.000882 ,  19
  11.7473 , 0.518975 , 0.000882 ,  20
  11.7473 , 0.518961 , 0.000882 ,  21
  11.7473 , 0.519078 , 0.000882 ,  22
  11.7473 , 0.519067 , 0.000882 ,  23
  11.7473 , 0.518958 , 0.000882 ,  24
  11.7473 , 0.518998 , 0.000882 ,  25
  11.7473 , 0.518859 , 0.000882 ,  26
  11.7473 , 0.518968 , 0.000882 ,  27
  11.7473 , 0.519093 , 0.000882 ,  28
  11.7473 , 0.519160 , 0.000882 ,  29
  11.7473 , 0.518952 , 0.000882 ,  30
  11.7473 , 0.519012 , 0.000882 ,  31
  11.7473 , 0.519038 , 0.000882 ,  32
  11.7473 , 0.518982 , 0.000882 ,  33
  11.7473 , 0.519110 , 0.000882 ,  34
  11.7473 , 0.518989 , 0.000882 ,  35
  11.7473 , 0.519028 , 0.000882 ,  36
  11.7473 , 0.518920 , 0.000882 ,  37
  11.7473 , 0.519121 , 0.000882 ,  38
  11.7473 , 0.518952 , 0.000882 ,  39
  11.7473 , 0.519264 , 0.000882 ,  40
  11.7473 , 0.519025 , 0.000882 ,  41
  11.7473 , 0.519097 , 0.000882 ,  42
  11.7473 , 0.519150 , 0.000882 ,  43
  11.7473 , 0.519064 , 0.000882 ,  44
  11.7473 , 0.519010 , 0.000882 ,  45
  11.7473 , 0.519098 , 0.000882 ,  46
  11.7473 , 0.519225 , 0.000882 ,  47
  11.7473 , 0.518879 , 0.000882 ,  48
  11.7473 , 0.518992 , 0.000882 ,  49
  11.7473 , 0.519035 , 0.000882 ,  50
  11.7473 , 0.518927 , 0.000882 ,  51
  11.7473 , 0.519157 , 0.000882 ,  52
  11.7473 , 0.519043 , 0.000882 ,  53
  11.7473 , 0.519029 , 0.000882 ,  54
  11.7473 , 0.519076 , 0.000882 ,  55
  11.7473 , 0.518969 , 0.000882 ,  56
  11.7473 , 0.519106 , 0.000882 ,  57
  11.7473 , 0.519118 , 0.000882 ,  58
  11.7473 , 0.519189 , 0.000882 ,  59
  11.7473 , 0.518894 , 0.000882 ,  60
  11.7473 , 0.519115 , 0.000882 ,  61
  11.7473 , 0.519131 , 0.000882 ,  62
  11.7473 , 0.519065 , 0.000882 ,  63
  11.7473 , 0.519101 , 0.000882 ,  64
  11.7473 , 0.519138 , 0.000882 ,  65
  11.7473 , 0.519168 , 0.000882 ,  66
  11.7473 , 0.519144 , 0.000882 ,  67
  11.7473 , 0.519024 , 0.000882 ,  68
  11.7473 , 0.519119 , 0.000882 ,  69
  11.7473 , 0.518999 , 0.000882 ,  70
  11.7473 , 0.519120 , 0.000882 ,  71
  11.7473 , 0.518965 , 0.000882 ,  72
  11.7473 , 0.519095 , 0.000882 ,  73
  11.7473 , 0.519056 , 0.000882 ,  74
  11.7473 , 0.519133 , 0.000882 ,  75
  11.7473 , 0.519125 , 0.000882 ,  76
  11.7473 , 0.519051 , 0.000882 ,  77
  11.7473 , 0.518926 , 0.000882 ,  78
  11.7473 , 0.518902 , 0.000882 ,  79
  11.7473 , 0.519142 , 0.000882 ,  80
  11.7473 , 0.519027 , 0.000882 ,  81
  11.7473 , 0.519174 , 0.000882 ,  82
  11.7473 , 0.519032 , 0.000882 ,  83
  11.7473 , 0.519066 , 0.000882 ,  84
  11.7473 , 0.519089 , 0.000882 ,  85
  11.7473 , 0.518872 , 0.000882 ,  86
  11.7473 , 0.519074 , 0.000882 ,  87
  11.7473 , 0.519105 , 0.000882 ,  88
  11.7473 , 0.519055 , 0.000882 ,  89
  11.7473 , 0.519011 , 0.000882 ,  90
  11.7473 , 0.518926 , 0.000882 ,  91
  11.7473 , 0.518980 , 0.000882 ,  92
  11.7473 , 0.519060 , 0.000882 ,  93
  11.7473 , 0.519070 , 0.000882 ,  94
  11.7473 , 0.519096 , 0.000882 ,  95
  11.7473 , 0.519024 , 0.000882 ,  96
  11.7473 , 0.519096 , 0.000882 ,  97
  11.7473 , 0.518894 , 0.000882 ,  98
  11.7473 , 0.519074 , 0.000882 ,  99
  11.7473 , 0.519021 , 0.000882 , 100
  11.7898 , 0.519975 , 0.000874 ,   0
  11.7898 , 0.520086 , 0.000874 ,   1
  11.7898 , 0.520060 , 0.000874 ,   2
  11.7898 , 0.520003 , 0.000874 ,   3
  11.7898 , 0.520051 , 0.000874 ,   4
  11.7898 , 0.520058 , 0.000874 ,   5
  11.7898 , 0.520029 , 0.000874 ,   6
  11.7898 , 0.519726 , 0.000874 ,   7
  11.7898 , 0.519958 , 0.000874 ,   8
  11.7898 , 0.520075 , 0.000874 ,   9
  11.7898 , 0.519970 , 0.000874 ,  10
  11.7898 , 0.519950 , 0.000874 ,  11
  11.7898 , 0.520111 , 0.000874 ,  12
  11.7898 , 0.520158 , 0.000874 ,  13
  11.7898 , 0.520122 , 0.000874 ,  14
  11.7898 , 0.519911 , 0.000874 ,  15
  11.7898 , 0.520035 , 0.000874 ,  16
  11.7898 , 0.519907 , 0.000874 ,  17
  11.7898 , 0.519960 , 0.000874 ,  18
  11.7898 , 0.520008 , 0.000874 ,  19
  11.7898 , 0.519885 , 0.000874 ,  20
  11.7898 , 0.519829 , 0.000874 ,  21
  11.7898 , 0.519924 , 0.000874 ,  22
  11.7898 , 0.519987 , 0.000874 ,  23
  11.7898 , 0.519872 , 0.000874 ,  24
  11.7898 , 0.519976 , 0.000874 ,  25
  11.7898 , 0.519748 , 0.000874 ,  26
  11.7898 , 0.519890 , 0.000874 ,  27
  11.7898 , 0.519937 , 0.000874 ,  28
  11.7898 , 0.520021 , 0.000874 ,  29
  11.7898 , 0.519896 , 0.000874 ,  30
  11.7898 , 0.520017 , 0.000874 ,  31
  11.7898 , 0.519989 , 0.000874 ,  32
  11.7898 , 0.519913 , 0.000874 ,  33
  11.7898 , 0.519948 , 0.000874 ,  34
  11.7898 , 0.519865 , 0.000874 ,  35
  11.7898 , 0.519993 , 0.000874 ,  36
  11.7898 , 0.519879 , 0.000874 ,  37
  11.7898 , 0.520024 , 0.000874 ,  38
  11.7898 , 0.519837 , 0.000874 ,  39
  11.7898 , 0.520190 , 0.000874 ,  40
  11.7898 , 0.520008 , 0.000874 ,  41
  11.7898 , 0.519946 , 0.000874 ,  42
  11.7898 , 0.520056 , 0.000874 ,  43
  11.7898 , 0.519969 , 0.000874 ,  44
  11.7898 , 0.519920 , 0.000874 ,  45
  11.7898 , 0.520007 , 0.000874 ,  46
  11.7898 , 0.520120 , 0.000874 ,  47
  11.7898 , 0.519839 , 0.000874 ,  48
  11.7898 , 0.519946 , 0.000874 ,  49
  11.7898 , 0.519994 , 0.000874 ,  50
  11.7898 , 0.519834 , 0.000874 ,  51
  11.7898 , 0.520094 , 0.000874 ,  52
  11.7898 , 0.519965 , 0.000874 ,  53
  11.7898 , 0.519949 , 0.000874 ,  54
  11.7898 , 0.519962 , 0.000874 ,  55
  11.7898 , 0.519837 , 0.000874 ,  56
  11.7898 , 0.519985 , 0.000874 ,  57
  11.7898 , 0.520014 , 0.000874 ,  58
  11.7898 , 0.520059 , 0.000874 ,  59
  11.7898 , 0.519876 , 0.000874 ,  60
  11.7898 , 0.520080 , 0.000874 ,  61
  11.7898 , 0.520078 , 0.000874 ,  62
  11.7898 , 0.519965 , 0.000874 ,  63
  11.7898 , 0.520017 , 0.000874 ,  64
  11.7898 , 0.520100 , 0.000874 ,  65
  11.7898 , 0.520085 , 0.000874 ,  66
  11.7898 , 0.520040 , 0.000874 ,  67
  11.7898 , 0.519996 , 0.000874 ,  68
  11.7898 , 0.520051 , 0.000874 ,  69
  11.7898 , 0.519921 , 0.000874 ,  70
  11.7898 , 0.519950 , 0.000874 ,  71
  11.7898 , 0.519927 , 0.000874 ,  72
  11.7898 , 0.519955 , 0.000874 ,  73
  11.7898 , 0.519979 , 0.000874 ,  74
  11.7898 , 0.520057 , 0.000874 ,  75
  11.7898 , 0.519969 , 0.000874 ,  76
  11.7898 , 0.519930 , 0.000874 ,  77
  11.7898 , 0.519847 , 0.000874 ,  78
  11.7898 , 0.519793 , 0.000874 ,  79
  11.7898 , 0.520045 , 0.000874 ,  80
  11.7898 , 0.519976 , 0.000874 ,  81
  11.7898 , 0.520065 , 0.000874 ,  82
  11.7898 , 0.520003 , 0.000874 ,  83
  11.7898 , 0.519966 , 0.000874 ,  84
  11.7898 , 0.520031 , 0.000874 ,  85
  11.7898 , 0.519792 , 0.000874 ,  86
  11.7898 , 0.520008 , 0.000874 ,  87
  11.7898 , 0.520047 , 0.000874 ,  88
  11.7898 , 0.520000 , 0.000874 ,  89
  11.7898 , 0.519917 , 0.000874 ,  90
  11.7898 , 0.519910 , 0.000874 ,  91
  11.7898 , 0.519930 , 0.000874 ,  92
  11.7898 , 0.519916 , 0.000874 ,  93
  11.7898 , 0.520001 , 0.000874 ,  94
  11.7898 , 0.520043 , 0.000874 ,  95
  11.7898 , 0.519956 , 0.000874 ,  96
  11.7898 , 0.520070 , 0.000874 ,  97
  11.7898 , 0.519888 , 0.000874 ,  98
  11.7898 , 0.520060 , 0.000874 ,  99
  11.7898 , 0.519884 , 0.000874 , 100
  11.8322 , 0.520308 , 0.000937 ,   0
  11.8322 , 0.520484 , 0.000937 ,   1
  11.8322 , 0.520369 , 0.000937 ,   2
  11.8322 , 0.520261 , 0.000937 ,   3
  11.8322 , 0.520403 , 0.000937 ,   4
  11.8322 , 0.520456 , 0.000937 ,   5
  11.8322 , 0.520298 , 0.000937 ,   6
  11.8322 , 0.520101 , 0.000937 ,   7
  11.8322 , 0.520300 , 0.000937 ,   8
  11.8322 , 0.520382 , 0.000937 ,   9
  11.8322 , 0.520304 , 0.000937 ,  10
  11.8322 , 0.520230 , 0.000937 ,  11
  11.8322 , 0.520484 , 0.000937 ,  12
  11.8322 , 0.520466 , 0.000937 ,  13
  11.8322 , 0.520446 , 0.000937 ,  14
  11.8322 , 0.520205 , 0.000937 ,  15
  11.8322 , 0.520299 , 0.000937 ,  16
  11.8322 , 0.520208 , 0.000937 ,  17
  11.8322 , 0.520299 , 0.000937 ,  18
  11.8322 , 0.520388 , 0.000937 ,  19
  11.8322 , 0.520311 , 0.000937 ,  20
  11.8322 , 0.520166 , 0.000937 ,  21
  11.8322 , 0.520252 , 0.000937 ,  22
  11.8322 , 0.520335 , 0.000937 ,  23
  11.8322 , 0.520277 , 0.000937 ,  24
  11.8322 , 0.520233 , 0.000937 ,  25
  11.8322 , 0.520058 , 0.000937 ,  26
  11.8322 , 0.520352 , 0.000937 ,  27
  11.8322 , 0.520350 , 0.000937 ,  28
  11.8322 , 0.520331 , 0.000937 ,  29
  11.8322 , 0.520201 , 0.000937 ,  30
  11.8322 , 0.520318 , 0.000937 ,  31
  11.8322 , 0.520351 , 0.000937 ,  32
  11.8322 , 0.520283 , 0.000937 ,  33
  11.8322 , 0.520333 , 0.000937 ,  34
  11.8322 , 0.520171 , 0.000937 ,  35
  11.8322 , 0.520396 , 0.000937 ,  36
  11.8322 , 0.520242 , 0.000937 ,  37
  11.8322 , 0.520437 , 0.000937 ,  38
  11.8322 , 0.520169 , 0.000937 ,  39
  11.8322 , 0.520494 , 0.000937 ,  40
  11.8322 , 0.520351 , 0.000937 ,  41
  11.8322 , 0.520204 , 0.000937 ,  42
  11.8322 , 0.520457 , 0.000937 ,  43
  11.8322 , 0.520291 , 0.000937 ,  44
  11.8322 , 0.520256 , 0.000937 ,  45
  11.8322 , 0.520304 , 0.000937 ,  46
  11.8322 , 0.520447 , 0.000937 ,  47
  11.8322 , 0.520163 , 0.000937 ,  48
  11.8322 , 0.520255 , 0.000937 ,  49
  11.8322 , 0.520349 , 0.000937 ,  50
  11.8322 , 0.520141 , 0.000937 ,  51
  11.8322 , 0.520453 , 0.000937 ,  52
  11.8322 , 0.520304 , 0.000937 ,  53
  11.8322 , 0.520274 , 0.000937 ,  54
  11.8322 , 0.520323 , 0.000937 ,  55
  11.8322 , 0.520173 , 0.000937 ,  56
  11.8322 , 0.520297 , 0.000937 ,  57
  11.8322 , 0.520388 , 0.000937 ,  58
  11.8322 , 0.520353 , 0.000937 ,  59
  11.8322 , 0.520189 , 0.000937 ,  60
  11.8322 , 0.520395 , 0.000937 ,  61
  11.8322 , 0.520433 , 0.000937 ,  62
  11.8322 , 0.520272 , 0.000937 ,  63
  11.8322 , 0.520334 , 0.000937 ,  64
  11.8322 , 0.520419 , 0.000937 ,  65
  11.8322 , 0.520412 , 0.000937 ,  66
  11.8322 , 0.520319 , 0.000937 ,  67
  11.8322 , 0.520381 , 0.000937 ,  68
  11.8322 , 0.520422 , 0.000937 ,  69
  11.8322 , 0.520217 , 0.000937 ,  70
  11.8322 , 0.520298 , 0.000937 ,  71
  11.8322 , 0.520334 , 0.000937 ,  72
  11.8322 , 0.520306 , 0.000937 ,  73
  11.8322 , 0.520328 , 0.000937 ,  74
  11.8322 , 0.520372 , 0.000937 ,  75
  11.8322 , 0.520299 , 0.000937 ,  76
  11.8322 , 0.520252 , 0.000937 ,  77
  11.8322 , 0.520158 , 0.000937 ,  78
  11.8322 , 0.520038 , 0.000937 ,  79
  11.8322 , 0.520336 , 0.000937 ,  80
  11.8322 , 0.520330 , 0.000937 ,  81
  11.8322 , 0.520363 , 0.000937 ,  82
  11.8322 , 0.520298 , 0.000937 ,  83
  11.8322 , 0.520309 , 0.000937 ,  84
  11.8322 , 0.520428 , 0.000937 ,  85
  11.8322 , 0.520175 , 0.000937 ,  86
  11.8322 , 0.520308 , 0.000937 ,  87
  11.8322 , 0.520403 , 0.000937 ,  88
  11.8322 , 0.520316 , 0.000937 ,  89
  11.8322 , 0.520280 , 0.000937 ,  90
  11.8322 , 0.520315 , 0.000937 ,  91
  11.8322 , 0.520204 , 0.000937 ,  92
  11.8322 , 0.520241 , 0.000937 ,  93
  11.8322 , 0.520342 , 0.000937 ,  94
  11.8322 , 0.520344 , 0.000937 ,  95
  11.8322 , 0.520290 , 0.000937 ,  96
  11.8322 , 0.520356 , 0.000937 ,  97
  11.8322 , 0.520218 , 0.000937 ,  98
  11.8322 , 0.520350 , 0.000937 ,  99
  11.8322 , 0.520210 , 0.000937 , 100
  11.8743 , 0.520644 , 0.001031 ,   0
  11.8743 , 0.520773 , 0.001031 ,   1
  11.8743 , 0.520660 , 0.001031 ,   2
  11.8743 , 0.520679 , 0.001031 ,   3
  11.8743 , 0.520657 , 0.001031 ,   4
  11.8743 , 0.520784 , 0.001031 ,   5
  11.8743 , 0.520666 , 0.001031 ,   6
  11.8743 , 0.520384 , 0.001031 ,   7
  11.8743 , 0.520625 , 0.001031 ,   8
  11.8743 , 0.520772 , 0.001031 ,   9
  11.8743 , 0.520654 , 0.001031 ,  10
  11.8743 , 0.520571 , 0.001031 ,  11
  11.8743 , 0.520766 , 0.001031 ,  12
  11.8743 , 0.520830 , 0.001031 ,  13
  11.8743 , 0.520797 , 0.001031 ,  14
  11.8743 , 0.520591 , 0.001031 ,  15
  11.8743 , 0.520734 , 0.001031 ,  16
  11.8743 , 0.520537 , 0.001031 ,  17
  11.8743 , 0.520636 , 0.001031 ,  18
  11.8743 , 0.520671 , 0.001031 ,  19
  11.8743 , 0.520516 , 0.001031 ,  20
  11.8743 , 0.520470 , 0.001031 ,  21
  11.8743 , 0.520628 , 0.001031 ,  22
  11.8743 , 0.520688 , 0.001031 ,  23
  11.8743 , 0.520560 , 0.001031 ,  24
  11.8743 , 0.520664 , 0.001031 ,  25
  11.8743 , 0.520328 , 0.001031 ,  26
  11.8743 , 0.520550 , 0.001031 ,  27
  11.8743 , 0.520641 , 0.001031 ,  28
  11.8743 , 0.520650 , 0.001031 ,  29
  11.8743 , 0.520598 , 0.001031 ,  30
  11.8743 , 0.520681 , 0.001031 ,  31
  11.8743 , 0.520639 , 0.001031 ,  32
  11.8743 , 0.520592 , 0.001031 ,  33
  11.8743 , 0.520673 , 0.001031 ,  34
  11.8743 , 0.520543 , 0.001031 ,  35
  11.8743 , 0.520639 , 0.001031 ,  36
  11.8743 , 0.520498 , 0.001031 ,  37
  11.8743 , 0.520740 , 0.001031 ,  38
  11.8743 , 0.520468 , 0.001031 ,  39
  11.8743 , 0.520869 , 0.001031 ,  40
  11.8743 , 0.520687 , 0.001031 ,  41
  11.8743 , 0.520647 , 0.001031 ,  42
  11.8743 , 0.520753 , 0.001031 ,  43
  11.8743 , 0.520625 , 0.001031 ,  44
  11.8743 , 0.520648 , 0.001031 ,  45
  11.8743 , 0.520693 , 0.001031 ,  46
  11.8743 , 0.520833 , 0.001031 ,  47
  11.8743 , 0.520508 , 0.001031 ,  48
  11.8743 , 0.520640 , 0.001031 ,  49
  11.8743 , 0.520683 , 0.001031 ,  50
  11.8743 , 0.520489 , 0.001031 ,  51
  11.8743 , 0.520685 , 0.001031 ,  52
  11.8743 , 0.520687 , 0.001031 ,  53
  11.8743 , 0.520599 , 0.001031 ,  54
  11.8743 , 0.520661 , 0.001031 ,  55
  11.8743 , 0.520526 , 0.001031 ,  56
  11.8743 , 0.520604 , 0.001031 ,  57
  11.8743 , 0.520676 , 0.001031 ,  58
  11.8743 , 0.520743 , 0.001031 ,  59
  11.8743 , 0.520446 , 0.001031 ,  60
  11.8743 , 0.520735 , 0.001031 ,  61
  11.8743 , 0.520786 , 0.001031 ,  62
  11.8743 , 0.520674 , 0.001031 ,  63
  11.8743 , 0.520731 , 0.001031 ,  64
  11.8743 , 0.520809 , 0.001031 ,  65
  11.8743 , 0.520776 , 0.001031 ,  66
  11.8743 , 0.520764 , 0.001031 ,  67
  11.8743 , 0.520685 , 0.001031 ,  68
  11.8743 , 0.520731 , 0.001031 ,  69
  11.8743 , 0.520616 , 0.001031 ,  70
  11.8743 , 0.520667 , 0.001031 ,  71
  11.8743 , 0.520627 , 0.001031 ,  72
  11.8743 , 0.520588 , 0.001031 ,  73
  11.8743 , 0.520692 , 0.001031 ,  74
  11.8743 , 0.520708 , 0.001031 ,  75
  11.8743 , 0.520681 , 0.001031 ,  76
  11.8743 , 0.520539 , 0.001031 ,  77
  11.8743 , 0.520460 , 0.001031 ,  78
  11.8743 , 0.520387 , 0.001031 ,  79
  11.8743 , 0.520749 , 0.001031 ,  80
  11.8743 , 0.520673 , 0.001031 ,  81
  11.8743 , 0.520724 , 0.001031 ,  82
  11.8743 , 0.520679 , 0.001031 ,  83
  11.8743 , 0.520611 , 0.001031 ,  84
  11.8743 , 0.520667 , 0.001031 ,  85
  11.8743 , 0.520438 , 0.001031 ,  86
  11.8743 , 0.520674 , 0.001031 ,  87
  11.8743 , 0.520740 , 0.001031 ,  88
  11.8743 , 0.520637 , 0.001031 ,  89
  11.8743 , 0.520582 , 0.001031 ,  90
  11.8743 , 0.520508 , 0.001031 ,  91
  11.8743 , 0.520538 , 0.001031 ,  92
  11.8743 , 0.520620 , 0.001031 ,  93
  11.8743 , 0.520631 , 0.001031 ,  94
  11.8743 , 0.520741 , 0.001031 ,  95
  11.8743 , 0.520648 , 0.001031 ,  96
  11.8743 , 0.520746 , 0.001031 ,  97
  11.8743 , 0.520562 , 0.001031 ,  98
  11.8743 , 0.520699 , 0.001031 ,  99
  11.8743 , 0.520537 , 0.001031 , 100
  11.9164 , 0.522633 , 0.000895 ,   0
  11.9164 , 0.522715 , 0.000895 ,   1
  11.9164 , 0.522724 , 0.000895 ,   2
  11.9164 , 0.522635 , 0.000895 ,   3
  11.9164 , 0.522773 , 0.000895 ,   4
  11.9164 , 0.522702 , 0.000895 ,   5
  11.9164 , 0.522680 , 0.000895 ,   6
  11.9164 , 0.522516 , 0.000895 ,   7
  11.9164 , 0.522619 , 0.000895 ,   8
  11.9164 , 0.522645 , 0.000895 ,   9
  11.9164 , 0.522555 , 0.000895 ,  10
  11.9164 , 0.522586 , 0.000895 ,  11
  11.9164 , 0.522846 , 0.000895 ,  12
  11.9164 , 0.522740 , 0.000895 ,  13
  11.9164 , 0.522774 , 0.000895 ,  14
  11.9164 , 0.522593 , 0.000895 ,  15
  11.9164 , 0.522863 , 0.000895 ,  16
  11.9164 , 0.522612 , 0.000895 ,  17
  11.9164 , 0.522549 , 0.000895 ,  18
  11.9164 , 0.522705 , 0.000895 ,  19
  11.9164 , 0.522506 , 0.000895 ,  20
  11.9164 , 0.522553 , 0.000895 ,  21
  11.9164 , 0.522723 , 0.000895 ,  22
  11.9164 , 0.522643 , 0.000895 ,  23
  11.9164 , 0.522581 , 0.000895 ,  24
  11.9164 , 0.522525 , 0.000895 ,  25
  11.9164 , 0.522455 , 0.000895 ,  26
  11.9164 , 0.522542 , 0.000895 ,  27
  11.9164 , 0.522675 , 0.000895 ,  28
  11.9164 , 0.522691 , 0.000895 ,  29
  11.9164 , 0.522539 , 0.000895 ,  30
  11.9164 , 0.522574 , 0.000895 ,  31
  11.9164 , 0.522508 , 0.000895 ,  32
  11.9164 , 0.522611 , 0.000895 ,  33
  11.9164 , 0.522673 , 0.000895 ,  34
  11.9164 , 0.522566 , 0.000895 ,  35
  11.9164 , 0.522649 , 0.000895 ,  36
  11.9164 , 0.522466 , 0.000895 ,  37
  11.9164 , 0.522698 , 0.000895 ,  38
  11.9164 , 0.522496 , 0.000895 ,  39
  11.9164 , 0.522749 , 0.000895 ,  40
  11.9164 , 0.522501 , 0.000895 ,  41
  11.9164 , 0.522607 , 0.000895 ,  42
  11.9164 , 0.522642 , 0.000895 ,  43
  11.9164 , 0.522630 , 0.000895 ,  44
  11.9164 , 0.522648 , 0.000895 ,  45
  11.9164 , 0.522659 , 0.000895 ,  46
  11.9164 , 0.522767 , 0.000895 ,  47
  11.9164 , 0.522545 , 0.000895 ,  48
  11.9164 , 0.522598 , 0.000895 ,  49
  11.9164 , 0.522562 , 0.000895 ,  50
  11.9164 , 0.522447 , 0.000895 ,  51
  11.9164 , 0.522742 , 0.000895 ,  52
  11.9164 , 0.522677 , 0.000895 ,  53
  11.9164 , 0.522596 , 0.000895 ,  54
  11.9164 , 0.522664 , 0.000895 ,  55
  11.9164 , 0.522566 , 0.000895 ,  56
  11.9164 , 0.522687 , 0.000895 ,  57
  11.9164 , 0.522697 , 0.000895 ,  58
  11.9164 , 0.522773 , 0.000895 ,  59
  11.9164 , 0.522478 , 0.000895 ,  60
  11.9164 , 0.522605 , 0.000895 ,  61
  11.9164 , 0.522641 , 0.000895 ,  62
  11.9164 , 0.522637 , 0.000895 ,  63
  11.9164 , 0.522677 , 0.000895 ,  64
  11.9164 , 0.522725 , 0.000895 ,  65
  11.9164 , 0.522707 , 0.000895 ,  66
  11.9164 , 0.522771 , 0.000895 ,  67
  11.9164 , 0.522720 , 0.000895 ,  68
  11.9164 , 0.522728 , 0.000895 ,  69
  11.9164 , 0.522656 , 0.000895 ,  70
  11.9164 , 0.522676 , 0.000895 ,  71
  11.9164 , 0.522552 , 0.000895 ,  72
  11.9164 , 0.522672 , 0.000895 ,  73
  11.9164 , 0.522596 , 0.000895 ,  74
  11.9164 , 0.522782 , 0.000895 ,  75
  11.9164 , 0.522774 , 0.000895 ,  76
  11.9164 , 0.522684 , 0.000895 ,  77
  11.9164 , 0.522485 , 0.000895 ,  78
  11.9164 , 0.522553 , 0.000895 ,  79
  11.9164 , 0.522709 , 0.000895 ,  80
  11.9164 , 0.522536 , 0.000895 ,  81
  11.9164 , 0.522639 , 0.000895 ,  82
  11.9164 , 0.522724 , 0.000895 ,  83
  11.9164 , 0.522632 , 0.000895 ,  84
  11.9164 , 0.522602 , 0.000895 ,  85
  11.9164 , 0.522549 , 0.000895 ,  86
  11.9164 , 0.522648 , 0.000895 ,  87
  11.9164 , 0.522725 , 0.000895 ,  88
  11.9164 , 0.522573 , 0.000895 ,  89
  11.9164 , 0.522578 , 0.000895 ,  90
  11.9164 , 0.522516 , 0.000895 ,  91
  11.9164 , 0.522487 , 0.000895 ,  92
  11.9164 , 0.522577 , 0.000895 ,  93
  11.9164 , 0.522614 , 0.000895 ,  94
  11.9164 , 0.522635 , 0.000895 ,  95
  11.9164 , 0.522617 , 0.000895 ,  96
  11.9164 , 0.522635 , 0.000895 ,  97
  11.9164 , 0.522491 , 0.000895 ,  98
  11.9164 , 0.522697 , 0.000895 ,  99
  11.9164 , 0.522635 , 0.000895 , 100
  12.0000 , 0.524096 , 0.000975 ,   0
  12.0000 , 0.524179 , 0.000975 ,   1
  12.0000 , 0.524214 , 0.000975 ,   2
  12.0000 , 0.524221 , 0.000975 ,   3
  12.0000 , 0.524286 , 0.000975 ,   4
  12.0000 , 0.524160 , 0.000975 ,   5
  12.0000 , 0.524259 , 0.000975 ,   6
  12.0000 , 0.523932 , 0.000975 ,   7
  12.0000 , 0.524136 , 0.000975 ,   8
  12.0000 , 0.524151 , 0.000975 ,   9
  12.0000 , 0.524021 , 0.000975 ,  10
  12.0000 , 0.524074 , 0.000975 ,  11
  12.0000 , 0.524184 , 0.000975 ,  12
  12.0000 , 0.524284 , 0.000975 ,  13
  12.0000 , 0.524230 , 0.000975 ,  14
  12.0000 , 0.524137 , 0.000975 ,  15
  12.0000 , 0.524197 , 0.000975 ,  16
  12.0000 , 0.524133 , 0.000975 ,  17
  12.0000 , 0.524104 , 0.000975 ,  18
  12.0000 , 0.524111 , 0.000975 ,  19
  12.0000 , 0.524055 , 0.000975 ,  20
  12.0000 , 0.523905 , 0.000975 ,  21
  12.0000 , 0.524036 , 0.000975 ,  22
  12.0000 , 0.524047 , 0.000975 ,  23
  12.0000 , 0.523893 , 0.000975 ,  24
  12.0000 , 0.523968 , 0.000975 ,  25
  12.0000 , 0.523958 , 0.000975 ,  26
  12.0000 , 0.524051 , 0.000975 ,  27
  12.0000 , 0.524096 , 0.000975 ,  28
  12.0000 , 0.524287 , 0.000975 ,  29
  12.0000 , 0.524101 , 0.000975 ,  30
  12.0000 , 0.524099 , 0.000975 ,  31
  12.0000 , 0.524152 , 0.000975 ,  32
  12.0000 , 0.523970 , 0.000975 ,  33
  12.0000 , 0.524108 , 0.000975 ,  34
  12.0000 , 0.523964 , 0.000975 ,  35
  12.0000 , 0.524094 , 0.000975 ,  36
  12.0000 , 0.524046 , 0.000975 ,  37
  12.0000 , 0.524158 , 0.000975 ,  38
  12.0000 , 0.523954 , 0.000975 ,  39
  12.0000 , 0.524256 , 0.000975 ,  40
  12.0000 , 0.523998 , 0.000975 ,  41
  12.0000 , 0.524152 , 0.000975 ,  42
  12.0000 , 0.524055 , 0.000975 ,  43
  12.0000 , 0.524001 , 0.000975 ,  44
  12.0000 , 0.523989 , 0.000975 ,  45
  12.0000 , 0.524081 , 0.000975 ,  46
  12.0000 , 0.524283 , 0.000975 ,  47
  12.0000 , 0.523936 , 0.000975 ,  48
  12.0000 , 0.524102 , 0.000975 ,  49
  12.0000 , 0.524114 , 0.000975 ,  50
  12.0000 , 0.524036 , 0.000975 ,  51
  12.0000 , 0.524275 , 0.000975 ,  52
  12.0000 , 0.524049 , 0.000975 ,  53
  12.0000 , 0.524060 , 0.000975 ,  54
  12.0000 , 0.524184 , 0.000975 ,  55
  12.0000 , 0.524017 , 0.000975 ,  56
  12.0000 , 0.524132 , 0.000975 ,  57
  12.0000 , 0.524210 , 0.000975 ,  58
  12.0000 , 0.524182 , 0.000975 ,  59
  12.0000 , 0.524052 , 0.000975 ,  60
  12.0000 , 0.524243 , 0.000975 ,  61
  12.0000 , 0.524174 , 0.000975 ,  62
  12.0000 , 0.524017 , 0.000975 ,  63
  12.0000 , 0.524097 , 0.000975 ,  64
  12.0000 , 0.524219 , 0.000975 ,  65
  12.0000 , 0.524234 , 0.000975 ,  66
  12.0000 , 0.524259 , 0.000975 ,  67
  12.0000 , 0.524034 , 0.000975 ,  68
  12.0000 , 0.524128 , 0.000975 ,  69
  12.0000 , 0.523956 , 0.000975 ,  70
  12.0000 , 0.524094 , 0.000975 ,  71
  12.0000 , 0.523922 , 0.000975 ,  72
  12.0000 , 0.524236 , 0.000975 ,  73
  12.0000 , 0.524059 , 0.000975 ,  74
  12.0000 , 0.524210 , 0.000975 ,  75
  12.0000 , 0.524082 , 0.000975 ,  76
  12.0000 , 0.524125 , 0.000975 ,  77
  12.0000 , 0.524028 , 0.000975 ,  78
  12.0000 , 0.523963 , 0.000975 ,  79
  12.0000 , 0.524139 , 0.000975 ,  80
  12.0000 , 0.523956 , 0.000975 ,  81
  12.0000 , 0.524150 , 0.000975 ,  82
  12.0000 , 0.524093 , 0.000975 ,  83
  12.0000 , 0.524053 , 0.000975 ,  84
  12.0000 , 0.524043 , 0.000975 ,  85
  12.0000 , 0.523941 , 0.000975 ,  86
  12.0000 , 0.524122 , 0.000975 ,  87
  12.0000 , 0.524123 , 0.000975 ,  88
  12.0000 , 0.524080 , 0.000975 ,  89
  12.0000 , 0.524041 , 0.000975 ,  90
  12.0000 , 0.524049 , 0.000975 ,  91
  12.0000 , 0.523990 , 0.000975 ,  92
  12.0000 , 0.524089 , 0.000975 ,  93
  12.0000 , 0.524098 , 0.000975 ,  94
  12.0000 , 0.524099 , 0.000975 ,  95
  12.0000 , 0.524149 , 0.000975 ,  96
  12.0000 , 0.524064 , 0.000975 ,  97
  12.0000 , 0.523922 , 0.000975 ,  98
  12.0000 , 0.524123 , 0.000975 ,  99
  12.0000 , 0.524047 , 0.000975 , 100


==> paper_scales_misc/l6496f211b630m0012m0363m432_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.455360 , 0.000111 ,   0
   0.9599 , 0.455360 , 0.000111 ,   1
   0.9599 , 0.455360 , 0.000111 ,   2
   0.9599 , 0.455361 , 0.000111 ,   3
   0.9599 , 0.455361 , 0.000111 ,   4
   0.9599 , 0.455362 , 0.000111 ,   5
   0.9599 , 0.455361 , 0.000111 ,   6
   0.9599 , 0.455362 , 0.000111 ,   7
   0.9599 , 0.455361 , 0.000111 ,   8
   0.9599 , 0.455360 , 0.000111 ,   9
   0.9599 , 0.455360 , 0.000111 ,  10
   0.9599 , 0.455360 , 0.000111 ,  11
   0.9599 , 0.455361 , 0.000111 ,  12
   0.9599 , 0.455361 , 0.000111 ,  13
   0.9599 , 0.455361 , 0.000111 ,  14
   0.9599 , 0.455361 , 0.000111 ,  15
   0.9599 , 0.455359 , 0.000111 ,  16
   0.9599 , 0.455360 , 0.000111 ,  17
   0.9599 , 0.455360 , 0.000111 ,  18
   0.9599 , 0.455360 , 0.000111 ,  19
   0.9599 , 0.455360 , 0.000111 ,  20
   0.9599 , 0.455360 , 0.000111 ,  21
   0.9599 , 0.455361 , 0.000111 ,  22
   0.9599 , 0.455361 , 0.000111 ,  23
   0.9599 , 0.455360 , 0.000111 ,  24
   0.9599 , 0.455361 , 0.000111 ,  25
   0.9599 , 0.455316 , 0.000111 ,  26
   0.9599 , 0.455361 , 0.000111 ,  27
   0.9599 , 0.455360 , 0.000111 ,  28
   0.9599 , 0.455359 , 0.000111 ,  29
   0.9599 , 0.455360 , 0.000111 ,  30
   0.9599 , 0.455319 , 0.000111 ,  31
   0.9599 , 0.455360 , 0.000111 ,  32
   0.9599 , 0.455361 , 0.000111 ,  33
   0.9599 , 0.455361 , 0.000111 ,  34
   0.9599 , 0.455359 , 0.000111 ,  35
   0.9599 , 0.455360 , 0.000111 ,  36
   0.9599 , 0.455360 , 0.000111 ,  37
   0.9599 , 0.455360 , 0.000111 ,  38
   0.9599 , 0.455361 , 0.000111 ,  39
   0.9599 , 0.455361 , 0.000111 ,  40
   0.9599 , 0.455360 , 0.000111 ,  41
   0.9599 , 0.455360 , 0.000111 ,  42
   0.9599 , 0.455359 , 0.000111 ,  43
   0.9599 , 0.455360 , 0.000111 ,  44
   0.9599 , 0.455361 , 0.000111 ,  45
   0.9599 , 0.455360 , 0.000111 ,  46
   0.9599 , 0.455362 , 0.000111 ,  47
   0.9599 , 0.455361 , 0.000111 ,  48
   0.9599 , 0.455360 , 0.000111 ,  49
   0.9599 , 0.455360 , 0.000111 ,  50
   0.9599 , 0.455361 , 0.000111 ,  51
   0.9599 , 0.455360 , 0.000111 ,  52
   0.9599 , 0.455362 , 0.000111 ,  53
   0.9599 , 0.455360 , 0.000111 ,  54
   0.9599 , 0.455360 , 0.000111 ,  55
   0.9599 , 0.455360 , 0.000111 ,  56
   0.9599 , 0.455361 , 0.000111 ,  57
   0.9599 , 0.455361 , 0.000111 ,  58
   0.9599 , 0.455360 , 0.000111 ,  59
   0.9599 , 0.455361 , 0.000111 ,  60
   0.9599 , 0.455360 , 0.000111 ,  61
   0.9599 , 0.455361 , 0.000111 ,  62
   0.9599 , 0.455360 , 0.000111 ,  63
   0.9599 , 0.455359 , 0.000111 ,  64
   0.9599 , 0.455360 , 0.000111 ,  65
   0.9599 , 0.455360 , 0.000111 ,  66
   0.9599 , 0.455360 , 0.000111 ,  67
   0.9599 , 0.455360 , 0.000111 ,  68
   0.9599 , 0.455360 , 0.000111 ,  69
   0.9599 , 0.455317 , 0.000111 ,  70
   0.9599 , 0.455360 , 0.000111 ,  71
   0.9599 , 0.455359 , 0.000111 ,  72
   0.9599 , 0.455359 , 0.000111 ,  73
   0.9599 , 0.455359 , 0.000111 ,  74
   0.9599 , 0.455317 , 0.000111 ,  75
   0.9599 , 0.455360 , 0.000111 ,  76
   0.9599 , 0.455361 , 0.000111 ,  77
   0.9599 , 0.455362 , 0.000111 ,  78
   0.9599 , 0.455361 , 0.000111 ,  79
   0.9599 , 0.455359 , 0.000111 ,  80
   0.9599 , 0.455360 , 0.000111 ,  81
   0.9599 , 0.455359 , 0.000111 ,  82
   0.9599 , 0.455315 , 0.000111 ,  83
   0.9599 , 0.455360 , 0.000111 ,  84
   0.9599 , 0.455362 , 0.000111 ,  85
   0.9599 , 0.455361 , 0.000111 ,  86
   0.9599 , 0.455360 , 0.000111 ,  87
   0.9599 , 0.455360 , 0.000111 ,  88
   0.9599 , 0.455360 , 0.000111 ,  89
   0.9599 , 0.455360 , 0.000111 ,  90
   0.9599 , 0.455360 , 0.000111 ,  91
   0.9599 , 0.455317 , 0.000111 ,  92
   0.9599 , 0.455359 , 0.000111 ,  93
   0.9599 , 0.455360 , 0.000111 ,  94
   0.9599 , 0.455359 , 0.000111 ,  95
   0.9599 , 0.455361 , 0.000111 ,  96
   0.9599 , 0.455360 , 0.000111 ,  97
   0.9599 , 0.455317 , 0.000111 ,  98
   0.9599 , 0.455359 , 0.000111 ,  99
   0.9599 , 0.455359 , 0.000111 , 100
   1.4334 , 0.592208 , 0.000097 ,   0
   1.4334 , 0.592206 , 0.000097 ,   1
   1.4334 , 0.592207 , 0.000097 ,   2
   1.4334 , 0.592206 , 0.000097 ,   3
   1.4334 , 0.592203 , 0.000097 ,   4
   1.4334 , 0.592210 , 0.000097 ,   5
   1.4334 , 0.592213 , 0.000097 ,   6
   1.4334 , 0.592207 , 0.000097 ,   7
   1.4334 , 0.592211 , 0.000097 ,   8
   1.4334 , 0.592208 , 0.000097 ,   9
   1.4334 , 0.592208 , 0.000097 ,  10
   1.4334 , 0.592207 , 0.000097 ,  11
   1.4334 , 0.592210 , 0.000097 ,  12
   1.4334 , 0.592209 , 0.000097 ,  13
   1.4334 , 0.592206 , 0.000097 ,  14
   1.4334 , 0.592210 , 0.000097 ,  15
   1.4334 , 0.592209 , 0.000097 ,  16
   1.4334 , 0.592207 , 0.000097 ,  17
   1.4334 , 0.592209 , 0.000097 ,  18
   1.4334 , 0.592210 , 0.000097 ,  19
   1.4334 , 0.592208 , 0.000097 ,  20
   1.4334 , 0.592206 , 0.000097 ,  21
   1.4334 , 0.592208 , 0.000097 ,  22
   1.4334 , 0.592208 , 0.000097 ,  23
   1.4334 , 0.592205 , 0.000097 ,  24
   1.4334 , 0.592211 , 0.000097 ,  25
   1.4334 , 0.592206 , 0.000097 ,  26
   1.4334 , 0.592207 , 0.000097 ,  27
   1.4334 , 0.592213 , 0.000097 ,  28
   1.4334 , 0.592207 , 0.000097 ,  29
   1.4334 , 0.592209 , 0.000097 ,  30
   1.4334 , 0.592207 , 0.000097 ,  31
   1.4334 , 0.592207 , 0.000097 ,  32
   1.4334 , 0.592209 , 0.000097 ,  33
   1.4334 , 0.592209 , 0.000097 ,  34
   1.4334 , 0.592207 , 0.000097 ,  35
   1.4334 , 0.592208 , 0.000097 ,  36
   1.4334 , 0.592211 , 0.000097 ,  37
   1.4334 , 0.592207 , 0.000097 ,  38
   1.4334 , 0.592209 , 0.000097 ,  39
   1.4334 , 0.592209 , 0.000097 ,  40
   1.4334 , 0.592207 , 0.000097 ,  41
   1.4334 , 0.592207 , 0.000097 ,  42
   1.4334 , 0.592208 , 0.000097 ,  43
   1.4334 , 0.592207 , 0.000097 ,  44
   1.4334 , 0.592212 , 0.000097 ,  45
   1.4334 , 0.592208 , 0.000097 ,  46
   1.4334 , 0.592211 , 0.000097 ,  47
   1.4334 , 0.592208 , 0.000097 ,  48
   1.4334 , 0.592208 , 0.000097 ,  49
   1.4334 , 0.592203 , 0.000097 ,  50
   1.4334 , 0.592208 , 0.000097 ,  51
   1.4334 , 0.592206 , 0.000097 ,  52
   1.4334 , 0.592209 , 0.000097 ,  53
   1.4334 , 0.592207 , 0.000097 ,  54
   1.4334 , 0.592207 , 0.000097 ,  55
   1.4334 , 0.592211 , 0.000097 ,  56
   1.4334 , 0.592205 , 0.000097 ,  57
   1.4334 , 0.592208 , 0.000097 ,  58
   1.4334 , 0.592208 , 0.000097 ,  59
   1.4334 , 0.592204 , 0.000097 ,  60
   1.4334 , 0.592210 , 0.000097 ,  61
   1.4334 , 0.592205 , 0.000097 ,  62
   1.4334 , 0.592207 , 0.000097 ,  63
   1.4334 , 0.592207 , 0.000097 ,  64
   1.4334 , 0.592204 , 0.000097 ,  65
   1.4334 , 0.592205 , 0.000097 ,  66
   1.4334 , 0.592204 , 0.000097 ,  67
   1.4334 , 0.592210 , 0.000097 ,  68
   1.4334 , 0.592210 , 0.000097 ,  69
   1.4334 , 0.592210 , 0.000097 ,  70
   1.4334 , 0.592210 , 0.000097 ,  71
   1.4334 , 0.592210 , 0.000097 ,  72
   1.4334 , 0.592210 , 0.000097 ,  73
   1.4334 , 0.592209 , 0.000097 ,  74
   1.4334 , 0.592208 , 0.000097 ,  75
   1.4334 , 0.592206 , 0.000097 ,  76
   1.4334 , 0.592210 , 0.000097 ,  77
   1.4334 , 0.592208 , 0.000097 ,  78
   1.4334 , 0.592207 , 0.000097 ,  79
   1.4334 , 0.592205 , 0.000097 ,  80
   1.4334 , 0.592209 , 0.000097 ,  81
   1.4334 , 0.592203 , 0.000097 ,  82
   1.4334 , 0.592206 , 0.000097 ,  83
   1.4334 , 0.592208 , 0.000097 ,  84
   1.4334 , 0.592208 , 0.000097 ,  85
   1.4334 , 0.592209 , 0.000097 ,  86
   1.4334 , 0.592201 , 0.000097 ,  87
   1.4334 , 0.592210 , 0.000097 ,  88
   1.4334 , 0.592207 , 0.000097 ,  89
   1.4334 , 0.592204 , 0.000097 ,  90
   1.4334 , 0.592112 , 0.000097 ,  91
   1.4334 , 0.592206 , 0.000097 ,  92
   1.4334 , 0.592208 , 0.000097 ,  93
   1.4334 , 0.592206 , 0.000097 ,  94
   1.4334 , 0.592205 , 0.000097 ,  95
   1.4334 , 0.592211 , 0.000097 ,  96
   1.4334 , 0.592208 , 0.000097 ,  97
   1.4334 , 0.592210 , 0.000097 ,  98
   1.4334 , 0.592212 , 0.000097 ,  99
   1.4334 , 0.592209 , 0.000097 , 100
   1.7867 , 0.659108 , 0.000061 ,   0
   1.7867 , 0.659101 , 0.000061 ,   1
   1.7867 , 0.659090 , 0.000061 ,   2
   1.7867 , 0.659108 , 0.000061 ,   3
   1.7867 , 0.659109 , 0.000061 ,   4
   1.7867 , 0.659113 , 0.000061 ,   5
   1.7867 , 0.659105 , 0.000061 ,   6
   1.7867 , 0.659112 , 0.000061 ,   7
   1.7867 , 0.659116 , 0.000061 ,   8
   1.7867 , 0.659107 , 0.000061 ,   9
   1.7867 , 0.659111 , 0.000061 ,  10
   1.7867 , 0.659104 , 0.000061 ,  11
   1.7867 , 0.659106 , 0.000061 ,  12
   1.7867 , 0.659100 , 0.000061 ,  13
   1.7867 , 0.659111 , 0.000061 ,  14
   1.7867 , 0.659102 , 0.000061 ,  15
   1.7867 , 0.659117 , 0.000061 ,  16
   1.7867 , 0.659093 , 0.000061 ,  17
   1.7867 , 0.659098 , 0.000061 ,  18
   1.7867 , 0.659113 , 0.000061 ,  19
   1.7867 , 0.659105 , 0.000061 ,  20
   1.7867 , 0.659099 , 0.000061 ,  21
   1.7867 , 0.659105 , 0.000061 ,  22
   1.7867 , 0.659103 , 0.000061 ,  23
   1.7867 , 0.659103 , 0.000061 ,  24
   1.7867 , 0.659106 , 0.000061 ,  25
   1.7867 , 0.659107 , 0.000061 ,  26
   1.7867 , 0.659115 , 0.000061 ,  27
   1.7867 , 0.659108 , 0.000061 ,  28
   1.7867 , 0.659107 , 0.000061 ,  29
   1.7867 , 0.659110 , 0.000061 ,  30
   1.7867 , 0.659115 , 0.000061 ,  31
   1.7867 , 0.659107 , 0.000061 ,  32
   1.7867 , 0.659104 , 0.000061 ,  33
   1.7867 , 0.659113 , 0.000061 ,  34
   1.7867 , 0.659113 , 0.000061 ,  35
   1.7867 , 0.659109 , 0.000061 ,  36
   1.7867 , 0.659109 , 0.000061 ,  37
   1.7867 , 0.659113 , 0.000061 ,  38
   1.7867 , 0.659100 , 0.000061 ,  39
   1.7867 , 0.659117 , 0.000061 ,  40
   1.7867 , 0.659102 , 0.000061 ,  41
   1.7867 , 0.659110 , 0.000061 ,  42
   1.7867 , 0.659108 , 0.000061 ,  43
   1.7867 , 0.659111 , 0.000061 ,  44
   1.7867 , 0.659117 , 0.000061 ,  45
   1.7867 , 0.659115 , 0.000061 ,  46
   1.7867 , 0.659107 , 0.000061 ,  47
   1.7867 , 0.659108 , 0.000061 ,  48
   1.7867 , 0.659109 , 0.000061 ,  49
   1.7867 , 0.659108 , 0.000061 ,  50
   1.7867 , 0.659104 , 0.000061 ,  51
   1.7867 , 0.659109 , 0.000061 ,  52
   1.7867 , 0.659118 , 0.000061 ,  53
   1.7867 , 0.659108 , 0.000061 ,  54
   1.7867 , 0.659100 , 0.000061 ,  55
   1.7867 , 0.659106 , 0.000061 ,  56
   1.7867 , 0.659101 , 0.000061 ,  57
   1.7867 , 0.659105 , 0.000061 ,  58
   1.7867 , 0.659107 , 0.000061 ,  59
   1.7867 , 0.659105 , 0.000061 ,  60
   1.7867 , 0.659112 , 0.000061 ,  61
   1.7867 , 0.659105 , 0.000061 ,  62
   1.7867 , 0.659109 , 0.000061 ,  63
   1.7867 , 0.659106 , 0.000061 ,  64
   1.7867 , 0.659097 , 0.000061 ,  65
   1.7867 , 0.659100 , 0.000061 ,  66
   1.7867 , 0.659097 , 0.000061 ,  67
   1.7867 , 0.659108 , 0.000061 ,  68
   1.7867 , 0.659118 , 0.000061 ,  69
   1.7867 , 0.659112 , 0.000061 ,  70
   1.7867 , 0.659107 , 0.000061 ,  71
   1.7867 , 0.659113 , 0.000061 ,  72
   1.7867 , 0.659119 , 0.000061 ,  73
   1.7867 , 0.659115 , 0.000061 ,  74
   1.7867 , 0.659107 , 0.000061 ,  75
   1.7867 , 0.659117 , 0.000061 ,  76
   1.7867 , 0.659116 , 0.000061 ,  77
   1.7867 , 0.659106 , 0.000061 ,  78
   1.7867 , 0.659114 , 0.000061 ,  79
   1.7867 , 0.659110 , 0.000061 ,  80
   1.7867 , 0.659113 , 0.000061 ,  81
   1.7867 , 0.659108 , 0.000061 ,  82
   1.7867 , 0.659109 , 0.000061 ,  83
   1.7867 , 0.659116 , 0.000061 ,  84
   1.7867 , 0.659109 , 0.000061 ,  85
   1.7867 , 0.659116 , 0.000061 ,  86
   1.7867 , 0.659104 , 0.000061 ,  87
   1.7867 , 0.659114 , 0.000061 ,  88
   1.7867 , 0.659107 , 0.000061 ,  89
   1.7867 , 0.659094 , 0.000061 ,  90
   1.7867 , 0.659109 , 0.000061 ,  91
   1.7867 , 0.659108 , 0.000061 ,  92
   1.7867 , 0.659115 , 0.000061 ,  93
   1.7867 , 0.659114 , 0.000061 ,  94
   1.7867 , 0.659109 , 0.000061 ,  95
   1.7867 , 0.659123 , 0.000061 ,  96
   1.7867 , 0.659110 , 0.000061 ,  97
   1.7867 , 0.659112 , 0.000061 ,  98
   1.7867 , 0.659097 , 0.000061 ,  99
   1.7867 , 0.659114 , 0.000061 , 100
   1.9403 , 0.683402 , 0.000049 ,   0
   1.9403 , 0.683405 , 0.000049 ,   1
   1.9403 , 0.683398 , 0.000049 ,   2
   1.9403 , 0.683403 , 0.000049 ,   3
   1.9403 , 0.683407 , 0.000049 ,   4
   1.9403 , 0.683393 , 0.000049 ,   5
   1.9403 , 0.683405 , 0.000049 ,   6
   1.9403 , 0.683413 , 0.000049 ,   7
   1.9403 , 0.683408 , 0.000049 ,   8
   1.9403 , 0.683400 , 0.000049 ,   9
   1.9403 , 0.683396 , 0.000049 ,  10
   1.9403 , 0.683405 , 0.000049 ,  11
   1.9403 , 0.683406 , 0.000049 ,  12
   1.9403 , 0.683407 , 0.000049 ,  13
   1.9403 , 0.683401 , 0.000049 ,  14
   1.9403 , 0.683399 , 0.000049 ,  15
   1.9403 , 0.683406 , 0.000049 ,  16
   1.9403 , 0.683401 , 0.000049 ,  17
   1.9403 , 0.683392 , 0.000049 ,  18
   1.9403 , 0.683400 , 0.000049 ,  19
   1.9403 , 0.683390 , 0.000049 ,  20
   1.9403 , 0.683395 , 0.000049 ,  21
   1.9403 , 0.683408 , 0.000049 ,  22
   1.9403 , 0.683390 , 0.000049 ,  23
   1.9403 , 0.683398 , 0.000049 ,  24
   1.9403 , 0.683398 , 0.000049 ,  25
   1.9403 , 0.683402 , 0.000049 ,  26
   1.9403 , 0.683407 , 0.000049 ,  27
   1.9403 , 0.683407 , 0.000049 ,  28
   1.9403 , 0.683404 , 0.000049 ,  29
   1.9403 , 0.683405 , 0.000049 ,  30
   1.9403 , 0.683409 , 0.000049 ,  31
   1.9403 , 0.683403 , 0.000049 ,  32
   1.9403 , 0.683401 , 0.000049 ,  33
   1.9403 , 0.683403 , 0.000049 ,  34
   1.9403 , 0.683395 , 0.000049 ,  35
   1.9403 , 0.683410 , 0.000049 ,  36
   1.9403 , 0.683399 , 0.000049 ,  37
   1.9403 , 0.683410 , 0.000049 ,  38
   1.9403 , 0.683403 , 0.000049 ,  39
   1.9403 , 0.683400 , 0.000049 ,  40
   1.9403 , 0.683408 , 0.000049 ,  41
   1.9403 , 0.683391 , 0.000049 ,  42
   1.9403 , 0.683397 , 0.000049 ,  43
   1.9403 , 0.683398 , 0.000049 ,  44
   1.9403 , 0.683404 , 0.000049 ,  45
   1.9403 , 0.683403 , 0.000049 ,  46
   1.9403 , 0.683408 , 0.000049 ,  47
   1.9403 , 0.683401 , 0.000049 ,  48
   1.9403 , 0.683400 , 0.000049 ,  49
   1.9403 , 0.683401 , 0.000049 ,  50
   1.9403 , 0.683400 , 0.000049 ,  51
   1.9403 , 0.683405 , 0.000049 ,  52
   1.9403 , 0.683407 , 0.000049 ,  53
   1.9403 , 0.683400 , 0.000049 ,  54
   1.9403 , 0.683400 , 0.000049 ,  55
   1.9403 , 0.683403 , 0.000049 ,  56
   1.9403 , 0.683397 , 0.000049 ,  57
   1.9403 , 0.683394 , 0.000049 ,  58
   1.9403 , 0.683402 , 0.000049 ,  59
   1.9403 , 0.683403 , 0.000049 ,  60
   1.9403 , 0.683396 , 0.000049 ,  61
   1.9403 , 0.683399 , 0.000049 ,  62
   1.9403 , 0.683404 , 0.000049 ,  63
   1.9403 , 0.683405 , 0.000049 ,  64
   1.9403 , 0.683398 , 0.000049 ,  65
   1.9403 , 0.683398 , 0.000049 ,  66
   1.9403 , 0.683406 , 0.000049 ,  67
   1.9403 , 0.683400 , 0.000049 ,  68
   1.9403 , 0.683404 , 0.000049 ,  69
   1.9403 , 0.683406 , 0.000049 ,  70
   1.9403 , 0.683398 , 0.000049 ,  71
   1.9403 , 0.683410 , 0.000049 ,  72
   1.9403 , 0.683399 , 0.000049 ,  73
   1.9403 , 0.683397 , 0.000049 ,  74
   1.9403 , 0.683401 , 0.000049 ,  75
   1.9403 , 0.683403 , 0.000049 ,  76
   1.9403 , 0.683411 , 0.000049 ,  77
   1.9403 , 0.683398 , 0.000049 ,  78
   1.9403 , 0.683402 , 0.000049 ,  79
   1.9403 , 0.683405 , 0.000049 ,  80
   1.9403 , 0.683402 , 0.000049 ,  81
   1.9403 , 0.683395 , 0.000049 ,  82
   1.9403 , 0.683397 , 0.000049 ,  83
   1.9403 , 0.683407 , 0.000049 ,  84
   1.9403 , 0.683398 , 0.000049 ,  85
   1.9403 , 0.683403 , 0.000049 ,  86
   1.9403 , 0.683406 , 0.000049 ,  87
   1.9403 , 0.683396 , 0.000049 ,  88
   1.9403 , 0.683400 , 0.000049 ,  89
   1.9403 , 0.683403 , 0.000049 ,  90
   1.9403 , 0.683408 , 0.000049 ,  91
   1.9403 , 0.683406 , 0.000049 ,  92
   1.9403 , 0.683399 , 0.000049 ,  93
   1.9403 , 0.683392 , 0.000049 ,  94
   1.9403 , 0.683395 , 0.000049 ,  95
   1.9403 , 0.683400 , 0.000049 ,  96
   1.9403 , 0.683404 , 0.000049 ,  97
   1.9403 , 0.683408 , 0.000049 ,  98
   1.9403 , 0.683403 , 0.000049 ,  99
   1.9403 , 0.683401 , 0.000049 , 100
   2.2251 , 0.724031 , 0.000095 ,   0
   2.2251 , 0.724031 , 0.000095 ,   1
   2.2251 , 0.724028 , 0.000095 ,   2
   2.2251 , 0.724047 , 0.000095 ,   3
   2.2251 , 0.724033 , 0.000095 ,   4
   2.2251 , 0.724028 , 0.000095 ,   5
   2.2251 , 0.724043 , 0.000095 ,   6
   2.2251 , 0.724038 , 0.000095 ,   7
   2.2251 , 0.724040 , 0.000095 ,   8
   2.2251 , 0.724031 , 0.000095 ,   9
   2.2251 , 0.724030 , 0.000095 ,  10
   2.2251 , 0.724038 , 0.000095 ,  11
   2.2251 , 0.724030 , 0.000095 ,  12
   2.2251 , 0.724039 , 0.000095 ,  13
   2.2251 , 0.724028 , 0.000095 ,  14
   2.2251 , 0.724041 , 0.000095 ,  15
   2.2251 , 0.724026 , 0.000095 ,  16
   2.2251 , 0.724030 , 0.000095 ,  17
   2.2251 , 0.724024 , 0.000095 ,  18
   2.2251 , 0.724034 , 0.000095 ,  19
   2.2251 , 0.724017 , 0.000095 ,  20
   2.2251 , 0.724030 , 0.000095 ,  21
   2.2251 , 0.724040 , 0.000095 ,  22
   2.2251 , 0.724048 , 0.000095 ,  23
   2.2251 , 0.724036 , 0.000095 ,  24
   2.2251 , 0.724049 , 0.000095 ,  25
   2.2251 , 0.724027 , 0.000095 ,  26
   2.2251 , 0.724027 , 0.000095 ,  27
   2.2251 , 0.724039 , 0.000095 ,  28
   2.2251 , 0.724030 , 0.000095 ,  29
   2.2251 , 0.724028 , 0.000095 ,  30
   2.2251 , 0.724026 , 0.000095 ,  31
   2.2251 , 0.724028 , 0.000095 ,  32
   2.2251 , 0.724031 , 0.000095 ,  33
   2.2251 , 0.724039 , 0.000095 ,  34
   2.2251 , 0.724042 , 0.000095 ,  35
   2.2251 , 0.724025 , 0.000095 ,  36
   2.2251 , 0.724017 , 0.000095 ,  37
   2.2251 , 0.724033 , 0.000095 ,  38
   2.2251 , 0.724050 , 0.000095 ,  39
   2.2251 , 0.724018 , 0.000095 ,  40
   2.2251 , 0.724024 , 0.000095 ,  41
   2.2251 , 0.724031 , 0.000095 ,  42
   2.2251 , 0.724022 , 0.000095 ,  43
   2.2251 , 0.724038 , 0.000095 ,  44
   2.2251 , 0.724032 , 0.000095 ,  45
   2.2251 , 0.724042 , 0.000095 ,  46
   2.2251 , 0.724031 , 0.000095 ,  47
   2.2251 , 0.724037 , 0.000095 ,  48
   2.2251 , 0.724041 , 0.000095 ,  49
   2.2251 , 0.724035 , 0.000095 ,  50
   2.2251 , 0.724023 , 0.000095 ,  51
   2.2251 , 0.724023 , 0.000095 ,  52
   2.2251 , 0.724067 , 0.000095 ,  53
   2.2251 , 0.724030 , 0.000095 ,  54
   2.2251 , 0.724036 , 0.000095 ,  55
   2.2251 , 0.724021 , 0.000095 ,  56
   2.2251 , 0.724040 , 0.000095 ,  57
   2.2251 , 0.724033 , 0.000095 ,  58
   2.2251 , 0.724039 , 0.000095 ,  59
   2.2251 , 0.724039 , 0.000095 ,  60
   2.2251 , 0.724015 , 0.000095 ,  61
   2.2251 , 0.724025 , 0.000095 ,  62
   2.2251 , 0.724024 , 0.000095 ,  63
   2.2251 , 0.724025 , 0.000095 ,  64
   2.2251 , 0.724039 , 0.000095 ,  65
   2.2251 , 0.724027 , 0.000095 ,  66
   2.2251 , 0.724006 , 0.000095 ,  67
   2.2251 , 0.724028 , 0.000095 ,  68
   2.2251 , 0.724045 , 0.000095 ,  69
   2.2251 , 0.724035 , 0.000095 ,  70
   2.2251 , 0.724025 , 0.000095 ,  71
   2.2251 , 0.724049 , 0.000095 ,  72
   2.2251 , 0.724028 , 0.000095 ,  73
   2.2251 , 0.724040 , 0.000095 ,  74
   2.2251 , 0.724033 , 0.000095 ,  75
   2.2251 , 0.724017 , 0.000095 ,  76
   2.2251 , 0.724036 , 0.000095 ,  77
   2.2251 , 0.724025 , 0.000095 ,  78
   2.2251 , 0.724029 , 0.000095 ,  79
   2.2251 , 0.724024 , 0.000095 ,  80
   2.2251 , 0.724024 , 0.000095 ,  81
   2.2251 , 0.724032 , 0.000095 ,  82
   2.2251 , 0.724012 , 0.000095 ,  83
   2.2251 , 0.724042 , 0.000095 ,  84
   2.2251 , 0.724016 , 0.000095 ,  85
   2.2251 , 0.724034 , 0.000095 ,  86
   2.2251 , 0.724032 , 0.000095 ,  87
   2.2251 , 0.724019 , 0.000095 ,  88
   2.2251 , 0.724031 , 0.000095 ,  89
   2.2251 , 0.724028 , 0.000095 ,  90
   2.2251 , 0.724043 , 0.000095 ,  91
   2.2251 , 0.724019 , 0.000095 ,  92
   2.2251 , 0.724014 , 0.000095 ,  93
   2.2251 , 0.724017 , 0.000095 ,  94
   2.2251 , 0.724025 , 0.000095 ,  95
   2.2251 , 0.724038 , 0.000095 ,  96
   2.2251 , 0.724032 , 0.000095 ,  97
   2.2251 , 0.724027 , 0.000095 ,  98
   2.2251 , 0.724034 , 0.000095 ,  99
   2.2251 , 0.724034 , 0.000095 , 100
   2.4655 , 0.753068 , 0.000082 ,   0
   2.4655 , 0.753066 , 0.000082 ,   1
   2.4655 , 0.753070 , 0.000082 ,   2
   2.4655 , 0.753069 , 0.000082 ,   3
   2.4655 , 0.753073 , 0.000082 ,   4
   2.4655 , 0.753068 , 0.000082 ,   5
   2.4655 , 0.753078 , 0.000082 ,   6
   2.4655 , 0.753060 , 0.000082 ,   7
   2.4655 , 0.753079 , 0.000082 ,   8
   2.4655 , 0.753052 , 0.000082 ,   9
   2.4655 , 0.753066 , 0.000082 ,  10
   2.4655 , 0.753065 , 0.000082 ,  11
   2.4655 , 0.753075 , 0.000082 ,  12
   2.4655 , 0.753084 , 0.000082 ,  13
   2.4655 , 0.753068 , 0.000082 ,  14
   2.4655 , 0.753074 , 0.000082 ,  15
   2.4655 , 0.753074 , 0.000082 ,  16
   2.4655 , 0.753063 , 0.000082 ,  17
   2.4655 , 0.753062 , 0.000082 ,  18
   2.4655 , 0.753064 , 0.000082 ,  19
   2.4655 , 0.753065 , 0.000082 ,  20
   2.4655 , 0.753056 , 0.000082 ,  21
   2.4655 , 0.753063 , 0.000082 ,  22
   2.4655 , 0.753062 , 0.000082 ,  23
   2.4655 , 0.753057 , 0.000082 ,  24
   2.4655 , 0.753062 , 0.000082 ,  25
   2.4655 , 0.753073 , 0.000082 ,  26
   2.4655 , 0.753056 , 0.000082 ,  27
   2.4655 , 0.753074 , 0.000082 ,  28
   2.4655 , 0.753078 , 0.000082 ,  29
   2.4655 , 0.753073 , 0.000082 ,  30
   2.4655 , 0.753079 , 0.000082 ,  31
   2.4655 , 0.753069 , 0.000082 ,  32
   2.4655 , 0.753056 , 0.000082 ,  33
   2.4655 , 0.753073 , 0.000082 ,  34
   2.4655 , 0.753079 , 0.000082 ,  35
   2.4655 , 0.753068 , 0.000082 ,  36
   2.4655 , 0.753055 , 0.000082 ,  37
   2.4655 , 0.753065 , 0.000082 ,  38
   2.4655 , 0.753073 , 0.000082 ,  39
   2.4655 , 0.753073 , 0.000082 ,  40
   2.4655 , 0.753058 , 0.000082 ,  41
   2.4655 , 0.753048 , 0.000082 ,  42
   2.4655 , 0.753055 , 0.000082 ,  43
   2.4655 , 0.753086 , 0.000082 ,  44
   2.4655 , 0.753074 , 0.000082 ,  45
   2.4655 , 0.753059 , 0.000082 ,  46
   2.4655 , 0.753079 , 0.000082 ,  47
   2.4655 , 0.753070 , 0.000082 ,  48
   2.4655 , 0.753081 , 0.000082 ,  49
   2.4655 , 0.753079 , 0.000082 ,  50
   2.4655 , 0.753065 , 0.000082 ,  51
   2.4655 , 0.753074 , 0.000082 ,  52
   2.4655 , 0.753077 , 0.000082 ,  53
   2.4655 , 0.753069 , 0.000082 ,  54
   2.4655 , 0.753064 , 0.000082 ,  55
   2.4655 , 0.753071 , 0.000082 ,  56
   2.4655 , 0.753062 , 0.000082 ,  57
   2.4655 , 0.753060 , 0.000082 ,  58
   2.4655 , 0.753074 , 0.000082 ,  59
   2.4655 , 0.753064 , 0.000082 ,  60
   2.4655 , 0.753073 , 0.000082 ,  61
   2.4655 , 0.753074 , 0.000082 ,  62
   2.4655 , 0.753060 , 0.000082 ,  63
   2.4655 , 0.753067 , 0.000082 ,  64
   2.4655 , 0.753070 , 0.000082 ,  65
   2.4655 , 0.753071 , 0.000082 ,  66
   2.4655 , 0.753058 , 0.000082 ,  67
   2.4655 , 0.753071 , 0.000082 ,  68
   2.4655 , 0.753082 , 0.000082 ,  69
   2.4655 , 0.753067 , 0.000082 ,  70
   2.4655 , 0.753070 , 0.000082 ,  71
   2.4655 , 0.753074 , 0.000082 ,  72
   2.4655 , 0.753064 , 0.000082 ,  73
   2.4655 , 0.753079 , 0.000082 ,  74
   2.4655 , 0.753074 , 0.000082 ,  75
   2.4655 , 0.753068 , 0.000082 ,  76
   2.4655 , 0.753074 , 0.000082 ,  77
   2.4655 , 0.753058 , 0.000082 ,  78
   2.4655 , 0.753077 , 0.000082 ,  79
   2.4655 , 0.753066 , 0.000082 ,  80
   2.4655 , 0.753069 , 0.000082 ,  81
   2.4655 , 0.753063 , 0.000082 ,  82
   2.4655 , 0.753066 , 0.000082 ,  83
   2.4655 , 0.753060 , 0.000082 ,  84
   2.4655 , 0.753064 , 0.000082 ,  85
   2.4655 , 0.753059 , 0.000082 ,  86
   2.4655 , 0.753063 , 0.000082 ,  87
   2.4655 , 0.753068 , 0.000082 ,  88
   2.4655 , 0.753066 , 0.000082 ,  89
   2.4655 , 0.753061 , 0.000082 ,  90
   2.4655 , 0.753068 , 0.000082 ,  91
   2.4655 , 0.753084 , 0.000082 ,  92
   2.4655 , 0.753063 , 0.000082 ,  93
   2.4655 , 0.753056 , 0.000082 ,  94
   2.4655 , 0.753047 , 0.000082 ,  95
   2.4655 , 0.753089 , 0.000082 ,  96
   2.4655 , 0.753065 , 0.000082 ,  97
   2.4655 , 0.753073 , 0.000082 ,  98
   2.4655 , 0.753060 , 0.000082 ,  99
   2.4655 , 0.753067 , 0.000082 , 100
   2.8278 , 0.791763 , 0.000190 ,   0
   2.8278 , 0.791752 , 0.000190 ,   1
   2.8278 , 0.791757 , 0.000190 ,   2
   2.8278 , 0.791765 , 0.000190 ,   3
   2.8278 , 0.791787 , 0.000190 ,   4
   2.8278 , 0.791750 , 0.000190 ,   5
   2.8278 , 0.791769 , 0.000190 ,   6
   2.8278 , 0.791749 , 0.000190 ,   7
   2.8278 , 0.791751 , 0.000190 ,   8
   2.8278 , 0.791761 , 0.000190 ,   9
   2.8278 , 0.791782 , 0.000190 ,  10
   2.8278 , 0.791752 , 0.000190 ,  11
   2.8278 , 0.791771 , 0.000190 ,  12
   2.8278 , 0.791761 , 0.000190 ,  13
   2.8278 , 0.791746 , 0.000190 ,  14
   2.8278 , 0.791779 , 0.000190 ,  15
   2.8278 , 0.791761 , 0.000190 ,  16
   2.8278 , 0.791786 , 0.000190 ,  17
   2.8278 , 0.791751 , 0.000190 ,  18
   2.8278 , 0.791751 , 0.000190 ,  19
   2.8278 , 0.791735 , 0.000190 ,  20
   2.8278 , 0.791757 , 0.000190 ,  21
   2.8278 , 0.791739 , 0.000190 ,  22
   2.8278 , 0.791782 , 0.000190 ,  23
   2.8278 , 0.791788 , 0.000190 ,  24
   2.8278 , 0.791760 , 0.000190 ,  25
   2.8278 , 0.791737 , 0.000190 ,  26
   2.8278 , 0.791755 , 0.000190 ,  27
   2.8278 , 0.791819 , 0.000190 ,  28
   2.8278 , 0.791756 , 0.000190 ,  29
   2.8278 , 0.791775 , 0.000190 ,  30
   2.8278 , 0.791749 , 0.000190 ,  31
   2.8278 , 0.791801 , 0.000190 ,  32
   2.8278 , 0.791778 , 0.000190 ,  33
   2.8278 , 0.791764 , 0.000190 ,  34
   2.8278 , 0.791768 , 0.000190 ,  35
   2.8278 , 0.791744 , 0.000190 ,  36
   2.8278 , 0.791757 , 0.000190 ,  37
   2.8278 , 0.791774 , 0.000190 ,  38
   2.8278 , 0.791769 , 0.000190 ,  39
   2.8278 , 0.791755 , 0.000190 ,  40
   2.8278 , 0.791760 , 0.000190 ,  41
   2.8278 , 0.791787 , 0.000190 ,  42
   2.8278 , 0.791759 , 0.000190 ,  43
   2.8278 , 0.791739 , 0.000190 ,  44
   2.8278 , 0.791778 , 0.000190 ,  45
   2.8278 , 0.791754 , 0.000190 ,  46
   2.8278 , 0.791781 , 0.000190 ,  47
   2.8278 , 0.791756 , 0.000190 ,  48
   2.8278 , 0.791762 , 0.000190 ,  49
   2.8278 , 0.791754 , 0.000190 ,  50
   2.8278 , 0.791760 , 0.000190 ,  51
   2.8278 , 0.791745 , 0.000190 ,  52
   2.8278 , 0.791760 , 0.000190 ,  53
   2.8278 , 0.791758 , 0.000190 ,  54
   2.8278 , 0.791748 , 0.000190 ,  55
   2.8278 , 0.791763 , 0.000190 ,  56
   2.8278 , 0.791777 , 0.000190 ,  57
   2.8278 , 0.791750 , 0.000190 ,  58
   2.8278 , 0.791726 , 0.000190 ,  59
   2.8278 , 0.791775 , 0.000190 ,  60
   2.8278 , 0.791735 , 0.000190 ,  61
   2.8278 , 0.791793 , 0.000190 ,  62
   2.8278 , 0.791745 , 0.000190 ,  63
   2.8278 , 0.791761 , 0.000190 ,  64
   2.8278 , 0.791778 , 0.000190 ,  65
   2.8278 , 0.791772 , 0.000190 ,  66
   2.8278 , 0.791772 , 0.000190 ,  67
   2.8278 , 0.791769 , 0.000190 ,  68
   2.8278 , 0.791784 , 0.000190 ,  69
   2.8278 , 0.791802 , 0.000190 ,  70
   2.8278 , 0.791765 , 0.000190 ,  71
   2.8278 , 0.791752 , 0.000190 ,  72
   2.8278 , 0.791765 , 0.000190 ,  73
   2.8278 , 0.791741 , 0.000190 ,  74
   2.8278 , 0.791749 , 0.000190 ,  75
   2.8278 , 0.791791 , 0.000190 ,  76
   2.8278 , 0.791769 , 0.000190 ,  77
   2.8278 , 0.791797 , 0.000190 ,  78
   2.8278 , 0.791745 , 0.000190 ,  79
   2.8278 , 0.791776 , 0.000190 ,  80
   2.8278 , 0.791749 , 0.000190 ,  81
   2.8278 , 0.791764 , 0.000190 ,  82
   2.8278 , 0.791760 , 0.000190 ,  83
   2.8278 , 0.791790 , 0.000190 ,  84
   2.8278 , 0.791753 , 0.000190 ,  85
   2.8278 , 0.791749 , 0.000190 ,  86
   2.8278 , 0.791749 , 0.000190 ,  87
   2.8278 , 0.791782 , 0.000190 ,  88
   2.8278 , 0.791741 , 0.000190 ,  89
   2.8278 , 0.791775 , 0.000190 ,  90
   2.8278 , 0.791744 , 0.000190 ,  91
   2.8278 , 0.791797 , 0.000190 ,  92
   2.8278 , 0.791724 , 0.000190 ,  93
   2.8278 , 0.791782 , 0.000190 ,  94
   2.8278 , 0.791687 , 0.000190 ,  95
   2.8278 , 0.791762 , 0.000190 ,  96
   2.8278 , 0.791759 , 0.000190 ,  97
   2.8278 , 0.791777 , 0.000190 ,  98
   2.8278 , 0.791772 , 0.000190 ,  99
   2.8278 , 0.791752 , 0.000190 , 100
   2.9796 , 0.806043 , 0.000175 ,   0
   2.9796 , 0.806063 , 0.000175 ,   1
   2.9796 , 0.806037 , 0.000175 ,   2
   2.9796 , 0.806048 , 0.000175 ,   3
   2.9796 , 0.806020 , 0.000175 ,   4
   2.9796 , 0.806022 , 0.000175 ,   5
   2.9796 , 0.806035 , 0.000175 ,   6
   2.9796 , 0.806046 , 0.000175 ,   7
   2.9796 , 0.806074 , 0.000175 ,   8
   2.9796 , 0.806050 , 0.000175 ,   9
   2.9796 , 0.806051 , 0.000175 ,  10
   2.9796 , 0.806036 , 0.000175 ,  11
   2.9796 , 0.806030 , 0.000175 ,  12
   2.9796 , 0.806056 , 0.000175 ,  13
   2.9796 , 0.806032 , 0.000175 ,  14
   2.9796 , 0.806033 , 0.000175 ,  15
   2.9796 , 0.806058 , 0.000175 ,  16
   2.9796 , 0.806022 , 0.000175 ,  17
   2.9796 , 0.806012 , 0.000175 ,  18
   2.9796 , 0.806058 , 0.000175 ,  19
   2.9796 , 0.806036 , 0.000175 ,  20
   2.9796 , 0.806031 , 0.000175 ,  21
   2.9796 , 0.806056 , 0.000175 ,  22
   2.9796 , 0.806021 , 0.000175 ,  23
   2.9796 , 0.806020 , 0.000175 ,  24
   2.9796 , 0.806068 , 0.000175 ,  25
   2.9796 , 0.806061 , 0.000175 ,  26
   2.9796 , 0.806075 , 0.000175 ,  27
   2.9796 , 0.806069 , 0.000175 ,  28
   2.9796 , 0.806019 , 0.000175 ,  29
   2.9796 , 0.806002 , 0.000175 ,  30
   2.9796 , 0.806063 , 0.000175 ,  31
   2.9796 , 0.806064 , 0.000175 ,  32
   2.9796 , 0.806028 , 0.000175 ,  33
   2.9796 , 0.806031 , 0.000175 ,  34
   2.9796 , 0.806022 , 0.000175 ,  35
   2.9796 , 0.806060 , 0.000175 ,  36
   2.9796 , 0.806055 , 0.000175 ,  37
   2.9796 , 0.806060 , 0.000175 ,  38
   2.9796 , 0.806059 , 0.000175 ,  39
   2.9796 , 0.806040 , 0.000175 ,  40
   2.9796 , 0.806005 , 0.000175 ,  41
   2.9796 , 0.806033 , 0.000175 ,  42
   2.9796 , 0.806046 , 0.000175 ,  43
   2.9796 , 0.806055 , 0.000175 ,  44
   2.9796 , 0.806050 , 0.000175 ,  45
   2.9796 , 0.806052 , 0.000175 ,  46
   2.9796 , 0.806082 , 0.000175 ,  47
   2.9796 , 0.806059 , 0.000175 ,  48
   2.9796 , 0.806068 , 0.000175 ,  49
   2.9796 , 0.806020 , 0.000175 ,  50
   2.9796 , 0.806028 , 0.000175 ,  51
   2.9796 , 0.806039 , 0.000175 ,  52
   2.9796 , 0.806043 , 0.000175 ,  53
   2.9796 , 0.806037 , 0.000175 ,  54
   2.9796 , 0.806040 , 0.000175 ,  55
   2.9796 , 0.806022 , 0.000175 ,  56
   2.9796 , 0.806032 , 0.000175 ,  57
   2.9796 , 0.806052 , 0.000175 ,  58
   2.9796 , 0.806037 , 0.000175 ,  59
   2.9796 , 0.806037 , 0.000175 ,  60
   2.9796 , 0.806068 , 0.000175 ,  61
   2.9796 , 0.806071 , 0.000175 ,  62
   2.9796 , 0.806029 , 0.000175 ,  63
   2.9796 , 0.806050 , 0.000175 ,  64
   2.9796 , 0.806029 , 0.000175 ,  65
   2.9796 , 0.806063 , 0.000175 ,  66
   2.9796 , 0.806051 , 0.000175 ,  67
   2.9796 , 0.806072 , 0.000175 ,  68
   2.9796 , 0.806041 , 0.000175 ,  69
   2.9796 , 0.806049 , 0.000175 ,  70
   2.9796 , 0.806051 , 0.000175 ,  71
   2.9796 , 0.806046 , 0.000175 ,  72
   2.9796 , 0.806057 , 0.000175 ,  73
   2.9796 , 0.806031 , 0.000175 ,  74
   2.9796 , 0.806049 , 0.000175 ,  75
   2.9796 , 0.806018 , 0.000175 ,  76
   2.9796 , 0.806029 , 0.000175 ,  77
   2.9796 , 0.806046 , 0.000175 ,  78
   2.9796 , 0.806050 , 0.000175 ,  79
   2.9796 , 0.806042 , 0.000175 ,  80
   2.9796 , 0.806022 , 0.000175 ,  81
   2.9796 , 0.806055 , 0.000175 ,  82
   2.9796 , 0.806057 , 0.000175 ,  83
   2.9796 , 0.806028 , 0.000175 ,  84
   2.9796 , 0.806030 , 0.000175 ,  85
   2.9796 , 0.806069 , 0.000175 ,  86
   2.9796 , 0.806025 , 0.000175 ,  87
   2.9796 , 0.806039 , 0.000175 ,  88
   2.9796 , 0.806031 , 0.000175 ,  89
   2.9796 , 0.806056 , 0.000175 ,  90
   2.9796 , 0.806041 , 0.000175 ,  91
   2.9796 , 0.806066 , 0.000175 ,  92
   2.9796 , 0.806023 , 0.000175 ,  93
   2.9796 , 0.806045 , 0.000175 ,  94
   2.9796 , 0.806047 , 0.000175 ,  95
   2.9796 , 0.806038 , 0.000175 ,  96
   2.9796 , 0.805997 , 0.000175 ,  97
   2.9796 , 0.806040 , 0.000175 ,  98
   2.9796 , 0.806045 , 0.000175 ,  99
   2.9796 , 0.806017 , 0.000175 , 100
   3.0131 , 0.809101 , 0.000195 ,   0
   3.0131 , 0.809109 , 0.000195 ,   1
   3.0131 , 0.809087 , 0.000195 ,   2
   3.0131 , 0.809129 , 0.000195 ,   3
   3.0131 , 0.809118 , 0.000195 ,   4
   3.0131 , 0.809112 , 0.000195 ,   5
   3.0131 , 0.809129 , 0.000195 ,   6
   3.0131 , 0.809081 , 0.000195 ,   7
   3.0131 , 0.809099 , 0.000195 ,   8
   3.0131 , 0.809068 , 0.000195 ,   9
   3.0131 , 0.809114 , 0.000195 ,  10
   3.0131 , 0.809098 , 0.000195 ,  11
   3.0131 , 0.809096 , 0.000195 ,  12
   3.0131 , 0.809112 , 0.000195 ,  13
   3.0131 , 0.809105 , 0.000195 ,  14
   3.0131 , 0.809087 , 0.000195 ,  15
   3.0131 , 0.809112 , 0.000195 ,  16
   3.0131 , 0.809106 , 0.000195 ,  17
   3.0131 , 0.809112 , 0.000195 ,  18
   3.0131 , 0.809130 , 0.000195 ,  19
   3.0131 , 0.809104 , 0.000195 ,  20
   3.0131 , 0.809064 , 0.000195 ,  21
   3.0131 , 0.809091 , 0.000195 ,  22
   3.0131 , 0.809068 , 0.000195 ,  23
   3.0131 , 0.809093 , 0.000195 ,  24
   3.0131 , 0.809124 , 0.000195 ,  25
   3.0131 , 0.809076 , 0.000195 ,  26
   3.0131 , 0.809100 , 0.000195 ,  27
   3.0131 , 0.809089 , 0.000195 ,  28
   3.0131 , 0.809077 , 0.000195 ,  29
   3.0131 , 0.809098 , 0.000195 ,  30
   3.0131 , 0.809114 , 0.000195 ,  31
   3.0131 , 0.809086 , 0.000195 ,  32
   3.0131 , 0.809072 , 0.000195 ,  33
   3.0131 , 0.809098 , 0.000195 ,  34
   3.0131 , 0.809085 , 0.000195 ,  35
   3.0131 , 0.809107 , 0.000195 ,  36
   3.0131 , 0.809093 , 0.000195 ,  37
   3.0131 , 0.809085 , 0.000195 ,  38
   3.0131 , 0.809131 , 0.000195 ,  39
   3.0131 , 0.809072 , 0.000195 ,  40
   3.0131 , 0.809113 , 0.000195 ,  41
   3.0131 , 0.809074 , 0.000195 ,  42
   3.0131 , 0.809094 , 0.000195 ,  43
   3.0131 , 0.809140 , 0.000195 ,  44
   3.0131 , 0.809078 , 0.000195 ,  45
   3.0131 , 0.809121 , 0.000195 ,  46
   3.0131 , 0.809129 , 0.000195 ,  47
   3.0131 , 0.809102 , 0.000195 ,  48
   3.0131 , 0.809128 , 0.000195 ,  49
   3.0131 , 0.809119 , 0.000195 ,  50
   3.0131 , 0.809090 , 0.000195 ,  51
   3.0131 , 0.809110 , 0.000195 ,  52
   3.0131 , 0.809122 , 0.000195 ,  53
   3.0131 , 0.809102 , 0.000195 ,  54
   3.0131 , 0.809073 , 0.000195 ,  55
   3.0131 , 0.809129 , 0.000195 ,  56
   3.0131 , 0.809085 , 0.000195 ,  57
   3.0131 , 0.809109 , 0.000195 ,  58
   3.0131 , 0.809101 , 0.000195 ,  59
   3.0131 , 0.809134 , 0.000195 ,  60
   3.0131 , 0.809115 , 0.000195 ,  61
   3.0131 , 0.809108 , 0.000195 ,  62
   3.0131 , 0.809112 , 0.000195 ,  63
   3.0131 , 0.809091 , 0.000195 ,  64
   3.0131 , 0.809072 , 0.000195 ,  65
   3.0131 , 0.809071 , 0.000195 ,  66
   3.0131 , 0.809122 , 0.000195 ,  67
   3.0131 , 0.809077 , 0.000195 ,  68
   3.0131 , 0.809098 , 0.000195 ,  69
   3.0131 , 0.809123 , 0.000195 ,  70
   3.0131 , 0.809101 , 0.000195 ,  71
   3.0131 , 0.809105 , 0.000195 ,  72
   3.0131 , 0.809082 , 0.000195 ,  73
   3.0131 , 0.809108 , 0.000195 ,  74
   3.0131 , 0.809089 , 0.000195 ,  75
   3.0131 , 0.809059 , 0.000195 ,  76
   3.0131 , 0.809097 , 0.000195 ,  77
   3.0131 , 0.809094 , 0.000195 ,  78
   3.0131 , 0.809054 , 0.000195 ,  79
   3.0131 , 0.809139 , 0.000195 ,  80
   3.0131 , 0.809105 , 0.000195 ,  81
   3.0131 , 0.809109 , 0.000195 ,  82
   3.0131 , 0.809123 , 0.000195 ,  83
   3.0131 , 0.809079 , 0.000195 ,  84
   3.0131 , 0.809082 , 0.000195 ,  85
   3.0131 , 0.809112 , 0.000195 ,  86
   3.0131 , 0.809094 , 0.000195 ,  87
   3.0131 , 0.809128 , 0.000195 ,  88
   3.0131 , 0.809092 , 0.000195 ,  89
   3.0131 , 0.809074 , 0.000195 ,  90
   3.0131 , 0.809112 , 0.000195 ,  91
   3.0131 , 0.809130 , 0.000195 ,  92
   3.0131 , 0.809106 , 0.000195 ,  93
   3.0131 , 0.809100 , 0.000195 ,  94
   3.0131 , 0.809103 , 0.000195 ,  95
   3.0131 , 0.809134 , 0.000195 ,  96
   3.0131 , 0.809107 , 0.000195 ,  97
   3.0131 , 0.809104 , 0.000195 ,  98
   3.0131 , 0.809081 , 0.000195 ,  99
   3.0131 , 0.809117 , 0.000195 , 100
   3.1520 , 0.821936 , 0.000304 ,   0
   3.1520 , 0.821911 , 0.000304 ,   1
   3.1520 , 0.821925 , 0.000304 ,   2
   3.1520 , 0.821922 , 0.000304 ,   3
   3.1520 , 0.821945 , 0.000304 ,   4
   3.1520 , 0.821914 , 0.000304 ,   5
   3.1520 , 0.821920 , 0.000304 ,   6
   3.1520 , 0.821936 , 0.000304 ,   7
   3.1520 , 0.821949 , 0.000304 ,   8
   3.1520 , 0.821947 , 0.000304 ,   9
   3.1520 , 0.821923 , 0.000304 ,  10
   3.1520 , 0.821907 , 0.000304 ,  11
   3.1520 , 0.821996 , 0.000304 ,  12
   3.1520 , 0.821990 , 0.000304 ,  13
   3.1520 , 0.821945 , 0.000304 ,  14
   3.1520 , 0.821966 , 0.000304 ,  15
   3.1520 , 0.821982 , 0.000304 ,  16
   3.1520 , 0.821925 , 0.000304 ,  17
   3.1520 , 0.821948 , 0.000304 ,  18
   3.1520 , 0.821872 , 0.000304 ,  19
   3.1520 , 0.821979 , 0.000304 ,  20
   3.1520 , 0.821915 , 0.000304 ,  21
   3.1520 , 0.821914 , 0.000304 ,  22
   3.1520 , 0.821891 , 0.000304 ,  23
   3.1520 , 0.821986 , 0.000304 ,  24
   3.1520 , 0.821957 , 0.000304 ,  25
   3.1520 , 0.821982 , 0.000304 ,  26
   3.1520 , 0.821910 , 0.000304 ,  27
   3.1520 , 0.821954 , 0.000304 ,  28
   3.1520 , 0.821874 , 0.000304 ,  29
   3.1520 , 0.821976 , 0.000304 ,  30
   3.1520 , 0.821930 , 0.000304 ,  31
   3.1520 , 0.821966 , 0.000304 ,  32
   3.1520 , 0.821888 , 0.000304 ,  33
   3.1520 , 0.821941 , 0.000304 ,  34
   3.1520 , 0.821924 , 0.000304 ,  35
   3.1520 , 0.821972 , 0.000304 ,  36
   3.1520 , 0.821933 , 0.000304 ,  37
   3.1520 , 0.821930 , 0.000304 ,  38
   3.1520 , 0.821972 , 0.000304 ,  39
   3.1520 , 0.821898 , 0.000304 ,  40
   3.1520 , 0.821903 , 0.000304 ,  41
   3.1520 , 0.821944 , 0.000304 ,  42
   3.1520 , 0.821955 , 0.000304 ,  43
   3.1520 , 0.821952 , 0.000304 ,  44
   3.1520 , 0.821907 , 0.000304 ,  45
   3.1520 , 0.821962 , 0.000304 ,  46
   3.1520 , 0.821930 , 0.000304 ,  47
   3.1520 , 0.821963 , 0.000304 ,  48
   3.1520 , 0.821903 , 0.000304 ,  49
   3.1520 , 0.821901 , 0.000304 ,  50
   3.1520 , 0.821883 , 0.000304 ,  51
   3.1520 , 0.821846 , 0.000304 ,  52
   3.1520 , 0.821951 , 0.000304 ,  53
   3.1520 , 0.821892 , 0.000304 ,  54
   3.1520 , 0.821910 , 0.000304 ,  55
   3.1520 , 0.821945 , 0.000304 ,  56
   3.1520 , 0.821952 , 0.000304 ,  57
   3.1520 , 0.821906 , 0.000304 ,  58
   3.1520 , 0.821913 , 0.000304 ,  59
   3.1520 , 0.821919 , 0.000304 ,  60
   3.1520 , 0.821915 , 0.000304 ,  61
   3.1520 , 0.821931 , 0.000304 ,  62
   3.1520 , 0.821968 , 0.000304 ,  63
   3.1520 , 0.821894 , 0.000304 ,  64
   3.1520 , 0.821885 , 0.000304 ,  65
   3.1520 , 0.821921 , 0.000304 ,  66
   3.1520 , 0.821936 , 0.000304 ,  67
   3.1520 , 0.821958 , 0.000304 ,  68
   3.1520 , 0.821952 , 0.000304 ,  69
   3.1520 , 0.821973 , 0.000304 ,  70
   3.1520 , 0.821924 , 0.000304 ,  71
   3.1520 , 0.821945 , 0.000304 ,  72
   3.1520 , 0.821982 , 0.000304 ,  73
   3.1520 , 0.821950 , 0.000304 ,  74
   3.1520 , 0.821920 , 0.000304 ,  75
   3.1520 , 0.821966 , 0.000304 ,  76
   3.1520 , 0.821956 , 0.000304 ,  77
   3.1520 , 0.821950 , 0.000304 ,  78
   3.1520 , 0.821933 , 0.000304 ,  79
   3.1520 , 0.821906 , 0.000304 ,  80
   3.1520 , 0.821908 , 0.000304 ,  81
   3.1520 , 0.821904 , 0.000304 ,  82
   3.1520 , 0.821979 , 0.000304 ,  83
   3.1520 , 0.821903 , 0.000304 ,  84
   3.1520 , 0.821928 , 0.000304 ,  85
   3.1520 , 0.821940 , 0.000304 ,  86
   3.1520 , 0.821941 , 0.000304 ,  87
   3.1520 , 0.821941 , 0.000304 ,  88
   3.1520 , 0.821982 , 0.000304 ,  89
   3.1520 , 0.821980 , 0.000304 ,  90
   3.1520 , 0.821921 , 0.000304 ,  91
   3.1520 , 0.821913 , 0.000304 ,  92
   3.1520 , 0.821976 , 0.000304 ,  93
   3.1520 , 0.821939 , 0.000304 ,  94
   3.1520 , 0.821924 , 0.000304 ,  95
   3.1520 , 0.821922 , 0.000304 ,  96
   3.1520 , 0.821966 , 0.000304 ,  97
   3.1520 , 0.821910 , 0.000304 ,  98
   3.1520 , 0.821955 , 0.000304 ,  99
   3.1520 , 0.821986 , 0.000304 , 100
   3.3159 , 0.836348 , 0.000204 ,   0
   3.3159 , 0.836370 , 0.000204 ,   1
   3.3159 , 0.836335 , 0.000204 ,   2
   3.3159 , 0.836345 , 0.000204 ,   3
   3.3159 , 0.836350 , 0.000204 ,   4
   3.3159 , 0.836334 , 0.000204 ,   5
   3.3159 , 0.836336 , 0.000204 ,   6
   3.3159 , 0.836360 , 0.000204 ,   7
   3.3159 , 0.836394 , 0.000204 ,   8
   3.3159 , 0.836309 , 0.000204 ,   9
   3.3159 , 0.836402 , 0.000204 ,  10
   3.3159 , 0.836346 , 0.000204 ,  11
   3.3159 , 0.836336 , 0.000204 ,  12
   3.3159 , 0.836342 , 0.000204 ,  13
   3.3159 , 0.836358 , 0.000204 ,  14
   3.3159 , 0.836371 , 0.000204 ,  15
   3.3159 , 0.836368 , 0.000204 ,  16
   3.3159 , 0.836338 , 0.000204 ,  17
   3.3159 , 0.836341 , 0.000204 ,  18
   3.3159 , 0.836333 , 0.000204 ,  19
   3.3159 , 0.836339 , 0.000204 ,  20
   3.3159 , 0.836307 , 0.000204 ,  21
   3.3159 , 0.836363 , 0.000204 ,  22
   3.3159 , 0.836369 , 0.000204 ,  23
   3.3159 , 0.836372 , 0.000204 ,  24
   3.3159 , 0.836369 , 0.000204 ,  25
   3.3159 , 0.836317 , 0.000204 ,  26
   3.3159 , 0.836330 , 0.000204 ,  27
   3.3159 , 0.836324 , 0.000204 ,  28
   3.3159 , 0.836369 , 0.000204 ,  29
   3.3159 , 0.836380 , 0.000204 ,  30
   3.3159 , 0.836323 , 0.000204 ,  31
   3.3159 , 0.836386 , 0.000204 ,  32
   3.3159 , 0.836316 , 0.000204 ,  33
   3.3159 , 0.836344 , 0.000204 ,  34
   3.3159 , 0.836363 , 0.000204 ,  35
   3.3159 , 0.836323 , 0.000204 ,  36
   3.3159 , 0.836340 , 0.000204 ,  37
   3.3159 , 0.836348 , 0.000204 ,  38
   3.3159 , 0.836359 , 0.000204 ,  39
   3.3159 , 0.836354 , 0.000204 ,  40
   3.3159 , 0.836342 , 0.000204 ,  41
   3.3159 , 0.836355 , 0.000204 ,  42
   3.3159 , 0.836335 , 0.000204 ,  43
   3.3159 , 0.836390 , 0.000204 ,  44
   3.3159 , 0.836340 , 0.000204 ,  45
   3.3159 , 0.836346 , 0.000204 ,  46
   3.3159 , 0.836328 , 0.000204 ,  47
   3.3159 , 0.836361 , 0.000204 ,  48
   3.3159 , 0.836392 , 0.000204 ,  49
   3.3159 , 0.836363 , 0.000204 ,  50
   3.3159 , 0.836333 , 0.000204 ,  51
   3.3159 , 0.836344 , 0.000204 ,  52
   3.3159 , 0.836354 , 0.000204 ,  53
   3.3159 , 0.836352 , 0.000204 ,  54
   3.3159 , 0.836359 , 0.000204 ,  55
   3.3159 , 0.836364 , 0.000204 ,  56
   3.3159 , 0.836315 , 0.000204 ,  57
   3.3159 , 0.836347 , 0.000204 ,  58
   3.3159 , 0.836337 , 0.000204 ,  59
   3.3159 , 0.836387 , 0.000204 ,  60
   3.3159 , 0.836337 , 0.000204 ,  61
   3.3159 , 0.836323 , 0.000204 ,  62
   3.3159 , 0.836354 , 0.000204 ,  63
   3.3159 , 0.836326 , 0.000204 ,  64
   3.3159 , 0.836298 , 0.000204 ,  65
   3.3159 , 0.836370 , 0.000204 ,  66
   3.3159 , 0.836340 , 0.000204 ,  67
   3.3159 , 0.836348 , 0.000204 ,  68
   3.3159 , 0.836350 , 0.000204 ,  69
   3.3159 , 0.836362 , 0.000204 ,  70
   3.3159 , 0.836383 , 0.000204 ,  71
   3.3159 , 0.836354 , 0.000204 ,  72
   3.3159 , 0.836359 , 0.000204 ,  73
   3.3159 , 0.836322 , 0.000204 ,  74
   3.3159 , 0.836338 , 0.000204 ,  75
   3.3159 , 0.836362 , 0.000204 ,  76
   3.3159 , 0.836368 , 0.000204 ,  77
   3.3159 , 0.836327 , 0.000204 ,  78
   3.3159 , 0.836366 , 0.000204 ,  79
   3.3159 , 0.836345 , 0.000204 ,  80
   3.3159 , 0.836360 , 0.000204 ,  81
   3.3159 , 0.836335 , 0.000204 ,  82
   3.3159 , 0.836335 , 0.000204 ,  83
   3.3159 , 0.836353 , 0.000204 ,  84
   3.3159 , 0.836337 , 0.000204 ,  85
   3.3159 , 0.836314 , 0.000204 ,  86
   3.3159 , 0.836329 , 0.000204 ,  87
   3.3159 , 0.836347 , 0.000204 ,  88
   3.3159 , 0.836344 , 0.000204 ,  89
   3.3159 , 0.836355 , 0.000204 ,  90
   3.3159 , 0.836339 , 0.000204 ,  91
   3.3159 , 0.836325 , 0.000204 ,  92
   3.3159 , 0.836352 , 0.000204 ,  93
   3.3159 , 0.836373 , 0.000204 ,  94
   3.3159 , 0.836338 , 0.000204 ,  95
   3.3159 , 0.836329 , 0.000204 ,  96
   3.3159 , 0.836376 , 0.000204 ,  97
   3.3159 , 0.836332 , 0.000204 ,  98
   3.3159 , 0.836344 , 0.000204 ,  99
   3.3159 , 0.836364 , 0.000204 , 100
   3.4783 , 0.848838 , 0.000304 ,   0
   3.4783 , 0.848856 , 0.000304 ,   1
   3.4783 , 0.848808 , 0.000304 ,   2
   3.4783 , 0.848928 , 0.000304 ,   3
   3.4783 , 0.848829 , 0.000304 ,   4
   3.4783 , 0.848819 , 0.000304 ,   5
   3.4783 , 0.848886 , 0.000304 ,   6
   3.4783 , 0.848869 , 0.000304 ,   7
   3.4783 , 0.848844 , 0.000304 ,   8
   3.4783 , 0.848848 , 0.000304 ,   9
   3.4783 , 0.848865 , 0.000304 ,  10
   3.4783 , 0.848810 , 0.000304 ,  11
   3.4783 , 0.848827 , 0.000304 ,  12
   3.4783 , 0.848880 , 0.000304 ,  13
   3.4783 , 0.848825 , 0.000304 ,  14
   3.4783 , 0.848826 , 0.000304 ,  15
   3.4783 , 0.848859 , 0.000304 ,  16
   3.4783 , 0.848856 , 0.000304 ,  17
   3.4783 , 0.848787 , 0.000304 ,  18
   3.4783 , 0.848844 , 0.000304 ,  19
   3.4783 , 0.848868 , 0.000304 ,  20
   3.4783 , 0.848807 , 0.000304 ,  21
   3.4783 , 0.848787 , 0.000304 ,  22
   3.4783 , 0.848797 , 0.000304 ,  23
   3.4783 , 0.848851 , 0.000304 ,  24
   3.4783 , 0.848833 , 0.000304 ,  25
   3.4783 , 0.848862 , 0.000304 ,  26
   3.4783 , 0.848856 , 0.000304 ,  27
   3.4783 , 0.848798 , 0.000304 ,  28
   3.4783 , 0.848877 , 0.000304 ,  29
   3.4783 , 0.848795 , 0.000304 ,  30
   3.4783 , 0.848871 , 0.000304 ,  31
   3.4783 , 0.848821 , 0.000304 ,  32
   3.4783 , 0.848841 , 0.000304 ,  33
   3.4783 , 0.848868 , 0.000304 ,  34
   3.4783 , 0.848831 , 0.000304 ,  35
   3.4783 , 0.848841 , 0.000304 ,  36
   3.4783 , 0.848844 , 0.000304 ,  37
   3.4783 , 0.848852 , 0.000304 ,  38
   3.4783 , 0.848848 , 0.000304 ,  39
   3.4783 , 0.848837 , 0.000304 ,  40
   3.4783 , 0.848808 , 0.000304 ,  41
   3.4783 , 0.848841 , 0.000304 ,  42
   3.4783 , 0.848876 , 0.000304 ,  43
   3.4783 , 0.848854 , 0.000304 ,  44
   3.4783 , 0.848830 , 0.000304 ,  45
   3.4783 , 0.848836 , 0.000304 ,  46
   3.4783 , 0.848863 , 0.000304 ,  47
   3.4783 , 0.848846 , 0.000304 ,  48
   3.4783 , 0.848880 , 0.000304 ,  49
   3.4783 , 0.848822 , 0.000304 ,  50
   3.4783 , 0.848822 , 0.000304 ,  51
   3.4783 , 0.848883 , 0.000304 ,  52
   3.4783 , 0.848821 , 0.000304 ,  53
   3.4783 , 0.848859 , 0.000304 ,  54
   3.4783 , 0.848820 , 0.000304 ,  55
   3.4783 , 0.848930 , 0.000304 ,  56
   3.4783 , 0.848766 , 0.000304 ,  57
   3.4783 , 0.848861 , 0.000304 ,  58
   3.4783 , 0.848880 , 0.000304 ,  59
   3.4783 , 0.848860 , 0.000304 ,  60
   3.4783 , 0.848770 , 0.000304 ,  61
   3.4783 , 0.848874 , 0.000304 ,  62
   3.4783 , 0.848841 , 0.000304 ,  63
   3.4783 , 0.848818 , 0.000304 ,  64
   3.4783 , 0.848828 , 0.000304 ,  65
   3.4783 , 0.848815 , 0.000304 ,  66
   3.4783 , 0.848843 , 0.000304 ,  67
   3.4783 , 0.848830 , 0.000304 ,  68
   3.4783 , 0.848836 , 0.000304 ,  69
   3.4783 , 0.848853 , 0.000304 ,  70
   3.4783 , 0.848833 , 0.000304 ,  71
   3.4783 , 0.848833 , 0.000304 ,  72
   3.4783 , 0.848797 , 0.000304 ,  73
   3.4783 , 0.848849 , 0.000304 ,  74
   3.4783 , 0.848865 , 0.000304 ,  75
   3.4783 , 0.848871 , 0.000304 ,  76
   3.4783 , 0.848806 , 0.000304 ,  77
   3.4783 , 0.848820 , 0.000304 ,  78
   3.4783 , 0.848810 , 0.000304 ,  79
   3.4783 , 0.848832 , 0.000304 ,  80
   3.4783 , 0.848805 , 0.000304 ,  81
   3.4783 , 0.848857 , 0.000304 ,  82
   3.4783 , 0.848829 , 0.000304 ,  83
   3.4783 , 0.848814 , 0.000304 ,  84
   3.4783 , 0.848797 , 0.000304 ,  85
   3.4783 , 0.848801 , 0.000304 ,  86
   3.4783 , 0.848861 , 0.000304 ,  87
   3.4783 , 0.848878 , 0.000304 ,  88
   3.4783 , 0.848814 , 0.000304 ,  89
   3.4783 , 0.848792 , 0.000304 ,  90
   3.4783 , 0.848824 , 0.000304 ,  91
   3.4783 , 0.848845 , 0.000304 ,  92
   3.4783 , 0.848831 , 0.000304 ,  93
   3.4783 , 0.848801 , 0.000304 ,  94
   3.4783 , 0.848789 , 0.000304 ,  95
   3.4783 , 0.848874 , 0.000304 ,  96
   3.4783 , 0.848891 , 0.000304 ,  97
   3.4783 , 0.848827 , 0.000304 ,  98
   3.4783 , 0.848830 , 0.000304 ,  99
   3.4783 , 0.848812 , 0.000304 , 100
   3.6048 , 0.860070 , 0.000198 ,   0
   3.6048 , 0.860042 , 0.000198 ,   1
   3.6048 , 0.860088 , 0.000198 ,   2
   3.6048 , 0.860083 , 0.000198 ,   3
   3.6048 , 0.860084 , 0.000198 ,   4
   3.6048 , 0.860063 , 0.000198 ,   5
   3.6048 , 0.860075 , 0.000198 ,   6
   3.6048 , 0.860057 , 0.000198 ,   7
   3.6048 , 0.860089 , 0.000198 ,   8
   3.6048 , 0.860039 , 0.000198 ,   9
   3.6048 , 0.860076 , 0.000198 ,  10
   3.6048 , 0.860064 , 0.000198 ,  11
   3.6048 , 0.860061 , 0.000198 ,  12
   3.6048 , 0.860039 , 0.000198 ,  13
   3.6048 , 0.860080 , 0.000198 ,  14
   3.6048 , 0.860079 , 0.000198 ,  15
   3.6048 , 0.860104 , 0.000198 ,  16
   3.6048 , 0.860024 , 0.000198 ,  17
   3.6048 , 0.860078 , 0.000198 ,  18
   3.6048 , 0.860070 , 0.000198 ,  19
   3.6048 , 0.860084 , 0.000198 ,  20
   3.6048 , 0.860055 , 0.000198 ,  21
   3.6048 , 0.860079 , 0.000198 ,  22
   3.6048 , 0.860096 , 0.000198 ,  23
   3.6048 , 0.860083 , 0.000198 ,  24
   3.6048 , 0.860121 , 0.000198 ,  25
   3.6048 , 0.860067 , 0.000198 ,  26
   3.6048 , 0.860082 , 0.000198 ,  27
   3.6048 , 0.860055 , 0.000198 ,  28
   3.6048 , 0.860050 , 0.000198 ,  29
   3.6048 , 0.860073 , 0.000198 ,  30
   3.6048 , 0.860068 , 0.000198 ,  31
   3.6048 , 0.860066 , 0.000198 ,  32
   3.6048 , 0.860090 , 0.000198 ,  33
   3.6048 , 0.860098 , 0.000198 ,  34
   3.6048 , 0.860050 , 0.000198 ,  35
   3.6048 , 0.860035 , 0.000198 ,  36
   3.6048 , 0.860072 , 0.000198 ,  37
   3.6048 , 0.860072 , 0.000198 ,  38
   3.6048 , 0.860054 , 0.000198 ,  39
   3.6048 , 0.860039 , 0.000198 ,  40
   3.6048 , 0.860076 , 0.000198 ,  41
   3.6048 , 0.860075 , 0.000198 ,  42
   3.6048 , 0.860085 , 0.000198 ,  43
   3.6048 , 0.860100 , 0.000198 ,  44
   3.6048 , 0.860061 , 0.000198 ,  45
   3.6048 , 0.860064 , 0.000198 ,  46
   3.6048 , 0.860085 , 0.000198 ,  47
   3.6048 , 0.860043 , 0.000198 ,  48
   3.6048 , 0.860059 , 0.000198 ,  49
   3.6048 , 0.860082 , 0.000198 ,  50
   3.6048 , 0.860073 , 0.000198 ,  51
   3.6048 , 0.860067 , 0.000198 ,  52
   3.6048 , 0.860067 , 0.000198 ,  53
   3.6048 , 0.860080 , 0.000198 ,  54
   3.6048 , 0.860100 , 0.000198 ,  55
   3.6048 , 0.860058 , 0.000198 ,  56
   3.6048 , 0.860101 , 0.000198 ,  57
   3.6048 , 0.860048 , 0.000198 ,  58
   3.6048 , 0.860048 , 0.000198 ,  59
   3.6048 , 0.860059 , 0.000198 ,  60
   3.6048 , 0.860089 , 0.000198 ,  61
   3.6048 , 0.860061 , 0.000198 ,  62
   3.6048 , 0.860040 , 0.000198 ,  63
   3.6048 , 0.860065 , 0.000198 ,  64
   3.6048 , 0.860071 , 0.000198 ,  65
   3.6048 , 0.860058 , 0.000198 ,  66
   3.6048 , 0.860065 , 0.000198 ,  67
   3.6048 , 0.860095 , 0.000198 ,  68
   3.6048 , 0.860071 , 0.000198 ,  69
   3.6048 , 0.860094 , 0.000198 ,  70
   3.6048 , 0.860087 , 0.000198 ,  71
   3.6048 , 0.860045 , 0.000198 ,  72
   3.6048 , 0.860090 , 0.000198 ,  73
   3.6048 , 0.860063 , 0.000198 ,  74
   3.6048 , 0.860024 , 0.000198 ,  75
   3.6048 , 0.860051 , 0.000198 ,  76
   3.6048 , 0.860089 , 0.000198 ,  77
   3.6048 , 0.860050 , 0.000198 ,  78
   3.6048 , 0.860066 , 0.000198 ,  79
   3.6048 , 0.860090 , 0.000198 ,  80
   3.6048 , 0.860048 , 0.000198 ,  81
   3.6048 , 0.860071 , 0.000198 ,  82
   3.6048 , 0.860056 , 0.000198 ,  83
   3.6048 , 0.860060 , 0.000198 ,  84
   3.6048 , 0.860098 , 0.000198 ,  85
   3.6048 , 0.860016 , 0.000198 ,  86
   3.6048 , 0.860060 , 0.000198 ,  87
   3.6048 , 0.860071 , 0.000198 ,  88
   3.6048 , 0.860093 , 0.000198 ,  89
   3.6048 , 0.860076 , 0.000198 ,  90
   3.6048 , 0.860109 , 0.000198 ,  91
   3.6048 , 0.860092 , 0.000198 ,  92
   3.6048 , 0.860054 , 0.000198 ,  93
   3.6048 , 0.860073 , 0.000198 ,  94
   3.6048 , 0.860035 , 0.000198 ,  95
   3.6048 , 0.860068 , 0.000198 ,  96
   3.6048 , 0.860063 , 0.000198 ,  97
   3.6048 , 0.860070 , 0.000198 ,  98
   3.6048 , 0.860075 , 0.000198 ,  99
   3.6048 , 0.860087 , 0.000198 , 100
   3.7468 , 0.869980 , 0.000381 ,   0
   3.7468 , 0.870039 , 0.000381 ,   1
   3.7468 , 0.869974 , 0.000381 ,   2
   3.7468 , 0.870025 , 0.000381 ,   3
   3.7468 , 0.869981 , 0.000381 ,   4
   3.7468 , 0.869935 , 0.000381 ,   5
   3.7468 , 0.870002 , 0.000381 ,   6
   3.7468 , 0.869980 , 0.000381 ,   7
   3.7468 , 0.870017 , 0.000381 ,   8
   3.7468 , 0.869975 , 0.000381 ,   9
   3.7468 , 0.870046 , 0.000381 ,  10
   3.7468 , 0.869968 , 0.000381 ,  11
   3.7468 , 0.869986 , 0.000381 ,  12
   3.7468 , 0.869987 , 0.000381 ,  13
   3.7468 , 0.869988 , 0.000381 ,  14
   3.7468 , 0.869983 , 0.000381 ,  15
   3.7468 , 0.870041 , 0.000381 ,  16
   3.7468 , 0.869987 , 0.000381 ,  17
   3.7468 , 0.869975 , 0.000381 ,  18
   3.7468 , 0.870006 , 0.000381 ,  19
   3.7468 , 0.869965 , 0.000381 ,  20
   3.7468 , 0.869947 , 0.000381 ,  21
   3.7468 , 0.870019 , 0.000381 ,  22
   3.7468 , 0.869944 , 0.000381 ,  23
   3.7468 , 0.870095 , 0.000381 ,  24
   3.7468 , 0.870016 , 0.000381 ,  25
   3.7468 , 0.869945 , 0.000381 ,  26
   3.7468 , 0.869945 , 0.000381 ,  27
   3.7468 , 0.869972 , 0.000381 ,  28
   3.7468 , 0.869915 , 0.000381 ,  29
   3.7468 , 0.870003 , 0.000381 ,  30
   3.7468 , 0.870012 , 0.000381 ,  31
   3.7468 , 0.869980 , 0.000381 ,  32
   3.7468 , 0.869925 , 0.000381 ,  33
   3.7468 , 0.870015 , 0.000381 ,  34
   3.7468 , 0.869939 , 0.000381 ,  35
   3.7468 , 0.870023 , 0.000381 ,  36
   3.7468 , 0.869975 , 0.000381 ,  37
   3.7468 , 0.870032 , 0.000381 ,  38
   3.7468 , 0.870004 , 0.000381 ,  39
   3.7468 , 0.869995 , 0.000381 ,  40
   3.7468 , 0.869951 , 0.000381 ,  41
   3.7468 , 0.869983 , 0.000381 ,  42
   3.7468 , 0.869996 , 0.000381 ,  43
   3.7468 , 0.869999 , 0.000381 ,  44
   3.7468 , 0.869962 , 0.000381 ,  45
   3.7468 , 0.869961 , 0.000381 ,  46
   3.7468 , 0.869996 , 0.000381 ,  47
   3.7468 , 0.869941 , 0.000381 ,  48
   3.7468 , 0.869981 , 0.000381 ,  49
   3.7468 , 0.869968 , 0.000381 ,  50
   3.7468 , 0.869947 , 0.000381 ,  51
   3.7468 , 0.869967 , 0.000381 ,  52
   3.7468 , 0.869985 , 0.000381 ,  53
   3.7468 , 0.869941 , 0.000381 ,  54
   3.7468 , 0.869957 , 0.000381 ,  55
   3.7468 , 0.870007 , 0.000381 ,  56
   3.7468 , 0.869957 , 0.000381 ,  57
   3.7468 , 0.869940 , 0.000381 ,  58
   3.7468 , 0.869955 , 0.000381 ,  59
   3.7468 , 0.869994 , 0.000381 ,  60
   3.7468 , 0.869941 , 0.000381 ,  61
   3.7468 , 0.869888 , 0.000381 ,  62
   3.7468 , 0.870003 , 0.000381 ,  63
   3.7468 , 0.870033 , 0.000381 ,  64
   3.7468 , 0.869882 , 0.000381 ,  65
   3.7468 , 0.869951 , 0.000381 ,  66
   3.7468 , 0.869954 , 0.000381 ,  67
   3.7468 , 0.870016 , 0.000381 ,  68
   3.7468 , 0.869999 , 0.000381 ,  69
   3.7468 , 0.869976 , 0.000381 ,  70
   3.7468 , 0.870044 , 0.000381 ,  71
   3.7468 , 0.869891 , 0.000381 ,  72
   3.7468 , 0.869975 , 0.000381 ,  73
   3.7468 , 0.869996 , 0.000381 ,  74
   3.7468 , 0.869948 , 0.000381 ,  75
   3.7468 , 0.869931 , 0.000381 ,  76
   3.7468 , 0.869977 , 0.000381 ,  77
   3.7468 , 0.870009 , 0.000381 ,  78
   3.7468 , 0.869944 , 0.000381 ,  79
   3.7468 , 0.870025 , 0.000381 ,  80
   3.7468 , 0.869877 , 0.000381 ,  81
   3.7468 , 0.870007 , 0.000381 ,  82
   3.7468 , 0.869954 , 0.000381 ,  83
   3.7468 , 0.870023 , 0.000381 ,  84
   3.7468 , 0.869992 , 0.000381 ,  85
   3.7468 , 0.869993 , 0.000381 ,  86
   3.7468 , 0.870007 , 0.000381 ,  87
   3.7468 , 0.869964 , 0.000381 ,  88
   3.7468 , 0.869974 , 0.000381 ,  89
   3.7468 , 0.870014 , 0.000381 ,  90
   3.7468 , 0.870027 , 0.000381 ,  91
   3.7468 , 0.869927 , 0.000381 ,  92
   3.7468 , 0.869949 , 0.000381 ,  93
   3.7468 , 0.870030 , 0.000381 ,  94
   3.7468 , 0.869943 , 0.000381 ,  95
   3.7468 , 0.869946 , 0.000381 ,  96
   3.7468 , 0.869985 , 0.000381 ,  97
   3.7468 , 0.870029 , 0.000381 ,  98
   3.7468 , 0.869965 , 0.000381 ,  99
   3.7468 , 0.869946 , 0.000381 , 100
   3.9951 , 0.888514 , 0.000416 ,   0
   3.9951 , 0.888474 , 0.000416 ,   1
   3.9951 , 0.888582 , 0.000416 ,   2
   3.9951 , 0.888477 , 0.000416 ,   3
   3.9951 , 0.888513 , 0.000416 ,   4
   3.9951 , 0.888478 , 0.000416 ,   5
   3.9951 , 0.888542 , 0.000416 ,   6
   3.9951 , 0.888573 , 0.000416 ,   7
   3.9951 , 0.888523 , 0.000416 ,   8
   3.9951 , 0.888536 , 0.000416 ,   9
   3.9951 , 0.888468 , 0.000416 ,  10
   3.9951 , 0.888498 , 0.000416 ,  11
   3.9951 , 0.888527 , 0.000416 ,  12
   3.9951 , 0.888509 , 0.000416 ,  13
   3.9951 , 0.888544 , 0.000416 ,  14
   3.9951 , 0.888463 , 0.000416 ,  15
   3.9951 , 0.888529 , 0.000416 ,  16
   3.9951 , 0.888459 , 0.000416 ,  17
   3.9951 , 0.888502 , 0.000416 ,  18
   3.9951 , 0.888527 , 0.000416 ,  19
   3.9951 , 0.888593 , 0.000416 ,  20
   3.9951 , 0.888514 , 0.000416 ,  21
   3.9951 , 0.888575 , 0.000416 ,  22
   3.9951 , 0.888454 , 0.000416 ,  23
   3.9951 , 0.888497 , 0.000416 ,  24
   3.9951 , 0.888461 , 0.000416 ,  25
   3.9951 , 0.888431 , 0.000416 ,  26
   3.9951 , 0.888498 , 0.000416 ,  27
   3.9951 , 0.888529 , 0.000416 ,  28
   3.9951 , 0.888549 , 0.000416 ,  29
   3.9951 , 0.888506 , 0.000416 ,  30
   3.9951 , 0.888603 , 0.000416 ,  31
   3.9951 , 0.888575 , 0.000416 ,  32
   3.9951 , 0.888464 , 0.000416 ,  33
   3.9951 , 0.888553 , 0.000416 ,  34
   3.9951 , 0.888553 , 0.000416 ,  35
   3.9951 , 0.888571 , 0.000416 ,  36
   3.9951 , 0.888570 , 0.000416 ,  37
   3.9951 , 0.888579 , 0.000416 ,  38
   3.9951 , 0.888549 , 0.000416 ,  39
   3.9951 , 0.888524 , 0.000416 ,  40
   3.9951 , 0.888512 , 0.000416 ,  41
   3.9951 , 0.888469 , 0.000416 ,  42
   3.9951 , 0.888402 , 0.000416 ,  43
   3.9951 , 0.888489 , 0.000416 ,  44
   3.9951 , 0.888494 , 0.000416 ,  45
   3.9951 , 0.888502 , 0.000416 ,  46
   3.9951 , 0.888484 , 0.000416 ,  47
   3.9951 , 0.888490 , 0.000416 ,  48
   3.9951 , 0.888531 , 0.000416 ,  49
   3.9951 , 0.888504 , 0.000416 ,  50
   3.9951 , 0.888547 , 0.000416 ,  51
   3.9951 , 0.888517 , 0.000416 ,  52
   3.9951 , 0.888480 , 0.000416 ,  53
   3.9951 , 0.888474 , 0.000416 ,  54
   3.9951 , 0.888477 , 0.000416 ,  55
   3.9951 , 0.888506 , 0.000416 ,  56
   3.9951 , 0.888526 , 0.000416 ,  57
   3.9951 , 0.888504 , 0.000416 ,  58
   3.9951 , 0.888454 , 0.000416 ,  59
   3.9951 , 0.888488 , 0.000416 ,  60
   3.9951 , 0.888518 , 0.000416 ,  61
   3.9951 , 0.888539 , 0.000416 ,  62
   3.9951 , 0.888490 , 0.000416 ,  63
   3.9951 , 0.888483 , 0.000416 ,  64
   3.9951 , 0.888538 , 0.000416 ,  65
   3.9951 , 0.888536 , 0.000416 ,  66
   3.9951 , 0.888492 , 0.000416 ,  67
   3.9951 , 0.888587 , 0.000416 ,  68
   3.9951 , 0.888522 , 0.000416 ,  69
   3.9951 , 0.888539 , 0.000416 ,  70
   3.9951 , 0.888572 , 0.000416 ,  71
   3.9951 , 0.888569 , 0.000416 ,  72
   3.9951 , 0.888522 , 0.000416 ,  73
   3.9951 , 0.888507 , 0.000416 ,  74
   3.9951 , 0.888526 , 0.000416 ,  75
   3.9951 , 0.888469 , 0.000416 ,  76
   3.9951 , 0.888536 , 0.000416 ,  77
   3.9951 , 0.888476 , 0.000416 ,  78
   3.9951 , 0.888544 , 0.000416 ,  79
   3.9951 , 0.888513 , 0.000416 ,  80
   3.9951 , 0.888400 , 0.000416 ,  81
   3.9951 , 0.888516 , 0.000416 ,  82
   3.9951 , 0.888478 , 0.000416 ,  83
   3.9951 , 0.888528 , 0.000416 ,  84
   3.9951 , 0.888521 , 0.000416 ,  85
   3.9951 , 0.888430 , 0.000416 ,  86
   3.9951 , 0.888434 , 0.000416 ,  87
   3.9951 , 0.888530 , 0.000416 ,  88
   3.9951 , 0.888515 , 0.000416 ,  89
   3.9951 , 0.888547 , 0.000416 ,  90
   3.9951 , 0.888577 , 0.000416 ,  91
   3.9951 , 0.888484 , 0.000416 ,  92
   3.9951 , 0.888513 , 0.000416 ,  93
   3.9951 , 0.888531 , 0.000416 ,  94
   3.9951 , 0.888515 , 0.000416 ,  95
   3.9951 , 0.888530 , 0.000416 ,  96
   3.9951 , 0.888439 , 0.000416 ,  97
   3.9951 , 0.888573 , 0.000416 ,  98
   3.9951 , 0.888558 , 0.000416 ,  99
   3.9951 , 0.888495 , 0.000416 , 100
   4.1198 , 0.897906 , 0.000326 ,   0
   4.1198 , 0.897913 , 0.000326 ,   1
   4.1198 , 0.897924 , 0.000326 ,   2
   4.1198 , 0.897879 , 0.000326 ,   3
   4.1198 , 0.897895 , 0.000326 ,   4
   4.1198 , 0.897965 , 0.000326 ,   5
   4.1198 , 0.897915 , 0.000326 ,   6
   4.1198 , 0.897900 , 0.000326 ,   7
   4.1198 , 0.897887 , 0.000326 ,   8
   4.1198 , 0.897984 , 0.000326 ,   9
   4.1198 , 0.897948 , 0.000326 ,  10
   4.1198 , 0.897914 , 0.000326 ,  11
   4.1198 , 0.897911 , 0.000326 ,  12
   4.1198 , 0.897912 , 0.000326 ,  13
   4.1198 , 0.897858 , 0.000326 ,  14
   4.1198 , 0.897889 , 0.000326 ,  15
   4.1198 , 0.897909 , 0.000326 ,  16
   4.1198 , 0.897925 , 0.000326 ,  17
   4.1198 , 0.897900 , 0.000326 ,  18
   4.1198 , 0.897876 , 0.000326 ,  19
   4.1198 , 0.897906 , 0.000326 ,  20
   4.1198 , 0.897882 , 0.000326 ,  21
   4.1198 , 0.897916 , 0.000326 ,  22
   4.1198 , 0.897797 , 0.000326 ,  23
   4.1198 , 0.897927 , 0.000326 ,  24
   4.1198 , 0.897898 , 0.000326 ,  25
   4.1198 , 0.897866 , 0.000326 ,  26
   4.1198 , 0.897957 , 0.000326 ,  27
   4.1198 , 0.897945 , 0.000326 ,  28
   4.1198 , 0.897851 , 0.000326 ,  29
   4.1198 , 0.897898 , 0.000326 ,  30
   4.1198 , 0.897908 , 0.000326 ,  31
   4.1198 , 0.897889 , 0.000326 ,  32
   4.1198 , 0.897908 , 0.000326 ,  33
   4.1198 , 0.897859 , 0.000326 ,  34
   4.1198 , 0.897964 , 0.000326 ,  35
   4.1198 , 0.897940 , 0.000326 ,  36
   4.1198 , 0.897966 , 0.000326 ,  37
   4.1198 , 0.897882 , 0.000326 ,  38
   4.1198 , 0.897936 , 0.000326 ,  39
   4.1198 , 0.897905 , 0.000326 ,  40
   4.1198 , 0.897904 , 0.000326 ,  41
   4.1198 , 0.897900 , 0.000326 ,  42
   4.1198 , 0.897912 , 0.000326 ,  43
   4.1198 , 0.897951 , 0.000326 ,  44
   4.1198 , 0.897954 , 0.000326 ,  45
   4.1198 , 0.897879 , 0.000326 ,  46
   4.1198 , 0.897906 , 0.000326 ,  47
   4.1198 , 0.897908 , 0.000326 ,  48
   4.1198 , 0.897943 , 0.000326 ,  49
   4.1198 , 0.897930 , 0.000326 ,  50
   4.1198 , 0.897884 , 0.000326 ,  51
   4.1198 , 0.897968 , 0.000326 ,  52
   4.1198 , 0.897924 , 0.000326 ,  53
   4.1198 , 0.897937 , 0.000326 ,  54
   4.1198 , 0.897873 , 0.000326 ,  55
   4.1198 , 0.897923 , 0.000326 ,  56
   4.1198 , 0.897919 , 0.000326 ,  57
   4.1198 , 0.897871 , 0.000326 ,  58
   4.1198 , 0.897879 , 0.000326 ,  59
   4.1198 , 0.897931 , 0.000326 ,  60
   4.1198 , 0.897907 , 0.000326 ,  61
   4.1198 , 0.897929 , 0.000326 ,  62
   4.1198 , 0.897939 , 0.000326 ,  63
   4.1198 , 0.897919 , 0.000326 ,  64
   4.1198 , 0.897910 , 0.000326 ,  65
   4.1198 , 0.897891 , 0.000326 ,  66
   4.1198 , 0.897930 , 0.000326 ,  67
   4.1198 , 0.897904 , 0.000326 ,  68
   4.1198 , 0.897920 , 0.000326 ,  69
   4.1198 , 0.897878 , 0.000326 ,  70
   4.1198 , 0.897949 , 0.000326 ,  71
   4.1198 , 0.897887 , 0.000326 ,  72
   4.1198 , 0.897884 , 0.000326 ,  73
   4.1198 , 0.897994 , 0.000326 ,  74
   4.1198 , 0.897906 , 0.000326 ,  75
   4.1198 , 0.897869 , 0.000326 ,  76
   4.1198 , 0.897852 , 0.000326 ,  77
   4.1198 , 0.897868 , 0.000326 ,  78
   4.1198 , 0.897883 , 0.000326 ,  79
   4.1198 , 0.897863 , 0.000326 ,  80
   4.1198 , 0.897915 , 0.000326 ,  81
   4.1198 , 0.897888 , 0.000326 ,  82
   4.1198 , 0.897901 , 0.000326 ,  83
   4.1198 , 0.897923 , 0.000326 ,  84
   4.1198 , 0.897910 , 0.000326 ,  85
   4.1198 , 0.897913 , 0.000326 ,  86
   4.1198 , 0.897919 , 0.000326 ,  87
   4.1198 , 0.897843 , 0.000326 ,  88
   4.1198 , 0.897891 , 0.000326 ,  89
   4.1198 , 0.897945 , 0.000326 ,  90
   4.1198 , 0.897913 , 0.000326 ,  91
   4.1198 , 0.897859 , 0.000326 ,  92
   4.1198 , 0.897899 , 0.000326 ,  93
   4.1198 , 0.897883 , 0.000326 ,  94
   4.1198 , 0.897859 , 0.000326 ,  95
   4.1198 , 0.897905 , 0.000326 ,  96
   4.1198 , 0.897908 , 0.000326 ,  97
   4.1198 , 0.897903 , 0.000326 ,  98
   4.1198 , 0.897904 , 0.000326 ,  99
   4.1198 , 0.897839 , 0.000326 , 100
   4.1322 , 0.898301 , 0.000279 ,   0
   4.1322 , 0.898395 , 0.000279 ,   1
   4.1322 , 0.898311 , 0.000279 ,   2
   4.1322 , 0.898341 , 0.000279 ,   3
   4.1322 , 0.898289 , 0.000279 ,   4
   4.1322 , 0.898285 , 0.000279 ,   5
   4.1322 , 0.898342 , 0.000279 ,   6
   4.1322 , 0.898328 , 0.000279 ,   7
   4.1322 , 0.898287 , 0.000279 ,   8
   4.1322 , 0.898297 , 0.000279 ,   9
   4.1322 , 0.898369 , 0.000279 ,  10
   4.1322 , 0.898289 , 0.000279 ,  11
   4.1322 , 0.898308 , 0.000279 ,  12
   4.1322 , 0.898277 , 0.000279 ,  13
   4.1322 , 0.898303 , 0.000279 ,  14
   4.1322 , 0.898296 , 0.000279 ,  15
   4.1322 , 0.898317 , 0.000279 ,  16
   4.1322 , 0.898351 , 0.000279 ,  17
   4.1322 , 0.898260 , 0.000279 ,  18
   4.1322 , 0.898362 , 0.000279 ,  19
   4.1322 , 0.898316 , 0.000279 ,  20
   4.1322 , 0.898243 , 0.000279 ,  21
   4.1322 , 0.898253 , 0.000279 ,  22
   4.1322 , 0.898308 , 0.000279 ,  23
   4.1322 , 0.898309 , 0.000279 ,  24
   4.1322 , 0.898377 , 0.000279 ,  25
   4.1322 , 0.898298 , 0.000279 ,  26
   4.1322 , 0.898278 , 0.000279 ,  27
   4.1322 , 0.898315 , 0.000279 ,  28
   4.1322 , 0.898312 , 0.000279 ,  29
   4.1322 , 0.898290 , 0.000279 ,  30
   4.1322 , 0.898288 , 0.000279 ,  31
   4.1322 , 0.898320 , 0.000279 ,  32
   4.1322 , 0.898319 , 0.000279 ,  33
   4.1322 , 0.898305 , 0.000279 ,  34
   4.1322 , 0.898260 , 0.000279 ,  35
   4.1322 , 0.898353 , 0.000279 ,  36
   4.1322 , 0.898344 , 0.000279 ,  37
   4.1322 , 0.898261 , 0.000279 ,  38
   4.1322 , 0.898293 , 0.000279 ,  39
   4.1322 , 0.898331 , 0.000279 ,  40
   4.1322 , 0.898265 , 0.000279 ,  41
   4.1322 , 0.898256 , 0.000279 ,  42
   4.1322 , 0.898304 , 0.000279 ,  43
   4.1322 , 0.898299 , 0.000279 ,  44
   4.1322 , 0.898283 , 0.000279 ,  45
   4.1322 , 0.898306 , 0.000279 ,  46
   4.1322 , 0.898305 , 0.000279 ,  47
   4.1322 , 0.898287 , 0.000279 ,  48
   4.1322 , 0.898335 , 0.000279 ,  49
   4.1322 , 0.898285 , 0.000279 ,  50
   4.1322 , 0.898331 , 0.000279 ,  51
   4.1322 , 0.898321 , 0.000279 ,  52
   4.1322 , 0.898291 , 0.000279 ,  53
   4.1322 , 0.898313 , 0.000279 ,  54
   4.1322 , 0.898279 , 0.000279 ,  55
   4.1322 , 0.898300 , 0.000279 ,  56
   4.1322 , 0.898288 , 0.000279 ,  57
   4.1322 , 0.898306 , 0.000279 ,  58
   4.1322 , 0.898311 , 0.000279 ,  59
   4.1322 , 0.898291 , 0.000279 ,  60
   4.1322 , 0.898280 , 0.000279 ,  61
   4.1322 , 0.898302 , 0.000279 ,  62
   4.1322 , 0.898295 , 0.000279 ,  63
   4.1322 , 0.898276 , 0.000279 ,  64
   4.1322 , 0.898291 , 0.000279 ,  65
   4.1322 , 0.898237 , 0.000279 ,  66
   4.1322 , 0.898355 , 0.000279 ,  67
   4.1322 , 0.898298 , 0.000279 ,  68
   4.1322 , 0.898319 , 0.000279 ,  69
   4.1322 , 0.898288 , 0.000279 ,  70
   4.1322 , 0.898292 , 0.000279 ,  71
   4.1322 , 0.898311 , 0.000279 ,  72
   4.1322 , 0.898290 , 0.000279 ,  73
   4.1322 , 0.898309 , 0.000279 ,  74
   4.1322 , 0.898316 , 0.000279 ,  75
   4.1322 , 0.898295 , 0.000279 ,  76
   4.1322 , 0.898292 , 0.000279 ,  77
   4.1322 , 0.898319 , 0.000279 ,  78
   4.1322 , 0.898298 , 0.000279 ,  79
   4.1322 , 0.898253 , 0.000279 ,  80
   4.1322 , 0.898276 , 0.000279 ,  81
   4.1322 , 0.898338 , 0.000279 ,  82
   4.1322 , 0.898285 , 0.000279 ,  83
   4.1322 , 0.898287 , 0.000279 ,  84
   4.1322 , 0.898296 , 0.000279 ,  85
   4.1322 , 0.898280 , 0.000279 ,  86
   4.1322 , 0.898295 , 0.000279 ,  87
   4.1322 , 0.898293 , 0.000279 ,  88
   4.1322 , 0.898289 , 0.000279 ,  89
   4.1322 , 0.898293 , 0.000279 ,  90
   4.1322 , 0.898331 , 0.000279 ,  91
   4.1322 , 0.898300 , 0.000279 ,  92
   4.1322 , 0.898283 , 0.000279 ,  93
   4.1322 , 0.898290 , 0.000279 ,  94
   4.1322 , 0.898278 , 0.000279 ,  95
   4.1322 , 0.898282 , 0.000279 ,  96
   4.1322 , 0.898286 , 0.000279 ,  97
   4.1322 , 0.898288 , 0.000279 ,  98
   4.1322 , 0.898318 , 0.000279 ,  99
   4.1322 , 0.898249 , 0.000279 , 100
   4.2420 , 0.906035 , 0.000372 ,   0
   4.2420 , 0.906037 , 0.000372 ,   1
   4.2420 , 0.905985 , 0.000372 ,   2
   4.2420 , 0.906005 , 0.000372 ,   3
   4.2420 , 0.906011 , 0.000372 ,   4
   4.2420 , 0.906018 , 0.000372 ,   5
   4.2420 , 0.906018 , 0.000372 ,   6
   4.2420 , 0.906122 , 0.000372 ,   7
   4.2420 , 0.906012 , 0.000372 ,   8
   4.2420 , 0.906092 , 0.000372 ,   9
   4.2420 , 0.906052 , 0.000372 ,  10
   4.2420 , 0.906024 , 0.000372 ,  11
   4.2420 , 0.906021 , 0.000372 ,  12
   4.2420 , 0.906066 , 0.000372 ,  13
   4.2420 , 0.906044 , 0.000372 ,  14
   4.2420 , 0.906052 , 0.000372 ,  15
   4.2420 , 0.906019 , 0.000372 ,  16
   4.2420 , 0.906029 , 0.000372 ,  17
   4.2420 , 0.906087 , 0.000372 ,  18
   4.2420 , 0.906061 , 0.000372 ,  19
   4.2420 , 0.906020 , 0.000372 ,  20
   4.2420 , 0.905979 , 0.000372 ,  21
   4.2420 , 0.906008 , 0.000372 ,  22
   4.2420 , 0.906024 , 0.000372 ,  23
   4.2420 , 0.906086 , 0.000372 ,  24
   4.2420 , 0.906064 , 0.000372 ,  25
   4.2420 , 0.906005 , 0.000372 ,  26
   4.2420 , 0.906014 , 0.000372 ,  27
   4.2420 , 0.906008 , 0.000372 ,  28
   4.2420 , 0.906031 , 0.000372 ,  29
   4.2420 , 0.906040 , 0.000372 ,  30
   4.2420 , 0.906006 , 0.000372 ,  31
   4.2420 , 0.906113 , 0.000372 ,  32
   4.2420 , 0.906006 , 0.000372 ,  33
   4.2420 , 0.906019 , 0.000372 ,  34
   4.2420 , 0.906059 , 0.000372 ,  35
   4.2420 , 0.906067 , 0.000372 ,  36
   4.2420 , 0.906023 , 0.000372 ,  37
   4.2420 , 0.906105 , 0.000372 ,  38
   4.2420 , 0.906111 , 0.000372 ,  39
   4.2420 , 0.906073 , 0.000372 ,  40
   4.2420 , 0.906089 , 0.000372 ,  41
   4.2420 , 0.906040 , 0.000372 ,  42
   4.2420 , 0.906040 , 0.000372 ,  43
   4.2420 , 0.906022 , 0.000372 ,  44
   4.2420 , 0.906049 , 0.000372 ,  45
   4.2420 , 0.906071 , 0.000372 ,  46
   4.2420 , 0.905966 , 0.000372 ,  47
   4.2420 , 0.905971 , 0.000372 ,  48
   4.2420 , 0.906070 , 0.000372 ,  49
   4.2420 , 0.905981 , 0.000372 ,  50
   4.2420 , 0.906024 , 0.000372 ,  51
   4.2420 , 0.906021 , 0.000372 ,  52
   4.2420 , 0.905985 , 0.000372 ,  53
   4.2420 , 0.906011 , 0.000372 ,  54
   4.2420 , 0.906056 , 0.000372 ,  55
   4.2420 , 0.906026 , 0.000372 ,  56
   4.2420 , 0.906010 , 0.000372 ,  57
   4.2420 , 0.906068 , 0.000372 ,  58
   4.2420 , 0.906072 , 0.000372 ,  59
   4.2420 , 0.906036 , 0.000372 ,  60
   4.2420 , 0.906080 , 0.000372 ,  61
   4.2420 , 0.906089 , 0.000372 ,  62
   4.2420 , 0.906037 , 0.000372 ,  63
   4.2420 , 0.905970 , 0.000372 ,  64
   4.2420 , 0.906023 , 0.000372 ,  65
   4.2420 , 0.906055 , 0.000372 ,  66
   4.2420 , 0.906038 , 0.000372 ,  67
   4.2420 , 0.906069 , 0.000372 ,  68
   4.2420 , 0.906024 , 0.000372 ,  69
   4.2420 , 0.906015 , 0.000372 ,  70
   4.2420 , 0.906056 , 0.000372 ,  71
   4.2420 , 0.905943 , 0.000372 ,  72
   4.2420 , 0.906036 , 0.000372 ,  73
   4.2420 , 0.906105 , 0.000372 ,  74
   4.2420 , 0.906014 , 0.000372 ,  75
   4.2420 , 0.906014 , 0.000372 ,  76
   4.2420 , 0.906101 , 0.000372 ,  77
   4.2420 , 0.906018 , 0.000372 ,  78
   4.2420 , 0.906056 , 0.000372 ,  79
   4.2420 , 0.906003 , 0.000372 ,  80
   4.2420 , 0.905953 , 0.000372 ,  81
   4.2420 , 0.905978 , 0.000372 ,  82
   4.2420 , 0.906043 , 0.000372 ,  83
   4.2420 , 0.906013 , 0.000372 ,  84
   4.2420 , 0.906057 , 0.000372 ,  85
   4.2420 , 0.906025 , 0.000372 ,  86
   4.2420 , 0.906024 , 0.000372 ,  87
   4.2420 , 0.906025 , 0.000372 ,  88
   4.2420 , 0.906050 , 0.000372 ,  89
   4.2420 , 0.906099 , 0.000372 ,  90
   4.2420 , 0.906044 , 0.000372 ,  91
   4.2420 , 0.906053 , 0.000372 ,  92
   4.2420 , 0.905966 , 0.000372 ,  93
   4.2420 , 0.905987 , 0.000372 ,  94
   4.2420 , 0.906005 , 0.000372 ,  95
   4.2420 , 0.906069 , 0.000372 ,  96
   4.2420 , 0.906043 , 0.000372 ,  97
   4.2420 , 0.906014 , 0.000372 ,  98
   4.2420 , 0.905985 , 0.000372 ,  99
   4.2420 , 0.906055 , 0.000372 , 100
   4.2453 , 0.905215 , 0.000477 ,   0
   4.2453 , 0.905180 , 0.000477 ,   1
   4.2453 , 0.905192 , 0.000477 ,   2
   4.2453 , 0.905214 , 0.000477 ,   3
   4.2453 , 0.905175 , 0.000477 ,   4
   4.2453 , 0.905192 , 0.000477 ,   5
   4.2453 , 0.905215 , 0.000477 ,   6
   4.2453 , 0.905189 , 0.000477 ,   7
   4.2453 , 0.905212 , 0.000477 ,   8
   4.2453 , 0.905233 , 0.000477 ,   9
   4.2453 , 0.905118 , 0.000477 ,  10
   4.2453 , 0.905239 , 0.000477 ,  11
   4.2453 , 0.905236 , 0.000477 ,  12
   4.2453 , 0.905164 , 0.000477 ,  13
   4.2453 , 0.905243 , 0.000477 ,  14
   4.2453 , 0.905277 , 0.000477 ,  15
   4.2453 , 0.905179 , 0.000477 ,  16
   4.2453 , 0.905240 , 0.000477 ,  17
   4.2453 , 0.905255 , 0.000477 ,  18
   4.2453 , 0.905251 , 0.000477 ,  19
   4.2453 , 0.905196 , 0.000477 ,  20
   4.2453 , 0.905194 , 0.000477 ,  21
   4.2453 , 0.905181 , 0.000477 ,  22
   4.2453 , 0.905250 , 0.000477 ,  23
   4.2453 , 0.905278 , 0.000477 ,  24
   4.2453 , 0.905265 , 0.000477 ,  25
   4.2453 , 0.905208 , 0.000477 ,  26
   4.2453 , 0.905246 , 0.000477 ,  27
   4.2453 , 0.905234 , 0.000477 ,  28
   4.2453 , 0.905127 , 0.000477 ,  29
   4.2453 , 0.905214 , 0.000477 ,  30
   4.2453 , 0.905284 , 0.000477 ,  31
   4.2453 , 0.905230 , 0.000477 ,  32
   4.2453 , 0.905235 , 0.000477 ,  33
   4.2453 , 0.905205 , 0.000477 ,  34
   4.2453 , 0.905262 , 0.000477 ,  35
   4.2453 , 0.905171 , 0.000477 ,  36
   4.2453 , 0.905244 , 0.000477 ,  37
   4.2453 , 0.905309 , 0.000477 ,  38
   4.2453 , 0.905275 , 0.000477 ,  39
   4.2453 , 0.905170 , 0.000477 ,  40
   4.2453 , 0.905203 , 0.000477 ,  41
   4.2453 , 0.905137 , 0.000477 ,  42
   4.2453 , 0.905276 , 0.000477 ,  43
   4.2453 , 0.905271 , 0.000477 ,  44
   4.2453 , 0.905259 , 0.000477 ,  45
   4.2453 , 0.905224 , 0.000477 ,  46
   4.2453 , 0.905275 , 0.000477 ,  47
   4.2453 , 0.905190 , 0.000477 ,  48
   4.2453 , 0.905237 , 0.000477 ,  49
   4.2453 , 0.905195 , 0.000477 ,  50
   4.2453 , 0.905309 , 0.000477 ,  51
   4.2453 , 0.905207 , 0.000477 ,  52
   4.2453 , 0.905279 , 0.000477 ,  53
   4.2453 , 0.905175 , 0.000477 ,  54
   4.2453 , 0.905220 , 0.000477 ,  55
   4.2453 , 0.905261 , 0.000477 ,  56
   4.2453 , 0.905191 , 0.000477 ,  57
   4.2453 , 0.905182 , 0.000477 ,  58
   4.2453 , 0.905183 , 0.000477 ,  59
   4.2453 , 0.905259 , 0.000477 ,  60
   4.2453 , 0.905179 , 0.000477 ,  61
   4.2453 , 0.905143 , 0.000477 ,  62
   4.2453 , 0.905167 , 0.000477 ,  63
   4.2453 , 0.905161 , 0.000477 ,  64
   4.2453 , 0.905146 , 0.000477 ,  65
   4.2453 , 0.905186 , 0.000477 ,  66
   4.2453 , 0.905255 , 0.000477 ,  67
   4.2453 , 0.905139 , 0.000477 ,  68
   4.2453 , 0.905162 , 0.000477 ,  69
   4.2453 , 0.905257 , 0.000477 ,  70
   4.2453 , 0.905197 , 0.000477 ,  71
   4.2453 , 0.905140 , 0.000477 ,  72
   4.2453 , 0.905113 , 0.000477 ,  73
   4.2453 , 0.905207 , 0.000477 ,  74
   4.2453 , 0.905235 , 0.000477 ,  75
   4.2453 , 0.905231 , 0.000477 ,  76
   4.2453 , 0.905201 , 0.000477 ,  77
   4.2453 , 0.905165 , 0.000477 ,  78
   4.2453 , 0.905190 , 0.000477 ,  79
   4.2453 , 0.905157 , 0.000477 ,  80
   4.2453 , 0.905175 , 0.000477 ,  81
   4.2453 , 0.905283 , 0.000477 ,  82
   4.2453 , 0.905131 , 0.000477 ,  83
   4.2453 , 0.905341 , 0.000477 ,  84
   4.2453 , 0.905190 , 0.000477 ,  85
   4.2453 , 0.905248 , 0.000477 ,  86
   4.2453 , 0.905192 , 0.000477 ,  87
   4.2453 , 0.905301 , 0.000477 ,  88
   4.2453 , 0.905185 , 0.000477 ,  89
   4.2453 , 0.905279 , 0.000477 ,  90
   4.2453 , 0.905249 , 0.000477 ,  91
   4.2453 , 0.905186 , 0.000477 ,  92
   4.2453 , 0.905222 , 0.000477 ,  93
   4.2453 , 0.905177 , 0.000477 ,  94
   4.2453 , 0.905241 , 0.000477 ,  95
   4.2453 , 0.905161 , 0.000477 ,  96
   4.2453 , 0.905139 , 0.000477 ,  97
   4.2453 , 0.905269 , 0.000477 ,  98
   4.2453 , 0.905236 , 0.000477 ,  99
   4.2453 , 0.905259 , 0.000477 , 100
   4.3647 , 0.913365 , 0.000461 ,   0
   4.3647 , 0.913359 , 0.000461 ,   1
   4.3647 , 0.913314 , 0.000461 ,   2
   4.3647 , 0.913378 , 0.000461 ,   3
   4.3647 , 0.913342 , 0.000461 ,   4
   4.3647 , 0.913348 , 0.000461 ,   5
   4.3647 , 0.913302 , 0.000461 ,   6
   4.3647 , 0.913434 , 0.000461 ,   7
   4.3647 , 0.913365 , 0.000461 ,   8
   4.3647 , 0.913429 , 0.000461 ,   9
   4.3647 , 0.913411 , 0.000461 ,  10
   4.3647 , 0.913442 , 0.000461 ,  11
   4.3647 , 0.913386 , 0.000461 ,  12
   4.3647 , 0.913282 , 0.000461 ,  13
   4.3647 , 0.913321 , 0.000461 ,  14
   4.3647 , 0.913416 , 0.000461 ,  15
   4.3647 , 0.913455 , 0.000461 ,  16
   4.3647 , 0.913382 , 0.000461 ,  17
   4.3647 , 0.913373 , 0.000461 ,  18
   4.3647 , 0.913389 , 0.000461 ,  19
   4.3647 , 0.913421 , 0.000461 ,  20
   4.3647 , 0.913339 , 0.000461 ,  21
   4.3647 , 0.913448 , 0.000461 ,  22
   4.3647 , 0.913380 , 0.000461 ,  23
   4.3647 , 0.913404 , 0.000461 ,  24
   4.3647 , 0.913411 , 0.000461 ,  25
   4.3647 , 0.913264 , 0.000461 ,  26
   4.3647 , 0.913346 , 0.000461 ,  27
   4.3647 , 0.913413 , 0.000461 ,  28
   4.3647 , 0.913351 , 0.000461 ,  29
   4.3647 , 0.913383 , 0.000461 ,  30
   4.3647 , 0.913395 , 0.000461 ,  31
   4.3647 , 0.913394 , 0.000461 ,  32
   4.3647 , 0.913380 , 0.000461 ,  33
   4.3647 , 0.913364 , 0.000461 ,  34
   4.3647 , 0.913325 , 0.000461 ,  35
   4.3647 , 0.913347 , 0.000461 ,  36
   4.3647 , 0.913437 , 0.000461 ,  37
   4.3647 , 0.913437 , 0.000461 ,  38
   4.3647 , 0.913368 , 0.000461 ,  39
   4.3647 , 0.913301 , 0.000461 ,  40
   4.3647 , 0.913349 , 0.000461 ,  41
   4.3647 , 0.913434 , 0.000461 ,  42
   4.3647 , 0.913358 , 0.000461 ,  43
   4.3647 , 0.913351 , 0.000461 ,  44
   4.3647 , 0.913391 , 0.000461 ,  45
   4.3647 , 0.913368 , 0.000461 ,  46
   4.3647 , 0.913290 , 0.000461 ,  47
   4.3647 , 0.913328 , 0.000461 ,  48
   4.3647 , 0.913435 , 0.000461 ,  49
   4.3647 , 0.913338 , 0.000461 ,  50
   4.3647 , 0.913331 , 0.000461 ,  51
   4.3647 , 0.913396 , 0.000461 ,  52
   4.3647 , 0.913335 , 0.000461 ,  53
   4.3647 , 0.913249 , 0.000461 ,  54
   4.3647 , 0.913379 , 0.000461 ,  55
   4.3647 , 0.913439 , 0.000461 ,  56
   4.3647 , 0.913374 , 0.000461 ,  57
   4.3647 , 0.913302 , 0.000461 ,  58
   4.3647 , 0.913383 , 0.000461 ,  59
   4.3647 , 0.913400 , 0.000461 ,  60
   4.3647 , 0.913278 , 0.000461 ,  61
   4.3647 , 0.913409 , 0.000461 ,  62
   4.3647 , 0.913345 , 0.000461 ,  63
   4.3647 , 0.913342 , 0.000461 ,  64
   4.3647 , 0.913364 , 0.000461 ,  65
   4.3647 , 0.913401 , 0.000461 ,  66
   4.3647 , 0.913332 , 0.000461 ,  67
   4.3647 , 0.913335 , 0.000461 ,  68
   4.3647 , 0.913307 , 0.000461 ,  69
   4.3647 , 0.913422 , 0.000461 ,  70
   4.3647 , 0.913408 , 0.000461 ,  71
   4.3647 , 0.913380 , 0.000461 ,  72
   4.3647 , 0.913327 , 0.000461 ,  73
   4.3647 , 0.913341 , 0.000461 ,  74
   4.3647 , 0.913357 , 0.000461 ,  75
   4.3647 , 0.913340 , 0.000461 ,  76
   4.3647 , 0.913369 , 0.000461 ,  77
   4.3647 , 0.913370 , 0.000461 ,  78
   4.3647 , 0.913418 , 0.000461 ,  79
   4.3647 , 0.913478 , 0.000461 ,  80
   4.3647 , 0.913368 , 0.000461 ,  81
   4.3647 , 0.913343 , 0.000461 ,  82
   4.3647 , 0.913333 , 0.000461 ,  83
   4.3647 , 0.913333 , 0.000461 ,  84
   4.3647 , 0.913301 , 0.000461 ,  85
   4.3647 , 0.913364 , 0.000461 ,  86
   4.3647 , 0.913284 , 0.000461 ,  87
   4.3647 , 0.913383 , 0.000461 ,  88
   4.3647 , 0.913357 , 0.000461 ,  89
   4.3647 , 0.913415 , 0.000461 ,  90
   4.3647 , 0.913359 , 0.000461 ,  91
   4.3647 , 0.913313 , 0.000461 ,  92
   4.3647 , 0.913305 , 0.000461 ,  93
   4.3647 , 0.913356 , 0.000461 ,  94
   4.3647 , 0.913321 , 0.000461 ,  95
   4.3647 , 0.913379 , 0.000461 ,  96
   4.3647 , 0.913276 , 0.000461 ,  97
   4.3647 , 0.913372 , 0.000461 ,  98
   4.3647 , 0.913384 , 0.000461 ,  99
   4.3647 , 0.913330 , 0.000461 , 100
   4.4735 , 0.920973 , 0.000414 ,   0
   4.4735 , 0.920980 , 0.000414 ,   1
   4.4735 , 0.920985 , 0.000414 ,   2
   4.4735 , 0.921026 , 0.000414 ,   3
   4.4735 , 0.920978 , 0.000414 ,   4
   4.4735 , 0.920967 , 0.000414 ,   5
   4.4735 , 0.920967 , 0.000414 ,   6
   4.4735 , 0.920902 , 0.000414 ,   7
   4.4735 , 0.921037 , 0.000414 ,   8
   4.4735 , 0.920941 , 0.000414 ,   9
   4.4735 , 0.920973 , 0.000414 ,  10
   4.4735 , 0.920943 , 0.000414 ,  11
   4.4735 , 0.921055 , 0.000414 ,  12
   4.4735 , 0.920941 , 0.000414 ,  13
   4.4735 , 0.920953 , 0.000414 ,  14
   4.4735 , 0.920900 , 0.000414 ,  15
   4.4735 , 0.921028 , 0.000414 ,  16
   4.4735 , 0.920901 , 0.000414 ,  17
   4.4735 , 0.921004 , 0.000414 ,  18
   4.4735 , 0.921062 , 0.000414 ,  19
   4.4735 , 0.921022 , 0.000414 ,  20
   4.4735 , 0.920889 , 0.000414 ,  21
   4.4735 , 0.921007 , 0.000414 ,  22
   4.4735 , 0.920917 , 0.000414 ,  23
   4.4735 , 0.921014 , 0.000414 ,  24
   4.4735 , 0.920933 , 0.000414 ,  25
   4.4735 , 0.921015 , 0.000414 ,  26
   4.4735 , 0.920984 , 0.000414 ,  27
   4.4735 , 0.920930 , 0.000414 ,  28
   4.4735 , 0.920894 , 0.000414 ,  29
   4.4735 , 0.920971 , 0.000414 ,  30
   4.4735 , 0.920938 , 0.000414 ,  31
   4.4735 , 0.920978 , 0.000414 ,  32
   4.4735 , 0.920962 , 0.000414 ,  33
   4.4735 , 0.920961 , 0.000414 ,  34
   4.4735 , 0.920926 , 0.000414 ,  35
   4.4735 , 0.920975 , 0.000414 ,  36
   4.4735 , 0.920950 , 0.000414 ,  37
   4.4735 , 0.921033 , 0.000414 ,  38
   4.4735 , 0.920999 , 0.000414 ,  39
   4.4735 , 0.920962 , 0.000414 ,  40
   4.4735 , 0.920945 , 0.000414 ,  41
   4.4735 , 0.920956 , 0.000414 ,  42
   4.4735 , 0.920996 , 0.000414 ,  43
   4.4735 , 0.920985 , 0.000414 ,  44
   4.4735 , 0.921027 , 0.000414 ,  45
   4.4735 , 0.921017 , 0.000414 ,  46
   4.4735 , 0.920970 , 0.000414 ,  47
   4.4735 , 0.920943 , 0.000414 ,  48
   4.4735 , 0.921035 , 0.000414 ,  49
   4.4735 , 0.920936 , 0.000414 ,  50
   4.4735 , 0.920925 , 0.000414 ,  51
   4.4735 , 0.920982 , 0.000414 ,  52
   4.4735 , 0.921036 , 0.000414 ,  53
   4.4735 , 0.920926 , 0.000414 ,  54
   4.4735 , 0.920977 , 0.000414 ,  55
   4.4735 , 0.921005 , 0.000414 ,  56
   4.4735 , 0.921002 , 0.000414 ,  57
   4.4735 , 0.920930 , 0.000414 ,  58
   4.4735 , 0.921019 , 0.000414 ,  59
   4.4735 , 0.920950 , 0.000414 ,  60
   4.4735 , 0.920981 , 0.000414 ,  61
   4.4735 , 0.921010 , 0.000414 ,  62
   4.4735 , 0.920973 , 0.000414 ,  63
   4.4735 , 0.920905 , 0.000414 ,  64
   4.4735 , 0.920932 , 0.000414 ,  65
   4.4735 , 0.920961 , 0.000414 ,  66
   4.4735 , 0.920940 , 0.000414 ,  67
   4.4735 , 0.920995 , 0.000414 ,  68
   4.4735 , 0.921009 , 0.000414 ,  69
   4.4735 , 0.920970 , 0.000414 ,  70
   4.4735 , 0.920915 , 0.000414 ,  71
   4.4735 , 0.920876 , 0.000414 ,  72
   4.4735 , 0.921016 , 0.000414 ,  73
   4.4735 , 0.920955 , 0.000414 ,  74
   4.4735 , 0.921045 , 0.000414 ,  75
   4.4735 , 0.920925 , 0.000414 ,  76
   4.4735 , 0.920914 , 0.000414 ,  77
   4.4735 , 0.920979 , 0.000414 ,  78
   4.4735 , 0.920961 , 0.000414 ,  79
   4.4735 , 0.920972 , 0.000414 ,  80
   4.4735 , 0.920933 , 0.000414 ,  81
   4.4735 , 0.920958 , 0.000414 ,  82
   4.4735 , 0.921002 , 0.000414 ,  83
   4.4735 , 0.921025 , 0.000414 ,  84
   4.4735 , 0.920908 , 0.000414 ,  85
   4.4735 , 0.920976 , 0.000414 ,  86
   4.4735 , 0.921002 , 0.000414 ,  87
   4.4735 , 0.920988 , 0.000414 ,  88
   4.4735 , 0.920987 , 0.000414 ,  89
   4.4735 , 0.921030 , 0.000414 ,  90
   4.4735 , 0.921022 , 0.000414 ,  91
   4.4735 , 0.920938 , 0.000414 ,  92
   4.4735 , 0.920981 , 0.000414 ,  93
   4.4735 , 0.920972 , 0.000414 ,  94
   4.4735 , 0.921026 , 0.000414 ,  95
   4.4735 , 0.921027 , 0.000414 ,  96
   4.4735 , 0.920955 , 0.000414 ,  97
   4.4735 , 0.921021 , 0.000414 ,  98
   4.4735 , 0.920982 , 0.000414 ,  99
   4.4735 , 0.920945 , 0.000414 , 100
   4.5863 , 0.927098 , 0.000643 ,   0
   4.5863 , 0.927138 , 0.000643 ,   1
   4.5863 , 0.927019 , 0.000643 ,   2
   4.5863 , 0.927233 , 0.000643 ,   3
   4.5863 , 0.927097 , 0.000643 ,   4
   4.5863 , 0.927161 , 0.000643 ,   5
   4.5863 , 0.927165 , 0.000643 ,   6
   4.5863 , 0.927157 , 0.000643 ,   7
   4.5863 , 0.927141 , 0.000643 ,   8
   4.5863 , 0.926981 , 0.000643 ,   9
   4.5863 , 0.927071 , 0.000643 ,  10
   4.5863 , 0.926997 , 0.000643 ,  11
   4.5863 , 0.927093 , 0.000643 ,  12
   4.5863 , 0.927005 , 0.000643 ,  13
   4.5863 , 0.927090 , 0.000643 ,  14
   4.5863 , 0.927131 , 0.000643 ,  15
   4.5863 , 0.927060 , 0.000643 ,  16
   4.5863 , 0.927129 , 0.000643 ,  17
   4.5863 , 0.927091 , 0.000643 ,  18
   4.5863 , 0.927127 , 0.000643 ,  19
   4.5863 , 0.927129 , 0.000643 ,  20
   4.5863 , 0.927017 , 0.000643 ,  21
   4.5863 , 0.927046 , 0.000643 ,  22
   4.5863 , 0.926914 , 0.000643 ,  23
   4.5863 , 0.927162 , 0.000643 ,  24
   4.5863 , 0.927068 , 0.000643 ,  25
   4.5863 , 0.927045 , 0.000643 ,  26
   4.5863 , 0.927080 , 0.000643 ,  27
   4.5863 , 0.927128 , 0.000643 ,  28
   4.5863 , 0.927052 , 0.000643 ,  29
   4.5863 , 0.927174 , 0.000643 ,  30
   4.5863 , 0.927100 , 0.000643 ,  31
   4.5863 , 0.927113 , 0.000643 ,  32
   4.5863 , 0.926976 , 0.000643 ,  33
   4.5863 , 0.926983 , 0.000643 ,  34
   4.5863 , 0.927119 , 0.000643 ,  35
   4.5863 , 0.927121 , 0.000643 ,  36
   4.5863 , 0.927046 , 0.000643 ,  37
   4.5863 , 0.927225 , 0.000643 ,  38
   4.5863 , 0.927128 , 0.000643 ,  39
   4.5863 , 0.927088 , 0.000643 ,  40
   4.5863 , 0.927168 , 0.000643 ,  41
   4.5863 , 0.927181 , 0.000643 ,  42
   4.5863 , 0.927161 , 0.000643 ,  43
   4.5863 , 0.927040 , 0.000643 ,  44
   4.5863 , 0.927120 , 0.000643 ,  45
   4.5863 , 0.927176 , 0.000643 ,  46
   4.5863 , 0.927084 , 0.000643 ,  47
   4.5863 , 0.927068 , 0.000643 ,  48
   4.5863 , 0.927133 , 0.000643 ,  49
   4.5863 , 0.927203 , 0.000643 ,  50
   4.5863 , 0.927184 , 0.000643 ,  51
   4.5863 , 0.927006 , 0.000643 ,  52
   4.5863 , 0.927134 , 0.000643 ,  53
   4.5863 , 0.927098 , 0.000643 ,  54
   4.5863 , 0.926942 , 0.000643 ,  55
   4.5863 , 0.927133 , 0.000643 ,  56
   4.5863 , 0.927107 , 0.000643 ,  57
   4.5863 , 0.927029 , 0.000643 ,  58
   4.5863 , 0.927182 , 0.000643 ,  59
   4.5863 , 0.927067 , 0.000643 ,  60
   4.5863 , 0.927069 , 0.000643 ,  61
   4.5863 , 0.927112 , 0.000643 ,  62
   4.5863 , 0.927043 , 0.000643 ,  63
   4.5863 , 0.927083 , 0.000643 ,  64
   4.5863 , 0.927077 , 0.000643 ,  65
   4.5863 , 0.927014 , 0.000643 ,  66
   4.5863 , 0.927089 , 0.000643 ,  67
   4.5863 , 0.927080 , 0.000643 ,  68
   4.5863 , 0.927115 , 0.000643 ,  69
   4.5863 , 0.927130 , 0.000643 ,  70
   4.5863 , 0.927198 , 0.000643 ,  71
   4.5863 , 0.927054 , 0.000643 ,  72
   4.5863 , 0.927071 , 0.000643 ,  73
   4.5863 , 0.927130 , 0.000643 ,  74
   4.5863 , 0.927104 , 0.000643 ,  75
   4.5863 , 0.927049 , 0.000643 ,  76
   4.5863 , 0.927129 , 0.000643 ,  77
   4.5863 , 0.927117 , 0.000643 ,  78
   4.5863 , 0.927157 , 0.000643 ,  79
   4.5863 , 0.927067 , 0.000643 ,  80
   4.5863 , 0.926989 , 0.000643 ,  81
   4.5863 , 0.927087 , 0.000643 ,  82
   4.5863 , 0.927028 , 0.000643 ,  83
   4.5863 , 0.927199 , 0.000643 ,  84
   4.5863 , 0.927029 , 0.000643 ,  85
   4.5863 , 0.927049 , 0.000643 ,  86
   4.5863 , 0.927124 , 0.000643 ,  87
   4.5863 , 0.927151 , 0.000643 ,  88
   4.5863 , 0.927022 , 0.000643 ,  89
   4.5863 , 0.927201 , 0.000643 ,  90
   4.5863 , 0.927101 , 0.000643 ,  91
   4.5863 , 0.927186 , 0.000643 ,  92
   4.5863 , 0.927042 , 0.000643 ,  93
   4.5863 , 0.927117 , 0.000643 ,  94
   4.5863 , 0.927070 , 0.000643 ,  95
   4.5863 , 0.927145 , 0.000643 ,  96
   4.5863 , 0.927051 , 0.000643 ,  97
   4.5863 , 0.927250 , 0.000643 ,  98
   4.5863 , 0.927094 , 0.000643 ,  99
   4.5863 , 0.927051 , 0.000643 , 100
   4.6998 , 0.934592 , 0.000494 ,   0
   4.6998 , 0.934671 , 0.000494 ,   1
   4.6998 , 0.934584 , 0.000494 ,   2
   4.6998 , 0.934686 , 0.000494 ,   3
   4.6998 , 0.934665 , 0.000494 ,   4
   4.6998 , 0.934615 , 0.000494 ,   5
   4.6998 , 0.934575 , 0.000494 ,   6
   4.6998 , 0.934628 , 0.000494 ,   7
   4.6998 , 0.934562 , 0.000494 ,   8
   4.6998 , 0.934521 , 0.000494 ,   9
   4.6998 , 0.934670 , 0.000494 ,  10
   4.6998 , 0.934522 , 0.000494 ,  11
   4.6998 , 0.934615 , 0.000494 ,  12
   4.6998 , 0.934572 , 0.000494 ,  13
   4.6998 , 0.934612 , 0.000494 ,  14
   4.6998 , 0.934638 , 0.000494 ,  15
   4.6998 , 0.934619 , 0.000494 ,  16
   4.6998 , 0.934540 , 0.000494 ,  17
   4.6998 , 0.934563 , 0.000494 ,  18
   4.6998 , 0.934554 , 0.000494 ,  19
   4.6998 , 0.934632 , 0.000494 ,  20
   4.6998 , 0.934577 , 0.000494 ,  21
   4.6998 , 0.934587 , 0.000494 ,  22
   4.6998 , 0.934514 , 0.000494 ,  23
   4.6998 , 0.934520 , 0.000494 ,  24
   4.6998 , 0.934637 , 0.000494 ,  25
   4.6998 , 0.934605 , 0.000494 ,  26
   4.6998 , 0.934629 , 0.000494 ,  27
   4.6998 , 0.934569 , 0.000494 ,  28
   4.6998 , 0.934620 , 0.000494 ,  29
   4.6998 , 0.934696 , 0.000494 ,  30
   4.6998 , 0.934646 , 0.000494 ,  31
   4.6998 , 0.934564 , 0.000494 ,  32
   4.6998 , 0.934651 , 0.000494 ,  33
   4.6998 , 0.934513 , 0.000494 ,  34
   4.6998 , 0.934453 , 0.000494 ,  35
   4.6998 , 0.934651 , 0.000494 ,  36
   4.6998 , 0.934567 , 0.000494 ,  37
   4.6998 , 0.934568 , 0.000494 ,  38
   4.6998 , 0.934584 , 0.000494 ,  39
   4.6998 , 0.934610 , 0.000494 ,  40
   4.6998 , 0.934527 , 0.000494 ,  41
   4.6998 , 0.934645 , 0.000494 ,  42
   4.6998 , 0.934485 , 0.000494 ,  43
   4.6998 , 0.934547 , 0.000494 ,  44
   4.6998 , 0.934514 , 0.000494 ,  45
   4.6998 , 0.934665 , 0.000494 ,  46
   4.6998 , 0.934583 , 0.000494 ,  47
   4.6998 , 0.934516 , 0.000494 ,  48
   4.6998 , 0.934615 , 0.000494 ,  49
   4.6998 , 0.934597 , 0.000494 ,  50
   4.6998 , 0.934602 , 0.000494 ,  51
   4.6998 , 0.934633 , 0.000494 ,  52
   4.6998 , 0.934601 , 0.000494 ,  53
   4.6998 , 0.934607 , 0.000494 ,  54
   4.6998 , 0.934553 , 0.000494 ,  55
   4.6998 , 0.934625 , 0.000494 ,  56
   4.6998 , 0.934578 , 0.000494 ,  57
   4.6998 , 0.934552 , 0.000494 ,  58
   4.6998 , 0.934545 , 0.000494 ,  59
   4.6998 , 0.934693 , 0.000494 ,  60
   4.6998 , 0.934588 , 0.000494 ,  61
   4.6998 , 0.934526 , 0.000494 ,  62
   4.6998 , 0.934586 , 0.000494 ,  63
   4.6998 , 0.934616 , 0.000494 ,  64
   4.6998 , 0.934593 , 0.000494 ,  65
   4.6998 , 0.934502 , 0.000494 ,  66
   4.6998 , 0.934658 , 0.000494 ,  67
   4.6998 , 0.934652 , 0.000494 ,  68
   4.6998 , 0.934625 , 0.000494 ,  69
   4.6998 , 0.934629 , 0.000494 ,  70
   4.6998 , 0.934661 , 0.000494 ,  71
   4.6998 , 0.934611 , 0.000494 ,  72
   4.6998 , 0.934555 , 0.000494 ,  73
   4.6998 , 0.934580 , 0.000494 ,  74
   4.6998 , 0.934550 , 0.000494 ,  75
   4.6998 , 0.934552 , 0.000494 ,  76
   4.6998 , 0.934650 , 0.000494 ,  77
   4.6998 , 0.934650 , 0.000494 ,  78
   4.6998 , 0.934593 , 0.000494 ,  79
   4.6998 , 0.934591 , 0.000494 ,  80
   4.6998 , 0.934518 , 0.000494 ,  81
   4.6998 , 0.934597 , 0.000494 ,  82
   4.6998 , 0.934642 , 0.000494 ,  83
   4.6998 , 0.934519 , 0.000494 ,  84
   4.6998 , 0.934543 , 0.000494 ,  85
   4.6998 , 0.934552 , 0.000494 ,  86
   4.6998 , 0.934573 , 0.000494 ,  87
   4.6998 , 0.934561 , 0.000494 ,  88
   4.6998 , 0.934621 , 0.000494 ,  89
   4.6998 , 0.934565 , 0.000494 ,  90
   4.6998 , 0.934641 , 0.000494 ,  91
   4.6998 , 0.934609 , 0.000494 ,  92
   4.6998 , 0.934630 , 0.000494 ,  93
   4.6998 , 0.934587 , 0.000494 ,  94
   4.6998 , 0.934522 , 0.000494 ,  95
   4.6998 , 0.934606 , 0.000494 ,  96
   4.6998 , 0.934621 , 0.000494 ,  97
   4.6998 , 0.934576 , 0.000494 ,  98
   4.6998 , 0.934605 , 0.000494 ,  99
   4.6998 , 0.934569 , 0.000494 , 100
   4.9063 , 0.946753 , 0.000679 ,   0
   4.9063 , 0.946752 , 0.000679 ,   1
   4.9063 , 0.946751 , 0.000679 ,   2
   4.9063 , 0.946811 , 0.000679 ,   3
   4.9063 , 0.946841 , 0.000679 ,   4
   4.9063 , 0.946821 , 0.000679 ,   5
   4.9063 , 0.946900 , 0.000679 ,   6
   4.9063 , 0.946672 , 0.000679 ,   7
   4.9063 , 0.946782 , 0.000679 ,   8
   4.9063 , 0.946726 , 0.000679 ,   9
   4.9063 , 0.946711 , 0.000679 ,  10
   4.9063 , 0.946794 , 0.000679 ,  11
   4.9063 , 0.946800 , 0.000679 ,  12
   4.9063 , 0.946698 , 0.000679 ,  13
   4.9063 , 0.946755 , 0.000679 ,  14
   4.9063 , 0.946784 , 0.000679 ,  15
   4.9063 , 0.946820 , 0.000679 ,  16
   4.9063 , 0.946542 , 0.000679 ,  17
   4.9063 , 0.946798 , 0.000679 ,  18
   4.9063 , 0.946917 , 0.000679 ,  19
   4.9063 , 0.946798 , 0.000679 ,  20
   4.9063 , 0.946687 , 0.000679 ,  21
   4.9063 , 0.946810 , 0.000679 ,  22
   4.9063 , 0.946663 , 0.000679 ,  23
   4.9063 , 0.946801 , 0.000679 ,  24
   4.9063 , 0.946839 , 0.000679 ,  25
   4.9063 , 0.946700 , 0.000679 ,  26
   4.9063 , 0.946735 , 0.000679 ,  27
   4.9063 , 0.946761 , 0.000679 ,  28
   4.9063 , 0.946697 , 0.000679 ,  29
   4.9063 , 0.946798 , 0.000679 ,  30
   4.9063 , 0.946649 , 0.000679 ,  31
   4.9063 , 0.946817 , 0.000679 ,  32
   4.9063 , 0.946691 , 0.000679 ,  33
   4.9063 , 0.946758 , 0.000679 ,  34
   4.9063 , 0.946784 , 0.000679 ,  35
   4.9063 , 0.946808 , 0.000679 ,  36
   4.9063 , 0.946819 , 0.000679 ,  37
   4.9063 , 0.946800 , 0.000679 ,  38
   4.9063 , 0.946623 , 0.000679 ,  39
   4.9063 , 0.946657 , 0.000679 ,  40
   4.9063 , 0.946722 , 0.000679 ,  41
   4.9063 , 0.946780 , 0.000679 ,  42
   4.9063 , 0.946853 , 0.000679 ,  43
   4.9063 , 0.946735 , 0.000679 ,  44
   4.9063 , 0.946748 , 0.000679 ,  45
   4.9063 , 0.946719 , 0.000679 ,  46
   4.9063 , 0.946775 , 0.000679 ,  47
   4.9063 , 0.946710 , 0.000679 ,  48
   4.9063 , 0.946840 , 0.000679 ,  49
   4.9063 , 0.946720 , 0.000679 ,  50
   4.9063 , 0.946734 , 0.000679 ,  51
   4.9063 , 0.946769 , 0.000679 ,  52
   4.9063 , 0.946729 , 0.000679 ,  53
   4.9063 , 0.946786 , 0.000679 ,  54
   4.9063 , 0.946637 , 0.000679 ,  55
   4.9063 , 0.946807 , 0.000679 ,  56
   4.9063 , 0.946737 , 0.000679 ,  57
   4.9063 , 0.946825 , 0.000679 ,  58
   4.9063 , 0.946890 , 0.000679 ,  59
   4.9063 , 0.946666 , 0.000679 ,  60
   4.9063 , 0.946697 , 0.000679 ,  61
   4.9063 , 0.946677 , 0.000679 ,  62
   4.9063 , 0.946759 , 0.000679 ,  63
   4.9063 , 0.946781 , 0.000679 ,  64
   4.9063 , 0.946791 , 0.000679 ,  65
   4.9063 , 0.946606 , 0.000679 ,  66
   4.9063 , 0.946786 , 0.000679 ,  67
   4.9063 , 0.946775 , 0.000679 ,  68
   4.9063 , 0.946854 , 0.000679 ,  69
   4.9063 , 0.946758 , 0.000679 ,  70
   4.9063 , 0.946786 , 0.000679 ,  71
   4.9063 , 0.946650 , 0.000679 ,  72
   4.9063 , 0.946680 , 0.000679 ,  73
   4.9063 , 0.946734 , 0.000679 ,  74
   4.9063 , 0.946809 , 0.000679 ,  75
   4.9063 , 0.946763 , 0.000679 ,  76
   4.9063 , 0.946774 , 0.000679 ,  77
   4.9063 , 0.946728 , 0.000679 ,  78
   4.9063 , 0.946716 , 0.000679 ,  79
   4.9063 , 0.946757 , 0.000679 ,  80
   4.9063 , 0.946578 , 0.000679 ,  81
   4.9063 , 0.946771 , 0.000679 ,  82
   4.9063 , 0.946784 , 0.000679 ,  83
   4.9063 , 0.946767 , 0.000679 ,  84
   4.9063 , 0.946709 , 0.000679 ,  85
   4.9063 , 0.946816 , 0.000679 ,  86
   4.9063 , 0.946710 , 0.000679 ,  87
   4.9063 , 0.946661 , 0.000679 ,  88
   4.9063 , 0.946785 , 0.000679 ,  89
   4.9063 , 0.946700 , 0.000679 ,  90
   4.9063 , 0.946842 , 0.000679 ,  91
   4.9063 , 0.946806 , 0.000679 ,  92
   4.9063 , 0.946719 , 0.000679 ,  93
   4.9063 , 0.946668 , 0.000679 ,  94
   4.9063 , 0.946694 , 0.000679 ,  95
   4.9063 , 0.946722 , 0.000679 ,  96
   4.9063 , 0.946701 , 0.000679 ,  97
   4.9063 , 0.946700 , 0.000679 ,  98
   4.9063 , 0.946831 , 0.000679 ,  99
   4.9063 , 0.946835 , 0.000679 , 100
   5.0026 , 0.953723 , 0.000502 ,   0
   5.0026 , 0.953732 , 0.000502 ,   1
   5.0026 , 0.953683 , 0.000502 ,   2
   5.0026 , 0.953670 , 0.000502 ,   3
   5.0026 , 0.953732 , 0.000502 ,   4
   5.0026 , 0.953719 , 0.000502 ,   5
   5.0026 , 0.953715 , 0.000502 ,   6
   5.0026 , 0.953772 , 0.000502 ,   7
   5.0026 , 0.953797 , 0.000502 ,   8
   5.0026 , 0.953728 , 0.000502 ,   9
   5.0026 , 0.953666 , 0.000502 ,  10
   5.0026 , 0.953763 , 0.000502 ,  11
   5.0026 , 0.953767 , 0.000502 ,  12
   5.0026 , 0.953695 , 0.000502 ,  13
   5.0026 , 0.953712 , 0.000502 ,  14
   5.0026 , 0.953819 , 0.000502 ,  15
   5.0026 , 0.953653 , 0.000502 ,  16
   5.0026 , 0.953737 , 0.000502 ,  17
   5.0026 , 0.953689 , 0.000502 ,  18
   5.0026 , 0.953810 , 0.000502 ,  19
   5.0026 , 0.953836 , 0.000502 ,  20
   5.0026 , 0.953633 , 0.000502 ,  21
   5.0026 , 0.953750 , 0.000502 ,  22
   5.0026 , 0.953631 , 0.000502 ,  23
   5.0026 , 0.953717 , 0.000502 ,  24
   5.0026 , 0.953685 , 0.000502 ,  25
   5.0026 , 0.953685 , 0.000502 ,  26
   5.0026 , 0.953707 , 0.000502 ,  27
   5.0026 , 0.953712 , 0.000502 ,  28
   5.0026 , 0.953719 , 0.000502 ,  29
   5.0026 , 0.953700 , 0.000502 ,  30
   5.0026 , 0.953744 , 0.000502 ,  31
   5.0026 , 0.953757 , 0.000502 ,  32
   5.0026 , 0.953722 , 0.000502 ,  33
   5.0026 , 0.953702 , 0.000502 ,  34
   5.0026 , 0.953713 , 0.000502 ,  35
   5.0026 , 0.953702 , 0.000502 ,  36
   5.0026 , 0.953747 , 0.000502 ,  37
   5.0026 , 0.953741 , 0.000502 ,  38
   5.0026 , 0.953673 , 0.000502 ,  39
   5.0026 , 0.953758 , 0.000502 ,  40
   5.0026 , 0.953819 , 0.000502 ,  41
   5.0026 , 0.953724 , 0.000502 ,  42
   5.0026 , 0.953792 , 0.000502 ,  43
   5.0026 , 0.953709 , 0.000502 ,  44
   5.0026 , 0.953762 , 0.000502 ,  45
   5.0026 , 0.953799 , 0.000502 ,  46
   5.0026 , 0.953672 , 0.000502 ,  47
   5.0026 , 0.953691 , 0.000502 ,  48
   5.0026 , 0.953675 , 0.000502 ,  49
   5.0026 , 0.953707 , 0.000502 ,  50
   5.0026 , 0.953754 , 0.000502 ,  51
   5.0026 , 0.953771 , 0.000502 ,  52
   5.0026 , 0.953696 , 0.000502 ,  53
   5.0026 , 0.953677 , 0.000502 ,  54
   5.0026 , 0.953733 , 0.000502 ,  55
   5.0026 , 0.953808 , 0.000502 ,  56
   5.0026 , 0.953731 , 0.000502 ,  57
   5.0026 , 0.953686 , 0.000502 ,  58
   5.0026 , 0.953718 , 0.000502 ,  59
   5.0026 , 0.953652 , 0.000502 ,  60
   5.0026 , 0.953756 , 0.000502 ,  61
   5.0026 , 0.953711 , 0.000502 ,  62
   5.0026 , 0.953711 , 0.000502 ,  63
   5.0026 , 0.953657 , 0.000502 ,  64
   5.0026 , 0.953683 , 0.000502 ,  65
   5.0026 , 0.953795 , 0.000502 ,  66
   5.0026 , 0.953647 , 0.000502 ,  67
   5.0026 , 0.953769 , 0.000502 ,  68
   5.0026 , 0.953685 , 0.000502 ,  69
   5.0026 , 0.953787 , 0.000502 ,  70
   5.0026 , 0.953739 , 0.000502 ,  71
   5.0026 , 0.953660 , 0.000502 ,  72
   5.0026 , 0.953687 , 0.000502 ,  73
   5.0026 , 0.953756 , 0.000502 ,  74
   5.0026 , 0.953644 , 0.000502 ,  75
   5.0026 , 0.953769 , 0.000502 ,  76
   5.0026 , 0.953755 , 0.000502 ,  77
   5.0026 , 0.953618 , 0.000502 ,  78
   5.0026 , 0.953807 , 0.000502 ,  79
   5.0026 , 0.953744 , 0.000502 ,  80
   5.0026 , 0.953691 , 0.000502 ,  81
   5.0026 , 0.953627 , 0.000502 ,  82
   5.0026 , 0.953736 , 0.000502 ,  83
   5.0026 , 0.953728 , 0.000502 ,  84
   5.0026 , 0.953689 , 0.000502 ,  85
   5.0026 , 0.953697 , 0.000502 ,  86
   5.0026 , 0.953700 , 0.000502 ,  87
   5.0026 , 0.953742 , 0.000502 ,  88
   5.0026 , 0.953777 , 0.000502 ,  89
   5.0026 , 0.953705 , 0.000502 ,  90
   5.0026 , 0.953691 , 0.000502 ,  91
   5.0026 , 0.953711 , 0.000502 ,  92
   5.0026 , 0.953769 , 0.000502 ,  93
   5.0026 , 0.953782 , 0.000502 ,  94
   5.0026 , 0.953656 , 0.000502 ,  95
   5.0026 , 0.953807 , 0.000502 ,  96
   5.0026 , 0.953631 , 0.000502 ,  97
   5.0026 , 0.953852 , 0.000502 ,  98
   5.0026 , 0.953725 , 0.000502 ,  99
   5.0026 , 0.953738 , 0.000502 , 100
   5.0054 , 0.952835 , 0.000708 ,   0
   5.0054 , 0.952921 , 0.000708 ,   1
   5.0054 , 0.952687 , 0.000708 ,   2
   5.0054 , 0.952891 , 0.000708 ,   3
   5.0054 , 0.952807 , 0.000708 ,   4
   5.0054 , 0.952874 , 0.000708 ,   5
   5.0054 , 0.952791 , 0.000708 ,   6
   5.0054 , 0.952892 , 0.000708 ,   7
   5.0054 , 0.952933 , 0.000708 ,   8
   5.0054 , 0.952902 , 0.000708 ,   9
   5.0054 , 0.952719 , 0.000708 ,  10
   5.0054 , 0.952815 , 0.000708 ,  11
   5.0054 , 0.952882 , 0.000708 ,  12
   5.0054 , 0.952651 , 0.000708 ,  13
   5.0054 , 0.952914 , 0.000708 ,  14
   5.0054 , 0.952865 , 0.000708 ,  15
   5.0054 , 0.952895 , 0.000708 ,  16
   5.0054 , 0.952732 , 0.000708 ,  17
   5.0054 , 0.952867 , 0.000708 ,  18
   5.0054 , 0.952884 , 0.000708 ,  19
   5.0054 , 0.952944 , 0.000708 ,  20
   5.0054 , 0.952785 , 0.000708 ,  21
   5.0054 , 0.952872 , 0.000708 ,  22
   5.0054 , 0.952841 , 0.000708 ,  23
   5.0054 , 0.952911 , 0.000708 ,  24
   5.0054 , 0.952872 , 0.000708 ,  25
   5.0054 , 0.952885 , 0.000708 ,  26
   5.0054 , 0.952902 , 0.000708 ,  27
   5.0054 , 0.952810 , 0.000708 ,  28
   5.0054 , 0.952720 , 0.000708 ,  29
   5.0054 , 0.952715 , 0.000708 ,  30
   5.0054 , 0.952861 , 0.000708 ,  31
   5.0054 , 0.952858 , 0.000708 ,  32
   5.0054 , 0.952785 , 0.000708 ,  33
   5.0054 , 0.952672 , 0.000708 ,  34
   5.0054 , 0.952790 , 0.000708 ,  35
   5.0054 , 0.952773 , 0.000708 ,  36
   5.0054 , 0.952924 , 0.000708 ,  37
   5.0054 , 0.952902 , 0.000708 ,  38
   5.0054 , 0.952952 , 0.000708 ,  39
   5.0054 , 0.952838 , 0.000708 ,  40
   5.0054 , 0.952788 , 0.000708 ,  41
   5.0054 , 0.952792 , 0.000708 ,  42
   5.0054 , 0.952934 , 0.000708 ,  43
   5.0054 , 0.952862 , 0.000708 ,  44
   5.0054 , 0.952871 , 0.000708 ,  45
   5.0054 , 0.952864 , 0.000708 ,  46
   5.0054 , 0.952831 , 0.000708 ,  47
   5.0054 , 0.952881 , 0.000708 ,  48
   5.0054 , 0.952925 , 0.000708 ,  49
   5.0054 , 0.952892 , 0.000708 ,  50
   5.0054 , 0.952957 , 0.000708 ,  51
   5.0054 , 0.952858 , 0.000708 ,  52
   5.0054 , 0.952852 , 0.000708 ,  53
   5.0054 , 0.952821 , 0.000708 ,  54
   5.0054 , 0.952814 , 0.000708 ,  55
   5.0054 , 0.952702 , 0.000708 ,  56
   5.0054 , 0.952848 , 0.000708 ,  57
   5.0054 , 0.952725 , 0.000708 ,  58
   5.0054 , 0.952813 , 0.000708 ,  59
   5.0054 , 0.952786 , 0.000708 ,  60
   5.0054 , 0.952807 , 0.000708 ,  61
   5.0054 , 0.952860 , 0.000708 ,  62
   5.0054 , 0.952754 , 0.000708 ,  63
   5.0054 , 0.952891 , 0.000708 ,  64
   5.0054 , 0.952815 , 0.000708 ,  65
   5.0054 , 0.952783 , 0.000708 ,  66
   5.0054 , 0.952887 , 0.000708 ,  67
   5.0054 , 0.952823 , 0.000708 ,  68
   5.0054 , 0.952933 , 0.000708 ,  69
   5.0054 , 0.952889 , 0.000708 ,  70
   5.0054 , 0.952852 , 0.000708 ,  71
   5.0054 , 0.952660 , 0.000708 ,  72
   5.0054 , 0.952705 , 0.000708 ,  73
   5.0054 , 0.952857 , 0.000708 ,  74
   5.0054 , 0.952758 , 0.000708 ,  75
   5.0054 , 0.952912 , 0.000708 ,  76
   5.0054 , 0.952823 , 0.000708 ,  77
   5.0054 , 0.952723 , 0.000708 ,  78
   5.0054 , 0.952843 , 0.000708 ,  79
   5.0054 , 0.952878 , 0.000708 ,  80
   5.0054 , 0.952736 , 0.000708 ,  81
   5.0054 , 0.952799 , 0.000708 ,  82
   5.0054 , 0.952833 , 0.000708 ,  83
   5.0054 , 0.952833 , 0.000708 ,  84
   5.0054 , 0.952888 , 0.000708 ,  85
   5.0054 , 0.952784 , 0.000708 ,  86
   5.0054 , 0.952845 , 0.000708 ,  87
   5.0054 , 0.952888 , 0.000708 ,  88
   5.0054 , 0.952832 , 0.000708 ,  89
   5.0054 , 0.952792 , 0.000708 ,  90
   5.0054 , 0.952893 , 0.000708 ,  91
   5.0054 , 0.952764 , 0.000708 ,  92
   5.0054 , 0.952779 , 0.000708 ,  93
   5.0054 , 0.952793 , 0.000708 ,  94
   5.0054 , 0.952892 , 0.000708 ,  95
   5.0054 , 0.952903 , 0.000708 ,  96
   5.0054 , 0.952729 , 0.000708 ,  97
   5.0054 , 0.952923 , 0.000708 ,  98
   5.0054 , 0.952901 , 0.000708 ,  99
   5.0054 , 0.952782 , 0.000708 , 100
   5.1024 , 0.957789 , 0.000861 ,   0
   5.1024 , 0.957833 , 0.000861 ,   1
   5.1024 , 0.957778 , 0.000861 ,   2
   5.1024 , 0.957900 , 0.000861 ,   3
   5.1024 , 0.957704 , 0.000861 ,   4
   5.1024 , 0.957688 , 0.000861 ,   5
   5.1024 , 0.957782 , 0.000861 ,   6
   5.1024 , 0.957756 , 0.000861 ,   7
   5.1024 , 0.957682 , 0.000861 ,   8
   5.1024 , 0.958056 , 0.000861 ,   9
   5.1024 , 0.957681 , 0.000861 ,  10
   5.1024 , 0.957750 , 0.000861 ,  11
   5.1024 , 0.957792 , 0.000861 ,  12
   5.1024 , 0.957713 , 0.000861 ,  13
   5.1024 , 0.957928 , 0.000861 ,  14
   5.1024 , 0.957799 , 0.000861 ,  15
   5.1024 , 0.957762 , 0.000861 ,  16
   5.1024 , 0.957780 , 0.000861 ,  17
   5.1024 , 0.957889 , 0.000861 ,  18
   5.1024 , 0.957884 , 0.000861 ,  19
   5.1024 , 0.957793 , 0.000861 ,  20
   5.1024 , 0.957675 , 0.000861 ,  21
   5.1024 , 0.957897 , 0.000861 ,  22
   5.1024 , 0.957820 , 0.000861 ,  23
   5.1024 , 0.957931 , 0.000861 ,  24
   5.1024 , 0.957674 , 0.000861 ,  25
   5.1024 , 0.957831 , 0.000861 ,  26
   5.1024 , 0.957712 , 0.000861 ,  27
   5.1024 , 0.957847 , 0.000861 ,  28
   5.1024 , 0.957818 , 0.000861 ,  29
   5.1024 , 0.957785 , 0.000861 ,  30
   5.1024 , 0.957626 , 0.000861 ,  31
   5.1024 , 0.957811 , 0.000861 ,  32
   5.1024 , 0.957762 , 0.000861 ,  33
   5.1024 , 0.957651 , 0.000861 ,  34
   5.1024 , 0.957907 , 0.000861 ,  35
   5.1024 , 0.957794 , 0.000861 ,  36
   5.1024 , 0.957923 , 0.000861 ,  37
   5.1024 , 0.957693 , 0.000861 ,  38
   5.1024 , 0.957831 , 0.000861 ,  39
   5.1024 , 0.957733 , 0.000861 ,  40
   5.1024 , 0.957900 , 0.000861 ,  41
   5.1024 , 0.957798 , 0.000861 ,  42
   5.1024 , 0.957726 , 0.000861 ,  43
   5.1024 , 0.957810 , 0.000861 ,  44
   5.1024 , 0.957715 , 0.000861 ,  45
   5.1024 , 0.957866 , 0.000861 ,  46
   5.1024 , 0.957704 , 0.000861 ,  47
   5.1024 , 0.957796 , 0.000861 ,  48
   5.1024 , 0.957860 , 0.000861 ,  49
   5.1024 , 0.957793 , 0.000861 ,  50
   5.1024 , 0.957844 , 0.000861 ,  51
   5.1024 , 0.957716 , 0.000861 ,  52
   5.1024 , 0.957751 , 0.000861 ,  53
   5.1024 , 0.957806 , 0.000861 ,  54
   5.1024 , 0.957817 , 0.000861 ,  55
   5.1024 , 0.957794 , 0.000861 ,  56
   5.1024 , 0.957767 , 0.000861 ,  57
   5.1024 , 0.957655 , 0.000861 ,  58
   5.1024 , 0.957847 , 0.000861 ,  59
   5.1024 , 0.957701 , 0.000861 ,  60
   5.1024 , 0.957967 , 0.000861 ,  61
   5.1024 , 0.957900 , 0.000861 ,  62
   5.1024 , 0.957835 , 0.000861 ,  63
   5.1024 , 0.957648 , 0.000861 ,  64
   5.1024 , 0.957701 , 0.000861 ,  65
   5.1024 , 0.957749 , 0.000861 ,  66
   5.1024 , 0.957769 , 0.000861 ,  67
   5.1024 , 0.957758 , 0.000861 ,  68
   5.1024 , 0.957715 , 0.000861 ,  69
   5.1024 , 0.957796 , 0.000861 ,  70
   5.1024 , 0.957839 , 0.000861 ,  71
   5.1024 , 0.957995 , 0.000861 ,  72
   5.1024 , 0.957723 , 0.000861 ,  73
   5.1024 , 0.957849 , 0.000861 ,  74
   5.1024 , 0.957713 , 0.000861 ,  75
   5.1024 , 0.957751 , 0.000861 ,  76
   5.1024 , 0.957778 , 0.000861 ,  77
   5.1024 , 0.957639 , 0.000861 ,  78
   5.1024 , 0.957767 , 0.000861 ,  79
   5.1024 , 0.957797 , 0.000861 ,  80
   5.1024 , 0.957866 , 0.000861 ,  81
   5.1024 , 0.957727 , 0.000861 ,  82
   5.1024 , 0.957854 , 0.000861 ,  83
   5.1024 , 0.957821 , 0.000861 ,  84
   5.1024 , 0.957755 , 0.000861 ,  85
   5.1024 , 0.957699 , 0.000861 ,  86
   5.1024 , 0.957760 , 0.000861 ,  87
   5.1024 , 0.957724 , 0.000861 ,  88
   5.1024 , 0.957722 , 0.000861 ,  89
   5.1024 , 0.957963 , 0.000861 ,  90
   5.1024 , 0.957805 , 0.000861 ,  91
   5.1024 , 0.957580 , 0.000861 ,  92
   5.1024 , 0.957845 , 0.000861 ,  93
   5.1024 , 0.957901 , 0.000861 ,  94
   5.1024 , 0.957729 , 0.000861 ,  95
   5.1024 , 0.957861 , 0.000861 ,  96
   5.1024 , 0.957819 , 0.000861 ,  97
   5.1024 , 0.957666 , 0.000861 ,  98
   5.1024 , 0.957817 , 0.000861 ,  99
   5.1024 , 0.957876 , 0.000861 , 100
   5.1061 , 0.959092 , 0.000637 ,   0
   5.1061 , 0.959088 , 0.000637 ,   1
   5.1061 , 0.959106 , 0.000637 ,   2
   5.1061 , 0.959127 , 0.000637 ,   3
   5.1061 , 0.959073 , 0.000637 ,   4
   5.1061 , 0.959084 , 0.000637 ,   5
   5.1061 , 0.959046 , 0.000637 ,   6
   5.1061 , 0.959041 , 0.000637 ,   7
   5.1061 , 0.959100 , 0.000637 ,   8
   5.1061 , 0.959181 , 0.000637 ,   9
   5.1061 , 0.959053 , 0.000637 ,  10
   5.1061 , 0.959139 , 0.000637 ,  11
   5.1061 , 0.959174 , 0.000637 ,  12
   5.1061 , 0.958968 , 0.000637 ,  13
   5.1061 , 0.959167 , 0.000637 ,  14
   5.1061 , 0.959162 , 0.000637 ,  15
   5.1061 , 0.959197 , 0.000637 ,  16
   5.1061 , 0.959052 , 0.000637 ,  17
   5.1061 , 0.959178 , 0.000637 ,  18
   5.1061 , 0.959196 , 0.000637 ,  19
   5.1061 , 0.959194 , 0.000637 ,  20
   5.1061 , 0.959062 , 0.000637 ,  21
   5.1061 , 0.959178 , 0.000637 ,  22
   5.1061 , 0.959045 , 0.000637 ,  23
   5.1061 , 0.959090 , 0.000637 ,  24
   5.1061 , 0.959087 , 0.000637 ,  25
   5.1061 , 0.959148 , 0.000637 ,  26
   5.1061 , 0.959058 , 0.000637 ,  27
   5.1061 , 0.959156 , 0.000637 ,  28
   5.1061 , 0.958969 , 0.000637 ,  29
   5.1061 , 0.959104 , 0.000637 ,  30
   5.1061 , 0.958980 , 0.000637 ,  31
   5.1061 , 0.959025 , 0.000637 ,  32
   5.1061 , 0.959048 , 0.000637 ,  33
   5.1061 , 0.959074 , 0.000637 ,  34
   5.1061 , 0.959121 , 0.000637 ,  35
   5.1061 , 0.959049 , 0.000637 ,  36
   5.1061 , 0.959058 , 0.000637 ,  37
   5.1061 , 0.959097 , 0.000637 ,  38
   5.1061 , 0.959125 , 0.000637 ,  39
   5.1061 , 0.959037 , 0.000637 ,  40
   5.1061 , 0.958968 , 0.000637 ,  41
   5.1061 , 0.958961 , 0.000637 ,  42
   5.1061 , 0.959111 , 0.000637 ,  43
   5.1061 , 0.959107 , 0.000637 ,  44
   5.1061 , 0.959168 , 0.000637 ,  45
   5.1061 , 0.959194 , 0.000637 ,  46
   5.1061 , 0.959147 , 0.000637 ,  47
   5.1061 , 0.959095 , 0.000637 ,  48
   5.1061 , 0.959104 , 0.000637 ,  49
   5.1061 , 0.959096 , 0.000637 ,  50
   5.1061 , 0.959136 , 0.000637 ,  51
   5.1061 , 0.959086 , 0.000637 ,  52
   5.1061 , 0.959047 , 0.000637 ,  53
   5.1061 , 0.959115 , 0.000637 ,  54
   5.1061 , 0.959106 , 0.000637 ,  55
   5.1061 , 0.959184 , 0.000637 ,  56
   5.1061 , 0.959094 , 0.000637 ,  57
   5.1061 , 0.959099 , 0.000637 ,  58
   5.1061 , 0.959122 , 0.000637 ,  59
   5.1061 , 0.959026 , 0.000637 ,  60
   5.1061 , 0.959036 , 0.000637 ,  61
   5.1061 , 0.959155 , 0.000637 ,  62
   5.1061 , 0.959068 , 0.000637 ,  63
   5.1061 , 0.959030 , 0.000637 ,  64
   5.1061 , 0.959144 , 0.000637 ,  65
   5.1061 , 0.959044 , 0.000637 ,  66
   5.1061 , 0.959121 , 0.000637 ,  67
   5.1061 , 0.959109 , 0.000637 ,  68
   5.1061 , 0.959098 , 0.000637 ,  69
   5.1061 , 0.959085 , 0.000637 ,  70
   5.1061 , 0.958967 , 0.000637 ,  71
   5.1061 , 0.959026 , 0.000637 ,  72
   5.1061 , 0.958942 , 0.000637 ,  73
   5.1061 , 0.959000 , 0.000637 ,  74
   5.1061 , 0.959063 , 0.000637 ,  75
   5.1061 , 0.959199 , 0.000637 ,  76
   5.1061 , 0.959018 , 0.000637 ,  77
   5.1061 , 0.959118 , 0.000637 ,  78
   5.1061 , 0.959087 , 0.000637 ,  79
   5.1061 , 0.959131 , 0.000637 ,  80
   5.1061 , 0.958890 , 0.000637 ,  81
   5.1061 , 0.959152 , 0.000637 ,  82
   5.1061 , 0.959107 , 0.000637 ,  83
   5.1061 , 0.959133 , 0.000637 ,  84
   5.1061 , 0.959122 , 0.000637 ,  85
   5.1061 , 0.959112 , 0.000637 ,  86
   5.1061 , 0.959122 , 0.000637 ,  87
   5.1061 , 0.959126 , 0.000637 ,  88
   5.1061 , 0.959078 , 0.000637 ,  89
   5.1061 , 0.959153 , 0.000637 ,  90
   5.1061 , 0.959170 , 0.000637 ,  91
   5.1061 , 0.959041 , 0.000637 ,  92
   5.1061 , 0.959040 , 0.000637 ,  93
   5.1061 , 0.959061 , 0.000637 ,  94
   5.1061 , 0.959177 , 0.000637 ,  95
   5.1061 , 0.959126 , 0.000637 ,  96
   5.1061 , 0.958984 , 0.000637 ,  97
   5.1061 , 0.959155 , 0.000637 ,  98
   5.1061 , 0.959111 , 0.000637 ,  99
   5.1061 , 0.959046 , 0.000637 , 100
   5.2006 , 0.963586 , 0.000889 ,   0
   5.2006 , 0.963531 , 0.000889 ,   1
   5.2006 , 0.963586 , 0.000889 ,   2
   5.2006 , 0.963664 , 0.000889 ,   3
   5.2006 , 0.963726 , 0.000889 ,   4
   5.2006 , 0.963639 , 0.000889 ,   5
   5.2006 , 0.963599 , 0.000889 ,   6
   5.2006 , 0.963683 , 0.000889 ,   7
   5.2006 , 0.963495 , 0.000889 ,   8
   5.2006 , 0.963608 , 0.000889 ,   9
   5.2006 , 0.963405 , 0.000889 ,  10
   5.2006 , 0.963487 , 0.000889 ,  11
   5.2006 , 0.963555 , 0.000889 ,  12
   5.2006 , 0.963604 , 0.000889 ,  13
   5.2006 , 0.963611 , 0.000889 ,  14
   5.2006 , 0.963532 , 0.000889 ,  15
   5.2006 , 0.963542 , 0.000889 ,  16
   5.2006 , 0.963466 , 0.000889 ,  17
   5.2006 , 0.963740 , 0.000889 ,  18
   5.2006 , 0.963686 , 0.000889 ,  19
   5.2006 , 0.963437 , 0.000889 ,  20
   5.2006 , 0.963655 , 0.000889 ,  21
   5.2006 , 0.963482 , 0.000889 ,  22
   5.2006 , 0.963479 , 0.000889 ,  23
   5.2006 , 0.963604 , 0.000889 ,  24
   5.2006 , 0.963478 , 0.000889 ,  25
   5.2006 , 0.963577 , 0.000889 ,  26
   5.2006 , 0.963602 , 0.000889 ,  27
   5.2006 , 0.963665 , 0.000889 ,  28
   5.2006 , 0.963565 , 0.000889 ,  29
   5.2006 , 0.963660 , 0.000889 ,  30
   5.2006 , 0.963489 , 0.000889 ,  31
   5.2006 , 0.963619 , 0.000889 ,  32
   5.2006 , 0.963628 , 0.000889 ,  33
   5.2006 , 0.963539 , 0.000889 ,  34
   5.2006 , 0.963526 , 0.000889 ,  35
   5.2006 , 0.963449 , 0.000889 ,  36
   5.2006 , 0.963645 , 0.000889 ,  37
   5.2006 , 0.963688 , 0.000889 ,  38
   5.2006 , 0.963539 , 0.000889 ,  39
   5.2006 , 0.963530 , 0.000889 ,  40
   5.2006 , 0.963548 , 0.000889 ,  41
   5.2006 , 0.963714 , 0.000889 ,  42
   5.2006 , 0.963570 , 0.000889 ,  43
   5.2006 , 0.963549 , 0.000889 ,  44
   5.2006 , 0.963667 , 0.000889 ,  45
   5.2006 , 0.963633 , 0.000889 ,  46
   5.2006 , 0.963674 , 0.000889 ,  47
   5.2006 , 0.963571 , 0.000889 ,  48
   5.2006 , 0.963564 , 0.000889 ,  49
   5.2006 , 0.963390 , 0.000889 ,  50
   5.2006 , 0.963599 , 0.000889 ,  51
   5.2006 , 0.963569 , 0.000889 ,  52
   5.2006 , 0.963576 , 0.000889 ,  53
   5.2006 , 0.963593 , 0.000889 ,  54
   5.2006 , 0.963609 , 0.000889 ,  55
   5.2006 , 0.963470 , 0.000889 ,  56
   5.2006 , 0.963601 , 0.000889 ,  57
   5.2006 , 0.963597 , 0.000889 ,  58
   5.2006 , 0.963765 , 0.000889 ,  59
   5.2006 , 0.963630 , 0.000889 ,  60
   5.2006 , 0.963621 , 0.000889 ,  61
   5.2006 , 0.963555 , 0.000889 ,  62
   5.2006 , 0.963838 , 0.000889 ,  63
   5.2006 , 0.963399 , 0.000889 ,  64
   5.2006 , 0.963610 , 0.000889 ,  65
   5.2006 , 0.963543 , 0.000889 ,  66
   5.2006 , 0.963676 , 0.000889 ,  67
   5.2006 , 0.963630 , 0.000889 ,  68
   5.2006 , 0.963555 , 0.000889 ,  69
   5.2006 , 0.963521 , 0.000889 ,  70
   5.2006 , 0.963468 , 0.000889 ,  71
   5.2006 , 0.963685 , 0.000889 ,  72
   5.2006 , 0.963349 , 0.000889 ,  73
   5.2006 , 0.963637 , 0.000889 ,  74
   5.2006 , 0.963591 , 0.000889 ,  75
   5.2006 , 0.963652 , 0.000889 ,  76
   5.2006 , 0.963650 , 0.000889 ,  77
   5.2006 , 0.963691 , 0.000889 ,  78
   5.2006 , 0.963623 , 0.000889 ,  79
   5.2006 , 0.963569 , 0.000889 ,  80
   5.2006 , 0.963549 , 0.000889 ,  81
   5.2006 , 0.963435 , 0.000889 ,  82
   5.2006 , 0.963684 , 0.000889 ,  83
   5.2006 , 0.963695 , 0.000889 ,  84
   5.2006 , 0.963553 , 0.000889 ,  85
   5.2006 , 0.963612 , 0.000889 ,  86
   5.2006 , 0.963586 , 0.000889 ,  87
   5.2006 , 0.963451 , 0.000889 ,  88
   5.2006 , 0.963625 , 0.000889 ,  89
   5.2006 , 0.963449 , 0.000889 ,  90
   5.2006 , 0.963545 , 0.000889 ,  91
   5.2006 , 0.963581 , 0.000889 ,  92
   5.2006 , 0.963477 , 0.000889 ,  93
   5.2006 , 0.963662 , 0.000889 ,  94
   5.2006 , 0.963713 , 0.000889 ,  95
   5.2006 , 0.963621 , 0.000889 ,  96
   5.2006 , 0.963536 , 0.000889 ,  97
   5.2006 , 0.963773 , 0.000889 ,  98
   5.2006 , 0.963534 , 0.000889 ,  99
   5.2006 , 0.963652 , 0.000889 , 100
   5.2073 , 0.963466 , 0.000947 ,   0
   5.2073 , 0.963498 , 0.000947 ,   1
   5.2073 , 0.963459 , 0.000947 ,   2
   5.2073 , 0.963548 , 0.000947 ,   3
   5.2073 , 0.963416 , 0.000947 ,   4
   5.2073 , 0.963560 , 0.000947 ,   5
   5.2073 , 0.963547 , 0.000947 ,   6
   5.2073 , 0.963632 , 0.000947 ,   7
   5.2073 , 0.963477 , 0.000947 ,   8
   5.2073 , 0.963482 , 0.000947 ,   9
   5.2073 , 0.963513 , 0.000947 ,  10
   5.2073 , 0.963630 , 0.000947 ,  11
   5.2073 , 0.963497 , 0.000947 ,  12
   5.2073 , 0.963483 , 0.000947 ,  13
   5.2073 , 0.963383 , 0.000947 ,  14
   5.2073 , 0.963359 , 0.000947 ,  15
   5.2073 , 0.963420 , 0.000947 ,  16
   5.2073 , 0.963700 , 0.000947 ,  17
   5.2073 , 0.963443 , 0.000947 ,  18
   5.2073 , 0.963413 , 0.000947 ,  19
   5.2073 , 0.963540 , 0.000947 ,  20
   5.2073 , 0.963439 , 0.000947 ,  21
   5.2073 , 0.963344 , 0.000947 ,  22
   5.2073 , 0.963549 , 0.000947 ,  23
   5.2073 , 0.963364 , 0.000947 ,  24
   5.2073 , 0.963680 , 0.000947 ,  25
   5.2073 , 0.963533 , 0.000947 ,  26
   5.2073 , 0.963557 , 0.000947 ,  27
   5.2073 , 0.963284 , 0.000947 ,  28
   5.2073 , 0.963325 , 0.000947 ,  29
   5.2073 , 0.963460 , 0.000947 ,  30
   5.2073 , 0.963585 , 0.000947 ,  31
   5.2073 , 0.963408 , 0.000947 ,  32
   5.2073 , 0.963352 , 0.000947 ,  33
   5.2073 , 0.963577 , 0.000947 ,  34
   5.2073 , 0.963346 , 0.000947 ,  35
   5.2073 , 0.963533 , 0.000947 ,  36
   5.2073 , 0.963408 , 0.000947 ,  37
   5.2073 , 0.963595 , 0.000947 ,  38
   5.2073 , 0.963496 , 0.000947 ,  39
   5.2073 , 0.963478 , 0.000947 ,  40
   5.2073 , 0.963629 , 0.000947 ,  41
   5.2073 , 0.963414 , 0.000947 ,  42
   5.2073 , 0.963340 , 0.000947 ,  43
   5.2073 , 0.963346 , 0.000947 ,  44
   5.2073 , 0.963333 , 0.000947 ,  45
   5.2073 , 0.963500 , 0.000947 ,  46
   5.2073 , 0.963502 , 0.000947 ,  47
   5.2073 , 0.963475 , 0.000947 ,  48
   5.2073 , 0.963470 , 0.000947 ,  49
   5.2073 , 0.963642 , 0.000947 ,  50
   5.2073 , 0.963578 , 0.000947 ,  51
   5.2073 , 0.963566 , 0.000947 ,  52
   5.2073 , 0.963322 , 0.000947 ,  53
   5.2073 , 0.963491 , 0.000947 ,  54
   5.2073 , 0.963570 , 0.000947 ,  55
   5.2073 , 0.963394 , 0.000947 ,  56
   5.2073 , 0.963382 , 0.000947 ,  57
   5.2073 , 0.963520 , 0.000947 ,  58
   5.2073 , 0.963280 , 0.000947 ,  59
   5.2073 , 0.963406 , 0.000947 ,  60
   5.2073 , 0.963489 , 0.000947 ,  61
   5.2073 , 0.963463 , 0.000947 ,  62
   5.2073 , 0.963349 , 0.000947 ,  63
   5.2073 , 0.963433 , 0.000947 ,  64
   5.2073 , 0.963530 , 0.000947 ,  65
   5.2073 , 0.963528 , 0.000947 ,  66
   5.2073 , 0.963571 , 0.000947 ,  67
   5.2073 , 0.963519 , 0.000947 ,  68
   5.2073 , 0.963472 , 0.000947 ,  69
   5.2073 , 0.963290 , 0.000947 ,  70
   5.2073 , 0.963504 , 0.000947 ,  71
   5.2073 , 0.963615 , 0.000947 ,  72
   5.2073 , 0.963477 , 0.000947 ,  73
   5.2073 , 0.963435 , 0.000947 ,  74
   5.2073 , 0.963465 , 0.000947 ,  75
   5.2073 , 0.963337 , 0.000947 ,  76
   5.2073 , 0.963430 , 0.000947 ,  77
   5.2073 , 0.963375 , 0.000947 ,  78
   5.2073 , 0.963303 , 0.000947 ,  79
   5.2073 , 0.963351 , 0.000947 ,  80
   5.2073 , 0.963409 , 0.000947 ,  81
   5.2073 , 0.963399 , 0.000947 ,  82
   5.2073 , 0.963483 , 0.000947 ,  83
   5.2073 , 0.963398 , 0.000947 ,  84
   5.2073 , 0.963367 , 0.000947 ,  85
   5.2073 , 0.963464 , 0.000947 ,  86
   5.2073 , 0.963417 , 0.000947 ,  87
   5.2073 , 0.963572 , 0.000947 ,  88
   5.2073 , 0.963404 , 0.000947 ,  89
   5.2073 , 0.963649 , 0.000947 ,  90
   5.2073 , 0.963553 , 0.000947 ,  91
   5.2073 , 0.963528 , 0.000947 ,  92
   5.2073 , 0.963578 , 0.000947 ,  93
   5.2073 , 0.963396 , 0.000947 ,  94
   5.2073 , 0.963431 , 0.000947 ,  95
   5.2073 , 0.963477 , 0.000947 ,  96
   5.2073 , 0.963402 , 0.000947 ,  97
   5.2073 , 0.963410 , 0.000947 ,  98
   5.2073 , 0.963369 , 0.000947 ,  99
   5.2073 , 0.963414 , 0.000947 , 100
   5.3954 , 0.975032 , 0.000749 ,   0
   5.3954 , 0.975116 , 0.000749 ,   1
   5.3954 , 0.975008 , 0.000749 ,   2
   5.3954 , 0.974972 , 0.000749 ,   3
   5.3954 , 0.975053 , 0.000749 ,   4
   5.3954 , 0.975005 , 0.000749 ,   5
   5.3954 , 0.975040 , 0.000749 ,   6
   5.3954 , 0.975015 , 0.000749 ,   7
   5.3954 , 0.974910 , 0.000749 ,   8
   5.3954 , 0.974959 , 0.000749 ,   9
   5.3954 , 0.974934 , 0.000749 ,  10
   5.3954 , 0.975192 , 0.000749 ,  11
   5.3954 , 0.975002 , 0.000749 ,  12
   5.3954 , 0.975091 , 0.000749 ,  13
   5.3954 , 0.975052 , 0.000749 ,  14
   5.3954 , 0.974933 , 0.000749 ,  15
   5.3954 , 0.975097 , 0.000749 ,  16
   5.3954 , 0.975002 , 0.000749 ,  17
   5.3954 , 0.975013 , 0.000749 ,  18
   5.3954 , 0.975049 , 0.000749 ,  19
   5.3954 , 0.975197 , 0.000749 ,  20
   5.3954 , 0.974878 , 0.000749 ,  21
   5.3954 , 0.975152 , 0.000749 ,  22
   5.3954 , 0.975108 , 0.000749 ,  23
   5.3954 , 0.975164 , 0.000749 ,  24
   5.3954 , 0.975150 , 0.000749 ,  25
   5.3954 , 0.975058 , 0.000749 ,  26
   5.3954 , 0.974972 , 0.000749 ,  27
   5.3954 , 0.975112 , 0.000749 ,  28
   5.3954 , 0.975050 , 0.000749 ,  29
   5.3954 , 0.975118 , 0.000749 ,  30
   5.3954 , 0.975010 , 0.000749 ,  31
   5.3954 , 0.975001 , 0.000749 ,  32
   5.3954 , 0.975012 , 0.000749 ,  33
   5.3954 , 0.974902 , 0.000749 ,  34
   5.3954 , 0.974957 , 0.000749 ,  35
   5.3954 , 0.975019 , 0.000749 ,  36
   5.3954 , 0.975021 , 0.000749 ,  37
   5.3954 , 0.975103 , 0.000749 ,  38
   5.3954 , 0.975100 , 0.000749 ,  39
   5.3954 , 0.975075 , 0.000749 ,  40
   5.3954 , 0.975029 , 0.000749 ,  41
   5.3954 , 0.974959 , 0.000749 ,  42
   5.3954 , 0.975124 , 0.000749 ,  43
   5.3954 , 0.974982 , 0.000749 ,  44
   5.3954 , 0.975047 , 0.000749 ,  45
   5.3954 , 0.975071 , 0.000749 ,  46
   5.3954 , 0.975058 , 0.000749 ,  47
   5.3954 , 0.974935 , 0.000749 ,  48
   5.3954 , 0.975109 , 0.000749 ,  49
   5.3954 , 0.975074 , 0.000749 ,  50
   5.3954 , 0.974907 , 0.000749 ,  51
   5.3954 , 0.975003 , 0.000749 ,  52
   5.3954 , 0.975117 , 0.000749 ,  53
   5.3954 , 0.975120 , 0.000749 ,  54
   5.3954 , 0.974798 , 0.000749 ,  55
   5.3954 , 0.975069 , 0.000749 ,  56
   5.3954 , 0.975007 , 0.000749 ,  57
   5.3954 , 0.974957 , 0.000749 ,  58
   5.3954 , 0.974950 , 0.000749 ,  59
   5.3954 , 0.974945 , 0.000749 ,  60
   5.3954 , 0.975003 , 0.000749 ,  61
   5.3954 , 0.975072 , 0.000749 ,  62
   5.3954 , 0.974968 , 0.000749 ,  63
   5.3954 , 0.975059 , 0.000749 ,  64
   5.3954 , 0.975075 , 0.000749 ,  65
   5.3954 , 0.974923 , 0.000749 ,  66
   5.3954 , 0.975017 , 0.000749 ,  67
   5.3954 , 0.974987 , 0.000749 ,  68
   5.3954 , 0.974976 , 0.000749 ,  69
   5.3954 , 0.975068 , 0.000749 ,  70
   5.3954 , 0.975056 , 0.000749 ,  71
   5.3954 , 0.975063 , 0.000749 ,  72
   5.3954 , 0.974883 , 0.000749 ,  73
   5.3954 , 0.975048 , 0.000749 ,  74
   5.3954 , 0.975094 , 0.000749 ,  75
   5.3954 , 0.974982 , 0.000749 ,  76
   5.3954 , 0.975110 , 0.000749 ,  77
   5.3954 , 0.975136 , 0.000749 ,  78
   5.3954 , 0.974993 , 0.000749 ,  79
   5.3954 , 0.975045 , 0.000749 ,  80
   5.3954 , 0.974877 , 0.000749 ,  81
   5.3954 , 0.975010 , 0.000749 ,  82
   5.3954 , 0.975063 , 0.000749 ,  83
   5.3954 , 0.975095 , 0.000749 ,  84
   5.3954 , 0.975024 , 0.000749 ,  85
   5.3954 , 0.975006 , 0.000749 ,  86
   5.3954 , 0.975112 , 0.000749 ,  87
   5.3954 , 0.975078 , 0.000749 ,  88
   5.3954 , 0.974926 , 0.000749 ,  89
   5.3954 , 0.975077 , 0.000749 ,  90
   5.3954 , 0.975127 , 0.000749 ,  91
   5.3954 , 0.975056 , 0.000749 ,  92
   5.3954 , 0.975021 , 0.000749 ,  93
   5.3954 , 0.975080 , 0.000749 ,  94
   5.3954 , 0.975093 , 0.000749 ,  95
   5.3954 , 0.974997 , 0.000749 ,  96
   5.3954 , 0.974886 , 0.000749 ,  97
   5.3954 , 0.975084 , 0.000749 ,  98
   5.3954 , 0.975064 , 0.000749 ,  99
   5.3954 , 0.974997 , 0.000749 , 100
   5.4847 , 0.978201 , 0.001154 ,   0
   5.4847 , 0.978316 , 0.001154 ,   1
   5.4847 , 0.978048 , 0.001154 ,   2
   5.4847 , 0.978130 , 0.001154 ,   3
   5.4847 , 0.978321 , 0.001154 ,   4
   5.4847 , 0.978283 , 0.001154 ,   5
   5.4847 , 0.978233 , 0.001154 ,   6
   5.4847 , 0.978362 , 0.001154 ,   7
   5.4847 , 0.978235 , 0.001154 ,   8
   5.4847 , 0.978221 , 0.001154 ,   9
   5.4847 , 0.978224 , 0.001154 ,  10
   5.4847 , 0.978167 , 0.001154 ,  11
   5.4847 , 0.978228 , 0.001154 ,  12
   5.4847 , 0.978246 , 0.001154 ,  13
   5.4847 , 0.978132 , 0.001154 ,  14
   5.4847 , 0.978216 , 0.001154 ,  15
   5.4847 , 0.977969 , 0.001154 ,  16
   5.4847 , 0.978290 , 0.001154 ,  17
   5.4847 , 0.978425 , 0.001154 ,  18
   5.4847 , 0.978481 , 0.001154 ,  19
   5.4847 , 0.978209 , 0.001154 ,  20
   5.4847 , 0.978055 , 0.001154 ,  21
   5.4847 , 0.978235 , 0.001154 ,  22
   5.4847 , 0.977987 , 0.001154 ,  23
   5.4847 , 0.978143 , 0.001154 ,  24
   5.4847 , 0.978287 , 0.001154 ,  25
   5.4847 , 0.978025 , 0.001154 ,  26
   5.4847 , 0.978368 , 0.001154 ,  27
   5.4847 , 0.978246 , 0.001154 ,  28
   5.4847 , 0.978083 , 0.001154 ,  29
   5.4847 , 0.978306 , 0.001154 ,  30
   5.4847 , 0.978089 , 0.001154 ,  31
   5.4847 , 0.978138 , 0.001154 ,  32
   5.4847 , 0.978262 , 0.001154 ,  33
   5.4847 , 0.977917 , 0.001154 ,  34
   5.4847 , 0.978270 , 0.001154 ,  35
   5.4847 , 0.978127 , 0.001154 ,  36
   5.4847 , 0.978117 , 0.001154 ,  37
   5.4847 , 0.978332 , 0.001154 ,  38
   5.4847 , 0.978238 , 0.001154 ,  39
   5.4847 , 0.978282 , 0.001154 ,  40
   5.4847 , 0.977965 , 0.001154 ,  41
   5.4847 , 0.978353 , 0.001154 ,  42
   5.4847 , 0.978273 , 0.001154 ,  43
   5.4847 , 0.978280 , 0.001154 ,  44
   5.4847 , 0.978267 , 0.001154 ,  45
   5.4847 , 0.978182 , 0.001154 ,  46
   5.4847 , 0.978160 , 0.001154 ,  47
   5.4847 , 0.978081 , 0.001154 ,  48
   5.4847 , 0.978282 , 0.001154 ,  49
   5.4847 , 0.978132 , 0.001154 ,  50
   5.4847 , 0.978225 , 0.001154 ,  51
   5.4847 , 0.978083 , 0.001154 ,  52
   5.4847 , 0.978324 , 0.001154 ,  53
   5.4847 , 0.978316 , 0.001154 ,  54
   5.4847 , 0.978058 , 0.001154 ,  55
   5.4847 , 0.978356 , 0.001154 ,  56
   5.4847 , 0.978240 , 0.001154 ,  57
   5.4847 , 0.978403 , 0.001154 ,  58
   5.4847 , 0.978064 , 0.001154 ,  59
   5.4847 , 0.978138 , 0.001154 ,  60
   5.4847 , 0.978023 , 0.001154 ,  61
   5.4847 , 0.978303 , 0.001154 ,  62
   5.4847 , 0.978104 , 0.001154 ,  63
   5.4847 , 0.978242 , 0.001154 ,  64
   5.4847 , 0.978271 , 0.001154 ,  65
   5.4847 , 0.978125 , 0.001154 ,  66
   5.4847 , 0.978100 , 0.001154 ,  67
   5.4847 , 0.978004 , 0.001154 ,  68
   5.4847 , 0.978223 , 0.001154 ,  69
   5.4847 , 0.978352 , 0.001154 ,  70
   5.4847 , 0.978232 , 0.001154 ,  71
   5.4847 , 0.978161 , 0.001154 ,  72
   5.4847 , 0.978129 , 0.001154 ,  73
   5.4847 , 0.978374 , 0.001154 ,  74
   5.4847 , 0.978061 , 0.001154 ,  75
   5.4847 , 0.978109 , 0.001154 ,  76
   5.4847 , 0.978173 , 0.001154 ,  77
   5.4847 , 0.978194 , 0.001154 ,  78
   5.4847 , 0.978273 , 0.001154 ,  79
   5.4847 , 0.978047 , 0.001154 ,  80
   5.4847 , 0.978084 , 0.001154 ,  81
   5.4847 , 0.978198 , 0.001154 ,  82
   5.4847 , 0.978106 , 0.001154 ,  83
   5.4847 , 0.978358 , 0.001154 ,  84
   5.4847 , 0.978207 , 0.001154 ,  85
   5.4847 , 0.978151 , 0.001154 ,  86
   5.4847 , 0.978201 , 0.001154 ,  87
   5.4847 , 0.978320 , 0.001154 ,  88
   5.4847 , 0.978271 , 0.001154 ,  89
   5.4847 , 0.978202 , 0.001154 ,  90
   5.4847 , 0.978396 , 0.001154 ,  91
   5.4847 , 0.978298 , 0.001154 ,  92
   5.4847 , 0.978212 , 0.001154 ,  93
   5.4847 , 0.978292 , 0.001154 ,  94
   5.4847 , 0.978087 , 0.001154 ,  95
   5.4847 , 0.978241 , 0.001154 ,  96
   5.4847 , 0.978150 , 0.001154 ,  97
   5.4847 , 0.978277 , 0.001154 ,  98
   5.4847 , 0.977987 , 0.001154 ,  99
   5.4847 , 0.978021 , 0.001154 , 100
   5.6664 , 0.989105 , 0.000960 ,   0
   5.6664 , 0.989110 , 0.000960 ,   1
   5.6664 , 0.988976 , 0.000960 ,   2
   5.6664 , 0.989141 , 0.000960 ,   3
   5.6664 , 0.989137 , 0.000960 ,   4
   5.6664 , 0.989294 , 0.000960 ,   5
   5.6664 , 0.989002 , 0.000960 ,   6
   5.6664 , 0.989001 , 0.000960 ,   7
   5.6664 , 0.989132 , 0.000960 ,   8
   5.6664 , 0.988955 , 0.000960 ,   9
   5.6664 , 0.988965 , 0.000960 ,  10
   5.6664 , 0.989219 , 0.000960 ,  11
   5.6664 , 0.989132 , 0.000960 ,  12
   5.6664 , 0.988960 , 0.000960 ,  13
   5.6664 , 0.988995 , 0.000960 ,  14
   5.6664 , 0.989013 , 0.000960 ,  15
   5.6664 , 0.988956 , 0.000960 ,  16
   5.6664 , 0.989193 , 0.000960 ,  17
   5.6664 , 0.989121 , 0.000960 ,  18
   5.6664 , 0.989254 , 0.000960 ,  19
   5.6664 , 0.989166 , 0.000960 ,  20
   5.6664 , 0.989094 , 0.000960 ,  21
   5.6664 , 0.989209 , 0.000960 ,  22
   5.6664 , 0.989187 , 0.000960 ,  23
   5.6664 , 0.989052 , 0.000960 ,  24
   5.6664 , 0.989021 , 0.000960 ,  25
   5.6664 , 0.989048 , 0.000960 ,  26
   5.6664 , 0.989244 , 0.000960 ,  27
   5.6664 , 0.989171 , 0.000960 ,  28
   5.6664 , 0.989055 , 0.000960 ,  29
   5.6664 , 0.989000 , 0.000960 ,  30
   5.6664 , 0.989128 , 0.000960 ,  31
   5.6664 , 0.989169 , 0.000960 ,  32
   5.6664 , 0.989126 , 0.000960 ,  33
   5.6664 , 0.989149 , 0.000960 ,  34
   5.6664 , 0.989115 , 0.000960 ,  35
   5.6664 , 0.989078 , 0.000960 ,  36
   5.6664 , 0.989301 , 0.000960 ,  37
   5.6664 , 0.989053 , 0.000960 ,  38
   5.6664 , 0.989170 , 0.000960 ,  39
   5.6664 , 0.989181 , 0.000960 ,  40
   5.6664 , 0.989140 , 0.000960 ,  41
   5.6664 , 0.989103 , 0.000960 ,  42
   5.6664 , 0.989138 , 0.000960 ,  43
   5.6664 , 0.989146 , 0.000960 ,  44
   5.6664 , 0.989219 , 0.000960 ,  45
   5.6664 , 0.989112 , 0.000960 ,  46
   5.6664 , 0.989048 , 0.000960 ,  47
   5.6664 , 0.989178 , 0.000960 ,  48
   5.6664 , 0.989136 , 0.000960 ,  49
   5.6664 , 0.989217 , 0.000960 ,  50
   5.6664 , 0.989253 , 0.000960 ,  51
   5.6664 , 0.989221 , 0.000960 ,  52
   5.6664 , 0.989227 , 0.000960 ,  53
   5.6664 , 0.989131 , 0.000960 ,  54
   5.6664 , 0.988953 , 0.000960 ,  55
   5.6664 , 0.989111 , 0.000960 ,  56
   5.6664 , 0.989125 , 0.000960 ,  57
   5.6664 , 0.989087 , 0.000960 ,  58
   5.6664 , 0.989143 , 0.000960 ,  59
   5.6664 , 0.989132 , 0.000960 ,  60
   5.6664 , 0.989001 , 0.000960 ,  61
   5.6664 , 0.989164 , 0.000960 ,  62
   5.6664 , 0.988875 , 0.000960 ,  63
   5.6664 , 0.988982 , 0.000960 ,  64
   5.6664 , 0.989166 , 0.000960 ,  65
   5.6664 , 0.989133 , 0.000960 ,  66
   5.6664 , 0.989073 , 0.000960 ,  67
   5.6664 , 0.989079 , 0.000960 ,  68
   5.6664 , 0.988935 , 0.000960 ,  69
   5.6664 , 0.989267 , 0.000960 ,  70
   5.6664 , 0.989063 , 0.000960 ,  71
   5.6664 , 0.989153 , 0.000960 ,  72
   5.6664 , 0.989009 , 0.000960 ,  73
   5.6664 , 0.989060 , 0.000960 ,  74
   5.6664 , 0.988980 , 0.000960 ,  75
   5.6664 , 0.989075 , 0.000960 ,  76
   5.6664 , 0.989061 , 0.000960 ,  77
   5.6664 , 0.989075 , 0.000960 ,  78
   5.6664 , 0.989129 , 0.000960 ,  79
   5.6664 , 0.989276 , 0.000960 ,  80
   5.6664 , 0.989195 , 0.000960 ,  81
   5.6664 , 0.989105 , 0.000960 ,  82
   5.6664 , 0.989209 , 0.000960 ,  83
   5.6664 , 0.988944 , 0.000960 ,  84
   5.6664 , 0.988934 , 0.000960 ,  85
   5.6664 , 0.989100 , 0.000960 ,  86
   5.6664 , 0.989043 , 0.000960 ,  87
   5.6664 , 0.988899 , 0.000960 ,  88
   5.6664 , 0.988962 , 0.000960 ,  89
   5.6664 , 0.989235 , 0.000960 ,  90
   5.6664 , 0.989136 , 0.000960 ,  91
   5.6664 , 0.989169 , 0.000960 ,  92
   5.6664 , 0.989024 , 0.000960 ,  93
   5.6664 , 0.988986 , 0.000960 ,  94
   5.6664 , 0.989089 , 0.000960 ,  95
   5.6664 , 0.989140 , 0.000960 ,  96
   5.6664 , 0.989026 , 0.000960 ,  97
   5.6664 , 0.989233 , 0.000960 ,  98
   5.6664 , 0.989282 , 0.000960 ,  99
   5.6664 , 0.989088 , 0.000960 , 100
   5.7551 , 0.992808 , 0.001282 ,   0
   5.7551 , 0.992811 , 0.001282 ,   1
   5.7551 , 0.992530 , 0.001282 ,   2
   5.7551 , 0.993189 , 0.001282 ,   3
   5.7551 , 0.992836 , 0.001282 ,   4
   5.7551 , 0.992934 , 0.001282 ,   5
   5.7551 , 0.992666 , 0.001282 ,   6
   5.7551 , 0.992656 , 0.001282 ,   7
   5.7551 , 0.992760 , 0.001282 ,   8
   5.7551 , 0.992878 , 0.001282 ,   9
   5.7551 , 0.992744 , 0.001282 ,  10
   5.7551 , 0.992981 , 0.001282 ,  11
   5.7551 , 0.993049 , 0.001282 ,  12
   5.7551 , 0.992680 , 0.001282 ,  13
   5.7551 , 0.992778 , 0.001282 ,  14
   5.7551 , 0.992915 , 0.001282 ,  15
   5.7551 , 0.992858 , 0.001282 ,  16
   5.7551 , 0.992799 , 0.001282 ,  17
   5.7551 , 0.993052 , 0.001282 ,  18
   5.7551 , 0.992763 , 0.001282 ,  19
   5.7551 , 0.992906 , 0.001282 ,  20
   5.7551 , 0.992851 , 0.001282 ,  21
   5.7551 , 0.992890 , 0.001282 ,  22
   5.7551 , 0.992770 , 0.001282 ,  23
   5.7551 , 0.992875 , 0.001282 ,  24
   5.7551 , 0.992708 , 0.001282 ,  25
   5.7551 , 0.992822 , 0.001282 ,  26
   5.7551 , 0.992702 , 0.001282 ,  27
   5.7551 , 0.992755 , 0.001282 ,  28
   5.7551 , 0.993065 , 0.001282 ,  29
   5.7551 , 0.992718 , 0.001282 ,  30
   5.7551 , 0.992835 , 0.001282 ,  31
   5.7551 , 0.992783 , 0.001282 ,  32
   5.7551 , 0.992753 , 0.001282 ,  33
   5.7551 , 0.992891 , 0.001282 ,  34
   5.7551 , 0.992972 , 0.001282 ,  35
   5.7551 , 0.992776 , 0.001282 ,  36
   5.7551 , 0.992762 , 0.001282 ,  37
   5.7551 , 0.992822 , 0.001282 ,  38
   5.7551 , 0.992746 , 0.001282 ,  39
   5.7551 , 0.992847 , 0.001282 ,  40
   5.7551 , 0.992572 , 0.001282 ,  41
   5.7551 , 0.992785 , 0.001282 ,  42
   5.7551 , 0.992931 , 0.001282 ,  43
   5.7551 , 0.992634 , 0.001282 ,  44
   5.7551 , 0.992802 , 0.001282 ,  45
   5.7551 , 0.992597 , 0.001282 ,  46
   5.7551 , 0.992954 , 0.001282 ,  47
   5.7551 , 0.993008 , 0.001282 ,  48
   5.7551 , 0.992681 , 0.001282 ,  49
   5.7551 , 0.992908 , 0.001282 ,  50
   5.7551 , 0.992838 , 0.001282 ,  51
   5.7551 , 0.992611 , 0.001282 ,  52
   5.7551 , 0.992584 , 0.001282 ,  53
   5.7551 , 0.992900 , 0.001282 ,  54
   5.7551 , 0.992659 , 0.001282 ,  55
   5.7551 , 0.992827 , 0.001282 ,  56
   5.7551 , 0.992867 , 0.001282 ,  57
   5.7551 , 0.992952 , 0.001282 ,  58
   5.7551 , 0.992677 , 0.001282 ,  59
   5.7551 , 0.992736 , 0.001282 ,  60
   5.7551 , 0.992902 , 0.001282 ,  61
   5.7551 , 0.992866 , 0.001282 ,  62
   5.7551 , 0.992763 , 0.001282 ,  63
   5.7551 , 0.992710 , 0.001282 ,  64
   5.7551 , 0.992837 , 0.001282 ,  65
   5.7551 , 0.992875 , 0.001282 ,  66
   5.7551 , 0.992878 , 0.001282 ,  67
   5.7551 , 0.992526 , 0.001282 ,  68
   5.7551 , 0.992858 , 0.001282 ,  69
   5.7551 , 0.992619 , 0.001282 ,  70
   5.7551 , 0.992922 , 0.001282 ,  71
   5.7551 , 0.992688 , 0.001282 ,  72
   5.7551 , 0.992876 , 0.001282 ,  73
   5.7551 , 0.992955 , 0.001282 ,  74
   5.7551 , 0.992754 , 0.001282 ,  75
   5.7551 , 0.992982 , 0.001282 ,  76
   5.7551 , 0.992804 , 0.001282 ,  77
   5.7551 , 0.992765 , 0.001282 ,  78
   5.7551 , 0.992824 , 0.001282 ,  79
   5.7551 , 0.992802 , 0.001282 ,  80
   5.7551 , 0.992855 , 0.001282 ,  81
   5.7551 , 0.992662 , 0.001282 ,  82
   5.7551 , 0.992897 , 0.001282 ,  83
   5.7551 , 0.992835 , 0.001282 ,  84
   5.7551 , 0.992677 , 0.001282 ,  85
   5.7551 , 0.992629 , 0.001282 ,  86
   5.7551 , 0.992803 , 0.001282 ,  87
   5.7551 , 0.992706 , 0.001282 ,  88
   5.7551 , 0.992624 , 0.001282 ,  89
   5.7551 , 0.992739 , 0.001282 ,  90
   5.7551 , 0.992919 , 0.001282 ,  91
   5.7551 , 0.993208 , 0.001282 ,  92
   5.7551 , 0.992610 , 0.001282 ,  93
   5.7551 , 0.992839 , 0.001282 ,  94
   5.7551 , 0.992803 , 0.001282 ,  95
   5.7551 , 0.992851 , 0.001282 ,  96
   5.7551 , 0.992719 , 0.001282 ,  97
   5.7551 , 0.992790 , 0.001282 ,  98
   5.7551 , 0.992826 , 0.001282 ,  99
   5.7551 , 0.992879 , 0.001282 , 100
   5.7554 , 0.992967 , 0.001103 ,   0
   5.7554 , 0.993168 , 0.001103 ,   1
   5.7554 , 0.992909 , 0.001103 ,   2
   5.7554 , 0.992824 , 0.001103 ,   3
   5.7554 , 0.992806 , 0.001103 ,   4
   5.7554 , 0.993122 , 0.001103 ,   5
   5.7554 , 0.993147 , 0.001103 ,   6
   5.7554 , 0.992933 , 0.001103 ,   7
   5.7554 , 0.992928 , 0.001103 ,   8
   5.7554 , 0.993169 , 0.001103 ,   9
   5.7554 , 0.993018 , 0.001103 ,  10
   5.7554 , 0.993107 , 0.001103 ,  11
   5.7554 , 0.992888 , 0.001103 ,  12
   5.7554 , 0.992798 , 0.001103 ,  13
   5.7554 , 0.992975 , 0.001103 ,  14
   5.7554 , 0.993051 , 0.001103 ,  15
   5.7554 , 0.993118 , 0.001103 ,  16
   5.7554 , 0.992837 , 0.001103 ,  17
   5.7554 , 0.993033 , 0.001103 ,  18
   5.7554 , 0.993226 , 0.001103 ,  19
   5.7554 , 0.993083 , 0.001103 ,  20
   5.7554 , 0.993092 , 0.001103 ,  21
   5.7554 , 0.992846 , 0.001103 ,  22
   5.7554 , 0.993003 , 0.001103 ,  23
   5.7554 , 0.992869 , 0.001103 ,  24
   5.7554 , 0.993023 , 0.001103 ,  25
   5.7554 , 0.993018 , 0.001103 ,  26
   5.7554 , 0.992858 , 0.001103 ,  27
   5.7554 , 0.993029 , 0.001103 ,  28
   5.7554 , 0.992870 , 0.001103 ,  29
   5.7554 , 0.992980 , 0.001103 ,  30
   5.7554 , 0.992896 , 0.001103 ,  31
   5.7554 , 0.993105 , 0.001103 ,  32
   5.7554 , 0.992970 , 0.001103 ,  33
   5.7554 , 0.993123 , 0.001103 ,  34
   5.7554 , 0.992906 , 0.001103 ,  35
   5.7554 , 0.992815 , 0.001103 ,  36
   5.7554 , 0.992928 , 0.001103 ,  37
   5.7554 , 0.992972 , 0.001103 ,  38
   5.7554 , 0.993036 , 0.001103 ,  39
   5.7554 , 0.992944 , 0.001103 ,  40
   5.7554 , 0.992920 , 0.001103 ,  41
   5.7554 , 0.992810 , 0.001103 ,  42
   5.7554 , 0.992835 , 0.001103 ,  43
   5.7554 , 0.992865 , 0.001103 ,  44
   5.7554 , 0.993005 , 0.001103 ,  45
   5.7554 , 0.992894 , 0.001103 ,  46
   5.7554 , 0.993085 , 0.001103 ,  47
   5.7554 , 0.993105 , 0.001103 ,  48
   5.7554 , 0.992893 , 0.001103 ,  49
   5.7554 , 0.993142 , 0.001103 ,  50
   5.7554 , 0.992971 , 0.001103 ,  51
   5.7554 , 0.992827 , 0.001103 ,  52
   5.7554 , 0.993043 , 0.001103 ,  53
   5.7554 , 0.992723 , 0.001103 ,  54
   5.7554 , 0.992893 , 0.001103 ,  55
   5.7554 , 0.992975 , 0.001103 ,  56
   5.7554 , 0.993154 , 0.001103 ,  57
   5.7554 , 0.992882 , 0.001103 ,  58
   5.7554 , 0.992984 , 0.001103 ,  59
   5.7554 , 0.992816 , 0.001103 ,  60
   5.7554 , 0.992914 , 0.001103 ,  61
   5.7554 , 0.993033 , 0.001103 ,  62
   5.7554 , 0.992870 , 0.001103 ,  63
   5.7554 , 0.992946 , 0.001103 ,  64
   5.7554 , 0.993039 , 0.001103 ,  65
   5.7554 , 0.992999 , 0.001103 ,  66
   5.7554 , 0.993187 , 0.001103 ,  67
   5.7554 , 0.992886 , 0.001103 ,  68
   5.7554 , 0.992951 , 0.001103 ,  69
   5.7554 , 0.992958 , 0.001103 ,  70
   5.7554 , 0.992933 , 0.001103 ,  71
   5.7554 , 0.992981 , 0.001103 ,  72
   5.7554 , 0.992847 , 0.001103 ,  73
   5.7554 , 0.992940 , 0.001103 ,  74
   5.7554 , 0.992989 , 0.001103 ,  75
   5.7554 , 0.993056 , 0.001103 ,  76
   5.7554 , 0.992888 , 0.001103 ,  77
   5.7554 , 0.992984 , 0.001103 ,  78
   5.7554 , 0.993017 , 0.001103 ,  79
   5.7554 , 0.993162 , 0.001103 ,  80
   5.7554 , 0.992724 , 0.001103 ,  81
   5.7554 , 0.992974 , 0.001103 ,  82
   5.7554 , 0.992888 , 0.001103 ,  83
   5.7554 , 0.992849 , 0.001103 ,  84
   5.7554 , 0.992805 , 0.001103 ,  85
   5.7554 , 0.992950 , 0.001103 ,  86
   5.7554 , 0.993016 , 0.001103 ,  87
   5.7554 , 0.993082 , 0.001103 ,  88
   5.7554 , 0.992966 , 0.001103 ,  89
   5.7554 , 0.992864 , 0.001103 ,  90
   5.7554 , 0.992861 , 0.001103 ,  91
   5.7554 , 0.993016 , 0.001103 ,  92
   5.7554 , 0.992904 , 0.001103 ,  93
   5.7554 , 0.992973 , 0.001103 ,  94
   5.7554 , 0.993078 , 0.001103 ,  95
   5.7554 , 0.993076 , 0.001103 ,  96
   5.7554 , 0.992852 , 0.001103 ,  97
   5.7554 , 0.993156 , 0.001103 ,  98
   5.7554 , 0.992907 , 0.001103 ,  99
   5.7554 , 0.992818 , 0.001103 , 100
   5.8413 , 0.999002 , 0.000898 ,   0
   5.8413 , 0.999058 , 0.000898 ,   1
   5.8413 , 0.998865 , 0.000898 ,   2
   5.8413 , 0.999089 , 0.000898 ,   3
   5.8413 , 0.999061 , 0.000898 ,   4
   5.8413 , 0.999030 , 0.000898 ,   5
   5.8413 , 0.998974 , 0.000898 ,   6
   5.8413 , 0.999043 , 0.000898 ,   7
   5.8413 , 0.999084 , 0.000898 ,   8
   5.8413 , 0.998958 , 0.000898 ,   9
   5.8413 , 0.998987 , 0.000898 ,  10
   5.8413 , 0.998986 , 0.000898 ,  11
   5.8413 , 0.999043 , 0.000898 ,  12
   5.8413 , 0.999020 , 0.000898 ,  13
   5.8413 , 0.998997 , 0.000898 ,  14
   5.8413 , 0.998928 , 0.000898 ,  15
   5.8413 , 0.998848 , 0.000898 ,  16
   5.8413 , 0.998987 , 0.000898 ,  17
   5.8413 , 0.999019 , 0.000898 ,  18
   5.8413 , 0.999073 , 0.000898 ,  19
   5.8413 , 0.999011 , 0.000898 ,  20
   5.8413 , 0.999058 , 0.000898 ,  21
   5.8413 , 0.999044 , 0.000898 ,  22
   5.8413 , 0.999124 , 0.000898 ,  23
   5.8413 , 0.999007 , 0.000898 ,  24
   5.8413 , 0.998829 , 0.000898 ,  25
   5.8413 , 0.999143 , 0.000898 ,  26
   5.8413 , 0.999117 , 0.000898 ,  27
   5.8413 , 0.998783 , 0.000898 ,  28
   5.8413 , 0.998994 , 0.000898 ,  29
   5.8413 , 0.998780 , 0.000898 ,  30
   5.8413 , 0.998941 , 0.000898 ,  31
   5.8413 , 0.999096 , 0.000898 ,  32
   5.8413 , 0.999086 , 0.000898 ,  33
   5.8413 , 0.999014 , 0.000898 ,  34
   5.8413 , 0.998976 , 0.000898 ,  35
   5.8413 , 0.998845 , 0.000898 ,  36
   5.8413 , 0.999099 , 0.000898 ,  37
   5.8413 , 0.999009 , 0.000898 ,  38
   5.8413 , 0.999048 , 0.000898 ,  39
   5.8413 , 0.999082 , 0.000898 ,  40
   5.8413 , 0.998862 , 0.000898 ,  41
   5.8413 , 0.999052 , 0.000898 ,  42
   5.8413 , 0.998904 , 0.000898 ,  43
   5.8413 , 0.999117 , 0.000898 ,  44
   5.8413 , 0.999059 , 0.000898 ,  45
   5.8413 , 0.999035 , 0.000898 ,  46
   5.8413 , 0.998899 , 0.000898 ,  47
   5.8413 , 0.999068 , 0.000898 ,  48
   5.8413 , 0.999078 , 0.000898 ,  49
   5.8413 , 0.999110 , 0.000898 ,  50
   5.8413 , 0.999100 , 0.000898 ,  51
   5.8413 , 0.999017 , 0.000898 ,  52
   5.8413 , 0.999113 , 0.000898 ,  53
   5.8413 , 0.998932 , 0.000898 ,  54
   5.8413 , 0.998929 , 0.000898 ,  55
   5.8413 , 0.998909 , 0.000898 ,  56
   5.8413 , 0.999052 , 0.000898 ,  57
   5.8413 , 0.998975 , 0.000898 ,  58
   5.8413 , 0.999102 , 0.000898 ,  59
   5.8413 , 0.998913 , 0.000898 ,  60
   5.8413 , 0.999053 , 0.000898 ,  61
   5.8413 , 0.998874 , 0.000898 ,  62
   5.8413 , 0.998981 , 0.000898 ,  63
   5.8413 , 0.999019 , 0.000898 ,  64
   5.8413 , 0.999057 , 0.000898 ,  65
   5.8413 , 0.998959 , 0.000898 ,  66
   5.8413 , 0.998976 , 0.000898 ,  67
   5.8413 , 0.999007 , 0.000898 ,  68
   5.8413 , 0.998968 , 0.000898 ,  69
   5.8413 , 0.999147 , 0.000898 ,  70
   5.8413 , 0.998970 , 0.000898 ,  71
   5.8413 , 0.999064 , 0.000898 ,  72
   5.8413 , 0.998827 , 0.000898 ,  73
   5.8413 , 0.998964 , 0.000898 ,  74
   5.8413 , 0.998907 , 0.000898 ,  75
   5.8413 , 0.999010 , 0.000898 ,  76
   5.8413 , 0.999116 , 0.000898 ,  77
   5.8413 , 0.998776 , 0.000898 ,  78
   5.8413 , 0.999022 , 0.000898 ,  79
   5.8413 , 0.998986 , 0.000898 ,  80
   5.8413 , 0.998909 , 0.000898 ,  81
   5.8413 , 0.999079 , 0.000898 ,  82
   5.8413 , 0.998925 , 0.000898 ,  83
   5.8413 , 0.999125 , 0.000898 ,  84
   5.8413 , 0.998928 , 0.000898 ,  85
   5.8413 , 0.999012 , 0.000898 ,  86
   5.8413 , 0.999048 , 0.000898 ,  87
   5.8413 , 0.999007 , 0.000898 ,  88
   5.8413 , 0.998940 , 0.000898 ,  89
   5.8413 , 0.998870 , 0.000898 ,  90
   5.8413 , 0.999171 , 0.000898 ,  91
   5.8413 , 0.999025 , 0.000898 ,  92
   5.8413 , 0.999008 , 0.000898 ,  93
   5.8413 , 0.999101 , 0.000898 ,  94
   5.8413 , 0.998928 , 0.000898 ,  95
   5.8413 , 0.999149 , 0.000898 ,  96
   5.8413 , 0.998839 , 0.000898 ,  97
   5.8413 , 0.999040 , 0.000898 ,  98
   5.8413 , 0.998877 , 0.000898 ,  99
   5.8413 , 0.998925 , 0.000898 , 100
   5.8445 , 0.997024 , 0.001295 ,   0
   5.8445 , 0.997028 , 0.001295 ,   1
   5.8445 , 0.996974 , 0.001295 ,   2
   5.8445 , 0.997012 , 0.001295 ,   3
   5.8445 , 0.997206 , 0.001295 ,   4
   5.8445 , 0.997036 , 0.001295 ,   5
   5.8445 , 0.997012 , 0.001295 ,   6
   5.8445 , 0.997130 , 0.001295 ,   7
   5.8445 , 0.996605 , 0.001295 ,   8
   5.8445 , 0.996951 , 0.001295 ,   9
   5.8445 , 0.997202 , 0.001295 ,  10
   5.8445 , 0.997147 , 0.001295 ,  11
   5.8445 , 0.996940 , 0.001295 ,  12
   5.8445 , 0.996929 , 0.001295 ,  13
   5.8445 , 0.996994 , 0.001295 ,  14
   5.8445 , 0.996968 , 0.001295 ,  15
   5.8445 , 0.996995 , 0.001295 ,  16
   5.8445 , 0.996950 , 0.001295 ,  17
   5.8445 , 0.997019 , 0.001295 ,  18
   5.8445 , 0.997017 , 0.001295 ,  19
   5.8445 , 0.997142 , 0.001295 ,  20
   5.8445 , 0.997096 , 0.001295 ,  21
   5.8445 , 0.997093 , 0.001295 ,  22
   5.8445 , 0.997200 , 0.001295 ,  23
   5.8445 , 0.997040 , 0.001295 ,  24
   5.8445 , 0.996978 , 0.001295 ,  25
   5.8445 , 0.997320 , 0.001295 ,  26
   5.8445 , 0.997207 , 0.001295 ,  27
   5.8445 , 0.997105 , 0.001295 ,  28
   5.8445 , 0.997215 , 0.001295 ,  29
   5.8445 , 0.996989 , 0.001295 ,  30
   5.8445 , 0.997119 , 0.001295 ,  31
   5.8445 , 0.996888 , 0.001295 ,  32
   5.8445 , 0.996880 , 0.001295 ,  33
   5.8445 , 0.997147 , 0.001295 ,  34
   5.8445 , 0.997097 , 0.001295 ,  35
   5.8445 , 0.996915 , 0.001295 ,  36
   5.8445 , 0.996911 , 0.001295 ,  37
   5.8445 , 0.997090 , 0.001295 ,  38
   5.8445 , 0.997229 , 0.001295 ,  39
   5.8445 , 0.997004 , 0.001295 ,  40
   5.8445 , 0.997233 , 0.001295 ,  41
   5.8445 , 0.997150 , 0.001295 ,  42
   5.8445 , 0.997196 , 0.001295 ,  43
   5.8445 , 0.996905 , 0.001295 ,  44
   5.8445 , 0.996964 , 0.001295 ,  45
   5.8445 , 0.997024 , 0.001295 ,  46
   5.8445 , 0.996873 , 0.001295 ,  47
   5.8445 , 0.996913 , 0.001295 ,  48
   5.8445 , 0.997051 , 0.001295 ,  49
   5.8445 , 0.997202 , 0.001295 ,  50
   5.8445 , 0.996722 , 0.001295 ,  51
   5.8445 , 0.996854 , 0.001295 ,  52
   5.8445 , 0.996948 , 0.001295 ,  53
   5.8445 , 0.997048 , 0.001295 ,  54
   5.8445 , 0.997027 , 0.001295 ,  55
   5.8445 , 0.997102 , 0.001295 ,  56
   5.8445 , 0.997227 , 0.001295 ,  57
   5.8445 , 0.997062 , 0.001295 ,  58
   5.8445 , 0.997036 , 0.001295 ,  59
   5.8445 , 0.996834 , 0.001295 ,  60
   5.8445 , 0.996862 , 0.001295 ,  61
   5.8445 , 0.996925 , 0.001295 ,  62
   5.8445 , 0.997050 , 0.001295 ,  63
   5.8445 , 0.996880 , 0.001295 ,  64
   5.8445 , 0.996997 , 0.001295 ,  65
   5.8445 , 0.996774 , 0.001295 ,  66
   5.8445 , 0.997093 , 0.001295 ,  67
   5.8445 , 0.997100 , 0.001295 ,  68
   5.8445 , 0.997221 , 0.001295 ,  69
   5.8445 , 0.997137 , 0.001295 ,  70
   5.8445 , 0.997238 , 0.001295 ,  71
   5.8445 , 0.996884 , 0.001295 ,  72
   5.8445 , 0.997047 , 0.001295 ,  73
   5.8445 , 0.996863 , 0.001295 ,  74
   5.8445 , 0.996966 , 0.001295 ,  75
   5.8445 , 0.997096 , 0.001295 ,  76
   5.8445 , 0.997023 , 0.001295 ,  77
   5.8445 , 0.996945 , 0.001295 ,  78
   5.8445 , 0.997059 , 0.001295 ,  79
   5.8445 , 0.996973 , 0.001295 ,  80
   5.8445 , 0.996813 , 0.001295 ,  81
   5.8445 , 0.997027 , 0.001295 ,  82
   5.8445 , 0.997161 , 0.001295 ,  83
   5.8445 , 0.997142 , 0.001295 ,  84
   5.8445 , 0.996995 , 0.001295 ,  85
   5.8445 , 0.997095 , 0.001295 ,  86
   5.8445 , 0.996952 , 0.001295 ,  87
   5.8445 , 0.996910 , 0.001295 ,  88
   5.8445 , 0.996936 , 0.001295 ,  89
   5.8445 , 0.997068 , 0.001295 ,  90
   5.8445 , 0.996914 , 0.001295 ,  91
   5.8445 , 0.997067 , 0.001295 ,  92
   5.8445 , 0.996954 , 0.001295 ,  93
   5.8445 , 0.997145 , 0.001295 ,  94
   5.8445 , 0.996987 , 0.001295 ,  95
   5.8445 , 0.996939 , 0.001295 ,  96
   5.8445 , 0.996670 , 0.001295 ,  97
   5.8445 , 0.997179 , 0.001295 ,  98
   5.8445 , 0.997160 , 0.001295 ,  99
   5.8445 , 0.996908 , 0.001295 , 100
   5.9276 , 1.003074 , 0.001105 ,   0
   5.9276 , 1.003208 , 0.001105 ,   1
   5.9276 , 1.002889 , 0.001105 ,   2
   5.9276 , 1.002837 , 0.001105 ,   3
   5.9276 , 1.003115 , 0.001105 ,   4
   5.9276 , 1.003056 , 0.001105 ,   5
   5.9276 , 1.003000 , 0.001105 ,   6
   5.9276 , 1.003078 , 0.001105 ,   7
   5.9276 , 1.002943 , 0.001105 ,   8
   5.9276 , 1.003011 , 0.001105 ,   9
   5.9276 , 1.002937 , 0.001105 ,  10
   5.9276 , 1.003064 , 0.001105 ,  11
   5.9276 , 1.003047 , 0.001105 ,  12
   5.9276 , 1.002909 , 0.001105 ,  13
   5.9276 , 1.003231 , 0.001105 ,  14
   5.9276 , 1.002949 , 0.001105 ,  15
   5.9276 , 1.003080 , 0.001105 ,  16
   5.9276 , 1.003265 , 0.001105 ,  17
   5.9276 , 1.003088 , 0.001105 ,  18
   5.9276 , 1.003300 , 0.001105 ,  19
   5.9276 , 1.003152 , 0.001105 ,  20
   5.9276 , 1.003181 , 0.001105 ,  21
   5.9276 , 1.003128 , 0.001105 ,  22
   5.9276 , 1.003102 , 0.001105 ,  23
   5.9276 , 1.003027 , 0.001105 ,  24
   5.9276 , 1.003281 , 0.001105 ,  25
   5.9276 , 1.003059 , 0.001105 ,  26
   5.9276 , 1.003272 , 0.001105 ,  27
   5.9276 , 1.003118 , 0.001105 ,  28
   5.9276 , 1.003153 , 0.001105 ,  29
   5.9276 , 1.003005 , 0.001105 ,  30
   5.9276 , 1.003006 , 0.001105 ,  31
   5.9276 , 1.003061 , 0.001105 ,  32
   5.9276 , 1.003044 , 0.001105 ,  33
   5.9276 , 1.003089 , 0.001105 ,  34
   5.9276 , 1.003206 , 0.001105 ,  35
   5.9276 , 1.002991 , 0.001105 ,  36
   5.9276 , 1.003111 , 0.001105 ,  37
   5.9276 , 1.003180 , 0.001105 ,  38
   5.9276 , 1.003053 , 0.001105 ,  39
   5.9276 , 1.002938 , 0.001105 ,  40
   5.9276 , 1.002827 , 0.001105 ,  41
   5.9276 , 1.003073 , 0.001105 ,  42
   5.9276 , 1.003126 , 0.001105 ,  43
   5.9276 , 1.002928 , 0.001105 ,  44
   5.9276 , 1.003058 , 0.001105 ,  45
   5.9276 , 1.003112 , 0.001105 ,  46
   5.9276 , 1.003023 , 0.001105 ,  47
   5.9276 , 1.003034 , 0.001105 ,  48
   5.9276 , 1.003239 , 0.001105 ,  49
   5.9276 , 1.003141 , 0.001105 ,  50
   5.9276 , 1.002981 , 0.001105 ,  51
   5.9276 , 1.003151 , 0.001105 ,  52
   5.9276 , 1.003015 , 0.001105 ,  53
   5.9276 , 1.003123 , 0.001105 ,  54
   5.9276 , 1.002999 , 0.001105 ,  55
   5.9276 , 1.003090 , 0.001105 ,  56
   5.9276 , 1.003271 , 0.001105 ,  57
   5.9276 , 1.003050 , 0.001105 ,  58
   5.9276 , 1.003146 , 0.001105 ,  59
   5.9276 , 1.003087 , 0.001105 ,  60
   5.9276 , 1.002904 , 0.001105 ,  61
   5.9276 , 1.003031 , 0.001105 ,  62
   5.9276 , 1.003183 , 0.001105 ,  63
   5.9276 , 1.002870 , 0.001105 ,  64
   5.9276 , 1.002959 , 0.001105 ,  65
   5.9276 , 1.003055 , 0.001105 ,  66
   5.9276 , 1.003066 , 0.001105 ,  67
   5.9276 , 1.003045 , 0.001105 ,  68
   5.9276 , 1.003082 , 0.001105 ,  69
   5.9276 , 1.003036 , 0.001105 ,  70
   5.9276 , 1.003113 , 0.001105 ,  71
   5.9276 , 1.003082 , 0.001105 ,  72
   5.9276 , 1.002822 , 0.001105 ,  73
   5.9276 , 1.003046 , 0.001105 ,  74
   5.9276 , 1.003270 , 0.001105 ,  75
   5.9276 , 1.003108 , 0.001105 ,  76
   5.9276 , 1.003213 , 0.001105 ,  77
   5.9276 , 1.002930 , 0.001105 ,  78
   5.9276 , 1.003095 , 0.001105 ,  79
   5.9276 , 1.003086 , 0.001105 ,  80
   5.9276 , 1.003004 , 0.001105 ,  81
   5.9276 , 1.003073 , 0.001105 ,  82
   5.9276 , 1.003065 , 0.001105 ,  83
   5.9276 , 1.003053 , 0.001105 ,  84
   5.9276 , 1.003083 , 0.001105 ,  85
   5.9276 , 1.003139 , 0.001105 ,  86
   5.9276 , 1.002938 , 0.001105 ,  87
   5.9276 , 1.002938 , 0.001105 ,  88
   5.9276 , 1.002985 , 0.001105 ,  89
   5.9276 , 1.003216 , 0.001105 ,  90
   5.9276 , 1.003254 , 0.001105 ,  91
   5.9276 , 1.003183 , 0.001105 ,  92
   5.9276 , 1.003216 , 0.001105 ,  93
   5.9276 , 1.003007 , 0.001105 ,  94
   5.9276 , 1.003136 , 0.001105 ,  95
   5.9276 , 1.003383 , 0.001105 ,  96
   5.9276 , 1.002869 , 0.001105 ,  97
   5.9276 , 1.003039 , 0.001105 ,  98
   5.9276 , 1.003020 , 0.001105 ,  99
   5.9276 , 1.003059 , 0.001105 , 100
   6.0110 , 1.006406 , 0.001259 ,   0
   6.0110 , 1.006370 , 0.001259 ,   1
   6.0110 , 1.006412 , 0.001259 ,   2
   6.0110 , 1.006378 , 0.001259 ,   3
   6.0110 , 1.006358 , 0.001259 ,   4
   6.0110 , 1.006196 , 0.001259 ,   5
   6.0110 , 1.006354 , 0.001259 ,   6
   6.0110 , 1.006519 , 0.001259 ,   7
   6.0110 , 1.006370 , 0.001259 ,   8
   6.0110 , 1.006606 , 0.001259 ,   9
   6.0110 , 1.006499 , 0.001259 ,  10
   6.0110 , 1.006425 , 0.001259 ,  11
   6.0110 , 1.006322 , 0.001259 ,  12
   6.0110 , 1.006372 , 0.001259 ,  13
   6.0110 , 1.006530 , 0.001259 ,  14
   6.0110 , 1.006192 , 0.001259 ,  15
   6.0110 , 1.006440 , 0.001259 ,  16
   6.0110 , 1.006642 , 0.001259 ,  17
   6.0110 , 1.006556 , 0.001259 ,  18
   6.0110 , 1.006275 , 0.001259 ,  19
   6.0110 , 1.006246 , 0.001259 ,  20
   6.0110 , 1.006462 , 0.001259 ,  21
   6.0110 , 1.006454 , 0.001259 ,  22
   6.0110 , 1.006270 , 0.001259 ,  23
   6.0110 , 1.006451 , 0.001259 ,  24
   6.0110 , 1.006513 , 0.001259 ,  25
   6.0110 , 1.006237 , 0.001259 ,  26
   6.0110 , 1.006464 , 0.001259 ,  27
   6.0110 , 1.006531 , 0.001259 ,  28
   6.0110 , 1.006479 , 0.001259 ,  29
   6.0110 , 1.006307 , 0.001259 ,  30
   6.0110 , 1.006246 , 0.001259 ,  31
   6.0110 , 1.006408 , 0.001259 ,  32
   6.0110 , 1.006276 , 0.001259 ,  33
   6.0110 , 1.006332 , 0.001259 ,  34
   6.0110 , 1.006267 , 0.001259 ,  35
   6.0110 , 1.006432 , 0.001259 ,  36
   6.0110 , 1.006172 , 0.001259 ,  37
   6.0110 , 1.006566 , 0.001259 ,  38
   6.0110 , 1.006760 , 0.001259 ,  39
   6.0110 , 1.006515 , 0.001259 ,  40
   6.0110 , 1.006436 , 0.001259 ,  41
   6.0110 , 1.006358 , 0.001259 ,  42
   6.0110 , 1.006213 , 0.001259 ,  43
   6.0110 , 1.006160 , 0.001259 ,  44
   6.0110 , 1.006457 , 0.001259 ,  45
   6.0110 , 1.006340 , 0.001259 ,  46
   6.0110 , 1.006474 , 0.001259 ,  47
   6.0110 , 1.006121 , 0.001259 ,  48
   6.0110 , 1.006543 , 0.001259 ,  49
   6.0110 , 1.006617 , 0.001259 ,  50
   6.0110 , 1.006755 , 0.001259 ,  51
   6.0110 , 1.006580 , 0.001259 ,  52
   6.0110 , 1.006392 , 0.001259 ,  53
   6.0110 , 1.006532 , 0.001259 ,  54
   6.0110 , 1.006383 , 0.001259 ,  55
   6.0110 , 1.006226 , 0.001259 ,  56
   6.0110 , 1.006491 , 0.001259 ,  57
   6.0110 , 1.006333 , 0.001259 ,  58
   6.0110 , 1.006204 , 0.001259 ,  59
   6.0110 , 1.006334 , 0.001259 ,  60
   6.0110 , 1.006426 , 0.001259 ,  61
   6.0110 , 1.006329 , 0.001259 ,  62
   6.0110 , 1.006534 , 0.001259 ,  63
   6.0110 , 1.006538 , 0.001259 ,  64
   6.0110 , 1.006287 , 0.001259 ,  65
   6.0110 , 1.006343 , 0.001259 ,  66
   6.0110 , 1.006312 , 0.001259 ,  67
   6.0110 , 1.006499 , 0.001259 ,  68
   6.0110 , 1.006464 , 0.001259 ,  69
   6.0110 , 1.006526 , 0.001259 ,  70
   6.0110 , 1.006377 , 0.001259 ,  71
   6.0110 , 1.006370 , 0.001259 ,  72
   6.0110 , 1.006231 , 0.001259 ,  73
   6.0110 , 1.006504 , 0.001259 ,  74
   6.0110 , 1.006551 , 0.001259 ,  75
   6.0110 , 1.006484 , 0.001259 ,  76
   6.0110 , 1.006287 , 0.001259 ,  77
   6.0110 , 1.006313 , 0.001259 ,  78
   6.0110 , 1.006461 , 0.001259 ,  79
   6.0110 , 1.006452 , 0.001259 ,  80
   6.0110 , 1.006467 , 0.001259 ,  81
   6.0110 , 1.006347 , 0.001259 ,  82
   6.0110 , 1.006174 , 0.001259 ,  83
   6.0110 , 1.006444 , 0.001259 ,  84
   6.0110 , 1.006323 , 0.001259 ,  85
   6.0110 , 1.006532 , 0.001259 ,  86
   6.0110 , 1.006415 , 0.001259 ,  87
   6.0110 , 1.006324 , 0.001259 ,  88
   6.0110 , 1.006442 , 0.001259 ,  89
   6.0110 , 1.006433 , 0.001259 ,  90
   6.0110 , 1.006435 , 0.001259 ,  91
   6.0110 , 1.006342 , 0.001259 ,  92
   6.0110 , 1.006358 , 0.001259 ,  93
   6.0110 , 1.006528 , 0.001259 ,  94
   6.0110 , 1.006411 , 0.001259 ,  95
   6.0110 , 1.006413 , 0.001259 ,  96
   6.0110 , 1.006525 , 0.001259 ,  97
   6.0110 , 1.006537 , 0.001259 ,  98
   6.0110 , 1.006214 , 0.001259 ,  99
   6.0110 , 1.006368 , 0.001259 , 100
   6.0138 , 1.007142 , 0.001157 ,   0
   6.0138 , 1.007088 , 0.001157 ,   1
   6.0138 , 1.006927 , 0.001157 ,   2
   6.0138 , 1.007189 , 0.001157 ,   3
   6.0138 , 1.007174 , 0.001157 ,   4
   6.0138 , 1.007179 , 0.001157 ,   5
   6.0138 , 1.007075 , 0.001157 ,   6
   6.0138 , 1.007110 , 0.001157 ,   7
   6.0138 , 1.006989 , 0.001157 ,   8
   6.0138 , 1.007098 , 0.001157 ,   9
   6.0138 , 1.007087 , 0.001157 ,  10
   6.0138 , 1.007315 , 0.001157 ,  11
   6.0138 , 1.007011 , 0.001157 ,  12
   6.0138 , 1.006783 , 0.001157 ,  13
   6.0138 , 1.007069 , 0.001157 ,  14
   6.0138 , 1.006999 , 0.001157 ,  15
   6.0138 , 1.007210 , 0.001157 ,  16
   6.0138 , 1.007145 , 0.001157 ,  17
   6.0138 , 1.007137 , 0.001157 ,  18
   6.0138 , 1.007216 , 0.001157 ,  19
   6.0138 , 1.007232 , 0.001157 ,  20
   6.0138 , 1.007319 , 0.001157 ,  21
   6.0138 , 1.007255 , 0.001157 ,  22
   6.0138 , 1.007096 , 0.001157 ,  23
   6.0138 , 1.007233 , 0.001157 ,  24
   6.0138 , 1.007301 , 0.001157 ,  25
   6.0138 , 1.006905 , 0.001157 ,  26
   6.0138 , 1.007128 , 0.001157 ,  27
   6.0138 , 1.007084 , 0.001157 ,  28
   6.0138 , 1.007147 , 0.001157 ,  29
   6.0138 , 1.007109 , 0.001157 ,  30
   6.0138 , 1.007233 , 0.001157 ,  31
   6.0138 , 1.007072 , 0.001157 ,  32
   6.0138 , 1.007307 , 0.001157 ,  33
   6.0138 , 1.007171 , 0.001157 ,  34
   6.0138 , 1.007247 , 0.001157 ,  35
   6.0138 , 1.007075 , 0.001157 ,  36
   6.0138 , 1.007203 , 0.001157 ,  37
   6.0138 , 1.007138 , 0.001157 ,  38
   6.0138 , 1.006905 , 0.001157 ,  39
   6.0138 , 1.007202 , 0.001157 ,  40
   6.0138 , 1.007113 , 0.001157 ,  41
   6.0138 , 1.007068 , 0.001157 ,  42
   6.0138 , 1.007267 , 0.001157 ,  43
   6.0138 , 1.006887 , 0.001157 ,  44
   6.0138 , 1.006985 , 0.001157 ,  45
   6.0138 , 1.007319 , 0.001157 ,  46
   6.0138 , 1.007256 , 0.001157 ,  47
   6.0138 , 1.007001 , 0.001157 ,  48
   6.0138 , 1.007238 , 0.001157 ,  49
   6.0138 , 1.007269 , 0.001157 ,  50
   6.0138 , 1.007006 , 0.001157 ,  51
   6.0138 , 1.007011 , 0.001157 ,  52
   6.0138 , 1.007340 , 0.001157 ,  53
   6.0138 , 1.007151 , 0.001157 ,  54
   6.0138 , 1.006998 , 0.001157 ,  55
   6.0138 , 1.007129 , 0.001157 ,  56
   6.0138 , 1.007167 , 0.001157 ,  57
   6.0138 , 1.006948 , 0.001157 ,  58
   6.0138 , 1.007159 , 0.001157 ,  59
   6.0138 , 1.007121 , 0.001157 ,  60
   6.0138 , 1.007208 , 0.001157 ,  61
   6.0138 , 1.007250 , 0.001157 ,  62
   6.0138 , 1.007278 , 0.001157 ,  63
   6.0138 , 1.007057 , 0.001157 ,  64
   6.0138 , 1.007228 , 0.001157 ,  65
   6.0138 , 1.007082 , 0.001157 ,  66
   6.0138 , 1.007217 , 0.001157 ,  67
   6.0138 , 1.007072 , 0.001157 ,  68
   6.0138 , 1.007213 , 0.001157 ,  69
   6.0138 , 1.007315 , 0.001157 ,  70
   6.0138 , 1.007183 , 0.001157 ,  71
   6.0138 , 1.007163 , 0.001157 ,  72
   6.0138 , 1.007096 , 0.001157 ,  73
   6.0138 , 1.007145 , 0.001157 ,  74
   6.0138 , 1.007208 , 0.001157 ,  75
   6.0138 , 1.007156 , 0.001157 ,  76
   6.0138 , 1.007315 , 0.001157 ,  77
   6.0138 , 1.007041 , 0.001157 ,  78
   6.0138 , 1.007128 , 0.001157 ,  79
   6.0138 , 1.007213 , 0.001157 ,  80
   6.0138 , 1.007044 , 0.001157 ,  81
   6.0138 , 1.007420 , 0.001157 ,  82
   6.0138 , 1.007333 , 0.001157 ,  83
   6.0138 , 1.007149 , 0.001157 ,  84
   6.0138 , 1.006972 , 0.001157 ,  85
   6.0138 , 1.007008 , 0.001157 ,  86
   6.0138 , 1.007341 , 0.001157 ,  87
   6.0138 , 1.007032 , 0.001157 ,  88
   6.0138 , 1.007033 , 0.001157 ,  89
   6.0138 , 1.007064 , 0.001157 ,  90
   6.0138 , 1.007169 , 0.001157 ,  91
   6.0138 , 1.007184 , 0.001157 ,  92
   6.0138 , 1.007175 , 0.001157 ,  93
   6.0138 , 1.007163 , 0.001157 ,  94
   6.0138 , 1.007070 , 0.001157 ,  95
   6.0138 , 1.007225 , 0.001157 ,  96
   6.0138 , 1.007000 , 0.001157 ,  97
   6.0138 , 1.007161 , 0.001157 ,  98
   6.0138 , 1.007198 , 0.001157 ,  99
   6.0138 , 1.007193 , 0.001157 , 100
   6.0828 , 1.011625 , 0.001173 ,   0
   6.0828 , 1.011726 , 0.001173 ,   1
   6.0828 , 1.011454 , 0.001173 ,   2
   6.0828 , 1.011649 , 0.001173 ,   3
   6.0828 , 1.011940 , 0.001173 ,   4
   6.0828 , 1.011696 , 0.001173 ,   5
   6.0828 , 1.011483 , 0.001173 ,   6
   6.0828 , 1.011542 , 0.001173 ,   7
   6.0828 , 1.011512 , 0.001173 ,   8
   6.0828 , 1.011686 , 0.001173 ,   9
   6.0828 , 1.011586 , 0.001173 ,  10
   6.0828 , 1.011542 , 0.001173 ,  11
   6.0828 , 1.011635 , 0.001173 ,  12
   6.0828 , 1.011655 , 0.001173 ,  13
   6.0828 , 1.011662 , 0.001173 ,  14
   6.0828 , 1.011513 , 0.001173 ,  15
   6.0828 , 1.011545 , 0.001173 ,  16
   6.0828 , 1.011458 , 0.001173 ,  17
   6.0828 , 1.011582 , 0.001173 ,  18
   6.0828 , 1.011725 , 0.001173 ,  19
   6.0828 , 1.011515 , 0.001173 ,  20
   6.0828 , 1.011586 , 0.001173 ,  21
   6.0828 , 1.011981 , 0.001173 ,  22
   6.0828 , 1.011494 , 0.001173 ,  23
   6.0828 , 1.011535 , 0.001173 ,  24
   6.0828 , 1.011869 , 0.001173 ,  25
   6.0828 , 1.011704 , 0.001173 ,  26
   6.0828 , 1.011714 , 0.001173 ,  27
   6.0828 , 1.011716 , 0.001173 ,  28
   6.0828 , 1.011641 , 0.001173 ,  29
   6.0828 , 1.011751 , 0.001173 ,  30
   6.0828 , 1.011599 , 0.001173 ,  31
   6.0828 , 1.011629 , 0.001173 ,  32
   6.0828 , 1.011555 , 0.001173 ,  33
   6.0828 , 1.011578 , 0.001173 ,  34
   6.0828 , 1.011767 , 0.001173 ,  35
   6.0828 , 1.011741 , 0.001173 ,  36
   6.0828 , 1.011487 , 0.001173 ,  37
   6.0828 , 1.011776 , 0.001173 ,  38
   6.0828 , 1.011713 , 0.001173 ,  39
   6.0828 , 1.011648 , 0.001173 ,  40
   6.0828 , 1.011660 , 0.001173 ,  41
   6.0828 , 1.011623 , 0.001173 ,  42
   6.0828 , 1.011423 , 0.001173 ,  43
   6.0828 , 1.011497 , 0.001173 ,  44
   6.0828 , 1.011587 , 0.001173 ,  45
   6.0828 , 1.011518 , 0.001173 ,  46
   6.0828 , 1.011552 , 0.001173 ,  47
   6.0828 , 1.011484 , 0.001173 ,  48
   6.0828 , 1.011666 , 0.001173 ,  49
   6.0828 , 1.011782 , 0.001173 ,  50
   6.0828 , 1.011396 , 0.001173 ,  51
   6.0828 , 1.011454 , 0.001173 ,  52
   6.0828 , 1.011637 , 0.001173 ,  53
   6.0828 , 1.011593 , 0.001173 ,  54
   6.0828 , 1.011697 , 0.001173 ,  55
   6.0828 , 1.011559 , 0.001173 ,  56
   6.0828 , 1.011717 , 0.001173 ,  57
   6.0828 , 1.011634 , 0.001173 ,  58
   6.0828 , 1.011680 , 0.001173 ,  59
   6.0828 , 1.011421 , 0.001173 ,  60
   6.0828 , 1.011683 , 0.001173 ,  61
   6.0828 , 1.011764 , 0.001173 ,  62
   6.0828 , 1.011737 , 0.001173 ,  63
   6.0828 , 1.011792 , 0.001173 ,  64
   6.0828 , 1.011535 , 0.001173 ,  65
   6.0828 , 1.011797 , 0.001173 ,  66
   6.0828 , 1.011628 , 0.001173 ,  67
   6.0828 , 1.011751 , 0.001173 ,  68
   6.0828 , 1.011593 , 0.001173 ,  69
   6.0828 , 1.011505 , 0.001173 ,  70
   6.0828 , 1.011771 , 0.001173 ,  71
   6.0828 , 1.011583 , 0.001173 ,  72
   6.0828 , 1.011419 , 0.001173 ,  73
   6.0828 , 1.011692 , 0.001173 ,  74
   6.0828 , 1.011577 , 0.001173 ,  75
   6.0828 , 1.011574 , 0.001173 ,  76
   6.0828 , 1.011638 , 0.001173 ,  77
   6.0828 , 1.011529 , 0.001173 ,  78
   6.0828 , 1.011694 , 0.001173 ,  79
   6.0828 , 1.011697 , 0.001173 ,  80
   6.0828 , 1.011544 , 0.001173 ,  81
   6.0828 , 1.011816 , 0.001173 ,  82
   6.0828 , 1.011493 , 0.001173 ,  83
   6.0828 , 1.011595 , 0.001173 ,  84
   6.0828 , 1.011516 , 0.001173 ,  85
   6.0828 , 1.011518 , 0.001173 ,  86
   6.0828 , 1.011422 , 0.001173 ,  87
   6.0828 , 1.011609 , 0.001173 ,  88
   6.0828 , 1.011753 , 0.001173 ,  89
   6.0828 , 1.011784 , 0.001173 ,  90
   6.0828 , 1.011660 , 0.001173 ,  91
   6.0828 , 1.011769 , 0.001173 ,  92
   6.0828 , 1.011539 , 0.001173 ,  93
   6.0828 , 1.011496 , 0.001173 ,  94
   6.0828 , 1.011741 , 0.001173 ,  95
   6.0828 , 1.011579 , 0.001173 ,  96
   6.0828 , 1.011667 , 0.001173 ,  97
   6.0828 , 1.011671 , 0.001173 ,  98
   6.0828 , 1.011441 , 0.001173 ,  99
   6.0828 , 1.011662 , 0.001173 , 100
   6.1644 , 1.016590 , 0.001003 ,   0
   6.1644 , 1.016671 , 0.001003 ,   1
   6.1644 , 1.016508 , 0.001003 ,   2
   6.1644 , 1.016694 , 0.001003 ,   3
   6.1644 , 1.016525 , 0.001003 ,   4
   6.1644 , 1.016620 , 0.001003 ,   5
   6.1644 , 1.016437 , 0.001003 ,   6
   6.1644 , 1.016573 , 0.001003 ,   7
   6.1644 , 1.016416 , 0.001003 ,   8
   6.1644 , 1.016713 , 0.001003 ,   9
   6.1644 , 1.016640 , 0.001003 ,  10
   6.1644 , 1.016742 , 0.001003 ,  11
   6.1644 , 1.016630 , 0.001003 ,  12
   6.1644 , 1.016489 , 0.001003 ,  13
   6.1644 , 1.016635 , 0.001003 ,  14
   6.1644 , 1.016560 , 0.001003 ,  15
   6.1644 , 1.016540 , 0.001003 ,  16
   6.1644 , 1.016489 , 0.001003 ,  17
   6.1644 , 1.016619 , 0.001003 ,  18
   6.1644 , 1.016677 , 0.001003 ,  19
   6.1644 , 1.016664 , 0.001003 ,  20
   6.1644 , 1.016655 , 0.001003 ,  21
   6.1644 , 1.016592 , 0.001003 ,  22
   6.1644 , 1.016400 , 0.001003 ,  23
   6.1644 , 1.016574 , 0.001003 ,  24
   6.1644 , 1.016591 , 0.001003 ,  25
   6.1644 , 1.016550 , 0.001003 ,  26
   6.1644 , 1.016753 , 0.001003 ,  27
   6.1644 , 1.016622 , 0.001003 ,  28
   6.1644 , 1.016544 , 0.001003 ,  29
   6.1644 , 1.016448 , 0.001003 ,  30
   6.1644 , 1.016591 , 0.001003 ,  31
   6.1644 , 1.016729 , 0.001003 ,  32
   6.1644 , 1.016615 , 0.001003 ,  33
   6.1644 , 1.016481 , 0.001003 ,  34
   6.1644 , 1.016612 , 0.001003 ,  35
   6.1644 , 1.016575 , 0.001003 ,  36
   6.1644 , 1.016678 , 0.001003 ,  37
   6.1644 , 1.016575 , 0.001003 ,  38
   6.1644 , 1.016463 , 0.001003 ,  39
   6.1644 , 1.016756 , 0.001003 ,  40
   6.1644 , 1.016625 , 0.001003 ,  41
   6.1644 , 1.016607 , 0.001003 ,  42
   6.1644 , 1.016526 , 0.001003 ,  43
   6.1644 , 1.016644 , 0.001003 ,  44
   6.1644 , 1.016672 , 0.001003 ,  45
   6.1644 , 1.016618 , 0.001003 ,  46
   6.1644 , 1.016515 , 0.001003 ,  47
   6.1644 , 1.016607 , 0.001003 ,  48
   6.1644 , 1.016770 , 0.001003 ,  49
   6.1644 , 1.016610 , 0.001003 ,  50
   6.1644 , 1.016531 , 0.001003 ,  51
   6.1644 , 1.016620 , 0.001003 ,  52
   6.1644 , 1.016719 , 0.001003 ,  53
   6.1644 , 1.016590 , 0.001003 ,  54
   6.1644 , 1.016337 , 0.001003 ,  55
   6.1644 , 1.016538 , 0.001003 ,  56
   6.1644 , 1.016640 , 0.001003 ,  57
   6.1644 , 1.016843 , 0.001003 ,  58
   6.1644 , 1.016608 , 0.001003 ,  59
   6.1644 , 1.016626 , 0.001003 ,  60
   6.1644 , 1.016597 , 0.001003 ,  61
   6.1644 , 1.016616 , 0.001003 ,  62
   6.1644 , 1.016463 , 0.001003 ,  63
   6.1644 , 1.016648 , 0.001003 ,  64
   6.1644 , 1.016660 , 0.001003 ,  65
   6.1644 , 1.016714 , 0.001003 ,  66
   6.1644 , 1.016565 , 0.001003 ,  67
   6.1644 , 1.016598 , 0.001003 ,  68
   6.1644 , 1.016577 , 0.001003 ,  69
   6.1644 , 1.016490 , 0.001003 ,  70
   6.1644 , 1.016663 , 0.001003 ,  71
   6.1644 , 1.016557 , 0.001003 ,  72
   6.1644 , 1.016570 , 0.001003 ,  73
   6.1644 , 1.016726 , 0.001003 ,  74
   6.1644 , 1.016544 , 0.001003 ,  75
   6.1644 , 1.016572 , 0.001003 ,  76
   6.1644 , 1.016588 , 0.001003 ,  77
   6.1644 , 1.016684 , 0.001003 ,  78
   6.1644 , 1.016533 , 0.001003 ,  79
   6.1644 , 1.016613 , 0.001003 ,  80
   6.1644 , 1.016438 , 0.001003 ,  81
   6.1644 , 1.016513 , 0.001003 ,  82
   6.1644 , 1.016517 , 0.001003 ,  83
   6.1644 , 1.016440 , 0.001003 ,  84
   6.1644 , 1.016507 , 0.001003 ,  85
   6.1644 , 1.016463 , 0.001003 ,  86
   6.1644 , 1.016623 , 0.001003 ,  87
   6.1644 , 1.016346 , 0.001003 ,  88
   6.1644 , 1.016488 , 0.001003 ,  89
   6.1644 , 1.016676 , 0.001003 ,  90
   6.1644 , 1.016805 , 0.001003 ,  91
   6.1644 , 1.016799 , 0.001003 ,  92
   6.1644 , 1.016572 , 0.001003 ,  93
   6.1644 , 1.016724 , 0.001003 ,  94
   6.1644 , 1.016520 , 0.001003 ,  95
   6.1644 , 1.016526 , 0.001003 ,  96
   6.1644 , 1.016554 , 0.001003 ,  97
   6.1644 , 1.016635 , 0.001003 ,  98
   6.1644 , 1.016336 , 0.001003 ,  99
   6.1644 , 1.016452 , 0.001003 , 100
   6.3246 , 1.023305 , 0.001391 ,   0
   6.3246 , 1.023532 , 0.001391 ,   1
   6.3246 , 1.023132 , 0.001391 ,   2
   6.3246 , 1.023528 , 0.001391 ,   3
   6.3246 , 1.023459 , 0.001391 ,   4
   6.3246 , 1.023045 , 0.001391 ,   5
   6.3246 , 1.023391 , 0.001391 ,   6
   6.3246 , 1.023356 , 0.001391 ,   7
   6.3246 , 1.023294 , 0.001391 ,   8
   6.3246 , 1.023340 , 0.001391 ,   9
   6.3246 , 1.023333 , 0.001391 ,  10
   6.3246 , 1.023236 , 0.001391 ,  11
   6.3246 , 1.023200 , 0.001391 ,  12
   6.3246 , 1.023396 , 0.001391 ,  13
   6.3246 , 1.023208 , 0.001391 ,  14
   6.3246 , 1.023325 , 0.001391 ,  15
   6.3246 , 1.023480 , 0.001391 ,  16
   6.3246 , 1.023388 , 0.001391 ,  17
   6.3246 , 1.023364 , 0.001391 ,  18
   6.3246 , 1.023283 , 0.001391 ,  19
   6.3246 , 1.023229 , 0.001391 ,  20
   6.3246 , 1.023281 , 0.001391 ,  21
   6.3246 , 1.023391 , 0.001391 ,  22
   6.3246 , 1.023179 , 0.001391 ,  23
   6.3246 , 1.023087 , 0.001391 ,  24
   6.3246 , 1.023346 , 0.001391 ,  25
   6.3246 , 1.023164 , 0.001391 ,  26
   6.3246 , 1.023211 , 0.001391 ,  27
   6.3246 , 1.023272 , 0.001391 ,  28
   6.3246 , 1.023368 , 0.001391 ,  29
   6.3246 , 1.023617 , 0.001391 ,  30
   6.3246 , 1.023263 , 0.001391 ,  31
   6.3246 , 1.023651 , 0.001391 ,  32
   6.3246 , 1.023289 , 0.001391 ,  33
   6.3246 , 1.023123 , 0.001391 ,  34
   6.3246 , 1.023236 , 0.001391 ,  35
   6.3246 , 1.023115 , 0.001391 ,  36
   6.3246 , 1.023175 , 0.001391 ,  37
   6.3246 , 1.023465 , 0.001391 ,  38
   6.3246 , 1.023216 , 0.001391 ,  39
   6.3246 , 1.023409 , 0.001391 ,  40
   6.3246 , 1.023403 , 0.001391 ,  41
   6.3246 , 1.023095 , 0.001391 ,  42
   6.3246 , 1.023399 , 0.001391 ,  43
   6.3246 , 1.023189 , 0.001391 ,  44
   6.3246 , 1.023448 , 0.001391 ,  45
   6.3246 , 1.023262 , 0.001391 ,  46
   6.3246 , 1.023188 , 0.001391 ,  47
   6.3246 , 1.023330 , 0.001391 ,  48
   6.3246 , 1.023383 , 0.001391 ,  49
   6.3246 , 1.023241 , 0.001391 ,  50
   6.3246 , 1.023339 , 0.001391 ,  51
   6.3246 , 1.023410 , 0.001391 ,  52
   6.3246 , 1.023230 , 0.001391 ,  53
   6.3246 , 1.023423 , 0.001391 ,  54
   6.3246 , 1.023108 , 0.001391 ,  55
   6.3246 , 1.023347 , 0.001391 ,  56
   6.3246 , 1.023522 , 0.001391 ,  57
   6.3246 , 1.023186 , 0.001391 ,  58
   6.3246 , 1.023390 , 0.001391 ,  59
   6.3246 , 1.023218 , 0.001391 ,  60
   6.3246 , 1.023362 , 0.001391 ,  61
   6.3246 , 1.023186 , 0.001391 ,  62
   6.3246 , 1.023193 , 0.001391 ,  63
   6.3246 , 1.023420 , 0.001391 ,  64
   6.3246 , 1.023415 , 0.001391 ,  65
   6.3246 , 1.023298 , 0.001391 ,  66
   6.3246 , 1.023314 , 0.001391 ,  67
   6.3246 , 1.023220 , 0.001391 ,  68
   6.3246 , 1.023618 , 0.001391 ,  69
   6.3246 , 1.023395 , 0.001391 ,  70
   6.3246 , 1.023384 , 0.001391 ,  71
   6.3246 , 1.023324 , 0.001391 ,  72
   6.3246 , 1.023134 , 0.001391 ,  73
   6.3246 , 1.023398 , 0.001391 ,  74
   6.3246 , 1.023240 , 0.001391 ,  75
   6.3246 , 1.023185 , 0.001391 ,  76
   6.3246 , 1.023366 , 0.001391 ,  77
   6.3246 , 1.023454 , 0.001391 ,  78
   6.3246 , 1.023134 , 0.001391 ,  79
   6.3246 , 1.023315 , 0.001391 ,  80
   6.3246 , 1.023120 , 0.001391 ,  81
   6.3246 , 1.023544 , 0.001391 ,  82
   6.3246 , 1.023036 , 0.001391 ,  83
   6.3246 , 1.023321 , 0.001391 ,  84
   6.3246 , 1.023461 , 0.001391 ,  85
   6.3246 , 1.023405 , 0.001391 ,  86
   6.3246 , 1.023336 , 0.001391 ,  87
   6.3246 , 1.023149 , 0.001391 ,  88
   6.3246 , 1.023539 , 0.001391 ,  89
   6.3246 , 1.023329 , 0.001391 ,  90
   6.3246 , 1.023338 , 0.001391 ,  91
   6.3246 , 1.023120 , 0.001391 ,  92
   6.3246 , 1.023291 , 0.001391 ,  93
   6.3246 , 1.023455 , 0.001391 ,  94
   6.3246 , 1.023246 , 0.001391 ,  95
   6.3246 , 1.023161 , 0.001391 ,  96
   6.3246 , 1.023020 , 0.001391 ,  97
   6.3246 , 1.023433 , 0.001391 ,  98
   6.3246 , 1.022932 , 0.001391 ,  99
   6.3246 , 1.023255 , 0.001391 , 100
   6.4031 , 1.027053 , 0.001394 ,   0
   6.4031 , 1.027178 , 0.001394 ,   1
   6.4031 , 1.026930 , 0.001394 ,   2
   6.4031 , 1.027290 , 0.001394 ,   3
   6.4031 , 1.026837 , 0.001394 ,   4
   6.4031 , 1.027140 , 0.001394 ,   5
   6.4031 , 1.027076 , 0.001394 ,   6
   6.4031 , 1.027255 , 0.001394 ,   7
   6.4031 , 1.027023 , 0.001394 ,   8
   6.4031 , 1.026914 , 0.001394 ,   9
   6.4031 , 1.026880 , 0.001394 ,  10
   6.4031 , 1.027031 , 0.001394 ,  11
   6.4031 , 1.026842 , 0.001394 ,  12
   6.4031 , 1.027211 , 0.001394 ,  13
   6.4031 , 1.026892 , 0.001394 ,  14
   6.4031 , 1.026921 , 0.001394 ,  15
   6.4031 , 1.026916 , 0.001394 ,  16
   6.4031 , 1.027079 , 0.001394 ,  17
   6.4031 , 1.027257 , 0.001394 ,  18
   6.4031 , 1.027092 , 0.001394 ,  19
   6.4031 , 1.027224 , 0.001394 ,  20
   6.4031 , 1.026986 , 0.001394 ,  21
   6.4031 , 1.026954 , 0.001394 ,  22
   6.4031 , 1.027089 , 0.001394 ,  23
   6.4031 , 1.026902 , 0.001394 ,  24
   6.4031 , 1.027098 , 0.001394 ,  25
   6.4031 , 1.026976 , 0.001394 ,  26
   6.4031 , 1.027176 , 0.001394 ,  27
   6.4031 , 1.027091 , 0.001394 ,  28
   6.4031 , 1.026795 , 0.001394 ,  29
   6.4031 , 1.026996 , 0.001394 ,  30
   6.4031 , 1.026956 , 0.001394 ,  31
   6.4031 , 1.027093 , 0.001394 ,  32
   6.4031 , 1.027100 , 0.001394 ,  33
   6.4031 , 1.026960 , 0.001394 ,  34
   6.4031 , 1.027015 , 0.001394 ,  35
   6.4031 , 1.026884 , 0.001394 ,  36
   6.4031 , 1.026969 , 0.001394 ,  37
   6.4031 , 1.027076 , 0.001394 ,  38
   6.4031 , 1.026808 , 0.001394 ,  39
   6.4031 , 1.027098 , 0.001394 ,  40
   6.4031 , 1.027174 , 0.001394 ,  41
   6.4031 , 1.026887 , 0.001394 ,  42
   6.4031 , 1.027000 , 0.001394 ,  43
   6.4031 , 1.026857 , 0.001394 ,  44
   6.4031 , 1.027002 , 0.001394 ,  45
   6.4031 , 1.027053 , 0.001394 ,  46
   6.4031 , 1.027015 , 0.001394 ,  47
   6.4031 , 1.027162 , 0.001394 ,  48
   6.4031 , 1.027079 , 0.001394 ,  49
   6.4031 , 1.027041 , 0.001394 ,  50
   6.4031 , 1.026882 , 0.001394 ,  51
   6.4031 , 1.027122 , 0.001394 ,  52
   6.4031 , 1.027176 , 0.001394 ,  53
   6.4031 , 1.027110 , 0.001394 ,  54
   6.4031 , 1.027009 , 0.001394 ,  55
   6.4031 , 1.026933 , 0.001394 ,  56
   6.4031 , 1.027459 , 0.001394 ,  57
   6.4031 , 1.027087 , 0.001394 ,  58
   6.4031 , 1.026938 , 0.001394 ,  59
   6.4031 , 1.026879 , 0.001394 ,  60
   6.4031 , 1.026948 , 0.001394 ,  61
   6.4031 , 1.027121 , 0.001394 ,  62
   6.4031 , 1.027347 , 0.001394 ,  63
   6.4031 , 1.027103 , 0.001394 ,  64
   6.4031 , 1.027297 , 0.001394 ,  65
   6.4031 , 1.027070 , 0.001394 ,  66
   6.4031 , 1.027183 , 0.001394 ,  67
   6.4031 , 1.027317 , 0.001394 ,  68
   6.4031 , 1.027250 , 0.001394 ,  69
   6.4031 , 1.027067 , 0.001394 ,  70
   6.4031 , 1.027004 , 0.001394 ,  71
   6.4031 , 1.027154 , 0.001394 ,  72
   6.4031 , 1.026753 , 0.001394 ,  73
   6.4031 , 1.026785 , 0.001394 ,  74
   6.4031 , 1.026885 , 0.001394 ,  75
   6.4031 , 1.027185 , 0.001394 ,  76
   6.4031 , 1.027146 , 0.001394 ,  77
   6.4031 , 1.027067 , 0.001394 ,  78
   6.4031 , 1.027060 , 0.001394 ,  79
   6.4031 , 1.027158 , 0.001394 ,  80
   6.4031 , 1.027093 , 0.001394 ,  81
   6.4031 , 1.026965 , 0.001394 ,  82
   6.4031 , 1.027190 , 0.001394 ,  83
   6.4031 , 1.027203 , 0.001394 ,  84
   6.4031 , 1.026997 , 0.001394 ,  85
   6.4031 , 1.027093 , 0.001394 ,  86
   6.4031 , 1.027192 , 0.001394 ,  87
   6.4031 , 1.026750 , 0.001394 ,  88
   6.4031 , 1.027060 , 0.001394 ,  89
   6.4031 , 1.027042 , 0.001394 ,  90
   6.4031 , 1.027191 , 0.001394 ,  91
   6.4031 , 1.027199 , 0.001394 ,  92
   6.4031 , 1.026972 , 0.001394 ,  93
   6.4031 , 1.027084 , 0.001394 ,  94
   6.4031 , 1.027347 , 0.001394 ,  95
   6.4031 , 1.027014 , 0.001394 ,  96
   6.4031 , 1.026986 , 0.001394 ,  97
   6.4031 , 1.027097 , 0.001394 ,  98
   6.4031 , 1.026871 , 0.001394 ,  99
   6.4031 , 1.027052 , 0.001394 , 100
   6.4807 , 1.032040 , 0.001219 ,   0
   6.4807 , 1.032040 , 0.001219 ,   1
   6.4807 , 1.031963 , 0.001219 ,   2
   6.4807 , 1.032413 , 0.001219 ,   3
   6.4807 , 1.031853 , 0.001219 ,   4
   6.4807 , 1.032100 , 0.001219 ,   5
   6.4807 , 1.031935 , 0.001219 ,   6
   6.4807 , 1.032017 , 0.001219 ,   7
   6.4807 , 1.032167 , 0.001219 ,   8
   6.4807 , 1.032115 , 0.001219 ,   9
   6.4807 , 1.032115 , 0.001219 ,  10
   6.4807 , 1.032275 , 0.001219 ,  11
   6.4807 , 1.031972 , 0.001219 ,  12
   6.4807 , 1.031932 , 0.001219 ,  13
   6.4807 , 1.031950 , 0.001219 ,  14
   6.4807 , 1.031952 , 0.001219 ,  15
   6.4807 , 1.032094 , 0.001219 ,  16
   6.4807 , 1.032075 , 0.001219 ,  17
   6.4807 , 1.032098 , 0.001219 ,  18
   6.4807 , 1.031954 , 0.001219 ,  19
   6.4807 , 1.032089 , 0.001219 ,  20
   6.4807 , 1.032169 , 0.001219 ,  21
   6.4807 , 1.031974 , 0.001219 ,  22
   6.4807 , 1.031891 , 0.001219 ,  23
   6.4807 , 1.032167 , 0.001219 ,  24
   6.4807 , 1.032157 , 0.001219 ,  25
   6.4807 , 1.032076 , 0.001219 ,  26
   6.4807 , 1.032171 , 0.001219 ,  27
   6.4807 , 1.031950 , 0.001219 ,  28
   6.4807 , 1.032094 , 0.001219 ,  29
   6.4807 , 1.031947 , 0.001219 ,  30
   6.4807 , 1.032027 , 0.001219 ,  31
   6.4807 , 1.032218 , 0.001219 ,  32
   6.4807 , 1.032119 , 0.001219 ,  33
   6.4807 , 1.031940 , 0.001219 ,  34
   6.4807 , 1.031871 , 0.001219 ,  35
   6.4807 , 1.032007 , 0.001219 ,  36
   6.4807 , 1.032024 , 0.001219 ,  37
   6.4807 , 1.031943 , 0.001219 ,  38
   6.4807 , 1.031972 , 0.001219 ,  39
   6.4807 , 1.031882 , 0.001219 ,  40
   6.4807 , 1.032186 , 0.001219 ,  41
   6.4807 , 1.032216 , 0.001219 ,  42
   6.4807 , 1.031888 , 0.001219 ,  43
   6.4807 , 1.032024 , 0.001219 ,  44
   6.4807 , 1.031978 , 0.001219 ,  45
   6.4807 , 1.032119 , 0.001219 ,  46
   6.4807 , 1.032217 , 0.001219 ,  47
   6.4807 , 1.031823 , 0.001219 ,  48
   6.4807 , 1.032089 , 0.001219 ,  49
   6.4807 , 1.031897 , 0.001219 ,  50
   6.4807 , 1.031884 , 0.001219 ,  51
   6.4807 , 1.031997 , 0.001219 ,  52
   6.4807 , 1.032288 , 0.001219 ,  53
   6.4807 , 1.031903 , 0.001219 ,  54
   6.4807 , 1.032066 , 0.001219 ,  55
   6.4807 , 1.032237 , 0.001219 ,  56
   6.4807 , 1.032219 , 0.001219 ,  57
   6.4807 , 1.031846 , 0.001219 ,  58
   6.4807 , 1.032047 , 0.001219 ,  59
   6.4807 , 1.031817 , 0.001219 ,  60
   6.4807 , 1.031988 , 0.001219 ,  61
   6.4807 , 1.031998 , 0.001219 ,  62
   6.4807 , 1.032059 , 0.001219 ,  63
   6.4807 , 1.031955 , 0.001219 ,  64
   6.4807 , 1.032159 , 0.001219 ,  65
   6.4807 , 1.032050 , 0.001219 ,  66
   6.4807 , 1.032063 , 0.001219 ,  67
   6.4807 , 1.031873 , 0.001219 ,  68
   6.4807 , 1.032141 , 0.001219 ,  69
   6.4807 , 1.032176 , 0.001219 ,  70
   6.4807 , 1.031929 , 0.001219 ,  71
   6.4807 , 1.031872 , 0.001219 ,  72
   6.4807 , 1.031829 , 0.001219 ,  73
   6.4807 , 1.032064 , 0.001219 ,  74
   6.4807 , 1.032146 , 0.001219 ,  75
   6.4807 , 1.032104 , 0.001219 ,  76
   6.4807 , 1.032018 , 0.001219 ,  77
   6.4807 , 1.031931 , 0.001219 ,  78
   6.4807 , 1.032209 , 0.001219 ,  79
   6.4807 , 1.031915 , 0.001219 ,  80
   6.4807 , 1.031953 , 0.001219 ,  81
   6.4807 , 1.032158 , 0.001219 ,  82
   6.4807 , 1.031943 , 0.001219 ,  83
   6.4807 , 1.032196 , 0.001219 ,  84
   6.4807 , 1.032166 , 0.001219 ,  85
   6.4807 , 1.032064 , 0.001219 ,  86
   6.4807 , 1.031923 , 0.001219 ,  87
   6.4807 , 1.031883 , 0.001219 ,  88
   6.4807 , 1.032036 , 0.001219 ,  89
   6.4807 , 1.031986 , 0.001219 ,  90
   6.4807 , 1.032111 , 0.001219 ,  91
   6.4807 , 1.032086 , 0.001219 ,  92
   6.4807 , 1.031912 , 0.001219 ,  93
   6.4807 , 1.031861 , 0.001219 ,  94
   6.4807 , 1.032138 , 0.001219 ,  95
   6.4807 , 1.032131 , 0.001219 ,  96
   6.4807 , 1.032233 , 0.001219 ,  97
   6.4807 , 1.032049 , 0.001219 ,  98
   6.4807 , 1.032130 , 0.001219 ,  99
   6.4807 , 1.031951 , 0.001219 , 100
   6.5574 , 1.033941 , 0.001342 ,   0
   6.5574 , 1.034129 , 0.001342 ,   1
   6.5574 , 1.034007 , 0.001342 ,   2
   6.5574 , 1.033845 , 0.001342 ,   3
   6.5574 , 1.033787 , 0.001342 ,   4
   6.5574 , 1.033891 , 0.001342 ,   5
   6.5574 , 1.033665 , 0.001342 ,   6
   6.5574 , 1.033907 , 0.001342 ,   7
   6.5574 , 1.033740 , 0.001342 ,   8
   6.5574 , 1.034079 , 0.001342 ,   9
   6.5574 , 1.033899 , 0.001342 ,  10
   6.5574 , 1.034003 , 0.001342 ,  11
   6.5574 , 1.033883 , 0.001342 ,  12
   6.5574 , 1.033982 , 0.001342 ,  13
   6.5574 , 1.033920 , 0.001342 ,  14
   6.5574 , 1.033931 , 0.001342 ,  15
   6.5574 , 1.034067 , 0.001342 ,  16
   6.5574 , 1.033928 , 0.001342 ,  17
   6.5574 , 1.034007 , 0.001342 ,  18
   6.5574 , 1.033896 , 0.001342 ,  19
   6.5574 , 1.034157 , 0.001342 ,  20
   6.5574 , 1.033904 , 0.001342 ,  21
   6.5574 , 1.034068 , 0.001342 ,  22
   6.5574 , 1.033879 , 0.001342 ,  23
   6.5574 , 1.033949 , 0.001342 ,  24
   6.5574 , 1.033780 , 0.001342 ,  25
   6.5574 , 1.034007 , 0.001342 ,  26
   6.5574 , 1.033866 , 0.001342 ,  27
   6.5574 , 1.034033 , 0.001342 ,  28
   6.5574 , 1.033914 , 0.001342 ,  29
   6.5574 , 1.033827 , 0.001342 ,  30
   6.5574 , 1.033907 , 0.001342 ,  31
   6.5574 , 1.034232 , 0.001342 ,  32
   6.5574 , 1.033925 , 0.001342 ,  33
   6.5574 , 1.033646 , 0.001342 ,  34
   6.5574 , 1.033776 , 0.001342 ,  35
   6.5574 , 1.033784 , 0.001342 ,  36
   6.5574 , 1.033832 , 0.001342 ,  37
   6.5574 , 1.034078 , 0.001342 ,  38
   6.5574 , 1.033928 , 0.001342 ,  39
   6.5574 , 1.033893 , 0.001342 ,  40
   6.5574 , 1.033867 , 0.001342 ,  41
   6.5574 , 1.033864 , 0.001342 ,  42
   6.5574 , 1.034032 , 0.001342 ,  43
   6.5574 , 1.033895 , 0.001342 ,  44
   6.5574 , 1.033833 , 0.001342 ,  45
   6.5574 , 1.033827 , 0.001342 ,  46
   6.5574 , 1.033867 , 0.001342 ,  47
   6.5574 , 1.033982 , 0.001342 ,  48
   6.5574 , 1.034055 , 0.001342 ,  49
   6.5574 , 1.033846 , 0.001342 ,  50
   6.5574 , 1.033699 , 0.001342 ,  51
   6.5574 , 1.033931 , 0.001342 ,  52
   6.5574 , 1.033716 , 0.001342 ,  53
   6.5574 , 1.033901 , 0.001342 ,  54
   6.5574 , 1.033947 , 0.001342 ,  55
   6.5574 , 1.033803 , 0.001342 ,  56
   6.5574 , 1.033940 , 0.001342 ,  57
   6.5574 , 1.034144 , 0.001342 ,  58
   6.5574 , 1.034097 , 0.001342 ,  59
   6.5574 , 1.033842 , 0.001342 ,  60
   6.5574 , 1.033813 , 0.001342 ,  61
   6.5574 , 1.033818 , 0.001342 ,  62
   6.5574 , 1.033860 , 0.001342 ,  63
   6.5574 , 1.033836 , 0.001342 ,  64
   6.5574 , 1.034054 , 0.001342 ,  65
   6.5574 , 1.033968 , 0.001342 ,  66
   6.5574 , 1.033948 , 0.001342 ,  67
   6.5574 , 1.033662 , 0.001342 ,  68
   6.5574 , 1.034021 , 0.001342 ,  69
   6.5574 , 1.034253 , 0.001342 ,  70
   6.5574 , 1.033964 , 0.001342 ,  71
   6.5574 , 1.033997 , 0.001342 ,  72
   6.5574 , 1.034074 , 0.001342 ,  73
   6.5574 , 1.034203 , 0.001342 ,  74
   6.5574 , 1.033907 , 0.001342 ,  75
   6.5574 , 1.034053 , 0.001342 ,  76
   6.5574 , 1.033941 , 0.001342 ,  77
   6.5574 , 1.033983 , 0.001342 ,  78
   6.5574 , 1.034192 , 0.001342 ,  79
   6.5574 , 1.033951 , 0.001342 ,  80
   6.5574 , 1.033939 , 0.001342 ,  81
   6.5574 , 1.034274 , 0.001342 ,  82
   6.5574 , 1.033861 , 0.001342 ,  83
   6.5574 , 1.033808 , 0.001342 ,  84
   6.5574 , 1.034015 , 0.001342 ,  85
   6.5574 , 1.033816 , 0.001342 ,  86
   6.5574 , 1.034008 , 0.001342 ,  87
   6.5574 , 1.034164 , 0.001342 ,  88
   6.5574 , 1.033967 , 0.001342 ,  89
   6.5574 , 1.033983 , 0.001342 ,  90
   6.5574 , 1.034265 , 0.001342 ,  91
   6.5574 , 1.034013 , 0.001342 ,  92
   6.5574 , 1.033646 , 0.001342 ,  93
   6.5574 , 1.033986 , 0.001342 ,  94
   6.5574 , 1.033947 , 0.001342 ,  95
   6.5574 , 1.034097 , 0.001342 ,  96
   6.5574 , 1.034061 , 0.001342 ,  97
   6.5574 , 1.033925 , 0.001342 ,  98
   6.5574 , 1.033825 , 0.001342 ,  99
   6.5574 , 1.033828 , 0.001342 , 100
   6.6332 , 1.038314 , 0.001473 ,   0
   6.6332 , 1.038010 , 0.001473 ,   1
   6.6332 , 1.038081 , 0.001473 ,   2
   6.6332 , 1.038326 , 0.001473 ,   3
   6.6332 , 1.038458 , 0.001473 ,   4
   6.6332 , 1.038563 , 0.001473 ,   5
   6.6332 , 1.038434 , 0.001473 ,   6
   6.6332 , 1.038197 , 0.001473 ,   7
   6.6332 , 1.038449 , 0.001473 ,   8
   6.6332 , 1.038317 , 0.001473 ,   9
   6.6332 , 1.038277 , 0.001473 ,  10
   6.6332 , 1.038137 , 0.001473 ,  11
   6.6332 , 1.038169 , 0.001473 ,  12
   6.6332 , 1.038279 , 0.001473 ,  13
   6.6332 , 1.038522 , 0.001473 ,  14
   6.6332 , 1.038162 , 0.001473 ,  15
   6.6332 , 1.038376 , 0.001473 ,  16
   6.6332 , 1.038230 , 0.001473 ,  17
   6.6332 , 1.038414 , 0.001473 ,  18
   6.6332 , 1.038330 , 0.001473 ,  19
   6.6332 , 1.038164 , 0.001473 ,  20
   6.6332 , 1.038206 , 0.001473 ,  21
   6.6332 , 1.038228 , 0.001473 ,  22
   6.6332 , 1.038340 , 0.001473 ,  23
   6.6332 , 1.038183 , 0.001473 ,  24
   6.6332 , 1.038187 , 0.001473 ,  25
   6.6332 , 1.038298 , 0.001473 ,  26
   6.6332 , 1.038479 , 0.001473 ,  27
   6.6332 , 1.038307 , 0.001473 ,  28
   6.6332 , 1.038641 , 0.001473 ,  29
   6.6332 , 1.038428 , 0.001473 ,  30
   6.6332 , 1.037973 , 0.001473 ,  31
   6.6332 , 1.038315 , 0.001473 ,  32
   6.6332 , 1.038215 , 0.001473 ,  33
   6.6332 , 1.038034 , 0.001473 ,  34
   6.6332 , 1.038368 , 0.001473 ,  35
   6.6332 , 1.038231 , 0.001473 ,  36
   6.6332 , 1.038395 , 0.001473 ,  37
   6.6332 , 1.038303 , 0.001473 ,  38
   6.6332 , 1.038302 , 0.001473 ,  39
   6.6332 , 1.038464 , 0.001473 ,  40
   6.6332 , 1.038399 , 0.001473 ,  41
   6.6332 , 1.038123 , 0.001473 ,  42
   6.6332 , 1.038317 , 0.001473 ,  43
   6.6332 , 1.038091 , 0.001473 ,  44
   6.6332 , 1.038361 , 0.001473 ,  45
   6.6332 , 1.038409 , 0.001473 ,  46
   6.6332 , 1.038250 , 0.001473 ,  47
   6.6332 , 1.038246 , 0.001473 ,  48
   6.6332 , 1.038547 , 0.001473 ,  49
   6.6332 , 1.038399 , 0.001473 ,  50
   6.6332 , 1.038327 , 0.001473 ,  51
   6.6332 , 1.038457 , 0.001473 ,  52
   6.6332 , 1.038093 , 0.001473 ,  53
   6.6332 , 1.038470 , 0.001473 ,  54
   6.6332 , 1.038227 , 0.001473 ,  55
   6.6332 , 1.038111 , 0.001473 ,  56
   6.6332 , 1.038292 , 0.001473 ,  57
   6.6332 , 1.038331 , 0.001473 ,  58
   6.6332 , 1.038403 , 0.001473 ,  59
   6.6332 , 1.038139 , 0.001473 ,  60
   6.6332 , 1.038266 , 0.001473 ,  61
   6.6332 , 1.038322 , 0.001473 ,  62
   6.6332 , 1.038225 , 0.001473 ,  63
   6.6332 , 1.038370 , 0.001473 ,  64
   6.6332 , 1.038448 , 0.001473 ,  65
   6.6332 , 1.038370 , 0.001473 ,  66
   6.6332 , 1.038229 , 0.001473 ,  67
   6.6332 , 1.038447 , 0.001473 ,  68
   6.6332 , 1.038417 , 0.001473 ,  69
   6.6332 , 1.038572 , 0.001473 ,  70
   6.6332 , 1.038147 , 0.001473 ,  71
   6.6332 , 1.037996 , 0.001473 ,  72
   6.6332 , 1.038267 , 0.001473 ,  73
   6.6332 , 1.038306 , 0.001473 ,  74
   6.6332 , 1.038009 , 0.001473 ,  75
   6.6332 , 1.038585 , 0.001473 ,  76
   6.6332 , 1.038420 , 0.001473 ,  77
   6.6332 , 1.038563 , 0.001473 ,  78
   6.6332 , 1.038421 , 0.001473 ,  79
   6.6332 , 1.038288 , 0.001473 ,  80
   6.6332 , 1.038248 , 0.001473 ,  81
   6.6332 , 1.038547 , 0.001473 ,  82
   6.6332 , 1.038415 , 0.001473 ,  83
   6.6332 , 1.038394 , 0.001473 ,  84
   6.6332 , 1.038359 , 0.001473 ,  85
   6.6332 , 1.038108 , 0.001473 ,  86
   6.6332 , 1.038324 , 0.001473 ,  87
   6.6332 , 1.038240 , 0.001473 ,  88
   6.6332 , 1.038191 , 0.001473 ,  89
   6.6332 , 1.038243 , 0.001473 ,  90
   6.6332 , 1.038641 , 0.001473 ,  91
   6.6332 , 1.038598 , 0.001473 ,  92
   6.6332 , 1.038159 , 0.001473 ,  93
   6.6332 , 1.038287 , 0.001473 ,  94
   6.6332 , 1.038332 , 0.001473 ,  95
   6.6332 , 1.038386 , 0.001473 ,  96
   6.6332 , 1.038173 , 0.001473 ,  97
   6.6332 , 1.038411 , 0.001473 ,  98
   6.6332 , 1.038293 , 0.001473 ,  99
   6.6332 , 1.038434 , 0.001473 , 100
   6.7082 , 1.044858 , 0.001020 ,   0
   6.7082 , 1.045045 , 0.001020 ,   1
   6.7082 , 1.044949 , 0.001020 ,   2
   6.7082 , 1.044730 , 0.001020 ,   3
   6.7082 , 1.044796 , 0.001020 ,   4
   6.7082 , 1.044795 , 0.001020 ,   5
   6.7082 , 1.044808 , 0.001020 ,   6
   6.7082 , 1.044826 , 0.001020 ,   7
   6.7082 , 1.044913 , 0.001020 ,   8
   6.7082 , 1.044785 , 0.001020 ,   9
   6.7082 , 1.044799 , 0.001020 ,  10
   6.7082 , 1.045060 , 0.001020 ,  11
   6.7082 , 1.044902 , 0.001020 ,  12
   6.7082 , 1.044860 , 0.001020 ,  13
   6.7082 , 1.044778 , 0.001020 ,  14
   6.7082 , 1.045014 , 0.001020 ,  15
   6.7082 , 1.044799 , 0.001020 ,  16
   6.7082 , 1.044953 , 0.001020 ,  17
   6.7082 , 1.044830 , 0.001020 ,  18
   6.7082 , 1.044814 , 0.001020 ,  19
   6.7082 , 1.045142 , 0.001020 ,  20
   6.7082 , 1.044778 , 0.001020 ,  21
   6.7082 , 1.045019 , 0.001020 ,  22
   6.7082 , 1.044726 , 0.001020 ,  23
   6.7082 , 1.044862 , 0.001020 ,  24
   6.7082 , 1.045027 , 0.001020 ,  25
   6.7082 , 1.044882 , 0.001020 ,  26
   6.7082 , 1.044963 , 0.001020 ,  27
   6.7082 , 1.044710 , 0.001020 ,  28
   6.7082 , 1.044837 , 0.001020 ,  29
   6.7082 , 1.044823 , 0.001020 ,  30
   6.7082 , 1.044810 , 0.001020 ,  31
   6.7082 , 1.045029 , 0.001020 ,  32
   6.7082 , 1.044863 , 0.001020 ,  33
   6.7082 , 1.044629 , 0.001020 ,  34
   6.7082 , 1.044892 , 0.001020 ,  35
   6.7082 , 1.044859 , 0.001020 ,  36
   6.7082 , 1.044859 , 0.001020 ,  37
   6.7082 , 1.044923 , 0.001020 ,  38
   6.7082 , 1.044805 , 0.001020 ,  39
   6.7082 , 1.044950 , 0.001020 ,  40
   6.7082 , 1.044899 , 0.001020 ,  41
   6.7082 , 1.044742 , 0.001020 ,  42
   6.7082 , 1.044751 , 0.001020 ,  43
   6.7082 , 1.044806 , 0.001020 ,  44
   6.7082 , 1.044882 , 0.001020 ,  45
   6.7082 , 1.044952 , 0.001020 ,  46
   6.7082 , 1.044911 , 0.001020 ,  47
   6.7082 , 1.044810 , 0.001020 ,  48
   6.7082 , 1.044981 , 0.001020 ,  49
   6.7082 , 1.045106 , 0.001020 ,  50
   6.7082 , 1.044940 , 0.001020 ,  51
   6.7082 , 1.044708 , 0.001020 ,  52
   6.7082 , 1.044906 , 0.001020 ,  53
   6.7082 , 1.044967 , 0.001020 ,  54
   6.7082 , 1.044862 , 0.001020 ,  55
   6.7082 , 1.044874 , 0.001020 ,  56
   6.7082 , 1.045039 , 0.001020 ,  57
   6.7082 , 1.044910 , 0.001020 ,  58
   6.7082 , 1.044893 , 0.001020 ,  59
   6.7082 , 1.044725 , 0.001020 ,  60
   6.7082 , 1.044827 , 0.001020 ,  61
   6.7082 , 1.044870 , 0.001020 ,  62
   6.7082 , 1.044909 , 0.001020 ,  63
   6.7082 , 1.044948 , 0.001020 ,  64
   6.7082 , 1.044739 , 0.001020 ,  65
   6.7082 , 1.044897 , 0.001020 ,  66
   6.7082 , 1.044889 , 0.001020 ,  67
   6.7082 , 1.044740 , 0.001020 ,  68
   6.7082 , 1.044941 , 0.001020 ,  69
   6.7082 , 1.045015 , 0.001020 ,  70
   6.7082 , 1.044785 , 0.001020 ,  71
   6.7082 , 1.044854 , 0.001020 ,  72
   6.7082 , 1.044719 , 0.001020 ,  73
   6.7082 , 1.044887 , 0.001020 ,  74
   6.7082 , 1.044710 , 0.001020 ,  75
   6.7082 , 1.044663 , 0.001020 ,  76
   6.7082 , 1.044761 , 0.001020 ,  77
   6.7082 , 1.044905 , 0.001020 ,  78
   6.7082 , 1.044919 , 0.001020 ,  79
   6.7082 , 1.044849 , 0.001020 ,  80
   6.7082 , 1.044904 , 0.001020 ,  81
   6.7082 , 1.044812 , 0.001020 ,  82
   6.7082 , 1.044737 , 0.001020 ,  83
   6.7082 , 1.044830 , 0.001020 ,  84
   6.7082 , 1.044712 , 0.001020 ,  85
   6.7082 , 1.044784 , 0.001020 ,  86
   6.7082 , 1.044765 , 0.001020 ,  87
   6.7082 , 1.044770 , 0.001020 ,  88
   6.7082 , 1.044846 , 0.001020 ,  89
   6.7082 , 1.044866 , 0.001020 ,  90
   6.7082 , 1.044930 , 0.001020 ,  91
   6.7082 , 1.044847 , 0.001020 ,  92
   6.7082 , 1.044946 , 0.001020 ,  93
   6.7082 , 1.044762 , 0.001020 ,  94
   6.7082 , 1.044777 , 0.001020 ,  95
   6.7082 , 1.044869 , 0.001020 ,  96
   6.7082 , 1.044799 , 0.001020 ,  97
   6.7082 , 1.044996 , 0.001020 ,  98
   6.7082 , 1.044621 , 0.001020 ,  99
   6.7082 , 1.044755 , 0.001020 , 100
   6.7823 , 1.046603 , 0.001363 ,   0
   6.7823 , 1.046584 , 0.001363 ,   1
   6.7823 , 1.046498 , 0.001363 ,   2
   6.7823 , 1.046651 , 0.001363 ,   3
   6.7823 , 1.046745 , 0.001363 ,   4
   6.7823 , 1.046703 , 0.001363 ,   5
   6.7823 , 1.046573 , 0.001363 ,   6
   6.7823 , 1.046657 , 0.001363 ,   7
   6.7823 , 1.046502 , 0.001363 ,   8
   6.7823 , 1.046508 , 0.001363 ,   9
   6.7823 , 1.046542 , 0.001363 ,  10
   6.7823 , 1.046507 , 0.001363 ,  11
   6.7823 , 1.046648 , 0.001363 ,  12
   6.7823 , 1.046605 , 0.001363 ,  13
   6.7823 , 1.046859 , 0.001363 ,  14
   6.7823 , 1.046680 , 0.001363 ,  15
   6.7823 , 1.046499 , 0.001363 ,  16
   6.7823 , 1.046755 , 0.001363 ,  17
   6.7823 , 1.046734 , 0.001363 ,  18
   6.7823 , 1.046410 , 0.001363 ,  19
   6.7823 , 1.046698 , 0.001363 ,  20
   6.7823 , 1.046638 , 0.001363 ,  21
   6.7823 , 1.046408 , 0.001363 ,  22
   6.7823 , 1.046361 , 0.001363 ,  23
   6.7823 , 1.046475 , 0.001363 ,  24
   6.7823 , 1.046777 , 0.001363 ,  25
   6.7823 , 1.046517 , 0.001363 ,  26
   6.7823 , 1.046815 , 0.001363 ,  27
   6.7823 , 1.046592 , 0.001363 ,  28
   6.7823 , 1.046584 , 0.001363 ,  29
   6.7823 , 1.046609 , 0.001363 ,  30
   6.7823 , 1.046602 , 0.001363 ,  31
   6.7823 , 1.046865 , 0.001363 ,  32
   6.7823 , 1.046544 , 0.001363 ,  33
   6.7823 , 1.046814 , 0.001363 ,  34
   6.7823 , 1.046749 , 0.001363 ,  35
   6.7823 , 1.046558 , 0.001363 ,  36
   6.7823 , 1.046702 , 0.001363 ,  37
   6.7823 , 1.046777 , 0.001363 ,  38
   6.7823 , 1.046599 , 0.001363 ,  39
   6.7823 , 1.046620 , 0.001363 ,  40
   6.7823 , 1.046632 , 0.001363 ,  41
   6.7823 , 1.046128 , 0.001363 ,  42
   6.7823 , 1.046520 , 0.001363 ,  43
   6.7823 , 1.046529 , 0.001363 ,  44
   6.7823 , 1.046531 , 0.001363 ,  45
   6.7823 , 1.046835 , 0.001363 ,  46
   6.7823 , 1.046731 , 0.001363 ,  47
   6.7823 , 1.046529 , 0.001363 ,  48
   6.7823 , 1.046621 , 0.001363 ,  49
   6.7823 , 1.046364 , 0.001363 ,  50
   6.7823 , 1.046867 , 0.001363 ,  51
   6.7823 , 1.046582 , 0.001363 ,  52
   6.7823 , 1.046807 , 0.001363 ,  53
   6.7823 , 1.046521 , 0.001363 ,  54
   6.7823 , 1.046525 , 0.001363 ,  55
   6.7823 , 1.046662 , 0.001363 ,  56
   6.7823 , 1.046809 , 0.001363 ,  57
   6.7823 , 1.046531 , 0.001363 ,  58
   6.7823 , 1.046536 , 0.001363 ,  59
   6.7823 , 1.046481 , 0.001363 ,  60
   6.7823 , 1.046443 , 0.001363 ,  61
   6.7823 , 1.046651 , 0.001363 ,  62
   6.7823 , 1.046538 , 0.001363 ,  63
   6.7823 , 1.046742 , 0.001363 ,  64
   6.7823 , 1.046559 , 0.001363 ,  65
   6.7823 , 1.046645 , 0.001363 ,  66
   6.7823 , 1.046805 , 0.001363 ,  67
   6.7823 , 1.046499 , 0.001363 ,  68
   6.7823 , 1.046620 , 0.001363 ,  69
   6.7823 , 1.046922 , 0.001363 ,  70
   6.7823 , 1.046409 , 0.001363 ,  71
   6.7823 , 1.046565 , 0.001363 ,  72
   6.7823 , 1.046581 , 0.001363 ,  73
   6.7823 , 1.046734 , 0.001363 ,  74
   6.7823 , 1.046557 , 0.001363 ,  75
   6.7823 , 1.046763 , 0.001363 ,  76
   6.7823 , 1.046687 , 0.001363 ,  77
   6.7823 , 1.046535 , 0.001363 ,  78
   6.7823 , 1.046556 , 0.001363 ,  79
   6.7823 , 1.046779 , 0.001363 ,  80
   6.7823 , 1.046535 , 0.001363 ,  81
   6.7823 , 1.046566 , 0.001363 ,  82
   6.7823 , 1.046448 , 0.001363 ,  83
   6.7823 , 1.046581 , 0.001363 ,  84
   6.7823 , 1.046580 , 0.001363 ,  85
   6.7823 , 1.046440 , 0.001363 ,  86
   6.7823 , 1.046560 , 0.001363 ,  87
   6.7823 , 1.046427 , 0.001363 ,  88
   6.7823 , 1.046490 , 0.001363 ,  89
   6.7823 , 1.046659 , 0.001363 ,  90
   6.7823 , 1.046550 , 0.001363 ,  91
   6.7823 , 1.046670 , 0.001363 ,  92
   6.7823 , 1.046423 , 0.001363 ,  93
   6.7823 , 1.046538 , 0.001363 ,  94
   6.7823 , 1.046807 , 0.001363 ,  95
   6.7823 , 1.046599 , 0.001363 ,  96
   6.7823 , 1.046418 , 0.001363 ,  97
   6.7823 , 1.046721 , 0.001363 ,  98
   6.7823 , 1.046353 , 0.001363 ,  99
   6.7823 , 1.046469 , 0.001363 , 100
   6.9282 , 1.052512 , 0.001930 ,   0
   6.9282 , 1.052327 , 0.001930 ,   1
   6.9282 , 1.052712 , 0.001930 ,   2
   6.9282 , 1.053011 , 0.001930 ,   3
   6.9282 , 1.052240 , 0.001930 ,   4
   6.9282 , 1.052323 , 0.001930 ,   5
   6.9282 , 1.052560 , 0.001930 ,   6
   6.9282 , 1.052614 , 0.001930 ,   7
   6.9282 , 1.052591 , 0.001930 ,   8
   6.9282 , 1.052847 , 0.001930 ,   9
   6.9282 , 1.052365 , 0.001930 ,  10
   6.9282 , 1.052577 , 0.001930 ,  11
   6.9282 , 1.052341 , 0.001930 ,  12
   6.9282 , 1.052366 , 0.001930 ,  13
   6.9282 , 1.052480 , 0.001930 ,  14
   6.9282 , 1.052514 , 0.001930 ,  15
   6.9282 , 1.052749 , 0.001930 ,  16
   6.9282 , 1.052463 , 0.001930 ,  17
   6.9282 , 1.052270 , 0.001930 ,  18
   6.9282 , 1.052684 , 0.001930 ,  19
   6.9282 , 1.052519 , 0.001930 ,  20
   6.9282 , 1.052472 , 0.001930 ,  21
   6.9282 , 1.052685 , 0.001930 ,  22
   6.9282 , 1.052305 , 0.001930 ,  23
   6.9282 , 1.052314 , 0.001930 ,  24
   6.9282 , 1.052562 , 0.001930 ,  25
   6.9282 , 1.051976 , 0.001930 ,  26
   6.9282 , 1.053044 , 0.001930 ,  27
   6.9282 , 1.052338 , 0.001930 ,  28
   6.9282 , 1.052450 , 0.001930 ,  29
   6.9282 , 1.052724 , 0.001930 ,  30
   6.9282 , 1.052935 , 0.001930 ,  31
   6.9282 , 1.052280 , 0.001930 ,  32
   6.9282 , 1.052516 , 0.001930 ,  33
   6.9282 , 1.052528 , 0.001930 ,  34
   6.9282 , 1.052639 , 0.001930 ,  35
   6.9282 , 1.052606 , 0.001930 ,  36
   6.9282 , 1.052495 , 0.001930 ,  37
   6.9282 , 1.052509 , 0.001930 ,  38
   6.9282 , 1.052362 , 0.001930 ,  39
   6.9282 , 1.052727 , 0.001930 ,  40
   6.9282 , 1.052572 , 0.001930 ,  41
   6.9282 , 1.052463 , 0.001930 ,  42
   6.9282 , 1.052618 , 0.001930 ,  43
   6.9282 , 1.052515 , 0.001930 ,  44
   6.9282 , 1.052566 , 0.001930 ,  45
   6.9282 , 1.052547 , 0.001930 ,  46
   6.9282 , 1.052522 , 0.001930 ,  47
   6.9282 , 1.052573 , 0.001930 ,  48
   6.9282 , 1.052152 , 0.001930 ,  49
   6.9282 , 1.052525 , 0.001930 ,  50
   6.9282 , 1.052304 , 0.001930 ,  51
   6.9282 , 1.052988 , 0.001930 ,  52
   6.9282 , 1.052384 , 0.001930 ,  53
   6.9282 , 1.052209 , 0.001930 ,  54
   6.9282 , 1.052699 , 0.001930 ,  55
   6.9282 , 1.052518 , 0.001930 ,  56
   6.9282 , 1.052557 , 0.001930 ,  57
   6.9282 , 1.052734 , 0.001930 ,  58
   6.9282 , 1.052690 , 0.001930 ,  59
   6.9282 , 1.052451 , 0.001930 ,  60
   6.9282 , 1.052548 , 0.001930 ,  61
   6.9282 , 1.052432 , 0.001930 ,  62
   6.9282 , 1.052758 , 0.001930 ,  63
   6.9282 , 1.052394 , 0.001930 ,  64
   6.9282 , 1.052371 , 0.001930 ,  65
   6.9282 , 1.052589 , 0.001930 ,  66
   6.9282 , 1.052652 , 0.001930 ,  67
   6.9282 , 1.052331 , 0.001930 ,  68
   6.9282 , 1.052567 , 0.001930 ,  69
   6.9282 , 1.052475 , 0.001930 ,  70
   6.9282 , 1.052784 , 0.001930 ,  71
   6.9282 , 1.052602 , 0.001930 ,  72
   6.9282 , 1.052350 , 0.001930 ,  73
   6.9282 , 1.052702 , 0.001930 ,  74
   6.9282 , 1.052284 , 0.001930 ,  75
   6.9282 , 1.052623 , 0.001930 ,  76
   6.9282 , 1.052280 , 0.001930 ,  77
   6.9282 , 1.052758 , 0.001930 ,  78
   6.9282 , 1.052577 , 0.001930 ,  79
   6.9282 , 1.052313 , 0.001930 ,  80
   6.9282 , 1.052625 , 0.001930 ,  81
   6.9282 , 1.052771 , 0.001930 ,  82
   6.9282 , 1.052510 , 0.001930 ,  83
   6.9282 , 1.052437 , 0.001930 ,  84
   6.9282 , 1.052838 , 0.001930 ,  85
   6.9282 , 1.052370 , 0.001930 ,  86
   6.9282 , 1.052446 , 0.001930 ,  87
   6.9282 , 1.052667 , 0.001930 ,  88
   6.9282 , 1.052502 , 0.001930 ,  89
   6.9282 , 1.052264 , 0.001930 ,  90
   6.9282 , 1.052351 , 0.001930 ,  91
   6.9282 , 1.052575 , 0.001930 ,  92
   6.9282 , 1.052297 , 0.001930 ,  93
   6.9282 , 1.052466 , 0.001930 ,  94
   6.9282 , 1.052126 , 0.001930 ,  95
   6.9282 , 1.052448 , 0.001930 ,  96
   6.9282 , 1.052208 , 0.001930 ,  97
   6.9282 , 1.052427 , 0.001930 ,  98
   6.9282 , 1.052378 , 0.001930 ,  99
   6.9282 , 1.052439 , 0.001930 , 100
   7.0000 , 1.057630 , 0.001301 ,   0
   7.0000 , 1.057860 , 0.001301 ,   1
   7.0000 , 1.057414 , 0.001301 ,   2
   7.0000 , 1.057692 , 0.001301 ,   3
   7.0000 , 1.057675 , 0.001301 ,   4
   7.0000 , 1.057546 , 0.001301 ,   5
   7.0000 , 1.057487 , 0.001301 ,   6
   7.0000 , 1.057648 , 0.001301 ,   7
   7.0000 , 1.057423 , 0.001301 ,   8
   7.0000 , 1.057720 , 0.001301 ,   9
   7.0000 , 1.057622 , 0.001301 ,  10
   7.0000 , 1.057629 , 0.001301 ,  11
   7.0000 , 1.057491 , 0.001301 ,  12
   7.0000 , 1.057676 , 0.001301 ,  13
   7.0000 , 1.057689 , 0.001301 ,  14
   7.0000 , 1.057679 , 0.001301 ,  15
   7.0000 , 1.057546 , 0.001301 ,  16
   7.0000 , 1.057710 , 0.001301 ,  17
   7.0000 , 1.057753 , 0.001301 ,  18
   7.0000 , 1.057749 , 0.001301 ,  19
   7.0000 , 1.057681 , 0.001301 ,  20
   7.0000 , 1.057600 , 0.001301 ,  21
   7.0000 , 1.057653 , 0.001301 ,  22
   7.0000 , 1.057321 , 0.001301 ,  23
   7.0000 , 1.057574 , 0.001301 ,  24
   7.0000 , 1.057683 , 0.001301 ,  25
   7.0000 , 1.057510 , 0.001301 ,  26
   7.0000 , 1.057898 , 0.001301 ,  27
   7.0000 , 1.057763 , 0.001301 ,  28
   7.0000 , 1.057631 , 0.001301 ,  29
   7.0000 , 1.057719 , 0.001301 ,  30
   7.0000 , 1.057656 , 0.001301 ,  31
   7.0000 , 1.057742 , 0.001301 ,  32
   7.0000 , 1.057668 , 0.001301 ,  33
   7.0000 , 1.057540 , 0.001301 ,  34
   7.0000 , 1.057509 , 0.001301 ,  35
   7.0000 , 1.057567 , 0.001301 ,  36
   7.0000 , 1.057661 , 0.001301 ,  37
   7.0000 , 1.057787 , 0.001301 ,  38
   7.0000 , 1.058065 , 0.001301 ,  39
   7.0000 , 1.057733 , 0.001301 ,  40
   7.0000 , 1.057372 , 0.001301 ,  41
   7.0000 , 1.057558 , 0.001301 ,  42
   7.0000 , 1.057677 , 0.001301 ,  43
   7.0000 , 1.057610 , 0.001301 ,  44
   7.0000 , 1.057634 , 0.001301 ,  45
   7.0000 , 1.057439 , 0.001301 ,  46
   7.0000 , 1.057658 , 0.001301 ,  47
   7.0000 , 1.057536 , 0.001301 ,  48
   7.0000 , 1.057628 , 0.001301 ,  49
   7.0000 , 1.057675 , 0.001301 ,  50
   7.0000 , 1.057567 , 0.001301 ,  51
   7.0000 , 1.057799 , 0.001301 ,  52
   7.0000 , 1.057557 , 0.001301 ,  53
   7.0000 , 1.057543 , 0.001301 ,  54
   7.0000 , 1.057615 , 0.001301 ,  55
   7.0000 , 1.057523 , 0.001301 ,  56
   7.0000 , 1.057833 , 0.001301 ,  57
   7.0000 , 1.057455 , 0.001301 ,  58
   7.0000 , 1.057458 , 0.001301 ,  59
   7.0000 , 1.057647 , 0.001301 ,  60
   7.0000 , 1.057764 , 0.001301 ,  61
   7.0000 , 1.057696 , 0.001301 ,  62
   7.0000 , 1.057742 , 0.001301 ,  63
   7.0000 , 1.057835 , 0.001301 ,  64
   7.0000 , 1.057526 , 0.001301 ,  65
   7.0000 , 1.057600 , 0.001301 ,  66
   7.0000 , 1.057644 , 0.001301 ,  67
   7.0000 , 1.057868 , 0.001301 ,  68
   7.0000 , 1.057777 , 0.001301 ,  69
   7.0000 , 1.057654 , 0.001301 ,  70
   7.0000 , 1.057638 , 0.001301 ,  71
   7.0000 , 1.057567 , 0.001301 ,  72
   7.0000 , 1.057615 , 0.001301 ,  73
   7.0000 , 1.057794 , 0.001301 ,  74
   7.0000 , 1.057483 , 0.001301 ,  75
   7.0000 , 1.057516 , 0.001301 ,  76
   7.0000 , 1.057619 , 0.001301 ,  77
   7.0000 , 1.057524 , 0.001301 ,  78
   7.0000 , 1.057559 , 0.001301 ,  79
   7.0000 , 1.057368 , 0.001301 ,  80
   7.0000 , 1.057304 , 0.001301 ,  81
   7.0000 , 1.057609 , 0.001301 ,  82
   7.0000 , 1.057557 , 0.001301 ,  83
   7.0000 , 1.057643 , 0.001301 ,  84
   7.0000 , 1.057496 , 0.001301 ,  85
   7.0000 , 1.057551 , 0.001301 ,  86
   7.0000 , 1.057826 , 0.001301 ,  87
   7.0000 , 1.057503 , 0.001301 ,  88
   7.0000 , 1.057650 , 0.001301 ,  89
   7.0000 , 1.057754 , 0.001301 ,  90
   7.0000 , 1.057712 , 0.001301 ,  91
   7.0000 , 1.057559 , 0.001301 ,  92
   7.0000 , 1.057828 , 0.001301 ,  93
   7.0000 , 1.057867 , 0.001301 ,  94
   7.0000 , 1.057486 , 0.001301 ,  95
   7.0000 , 1.057664 , 0.001301 ,  96
   7.0000 , 1.057632 , 0.001301 ,  97
   7.0000 , 1.057585 , 0.001301 ,  98
   7.0000 , 1.057539 , 0.001301 ,  99
   7.0000 , 1.057541 , 0.001301 , 100
   7.0711 , 1.059903 , 0.001622 ,   0
   7.0711 , 1.060173 , 0.001622 ,   1
   7.0711 , 1.059700 , 0.001622 ,   2
   7.0711 , 1.060021 , 0.001622 ,   3
   7.0711 , 1.059943 , 0.001622 ,   4
   7.0711 , 1.060035 , 0.001622 ,   5
   7.0711 , 1.059845 , 0.001622 ,   6
   7.0711 , 1.059897 , 0.001622 ,   7
   7.0711 , 1.059761 , 0.001622 ,   8
   7.0711 , 1.059931 , 0.001622 ,   9
   7.0711 , 1.059971 , 0.001622 ,  10
   7.0711 , 1.059927 , 0.001622 ,  11
   7.0711 , 1.059717 , 0.001622 ,  12
   7.0711 , 1.059862 , 0.001622 ,  13
   7.0711 , 1.059801 , 0.001622 ,  14
   7.0711 , 1.059716 , 0.001622 ,  15
   7.0711 , 1.059800 , 0.001622 ,  16
   7.0711 , 1.059975 , 0.001622 ,  17
   7.0711 , 1.060438 , 0.001622 ,  18
   7.0711 , 1.060211 , 0.001622 ,  19
   7.0711 , 1.060068 , 0.001622 ,  20
   7.0711 , 1.059840 , 0.001622 ,  21
   7.0711 , 1.060050 , 0.001622 ,  22
   7.0711 , 1.059869 , 0.001622 ,  23
   7.0711 , 1.059896 , 0.001622 ,  24
   7.0711 , 1.060052 , 0.001622 ,  25
   7.0711 , 1.059882 , 0.001622 ,  26
   7.0711 , 1.060171 , 0.001622 ,  27
   7.0711 , 1.059671 , 0.001622 ,  28
   7.0711 , 1.059638 , 0.001622 ,  29
   7.0711 , 1.059805 , 0.001622 ,  30
   7.0711 , 1.059777 , 0.001622 ,  31
   7.0711 , 1.060038 , 0.001622 ,  32
   7.0711 , 1.059872 , 0.001622 ,  33
   7.0711 , 1.059977 , 0.001622 ,  34
   7.0711 , 1.059535 , 0.001622 ,  35
   7.0711 , 1.059780 , 0.001622 ,  36
   7.0711 , 1.059681 , 0.001622 ,  37
   7.0711 , 1.059936 , 0.001622 ,  38
   7.0711 , 1.059973 , 0.001622 ,  39
   7.0711 , 1.060002 , 0.001622 ,  40
   7.0711 , 1.059601 , 0.001622 ,  41
   7.0711 , 1.059829 , 0.001622 ,  42
   7.0711 , 1.059768 , 0.001622 ,  43
   7.0711 , 1.059611 , 0.001622 ,  44
   7.0711 , 1.059894 , 0.001622 ,  45
   7.0711 , 1.059710 , 0.001622 ,  46
   7.0711 , 1.060096 , 0.001622 ,  47
   7.0711 , 1.060077 , 0.001622 ,  48
   7.0711 , 1.059974 , 0.001622 ,  49
   7.0711 , 1.059936 , 0.001622 ,  50
   7.0711 , 1.060068 , 0.001622 ,  51
   7.0711 , 1.059749 , 0.001622 ,  52
   7.0711 , 1.059876 , 0.001622 ,  53
   7.0711 , 1.059951 , 0.001622 ,  54
   7.0711 , 1.059901 , 0.001622 ,  55
   7.0711 , 1.060115 , 0.001622 ,  56
   7.0711 , 1.060122 , 0.001622 ,  57
   7.0711 , 1.059858 , 0.001622 ,  58
   7.0711 , 1.059987 , 0.001622 ,  59
   7.0711 , 1.059619 , 0.001622 ,  60
   7.0711 , 1.059858 , 0.001622 ,  61
   7.0711 , 1.059887 , 0.001622 ,  62
   7.0711 , 1.059843 , 0.001622 ,  63
   7.0711 , 1.060031 , 0.001622 ,  64
   7.0711 , 1.060139 , 0.001622 ,  65
   7.0711 , 1.059907 , 0.001622 ,  66
   7.0711 , 1.059878 , 0.001622 ,  67
   7.0711 , 1.059969 , 0.001622 ,  68
   7.0711 , 1.060020 , 0.001622 ,  69
   7.0711 , 1.059941 , 0.001622 ,  70
   7.0711 , 1.059971 , 0.001622 ,  71
   7.0711 , 1.060020 , 0.001622 ,  72
   7.0711 , 1.059875 , 0.001622 ,  73
   7.0711 , 1.060162 , 0.001622 ,  74
   7.0711 , 1.059492 , 0.001622 ,  75
   7.0711 , 1.059608 , 0.001622 ,  76
   7.0711 , 1.059939 , 0.001622 ,  77
   7.0711 , 1.059870 , 0.001622 ,  78
   7.0711 , 1.059833 , 0.001622 ,  79
   7.0711 , 1.059958 , 0.001622 ,  80
   7.0711 , 1.059856 , 0.001622 ,  81
   7.0711 , 1.059774 , 0.001622 ,  82
   7.0711 , 1.059612 , 0.001622 ,  83
   7.0711 , 1.060120 , 0.001622 ,  84
   7.0711 , 1.059875 , 0.001622 ,  85
   7.0711 , 1.059728 , 0.001622 ,  86
   7.0711 , 1.059979 , 0.001622 ,  87
   7.0711 , 1.059984 , 0.001622 ,  88
   7.0711 , 1.060072 , 0.001622 ,  89
   7.0711 , 1.059873 , 0.001622 ,  90
   7.0711 , 1.059778 , 0.001622 ,  91
   7.0711 , 1.059967 , 0.001622 ,  92
   7.0711 , 1.059894 , 0.001622 ,  93
   7.0711 , 1.060053 , 0.001622 ,  94
   7.0711 , 1.060077 , 0.001622 ,  95
   7.0711 , 1.059810 , 0.001622 ,  96
   7.0711 , 1.059732 , 0.001622 ,  97
   7.0711 , 1.060189 , 0.001622 ,  98
   7.0711 , 1.059821 , 0.001622 ,  99
   7.0711 , 1.059785 , 0.001622 , 100
   7.1414 , 1.062206 , 0.001634 ,   0
   7.1414 , 1.062290 , 0.001634 ,   1
   7.1414 , 1.062307 , 0.001634 ,   2
   7.1414 , 1.062215 , 0.001634 ,   3
   7.1414 , 1.061921 , 0.001634 ,   4
   7.1414 , 1.062193 , 0.001634 ,   5
   7.1414 , 1.062280 , 0.001634 ,   6
   7.1414 , 1.062381 , 0.001634 ,   7
   7.1414 , 1.061993 , 0.001634 ,   8
   7.1414 , 1.062115 , 0.001634 ,   9
   7.1414 , 1.062083 , 0.001634 ,  10
   7.1414 , 1.062248 , 0.001634 ,  11
   7.1414 , 1.062408 , 0.001634 ,  12
   7.1414 , 1.062255 , 0.001634 ,  13
   7.1414 , 1.062170 , 0.001634 ,  14
   7.1414 , 1.062234 , 0.001634 ,  15
   7.1414 , 1.062357 , 0.001634 ,  16
   7.1414 , 1.062221 , 0.001634 ,  17
   7.1414 , 1.062315 , 0.001634 ,  18
   7.1414 , 1.062364 , 0.001634 ,  19
   7.1414 , 1.062307 , 0.001634 ,  20
   7.1414 , 1.062103 , 0.001634 ,  21
   7.1414 , 1.062451 , 0.001634 ,  22
   7.1414 , 1.062299 , 0.001634 ,  23
   7.1414 , 1.062574 , 0.001634 ,  24
   7.1414 , 1.062111 , 0.001634 ,  25
   7.1414 , 1.062338 , 0.001634 ,  26
   7.1414 , 1.062276 , 0.001634 ,  27
   7.1414 , 1.062463 , 0.001634 ,  28
   7.1414 , 1.062156 , 0.001634 ,  29
   7.1414 , 1.061967 , 0.001634 ,  30
   7.1414 , 1.062240 , 0.001634 ,  31
   7.1414 , 1.062408 , 0.001634 ,  32
   7.1414 , 1.062039 , 0.001634 ,  33
   7.1414 , 1.062090 , 0.001634 ,  34
   7.1414 , 1.062237 , 0.001634 ,  35
   7.1414 , 1.062031 , 0.001634 ,  36
   7.1414 , 1.062271 , 0.001634 ,  37
   7.1414 , 1.062377 , 0.001634 ,  38
   7.1414 , 1.062099 , 0.001634 ,  39
   7.1414 , 1.062113 , 0.001634 ,  40
   7.1414 , 1.062126 , 0.001634 ,  41
   7.1414 , 1.062384 , 0.001634 ,  42
   7.1414 , 1.062220 , 0.001634 ,  43
   7.1414 , 1.062248 , 0.001634 ,  44
   7.1414 , 1.062125 , 0.001634 ,  45
   7.1414 , 1.062227 , 0.001634 ,  46
   7.1414 , 1.062386 , 0.001634 ,  47
   7.1414 , 1.061839 , 0.001634 ,  48
   7.1414 , 1.062345 , 0.001634 ,  49
   7.1414 , 1.062020 , 0.001634 ,  50
   7.1414 , 1.062151 , 0.001634 ,  51
   7.1414 , 1.062308 , 0.001634 ,  52
   7.1414 , 1.062319 , 0.001634 ,  53
   7.1414 , 1.062142 , 0.001634 ,  54
   7.1414 , 1.061954 , 0.001634 ,  55
   7.1414 , 1.062079 , 0.001634 ,  56
   7.1414 , 1.062325 , 0.001634 ,  57
   7.1414 , 1.062090 , 0.001634 ,  58
   7.1414 , 1.061978 , 0.001634 ,  59
   7.1414 , 1.061745 , 0.001634 ,  60
   7.1414 , 1.062365 , 0.001634 ,  61
   7.1414 , 1.062157 , 0.001634 ,  62
   7.1414 , 1.061973 , 0.001634 ,  63
   7.1414 , 1.062387 , 0.001634 ,  64
   7.1414 , 1.062220 , 0.001634 ,  65
   7.1414 , 1.062533 , 0.001634 ,  66
   7.1414 , 1.062357 , 0.001634 ,  67
   7.1414 , 1.061979 , 0.001634 ,  68
   7.1414 , 1.062094 , 0.001634 ,  69
   7.1414 , 1.061983 , 0.001634 ,  70
   7.1414 , 1.061877 , 0.001634 ,  71
   7.1414 , 1.062169 , 0.001634 ,  72
   7.1414 , 1.062192 , 0.001634 ,  73
   7.1414 , 1.062240 , 0.001634 ,  74
   7.1414 , 1.062071 , 0.001634 ,  75
   7.1414 , 1.062255 , 0.001634 ,  76
   7.1414 , 1.062019 , 0.001634 ,  77
   7.1414 , 1.062236 , 0.001634 ,  78
   7.1414 , 1.062124 , 0.001634 ,  79
   7.1414 , 1.062516 , 0.001634 ,  80
   7.1414 , 1.062085 , 0.001634 ,  81
   7.1414 , 1.062466 , 0.001634 ,  82
   7.1414 , 1.062404 , 0.001634 ,  83
   7.1414 , 1.062320 , 0.001634 ,  84
   7.1414 , 1.061993 , 0.001634 ,  85
   7.1414 , 1.062204 , 0.001634 ,  86
   7.1414 , 1.062302 , 0.001634 ,  87
   7.1414 , 1.061982 , 0.001634 ,  88
   7.1414 , 1.062221 , 0.001634 ,  89
   7.1414 , 1.062571 , 0.001634 ,  90
   7.1414 , 1.062209 , 0.001634 ,  91
   7.1414 , 1.062258 , 0.001634 ,  92
   7.1414 , 1.062240 , 0.001634 ,  93
   7.1414 , 1.062188 , 0.001634 ,  94
   7.1414 , 1.062023 , 0.001634 ,  95
   7.1414 , 1.062358 , 0.001634 ,  96
   7.1414 , 1.062273 , 0.001634 ,  97
   7.1414 , 1.061946 , 0.001634 ,  98
   7.1414 , 1.062142 , 0.001634 ,  99
   7.1414 , 1.062249 , 0.001634 , 100
   7.2111 , 1.065843 , 0.001612 ,   0
   7.2111 , 1.065826 , 0.001612 ,   1
   7.2111 , 1.066163 , 0.001612 ,   2
   7.2111 , 1.065819 , 0.001612 ,   3
   7.2111 , 1.066173 , 0.001612 ,   4
   7.2111 , 1.065829 , 0.001612 ,   5
   7.2111 , 1.065703 , 0.001612 ,   6
   7.2111 , 1.065700 , 0.001612 ,   7
   7.2111 , 1.065844 , 0.001612 ,   8
   7.2111 , 1.065633 , 0.001612 ,   9
   7.2111 , 1.065864 , 0.001612 ,  10
   7.2111 , 1.066077 , 0.001612 ,  11
   7.2111 , 1.065649 , 0.001612 ,  12
   7.2111 , 1.065560 , 0.001612 ,  13
   7.2111 , 1.065798 , 0.001612 ,  14
   7.2111 , 1.065923 , 0.001612 ,  15
   7.2111 , 1.065986 , 0.001612 ,  16
   7.2111 , 1.065852 , 0.001612 ,  17
   7.2111 , 1.065877 , 0.001612 ,  18
   7.2111 , 1.065633 , 0.001612 ,  19
   7.2111 , 1.065917 , 0.001612 ,  20
   7.2111 , 1.066066 , 0.001612 ,  21
   7.2111 , 1.065762 , 0.001612 ,  22
   7.2111 , 1.065881 , 0.001612 ,  23
   7.2111 , 1.065760 , 0.001612 ,  24
   7.2111 , 1.065915 , 0.001612 ,  25
   7.2111 , 1.065812 , 0.001612 ,  26
   7.2111 , 1.066088 , 0.001612 ,  27
   7.2111 , 1.065747 , 0.001612 ,  28
   7.2111 , 1.065698 , 0.001612 ,  29
   7.2111 , 1.065926 , 0.001612 ,  30
   7.2111 , 1.066005 , 0.001612 ,  31
   7.2111 , 1.065982 , 0.001612 ,  32
   7.2111 , 1.065996 , 0.001612 ,  33
   7.2111 , 1.065670 , 0.001612 ,  34
   7.2111 , 1.065766 , 0.001612 ,  35
   7.2111 , 1.065643 , 0.001612 ,  36
   7.2111 , 1.065901 , 0.001612 ,  37
   7.2111 , 1.065975 , 0.001612 ,  38
   7.2111 , 1.065643 , 0.001612 ,  39
   7.2111 , 1.065752 , 0.001612 ,  40
   7.2111 , 1.065828 , 0.001612 ,  41
   7.2111 , 1.065653 , 0.001612 ,  42
   7.2111 , 1.065790 , 0.001612 ,  43
   7.2111 , 1.066000 , 0.001612 ,  44
   7.2111 , 1.066129 , 0.001612 ,  45
   7.2111 , 1.066255 , 0.001612 ,  46
   7.2111 , 1.065836 , 0.001612 ,  47
   7.2111 , 1.065827 , 0.001612 ,  48
   7.2111 , 1.065869 , 0.001612 ,  49
   7.2111 , 1.065529 , 0.001612 ,  50
   7.2111 , 1.065890 , 0.001612 ,  51
   7.2111 , 1.065844 , 0.001612 ,  52
   7.2111 , 1.065737 , 0.001612 ,  53
   7.2111 , 1.065946 , 0.001612 ,  54
   7.2111 , 1.065986 , 0.001612 ,  55
   7.2111 , 1.065763 , 0.001612 ,  56
   7.2111 , 1.065967 , 0.001612 ,  57
   7.2111 , 1.065791 , 0.001612 ,  58
   7.2111 , 1.065524 , 0.001612 ,  59
   7.2111 , 1.065745 , 0.001612 ,  60
   7.2111 , 1.066336 , 0.001612 ,  61
   7.2111 , 1.065677 , 0.001612 ,  62
   7.2111 , 1.065836 , 0.001612 ,  63
   7.2111 , 1.066183 , 0.001612 ,  64
   7.2111 , 1.065584 , 0.001612 ,  65
   7.2111 , 1.065855 , 0.001612 ,  66
   7.2111 , 1.065955 , 0.001612 ,  67
   7.2111 , 1.065874 , 0.001612 ,  68
   7.2111 , 1.066173 , 0.001612 ,  69
   7.2111 , 1.065739 , 0.001612 ,  70
   7.2111 , 1.065759 , 0.001612 ,  71
   7.2111 , 1.065746 , 0.001612 ,  72
   7.2111 , 1.065739 , 0.001612 ,  73
   7.2111 , 1.065930 , 0.001612 ,  74
   7.2111 , 1.065781 , 0.001612 ,  75
   7.2111 , 1.065722 , 0.001612 ,  76
   7.2111 , 1.065965 , 0.001612 ,  77
   7.2111 , 1.065857 , 0.001612 ,  78
   7.2111 , 1.065714 , 0.001612 ,  79
   7.2111 , 1.065673 , 0.001612 ,  80
   7.2111 , 1.065702 , 0.001612 ,  81
   7.2111 , 1.065747 , 0.001612 ,  82
   7.2111 , 1.065659 , 0.001612 ,  83
   7.2111 , 1.065937 , 0.001612 ,  84
   7.2111 , 1.065735 , 0.001612 ,  85
   7.2111 , 1.066021 , 0.001612 ,  86
   7.2111 , 1.065945 , 0.001612 ,  87
   7.2111 , 1.065624 , 0.001612 ,  88
   7.2111 , 1.065680 , 0.001612 ,  89
   7.2111 , 1.065904 , 0.001612 ,  90
   7.2111 , 1.065878 , 0.001612 ,  91
   7.2111 , 1.065805 , 0.001612 ,  92
   7.2111 , 1.065719 , 0.001612 ,  93
   7.2111 , 1.065973 , 0.001612 ,  94
   7.2111 , 1.065977 , 0.001612 ,  95
   7.2111 , 1.066030 , 0.001612 ,  96
   7.2111 , 1.065655 , 0.001612 ,  97
   7.2111 , 1.065656 , 0.001612 ,  98
   7.2111 , 1.065764 , 0.001612 ,  99
   7.2111 , 1.065922 , 0.001612 , 100
   7.2801 , 1.069623 , 0.001864 ,   0
   7.2801 , 1.069525 , 0.001864 ,   1
   7.2801 , 1.069790 , 0.001864 ,   2
   7.2801 , 1.069487 , 0.001864 ,   3
   7.2801 , 1.069755 , 0.001864 ,   4
   7.2801 , 1.069705 , 0.001864 ,   5
   7.2801 , 1.069574 , 0.001864 ,   6
   7.2801 , 1.069528 , 0.001864 ,   7
   7.2801 , 1.069479 , 0.001864 ,   8
   7.2801 , 1.069606 , 0.001864 ,   9
   7.2801 , 1.069646 , 0.001864 ,  10
   7.2801 , 1.069474 , 0.001864 ,  11
   7.2801 , 1.069628 , 0.001864 ,  12
   7.2801 , 1.070047 , 0.001864 ,  13
   7.2801 , 1.069602 , 0.001864 ,  14
   7.2801 , 1.069556 , 0.001864 ,  15
   7.2801 , 1.069426 , 0.001864 ,  16
   7.2801 , 1.069468 , 0.001864 ,  17
   7.2801 , 1.069756 , 0.001864 ,  18
   7.2801 , 1.069580 , 0.001864 ,  19
   7.2801 , 1.069554 , 0.001864 ,  20
   7.2801 , 1.069309 , 0.001864 ,  21
   7.2801 , 1.069711 , 0.001864 ,  22
   7.2801 , 1.069630 , 0.001864 ,  23
   7.2801 , 1.069484 , 0.001864 ,  24
   7.2801 , 1.069977 , 0.001864 ,  25
   7.2801 , 1.069552 , 0.001864 ,  26
   7.2801 , 1.069642 , 0.001864 ,  27
   7.2801 , 1.069722 , 0.001864 ,  28
   7.2801 , 1.069313 , 0.001864 ,  29
   7.2801 , 1.069764 , 0.001864 ,  30
   7.2801 , 1.069434 , 0.001864 ,  31
   7.2801 , 1.069590 , 0.001864 ,  32
   7.2801 , 1.069398 , 0.001864 ,  33
   7.2801 , 1.069450 , 0.001864 ,  34
   7.2801 , 1.069599 , 0.001864 ,  35
   7.2801 , 1.069411 , 0.001864 ,  36
   7.2801 , 1.069473 , 0.001864 ,  37
   7.2801 , 1.069840 , 0.001864 ,  38
   7.2801 , 1.069555 , 0.001864 ,  39
   7.2801 , 1.069495 , 0.001864 ,  40
   7.2801 , 1.069563 , 0.001864 ,  41
   7.2801 , 1.069615 , 0.001864 ,  42
   7.2801 , 1.069670 , 0.001864 ,  43
   7.2801 , 1.069478 , 0.001864 ,  44
   7.2801 , 1.069664 , 0.001864 ,  45
   7.2801 , 1.069832 , 0.001864 ,  46
   7.2801 , 1.069521 , 0.001864 ,  47
   7.2801 , 1.069379 , 0.001864 ,  48
   7.2801 , 1.069662 , 0.001864 ,  49
   7.2801 , 1.069577 , 0.001864 ,  50
   7.2801 , 1.069858 , 0.001864 ,  51
   7.2801 , 1.069841 , 0.001864 ,  52
   7.2801 , 1.069616 , 0.001864 ,  53
   7.2801 , 1.069759 , 0.001864 ,  54
   7.2801 , 1.069991 , 0.001864 ,  55
   7.2801 , 1.069949 , 0.001864 ,  56
   7.2801 , 1.070104 , 0.001864 ,  57
   7.2801 , 1.069746 , 0.001864 ,  58
   7.2801 , 1.069523 , 0.001864 ,  59
   7.2801 , 1.069547 , 0.001864 ,  60
   7.2801 , 1.069652 , 0.001864 ,  61
   7.2801 , 1.069360 , 0.001864 ,  62
   7.2801 , 1.069517 , 0.001864 ,  63
   7.2801 , 1.069919 , 0.001864 ,  64
   7.2801 , 1.069299 , 0.001864 ,  65
   7.2801 , 1.069701 , 0.001864 ,  66
   7.2801 , 1.069436 , 0.001864 ,  67
   7.2801 , 1.069523 , 0.001864 ,  68
   7.2801 , 1.069511 , 0.001864 ,  69
   7.2801 , 1.069778 , 0.001864 ,  70
   7.2801 , 1.069214 , 0.001864 ,  71
   7.2801 , 1.069564 , 0.001864 ,  72
   7.2801 , 1.069501 , 0.001864 ,  73
   7.2801 , 1.069536 , 0.001864 ,  74
   7.2801 , 1.069884 , 0.001864 ,  75
   7.2801 , 1.069596 , 0.001864 ,  76
   7.2801 , 1.069555 , 0.001864 ,  77
   7.2801 , 1.069511 , 0.001864 ,  78
   7.2801 , 1.069726 , 0.001864 ,  79
   7.2801 , 1.069635 , 0.001864 ,  80
   7.2801 , 1.069686 , 0.001864 ,  81
   7.2801 , 1.069693 , 0.001864 ,  82
   7.2801 , 1.069826 , 0.001864 ,  83
   7.2801 , 1.069801 , 0.001864 ,  84
   7.2801 , 1.069187 , 0.001864 ,  85
   7.2801 , 1.069549 , 0.001864 ,  86
   7.2801 , 1.069643 , 0.001864 ,  87
   7.2801 , 1.069573 , 0.001864 ,  88
   7.2801 , 1.069672 , 0.001864 ,  89
   7.2801 , 1.069798 , 0.001864 ,  90
   7.2801 , 1.069728 , 0.001864 ,  91
   7.2801 , 1.069542 , 0.001864 ,  92
   7.2801 , 1.069733 , 0.001864 ,  93
   7.2801 , 1.070101 , 0.001864 ,  94
   7.2801 , 1.069702 , 0.001864 ,  95
   7.2801 , 1.069821 , 0.001864 ,  96
   7.2801 , 1.069730 , 0.001864 ,  97
   7.2801 , 1.069964 , 0.001864 ,  98
   7.2801 , 1.069121 , 0.001864 ,  99
   7.2801 , 1.069503 , 0.001864 , 100
   7.3485 , 1.073398 , 0.001369 ,   0
   7.3485 , 1.073456 , 0.001369 ,   1
   7.3485 , 1.073320 , 0.001369 ,   2
   7.3485 , 1.073302 , 0.001369 ,   3
   7.3485 , 1.073550 , 0.001369 ,   4
   7.3485 , 1.073486 , 0.001369 ,   5
   7.3485 , 1.073281 , 0.001369 ,   6
   7.3485 , 1.073213 , 0.001369 ,   7
   7.3485 , 1.073576 , 0.001369 ,   8
   7.3485 , 1.073465 , 0.001369 ,   9
   7.3485 , 1.073549 , 0.001369 ,  10
   7.3485 , 1.073474 , 0.001369 ,  11
   7.3485 , 1.073536 , 0.001369 ,  12
   7.3485 , 1.073436 , 0.001369 ,  13
   7.3485 , 1.073418 , 0.001369 ,  14
   7.3485 , 1.073494 , 0.001369 ,  15
   7.3485 , 1.073706 , 0.001369 ,  16
   7.3485 , 1.073574 , 0.001369 ,  17
   7.3485 , 1.073495 , 0.001369 ,  18
   7.3485 , 1.073582 , 0.001369 ,  19
   7.3485 , 1.073779 , 0.001369 ,  20
   7.3485 , 1.073496 , 0.001369 ,  21
   7.3485 , 1.073252 , 0.001369 ,  22
   7.3485 , 1.073244 , 0.001369 ,  23
   7.3485 , 1.073285 , 0.001369 ,  24
   7.3485 , 1.073467 , 0.001369 ,  25
   7.3485 , 1.073323 , 0.001369 ,  26
   7.3485 , 1.073368 , 0.001369 ,  27
   7.3485 , 1.073365 , 0.001369 ,  28
   7.3485 , 1.073207 , 0.001369 ,  29
   7.3485 , 1.073264 , 0.001369 ,  30
   7.3485 , 1.073305 , 0.001369 ,  31
   7.3485 , 1.073256 , 0.001369 ,  32
   7.3485 , 1.073470 , 0.001369 ,  33
   7.3485 , 1.073033 , 0.001369 ,  34
   7.3485 , 1.073116 , 0.001369 ,  35
   7.3485 , 1.073370 , 0.001369 ,  36
   7.3485 , 1.073560 , 0.001369 ,  37
   7.3485 , 1.073438 , 0.001369 ,  38
   7.3485 , 1.073332 , 0.001369 ,  39
   7.3485 , 1.073443 , 0.001369 ,  40
   7.3485 , 1.073406 , 0.001369 ,  41
   7.3485 , 1.073477 , 0.001369 ,  42
   7.3485 , 1.073459 , 0.001369 ,  43
   7.3485 , 1.073430 , 0.001369 ,  44
   7.3485 , 1.073483 , 0.001369 ,  45
   7.3485 , 1.073436 , 0.001369 ,  46
   7.3485 , 1.073492 , 0.001369 ,  47
   7.3485 , 1.073308 , 0.001369 ,  48
   7.3485 , 1.073716 , 0.001369 ,  49
   7.3485 , 1.073461 , 0.001369 ,  50
   7.3485 , 1.073589 , 0.001369 ,  51
   7.3485 , 1.073372 , 0.001369 ,  52
   7.3485 , 1.073372 , 0.001369 ,  53
   7.3485 , 1.073639 , 0.001369 ,  54
   7.3485 , 1.073421 , 0.001369 ,  55
   7.3485 , 1.073237 , 0.001369 ,  56
   7.3485 , 1.073374 , 0.001369 ,  57
   7.3485 , 1.073303 , 0.001369 ,  58
   7.3485 , 1.073365 , 0.001369 ,  59
   7.3485 , 1.073327 , 0.001369 ,  60
   7.3485 , 1.073334 , 0.001369 ,  61
   7.3485 , 1.073376 , 0.001369 ,  62
   7.3485 , 1.073364 , 0.001369 ,  63
   7.3485 , 1.073674 , 0.001369 ,  64
   7.3485 , 1.073402 , 0.001369 ,  65
   7.3485 , 1.073294 , 0.001369 ,  66
   7.3485 , 1.073208 , 0.001369 ,  67
   7.3485 , 1.073263 , 0.001369 ,  68
   7.3485 , 1.073240 , 0.001369 ,  69
   7.3485 , 1.073480 , 0.001369 ,  70
   7.3485 , 1.073396 , 0.001369 ,  71
   7.3485 , 1.073327 , 0.001369 ,  72
   7.3485 , 1.073163 , 0.001369 ,  73
   7.3485 , 1.073410 , 0.001369 ,  74
   7.3485 , 1.073129 , 0.001369 ,  75
   7.3485 , 1.073249 , 0.001369 ,  76
   7.3485 , 1.073326 , 0.001369 ,  77
   7.3485 , 1.073450 , 0.001369 ,  78
   7.3485 , 1.073288 , 0.001369 ,  79
   7.3485 , 1.073238 , 0.001369 ,  80
   7.3485 , 1.073414 , 0.001369 ,  81
   7.3485 , 1.073367 , 0.001369 ,  82
   7.3485 , 1.073369 , 0.001369 ,  83
   7.3485 , 1.073493 , 0.001369 ,  84
   7.3485 , 1.073248 , 0.001369 ,  85
   7.3485 , 1.073295 , 0.001369 ,  86
   7.3485 , 1.073284 , 0.001369 ,  87
   7.3485 , 1.073340 , 0.001369 ,  88
   7.3485 , 1.073331 , 0.001369 ,  89
   7.3485 , 1.073485 , 0.001369 ,  90
   7.3485 , 1.073406 , 0.001369 ,  91
   7.3485 , 1.073385 , 0.001369 ,  92
   7.3485 , 1.073357 , 0.001369 ,  93
   7.3485 , 1.073528 , 0.001369 ,  94
   7.3485 , 1.073642 , 0.001369 ,  95
   7.3485 , 1.073718 , 0.001369 ,  96
   7.3485 , 1.073429 , 0.001369 ,  97
   7.3485 , 1.073537 , 0.001369 ,  98
   7.3485 , 1.073314 , 0.001369 ,  99
   7.3485 , 1.073505 , 0.001369 , 100
   7.4833 , 1.077102 , 0.001900 ,   0
   7.4833 , 1.077107 , 0.001900 ,   1
   7.4833 , 1.077099 , 0.001900 ,   2
   7.4833 , 1.077082 , 0.001900 ,   3
   7.4833 , 1.077134 , 0.001900 ,   4
   7.4833 , 1.077294 , 0.001900 ,   5
   7.4833 , 1.077187 , 0.001900 ,   6
   7.4833 , 1.077467 , 0.001900 ,   7
   7.4833 , 1.077098 , 0.001900 ,   8
   7.4833 , 1.077098 , 0.001900 ,   9
   7.4833 , 1.077206 , 0.001900 ,  10
   7.4833 , 1.077256 , 0.001900 ,  11
   7.4833 , 1.077155 , 0.001900 ,  12
   7.4833 , 1.077038 , 0.001900 ,  13
   7.4833 , 1.077065 , 0.001900 ,  14
   7.4833 , 1.077141 , 0.001900 ,  15
   7.4833 , 1.076960 , 0.001900 ,  16
   7.4833 , 1.077294 , 0.001900 ,  17
   7.4833 , 1.076919 , 0.001900 ,  18
   7.4833 , 1.077335 , 0.001900 ,  19
   7.4833 , 1.077374 , 0.001900 ,  20
   7.4833 , 1.077229 , 0.001900 ,  21
   7.4833 , 1.077093 , 0.001900 ,  22
   7.4833 , 1.076571 , 0.001900 ,  23
   7.4833 , 1.077342 , 0.001900 ,  24
   7.4833 , 1.076983 , 0.001900 ,  25
   7.4833 , 1.077128 , 0.001900 ,  26
   7.4833 , 1.077139 , 0.001900 ,  27
   7.4833 , 1.077122 , 0.001900 ,  28
   7.4833 , 1.076899 , 0.001900 ,  29
   7.4833 , 1.077077 , 0.001900 ,  30
   7.4833 , 1.076798 , 0.001900 ,  31
   7.4833 , 1.077047 , 0.001900 ,  32
   7.4833 , 1.077176 , 0.001900 ,  33
   7.4833 , 1.076821 , 0.001900 ,  34
   7.4833 , 1.077157 , 0.001900 ,  35
   7.4833 , 1.077120 , 0.001900 ,  36
   7.4833 , 1.077141 , 0.001900 ,  37
   7.4833 , 1.077326 , 0.001900 ,  38
   7.4833 , 1.076873 , 0.001900 ,  39
   7.4833 , 1.077104 , 0.001900 ,  40
   7.4833 , 1.077274 , 0.001900 ,  41
   7.4833 , 1.077157 , 0.001900 ,  42
   7.4833 , 1.076873 , 0.001900 ,  43
   7.4833 , 1.076972 , 0.001900 ,  44
   7.4833 , 1.076632 , 0.001900 ,  45
   7.4833 , 1.077031 , 0.001900 ,  46
   7.4833 , 1.077403 , 0.001900 ,  47
   7.4833 , 1.076960 , 0.001900 ,  48
   7.4833 , 1.077185 , 0.001900 ,  49
   7.4833 , 1.076964 , 0.001900 ,  50
   7.4833 , 1.077151 , 0.001900 ,  51
   7.4833 , 1.077185 , 0.001900 ,  52
   7.4833 , 1.076892 , 0.001900 ,  53
   7.4833 , 1.077132 , 0.001900 ,  54
   7.4833 , 1.077504 , 0.001900 ,  55
   7.4833 , 1.076752 , 0.001900 ,  56
   7.4833 , 1.077215 , 0.001900 ,  57
   7.4833 , 1.077048 , 0.001900 ,  58
   7.4833 , 1.077145 , 0.001900 ,  59
   7.4833 , 1.076702 , 0.001900 ,  60
   7.4833 , 1.077295 , 0.001900 ,  61
   7.4833 , 1.077290 , 0.001900 ,  62
   7.4833 , 1.077154 , 0.001900 ,  63
   7.4833 , 1.077013 , 0.001900 ,  64
   7.4833 , 1.076955 , 0.001900 ,  65
   7.4833 , 1.076992 , 0.001900 ,  66
   7.4833 , 1.077076 , 0.001900 ,  67
   7.4833 , 1.077413 , 0.001900 ,  68
   7.4833 , 1.077083 , 0.001900 ,  69
   7.4833 , 1.077654 , 0.001900 ,  70
   7.4833 , 1.076893 , 0.001900 ,  71
   7.4833 , 1.076910 , 0.001900 ,  72
   7.4833 , 1.077000 , 0.001900 ,  73
   7.4833 , 1.077035 , 0.001900 ,  74
   7.4833 , 1.077093 , 0.001900 ,  75
   7.4833 , 1.076747 , 0.001900 ,  76
   7.4833 , 1.076897 , 0.001900 ,  77
   7.4833 , 1.076906 , 0.001900 ,  78
   7.4833 , 1.077390 , 0.001900 ,  79
   7.4833 , 1.077188 , 0.001900 ,  80
   7.4833 , 1.077016 , 0.001900 ,  81
   7.4833 , 1.077250 , 0.001900 ,  82
   7.4833 , 1.076948 , 0.001900 ,  83
   7.4833 , 1.076943 , 0.001900 ,  84
   7.4833 , 1.077228 , 0.001900 ,  85
   7.4833 , 1.077273 , 0.001900 ,  86
   7.4833 , 1.077513 , 0.001900 ,  87
   7.4833 , 1.077308 , 0.001900 ,  88
   7.4833 , 1.076864 , 0.001900 ,  89
   7.4833 , 1.076992 , 0.001900 ,  90
   7.4833 , 1.077277 , 0.001900 ,  91
   7.4833 , 1.077248 , 0.001900 ,  92
   7.4833 , 1.076926 , 0.001900 ,  93
   7.4833 , 1.077024 , 0.001900 ,  94
   7.4833 , 1.077256 , 0.001900 ,  95
   7.4833 , 1.077287 , 0.001900 ,  96
   7.4833 , 1.077069 , 0.001900 ,  97
   7.4833 , 1.077129 , 0.001900 ,  98
   7.4833 , 1.076981 , 0.001900 ,  99
   7.4833 , 1.077018 , 0.001900 , 100
   7.5498 , 1.083496 , 0.001362 ,   0
   7.5498 , 1.083496 , 0.001362 ,   1
   7.5498 , 1.083550 , 0.001362 ,   2
   7.5498 , 1.083490 , 0.001362 ,   3
   7.5498 , 1.083394 , 0.001362 ,   4
   7.5498 , 1.083429 , 0.001362 ,   5
   7.5498 , 1.083504 , 0.001362 ,   6
   7.5498 , 1.083608 , 0.001362 ,   7
   7.5498 , 1.083457 , 0.001362 ,   8
   7.5498 , 1.083620 , 0.001362 ,   9
   7.5498 , 1.083582 , 0.001362 ,  10
   7.5498 , 1.083804 , 0.001362 ,  11
   7.5498 , 1.083820 , 0.001362 ,  12
   7.5498 , 1.083456 , 0.001362 ,  13
   7.5498 , 1.083436 , 0.001362 ,  14
   7.5498 , 1.083446 , 0.001362 ,  15
   7.5498 , 1.083632 , 0.001362 ,  16
   7.5498 , 1.083687 , 0.001362 ,  17
   7.5498 , 1.083569 , 0.001362 ,  18
   7.5498 , 1.083519 , 0.001362 ,  19
   7.5498 , 1.083675 , 0.001362 ,  20
   7.5498 , 1.083568 , 0.001362 ,  21
   7.5498 , 1.083623 , 0.001362 ,  22
   7.5498 , 1.083291 , 0.001362 ,  23
   7.5498 , 1.083570 , 0.001362 ,  24
   7.5498 , 1.083574 , 0.001362 ,  25
   7.5498 , 1.083369 , 0.001362 ,  26
   7.5498 , 1.083753 , 0.001362 ,  27
   7.5498 , 1.083406 , 0.001362 ,  28
   7.5498 , 1.083613 , 0.001362 ,  29
   7.5498 , 1.083710 , 0.001362 ,  30
   7.5498 , 1.083635 , 0.001362 ,  31
   7.5498 , 1.083536 , 0.001362 ,  32
   7.5498 , 1.083288 , 0.001362 ,  33
   7.5498 , 1.083458 , 0.001362 ,  34
   7.5498 , 1.083571 , 0.001362 ,  35
   7.5498 , 1.083625 , 0.001362 ,  36
   7.5498 , 1.083639 , 0.001362 ,  37
   7.5498 , 1.083356 , 0.001362 ,  38
   7.5498 , 1.083526 , 0.001362 ,  39
   7.5498 , 1.083536 , 0.001362 ,  40
   7.5498 , 1.083481 , 0.001362 ,  41
   7.5498 , 1.083436 , 0.001362 ,  42
   7.5498 , 1.083732 , 0.001362 ,  43
   7.5498 , 1.083436 , 0.001362 ,  44
   7.5498 , 1.083410 , 0.001362 ,  45
   7.5498 , 1.083509 , 0.001362 ,  46
   7.5498 , 1.083360 , 0.001362 ,  47
   7.5498 , 1.083517 , 0.001362 ,  48
   7.5498 , 1.083386 , 0.001362 ,  49
   7.5498 , 1.083740 , 0.001362 ,  50
   7.5498 , 1.083361 , 0.001362 ,  51
   7.5498 , 1.083648 , 0.001362 ,  52
   7.5498 , 1.083369 , 0.001362 ,  53
   7.5498 , 1.083454 , 0.001362 ,  54
   7.5498 , 1.083271 , 0.001362 ,  55
   7.5498 , 1.083500 , 0.001362 ,  56
   7.5498 , 1.083502 , 0.001362 ,  57
   7.5498 , 1.083529 , 0.001362 ,  58
   7.5498 , 1.083435 , 0.001362 ,  59
   7.5498 , 1.083395 , 0.001362 ,  60
   7.5498 , 1.083332 , 0.001362 ,  61
   7.5498 , 1.083289 , 0.001362 ,  62
   7.5498 , 1.083696 , 0.001362 ,  63
   7.5498 , 1.083540 , 0.001362 ,  64
   7.5498 , 1.083520 , 0.001362 ,  65
   7.5498 , 1.083562 , 0.001362 ,  66
   7.5498 , 1.083627 , 0.001362 ,  67
   7.5498 , 1.083400 , 0.001362 ,  68
   7.5498 , 1.083514 , 0.001362 ,  69
   7.5498 , 1.083541 , 0.001362 ,  70
   7.5498 , 1.083409 , 0.001362 ,  71
   7.5498 , 1.083243 , 0.001362 ,  72
   7.5498 , 1.083249 , 0.001362 ,  73
   7.5498 , 1.083629 , 0.001362 ,  74
   7.5498 , 1.083181 , 0.001362 ,  75
   7.5498 , 1.083474 , 0.001362 ,  76
   7.5498 , 1.083440 , 0.001362 ,  77
   7.5498 , 1.083779 , 0.001362 ,  78
   7.5498 , 1.083425 , 0.001362 ,  79
   7.5498 , 1.083482 , 0.001362 ,  80
   7.5498 , 1.083375 , 0.001362 ,  81
   7.5498 , 1.083387 , 0.001362 ,  82
   7.5498 , 1.083433 , 0.001362 ,  83
   7.5498 , 1.083597 , 0.001362 ,  84
   7.5498 , 1.083500 , 0.001362 ,  85
   7.5498 , 1.083179 , 0.001362 ,  86
   7.5498 , 1.083456 , 0.001362 ,  87
   7.5498 , 1.083696 , 0.001362 ,  88
   7.5498 , 1.083289 , 0.001362 ,  89
   7.5498 , 1.083448 , 0.001362 ,  90
   7.5498 , 1.083391 , 0.001362 ,  91
   7.5498 , 1.083533 , 0.001362 ,  92
   7.5498 , 1.083413 , 0.001362 ,  93
   7.5498 , 1.083603 , 0.001362 ,  94
   7.5498 , 1.083461 , 0.001362 ,  95
   7.5498 , 1.083396 , 0.001362 ,  96
   7.5498 , 1.083404 , 0.001362 ,  97
   7.5498 , 1.083373 , 0.001362 ,  98
   7.5498 , 1.083207 , 0.001362 ,  99
   7.5498 , 1.083500 , 0.001362 , 100
   7.6158 , 1.083265 , 0.001897 ,   0
   7.6158 , 1.083519 , 0.001897 ,   1
   7.6158 , 1.083325 , 0.001897 ,   2
   7.6158 , 1.083507 , 0.001897 ,   3
   7.6158 , 1.083271 , 0.001897 ,   4
   7.6158 , 1.083398 , 0.001897 ,   5
   7.6158 , 1.083399 , 0.001897 ,   6
   7.6158 , 1.083235 , 0.001897 ,   7
   7.6158 , 1.082935 , 0.001897 ,   8
   7.6158 , 1.083039 , 0.001897 ,   9
   7.6158 , 1.083382 , 0.001897 ,  10
   7.6158 , 1.083429 , 0.001897 ,  11
   7.6158 , 1.083018 , 0.001897 ,  12
   7.6158 , 1.083269 , 0.001897 ,  13
   7.6158 , 1.083350 , 0.001897 ,  14
   7.6158 , 1.083295 , 0.001897 ,  15
   7.6158 , 1.083423 , 0.001897 ,  16
   7.6158 , 1.083227 , 0.001897 ,  17
   7.6158 , 1.083570 , 0.001897 ,  18
   7.6158 , 1.083346 , 0.001897 ,  19
   7.6158 , 1.083530 , 0.001897 ,  20
   7.6158 , 1.083378 , 0.001897 ,  21
   7.6158 , 1.083271 , 0.001897 ,  22
   7.6158 , 1.083024 , 0.001897 ,  23
   7.6158 , 1.082876 , 0.001897 ,  24
   7.6158 , 1.083618 , 0.001897 ,  25
   7.6158 , 1.083173 , 0.001897 ,  26
   7.6158 , 1.083461 , 0.001897 ,  27
   7.6158 , 1.083376 , 0.001897 ,  28
   7.6158 , 1.082931 , 0.001897 ,  29
   7.6158 , 1.083085 , 0.001897 ,  30
   7.6158 , 1.083351 , 0.001897 ,  31
   7.6158 , 1.083472 , 0.001897 ,  32
   7.6158 , 1.083295 , 0.001897 ,  33
   7.6158 , 1.083525 , 0.001897 ,  34
   7.6158 , 1.083394 , 0.001897 ,  35
   7.6158 , 1.083300 , 0.001897 ,  36
   7.6158 , 1.083239 , 0.001897 ,  37
   7.6158 , 1.083081 , 0.001897 ,  38
   7.6158 , 1.083390 , 0.001897 ,  39
   7.6158 , 1.083172 , 0.001897 ,  40
   7.6158 , 1.083336 , 0.001897 ,  41
   7.6158 , 1.082875 , 0.001897 ,  42
   7.6158 , 1.083314 , 0.001897 ,  43
   7.6158 , 1.082990 , 0.001897 ,  44
   7.6158 , 1.083270 , 0.001897 ,  45
   7.6158 , 1.083332 , 0.001897 ,  46
   7.6158 , 1.083228 , 0.001897 ,  47
   7.6158 , 1.083061 , 0.001897 ,  48
   7.6158 , 1.083253 , 0.001897 ,  49
   7.6158 , 1.083144 , 0.001897 ,  50
   7.6158 , 1.083552 , 0.001897 ,  51
   7.6158 , 1.083423 , 0.001897 ,  52
   7.6158 , 1.083536 , 0.001897 ,  53
   7.6158 , 1.083004 , 0.001897 ,  54
   7.6158 , 1.083166 , 0.001897 ,  55
   7.6158 , 1.083498 , 0.001897 ,  56
   7.6158 , 1.083335 , 0.001897 ,  57
   7.6158 , 1.082895 , 0.001897 ,  58
   7.6158 , 1.083080 , 0.001897 ,  59
   7.6158 , 1.083178 , 0.001897 ,  60
   7.6158 , 1.083123 , 0.001897 ,  61
   7.6158 , 1.083374 , 0.001897 ,  62
   7.6158 , 1.083340 , 0.001897 ,  63
   7.6158 , 1.083515 , 0.001897 ,  64
   7.6158 , 1.083346 , 0.001897 ,  65
   7.6158 , 1.083575 , 0.001897 ,  66
   7.6158 , 1.083092 , 0.001897 ,  67
   7.6158 , 1.083330 , 0.001897 ,  68
   7.6158 , 1.083515 , 0.001897 ,  69
   7.6158 , 1.083377 , 0.001897 ,  70
   7.6158 , 1.082961 , 0.001897 ,  71
   7.6158 , 1.083288 , 0.001897 ,  72
   7.6158 , 1.082894 , 0.001897 ,  73
   7.6158 , 1.083380 , 0.001897 ,  74
   7.6158 , 1.083133 , 0.001897 ,  75
   7.6158 , 1.083188 , 0.001897 ,  76
   7.6158 , 1.083144 , 0.001897 ,  77
   7.6158 , 1.083555 , 0.001897 ,  78
   7.6158 , 1.083243 , 0.001897 ,  79
   7.6158 , 1.082922 , 0.001897 ,  80
   7.6158 , 1.083155 , 0.001897 ,  81
   7.6158 , 1.083204 , 0.001897 ,  82
   7.6158 , 1.083443 , 0.001897 ,  83
   7.6158 , 1.083062 , 0.001897 ,  84
   7.6158 , 1.083242 , 0.001897 ,  85
   7.6158 , 1.083116 , 0.001897 ,  86
   7.6158 , 1.082932 , 0.001897 ,  87
   7.6158 , 1.083247 , 0.001897 ,  88
   7.6158 , 1.083162 , 0.001897 ,  89
   7.6158 , 1.083419 , 0.001897 ,  90
   7.6158 , 1.083004 , 0.001897 ,  91
   7.6158 , 1.083709 , 0.001897 ,  92
   7.6158 , 1.083336 , 0.001897 ,  93
   7.6158 , 1.083306 , 0.001897 ,  94
   7.6158 , 1.083232 , 0.001897 ,  95
   7.6158 , 1.083347 , 0.001897 ,  96
   7.6158 , 1.083075 , 0.001897 ,  97
   7.6158 , 1.083426 , 0.001897 ,  98
   7.6158 , 1.083267 , 0.001897 ,  99
   7.6158 , 1.083077 , 0.001897 , 100
   7.6811 , 1.084989 , 0.002073 ,   0
   7.6811 , 1.085225 , 0.002073 ,   1
   7.6811 , 1.084866 , 0.002073 ,   2
   7.6811 , 1.085007 , 0.002073 ,   3
   7.6811 , 1.084737 , 0.002073 ,   4
   7.6811 , 1.084913 , 0.002073 ,   5
   7.6811 , 1.085143 , 0.002073 ,   6
   7.6811 , 1.084852 , 0.002073 ,   7
   7.6811 , 1.085157 , 0.002073 ,   8
   7.6811 , 1.085075 , 0.002073 ,   9
   7.6811 , 1.084811 , 0.002073 ,  10
   7.6811 , 1.084901 , 0.002073 ,  11
   7.6811 , 1.084667 , 0.002073 ,  12
   7.6811 , 1.085157 , 0.002073 ,  13
   7.6811 , 1.084919 , 0.002073 ,  14
   7.6811 , 1.084758 , 0.002073 ,  15
   7.6811 , 1.084846 , 0.002073 ,  16
   7.6811 , 1.085005 , 0.002073 ,  17
   7.6811 , 1.085251 , 0.002073 ,  18
   7.6811 , 1.085011 , 0.002073 ,  19
   7.6811 , 1.085490 , 0.002073 ,  20
   7.6811 , 1.085137 , 0.002073 ,  21
   7.6811 , 1.085193 , 0.002073 ,  22
   7.6811 , 1.084501 , 0.002073 ,  23
   7.6811 , 1.084967 , 0.002073 ,  24
   7.6811 , 1.085209 , 0.002073 ,  25
   7.6811 , 1.085043 , 0.002073 ,  26
   7.6811 , 1.084971 , 0.002073 ,  27
   7.6811 , 1.084643 , 0.002073 ,  28
   7.6811 , 1.084732 , 0.002073 ,  29
   7.6811 , 1.085330 , 0.002073 ,  30
   7.6811 , 1.084802 , 0.002073 ,  31
   7.6811 , 1.085379 , 0.002073 ,  32
   7.6811 , 1.085003 , 0.002073 ,  33
   7.6811 , 1.084902 , 0.002073 ,  34
   7.6811 , 1.085078 , 0.002073 ,  35
   7.6811 , 1.084899 , 0.002073 ,  36
   7.6811 , 1.085245 , 0.002073 ,  37
   7.6811 , 1.085010 , 0.002073 ,  38
   7.6811 , 1.084992 , 0.002073 ,  39
   7.6811 , 1.084906 , 0.002073 ,  40
   7.6811 , 1.085162 , 0.002073 ,  41
   7.6811 , 1.084963 , 0.002073 ,  42
   7.6811 , 1.085203 , 0.002073 ,  43
   7.6811 , 1.085208 , 0.002073 ,  44
   7.6811 , 1.084909 , 0.002073 ,  45
   7.6811 , 1.085270 , 0.002073 ,  46
   7.6811 , 1.085215 , 0.002073 ,  47
   7.6811 , 1.084585 , 0.002073 ,  48
   7.6811 , 1.085160 , 0.002073 ,  49
   7.6811 , 1.085013 , 0.002073 ,  50
   7.6811 , 1.084783 , 0.002073 ,  51
   7.6811 , 1.084810 , 0.002073 ,  52
   7.6811 , 1.085243 , 0.002073 ,  53
   7.6811 , 1.085244 , 0.002073 ,  54
   7.6811 , 1.084519 , 0.002073 ,  55
   7.6811 , 1.084863 , 0.002073 ,  56
   7.6811 , 1.085325 , 0.002073 ,  57
   7.6811 , 1.084919 , 0.002073 ,  58
   7.6811 , 1.084986 , 0.002073 ,  59
   7.6811 , 1.084836 , 0.002073 ,  60
   7.6811 , 1.084897 , 0.002073 ,  61
   7.6811 , 1.084970 , 0.002073 ,  62
   7.6811 , 1.085186 , 0.002073 ,  63
   7.6811 , 1.085169 , 0.002073 ,  64
   7.6811 , 1.085288 , 0.002073 ,  65
   7.6811 , 1.084703 , 0.002073 ,  66
   7.6811 , 1.084889 , 0.002073 ,  67
   7.6811 , 1.084618 , 0.002073 ,  68
   7.6811 , 1.085197 , 0.002073 ,  69
   7.6811 , 1.084880 , 0.002073 ,  70
   7.6811 , 1.084834 , 0.002073 ,  71
   7.6811 , 1.084839 , 0.002073 ,  72
   7.6811 , 1.084467 , 0.002073 ,  73
   7.6811 , 1.085025 , 0.002073 ,  74
   7.6811 , 1.084813 , 0.002073 ,  75
   7.6811 , 1.084823 , 0.002073 ,  76
   7.6811 , 1.084963 , 0.002073 ,  77
   7.6811 , 1.084797 , 0.002073 ,  78
   7.6811 , 1.085077 , 0.002073 ,  79
   7.6811 , 1.085095 , 0.002073 ,  80
   7.6811 , 1.084812 , 0.002073 ,  81
   7.6811 , 1.084918 , 0.002073 ,  82
   7.6811 , 1.084837 , 0.002073 ,  83
   7.6811 , 1.085239 , 0.002073 ,  84
   7.6811 , 1.085053 , 0.002073 ,  85
   7.6811 , 1.084967 , 0.002073 ,  86
   7.6811 , 1.085109 , 0.002073 ,  87
   7.6811 , 1.085073 , 0.002073 ,  88
   7.6811 , 1.085101 , 0.002073 ,  89
   7.6811 , 1.084738 , 0.002073 ,  90
   7.6811 , 1.085302 , 0.002073 ,  91
   7.6811 , 1.084700 , 0.002073 ,  92
   7.6811 , 1.085058 , 0.002073 ,  93
   7.6811 , 1.085076 , 0.002073 ,  94
   7.6811 , 1.085118 , 0.002073 ,  95
   7.6811 , 1.084974 , 0.002073 ,  96
   7.6811 , 1.084783 , 0.002073 ,  97
   7.6811 , 1.085229 , 0.002073 ,  98
   7.6811 , 1.085291 , 0.002073 ,  99
   7.6811 , 1.084857 , 0.002073 , 100
   7.8102 , 1.090036 , 0.002261 ,   0
   7.8102 , 1.089994 , 0.002261 ,   1
   7.8102 , 1.090530 , 0.002261 ,   2
   7.8102 , 1.090053 , 0.002261 ,   3
   7.8102 , 1.090043 , 0.002261 ,   4
   7.8102 , 1.090316 , 0.002261 ,   5
   7.8102 , 1.089934 , 0.002261 ,   6
   7.8102 , 1.089687 , 0.002261 ,   7
   7.8102 , 1.090087 , 0.002261 ,   8
   7.8102 , 1.089787 , 0.002261 ,   9
   7.8102 , 1.090363 , 0.002261 ,  10
   7.8102 , 1.089732 , 0.002261 ,  11
   7.8102 , 1.090282 , 0.002261 ,  12
   7.8102 , 1.090199 , 0.002261 ,  13
   7.8102 , 1.090190 , 0.002261 ,  14
   7.8102 , 1.090029 , 0.002261 ,  15
   7.8102 , 1.090281 , 0.002261 ,  16
   7.8102 , 1.090469 , 0.002261 ,  17
   7.8102 , 1.090274 , 0.002261 ,  18
   7.8102 , 1.090314 , 0.002261 ,  19
   7.8102 , 1.090432 , 0.002261 ,  20
   7.8102 , 1.090192 , 0.002261 ,  21
   7.8102 , 1.089861 , 0.002261 ,  22
   7.8102 , 1.089698 , 0.002261 ,  23
   7.8102 , 1.089857 , 0.002261 ,  24
   7.8102 , 1.089597 , 0.002261 ,  25
   7.8102 , 1.089807 , 0.002261 ,  26
   7.8102 , 1.090189 , 0.002261 ,  27
   7.8102 , 1.090160 , 0.002261 ,  28
   7.8102 , 1.090224 , 0.002261 ,  29
   7.8102 , 1.089840 , 0.002261 ,  30
   7.8102 , 1.090033 , 0.002261 ,  31
   7.8102 , 1.089887 , 0.002261 ,  32
   7.8102 , 1.089859 , 0.002261 ,  33
   7.8102 , 1.090090 , 0.002261 ,  34
   7.8102 , 1.089534 , 0.002261 ,  35
   7.8102 , 1.089642 , 0.002261 ,  36
   7.8102 , 1.090423 , 0.002261 ,  37
   7.8102 , 1.090408 , 0.002261 ,  38
   7.8102 , 1.089850 , 0.002261 ,  39
   7.8102 , 1.089760 , 0.002261 ,  40
   7.8102 , 1.090083 , 0.002261 ,  41
   7.8102 , 1.090056 , 0.002261 ,  42
   7.8102 , 1.089905 , 0.002261 ,  43
   7.8102 , 1.090264 , 0.002261 ,  44
   7.8102 , 1.089887 , 0.002261 ,  45
   7.8102 , 1.089934 , 0.002261 ,  46
   7.8102 , 1.089899 , 0.002261 ,  47
   7.8102 , 1.089741 , 0.002261 ,  48
   7.8102 , 1.090178 , 0.002261 ,  49
   7.8102 , 1.089951 , 0.002261 ,  50
   7.8102 , 1.090273 , 0.002261 ,  51
   7.8102 , 1.090570 , 0.002261 ,  52
   7.8102 , 1.089963 , 0.002261 ,  53
   7.8102 , 1.089869 , 0.002261 ,  54
   7.8102 , 1.089807 , 0.002261 ,  55
   7.8102 , 1.090150 , 0.002261 ,  56
   7.8102 , 1.090313 , 0.002261 ,  57
   7.8102 , 1.089933 , 0.002261 ,  58
   7.8102 , 1.090018 , 0.002261 ,  59
   7.8102 , 1.090057 , 0.002261 ,  60
   7.8102 , 1.090028 , 0.002261 ,  61
   7.8102 , 1.090171 , 0.002261 ,  62
   7.8102 , 1.090042 , 0.002261 ,  63
   7.8102 , 1.089812 , 0.002261 ,  64
   7.8102 , 1.089866 , 0.002261 ,  65
   7.8102 , 1.089799 , 0.002261 ,  66
   7.8102 , 1.090087 , 0.002261 ,  67
   7.8102 , 1.090129 , 0.002261 ,  68
   7.8102 , 1.089692 , 0.002261 ,  69
   7.8102 , 1.090152 , 0.002261 ,  70
   7.8102 , 1.090161 , 0.002261 ,  71
   7.8102 , 1.089901 , 0.002261 ,  72
   7.8102 , 1.090001 , 0.002261 ,  73
   7.8102 , 1.090043 , 0.002261 ,  74
   7.8102 , 1.090088 , 0.002261 ,  75
   7.8102 , 1.089967 , 0.002261 ,  76
   7.8102 , 1.090194 , 0.002261 ,  77
   7.8102 , 1.089912 , 0.002261 ,  78
   7.8102 , 1.089717 , 0.002261 ,  79
   7.8102 , 1.089917 , 0.002261 ,  80
   7.8102 , 1.090211 , 0.002261 ,  81
   7.8102 , 1.089974 , 0.002261 ,  82
   7.8102 , 1.090198 , 0.002261 ,  83
   7.8102 , 1.090308 , 0.002261 ,  84
   7.8102 , 1.089997 , 0.002261 ,  85
   7.8102 , 1.089777 , 0.002261 ,  86
   7.8102 , 1.090029 , 0.002261 ,  87
   7.8102 , 1.089921 , 0.002261 ,  88
   7.8102 , 1.089957 , 0.002261 ,  89
   7.8102 , 1.089900 , 0.002261 ,  90
   7.8102 , 1.090381 , 0.002261 ,  91
   7.8102 , 1.090321 , 0.002261 ,  92
   7.8102 , 1.090112 , 0.002261 ,  93
   7.8102 , 1.089832 , 0.002261 ,  94
   7.8102 , 1.089671 , 0.002261 ,  95
   7.8102 , 1.090514 , 0.002261 ,  96
   7.8102 , 1.089896 , 0.002261 ,  97
   7.8102 , 1.090214 , 0.002261 ,  98
   7.8102 , 1.089641 , 0.002261 ,  99
   7.8102 , 1.090110 , 0.002261 , 100
   7.8740 , 1.093745 , 0.002141 ,   0
   7.8740 , 1.093500 , 0.002141 ,   1
   7.8740 , 1.093707 , 0.002141 ,   2
   7.8740 , 1.093669 , 0.002141 ,   3
   7.8740 , 1.094188 , 0.002141 ,   4
   7.8740 , 1.093909 , 0.002141 ,   5
   7.8740 , 1.093806 , 0.002141 ,   6
   7.8740 , 1.093537 , 0.002141 ,   7
   7.8740 , 1.093721 , 0.002141 ,   8
   7.8740 , 1.093833 , 0.002141 ,   9
   7.8740 , 1.093875 , 0.002141 ,  10
   7.8740 , 1.093721 , 0.002141 ,  11
   7.8740 , 1.094020 , 0.002141 ,  12
   7.8740 , 1.093648 , 0.002141 ,  13
   7.8740 , 1.093937 , 0.002141 ,  14
   7.8740 , 1.093628 , 0.002141 ,  15
   7.8740 , 1.093749 , 0.002141 ,  16
   7.8740 , 1.093829 , 0.002141 ,  17
   7.8740 , 1.093877 , 0.002141 ,  18
   7.8740 , 1.093681 , 0.002141 ,  19
   7.8740 , 1.094084 , 0.002141 ,  20
   7.8740 , 1.093879 , 0.002141 ,  21
   7.8740 , 1.093942 , 0.002141 ,  22
   7.8740 , 1.093823 , 0.002141 ,  23
   7.8740 , 1.094000 , 0.002141 ,  24
   7.8740 , 1.093693 , 0.002141 ,  25
   7.8740 , 1.093622 , 0.002141 ,  26
   7.8740 , 1.094003 , 0.002141 ,  27
   7.8740 , 1.093918 , 0.002141 ,  28
   7.8740 , 1.093660 , 0.002141 ,  29
   7.8740 , 1.093571 , 0.002141 ,  30
   7.8740 , 1.093528 , 0.002141 ,  31
   7.8740 , 1.093862 , 0.002141 ,  32
   7.8740 , 1.093668 , 0.002141 ,  33
   7.8740 , 1.093440 , 0.002141 ,  34
   7.8740 , 1.093448 , 0.002141 ,  35
   7.8740 , 1.093353 , 0.002141 ,  36
   7.8740 , 1.093910 , 0.002141 ,  37
   7.8740 , 1.094113 , 0.002141 ,  38
   7.8740 , 1.093605 , 0.002141 ,  39
   7.8740 , 1.093347 , 0.002141 ,  40
   7.8740 , 1.093740 , 0.002141 ,  41
   7.8740 , 1.093426 , 0.002141 ,  42
   7.8740 , 1.093738 , 0.002141 ,  43
   7.8740 , 1.094284 , 0.002141 ,  44
   7.8740 , 1.093529 , 0.002141 ,  45
   7.8740 , 1.093706 , 0.002141 ,  46
   7.8740 , 1.094026 , 0.002141 ,  47
   7.8740 , 1.093468 , 0.002141 ,  48
   7.8740 , 1.094144 , 0.002141 ,  49
   7.8740 , 1.093598 , 0.002141 ,  50
   7.8740 , 1.093904 , 0.002141 ,  51
   7.8740 , 1.093973 , 0.002141 ,  52
   7.8740 , 1.093530 , 0.002141 ,  53
   7.8740 , 1.093775 , 0.002141 ,  54
   7.8740 , 1.093780 , 0.002141 ,  55
   7.8740 , 1.093945 , 0.002141 ,  56
   7.8740 , 1.093902 , 0.002141 ,  57
   7.8740 , 1.093678 , 0.002141 ,  58
   7.8740 , 1.093895 , 0.002141 ,  59
   7.8740 , 1.093066 , 0.002141 ,  60
   7.8740 , 1.093670 , 0.002141 ,  61
   7.8740 , 1.093684 , 0.002141 ,  62
   7.8740 , 1.093324 , 0.002141 ,  63
   7.8740 , 1.094100 , 0.002141 ,  64
   7.8740 , 1.094039 , 0.002141 ,  65
   7.8740 , 1.093815 , 0.002141 ,  66
   7.8740 , 1.093900 , 0.002141 ,  67
   7.8740 , 1.093546 , 0.002141 ,  68
   7.8740 , 1.093941 , 0.002141 ,  69
   7.8740 , 1.093900 , 0.002141 ,  70
   7.8740 , 1.093557 , 0.002141 ,  71
   7.8740 , 1.093740 , 0.002141 ,  72
   7.8740 , 1.093489 , 0.002141 ,  73
   7.8740 , 1.093714 , 0.002141 ,  74
   7.8740 , 1.093808 , 0.002141 ,  75
   7.8740 , 1.093830 , 0.002141 ,  76
   7.8740 , 1.093783 , 0.002141 ,  77
   7.8740 , 1.093489 , 0.002141 ,  78
   7.8740 , 1.093662 , 0.002141 ,  79
   7.8740 , 1.093587 , 0.002141 ,  80
   7.8740 , 1.093615 , 0.002141 ,  81
   7.8740 , 1.093905 , 0.002141 ,  82
   7.8740 , 1.093724 , 0.002141 ,  83
   7.8740 , 1.093760 , 0.002141 ,  84
   7.8740 , 1.093512 , 0.002141 ,  85
   7.8740 , 1.093500 , 0.002141 ,  86
   7.8740 , 1.094046 , 0.002141 ,  87
   7.8740 , 1.093452 , 0.002141 ,  88
   7.8740 , 1.093378 , 0.002141 ,  89
   7.8740 , 1.093841 , 0.002141 ,  90
   7.8740 , 1.093932 , 0.002141 ,  91
   7.8740 , 1.093669 , 0.002141 ,  92
   7.8740 , 1.093548 , 0.002141 ,  93
   7.8740 , 1.093799 , 0.002141 ,  94
   7.8740 , 1.093745 , 0.002141 ,  95
   7.8740 , 1.093993 , 0.002141 ,  96
   7.8740 , 1.093869 , 0.002141 ,  97
   7.8740 , 1.093885 , 0.002141 ,  98
   7.8740 , 1.093562 , 0.002141 ,  99
   7.8740 , 1.093562 , 0.002141 , 100
   8.0000 , 1.100314 , 0.002245 ,   0
   8.0000 , 1.100294 , 0.002245 ,   1
   8.0000 , 1.100096 , 0.002245 ,   2
   8.0000 , 1.100340 , 0.002245 ,   3
   8.0000 , 1.100932 , 0.002245 ,   4
   8.0000 , 1.100208 , 0.002245 ,   5
   8.0000 , 1.100466 , 0.002245 ,   6
   8.0000 , 1.100070 , 0.002245 ,   7
   8.0000 , 1.100220 , 0.002245 ,   8
   8.0000 , 1.100697 , 0.002245 ,   9
   8.0000 , 1.100664 , 0.002245 ,  10
   8.0000 , 1.100339 , 0.002245 ,  11
   8.0000 , 1.100425 , 0.002245 ,  12
   8.0000 , 1.100406 , 0.002245 ,  13
   8.0000 , 1.100286 , 0.002245 ,  14
   8.0000 , 1.100395 , 0.002245 ,  15
   8.0000 , 1.100145 , 0.002245 ,  16
   8.0000 , 1.100528 , 0.002245 ,  17
   8.0000 , 1.100169 , 0.002245 ,  18
   8.0000 , 1.100252 , 0.002245 ,  19
   8.0000 , 1.100098 , 0.002245 ,  20
   8.0000 , 1.100195 , 0.002245 ,  21
   8.0000 , 1.100665 , 0.002245 ,  22
   8.0000 , 1.100184 , 0.002245 ,  23
   8.0000 , 1.100068 , 0.002245 ,  24
   8.0000 , 1.100308 , 0.002245 ,  25
   8.0000 , 1.100463 , 0.002245 ,  26
   8.0000 , 1.100491 , 0.002245 ,  27
   8.0000 , 1.100430 , 0.002245 ,  28
   8.0000 , 1.099934 , 0.002245 ,  29
   8.0000 , 1.100440 , 0.002245 ,  30
   8.0000 , 1.100187 , 0.002245 ,  31
   8.0000 , 1.100166 , 0.002245 ,  32
   8.0000 , 1.100024 , 0.002245 ,  33
   8.0000 , 1.100204 , 0.002245 ,  34
   8.0000 , 1.100484 , 0.002245 ,  35
   8.0000 , 1.099846 , 0.002245 ,  36
   8.0000 , 1.100129 , 0.002245 ,  37
   8.0000 , 1.100253 , 0.002245 ,  38
   8.0000 , 1.100172 , 0.002245 ,  39
   8.0000 , 1.100126 , 0.002245 ,  40
   8.0000 , 1.100491 , 0.002245 ,  41
   8.0000 , 1.099795 , 0.002245 ,  42
   8.0000 , 1.100453 , 0.002245 ,  43
   8.0000 , 1.100194 , 0.002245 ,  44
   8.0000 , 1.100572 , 0.002245 ,  45
   8.0000 , 1.100413 , 0.002245 ,  46
   8.0000 , 1.100361 , 0.002245 ,  47
   8.0000 , 1.099968 , 0.002245 ,  48
   8.0000 , 1.100390 , 0.002245 ,  49
   8.0000 , 1.100528 , 0.002245 ,  50
   8.0000 , 1.100753 , 0.002245 ,  51
   8.0000 , 1.100487 , 0.002245 ,  52
   8.0000 , 1.100586 , 0.002245 ,  53
   8.0000 , 1.100600 , 0.002245 ,  54
   8.0000 , 1.100111 , 0.002245 ,  55
   8.0000 , 1.100120 , 0.002245 ,  56
   8.0000 , 1.100492 , 0.002245 ,  57
   8.0000 , 1.100487 , 0.002245 ,  58
   8.0000 , 1.099831 , 0.002245 ,  59
   8.0000 , 1.100366 , 0.002245 ,  60
   8.0000 , 1.100151 , 0.002245 ,  61
   8.0000 , 1.099976 , 0.002245 ,  62
   8.0000 , 1.100398 , 0.002245 ,  63
   8.0000 , 1.100439 , 0.002245 ,  64
   8.0000 , 1.100123 , 0.002245 ,  65
   8.0000 , 1.100466 , 0.002245 ,  66
   8.0000 , 1.100032 , 0.002245 ,  67
   8.0000 , 1.100332 , 0.002245 ,  68
   8.0000 , 1.100318 , 0.002245 ,  69
   8.0000 , 1.100560 , 0.002245 ,  70
   8.0000 , 1.100102 , 0.002245 ,  71
   8.0000 , 1.100267 , 0.002245 ,  72
   8.0000 , 1.100045 , 0.002245 ,  73
   8.0000 , 1.100155 , 0.002245 ,  74
   8.0000 , 1.100372 , 0.002245 ,  75
   8.0000 , 1.100311 , 0.002245 ,  76
   8.0000 , 1.100571 , 0.002245 ,  77
   8.0000 , 1.100208 , 0.002245 ,  78
   8.0000 , 1.100258 , 0.002245 ,  79
   8.0000 , 1.100664 , 0.002245 ,  80
   8.0000 , 1.100325 , 0.002245 ,  81
   8.0000 , 1.100209 , 0.002245 ,  82
   8.0000 , 1.100403 , 0.002245 ,  83
   8.0000 , 1.100494 , 0.002245 ,  84
   8.0000 , 1.100635 , 0.002245 ,  85
   8.0000 , 1.100063 , 0.002245 ,  86
   8.0000 , 1.100350 , 0.002245 ,  87
   8.0000 , 1.100439 , 0.002245 ,  88
   8.0000 , 1.100046 , 0.002245 ,  89
   8.0000 , 1.100690 , 0.002245 ,  90
   8.0000 , 1.100291 , 0.002245 ,  91
   8.0000 , 1.100522 , 0.002245 ,  92
   8.0000 , 1.100243 , 0.002245 ,  93
   8.0000 , 1.100718 , 0.002245 ,  94
   8.0000 , 1.100395 , 0.002245 ,  95
   8.0000 , 1.100518 , 0.002245 ,  96
   8.0000 , 1.099810 , 0.002245 ,  97
   8.0000 , 1.100019 , 0.002245 ,  98
   8.0000 , 1.100172 , 0.002245 ,  99
   8.0000 , 1.100467 , 0.002245 , 100


==> paper_scales_misc/l6496f211b630m0012m0363m432_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.081918 , 0.000071 ,   0
   1.4091 , 0.081918 , 0.000071 ,   1
   1.4091 , 0.081918 , 0.000071 ,   2
   1.4091 , 0.081918 , 0.000071 ,   3
   1.4091 , 0.081918 , 0.000071 ,   4
   1.4091 , 0.081918 , 0.000071 ,   5
   1.4091 , 0.081918 , 0.000071 ,   6
   1.4091 , 0.081918 , 0.000071 ,   7
   1.4091 , 0.081919 , 0.000071 ,   8
   1.4091 , 0.081948 , 0.000071 ,   9
   1.4091 , 0.081918 , 0.000071 ,  10
   1.4091 , 0.081918 , 0.000071 ,  11
   1.4091 , 0.081918 , 0.000071 ,  12
   1.4091 , 0.081918 , 0.000071 ,  13
   1.4091 , 0.081918 , 0.000071 ,  14
   1.4091 , 0.081918 , 0.000071 ,  15
   1.4091 , 0.081918 , 0.000071 ,  16
   1.4091 , 0.081918 , 0.000071 ,  17
   1.4091 , 0.081918 , 0.000071 ,  18
   1.4091 , 0.081918 , 0.000071 ,  19
   1.4091 , 0.081918 , 0.000071 ,  20
   1.4091 , 0.081918 , 0.000071 ,  21
   1.4091 , 0.081948 , 0.000071 ,  22
   1.4091 , 0.081918 , 0.000071 ,  23
   1.4091 , 0.081918 , 0.000071 ,  24
   1.4091 , 0.081918 , 0.000071 ,  25
   1.4091 , 0.081918 , 0.000071 ,  26
   1.4091 , 0.081918 , 0.000071 ,  27
   1.4091 , 0.081918 , 0.000071 ,  28
   1.4091 , 0.081918 , 0.000071 ,  29
   1.4091 , 0.081948 , 0.000071 ,  30
   1.4091 , 0.081918 , 0.000071 ,  31
   1.4091 , 0.081918 , 0.000071 ,  32
   1.4091 , 0.081918 , 0.000071 ,  33
   1.4091 , 0.081918 , 0.000071 ,  34
   1.4091 , 0.081918 , 0.000071 ,  35
   1.4091 , 0.081918 , 0.000071 ,  36
   1.4091 , 0.081918 , 0.000071 ,  37
   1.4091 , 0.081918 , 0.000071 ,  38
   1.4091 , 0.081918 , 0.000071 ,  39
   1.4091 , 0.081918 , 0.000071 ,  40
   1.4091 , 0.081918 , 0.000071 ,  41
   1.4091 , 0.081918 , 0.000071 ,  42
   1.4091 , 0.081918 , 0.000071 ,  43
   1.4091 , 0.081918 , 0.000071 ,  44
   1.4091 , 0.081918 , 0.000071 ,  45
   1.4091 , 0.081918 , 0.000071 ,  46
   1.4091 , 0.081948 , 0.000071 ,  47
   1.4091 , 0.081918 , 0.000071 ,  48
   1.4091 , 0.081918 , 0.000071 ,  49
   1.4091 , 0.081918 , 0.000071 ,  50
   1.4091 , 0.081918 , 0.000071 ,  51
   1.4091 , 0.081918 , 0.000071 ,  52
   1.4091 , 0.081949 , 0.000071 ,  53
   1.4091 , 0.081918 , 0.000071 ,  54
   1.4091 , 0.081918 , 0.000071 ,  55
   1.4091 , 0.081918 , 0.000071 ,  56
   1.4091 , 0.081918 , 0.000071 ,  57
   1.4091 , 0.081918 , 0.000071 ,  58
   1.4091 , 0.081918 , 0.000071 ,  59
   1.4091 , 0.081917 , 0.000071 ,  60
   1.4091 , 0.081918 , 0.000071 ,  61
   1.4091 , 0.081918 , 0.000071 ,  62
   1.4091 , 0.081918 , 0.000071 ,  63
   1.4091 , 0.081918 , 0.000071 ,  64
   1.4091 , 0.081918 , 0.000071 ,  65
   1.4091 , 0.081918 , 0.000071 ,  66
   1.4091 , 0.081918 , 0.000071 ,  67
   1.4091 , 0.081918 , 0.000071 ,  68
   1.4091 , 0.081918 , 0.000071 ,  69
   1.4091 , 0.081918 , 0.000071 ,  70
   1.4091 , 0.081918 , 0.000071 ,  71
   1.4091 , 0.081918 , 0.000071 ,  72
   1.4091 , 0.081918 , 0.000071 ,  73
   1.4091 , 0.081918 , 0.000071 ,  74
   1.4091 , 0.081918 , 0.000071 ,  75
   1.4091 , 0.081918 , 0.000071 ,  76
   1.4091 , 0.081948 , 0.000071 ,  77
   1.4091 , 0.081918 , 0.000071 ,  78
   1.4091 , 0.081918 , 0.000071 ,  79
   1.4091 , 0.081918 , 0.000071 ,  80
   1.4091 , 0.081918 , 0.000071 ,  81
   1.4091 , 0.081918 , 0.000071 ,  82
   1.4091 , 0.081918 , 0.000071 ,  83
   1.4091 , 0.081918 , 0.000071 ,  84
   1.4091 , 0.081919 , 0.000071 ,  85
   1.4091 , 0.081918 , 0.000071 ,  86
   1.4091 , 0.081918 , 0.000071 ,  87
   1.4091 , 0.081918 , 0.000071 ,  88
   1.4091 , 0.081918 , 0.000071 ,  89
   1.4091 , 0.081918 , 0.000071 ,  90
   1.4091 , 0.081918 , 0.000071 ,  91
   1.4091 , 0.081918 , 0.000071 ,  92
   1.4091 , 0.081918 , 0.000071 ,  93
   1.4091 , 0.081918 , 0.000071 ,  94
   1.4091 , 0.081918 , 0.000071 ,  95
   1.4091 , 0.081918 , 0.000071 ,  96
   1.4091 , 0.081918 , 0.000071 ,  97
   1.4091 , 0.081918 , 0.000071 ,  98
   1.4091 , 0.081918 , 0.000071 ,  99
   1.4091 , 0.081918 , 0.000071 , 100
   1.6348 , 0.140338 , 0.000006 ,   0
   1.6348 , 0.140338 , 0.000006 ,   1
   1.6348 , 0.140338 , 0.000006 ,   2
   1.6348 , 0.140339 , 0.000006 ,   3
   1.6348 , 0.140338 , 0.000006 ,   4
   1.6348 , 0.140337 , 0.000006 ,   5
   1.6348 , 0.140339 , 0.000006 ,   6
   1.6348 , 0.140338 , 0.000006 ,   7
   1.6348 , 0.140339 , 0.000006 ,   8
   1.6348 , 0.140338 , 0.000006 ,   9
   1.6348 , 0.140337 , 0.000006 ,  10
   1.6348 , 0.140338 , 0.000006 ,  11
   1.6348 , 0.140339 , 0.000006 ,  12
   1.6348 , 0.140338 , 0.000006 ,  13
   1.6348 , 0.140338 , 0.000006 ,  14
   1.6348 , 0.140338 , 0.000006 ,  15
   1.6348 , 0.140338 , 0.000006 ,  16
   1.6348 , 0.140338 , 0.000006 ,  17
   1.6348 , 0.140337 , 0.000006 ,  18
   1.6348 , 0.140338 , 0.000006 ,  19
   1.6348 , 0.140337 , 0.000006 ,  20
   1.6348 , 0.140337 , 0.000006 ,  21
   1.6348 , 0.140338 , 0.000006 ,  22
   1.6348 , 0.140338 , 0.000006 ,  23
   1.6348 , 0.140338 , 0.000006 ,  24
   1.6348 , 0.140338 , 0.000006 ,  25
   1.6348 , 0.140337 , 0.000006 ,  26
   1.6348 , 0.140338 , 0.000006 ,  27
   1.6348 , 0.140338 , 0.000006 ,  28
   1.6348 , 0.140337 , 0.000006 ,  29
   1.6348 , 0.140337 , 0.000006 ,  30
   1.6348 , 0.140338 , 0.000006 ,  31
   1.6348 , 0.140338 , 0.000006 ,  32
   1.6348 , 0.140338 , 0.000006 ,  33
   1.6348 , 0.140338 , 0.000006 ,  34
   1.6348 , 0.140337 , 0.000006 ,  35
   1.6348 , 0.140338 , 0.000006 ,  36
   1.6348 , 0.140338 , 0.000006 ,  37
   1.6348 , 0.140338 , 0.000006 ,  38
   1.6348 , 0.140339 , 0.000006 ,  39
   1.6348 , 0.140338 , 0.000006 ,  40
   1.6348 , 0.140338 , 0.000006 ,  41
   1.6348 , 0.140337 , 0.000006 ,  42
   1.6348 , 0.140338 , 0.000006 ,  43
   1.6348 , 0.140339 , 0.000006 ,  44
   1.6348 , 0.140339 , 0.000006 ,  45
   1.6348 , 0.140337 , 0.000006 ,  46
   1.6348 , 0.140337 , 0.000006 ,  47
   1.6348 , 0.140338 , 0.000006 ,  48
   1.6348 , 0.140338 , 0.000006 ,  49
   1.6348 , 0.140338 , 0.000006 ,  50
   1.6348 , 0.140338 , 0.000006 ,  51
   1.6348 , 0.140338 , 0.000006 ,  52
   1.6348 , 0.140339 , 0.000006 ,  53
   1.6348 , 0.140338 , 0.000006 ,  54
   1.6348 , 0.140338 , 0.000006 ,  55
   1.6348 , 0.140338 , 0.000006 ,  56
   1.6348 , 0.140337 , 0.000006 ,  57
   1.6348 , 0.140337 , 0.000006 ,  58
   1.6348 , 0.140337 , 0.000006 ,  59
   1.6348 , 0.140336 , 0.000006 ,  60
   1.6348 , 0.140337 , 0.000006 ,  61
   1.6348 , 0.140337 , 0.000006 ,  62
   1.6348 , 0.140338 , 0.000006 ,  63
   1.6348 , 0.140337 , 0.000006 ,  64
   1.6348 , 0.140337 , 0.000006 ,  65
   1.6348 , 0.140337 , 0.000006 ,  66
   1.6348 , 0.140337 , 0.000006 ,  67
   1.6348 , 0.140338 , 0.000006 ,  68
   1.6348 , 0.140338 , 0.000006 ,  69
   1.6348 , 0.140339 , 0.000006 ,  70
   1.6348 , 0.140338 , 0.000006 ,  71
   1.6348 , 0.140339 , 0.000006 ,  72
   1.6348 , 0.140337 , 0.000006 ,  73
   1.6348 , 0.140338 , 0.000006 ,  74
   1.6348 , 0.140338 , 0.000006 ,  75
   1.6348 , 0.140337 , 0.000006 ,  76
   1.6348 , 0.140338 , 0.000006 ,  77
   1.6348 , 0.140338 , 0.000006 ,  78
   1.6348 , 0.140338 , 0.000006 ,  79
   1.6348 , 0.140337 , 0.000006 ,  80
   1.6348 , 0.140337 , 0.000006 ,  81
   1.6348 , 0.140337 , 0.000006 ,  82
   1.6348 , 0.140337 , 0.000006 ,  83
   1.6348 , 0.140338 , 0.000006 ,  84
   1.6348 , 0.140339 , 0.000006 ,  85
   1.6348 , 0.140337 , 0.000006 ,  86
   1.6348 , 0.140337 , 0.000006 ,  87
   1.6348 , 0.140338 , 0.000006 ,  88
   1.6348 , 0.140339 , 0.000006 ,  89
   1.6348 , 0.140339 , 0.000006 ,  90
   1.6348 , 0.140338 , 0.000006 ,  91
   1.6348 , 0.140338 , 0.000006 ,  92
   1.6348 , 0.140337 , 0.000006 ,  93
   1.6348 , 0.140338 , 0.000006 ,  94
   1.6348 , 0.140337 , 0.000006 ,  95
   1.6348 , 0.140339 , 0.000006 ,  96
   1.6348 , 0.140338 , 0.000006 ,  97
   1.6348 , 0.140338 , 0.000006 ,  98
   1.6348 , 0.140337 , 0.000006 ,  99
   1.6348 , 0.140338 , 0.000006 , 100
   1.8468 , 0.185651 , 0.000012 ,   0
   1.8468 , 0.185651 , 0.000012 ,   1
   1.8468 , 0.185650 , 0.000012 ,   2
   1.8468 , 0.185652 , 0.000012 ,   3
   1.8468 , 0.185651 , 0.000012 ,   4
   1.8468 , 0.185650 , 0.000012 ,   5
   1.8468 , 0.185652 , 0.000012 ,   6
   1.8468 , 0.185650 , 0.000012 ,   7
   1.8468 , 0.185652 , 0.000012 ,   8
   1.8468 , 0.185651 , 0.000012 ,   9
   1.8468 , 0.185650 , 0.000012 ,  10
   1.8468 , 0.185650 , 0.000012 ,  11
   1.8468 , 0.185652 , 0.000012 ,  12
   1.8468 , 0.185650 , 0.000012 ,  13
   1.8468 , 0.185651 , 0.000012 ,  14
   1.8468 , 0.185652 , 0.000012 ,  15
   1.8468 , 0.185651 , 0.000012 ,  16
   1.8468 , 0.185650 , 0.000012 ,  17
   1.8468 , 0.185649 , 0.000012 ,  18
   1.8468 , 0.185651 , 0.000012 ,  19
   1.8468 , 0.185650 , 0.000012 ,  20
   1.8468 , 0.185650 , 0.000012 ,  21
   1.8468 , 0.185652 , 0.000012 ,  22
   1.8468 , 0.185651 , 0.000012 ,  23
   1.8468 , 0.185652 , 0.000012 ,  24
   1.8468 , 0.185652 , 0.000012 ,  25
   1.8468 , 0.185649 , 0.000012 ,  26
   1.8468 , 0.185652 , 0.000012 ,  27
   1.8468 , 0.185652 , 0.000012 ,  28
   1.8468 , 0.185649 , 0.000012 ,  29
   1.8468 , 0.185650 , 0.000012 ,  30
   1.8468 , 0.185650 , 0.000012 ,  31
   1.8468 , 0.185653 , 0.000012 ,  32
   1.8468 , 0.185650 , 0.000012 ,  33
   1.8468 , 0.185650 , 0.000012 ,  34
   1.8468 , 0.185648 , 0.000012 ,  35
   1.8468 , 0.185651 , 0.000012 ,  36
   1.8468 , 0.185651 , 0.000012 ,  37
   1.8468 , 0.185651 , 0.000012 ,  38
   1.8468 , 0.185653 , 0.000012 ,  39
   1.8468 , 0.185651 , 0.000012 ,  40
   1.8468 , 0.185650 , 0.000012 ,  41
   1.8468 , 0.185650 , 0.000012 ,  42
   1.8468 , 0.185652 , 0.000012 ,  43
   1.8468 , 0.185653 , 0.000012 ,  44
   1.8468 , 0.185652 , 0.000012 ,  45
   1.8468 , 0.185650 , 0.000012 ,  46
   1.8468 , 0.185650 , 0.000012 ,  47
   1.8468 , 0.185650 , 0.000012 ,  48
   1.8468 , 0.185652 , 0.000012 ,  49
   1.8468 , 0.185651 , 0.000012 ,  50
   1.8468 , 0.185652 , 0.000012 ,  51
   1.8468 , 0.185651 , 0.000012 ,  52
   1.8468 , 0.185652 , 0.000012 ,  53
   1.8468 , 0.185652 , 0.000012 ,  54
   1.8468 , 0.185650 , 0.000012 ,  55
   1.8468 , 0.185650 , 0.000012 ,  56
   1.8468 , 0.185650 , 0.000012 ,  57
   1.8468 , 0.185650 , 0.000012 ,  58
   1.8468 , 0.185649 , 0.000012 ,  59
   1.8468 , 0.185648 , 0.000012 ,  60
   1.8468 , 0.185650 , 0.000012 ,  61
   1.8468 , 0.185650 , 0.000012 ,  62
   1.8468 , 0.185652 , 0.000012 ,  63
   1.8468 , 0.185650 , 0.000012 ,  64
   1.8468 , 0.185649 , 0.000012 ,  65
   1.8468 , 0.185649 , 0.000012 ,  66
   1.8468 , 0.185651 , 0.000012 ,  67
   1.8468 , 0.185652 , 0.000012 ,  68
   1.8468 , 0.185651 , 0.000012 ,  69
   1.8468 , 0.185652 , 0.000012 ,  70
   1.8468 , 0.185651 , 0.000012 ,  71
   1.8468 , 0.185654 , 0.000012 ,  72
   1.8468 , 0.185650 , 0.000012 ,  73
   1.8468 , 0.185652 , 0.000012 ,  74
   1.8468 , 0.185650 , 0.000012 ,  75
   1.8468 , 0.185649 , 0.000012 ,  76
   1.8468 , 0.185652 , 0.000012 ,  77
   1.8468 , 0.185652 , 0.000012 ,  78
   1.8468 , 0.185651 , 0.000012 ,  79
   1.8468 , 0.185650 , 0.000012 ,  80
   1.8468 , 0.185649 , 0.000012 ,  81
   1.8468 , 0.185652 , 0.000012 ,  82
   1.8468 , 0.185651 , 0.000012 ,  83
   1.8468 , 0.185649 , 0.000012 ,  84
   1.8468 , 0.185653 , 0.000012 ,  85
   1.8468 , 0.185649 , 0.000012 ,  86
   1.8468 , 0.185649 , 0.000012 ,  87
   1.8468 , 0.185652 , 0.000012 ,  88
   1.8468 , 0.185652 , 0.000012 ,  89
   1.8468 , 0.185653 , 0.000012 ,  90
   1.8468 , 0.185652 , 0.000012 ,  91
   1.8468 , 0.185651 , 0.000012 ,  92
   1.8468 , 0.185650 , 0.000012 ,  93
   1.8468 , 0.185651 , 0.000012 ,  94
   1.8468 , 0.185649 , 0.000012 ,  95
   1.8468 , 0.185653 , 0.000012 ,  96
   1.8468 , 0.185653 , 0.000012 ,  97
   1.8468 , 0.185651 , 0.000012 ,  98
   1.8468 , 0.185650 , 0.000012 ,  99
   1.8468 , 0.185652 , 0.000012 , 100
   2.0870 , 0.222156 , 0.000012 ,   0
   2.0870 , 0.222156 , 0.000012 ,   1
   2.0870 , 0.222156 , 0.000012 ,   2
   2.0870 , 0.222156 , 0.000012 ,   3
   2.0870 , 0.222157 , 0.000012 ,   4
   2.0870 , 0.222157 , 0.000012 ,   5
   2.0870 , 0.222158 , 0.000012 ,   6
   2.0870 , 0.222157 , 0.000012 ,   7
   2.0870 , 0.222159 , 0.000012 ,   8
   2.0870 , 0.222159 , 0.000012 ,   9
   2.0870 , 0.222156 , 0.000012 ,  10
   2.0870 , 0.222157 , 0.000012 ,  11
   2.0870 , 0.222158 , 0.000012 ,  12
   2.0870 , 0.222157 , 0.000012 ,  13
   2.0870 , 0.222156 , 0.000012 ,  14
   2.0870 , 0.222155 , 0.000012 ,  15
   2.0870 , 0.222157 , 0.000012 ,  16
   2.0870 , 0.222156 , 0.000012 ,  17
   2.0870 , 0.222155 , 0.000012 ,  18
   2.0870 , 0.222157 , 0.000012 ,  19
   2.0870 , 0.222154 , 0.000012 ,  20
   2.0870 , 0.222155 , 0.000012 ,  21
   2.0870 , 0.222158 , 0.000012 ,  22
   2.0870 , 0.222157 , 0.000012 ,  23
   2.0870 , 0.222157 , 0.000012 ,  24
   2.0870 , 0.222155 , 0.000012 ,  25
   2.0870 , 0.222157 , 0.000012 ,  26
   2.0870 , 0.222157 , 0.000012 ,  27
   2.0870 , 0.222158 , 0.000012 ,  28
   2.0870 , 0.222155 , 0.000012 ,  29
   2.0870 , 0.222156 , 0.000012 ,  30
   2.0870 , 0.222157 , 0.000012 ,  31
   2.0870 , 0.222156 , 0.000012 ,  32
   2.0870 , 0.222155 , 0.000012 ,  33
   2.0870 , 0.222155 , 0.000012 ,  34
   2.0870 , 0.222155 , 0.000012 ,  35
   2.0870 , 0.222158 , 0.000012 ,  36
   2.0870 , 0.222157 , 0.000012 ,  37
   2.0870 , 0.222157 , 0.000012 ,  38
   2.0870 , 0.222158 , 0.000012 ,  39
   2.0870 , 0.222157 , 0.000012 ,  40
   2.0870 , 0.222156 , 0.000012 ,  41
   2.0870 , 0.222156 , 0.000012 ,  42
   2.0870 , 0.222155 , 0.000012 ,  43
   2.0870 , 0.222158 , 0.000012 ,  44
   2.0870 , 0.222157 , 0.000012 ,  45
   2.0870 , 0.222156 , 0.000012 ,  46
   2.0870 , 0.222155 , 0.000012 ,  47
   2.0870 , 0.222157 , 0.000012 ,  48
   2.0870 , 0.222156 , 0.000012 ,  49
   2.0870 , 0.222157 , 0.000012 ,  50
   2.0870 , 0.222157 , 0.000012 ,  51
   2.0870 , 0.222158 , 0.000012 ,  52
   2.0870 , 0.222157 , 0.000012 ,  53
   2.0870 , 0.222158 , 0.000012 ,  54
   2.0870 , 0.222156 , 0.000012 ,  55
   2.0870 , 0.222155 , 0.000012 ,  56
   2.0870 , 0.222156 , 0.000012 ,  57
   2.0870 , 0.222156 , 0.000012 ,  58
   2.0870 , 0.222155 , 0.000012 ,  59
   2.0870 , 0.222154 , 0.000012 ,  60
   2.0870 , 0.222156 , 0.000012 ,  61
   2.0870 , 0.222155 , 0.000012 ,  62
   2.0870 , 0.222156 , 0.000012 ,  63
   2.0870 , 0.222155 , 0.000012 ,  64
   2.0870 , 0.222155 , 0.000012 ,  65
   2.0870 , 0.222156 , 0.000012 ,  66
   2.0870 , 0.222155 , 0.000012 ,  67
   2.0870 , 0.222157 , 0.000012 ,  68
   2.0870 , 0.222157 , 0.000012 ,  69
   2.0870 , 0.222158 , 0.000012 ,  70
   2.0870 , 0.222157 , 0.000012 ,  71
   2.0870 , 0.222158 , 0.000012 ,  72
   2.0870 , 0.222156 , 0.000012 ,  73
   2.0870 , 0.222157 , 0.000012 ,  74
   2.0870 , 0.222157 , 0.000012 ,  75
   2.0870 , 0.222155 , 0.000012 ,  76
   2.0870 , 0.222157 , 0.000012 ,  77
   2.0870 , 0.222156 , 0.000012 ,  78
   2.0870 , 0.222157 , 0.000012 ,  79
   2.0870 , 0.222156 , 0.000012 ,  80
   2.0870 , 0.222153 , 0.000012 ,  81
   2.0870 , 0.222155 , 0.000012 ,  82
   2.0870 , 0.222156 , 0.000012 ,  83
   2.0870 , 0.222156 , 0.000012 ,  84
   2.0870 , 0.222158 , 0.000012 ,  85
   2.0870 , 0.222154 , 0.000012 ,  86
   2.0870 , 0.222155 , 0.000012 ,  87
   2.0870 , 0.222156 , 0.000012 ,  88
   2.0870 , 0.222157 , 0.000012 ,  89
   2.0870 , 0.222159 , 0.000012 ,  90
   2.0870 , 0.222156 , 0.000012 ,  91
   2.0870 , 0.222156 , 0.000012 ,  92
   2.0870 , 0.222156 , 0.000012 ,  93
   2.0870 , 0.222157 , 0.000012 ,  94
   2.0870 , 0.222154 , 0.000012 ,  95
   2.0870 , 0.222158 , 0.000012 ,  96
   2.0870 , 0.222156 , 0.000012 ,  97
   2.0870 , 0.222158 , 0.000012 ,  98
   2.0870 , 0.222156 , 0.000012 ,  99
   2.0870 , 0.222157 , 0.000012 , 100
   2.2824 , 0.251695 , 0.000017 ,   0
   2.2824 , 0.251694 , 0.000017 ,   1
   2.2824 , 0.251695 , 0.000017 ,   2
   2.2824 , 0.251696 , 0.000017 ,   3
   2.2824 , 0.251696 , 0.000017 ,   4
   2.2824 , 0.251694 , 0.000017 ,   5
   2.2824 , 0.251697 , 0.000017 ,   6
   2.2824 , 0.251694 , 0.000017 ,   7
   2.2824 , 0.251698 , 0.000017 ,   8
   2.2824 , 0.251698 , 0.000017 ,   9
   2.2824 , 0.251694 , 0.000017 ,  10
   2.2824 , 0.251695 , 0.000017 ,  11
   2.2824 , 0.251699 , 0.000017 ,  12
   2.2824 , 0.251695 , 0.000017 ,  13
   2.2824 , 0.251695 , 0.000017 ,  14
   2.2824 , 0.251695 , 0.000017 ,  15
   2.2824 , 0.251697 , 0.000017 ,  16
   2.2824 , 0.251694 , 0.000017 ,  17
   2.2824 , 0.251694 , 0.000017 ,  18
   2.2824 , 0.251695 , 0.000017 ,  19
   2.2824 , 0.251694 , 0.000017 ,  20
   2.2824 , 0.251694 , 0.000017 ,  21
   2.2824 , 0.251697 , 0.000017 ,  22
   2.2824 , 0.251696 , 0.000017 ,  23
   2.2824 , 0.251697 , 0.000017 ,  24
   2.2824 , 0.251695 , 0.000017 ,  25
   2.2824 , 0.251694 , 0.000017 ,  26
   2.2824 , 0.251697 , 0.000017 ,  27
   2.2824 , 0.251697 , 0.000017 ,  28
   2.2824 , 0.251692 , 0.000017 ,  29
   2.2824 , 0.251694 , 0.000017 ,  30
   2.2824 , 0.251696 , 0.000017 ,  31
   2.2824 , 0.251697 , 0.000017 ,  32
   2.2824 , 0.251693 , 0.000017 ,  33
   2.2824 , 0.251694 , 0.000017 ,  34
   2.2824 , 0.251692 , 0.000017 ,  35
   2.2824 , 0.251696 , 0.000017 ,  36
   2.2824 , 0.251695 , 0.000017 ,  37
   2.2824 , 0.251696 , 0.000017 ,  38
   2.2824 , 0.251698 , 0.000017 ,  39
   2.2824 , 0.251696 , 0.000017 ,  40
   2.2824 , 0.251695 , 0.000017 ,  41
   2.2824 , 0.251695 , 0.000017 ,  42
   2.2824 , 0.251695 , 0.000017 ,  43
   2.2824 , 0.251698 , 0.000017 ,  44
   2.2824 , 0.251698 , 0.000017 ,  45
   2.2824 , 0.251695 , 0.000017 ,  46
   2.2824 , 0.251694 , 0.000017 ,  47
   2.2824 , 0.251695 , 0.000017 ,  48
   2.2824 , 0.251694 , 0.000017 ,  49
   2.2824 , 0.251696 , 0.000017 ,  50
   2.2824 , 0.251696 , 0.000017 ,  51
   2.2824 , 0.251696 , 0.000017 ,  52
   2.2824 , 0.251697 , 0.000017 ,  53
   2.2824 , 0.251697 , 0.000017 ,  54
   2.2824 , 0.251694 , 0.000017 ,  55
   2.2824 , 0.251694 , 0.000017 ,  56
   2.2824 , 0.251695 , 0.000017 ,  57
   2.2824 , 0.251695 , 0.000017 ,  58
   2.2824 , 0.251695 , 0.000017 ,  59
   2.2824 , 0.251692 , 0.000017 ,  60
   2.2824 , 0.251693 , 0.000017 ,  61
   2.2824 , 0.251693 , 0.000017 ,  62
   2.2824 , 0.251695 , 0.000017 ,  63
   2.2824 , 0.251694 , 0.000017 ,  64
   2.2824 , 0.251694 , 0.000017 ,  65
   2.2824 , 0.251693 , 0.000017 ,  66
   2.2824 , 0.251694 , 0.000017 ,  67
   2.2824 , 0.251697 , 0.000017 ,  68
   2.2824 , 0.251696 , 0.000017 ,  69
   2.2824 , 0.251697 , 0.000017 ,  70
   2.2824 , 0.251696 , 0.000017 ,  71
   2.2824 , 0.251699 , 0.000017 ,  72
   2.2824 , 0.251695 , 0.000017 ,  73
   2.2824 , 0.251695 , 0.000017 ,  74
   2.2824 , 0.251695 , 0.000017 ,  75
   2.2824 , 0.251692 , 0.000017 ,  76
   2.2824 , 0.251696 , 0.000017 ,  77
   2.2824 , 0.251695 , 0.000017 ,  78
   2.2824 , 0.251694 , 0.000017 ,  79
   2.2824 , 0.251695 , 0.000017 ,  80
   2.2824 , 0.251691 , 0.000017 ,  81
   2.2824 , 0.251696 , 0.000017 ,  82
   2.2824 , 0.251694 , 0.000017 ,  83
   2.2824 , 0.251695 , 0.000017 ,  84
   2.2824 , 0.251697 , 0.000017 ,  85
   2.2824 , 0.251691 , 0.000017 ,  86
   2.2824 , 0.251694 , 0.000017 ,  87
   2.2824 , 0.251696 , 0.000017 ,  88
   2.2824 , 0.251697 , 0.000017 ,  89
   2.2824 , 0.251700 , 0.000017 ,  90
   2.2824 , 0.251695 , 0.000017 ,  91
   2.2824 , 0.251695 , 0.000017 ,  92
   2.2824 , 0.251695 , 0.000017 ,  93
   2.2824 , 0.251697 , 0.000017 ,  94
   2.2824 , 0.251693 , 0.000017 ,  95
   2.2824 , 0.251699 , 0.000017 ,  96
   2.2824 , 0.251697 , 0.000017 ,  97
   2.2824 , 0.251697 , 0.000017 ,  98
   2.2824 , 0.251693 , 0.000017 ,  99
   2.2824 , 0.251696 , 0.000017 , 100
   2.4693 , 0.276583 , 0.000028 ,   0
   2.4693 , 0.276582 , 0.000028 ,   1
   2.4693 , 0.276583 , 0.000028 ,   2
   2.4693 , 0.276586 , 0.000028 ,   3
   2.4693 , 0.276585 , 0.000028 ,   4
   2.4693 , 0.276581 , 0.000028 ,   5
   2.4693 , 0.276586 , 0.000028 ,   6
   2.4693 , 0.276579 , 0.000028 ,   7
   2.4693 , 0.276586 , 0.000028 ,   8
   2.4693 , 0.276585 , 0.000028 ,   9
   2.4693 , 0.276581 , 0.000028 ,  10
   2.4693 , 0.276583 , 0.000028 ,  11
   2.4693 , 0.276587 , 0.000028 ,  12
   2.4693 , 0.276581 , 0.000028 ,  13
   2.4693 , 0.276582 , 0.000028 ,  14
   2.4693 , 0.276586 , 0.000028 ,  15
   2.4693 , 0.276587 , 0.000028 ,  16
   2.4693 , 0.276581 , 0.000028 ,  17
   2.4693 , 0.276582 , 0.000028 ,  18
   2.4693 , 0.276583 , 0.000028 ,  19
   2.4693 , 0.276583 , 0.000028 ,  20
   2.4693 , 0.276582 , 0.000028 ,  21
   2.4693 , 0.276586 , 0.000028 ,  22
   2.4693 , 0.276585 , 0.000028 ,  23
   2.4693 , 0.276588 , 0.000028 ,  24
   2.4693 , 0.276585 , 0.000028 ,  25
   2.4693 , 0.276581 , 0.000028 ,  26
   2.4693 , 0.276585 , 0.000028 ,  27
   2.4693 , 0.276586 , 0.000028 ,  28
   2.4693 , 0.276577 , 0.000028 ,  29
   2.4693 , 0.276582 , 0.000028 ,  30
   2.4693 , 0.276584 , 0.000028 ,  31
   2.4693 , 0.276587 , 0.000028 ,  32
   2.4693 , 0.276579 , 0.000028 ,  33
   2.4693 , 0.276582 , 0.000028 ,  34
   2.4693 , 0.276576 , 0.000028 ,  35
   2.4693 , 0.276585 , 0.000028 ,  36
   2.4693 , 0.276583 , 0.000028 ,  37
   2.4693 , 0.276583 , 0.000028 ,  38
   2.4693 , 0.276588 , 0.000028 ,  39
   2.4693 , 0.276584 , 0.000028 ,  40
   2.4693 , 0.276582 , 0.000028 ,  41
   2.4693 , 0.276584 , 0.000028 ,  42
   2.4693 , 0.276586 , 0.000028 ,  43
   2.4693 , 0.276588 , 0.000028 ,  44
   2.4693 , 0.276586 , 0.000028 ,  45
   2.4693 , 0.276584 , 0.000028 ,  46
   2.4693 , 0.276582 , 0.000028 ,  47
   2.4693 , 0.276581 , 0.000028 ,  48
   2.4693 , 0.276584 , 0.000028 ,  49
   2.4693 , 0.276583 , 0.000028 ,  50
   2.4693 , 0.276584 , 0.000028 ,  51
   2.4693 , 0.276584 , 0.000028 ,  52
   2.4693 , 0.276586 , 0.000028 ,  53
   2.4693 , 0.276585 , 0.000028 ,  54
   2.4693 , 0.276580 , 0.000028 ,  55
   2.4693 , 0.276580 , 0.000028 ,  56
   2.4693 , 0.276584 , 0.000028 ,  57
   2.4693 , 0.276582 , 0.000028 ,  58
   2.4693 , 0.276582 , 0.000028 ,  59
   2.4693 , 0.276577 , 0.000028 ,  60
   2.4693 , 0.276580 , 0.000028 ,  61
   2.4693 , 0.276580 , 0.000028 ,  62
   2.4693 , 0.276584 , 0.000028 ,  63
   2.4693 , 0.276581 , 0.000028 ,  64
   2.4693 , 0.276581 , 0.000028 ,  65
   2.4693 , 0.276580 , 0.000028 ,  66
   2.4693 , 0.276586 , 0.000028 ,  67
   2.4693 , 0.276586 , 0.000028 ,  68
   2.4693 , 0.276584 , 0.000028 ,  69
   2.4693 , 0.276587 , 0.000028 ,  70
   2.4693 , 0.276585 , 0.000028 ,  71
   2.4693 , 0.276590 , 0.000028 ,  72
   2.4693 , 0.276582 , 0.000028 ,  73
   2.4693 , 0.276583 , 0.000028 ,  74
   2.4693 , 0.276581 , 0.000028 ,  75
   2.4693 , 0.276579 , 0.000028 ,  76
   2.4693 , 0.276585 , 0.000028 ,  77
   2.4693 , 0.276585 , 0.000028 ,  78
   2.4693 , 0.276580 , 0.000028 ,  79
   2.4693 , 0.276582 , 0.000028 ,  80
   2.4693 , 0.276578 , 0.000028 ,  81
   2.4693 , 0.276587 , 0.000028 ,  82
   2.4693 , 0.276584 , 0.000028 ,  83
   2.4693 , 0.276582 , 0.000028 ,  84
   2.4693 , 0.276586 , 0.000028 ,  85
   2.4693 , 0.276578 , 0.000028 ,  86
   2.4693 , 0.276581 , 0.000028 ,  87
   2.4693 , 0.276586 , 0.000028 ,  88
   2.4693 , 0.276586 , 0.000028 ,  89
   2.4693 , 0.276588 , 0.000028 ,  90
   2.4693 , 0.276586 , 0.000028 ,  91
   2.4693 , 0.276583 , 0.000028 ,  92
   2.4693 , 0.276582 , 0.000028 ,  93
   2.4693 , 0.276585 , 0.000028 ,  94
   2.4693 , 0.276579 , 0.000028 ,  95
   2.4693 , 0.276589 , 0.000028 ,  96
   2.4693 , 0.276588 , 0.000028 ,  97
   2.4693 , 0.276584 , 0.000028 ,  98
   2.4693 , 0.276580 , 0.000028 ,  99
   2.4693 , 0.276586 , 0.000028 , 100
   2.8325 , 0.316474 , 0.000038 ,   0
   2.8325 , 0.316472 , 0.000038 ,   1
   2.8325 , 0.316473 , 0.000038 ,   2
   2.8325 , 0.316477 , 0.000038 ,   3
   2.8325 , 0.316477 , 0.000038 ,   4
   2.8325 , 0.316471 , 0.000038 ,   5
   2.8325 , 0.316475 , 0.000038 ,   6
   2.8325 , 0.316469 , 0.000038 ,   7
   2.8325 , 0.316478 , 0.000038 ,   8
   2.8325 , 0.316478 , 0.000038 ,   9
   2.8325 , 0.316471 , 0.000038 ,  10
   2.8325 , 0.316473 , 0.000038 ,  11
   2.8325 , 0.316479 , 0.000038 ,  12
   2.8325 , 0.316473 , 0.000038 ,  13
   2.8325 , 0.316470 , 0.000038 ,  14
   2.8325 , 0.316473 , 0.000038 ,  15
   2.8325 , 0.316480 , 0.000038 ,  16
   2.8325 , 0.316472 , 0.000038 ,  17
   2.8325 , 0.316474 , 0.000038 ,  18
   2.8325 , 0.316474 , 0.000038 ,  19
   2.8325 , 0.316473 , 0.000038 ,  20
   2.8325 , 0.316470 , 0.000038 ,  21
   2.8325 , 0.316477 , 0.000038 ,  22
   2.8325 , 0.316476 , 0.000038 ,  23
   2.8325 , 0.316479 , 0.000038 ,  24
   2.8325 , 0.316473 , 0.000038 ,  25
   2.8325 , 0.316472 , 0.000038 ,  26
   2.8325 , 0.316478 , 0.000038 ,  27
   2.8325 , 0.316475 , 0.000038 ,  28
   2.8325 , 0.316465 , 0.000038 ,  29
   2.8325 , 0.316470 , 0.000038 ,  30
   2.8325 , 0.316476 , 0.000038 ,  31
   2.8325 , 0.316479 , 0.000038 ,  32
   2.8325 , 0.316468 , 0.000038 ,  33
   2.8325 , 0.316470 , 0.000038 ,  34
   2.8325 , 0.316463 , 0.000038 ,  35
   2.8325 , 0.316475 , 0.000038 ,  36
   2.8325 , 0.316472 , 0.000038 ,  37
   2.8325 , 0.316474 , 0.000038 ,  38
   2.8325 , 0.316478 , 0.000038 ,  39
   2.8325 , 0.316474 , 0.000038 ,  40
   2.8325 , 0.316473 , 0.000038 ,  41
   2.8325 , 0.316476 , 0.000038 ,  42
   2.8325 , 0.316476 , 0.000038 ,  43
   2.8325 , 0.316477 , 0.000038 ,  44
   2.8325 , 0.316480 , 0.000038 ,  45
   2.8325 , 0.316472 , 0.000038 ,  46
   2.8325 , 0.316473 , 0.000038 ,  47
   2.8325 , 0.316471 , 0.000038 ,  48
   2.8325 , 0.316472 , 0.000038 ,  49
   2.8325 , 0.316474 , 0.000038 ,  50
   2.8325 , 0.316476 , 0.000038 ,  51
   2.8325 , 0.316475 , 0.000038 ,  52
   2.8325 , 0.316478 , 0.000038 ,  53
   2.8325 , 0.316474 , 0.000038 ,  54
   2.8325 , 0.316470 , 0.000038 ,  55
   2.8325 , 0.316470 , 0.000038 ,  56
   2.8325 , 0.316474 , 0.000038 ,  57
   2.8325 , 0.316473 , 0.000038 ,  58
   2.8325 , 0.316475 , 0.000038 ,  59
   2.8325 , 0.316466 , 0.000038 ,  60
   2.8325 , 0.316469 , 0.000038 ,  61
   2.8325 , 0.316468 , 0.000038 ,  62
   2.8325 , 0.316473 , 0.000038 ,  63
   2.8325 , 0.316470 , 0.000038 ,  64
   2.8325 , 0.316471 , 0.000038 ,  65
   2.8325 , 0.316469 , 0.000038 ,  66
   2.8325 , 0.316474 , 0.000038 ,  67
   2.8325 , 0.316477 , 0.000038 ,  68
   2.8325 , 0.316475 , 0.000038 ,  69
   2.8325 , 0.316475 , 0.000038 ,  70
   2.8325 , 0.316477 , 0.000038 ,  71
   2.8325 , 0.316478 , 0.000038 ,  72
   2.8325 , 0.316472 , 0.000038 ,  73
   2.8325 , 0.316471 , 0.000038 ,  74
   2.8325 , 0.316470 , 0.000038 ,  75
   2.8325 , 0.316466 , 0.000038 ,  76
   2.8325 , 0.316476 , 0.000038 ,  77
   2.8325 , 0.316474 , 0.000038 ,  78
   2.8325 , 0.316468 , 0.000038 ,  79
   2.8325 , 0.316472 , 0.000038 ,  80
   2.8325 , 0.316466 , 0.000038 ,  81
   2.8325 , 0.316477 , 0.000038 ,  82
   2.8325 , 0.316472 , 0.000038 ,  83
   2.8325 , 0.316476 , 0.000038 ,  84
   2.8325 , 0.316475 , 0.000038 ,  85
   2.8325 , 0.316466 , 0.000038 ,  86
   2.8325 , 0.316473 , 0.000038 ,  87
   2.8325 , 0.316476 , 0.000038 ,  88
   2.8325 , 0.316477 , 0.000038 ,  89
   2.8325 , 0.316484 , 0.000038 ,  90
   2.8325 , 0.316476 , 0.000038 ,  91
   2.8325 , 0.316474 , 0.000038 ,  92
   2.8325 , 0.316475 , 0.000038 ,  93
   2.8325 , 0.316476 , 0.000038 ,  94
   2.8325 , 0.316468 , 0.000038 ,  95
   2.8325 , 0.316480 , 0.000038 ,  96
   2.8325 , 0.316479 , 0.000038 ,  97
   2.8325 , 0.316477 , 0.000038 ,  98
   2.8325 , 0.316470 , 0.000038 ,  99
   2.8325 , 0.316478 , 0.000038 , 100
   2.9969 , 0.332989 , 0.000057 ,   0
   2.9969 , 0.332989 , 0.000057 ,   1
   2.9969 , 0.332991 , 0.000057 ,   2
   2.9969 , 0.332993 , 0.000057 ,   3
   2.9969 , 0.332996 , 0.000057 ,   4
   2.9969 , 0.332985 , 0.000057 ,   5
   2.9969 , 0.332993 , 0.000057 ,   6
   2.9969 , 0.332980 , 0.000057 ,   7
   2.9969 , 0.332992 , 0.000057 ,   8
   2.9969 , 0.332991 , 0.000057 ,   9
   2.9969 , 0.332988 , 0.000057 ,  10
   2.9969 , 0.332988 , 0.000057 ,  11
   2.9969 , 0.332995 , 0.000057 ,  12
   2.9969 , 0.332985 , 0.000057 ,  13
   2.9969 , 0.332985 , 0.000057 ,  14
   2.9969 , 0.332995 , 0.000057 ,  15
   2.9969 , 0.332999 , 0.000057 ,  16
   2.9969 , 0.332986 , 0.000057 ,  17
   2.9969 , 0.332991 , 0.000057 ,  18
   2.9969 , 0.332990 , 0.000057 ,  19
   2.9969 , 0.332990 , 0.000057 ,  20
   2.9969 , 0.332986 , 0.000057 ,  21
   2.9969 , 0.332993 , 0.000057 ,  22
   2.9969 , 0.332992 , 0.000057 ,  23
   2.9969 , 0.332999 , 0.000057 ,  24
   2.9969 , 0.332991 , 0.000057 ,  25
   2.9969 , 0.332988 , 0.000057 ,  26
   2.9969 , 0.332992 , 0.000057 ,  27
   2.9969 , 0.332992 , 0.000057 ,  28
   2.9969 , 0.332975 , 0.000057 ,  29
   2.9969 , 0.332988 , 0.000057 ,  30
   2.9969 , 0.332991 , 0.000057 ,  31
   2.9969 , 0.332997 , 0.000057 ,  32
   2.9969 , 0.332980 , 0.000057 ,  33
   2.9969 , 0.332986 , 0.000057 ,  34
   2.9969 , 0.332971 , 0.000057 ,  35
   2.9969 , 0.332991 , 0.000057 ,  36
   2.9969 , 0.332989 , 0.000057 ,  37
   2.9969 , 0.332986 , 0.000057 ,  38
   2.9969 , 0.332995 , 0.000057 ,  39
   2.9969 , 0.332990 , 0.000057 ,  40
   2.9969 , 0.332987 , 0.000057 ,  41
   2.9969 , 0.332994 , 0.000057 ,  42
   2.9969 , 0.332995 , 0.000057 ,  43
   2.9969 , 0.332997 , 0.000057 ,  44
   2.9969 , 0.332994 , 0.000057 ,  45
   2.9969 , 0.332990 , 0.000057 ,  46
   2.9969 , 0.332990 , 0.000057 ,  47
   2.9969 , 0.332983 , 0.000057 ,  48
   2.9969 , 0.332988 , 0.000057 ,  49
   2.9969 , 0.332987 , 0.000057 ,  50
   2.9969 , 0.332990 , 0.000057 ,  51
   2.9969 , 0.332989 , 0.000057 ,  52
   2.9969 , 0.332994 , 0.000057 ,  53
   2.9969 , 0.332990 , 0.000057 ,  54
   2.9969 , 0.332981 , 0.000057 ,  55
   2.9969 , 0.332982 , 0.000057 ,  56
   2.9969 , 0.332992 , 0.000057 ,  57
   2.9969 , 0.332985 , 0.000057 ,  58
   2.9969 , 0.332988 , 0.000057 ,  59
   2.9969 , 0.332977 , 0.000057 ,  60
   2.9969 , 0.332981 , 0.000057 ,  61
   2.9969 , 0.332983 , 0.000057 ,  62
   2.9969 , 0.332989 , 0.000057 ,  63
   2.9969 , 0.332986 , 0.000057 ,  64
   2.9969 , 0.332986 , 0.000057 ,  65
   2.9969 , 0.332981 , 0.000057 ,  66
   2.9969 , 0.332997 , 0.000057 ,  67
   2.9969 , 0.332994 , 0.000057 ,  68
   2.9969 , 0.332989 , 0.000057 ,  69
   2.9969 , 0.332995 , 0.000057 ,  70
   2.9969 , 0.332993 , 0.000057 ,  71
   2.9969 , 0.332998 , 0.000057 ,  72
   2.9969 , 0.332984 , 0.000057 ,  73
   2.9969 , 0.332986 , 0.000057 ,  74
   2.9969 , 0.332981 , 0.000057 ,  75
   2.9969 , 0.332980 , 0.000057 ,  76
   2.9969 , 0.332992 , 0.000057 ,  77
   2.9969 , 0.332992 , 0.000057 ,  78
   2.9969 , 0.332977 , 0.000057 ,  79
   2.9969 , 0.332988 , 0.000057 ,  80
   2.9969 , 0.332979 , 0.000057 ,  81
   2.9969 , 0.332998 , 0.000057 ,  82
   2.9969 , 0.332990 , 0.000057 ,  83
   2.9969 , 0.332989 , 0.000057 ,  84
   2.9969 , 0.332992 , 0.000057 ,  85
   2.9969 , 0.332980 , 0.000057 ,  86
   2.9969 , 0.332985 , 0.000057 ,  87
   2.9969 , 0.332991 , 0.000057 ,  88
   2.9969 , 0.332991 , 0.000057 ,  89
   2.9969 , 0.332998 , 0.000057 ,  90
   2.9969 , 0.332994 , 0.000057 ,  91
   2.9969 , 0.332990 , 0.000057 ,  92
   2.9969 , 0.332987 , 0.000057 ,  93
   2.9969 , 0.332991 , 0.000057 ,  94
   2.9969 , 0.332982 , 0.000057 ,  95
   2.9969 , 0.332996 , 0.000057 ,  96
   2.9969 , 0.333000 , 0.000057 ,  97
   2.9969 , 0.332991 , 0.000057 ,  98
   2.9969 , 0.332982 , 0.000057 ,  99
   2.9969 , 0.332994 , 0.000057 , 100
   3.0198 , 0.333155 , 0.000035 ,   0
   3.0198 , 0.333150 , 0.000035 ,   1
   3.0198 , 0.333155 , 0.000035 ,   2
   3.0198 , 0.333156 , 0.000035 ,   3
   3.0198 , 0.333157 , 0.000035 ,   4
   3.0198 , 0.333157 , 0.000035 ,   5
   3.0198 , 0.333161 , 0.000035 ,   6
   3.0198 , 0.333155 , 0.000035 ,   7
   3.0198 , 0.333161 , 0.000035 ,   8
   3.0198 , 0.333163 , 0.000035 ,   9
   3.0198 , 0.333152 , 0.000035 ,  10
   3.0198 , 0.333158 , 0.000035 ,  11
   3.0198 , 0.333160 , 0.000035 ,  12
   3.0198 , 0.333159 , 0.000035 ,  13
   3.0198 , 0.333153 , 0.000035 ,  14
   3.0198 , 0.333151 , 0.000035 ,  15
   3.0198 , 0.333157 , 0.000035 ,  16
   3.0198 , 0.333153 , 0.000035 ,  17
   3.0198 , 0.333157 , 0.000035 ,  18
   3.0198 , 0.333155 , 0.000035 ,  19
   3.0198 , 0.333151 , 0.000035 ,  20
   3.0198 , 0.333152 , 0.000035 ,  21
   3.0198 , 0.333159 , 0.000035 ,  22
   3.0198 , 0.333154 , 0.000035 ,  23
   3.0198 , 0.333157 , 0.000035 ,  24
   3.0198 , 0.333153 , 0.000035 ,  25
   3.0198 , 0.333157 , 0.000035 ,  26
   3.0198 , 0.333155 , 0.000035 ,  27
   3.0198 , 0.333157 , 0.000035 ,  28
   3.0198 , 0.333150 , 0.000035 ,  29
   3.0198 , 0.333156 , 0.000035 ,  30
   3.0198 , 0.333158 , 0.000035 ,  31
   3.0198 , 0.333155 , 0.000035 ,  32
   3.0198 , 0.333150 , 0.000035 ,  33
   3.0198 , 0.333149 , 0.000035 ,  34
   3.0198 , 0.333153 , 0.000035 ,  35
   3.0198 , 0.333157 , 0.000035 ,  36
   3.0198 , 0.333158 , 0.000035 ,  37
   3.0198 , 0.333160 , 0.000035 ,  38
   3.0198 , 0.333160 , 0.000035 ,  39
   3.0198 , 0.333161 , 0.000035 ,  40
   3.0198 , 0.333155 , 0.000035 ,  41
   3.0198 , 0.333154 , 0.000035 ,  42
   3.0198 , 0.333152 , 0.000035 ,  43
   3.0198 , 0.333156 , 0.000035 ,  44
   3.0198 , 0.333159 , 0.000035 ,  45
   3.0198 , 0.333155 , 0.000035 ,  46
   3.0198 , 0.333151 , 0.000035 ,  47
   3.0198 , 0.333156 , 0.000035 ,  48
   3.0198 , 0.333154 , 0.000035 ,  49
   3.0198 , 0.333156 , 0.000035 ,  50
   3.0198 , 0.333154 , 0.000035 ,  51
   3.0198 , 0.333157 , 0.000035 ,  52
   3.0198 , 0.333155 , 0.000035 ,  53
   3.0198 , 0.333160 , 0.000035 ,  54
   3.0198 , 0.333154 , 0.000035 ,  55
   3.0198 , 0.333150 , 0.000035 ,  56
   3.0198 , 0.333156 , 0.000035 ,  57
   3.0198 , 0.333156 , 0.000035 ,  58
   3.0198 , 0.333153 , 0.000035 ,  59
   3.0198 , 0.333152 , 0.000035 ,  60
   3.0198 , 0.333153 , 0.000035 ,  61
   3.0198 , 0.333150 , 0.000035 ,  62
   3.0198 , 0.333153 , 0.000035 ,  63
   3.0198 , 0.333153 , 0.000035 ,  64
   3.0198 , 0.333154 , 0.000035 ,  65
   3.0198 , 0.333158 , 0.000035 ,  66
   3.0198 , 0.333152 , 0.000035 ,  67
   3.0198 , 0.333159 , 0.000035 ,  68
   3.0198 , 0.333154 , 0.000035 ,  69
   3.0198 , 0.333162 , 0.000035 ,  70
   3.0198 , 0.333155 , 0.000035 ,  71
   3.0198 , 0.333159 , 0.000035 ,  72
   3.0198 , 0.333156 , 0.000035 ,  73
   3.0198 , 0.333154 , 0.000035 ,  74
   3.0198 , 0.333155 , 0.000035 ,  75
   3.0198 , 0.333152 , 0.000035 ,  76
   3.0198 , 0.333160 , 0.000035 ,  77
   3.0198 , 0.333152 , 0.000035 ,  78
   3.0198 , 0.333157 , 0.000035 ,  79
   3.0198 , 0.333157 , 0.000035 ,  80
   3.0198 , 0.333146 , 0.000035 ,  81
   3.0198 , 0.333153 , 0.000035 ,  82
   3.0198 , 0.333155 , 0.000035 ,  83
   3.0198 , 0.333154 , 0.000035 ,  84
   3.0198 , 0.333155 , 0.000035 ,  85
   3.0198 , 0.333148 , 0.000035 ,  86
   3.0198 , 0.333155 , 0.000035 ,  87
   3.0198 , 0.333158 , 0.000035 ,  88
   3.0198 , 0.333154 , 0.000035 ,  89
   3.0198 , 0.333165 , 0.000035 ,  90
   3.0198 , 0.333155 , 0.000035 ,  91
   3.0198 , 0.333149 , 0.000035 ,  92
   3.0198 , 0.333156 , 0.000035 ,  93
   3.0198 , 0.333159 , 0.000035 ,  94
   3.0198 , 0.333150 , 0.000035 ,  95
   3.0198 , 0.333161 , 0.000035 ,  96
   3.0198 , 0.333152 , 0.000035 ,  97
   3.0198 , 0.333163 , 0.000035 ,  98
   3.0198 , 0.333156 , 0.000035 ,  99
   3.0198 , 0.333158 , 0.000035 , 100
   3.1741 , 0.347860 , 0.000045 ,   0
   3.1741 , 0.347854 , 0.000045 ,   1
   3.1741 , 0.347858 , 0.000045 ,   2
   3.1741 , 0.347861 , 0.000045 ,   3
   3.1741 , 0.347864 , 0.000045 ,   4
   3.1741 , 0.347861 , 0.000045 ,   5
   3.1741 , 0.347866 , 0.000045 ,   6
   3.1741 , 0.347855 , 0.000045 ,   7
   3.1741 , 0.347867 , 0.000045 ,   8
   3.1741 , 0.347869 , 0.000045 ,   9
   3.1741 , 0.347858 , 0.000045 ,  10
   3.1741 , 0.347860 , 0.000045 ,  11
   3.1741 , 0.347866 , 0.000045 ,  12
   3.1741 , 0.347862 , 0.000045 ,  13
   3.1741 , 0.347856 , 0.000045 ,  14
   3.1741 , 0.347859 , 0.000045 ,  15
   3.1741 , 0.347867 , 0.000045 ,  16
   3.1741 , 0.347859 , 0.000045 ,  17
   3.1741 , 0.347863 , 0.000045 ,  18
   3.1741 , 0.347859 , 0.000045 ,  19
   3.1741 , 0.347859 , 0.000045 ,  20
   3.1741 , 0.347854 , 0.000045 ,  21
   3.1741 , 0.347865 , 0.000045 ,  22
   3.1741 , 0.347860 , 0.000045 ,  23
   3.1741 , 0.347865 , 0.000045 ,  24
   3.1741 , 0.347860 , 0.000045 ,  25
   3.1741 , 0.347861 , 0.000045 ,  26
   3.1741 , 0.347863 , 0.000045 ,  27
   3.1741 , 0.347861 , 0.000045 ,  28
   3.1741 , 0.347850 , 0.000045 ,  29
   3.1741 , 0.347858 , 0.000045 ,  30
   3.1741 , 0.347864 , 0.000045 ,  31
   3.1741 , 0.347864 , 0.000045 ,  32
   3.1741 , 0.347853 , 0.000045 ,  33
   3.1741 , 0.347850 , 0.000045 ,  34
   3.1741 , 0.347852 , 0.000045 ,  35
   3.1741 , 0.347863 , 0.000045 ,  36
   3.1741 , 0.347859 , 0.000045 ,  37
   3.1741 , 0.347862 , 0.000045 ,  38
   3.1741 , 0.347868 , 0.000045 ,  39
   3.1741 , 0.347864 , 0.000045 ,  40
   3.1741 , 0.347857 , 0.000045 ,  41
   3.1741 , 0.347860 , 0.000045 ,  42
   3.1741 , 0.347859 , 0.000045 ,  43
   3.1741 , 0.347862 , 0.000045 ,  44
   3.1741 , 0.347866 , 0.000045 ,  45
   3.1741 , 0.347859 , 0.000045 ,  46
   3.1741 , 0.347856 , 0.000045 ,  47
   3.1741 , 0.347858 , 0.000045 ,  48
   3.1741 , 0.347857 , 0.000045 ,  49
   3.1741 , 0.347861 , 0.000045 ,  50
   3.1741 , 0.347859 , 0.000045 ,  51
   3.1741 , 0.347861 , 0.000045 ,  52
   3.1741 , 0.347862 , 0.000045 ,  53
   3.1741 , 0.347862 , 0.000045 ,  54
   3.1741 , 0.347856 , 0.000045 ,  55
   3.1741 , 0.347854 , 0.000045 ,  56
   3.1741 , 0.347862 , 0.000045 ,  57
   3.1741 , 0.347861 , 0.000045 ,  58
   3.1741 , 0.347859 , 0.000045 ,  59
   3.1741 , 0.347852 , 0.000045 ,  60
   3.1741 , 0.347855 , 0.000045 ,  61
   3.1741 , 0.347852 , 0.000045 ,  62
   3.1741 , 0.347857 , 0.000045 ,  63
   3.1741 , 0.347857 , 0.000045 ,  64
   3.1741 , 0.347860 , 0.000045 ,  65
   3.1741 , 0.347858 , 0.000045 ,  66
   3.1741 , 0.347859 , 0.000045 ,  67
   3.1741 , 0.347863 , 0.000045 ,  68
   3.1741 , 0.347857 , 0.000045 ,  69
   3.1741 , 0.347864 , 0.000045 ,  70
   3.1741 , 0.347862 , 0.000045 ,  71
   3.1741 , 0.347867 , 0.000045 ,  72
   3.1741 , 0.347859 , 0.000045 ,  73
   3.1741 , 0.347856 , 0.000045 ,  74
   3.1741 , 0.347854 , 0.000045 ,  75
   3.1741 , 0.347853 , 0.000045 ,  76
   3.1741 , 0.347864 , 0.000045 ,  77
   3.1741 , 0.347859 , 0.000045 ,  78
   3.1741 , 0.347858 , 0.000045 ,  79
   3.1741 , 0.347860 , 0.000045 ,  80
   3.1741 , 0.347847 , 0.000045 ,  81
   3.1741 , 0.347862 , 0.000045 ,  82
   3.1741 , 0.347859 , 0.000045 ,  83
   3.1741 , 0.347861 , 0.000045 ,  84
   3.1741 , 0.347859 , 0.000045 ,  85
   3.1741 , 0.347852 , 0.000045 ,  86
   3.1741 , 0.347860 , 0.000045 ,  87
   3.1741 , 0.347861 , 0.000045 ,  88
   3.1741 , 0.347862 , 0.000045 ,  89
   3.1741 , 0.347873 , 0.000045 ,  90
   3.1741 , 0.347861 , 0.000045 ,  91
   3.1741 , 0.347856 , 0.000045 ,  92
   3.1741 , 0.347862 , 0.000045 ,  93
   3.1741 , 0.347864 , 0.000045 ,  94
   3.1741 , 0.347854 , 0.000045 ,  95
   3.1741 , 0.347866 , 0.000045 ,  96
   3.1741 , 0.347864 , 0.000045 ,  97
   3.1741 , 0.347867 , 0.000045 ,  98
   3.1741 , 0.347858 , 0.000045 ,  99
   3.1741 , 0.347864 , 0.000045 , 100
   3.3231 , 0.361222 , 0.000066 ,   0
   3.3231 , 0.361218 , 0.000066 ,   1
   3.3231 , 0.361220 , 0.000066 ,   2
   3.3231 , 0.361224 , 0.000066 ,   3
   3.3231 , 0.361229 , 0.000066 ,   4
   3.3231 , 0.361220 , 0.000066 ,   5
   3.3231 , 0.361231 , 0.000066 ,   6
   3.3231 , 0.361210 , 0.000066 ,   7
   3.3231 , 0.361228 , 0.000066 ,   8
   3.3231 , 0.361228 , 0.000066 ,   9
   3.3231 , 0.361222 , 0.000066 ,  10
   3.3231 , 0.361221 , 0.000066 ,  11
   3.3231 , 0.361229 , 0.000066 ,  12
   3.3231 , 0.361220 , 0.000066 ,  13
   3.3231 , 0.361219 , 0.000066 ,  14
   3.3231 , 0.361225 , 0.000066 ,  15
   3.3231 , 0.361232 , 0.000066 ,  16
   3.3231 , 0.361219 , 0.000066 ,  17
   3.3231 , 0.361227 , 0.000066 ,  18
   3.3231 , 0.361221 , 0.000066 ,  19
   3.3231 , 0.361222 , 0.000066 ,  20
   3.3231 , 0.361215 , 0.000066 ,  21
   3.3231 , 0.361229 , 0.000066 ,  22
   3.3231 , 0.361225 , 0.000066 ,  23
   3.3231 , 0.361235 , 0.000066 ,  24
   3.3231 , 0.361222 , 0.000066 ,  25
   3.3231 , 0.361220 , 0.000066 ,  26
   3.3231 , 0.361227 , 0.000066 ,  27
   3.3231 , 0.361224 , 0.000066 ,  28
   3.3231 , 0.361205 , 0.000066 ,  29
   3.3231 , 0.361221 , 0.000066 ,  30
   3.3231 , 0.361226 , 0.000066 ,  31
   3.3231 , 0.361232 , 0.000066 ,  32
   3.3231 , 0.361211 , 0.000066 ,  33
   3.3231 , 0.361211 , 0.000066 ,  34
   3.3231 , 0.361204 , 0.000066 ,  35
   3.3231 , 0.361227 , 0.000066 ,  36
   3.3231 , 0.361220 , 0.000066 ,  37
   3.3231 , 0.361220 , 0.000066 ,  38
   3.3231 , 0.361230 , 0.000066 ,  39
   3.3231 , 0.361225 , 0.000066 ,  40
   3.3231 , 0.361217 , 0.000066 ,  41
   3.3231 , 0.361226 , 0.000066 ,  42
   3.3231 , 0.361223 , 0.000066 ,  43
   3.3231 , 0.361228 , 0.000066 ,  44
   3.3231 , 0.361228 , 0.000066 ,  45
   3.3231 , 0.361221 , 0.000066 ,  46
   3.3231 , 0.361218 , 0.000066 ,  47
   3.3231 , 0.361215 , 0.000066 ,  48
   3.3231 , 0.361217 , 0.000066 ,  49
   3.3231 , 0.361222 , 0.000066 ,  50
   3.3231 , 0.361221 , 0.000066 ,  51
   3.3231 , 0.361222 , 0.000066 ,  52
   3.3231 , 0.361223 , 0.000066 ,  53
   3.3231 , 0.361223 , 0.000066 ,  54
   3.3231 , 0.361214 , 0.000066 ,  55
   3.3231 , 0.361213 , 0.000066 ,  56
   3.3231 , 0.361227 , 0.000066 ,  57
   3.3231 , 0.361222 , 0.000066 ,  58
   3.3231 , 0.361221 , 0.000066 ,  59
   3.3231 , 0.361206 , 0.000066 ,  60
   3.3231 , 0.361214 , 0.000066 ,  61
   3.3231 , 0.361212 , 0.000066 ,  62
   3.3231 , 0.361219 , 0.000066 ,  63
   3.3231 , 0.361220 , 0.000066 ,  64
   3.3231 , 0.361222 , 0.000066 ,  65
   3.3231 , 0.361215 , 0.000066 ,  66
   3.3231 , 0.361226 , 0.000066 ,  67
   3.3231 , 0.361226 , 0.000066 ,  68
   3.3231 , 0.361217 , 0.000066 ,  69
   3.3231 , 0.361229 , 0.000066 ,  70
   3.3231 , 0.361228 , 0.000066 ,  71
   3.3231 , 0.361230 , 0.000066 ,  72
   3.3231 , 0.361220 , 0.000066 ,  73
   3.3231 , 0.361216 , 0.000066 ,  74
   3.3231 , 0.361211 , 0.000066 ,  75
   3.3231 , 0.361211 , 0.000066 ,  76
   3.3231 , 0.361226 , 0.000066 ,  77
   3.3231 , 0.361225 , 0.000066 ,  78
   3.3231 , 0.361215 , 0.000066 ,  79
   3.3231 , 0.361220 , 0.000066 ,  80
   3.3231 , 0.361205 , 0.000066 ,  81
   3.3231 , 0.361230 , 0.000066 ,  82
   3.3231 , 0.361221 , 0.000066 ,  83
   3.3231 , 0.361221 , 0.000066 ,  84
   3.3231 , 0.361220 , 0.000066 ,  85
   3.3231 , 0.361213 , 0.000066 ,  86
   3.3231 , 0.361220 , 0.000066 ,  87
   3.3231 , 0.361224 , 0.000066 ,  88
   3.3231 , 0.361222 , 0.000066 ,  89
   3.3231 , 0.361235 , 0.000066 ,  90
   3.3231 , 0.361227 , 0.000066 ,  91
   3.3231 , 0.361219 , 0.000066 ,  92
   3.3231 , 0.361221 , 0.000066 ,  93
   3.3231 , 0.361226 , 0.000066 ,  94
   3.3231 , 0.361214 , 0.000066 ,  95
   3.3231 , 0.361229 , 0.000066 ,  96
   3.3231 , 0.361232 , 0.000066 ,  97
   3.3231 , 0.361228 , 0.000066 ,  98
   3.3231 , 0.361217 , 0.000066 ,  99
   3.3231 , 0.361226 , 0.000066 , 100
   3.4577 , 0.373377 , 0.000101 ,   0
   3.4577 , 0.373384 , 0.000101 ,   1
   3.4577 , 0.373381 , 0.000101 ,   2
   3.4577 , 0.373383 , 0.000101 ,   3
   3.4577 , 0.373397 , 0.000101 ,   4
   3.4577 , 0.373374 , 0.000101 ,   5
   3.4577 , 0.373385 , 0.000101 ,   6
   3.4577 , 0.373361 , 0.000101 ,   7
   3.4577 , 0.373381 , 0.000101 ,   8
   3.4577 , 0.373375 , 0.000101 ,   9
   3.4577 , 0.373380 , 0.000101 ,  10
   3.4577 , 0.373372 , 0.000101 ,  11
   3.4577 , 0.373385 , 0.000101 ,  12
   3.4577 , 0.373374 , 0.000101 ,  13
   3.4577 , 0.373373 , 0.000101 ,  14
   3.4577 , 0.373385 , 0.000101 ,  15
   3.4577 , 0.373395 , 0.000101 ,  16
   3.4577 , 0.373371 , 0.000101 ,  17
   3.4577 , 0.373382 , 0.000101 ,  18
   3.4577 , 0.373380 , 0.000101 ,  19
   3.4577 , 0.373378 , 0.000101 ,  20
   3.4577 , 0.373373 , 0.000101 ,  21
   3.4577 , 0.373384 , 0.000101 ,  22
   3.4577 , 0.373382 , 0.000101 ,  23
   3.4577 , 0.373396 , 0.000101 ,  24
   3.4577 , 0.373379 , 0.000101 ,  25
   3.4577 , 0.373382 , 0.000101 ,  26
   3.4577 , 0.373380 , 0.000101 ,  27
   3.4577 , 0.373380 , 0.000101 ,  28
   3.4577 , 0.373353 , 0.000101 ,  29
   3.4577 , 0.373381 , 0.000101 ,  30
   3.4577 , 0.373374 , 0.000101 ,  31
   3.4577 , 0.373391 , 0.000101 ,  32
   3.4577 , 0.373364 , 0.000101 ,  33
   3.4577 , 0.373374 , 0.000101 ,  34
   3.4577 , 0.373347 , 0.000101 ,  35
   3.4577 , 0.373377 , 0.000101 ,  36
   3.4577 , 0.373378 , 0.000101 ,  37
   3.4577 , 0.373370 , 0.000101 ,  38
   3.4577 , 0.373382 , 0.000101 ,  39
   3.4577 , 0.373384 , 0.000101 ,  40
   3.4577 , 0.373372 , 0.000101 ,  41
   3.4577 , 0.373389 , 0.000101 ,  42
   3.4577 , 0.373387 , 0.000101 ,  43
   3.4577 , 0.373387 , 0.000101 ,  44
   3.4577 , 0.373381 , 0.000101 ,  45
   3.4577 , 0.373375 , 0.000101 ,  46
   3.4577 , 0.373380 , 0.000101 ,  47
   3.4577 , 0.373363 , 0.000101 ,  48
   3.4577 , 0.373370 , 0.000101 ,  49
   3.4577 , 0.373370 , 0.000101 ,  50
   3.4577 , 0.373384 , 0.000101 ,  51
   3.4577 , 0.373373 , 0.000101 ,  52
   3.4577 , 0.373382 , 0.000101 ,  53
   3.4577 , 0.373378 , 0.000101 ,  54
   3.4577 , 0.373359 , 0.000101 ,  55
   3.4577 , 0.373362 , 0.000101 ,  56
   3.4577 , 0.373384 , 0.000101 ,  57
   3.4577 , 0.373372 , 0.000101 ,  58
   3.4577 , 0.373376 , 0.000101 ,  59
   3.4577 , 0.373352 , 0.000101 ,  60
   3.4577 , 0.373361 , 0.000101 ,  61
   3.4577 , 0.373370 , 0.000101 ,  62
   3.4577 , 0.373377 , 0.000101 ,  63
   3.4577 , 0.373377 , 0.000101 ,  64
   3.4577 , 0.373376 , 0.000101 ,  65
   3.4577 , 0.373363 , 0.000101 ,  66
   3.4577 , 0.373397 , 0.000101 ,  67
   3.4577 , 0.373384 , 0.000101 ,  68
   3.4577 , 0.373374 , 0.000101 ,  69
   3.4577 , 0.373384 , 0.000101 ,  70
   3.4577 , 0.373382 , 0.000101 ,  71
   3.4577 , 0.373389 , 0.000101 ,  72
   3.4577 , 0.373369 , 0.000101 ,  73
   3.4577 , 0.373371 , 0.000101 ,  74
   3.4577 , 0.373361 , 0.000101 ,  75
   3.4577 , 0.373361 , 0.000101 ,  76
   3.4577 , 0.373379 , 0.000101 ,  77
   3.4577 , 0.373382 , 0.000101 ,  78
   3.4577 , 0.373352 , 0.000101 ,  79
   3.4577 , 0.373377 , 0.000101 ,  80
   3.4577 , 0.373360 , 0.000101 ,  81
   3.4577 , 0.373393 , 0.000101 ,  82
   3.4577 , 0.373380 , 0.000101 ,  83
   3.4577 , 0.373375 , 0.000101 ,  84
   3.4577 , 0.373379 , 0.000101 ,  85
   3.4577 , 0.373365 , 0.000101 ,  86
   3.4577 , 0.373369 , 0.000101 ,  87
   3.4577 , 0.373378 , 0.000101 ,  88
   3.4577 , 0.373374 , 0.000101 ,  89
   3.4577 , 0.373386 , 0.000101 ,  90
   3.4577 , 0.373384 , 0.000101 ,  91
   3.4577 , 0.373377 , 0.000101 ,  92
   3.4577 , 0.373371 , 0.000101 ,  93
   3.4577 , 0.373378 , 0.000101 ,  94
   3.4577 , 0.373365 , 0.000101 ,  95
   3.4577 , 0.373386 , 0.000101 ,  96
   3.4577 , 0.373397 , 0.000101 ,  97
   3.4577 , 0.373380 , 0.000101 ,  98
   3.4577 , 0.373362 , 0.000101 ,  99
   3.4577 , 0.373381 , 0.000101 , 100
   3.6083 , 0.384679 , 0.000079 ,   0
   3.6083 , 0.384673 , 0.000079 ,   1
   3.6083 , 0.384676 , 0.000079 ,   2
   3.6083 , 0.384685 , 0.000079 ,   3
   3.6083 , 0.384688 , 0.000079 ,   4
   3.6083 , 0.384681 , 0.000079 ,   5
   3.6083 , 0.384682 , 0.000079 ,   6
   3.6083 , 0.384669 , 0.000079 ,   7
   3.6083 , 0.384692 , 0.000079 ,   8
   3.6083 , 0.384690 , 0.000079 ,   9
   3.6083 , 0.384679 , 0.000079 ,  10
   3.6083 , 0.384677 , 0.000079 ,  11
   3.6083 , 0.384686 , 0.000079 ,  12
   3.6083 , 0.384680 , 0.000079 ,  13
   3.6083 , 0.384673 , 0.000079 ,  14
   3.6083 , 0.384681 , 0.000079 ,  15
   3.6083 , 0.384693 , 0.000079 ,  16
   3.6083 , 0.384678 , 0.000079 ,  17
   3.6083 , 0.384689 , 0.000079 ,  18
   3.6083 , 0.384681 , 0.000079 ,  19
   3.6083 , 0.384680 , 0.000079 ,  20
   3.6083 , 0.384669 , 0.000079 ,  21
   3.6083 , 0.384689 , 0.000079 ,  22
   3.6083 , 0.384682 , 0.000079 ,  23
   3.6083 , 0.384691 , 0.000079 ,  24
   3.6083 , 0.384679 , 0.000079 ,  25
   3.6083 , 0.384680 , 0.000079 ,  26
   3.6083 , 0.384688 , 0.000079 ,  27
   3.6083 , 0.384681 , 0.000079 ,  28
   3.6083 , 0.384660 , 0.000079 ,  29
   3.6083 , 0.384673 , 0.000079 ,  30
   3.6083 , 0.384687 , 0.000079 ,  31
   3.6083 , 0.384691 , 0.000079 ,  32
   3.6083 , 0.384669 , 0.000079 ,  33
   3.6083 , 0.384667 , 0.000079 ,  34
   3.6083 , 0.384660 , 0.000079 ,  35
   3.6083 , 0.384684 , 0.000079 ,  36
   3.6083 , 0.384677 , 0.000079 ,  37
   3.6083 , 0.384680 , 0.000079 ,  38
   3.6083 , 0.384688 , 0.000079 ,  39
   3.6083 , 0.384684 , 0.000079 ,  40
   3.6083 , 0.384678 , 0.000079 ,  41
   3.6083 , 0.384682 , 0.000079 ,  42
   3.6083 , 0.384684 , 0.000079 ,  43
   3.6083 , 0.384682 , 0.000079 ,  44
   3.6083 , 0.384691 , 0.000079 ,  45
   3.6083 , 0.384673 , 0.000079 ,  46
   3.6083 , 0.384676 , 0.000079 ,  47
   3.6083 , 0.384670 , 0.000079 ,  48
   3.6083 , 0.384673 , 0.000079 ,  49
   3.6083 , 0.384678 , 0.000079 ,  50
   3.6083 , 0.384683 , 0.000079 ,  51
   3.6083 , 0.384679 , 0.000079 ,  52
   3.6083 , 0.384685 , 0.000079 ,  53
   3.6083 , 0.384679 , 0.000079 ,  54
   3.6083 , 0.384669 , 0.000079 ,  55
   3.6083 , 0.384671 , 0.000079 ,  56
   3.6083 , 0.384681 , 0.000079 ,  57
   3.6083 , 0.384677 , 0.000079 ,  58
   3.6083 , 0.384683 , 0.000079 ,  59
   3.6083 , 0.384664 , 0.000079 ,  60
   3.6083 , 0.384670 , 0.000079 ,  61
   3.6083 , 0.384669 , 0.000079 ,  62
   3.6083 , 0.384675 , 0.000079 ,  63
   3.6083 , 0.384676 , 0.000079 ,  64
   3.6083 , 0.384677 , 0.000079 ,  65
   3.6083 , 0.384673 , 0.000079 ,  66
   3.6083 , 0.384682 , 0.000079 ,  67
   3.6083 , 0.384687 , 0.000079 ,  68
   3.6083 , 0.384675 , 0.000079 ,  69
   3.6083 , 0.384680 , 0.000079 ,  70
   3.6083 , 0.384682 , 0.000079 ,  71
   3.6083 , 0.384686 , 0.000079 ,  72
   3.6083 , 0.384674 , 0.000079 ,  73
   3.6083 , 0.384669 , 0.000079 ,  74
   3.6083 , 0.384666 , 0.000079 ,  75
   3.6083 , 0.384664 , 0.000079 ,  76
   3.6083 , 0.384685 , 0.000079 ,  77
   3.6083 , 0.384679 , 0.000079 ,  78
   3.6083 , 0.384668 , 0.000079 ,  79
   3.6083 , 0.384679 , 0.000079 ,  80
   3.6083 , 0.384662 , 0.000079 ,  81
   3.6083 , 0.384686 , 0.000079 ,  82
   3.6083 , 0.384678 , 0.000079 ,  83
   3.6083 , 0.384685 , 0.000079 ,  84
   3.6083 , 0.384678 , 0.000079 ,  85
   3.6083 , 0.384668 , 0.000079 ,  86
   3.6083 , 0.384684 , 0.000079 ,  87
   3.6083 , 0.384683 , 0.000079 ,  88
   3.6083 , 0.384687 , 0.000079 ,  89
   3.6083 , 0.384700 , 0.000079 ,  90
   3.6083 , 0.384687 , 0.000079 ,  91
   3.6083 , 0.384676 , 0.000079 ,  92
   3.6083 , 0.384686 , 0.000079 ,  93
   3.6083 , 0.384682 , 0.000079 ,  94
   3.6083 , 0.384671 , 0.000079 ,  95
   3.6083 , 0.384688 , 0.000079 ,  96
   3.6083 , 0.384692 , 0.000079 ,  97
   3.6083 , 0.384689 , 0.000079 ,  98
   3.6083 , 0.384674 , 0.000079 ,  99
   3.6083 , 0.384688 , 0.000079 , 100
   3.7428 , 0.395148 , 0.000110 ,   0
   3.7428 , 0.395145 , 0.000110 ,   1
   3.7428 , 0.395148 , 0.000110 ,   2
   3.7428 , 0.395153 , 0.000110 ,   3
   3.7428 , 0.395166 , 0.000110 ,   4
   3.7428 , 0.395147 , 0.000110 ,   5
   3.7428 , 0.395156 , 0.000110 ,   6
   3.7428 , 0.395129 , 0.000110 ,   7
   3.7428 , 0.395156 , 0.000110 ,   8
   3.7428 , 0.395154 , 0.000110 ,   9
   3.7428 , 0.395154 , 0.000110 ,  10
   3.7428 , 0.395144 , 0.000110 ,  11
   3.7428 , 0.395157 , 0.000110 ,  12
   3.7428 , 0.395144 , 0.000110 ,  13
   3.7428 , 0.395144 , 0.000110 ,  14
   3.7428 , 0.395155 , 0.000110 ,  15
   3.7428 , 0.395167 , 0.000110 ,  16
   3.7428 , 0.395145 , 0.000110 ,  17
   3.7428 , 0.395161 , 0.000110 ,  18
   3.7428 , 0.395151 , 0.000110 ,  19
   3.7428 , 0.395150 , 0.000110 ,  20
   3.7428 , 0.395138 , 0.000110 ,  21
   3.7428 , 0.395160 , 0.000110 ,  22
   3.7428 , 0.395152 , 0.000110 ,  23
   3.7428 , 0.395171 , 0.000110 ,  24
   3.7428 , 0.395147 , 0.000110 ,  25
   3.7428 , 0.395152 , 0.000110 ,  26
   3.7428 , 0.395157 , 0.000110 ,  27
   3.7428 , 0.395151 , 0.000110 ,  28
   3.7428 , 0.395120 , 0.000110 ,  29
   3.7428 , 0.395148 , 0.000110 ,  30
   3.7428 , 0.395153 , 0.000110 ,  31
   3.7428 , 0.395165 , 0.000110 ,  32
   3.7428 , 0.395134 , 0.000110 ,  33
   3.7428 , 0.395136 , 0.000110 ,  34
   3.7428 , 0.395117 , 0.000110 ,  35
   3.7428 , 0.395153 , 0.000110 ,  36
   3.7428 , 0.395146 , 0.000110 ,  37
   3.7428 , 0.395143 , 0.000110 ,  38
   3.7428 , 0.395156 , 0.000110 ,  39
   3.7428 , 0.395154 , 0.000110 ,  40
   3.7428 , 0.395142 , 0.000110 ,  41
   3.7428 , 0.395157 , 0.000110 ,  42
   3.7428 , 0.395154 , 0.000110 ,  43
   3.7428 , 0.395158 , 0.000110 ,  44
   3.7428 , 0.395159 , 0.000110 ,  45
   3.7428 , 0.395143 , 0.000110 ,  46
   3.7428 , 0.395148 , 0.000110 ,  47
   3.7428 , 0.395135 , 0.000110 ,  48
   3.7428 , 0.395138 , 0.000110 ,  49
   3.7428 , 0.395145 , 0.000110 ,  50
   3.7428 , 0.395153 , 0.000110 ,  51
   3.7428 , 0.395145 , 0.000110 ,  52
   3.7428 , 0.395154 , 0.000110 ,  53
   3.7428 , 0.395147 , 0.000110 ,  54
   3.7428 , 0.395134 , 0.000110 ,  55
   3.7428 , 0.395131 , 0.000110 ,  56
   3.7428 , 0.395160 , 0.000110 ,  57
   3.7428 , 0.395143 , 0.000110 ,  58
   3.7428 , 0.395150 , 0.000110 ,  59
   3.7428 , 0.395122 , 0.000110 ,  60
   3.7428 , 0.395134 , 0.000110 ,  61
   3.7428 , 0.395136 , 0.000110 ,  62
   3.7428 , 0.395145 , 0.000110 ,  63
   3.7428 , 0.395148 , 0.000110 ,  64
   3.7428 , 0.395147 , 0.000110 ,  65
   3.7428 , 0.395133 , 0.000110 ,  66
   3.7428 , 0.395161 , 0.000110 ,  67
   3.7428 , 0.395155 , 0.000110 ,  68
   3.7428 , 0.395141 , 0.000110 ,  69
   3.7428 , 0.395156 , 0.000110 ,  70
   3.7428 , 0.395155 , 0.000110 ,  71
   3.7428 , 0.395156 , 0.000110 ,  72
   3.7428 , 0.395142 , 0.000110 ,  73
   3.7428 , 0.395138 , 0.000110 ,  74
   3.7428 , 0.395127 , 0.000110 ,  75
   3.7428 , 0.395126 , 0.000110 ,  76
   3.7428 , 0.395155 , 0.000110 ,  77
   3.7428 , 0.395153 , 0.000110 ,  78
   3.7428 , 0.395127 , 0.000110 ,  79
   3.7428 , 0.395147 , 0.000110 ,  80
   3.7428 , 0.395124 , 0.000110 ,  81
   3.7428 , 0.395165 , 0.000110 ,  82
   3.7428 , 0.395148 , 0.000110 ,  83
   3.7428 , 0.395150 , 0.000110 ,  84
   3.7428 , 0.395147 , 0.000110 ,  85
   3.7428 , 0.395138 , 0.000110 ,  86
   3.7428 , 0.395147 , 0.000110 ,  87
   3.7428 , 0.395152 , 0.000110 ,  88
   3.7428 , 0.395148 , 0.000110 ,  89
   3.7428 , 0.395167 , 0.000110 ,  90
   3.7428 , 0.395160 , 0.000110 ,  91
   3.7428 , 0.395148 , 0.000110 ,  92
   3.7428 , 0.395148 , 0.000110 ,  93
   3.7428 , 0.395152 , 0.000110 ,  94
   3.7428 , 0.395136 , 0.000110 ,  95
   3.7428 , 0.395156 , 0.000110 ,  96
   3.7428 , 0.395168 , 0.000110 ,  97
   3.7428 , 0.395158 , 0.000110 ,  98
   3.7428 , 0.395139 , 0.000110 ,  99
   3.7428 , 0.395153 , 0.000110 , 100
   4.0093 , 0.414201 , 0.000099 ,   0
   4.0093 , 0.414190 , 0.000099 ,   1
   4.0093 , 0.414196 , 0.000099 ,   2
   4.0093 , 0.414210 , 0.000099 ,   3
   4.0093 , 0.414210 , 0.000099 ,   4
   4.0093 , 0.414210 , 0.000099 ,   5
   4.0093 , 0.414219 , 0.000099 ,   6
   4.0093 , 0.414202 , 0.000099 ,   7
   4.0093 , 0.414211 , 0.000099 ,   8
   4.0093 , 0.414223 , 0.000099 ,   9
   4.0093 , 0.414196 , 0.000099 ,  10
   4.0093 , 0.414206 , 0.000099 ,  11
   4.0093 , 0.414208 , 0.000099 ,  12
   4.0093 , 0.414207 , 0.000099 ,  13
   4.0093 , 0.414194 , 0.000099 ,  14
   4.0093 , 0.414199 , 0.000099 ,  15
   4.0093 , 0.414205 , 0.000099 ,  16
   4.0093 , 0.414194 , 0.000099 ,  17
   4.0093 , 0.414215 , 0.000099 ,  18
   4.0093 , 0.414202 , 0.000099 ,  19
   4.0093 , 0.414196 , 0.000099 ,  20
   4.0093 , 0.414193 , 0.000099 ,  21
   4.0093 , 0.414212 , 0.000099 ,  22
   4.0093 , 0.414185 , 0.000099 ,  23
   4.0093 , 0.414203 , 0.000099 ,  24
   4.0093 , 0.414198 , 0.000099 ,  25
   4.0093 , 0.414205 , 0.000099 ,  26
   4.0093 , 0.414196 , 0.000099 ,  27
   4.0093 , 0.414196 , 0.000099 ,  28
   4.0093 , 0.414185 , 0.000099 ,  29
   4.0093 , 0.414201 , 0.000099 ,  30
   4.0093 , 0.414216 , 0.000099 ,  31
   4.0093 , 0.414202 , 0.000099 ,  32
   4.0093 , 0.414196 , 0.000099 ,  33
   4.0093 , 0.414179 , 0.000099 ,  34
   4.0093 , 0.414200 , 0.000099 ,  35
   4.0093 , 0.414198 , 0.000099 ,  36
   4.0093 , 0.414206 , 0.000099 ,  37
   4.0093 , 0.414213 , 0.000099 ,  38
   4.0093 , 0.414215 , 0.000099 ,  39
   4.0093 , 0.414216 , 0.000099 ,  40
   4.0093 , 0.414200 , 0.000099 ,  41
   4.0093 , 0.414194 , 0.000099 ,  42
   4.0093 , 0.414193 , 0.000099 ,  43
   4.0093 , 0.414196 , 0.000099 ,  44
   4.0093 , 0.414222 , 0.000099 ,  45
   4.0093 , 0.414201 , 0.000099 ,  46
   4.0093 , 0.414187 , 0.000099 ,  47
   4.0093 , 0.414198 , 0.000099 ,  48
   4.0093 , 0.414203 , 0.000099 ,  49
   4.0093 , 0.414207 , 0.000099 ,  50
   4.0093 , 0.414193 , 0.000099 ,  51
   4.0093 , 0.414199 , 0.000099 ,  52
   4.0093 , 0.414198 , 0.000099 ,  53
   4.0093 , 0.414207 , 0.000099 ,  54
   4.0093 , 0.414202 , 0.000099 ,  55
   4.0093 , 0.414188 , 0.000099 ,  56
   4.0093 , 0.414202 , 0.000099 ,  57
   4.0093 , 0.414198 , 0.000099 ,  58
   4.0093 , 0.414201 , 0.000099 ,  59
   4.0093 , 0.414186 , 0.000099 ,  60
   4.0093 , 0.414192 , 0.000099 ,  61
   4.0093 , 0.414180 , 0.000099 ,  62
   4.0093 , 0.414195 , 0.000099 ,  63
   4.0093 , 0.414198 , 0.000099 ,  64
   4.0093 , 0.414204 , 0.000099 ,  65
   4.0093 , 0.414211 , 0.000099 ,  66
   4.0093 , 0.414197 , 0.000099 ,  67
   4.0093 , 0.414207 , 0.000099 ,  68
   4.0093 , 0.414192 , 0.000099 ,  69
   4.0093 , 0.414208 , 0.000099 ,  70
   4.0093 , 0.414199 , 0.000099 ,  71
   4.0093 , 0.414215 , 0.000099 ,  72
   4.0093 , 0.414201 , 0.000099 ,  73
   4.0093 , 0.414199 , 0.000099 ,  74
   4.0093 , 0.414191 , 0.000099 ,  75
   4.0093 , 0.414199 , 0.000099 ,  76
   4.0093 , 0.414217 , 0.000099 ,  77
   4.0093 , 0.414194 , 0.000099 ,  78
   4.0093 , 0.414205 , 0.000099 ,  79
   4.0093 , 0.414203 , 0.000099 ,  80
   4.0093 , 0.414182 , 0.000099 ,  81
   4.0093 , 0.414194 , 0.000099 ,  82
   4.0093 , 0.414199 , 0.000099 ,  83
   4.0093 , 0.414202 , 0.000099 ,  84
   4.0093 , 0.414189 , 0.000099 ,  85
   4.0093 , 0.414184 , 0.000099 ,  86
   4.0093 , 0.414201 , 0.000099 ,  87
   4.0093 , 0.414212 , 0.000099 ,  88
   4.0093 , 0.414200 , 0.000099 ,  89
   4.0093 , 0.414226 , 0.000099 ,  90
   4.0093 , 0.414198 , 0.000099 ,  91
   4.0093 , 0.414185 , 0.000099 ,  92
   4.0093 , 0.414209 , 0.000099 ,  93
   4.0093 , 0.414215 , 0.000099 ,  94
   4.0093 , 0.414191 , 0.000099 ,  95
   4.0093 , 0.414205 , 0.000099 ,  96
   4.0093 , 0.414188 , 0.000099 ,  97
   4.0093 , 0.414223 , 0.000099 ,  98
   4.0093 , 0.414205 , 0.000099 ,  99
   4.0093 , 0.414208 , 0.000099 , 100
   4.1239 , 0.422704 , 0.000172 ,   0
   4.1239 , 0.422709 , 0.000172 ,   1
   4.1239 , 0.422712 , 0.000172 ,   2
   4.1239 , 0.422712 , 0.000172 ,   3
   4.1239 , 0.422749 , 0.000172 ,   4
   4.1239 , 0.422707 , 0.000172 ,   5
   4.1239 , 0.422713 , 0.000172 ,   6
   4.1239 , 0.422678 , 0.000172 ,   7
   4.1239 , 0.422708 , 0.000172 ,   8
   4.1239 , 0.422707 , 0.000172 ,   9
   4.1239 , 0.422719 , 0.000172 ,  10
   4.1239 , 0.422696 , 0.000172 ,  11
   4.1239 , 0.422712 , 0.000172 ,  12
   4.1239 , 0.422704 , 0.000172 ,  13
   4.1239 , 0.422703 , 0.000172 ,  14
   4.1239 , 0.422711 , 0.000172 ,  15
   4.1239 , 0.422737 , 0.000172 ,  16
   4.1239 , 0.422701 , 0.000172 ,  17
   4.1239 , 0.422721 , 0.000172 ,  18
   4.1239 , 0.422706 , 0.000172 ,  19
   4.1239 , 0.422705 , 0.000172 ,  20
   4.1239 , 0.422696 , 0.000172 ,  21
   4.1239 , 0.422720 , 0.000172 ,  22
   4.1239 , 0.422714 , 0.000172 ,  23
   4.1239 , 0.422737 , 0.000172 ,  24
   4.1239 , 0.422702 , 0.000172 ,  25
   4.1239 , 0.422720 , 0.000172 ,  26
   4.1239 , 0.422716 , 0.000172 ,  27
   4.1239 , 0.422706 , 0.000172 ,  28
   4.1239 , 0.422666 , 0.000172 ,  29
   4.1239 , 0.422716 , 0.000172 ,  30
   4.1239 , 0.422695 , 0.000172 ,  31
   4.1239 , 0.422730 , 0.000172 ,  32
   4.1239 , 0.422690 , 0.000172 ,  33
   4.1239 , 0.422697 , 0.000172 ,  34
   4.1239 , 0.422661 , 0.000172 ,  35
   4.1239 , 0.422708 , 0.000172 ,  36
   4.1239 , 0.422700 , 0.000172 ,  37
   4.1239 , 0.422692 , 0.000172 ,  38
   4.1239 , 0.422705 , 0.000172 ,  39
   4.1239 , 0.422723 , 0.000172 ,  40
   4.1239 , 0.422694 , 0.000172 ,  41
   4.1239 , 0.422721 , 0.000172 ,  42
   4.1239 , 0.422712 , 0.000172 ,  43
   4.1239 , 0.422719 , 0.000172 ,  44
   4.1239 , 0.422712 , 0.000172 ,  45
   4.1239 , 0.422691 , 0.000172 ,  46
   4.1239 , 0.422704 , 0.000172 ,  47
   4.1239 , 0.422683 , 0.000172 ,  48
   4.1239 , 0.422687 , 0.000172 ,  49
   4.1239 , 0.422698 , 0.000172 ,  50
   4.1239 , 0.422719 , 0.000172 ,  51
   4.1239 , 0.422693 , 0.000172 ,  52
   4.1239 , 0.422713 , 0.000172 ,  53
   4.1239 , 0.422703 , 0.000172 ,  54
   4.1239 , 0.422680 , 0.000172 ,  55
   4.1239 , 0.422674 , 0.000172 ,  56
   4.1239 , 0.422726 , 0.000172 ,  57
   4.1239 , 0.422694 , 0.000172 ,  58
   4.1239 , 0.422704 , 0.000172 ,  59
   4.1239 , 0.422656 , 0.000172 ,  60
   4.1239 , 0.422681 , 0.000172 ,  61
   4.1239 , 0.422694 , 0.000172 ,  62
   4.1239 , 0.422699 , 0.000172 ,  63
   4.1239 , 0.422707 , 0.000172 ,  64
   4.1239 , 0.422707 , 0.000172 ,  65
   4.1239 , 0.422676 , 0.000172 ,  66
   4.1239 , 0.422733 , 0.000172 ,  67
   4.1239 , 0.422713 , 0.000172 ,  68
   4.1239 , 0.422692 , 0.000172 ,  69
   4.1239 , 0.422717 , 0.000172 ,  70
   4.1239 , 0.422709 , 0.000172 ,  71
   4.1239 , 0.422710 , 0.000172 ,  72
   4.1239 , 0.422698 , 0.000172 ,  73
   4.1239 , 0.422693 , 0.000172 ,  74
   4.1239 , 0.422677 , 0.000172 ,  75
   4.1239 , 0.422670 , 0.000172 ,  76
   4.1239 , 0.422711 , 0.000172 ,  77
   4.1239 , 0.422714 , 0.000172 ,  78
   4.1239 , 0.422669 , 0.000172 ,  79
   4.1239 , 0.422708 , 0.000172 ,  80
   4.1239 , 0.422669 , 0.000172 ,  81
   4.1239 , 0.422735 , 0.000172 ,  82
   4.1239 , 0.422713 , 0.000172 ,  83
   4.1239 , 0.422701 , 0.000172 ,  84
   4.1239 , 0.422704 , 0.000172 ,  85
   4.1239 , 0.422694 , 0.000172 ,  86
   4.1239 , 0.422697 , 0.000172 ,  87
   4.1239 , 0.422712 , 0.000172 ,  88
   4.1239 , 0.422695 , 0.000172 ,  89
   4.1239 , 0.422721 , 0.000172 ,  90
   4.1239 , 0.422722 , 0.000172 ,  91
   4.1239 , 0.422706 , 0.000172 ,  92
   4.1239 , 0.422699 , 0.000172 ,  93
   4.1239 , 0.422710 , 0.000172 ,  94
   4.1239 , 0.422688 , 0.000172 ,  95
   4.1239 , 0.422712 , 0.000172 ,  96
   4.1239 , 0.422733 , 0.000172 ,  97
   4.1239 , 0.422722 , 0.000172 ,  98
   4.1239 , 0.422684 , 0.000172 ,  99
   4.1239 , 0.422705 , 0.000172 , 100
   4.1306 , 0.422810 , 0.000113 ,   0
   4.1306 , 0.422801 , 0.000113 ,   1
   4.1306 , 0.422800 , 0.000113 ,   2
   4.1306 , 0.422813 , 0.000113 ,   3
   4.1306 , 0.422824 , 0.000113 ,   4
   4.1306 , 0.422821 , 0.000113 ,   5
   4.1306 , 0.422826 , 0.000113 ,   6
   4.1306 , 0.422802 , 0.000113 ,   7
   4.1306 , 0.422827 , 0.000113 ,   8
   4.1306 , 0.422835 , 0.000113 ,   9
   4.1306 , 0.422813 , 0.000113 ,  10
   4.1306 , 0.422810 , 0.000113 ,  11
   4.1306 , 0.422815 , 0.000113 ,  12
   4.1306 , 0.422812 , 0.000113 ,  13
   4.1306 , 0.422801 , 0.000113 ,  14
   4.1306 , 0.422812 , 0.000113 ,  15
   4.1306 , 0.422819 , 0.000113 ,  16
   4.1306 , 0.422805 , 0.000113 ,  17
   4.1306 , 0.422826 , 0.000113 ,  18
   4.1306 , 0.422812 , 0.000113 ,  19
   4.1306 , 0.422809 , 0.000113 ,  20
   4.1306 , 0.422794 , 0.000113 ,  21
   4.1306 , 0.422826 , 0.000113 ,  22
   4.1306 , 0.422797 , 0.000113 ,  23
   4.1306 , 0.422823 , 0.000113 ,  24
   4.1306 , 0.422808 , 0.000113 ,  25
   4.1306 , 0.422810 , 0.000113 ,  26
   4.1306 , 0.422811 , 0.000113 ,  27
   4.1306 , 0.422806 , 0.000113 ,  28
   4.1306 , 0.422786 , 0.000113 ,  29
   4.1306 , 0.422812 , 0.000113 ,  30
   4.1306 , 0.422825 , 0.000113 ,  31
   4.1306 , 0.422818 , 0.000113 ,  32
   4.1306 , 0.422803 , 0.000113 ,  33
   4.1306 , 0.422781 , 0.000113 ,  34
   4.1306 , 0.422799 , 0.000113 ,  35
   4.1306 , 0.422816 , 0.000113 ,  36
   4.1306 , 0.422809 , 0.000113 ,  37
   4.1306 , 0.422816 , 0.000113 ,  38
   4.1306 , 0.422831 , 0.000113 ,  39
   4.1306 , 0.422826 , 0.000113 ,  40
   4.1306 , 0.422805 , 0.000113 ,  41
   4.1306 , 0.422805 , 0.000113 ,  42
   4.1306 , 0.422810 , 0.000113 ,  43
   4.1306 , 0.422806 , 0.000113 ,  44
   4.1306 , 0.422831 , 0.000113 ,  45
   4.1306 , 0.422809 , 0.000113 ,  46
   4.1306 , 0.422797 , 0.000113 ,  47
   4.1306 , 0.422805 , 0.000113 ,  48
   4.1306 , 0.422808 , 0.000113 ,  49
   4.1306 , 0.422814 , 0.000113 ,  50
   4.1306 , 0.422805 , 0.000113 ,  51
   4.1306 , 0.422809 , 0.000113 ,  52
   4.1306 , 0.422810 , 0.000113 ,  53
   4.1306 , 0.422814 , 0.000113 ,  54
   4.1306 , 0.422808 , 0.000113 ,  55
   4.1306 , 0.422797 , 0.000113 ,  56
   4.1306 , 0.422812 , 0.000113 ,  57
   4.1306 , 0.422808 , 0.000113 ,  58
   4.1306 , 0.422813 , 0.000113 ,  59
   4.1306 , 0.422788 , 0.000113 ,  60
   4.1306 , 0.422798 , 0.000113 ,  61
   4.1306 , 0.422790 , 0.000113 ,  62
   4.1306 , 0.422802 , 0.000113 ,  63
   4.1306 , 0.422809 , 0.000113 ,  64
   4.1306 , 0.422818 , 0.000113 ,  65
   4.1306 , 0.422816 , 0.000113 ,  66
   4.1306 , 0.422810 , 0.000113 ,  67
   4.1306 , 0.422814 , 0.000113 ,  68
   4.1306 , 0.422799 , 0.000113 ,  69
   4.1306 , 0.422816 , 0.000113 ,  70
   4.1306 , 0.422815 , 0.000113 ,  71
   4.1306 , 0.422827 , 0.000113 ,  72
   4.1306 , 0.422809 , 0.000113 ,  73
   4.1306 , 0.422806 , 0.000113 ,  74
   4.1306 , 0.422788 , 0.000113 ,  75
   4.1306 , 0.422799 , 0.000113 ,  76
   4.1306 , 0.422826 , 0.000113 ,  77
   4.1306 , 0.422807 , 0.000113 ,  78
   4.1306 , 0.422808 , 0.000113 ,  79
   4.1306 , 0.422810 , 0.000113 ,  80
   4.1306 , 0.422783 , 0.000113 ,  81
   4.1306 , 0.422810 , 0.000113 ,  82
   4.1306 , 0.422811 , 0.000113 ,  83
   4.1306 , 0.422811 , 0.000113 ,  84
   4.1306 , 0.422797 , 0.000113 ,  85
   4.1306 , 0.422792 , 0.000113 ,  86
   4.1306 , 0.422813 , 0.000113 ,  87
   4.1306 , 0.422814 , 0.000113 ,  88
   4.1306 , 0.422816 , 0.000113 ,  89
   4.1306 , 0.422841 , 0.000113 ,  90
   4.1306 , 0.422812 , 0.000113 ,  91
   4.1306 , 0.422797 , 0.000113 ,  92
   4.1306 , 0.422818 , 0.000113 ,  93
   4.1306 , 0.422820 , 0.000113 ,  94
   4.1306 , 0.422800 , 0.000113 ,  95
   4.1306 , 0.422818 , 0.000113 ,  96
   4.1306 , 0.422808 , 0.000113 ,  97
   4.1306 , 0.422835 , 0.000113 ,  98
   4.1306 , 0.422811 , 0.000113 ,  99
   4.1306 , 0.422818 , 0.000113 , 100
   4.2454 , 0.430920 , 0.000142 ,   0
   4.2454 , 0.430907 , 0.000142 ,   1
   4.2454 , 0.430911 , 0.000142 ,   2
   4.2454 , 0.430928 , 0.000142 ,   3
   4.2454 , 0.430940 , 0.000142 ,   4
   4.2454 , 0.430931 , 0.000142 ,   5
   4.2454 , 0.430923 , 0.000142 ,   6
   4.2454 , 0.430908 , 0.000142 ,   7
   4.2454 , 0.430942 , 0.000142 ,   8
   4.2454 , 0.430941 , 0.000142 ,   9
   4.2454 , 0.430924 , 0.000142 ,  10
   4.2454 , 0.430913 , 0.000142 ,  11
   4.2454 , 0.430921 , 0.000142 ,  12
   4.2454 , 0.430923 , 0.000142 ,  13
   4.2454 , 0.430912 , 0.000142 ,  14
   4.2454 , 0.430928 , 0.000142 ,  15
   4.2454 , 0.430938 , 0.000142 ,  16
   4.2454 , 0.430918 , 0.000142 ,  17
   4.2454 , 0.430943 , 0.000142 ,  18
   4.2454 , 0.430925 , 0.000142 ,  19
   4.2454 , 0.430924 , 0.000142 ,  20
   4.2454 , 0.430903 , 0.000142 ,  21
   4.2454 , 0.430939 , 0.000142 ,  22
   4.2454 , 0.430926 , 0.000142 ,  23
   4.2454 , 0.430939 , 0.000142 ,  24
   4.2454 , 0.430920 , 0.000142 ,  25
   4.2454 , 0.430925 , 0.000142 ,  26
   4.2454 , 0.430934 , 0.000142 ,  27
   4.2454 , 0.430925 , 0.000142 ,  28
   4.2454 , 0.430881 , 0.000142 ,  29
   4.2454 , 0.430906 , 0.000142 ,  30
   4.2454 , 0.430933 , 0.000142 ,  31
   4.2454 , 0.430938 , 0.000142 ,  32
   4.2454 , 0.430904 , 0.000142 ,  33
   4.2454 , 0.430898 , 0.000142 ,  34
   4.2454 , 0.430889 , 0.000142 ,  35
   4.2454 , 0.430925 , 0.000142 ,  36
   4.2454 , 0.430919 , 0.000142 ,  37
   4.2454 , 0.430924 , 0.000142 ,  38
   4.2454 , 0.430936 , 0.000142 ,  39
   4.2454 , 0.430930 , 0.000142 ,  40
   4.2454 , 0.430919 , 0.000142 ,  41
   4.2454 , 0.430920 , 0.000142 ,  42
   4.2454 , 0.430929 , 0.000142 ,  43
   4.2454 , 0.430920 , 0.000142 ,  44
   4.2454 , 0.430941 , 0.000142 ,  45
   4.2454 , 0.430905 , 0.000142 ,  46
   4.2454 , 0.430910 , 0.000142 ,  47
   4.2454 , 0.430906 , 0.000142 ,  48
   4.2454 , 0.430908 , 0.000142 ,  49
   4.2454 , 0.430919 , 0.000142 ,  50
   4.2454 , 0.430935 , 0.000142 ,  51
   4.2454 , 0.430913 , 0.000142 ,  52
   4.2454 , 0.430932 , 0.000142 ,  53
   4.2454 , 0.430918 , 0.000142 ,  54
   4.2454 , 0.430905 , 0.000142 ,  55
   4.2454 , 0.430901 , 0.000142 ,  56
   4.2454 , 0.430921 , 0.000142 ,  57
   4.2454 , 0.430912 , 0.000142 ,  58
   4.2454 , 0.430927 , 0.000142 ,  59
   4.2454 , 0.430892 , 0.000142 ,  60
   4.2454 , 0.430906 , 0.000142 ,  61
   4.2454 , 0.430913 , 0.000142 ,  62
   4.2454 , 0.430911 , 0.000142 ,  63
   4.2454 , 0.430922 , 0.000142 ,  64
   4.2454 , 0.430914 , 0.000142 ,  65
   4.2454 , 0.430906 , 0.000142 ,  66
   4.2454 , 0.430930 , 0.000142 ,  67
   4.2454 , 0.430932 , 0.000142 ,  68
   4.2454 , 0.430910 , 0.000142 ,  69
   4.2454 , 0.430917 , 0.000142 ,  70
   4.2454 , 0.430917 , 0.000142 ,  71
   4.2454 , 0.430929 , 0.000142 ,  72
   4.2454 , 0.430907 , 0.000142 ,  73
   4.2454 , 0.430902 , 0.000142 ,  74
   4.2454 , 0.430893 , 0.000142 ,  75
   4.2454 , 0.430892 , 0.000142 ,  76
   4.2454 , 0.430934 , 0.000142 ,  77
   4.2454 , 0.430918 , 0.000142 ,  78
   4.2454 , 0.430900 , 0.000142 ,  79
   4.2454 , 0.430925 , 0.000142 ,  80
   4.2454 , 0.430896 , 0.000142 ,  81
   4.2454 , 0.430932 , 0.000142 ,  82
   4.2454 , 0.430922 , 0.000142 ,  83
   4.2454 , 0.430929 , 0.000142 ,  84
   4.2454 , 0.430917 , 0.000142 ,  85
   4.2454 , 0.430908 , 0.000142 ,  86
   4.2454 , 0.430935 , 0.000142 ,  87
   4.2454 , 0.430923 , 0.000142 ,  88
   4.2454 , 0.430935 , 0.000142 ,  89
   4.2454 , 0.430956 , 0.000142 ,  90
   4.2454 , 0.430936 , 0.000142 ,  91
   4.2454 , 0.430916 , 0.000142 ,  92
   4.2454 , 0.430933 , 0.000142 ,  93
   4.2454 , 0.430917 , 0.000142 ,  94
   4.2454 , 0.430907 , 0.000142 ,  95
   4.2454 , 0.430933 , 0.000142 ,  96
   4.2454 , 0.430949 , 0.000142 ,  97
   4.2454 , 0.430941 , 0.000142 ,  98
   4.2454 , 0.430914 , 0.000142 ,  99
   4.2454 , 0.430927 , 0.000142 , 100
   4.2490 , 0.430958 , 0.000141 ,   0
   4.2490 , 0.430954 , 0.000141 ,   1
   4.2490 , 0.430948 , 0.000141 ,   2
   4.2490 , 0.430955 , 0.000141 ,   3
   4.2490 , 0.430983 , 0.000141 ,   4
   4.2490 , 0.430963 , 0.000141 ,   5
   4.2490 , 0.430976 , 0.000141 ,   6
   4.2490 , 0.430942 , 0.000141 ,   7
   4.2490 , 0.430976 , 0.000141 ,   8
   4.2490 , 0.430983 , 0.000141 ,   9
   4.2490 , 0.430969 , 0.000141 ,  10
   4.2490 , 0.430956 , 0.000141 ,  11
   4.2490 , 0.430966 , 0.000141 ,  12
   4.2490 , 0.430956 , 0.000141 ,  13
   4.2490 , 0.430952 , 0.000141 ,  14
   4.2490 , 0.430963 , 0.000141 ,  15
   4.2490 , 0.430972 , 0.000141 ,  16
   4.2490 , 0.430955 , 0.000141 ,  17
   4.2490 , 0.430978 , 0.000141 ,  18
   4.2490 , 0.430965 , 0.000141 ,  19
   4.2490 , 0.430960 , 0.000141 ,  20
   4.2490 , 0.430938 , 0.000141 ,  21
   4.2490 , 0.430977 , 0.000141 ,  22
   4.2490 , 0.430950 , 0.000141 ,  23
   4.2490 , 0.430984 , 0.000141 ,  24
   4.2490 , 0.430956 , 0.000141 ,  25
   4.2490 , 0.430952 , 0.000141 ,  26
   4.2490 , 0.430965 , 0.000141 ,  27
   4.2490 , 0.430957 , 0.000141 ,  28
   4.2490 , 0.430925 , 0.000141 ,  29
   4.2490 , 0.430962 , 0.000141 ,  30
   4.2490 , 0.430973 , 0.000141 ,  31
   4.2490 , 0.430973 , 0.000141 ,  32
   4.2490 , 0.430948 , 0.000141 ,  33
   4.2490 , 0.430926 , 0.000141 ,  34
   4.2490 , 0.430931 , 0.000141 ,  35
   4.2490 , 0.430970 , 0.000141 ,  36
   4.2490 , 0.430952 , 0.000141 ,  37
   4.2490 , 0.430961 , 0.000141 ,  38
   4.2490 , 0.430980 , 0.000141 ,  39
   4.2490 , 0.430973 , 0.000141 ,  40
   4.2490 , 0.430946 , 0.000141 ,  41
   4.2490 , 0.430959 , 0.000141 ,  42
   4.2490 , 0.430960 , 0.000141 ,  43
   4.2490 , 0.430962 , 0.000141 ,  44
   4.2490 , 0.430979 , 0.000141 ,  45
   4.2490 , 0.430953 , 0.000141 ,  46
   4.2490 , 0.430946 , 0.000141 ,  47
   4.2490 , 0.430949 , 0.000141 ,  48
   4.2490 , 0.430952 , 0.000141 ,  49
   4.2490 , 0.430959 , 0.000141 ,  50
   4.2490 , 0.430961 , 0.000141 ,  51
   4.2490 , 0.430956 , 0.000141 ,  52
   4.2490 , 0.430958 , 0.000141 ,  53
   4.2490 , 0.430962 , 0.000141 ,  54
   4.2490 , 0.430952 , 0.000141 ,  55
   4.2490 , 0.430939 , 0.000141 ,  56
   4.2490 , 0.430966 , 0.000141 ,  57
   4.2490 , 0.430957 , 0.000141 ,  58
   4.2490 , 0.430963 , 0.000141 ,  59
   4.2490 , 0.430927 , 0.000141 ,  60
   4.2490 , 0.430943 , 0.000141 ,  61
   4.2490 , 0.430938 , 0.000141 ,  62
   4.2490 , 0.430948 , 0.000141 ,  63
   4.2490 , 0.430958 , 0.000141 ,  64
   4.2490 , 0.430971 , 0.000141 ,  65
   4.2490 , 0.430953 , 0.000141 ,  66
   4.2490 , 0.430964 , 0.000141 ,  67
   4.2490 , 0.430961 , 0.000141 ,  68
   4.2490 , 0.430943 , 0.000141 ,  69
   4.2490 , 0.430967 , 0.000141 ,  70
   4.2490 , 0.430972 , 0.000141 ,  71
   4.2490 , 0.430976 , 0.000141 ,  72
   4.2490 , 0.430957 , 0.000141 ,  73
   4.2490 , 0.430952 , 0.000141 ,  74
   4.2490 , 0.430927 , 0.000141 ,  75
   4.2490 , 0.430936 , 0.000141 ,  76
   4.2490 , 0.430976 , 0.000141 ,  77
   4.2490 , 0.430966 , 0.000141 ,  78
   4.2490 , 0.430950 , 0.000141 ,  79
   4.2490 , 0.430955 , 0.000141 ,  80
   4.2490 , 0.430919 , 0.000141 ,  81
   4.2490 , 0.430972 , 0.000141 ,  82
   4.2490 , 0.430960 , 0.000141 ,  83
   4.2490 , 0.430955 , 0.000141 ,  84
   4.2490 , 0.430944 , 0.000141 ,  85
   4.2490 , 0.430942 , 0.000141 ,  86
   4.2490 , 0.430959 , 0.000141 ,  87
   4.2490 , 0.430961 , 0.000141 ,  88
   4.2490 , 0.430961 , 0.000141 ,  89
   4.2490 , 0.430991 , 0.000141 ,  90
   4.2490 , 0.430964 , 0.000141 ,  91
   4.2490 , 0.430952 , 0.000141 ,  92
   4.2490 , 0.430964 , 0.000141 ,  93
   4.2490 , 0.430969 , 0.000141 ,  94
   4.2490 , 0.430945 , 0.000141 ,  95
   4.2490 , 0.430968 , 0.000141 ,  96
   4.2490 , 0.430970 , 0.000141 ,  97
   4.2490 , 0.430986 , 0.000141 ,  98
   4.2490 , 0.430955 , 0.000141 ,  99
   4.2490 , 0.430965 , 0.000141 , 100
   4.3617 , 0.438683 , 0.000181 ,   0
   4.3617 , 0.438667 , 0.000181 ,   1
   4.3617 , 0.438687 , 0.000181 ,   2
   4.3617 , 0.438688 , 0.000181 ,   3
   4.3617 , 0.438722 , 0.000181 ,   4
   4.3617 , 0.438692 , 0.000181 ,   5
   4.3617 , 0.438687 , 0.000181 ,   6
   4.3617 , 0.438656 , 0.000181 ,   7
   4.3617 , 0.438693 , 0.000181 ,   8
   4.3617 , 0.438698 , 0.000181 ,   9
   4.3617 , 0.438699 , 0.000181 ,  10
   4.3617 , 0.438677 , 0.000181 ,  11
   4.3617 , 0.438689 , 0.000181 ,  12
   4.3617 , 0.438683 , 0.000181 ,  13
   4.3617 , 0.438679 , 0.000181 ,  14
   4.3617 , 0.438691 , 0.000181 ,  15
   4.3617 , 0.438714 , 0.000181 ,  16
   4.3617 , 0.438680 , 0.000181 ,  17
   4.3617 , 0.438708 , 0.000181 ,  18
   4.3617 , 0.438687 , 0.000181 ,  19
   4.3617 , 0.438689 , 0.000181 ,  20
   4.3617 , 0.438666 , 0.000181 ,  21
   4.3617 , 0.438704 , 0.000181 ,  22
   4.3617 , 0.438693 , 0.000181 ,  23
   4.3617 , 0.438721 , 0.000181 ,  24
   4.3617 , 0.438678 , 0.000181 ,  25
   4.3617 , 0.438695 , 0.000181 ,  26
   4.3617 , 0.438697 , 0.000181 ,  27
   4.3617 , 0.438685 , 0.000181 ,  28
   4.3617 , 0.438636 , 0.000181 ,  29
   4.3617 , 0.438683 , 0.000181 ,  30
   4.3617 , 0.438683 , 0.000181 ,  31
   4.3617 , 0.438706 , 0.000181 ,  32
   4.3617 , 0.438668 , 0.000181 ,  33
   4.3617 , 0.438667 , 0.000181 ,  34
   4.3617 , 0.438636 , 0.000181 ,  35
   4.3617 , 0.438682 , 0.000181 ,  36
   4.3617 , 0.438678 , 0.000181 ,  37
   4.3617 , 0.438674 , 0.000181 ,  38
   4.3617 , 0.438691 , 0.000181 ,  39
   4.3617 , 0.438702 , 0.000181 ,  40
   4.3617 , 0.438675 , 0.000181 ,  41
   4.3617 , 0.438689 , 0.000181 ,  42
   4.3617 , 0.438689 , 0.000181 ,  43
   4.3617 , 0.438692 , 0.000181 ,  44
   4.3617 , 0.438700 , 0.000181 ,  45
   4.3617 , 0.438670 , 0.000181 ,  46
   4.3617 , 0.438673 , 0.000181 ,  47
   4.3617 , 0.438668 , 0.000181 ,  48
   4.3617 , 0.438665 , 0.000181 ,  49
   4.3617 , 0.438680 , 0.000181 ,  50
   4.3617 , 0.438700 , 0.000181 ,  51
   4.3617 , 0.438667 , 0.000181 ,  52
   4.3617 , 0.438698 , 0.000181 ,  53
   4.3617 , 0.438683 , 0.000181 ,  54
   4.3617 , 0.438662 , 0.000181 ,  55
   4.3617 , 0.438652 , 0.000181 ,  56
   4.3617 , 0.438705 , 0.000181 ,  57
   4.3617 , 0.438668 , 0.000181 ,  58
   4.3617 , 0.438686 , 0.000181 ,  59
   4.3617 , 0.438637 , 0.000181 ,  60
   4.3617 , 0.438662 , 0.000181 ,  61
   4.3617 , 0.438675 , 0.000181 ,  62
   4.3617 , 0.438678 , 0.000181 ,  63
   4.3617 , 0.438687 , 0.000181 ,  64
   4.3617 , 0.438680 , 0.000181 ,  65
   4.3617 , 0.438657 , 0.000181 ,  66
   4.3617 , 0.438705 , 0.000181 ,  67
   4.3617 , 0.438693 , 0.000181 ,  68
   4.3617 , 0.438669 , 0.000181 ,  69
   4.3617 , 0.438695 , 0.000181 ,  70
   4.3617 , 0.438684 , 0.000181 ,  71
   4.3617 , 0.438690 , 0.000181 ,  72
   4.3617 , 0.438670 , 0.000181 ,  73
   4.3617 , 0.438669 , 0.000181 ,  74
   4.3617 , 0.438645 , 0.000181 ,  75
   4.3617 , 0.438647 , 0.000181 ,  76
   4.3617 , 0.438699 , 0.000181 ,  77
   4.3617 , 0.438689 , 0.000181 ,  78
   4.3617 , 0.438649 , 0.000181 ,  79
   4.3617 , 0.438689 , 0.000181 ,  80
   4.3617 , 0.438643 , 0.000181 ,  81
   4.3617 , 0.438708 , 0.000181 ,  82
   4.3617 , 0.438689 , 0.000181 ,  83
   4.3617 , 0.438683 , 0.000181 ,  84
   4.3617 , 0.438678 , 0.000181 ,  85
   4.3617 , 0.438672 , 0.000181 ,  86
   4.3617 , 0.438689 , 0.000181 ,  87
   4.3617 , 0.438691 , 0.000181 ,  88
   4.3617 , 0.438682 , 0.000181 ,  89
   4.3617 , 0.438715 , 0.000181 ,  90
   4.3617 , 0.438704 , 0.000181 ,  91
   4.3617 , 0.438689 , 0.000181 ,  92
   4.3617 , 0.438689 , 0.000181 ,  93
   4.3617 , 0.438686 , 0.000181 ,  94
   4.3617 , 0.438666 , 0.000181 ,  95
   4.3617 , 0.438693 , 0.000181 ,  96
   4.3617 , 0.438712 , 0.000181 ,  97
   4.3617 , 0.438708 , 0.000181 ,  98
   4.3617 , 0.438674 , 0.000181 ,  99
   4.3617 , 0.438684 , 0.000181 , 100
   4.4775 , 0.446146 , 0.000153 ,   0
   4.4775 , 0.446135 , 0.000153 ,   1
   4.4775 , 0.446129 , 0.000153 ,   2
   4.4775 , 0.446150 , 0.000153 ,   3
   4.4775 , 0.446171 , 0.000153 ,   4
   4.4775 , 0.446160 , 0.000153 ,   5
   4.4775 , 0.446152 , 0.000153 ,   6
   4.4775 , 0.446133 , 0.000153 ,   7
   4.4775 , 0.446174 , 0.000153 ,   8
   4.4775 , 0.446171 , 0.000153 ,   9
   4.4775 , 0.446153 , 0.000153 ,  10
   4.4775 , 0.446144 , 0.000153 ,  11
   4.4775 , 0.446150 , 0.000153 ,  12
   4.4775 , 0.446154 , 0.000153 ,  13
   4.4775 , 0.446135 , 0.000153 ,  14
   4.4775 , 0.446152 , 0.000153 ,  15
   4.4775 , 0.446161 , 0.000153 ,  16
   4.4775 , 0.446144 , 0.000153 ,  17
   4.4775 , 0.446171 , 0.000153 ,  18
   4.4775 , 0.446153 , 0.000153 ,  19
   4.4775 , 0.446149 , 0.000153 ,  20
   4.4775 , 0.446127 , 0.000153 ,  21
   4.4775 , 0.446172 , 0.000153 ,  22
   4.4775 , 0.446134 , 0.000153 ,  23
   4.4775 , 0.446168 , 0.000153 ,  24
   4.4775 , 0.446147 , 0.000153 ,  25
   4.4775 , 0.446147 , 0.000153 ,  26
   4.4775 , 0.446157 , 0.000153 ,  27
   4.4775 , 0.446146 , 0.000153 ,  28
   4.4775 , 0.446110 , 0.000153 ,  29
   4.4775 , 0.446142 , 0.000153 ,  30
   4.4775 , 0.446163 , 0.000153 ,  31
   4.4775 , 0.446158 , 0.000153 ,  32
   4.4775 , 0.446138 , 0.000153 ,  33
   4.4775 , 0.446111 , 0.000153 ,  34
   4.4775 , 0.446118 , 0.000153 ,  35
   4.4775 , 0.446156 , 0.000153 ,  36
   4.4775 , 0.446142 , 0.000153 ,  37
   4.4775 , 0.446151 , 0.000153 ,  38
   4.4775 , 0.446166 , 0.000153 ,  39
   4.4775 , 0.446163 , 0.000153 ,  40
   4.4775 , 0.446143 , 0.000153 ,  41
   4.4775 , 0.446140 , 0.000153 ,  42
   4.4775 , 0.446154 , 0.000153 ,  43
   4.4775 , 0.446138 , 0.000153 ,  44
   4.4775 , 0.446168 , 0.000153 ,  45
   4.4775 , 0.446134 , 0.000153 ,  46
   4.4775 , 0.446128 , 0.000153 ,  47
   4.4775 , 0.446135 , 0.000153 ,  48
   4.4775 , 0.446130 , 0.000153 ,  49
   4.4775 , 0.446147 , 0.000153 ,  50
   4.4775 , 0.446155 , 0.000153 ,  51
   4.4775 , 0.446140 , 0.000153 ,  52
   4.4775 , 0.446149 , 0.000153 ,  53
   4.4775 , 0.446151 , 0.000153 ,  54
   4.4775 , 0.446133 , 0.000153 ,  55
   4.4775 , 0.446132 , 0.000153 ,  56
   4.4775 , 0.446149 , 0.000153 ,  57
   4.4775 , 0.446138 , 0.000153 ,  58
   4.4775 , 0.446156 , 0.000153 ,  59
   4.4775 , 0.446110 , 0.000153 ,  60
   4.4775 , 0.446134 , 0.000153 ,  61
   4.4775 , 0.446132 , 0.000153 ,  62
   4.4775 , 0.446135 , 0.000153 ,  63
   4.4775 , 0.446150 , 0.000153 ,  64
   4.4775 , 0.446150 , 0.000153 ,  65
   4.4775 , 0.446145 , 0.000153 ,  66
   4.4775 , 0.446155 , 0.000153 ,  67
   4.4775 , 0.446151 , 0.000153 ,  68
   4.4775 , 0.446132 , 0.000153 ,  69
   4.4775 , 0.446147 , 0.000153 ,  70
   4.4775 , 0.446147 , 0.000153 ,  71
   4.4775 , 0.446165 , 0.000153 ,  72
   4.4775 , 0.446138 , 0.000153 ,  73
   4.4775 , 0.446129 , 0.000153 ,  74
   4.4775 , 0.446114 , 0.000153 ,  75
   4.4775 , 0.446119 , 0.000153 ,  76
   4.4775 , 0.446168 , 0.000153 ,  77
   4.4775 , 0.446142 , 0.000153 ,  78
   4.4775 , 0.446132 , 0.000153 ,  79
   4.4775 , 0.446146 , 0.000153 ,  80
   4.4775 , 0.446114 , 0.000153 ,  81
   4.4775 , 0.446157 , 0.000153 ,  82
   4.4775 , 0.446155 , 0.000153 ,  83
   4.4775 , 0.446149 , 0.000153 ,  84
   4.4775 , 0.446136 , 0.000153 ,  85
   4.4775 , 0.446127 , 0.000153 ,  86
   4.4775 , 0.446159 , 0.000153 ,  87
   4.4775 , 0.446150 , 0.000153 ,  88
   4.4775 , 0.446162 , 0.000153 ,  89
   4.4775 , 0.446183 , 0.000153 ,  90
   4.4775 , 0.446156 , 0.000153 ,  91
   4.4775 , 0.446136 , 0.000153 ,  92
   4.4775 , 0.446157 , 0.000153 ,  93
   4.4775 , 0.446149 , 0.000153 ,  94
   4.4775 , 0.446136 , 0.000153 ,  95
   4.4775 , 0.446159 , 0.000153 ,  96
   4.4775 , 0.446165 , 0.000153 ,  97
   4.4775 , 0.446175 , 0.000153 ,  98
   4.4775 , 0.446141 , 0.000153 ,  99
   4.4775 , 0.446155 , 0.000153 , 100
   4.5878 , 0.453181 , 0.000191 ,   0
   4.5878 , 0.453169 , 0.000191 ,   1
   4.5878 , 0.453168 , 0.000191 ,   2
   4.5878 , 0.453180 , 0.000191 ,   3
   4.5878 , 0.453222 , 0.000191 ,   4
   4.5878 , 0.453193 , 0.000191 ,   5
   4.5878 , 0.453190 , 0.000191 ,   6
   4.5878 , 0.453156 , 0.000191 ,   7
   4.5878 , 0.453198 , 0.000191 ,   8
   4.5878 , 0.453203 , 0.000191 ,   9
   4.5878 , 0.453201 , 0.000191 ,  10
   4.5878 , 0.453180 , 0.000191 ,  11
   4.5878 , 0.453189 , 0.000191 ,  12
   4.5878 , 0.453183 , 0.000191 ,  13
   4.5878 , 0.453177 , 0.000191 ,  14
   4.5878 , 0.453187 , 0.000191 ,  15
   4.5878 , 0.453206 , 0.000191 ,  16
   4.5878 , 0.453183 , 0.000191 ,  17
   4.5878 , 0.453207 , 0.000191 ,  18
   4.5878 , 0.453190 , 0.000191 ,  19
   4.5878 , 0.453186 , 0.000191 ,  20
   4.5878 , 0.453157 , 0.000191 ,  21
   4.5878 , 0.453206 , 0.000191 ,  22
   4.5878 , 0.453174 , 0.000191 ,  23
   4.5878 , 0.453219 , 0.000191 ,  24
   4.5878 , 0.453179 , 0.000191 ,  25
   4.5878 , 0.453176 , 0.000191 ,  26
   4.5878 , 0.453197 , 0.000191 ,  27
   4.5878 , 0.453180 , 0.000191 ,  28
   4.5878 , 0.453134 , 0.000191 ,  29
   4.5878 , 0.453181 , 0.000191 ,  30
   4.5878 , 0.453194 , 0.000191 ,  31
   4.5878 , 0.453199 , 0.000191 ,  32
   4.5878 , 0.453170 , 0.000191 ,  33
   4.5878 , 0.453152 , 0.000191 ,  34
   4.5878 , 0.453134 , 0.000191 ,  35
   4.5878 , 0.453193 , 0.000191 ,  36
   4.5878 , 0.453169 , 0.000191 ,  37
   4.5878 , 0.453181 , 0.000191 ,  38
   4.5878 , 0.453191 , 0.000191 ,  39
   4.5878 , 0.453200 , 0.000191 ,  40
   4.5878 , 0.453169 , 0.000191 ,  41
   4.5878 , 0.453185 , 0.000191 ,  42
   4.5878 , 0.453186 , 0.000191 ,  43
   4.5878 , 0.453184 , 0.000191 ,  44
   4.5878 , 0.453199 , 0.000191 ,  45
   4.5878 , 0.453166 , 0.000191 ,  46
   4.5878 , 0.453168 , 0.000191 ,  47
   4.5878 , 0.453168 , 0.000191 ,  48
   4.5878 , 0.453161 , 0.000191 ,  49
   4.5878 , 0.453180 , 0.000191 ,  50
   4.5878 , 0.453196 , 0.000191 ,  51
   4.5878 , 0.453166 , 0.000191 ,  52
   4.5878 , 0.453183 , 0.000191 ,  53
   4.5878 , 0.453186 , 0.000191 ,  54
   4.5878 , 0.453164 , 0.000191 ,  55
   4.5878 , 0.453153 , 0.000191 ,  56
   4.5878 , 0.453197 , 0.000191 ,  57
   4.5878 , 0.453172 , 0.000191 ,  58
   4.5878 , 0.453188 , 0.000191 ,  59
   4.5878 , 0.453131 , 0.000191 ,  60
   4.5878 , 0.453159 , 0.000191 ,  61
   4.5878 , 0.453169 , 0.000191 ,  62
   4.5878 , 0.453169 , 0.000191 ,  63
   4.5878 , 0.453182 , 0.000191 ,  64
   4.5878 , 0.453190 , 0.000191 ,  65
   4.5878 , 0.453162 , 0.000191 ,  66
   4.5878 , 0.453200 , 0.000191 ,  67
   4.5878 , 0.453186 , 0.000191 ,  68
   4.5878 , 0.453163 , 0.000191 ,  69
   4.5878 , 0.453190 , 0.000191 ,  70
   4.5878 , 0.453190 , 0.000191 ,  71
   4.5878 , 0.453197 , 0.000191 ,  72
   4.5878 , 0.453174 , 0.000191 ,  73
   4.5878 , 0.453165 , 0.000191 ,  74
   4.5878 , 0.453141 , 0.000191 ,  75
   4.5878 , 0.453137 , 0.000191 ,  76
   4.5878 , 0.453205 , 0.000191 ,  77
   4.5878 , 0.453189 , 0.000191 ,  78
   4.5878 , 0.453159 , 0.000191 ,  79
   4.5878 , 0.453176 , 0.000191 ,  80
   4.5878 , 0.453128 , 0.000191 ,  81
   4.5878 , 0.453211 , 0.000191 ,  82
   4.5878 , 0.453189 , 0.000191 ,  83
   4.5878 , 0.453176 , 0.000191 ,  84
   4.5878 , 0.453169 , 0.000191 ,  85
   4.5878 , 0.453162 , 0.000191 ,  86
   4.5878 , 0.453183 , 0.000191 ,  87
   4.5878 , 0.453187 , 0.000191 ,  88
   4.5878 , 0.453182 , 0.000191 ,  89
   4.5878 , 0.453218 , 0.000191 ,  90
   4.5878 , 0.453196 , 0.000191 ,  91
   4.5878 , 0.453183 , 0.000191 ,  92
   4.5878 , 0.453186 , 0.000191 ,  93
   4.5878 , 0.453192 , 0.000191 ,  94
   4.5878 , 0.453164 , 0.000191 ,  95
   4.5878 , 0.453189 , 0.000191 ,  96
   4.5878 , 0.453210 , 0.000191 ,  97
   4.5878 , 0.453214 , 0.000191 ,  98
   4.5878 , 0.453171 , 0.000191 ,  99
   4.5878 , 0.453182 , 0.000191 , 100
   4.6944 , 0.459854 , 0.000273 ,   0
   4.6944 , 0.459851 , 0.000273 ,   1
   4.6944 , 0.459873 , 0.000273 ,   2
   4.6944 , 0.459860 , 0.000273 ,   3
   4.6944 , 0.459934 , 0.000273 ,   4
   4.6944 , 0.459866 , 0.000273 ,   5
   4.6944 , 0.459855 , 0.000273 ,   6
   4.6944 , 0.459814 , 0.000273 ,   7
   4.6944 , 0.459849 , 0.000273 ,   8
   4.6944 , 0.459862 , 0.000273 ,   9
   4.6944 , 0.459882 , 0.000273 ,  10
   4.6944 , 0.459850 , 0.000273 ,  11
   4.6944 , 0.459852 , 0.000273 ,  12
   4.6944 , 0.459863 , 0.000273 ,  13
   4.6944 , 0.459860 , 0.000273 ,  14
   4.6944 , 0.459853 , 0.000273 ,  15
   4.6944 , 0.459910 , 0.000273 ,  16
   4.6944 , 0.459852 , 0.000273 ,  17
   4.6944 , 0.459882 , 0.000273 ,  18
   4.6944 , 0.459848 , 0.000273 ,  19
   4.6944 , 0.459859 , 0.000273 ,  20
   4.6944 , 0.459842 , 0.000273 ,  21
   4.6944 , 0.459878 , 0.000273 ,  22
   4.6944 , 0.459872 , 0.000273 ,  23
   4.6944 , 0.459899 , 0.000273 ,  24
   4.6944 , 0.459845 , 0.000273 ,  25
   4.6944 , 0.459884 , 0.000273 ,  26
   4.6944 , 0.459877 , 0.000273 ,  27
   4.6944 , 0.459851 , 0.000273 ,  28
   4.6944 , 0.459802 , 0.000273 ,  29
   4.6944 , 0.459881 , 0.000273 ,  30
   4.6944 , 0.459827 , 0.000273 ,  31
   4.6944 , 0.459890 , 0.000273 ,  32
   4.6944 , 0.459843 , 0.000273 ,  33
   4.6944 , 0.459850 , 0.000273 ,  34
   4.6944 , 0.459791 , 0.000273 ,  35
   4.6944 , 0.459855 , 0.000273 ,  36
   4.6944 , 0.459845 , 0.000273 ,  37
   4.6944 , 0.459834 , 0.000273 ,  38
   4.6944 , 0.459851 , 0.000273 ,  39
   4.6944 , 0.459894 , 0.000273 ,  40
   4.6944 , 0.459848 , 0.000273 ,  41
   4.6944 , 0.459872 , 0.000273 ,  42
   4.6944 , 0.459862 , 0.000273 ,  43
   4.6944 , 0.459869 , 0.000273 ,  44
   4.6944 , 0.459857 , 0.000273 ,  45
   4.6944 , 0.459828 , 0.000273 ,  46
   4.6944 , 0.459840 , 0.000273 ,  47
   4.6944 , 0.459831 , 0.000273 ,  48
   4.6944 , 0.459830 , 0.000273 ,  49
   4.6944 , 0.459851 , 0.000273 ,  50
   4.6944 , 0.459884 , 0.000273 ,  51
   4.6944 , 0.459827 , 0.000273 ,  52
   4.6944 , 0.459871 , 0.000273 ,  53
   4.6944 , 0.459860 , 0.000273 ,  54
   4.6944 , 0.459820 , 0.000273 ,  55
   4.6944 , 0.459809 , 0.000273 ,  56
   4.6944 , 0.459896 , 0.000273 ,  57
   4.6944 , 0.459828 , 0.000273 ,  58
   4.6944 , 0.459849 , 0.000273 ,  59
   4.6944 , 0.459769 , 0.000273 ,  60
   4.6944 , 0.459820 , 0.000273 ,  61
   4.6944 , 0.459851 , 0.000273 ,  62
   4.6944 , 0.459843 , 0.000273 ,  63
   4.6944 , 0.459856 , 0.000273 ,  64
   4.6944 , 0.459867 , 0.000273 ,  65
   4.6944 , 0.459809 , 0.000273 ,  66
   4.6944 , 0.459898 , 0.000273 ,  67
   4.6944 , 0.459867 , 0.000273 ,  68
   4.6944 , 0.459835 , 0.000273 ,  69
   4.6944 , 0.459884 , 0.000273 ,  70
   4.6944 , 0.459850 , 0.000273 ,  71
   4.6944 , 0.459853 , 0.000273 ,  72
   4.6944 , 0.459849 , 0.000273 ,  73
   4.6944 , 0.459842 , 0.000273 ,  74
   4.6944 , 0.459817 , 0.000273 ,  75
   4.6944 , 0.459798 , 0.000273 ,  76
   4.6944 , 0.459866 , 0.000273 ,  77
   4.6944 , 0.459869 , 0.000273 ,  78
   4.6944 , 0.459811 , 0.000273 ,  79
   4.6944 , 0.459875 , 0.000273 ,  80
   4.6944 , 0.459798 , 0.000273 ,  81
   4.6944 , 0.459907 , 0.000273 ,  82
   4.6944 , 0.459877 , 0.000273 ,  83
   4.6944 , 0.459849 , 0.000273 ,  84
   4.6944 , 0.459853 , 0.000273 ,  85
   4.6944 , 0.459849 , 0.000273 ,  86
   4.6944 , 0.459848 , 0.000273 ,  87
   4.6944 , 0.459868 , 0.000273 ,  88
   4.6944 , 0.459838 , 0.000273 ,  89
   4.6944 , 0.459879 , 0.000273 ,  90
   4.6944 , 0.459884 , 0.000273 ,  91
   4.6944 , 0.459863 , 0.000273 ,  92
   4.6944 , 0.459852 , 0.000273 ,  93
   4.6944 , 0.459866 , 0.000273 ,  94
   4.6944 , 0.459836 , 0.000273 ,  95
   4.6944 , 0.459857 , 0.000273 ,  96
   4.6944 , 0.459885 , 0.000273 ,  97
   4.6944 , 0.459899 , 0.000273 ,  98
   4.6944 , 0.459825 , 0.000273 ,  99
   4.6944 , 0.459848 , 0.000273 , 100
   4.9049 , 0.472684 , 0.000268 ,   0
   4.9049 , 0.472675 , 0.000268 ,   1
   4.9049 , 0.472682 , 0.000268 ,   2
   4.9049 , 0.472680 , 0.000268 ,   3
   4.9049 , 0.472756 , 0.000268 ,   4
   4.9049 , 0.472708 , 0.000268 ,   5
   4.9049 , 0.472686 , 0.000268 ,   6
   4.9049 , 0.472645 , 0.000268 ,   7
   4.9049 , 0.472685 , 0.000268 ,   8
   4.9049 , 0.472711 , 0.000268 ,   9
   4.9049 , 0.472717 , 0.000268 ,  10
   4.9049 , 0.472684 , 0.000268 ,  11
   4.9049 , 0.472691 , 0.000268 ,  12
   4.9049 , 0.472691 , 0.000268 ,  13
   4.9049 , 0.472690 , 0.000268 ,  14
   4.9049 , 0.472682 , 0.000268 ,  15
   4.9049 , 0.472727 , 0.000268 ,  16
   4.9049 , 0.472688 , 0.000268 ,  17
   4.9049 , 0.472708 , 0.000268 ,  18
   4.9049 , 0.472691 , 0.000268 ,  19
   4.9049 , 0.472698 , 0.000268 ,  20
   4.9049 , 0.472661 , 0.000268 ,  21
   4.9049 , 0.472709 , 0.000268 ,  22
   4.9049 , 0.472691 , 0.000268 ,  23
   4.9049 , 0.472735 , 0.000268 ,  24
   4.9049 , 0.472674 , 0.000268 ,  25
   4.9049 , 0.472687 , 0.000268 ,  26
   4.9049 , 0.472714 , 0.000268 ,  27
   4.9049 , 0.472677 , 0.000268 ,  28
   4.9049 , 0.472624 , 0.000268 ,  29
   4.9049 , 0.472692 , 0.000268 ,  30
   4.9049 , 0.472684 , 0.000268 ,  31
   4.9049 , 0.472707 , 0.000268 ,  32
   4.9049 , 0.472673 , 0.000268 ,  33
   4.9049 , 0.472669 , 0.000268 ,  34
   4.9049 , 0.472623 , 0.000268 ,  35
   4.9049 , 0.472700 , 0.000268 ,  36
   4.9049 , 0.472667 , 0.000268 ,  37
   4.9049 , 0.472679 , 0.000268 ,  38
   4.9049 , 0.472675 , 0.000268 ,  39
   4.9049 , 0.472716 , 0.000268 ,  40
   4.9049 , 0.472670 , 0.000268 ,  41
   4.9049 , 0.472695 , 0.000268 ,  42
   4.9049 , 0.472686 , 0.000268 ,  43
   4.9049 , 0.472686 , 0.000268 ,  44
   4.9049 , 0.472694 , 0.000268 ,  45
   4.9049 , 0.472661 , 0.000268 ,  46
   4.9049 , 0.472670 , 0.000268 ,  47
   4.9049 , 0.472669 , 0.000268 ,  48
   4.9049 , 0.472663 , 0.000268 ,  49
   4.9049 , 0.472680 , 0.000268 ,  50
   4.9049 , 0.472713 , 0.000268 ,  51
   4.9049 , 0.472650 , 0.000268 ,  52
   4.9049 , 0.472689 , 0.000268 ,  53
   4.9049 , 0.472698 , 0.000268 ,  54
   4.9049 , 0.472654 , 0.000268 ,  55
   4.9049 , 0.472644 , 0.000268 ,  56
   4.9049 , 0.472717 , 0.000268 ,  57
   4.9049 , 0.472665 , 0.000268 ,  58
   4.9049 , 0.472688 , 0.000268 ,  59
   4.9049 , 0.472604 , 0.000268 ,  60
   4.9049 , 0.472653 , 0.000268 ,  61
   4.9049 , 0.472683 , 0.000268 ,  62
   4.9049 , 0.472663 , 0.000268 ,  63
   4.9049 , 0.472685 , 0.000268 ,  64
   4.9049 , 0.472694 , 0.000268 ,  65
   4.9049 , 0.472643 , 0.000268 ,  66
   4.9049 , 0.472721 , 0.000268 ,  67
   4.9049 , 0.472692 , 0.000268 ,  68
   4.9049 , 0.472664 , 0.000268 ,  69
   4.9049 , 0.472705 , 0.000268 ,  70
   4.9049 , 0.472687 , 0.000268 ,  71
   4.9049 , 0.472690 , 0.000268 ,  72
   4.9049 , 0.472678 , 0.000268 ,  73
   4.9049 , 0.472671 , 0.000268 ,  74
   4.9049 , 0.472646 , 0.000268 ,  75
   4.9049 , 0.472613 , 0.000268 ,  76
   4.9049 , 0.472715 , 0.000268 ,  77
   4.9049 , 0.472694 , 0.000268 ,  78
   4.9049 , 0.472655 , 0.000268 ,  79
   4.9049 , 0.472687 , 0.000268 ,  80
   4.9049 , 0.472609 , 0.000268 ,  81
   4.9049 , 0.472735 , 0.000268 ,  82
   4.9049 , 0.472708 , 0.000268 ,  83
   4.9049 , 0.472673 , 0.000268 ,  84
   4.9049 , 0.472678 , 0.000268 ,  85
   4.9049 , 0.472669 , 0.000268 ,  86
   4.9049 , 0.472681 , 0.000268 ,  87
   4.9049 , 0.472693 , 0.000268 ,  88
   4.9049 , 0.472670 , 0.000268 ,  89
   4.9049 , 0.472717 , 0.000268 ,  90
   4.9049 , 0.472708 , 0.000268 ,  91
   4.9049 , 0.472699 , 0.000268 ,  92
   4.9049 , 0.472684 , 0.000268 ,  93
   4.9049 , 0.472711 , 0.000268 ,  94
   4.9049 , 0.472660 , 0.000268 ,  95
   4.9049 , 0.472683 , 0.000268 ,  96
   4.9049 , 0.472714 , 0.000268 ,  97
   4.9049 , 0.472729 , 0.000268 ,  98
   4.9049 , 0.472659 , 0.000268 ,  99
   4.9049 , 0.472672 , 0.000268 , 100
   5.0063 , 0.478763 , 0.000235 ,   0
   5.0063 , 0.478739 , 0.000235 ,   1
   5.0063 , 0.478733 , 0.000235 ,   2
   5.0063 , 0.478768 , 0.000235 ,   3
   5.0063 , 0.478812 , 0.000235 ,   4
   5.0063 , 0.478788 , 0.000235 ,   5
   5.0063 , 0.478763 , 0.000235 ,   6
   5.0063 , 0.478752 , 0.000235 ,   7
   5.0063 , 0.478799 , 0.000235 ,   8
   5.0063 , 0.478797 , 0.000235 ,   9
   5.0063 , 0.478775 , 0.000235 ,  10
   5.0063 , 0.478753 , 0.000235 ,  11
   5.0063 , 0.478750 , 0.000235 ,  12
   5.0063 , 0.478776 , 0.000235 ,  13
   5.0063 , 0.478749 , 0.000235 ,  14
   5.0063 , 0.478775 , 0.000235 ,  15
   5.0063 , 0.478786 , 0.000235 ,  16
   5.0063 , 0.478759 , 0.000235 ,  17
   5.0063 , 0.478797 , 0.000235 ,  18
   5.0063 , 0.478774 , 0.000235 ,  19
   5.0063 , 0.478776 , 0.000235 ,  20
   5.0063 , 0.478742 , 0.000235 ,  21
   5.0063 , 0.478796 , 0.000235 ,  22
   5.0063 , 0.478764 , 0.000235 ,  23
   5.0063 , 0.478794 , 0.000235 ,  24
   5.0063 , 0.478763 , 0.000235 ,  25
   5.0063 , 0.478764 , 0.000235 ,  26
   5.0063 , 0.478782 , 0.000235 ,  27
   5.0063 , 0.478774 , 0.000235 ,  28
   5.0063 , 0.478706 , 0.000235 ,  29
   5.0063 , 0.478739 , 0.000235 ,  30
   5.0063 , 0.478780 , 0.000235 ,  31
   5.0063 , 0.478778 , 0.000235 ,  32
   5.0063 , 0.478744 , 0.000235 ,  33
   5.0063 , 0.478724 , 0.000235 ,  34
   5.0063 , 0.478712 , 0.000235 ,  35
   5.0063 , 0.478770 , 0.000235 ,  36
   5.0063 , 0.478764 , 0.000235 ,  37
   5.0063 , 0.478777 , 0.000235 ,  38
   5.0063 , 0.478792 , 0.000235 ,  39
   5.0063 , 0.478784 , 0.000235 ,  40
   5.0063 , 0.478755 , 0.000235 ,  41
   5.0063 , 0.478747 , 0.000235 ,  42
   5.0063 , 0.478776 , 0.000235 ,  43
   5.0063 , 0.478750 , 0.000235 ,  44
   5.0063 , 0.478790 , 0.000235 ,  45
   5.0063 , 0.478740 , 0.000235 ,  46
   5.0063 , 0.478730 , 0.000235 ,  47
   5.0063 , 0.478757 , 0.000235 ,  48
   5.0063 , 0.478737 , 0.000235 ,  49
   5.0063 , 0.478765 , 0.000235 ,  50
   5.0063 , 0.478797 , 0.000235 ,  51
   5.0063 , 0.478743 , 0.000235 ,  52
   5.0063 , 0.478774 , 0.000235 ,  53
   5.0063 , 0.478766 , 0.000235 ,  54
   5.0063 , 0.478745 , 0.000235 ,  55
   5.0063 , 0.478731 , 0.000235 ,  56
   5.0063 , 0.478765 , 0.000235 ,  57
   5.0063 , 0.478744 , 0.000235 ,  58
   5.0063 , 0.478769 , 0.000235 ,  59
   5.0063 , 0.478706 , 0.000235 ,  60
   5.0063 , 0.478749 , 0.000235 ,  61
   5.0063 , 0.478757 , 0.000235 ,  62
   5.0063 , 0.478746 , 0.000235 ,  63
   5.0063 , 0.478780 , 0.000235 ,  64
   5.0063 , 0.478768 , 0.000235 ,  65
   5.0063 , 0.478747 , 0.000235 ,  66
   5.0063 , 0.478792 , 0.000235 ,  67
   5.0063 , 0.478769 , 0.000235 ,  68
   5.0063 , 0.478748 , 0.000235 ,  69
   5.0063 , 0.478769 , 0.000235 ,  70
   5.0063 , 0.478749 , 0.000235 ,  71
   5.0063 , 0.478785 , 0.000235 ,  72
   5.0063 , 0.478740 , 0.000235 ,  73
   5.0063 , 0.478733 , 0.000235 ,  74
   5.0063 , 0.478715 , 0.000235 ,  75
   5.0063 , 0.478720 , 0.000235 ,  76
   5.0063 , 0.478795 , 0.000235 ,  77
   5.0063 , 0.478759 , 0.000235 ,  78
   5.0063 , 0.478739 , 0.000235 ,  79
   5.0063 , 0.478766 , 0.000235 ,  80
   5.0063 , 0.478722 , 0.000235 ,  81
   5.0063 , 0.478779 , 0.000235 ,  82
   5.0063 , 0.478779 , 0.000235 ,  83
   5.0063 , 0.478771 , 0.000235 ,  84
   5.0063 , 0.478751 , 0.000235 ,  85
   5.0063 , 0.478744 , 0.000235 ,  86
   5.0063 , 0.478786 , 0.000235 ,  87
   5.0063 , 0.478761 , 0.000235 ,  88
   5.0063 , 0.478787 , 0.000235 ,  89
   5.0063 , 0.478809 , 0.000235 ,  90
   5.0063 , 0.478785 , 0.000235 ,  91
   5.0063 , 0.478760 , 0.000235 ,  92
   5.0063 , 0.478786 , 0.000235 ,  93
   5.0063 , 0.478753 , 0.000235 ,  94
   5.0063 , 0.478752 , 0.000235 ,  95
   5.0063 , 0.478786 , 0.000235 ,  96
   5.0063 , 0.478794 , 0.000235 ,  97
   5.0063 , 0.478811 , 0.000235 ,  98
   5.0063 , 0.478755 , 0.000235 ,  99
   5.0063 , 0.478760 , 0.000235 , 100
   5.0106 , 0.478814 , 0.000214 ,   0
   5.0106 , 0.478808 , 0.000214 ,   1
   5.0106 , 0.478797 , 0.000214 ,   2
   5.0106 , 0.478832 , 0.000214 ,   3
   5.0106 , 0.478845 , 0.000214 ,   4
   5.0106 , 0.478828 , 0.000214 ,   5
   5.0106 , 0.478838 , 0.000214 ,   6
   5.0106 , 0.478824 , 0.000214 ,   7
   5.0106 , 0.478823 , 0.000214 ,   8
   5.0106 , 0.478862 , 0.000214 ,   9
   5.0106 , 0.478805 , 0.000214 ,  10
   5.0106 , 0.478819 , 0.000214 ,  11
   5.0106 , 0.478819 , 0.000214 ,  12
   5.0106 , 0.478831 , 0.000214 ,  13
   5.0106 , 0.478801 , 0.000214 ,  14
   5.0106 , 0.478832 , 0.000214 ,  15
   5.0106 , 0.478812 , 0.000214 ,  16
   5.0106 , 0.478796 , 0.000214 ,  17
   5.0106 , 0.478849 , 0.000214 ,  18
   5.0106 , 0.478827 , 0.000214 ,  19
   5.0106 , 0.478809 , 0.000214 ,  20
   5.0106 , 0.478807 , 0.000214 ,  21
   5.0106 , 0.478837 , 0.000214 ,  22
   5.0106 , 0.478762 , 0.000214 ,  23
   5.0106 , 0.478822 , 0.000214 ,  24
   5.0106 , 0.478821 , 0.000214 ,  25
   5.0106 , 0.478818 , 0.000214 ,  26
   5.0106 , 0.478796 , 0.000214 ,  27
   5.0106 , 0.478800 , 0.000214 ,  28
   5.0106 , 0.478782 , 0.000214 ,  29
   5.0106 , 0.478810 , 0.000214 ,  30
   5.0106 , 0.478839 , 0.000214 ,  31
   5.0106 , 0.478815 , 0.000214 ,  32
   5.0106 , 0.478815 , 0.000214 ,  33
   5.0106 , 0.478745 , 0.000214 ,  34
   5.0106 , 0.478802 , 0.000214 ,  35
   5.0106 , 0.478815 , 0.000214 ,  36
   5.0106 , 0.478801 , 0.000214 ,  37
   5.0106 , 0.478840 , 0.000214 ,  38
   5.0106 , 0.478834 , 0.000214 ,  39
   5.0106 , 0.478848 , 0.000214 ,  40
   5.0106 , 0.478807 , 0.000214 ,  41
   5.0106 , 0.478801 , 0.000214 ,  42
   5.0106 , 0.478789 , 0.000214 ,  43
   5.0106 , 0.478798 , 0.000214 ,  44
   5.0106 , 0.478862 , 0.000214 ,  45
   5.0106 , 0.478806 , 0.000214 ,  46
   5.0106 , 0.478785 , 0.000214 ,  47
   5.0106 , 0.478813 , 0.000214 ,  48
   5.0106 , 0.478810 , 0.000214 ,  49
   5.0106 , 0.478831 , 0.000214 ,  50
   5.0106 , 0.478797 , 0.000214 ,  51
   5.0106 , 0.478809 , 0.000214 ,  52
   5.0106 , 0.478813 , 0.000214 ,  53
   5.0106 , 0.478814 , 0.000214 ,  54
   5.0106 , 0.478813 , 0.000214 ,  55
   5.0106 , 0.478785 , 0.000214 ,  56
   5.0106 , 0.478820 , 0.000214 ,  57
   5.0106 , 0.478809 , 0.000214 ,  58
   5.0106 , 0.478823 , 0.000214 ,  59
   5.0106 , 0.478777 , 0.000214 ,  60
   5.0106 , 0.478791 , 0.000214 ,  61
   5.0106 , 0.478780 , 0.000214 ,  62
   5.0106 , 0.478800 , 0.000214 ,  63
   5.0106 , 0.478824 , 0.000214 ,  64
   5.0106 , 0.478824 , 0.000214 ,  65
   5.0106 , 0.478834 , 0.000214 ,  66
   5.0106 , 0.478813 , 0.000214 ,  67
   5.0106 , 0.478826 , 0.000214 ,  68
   5.0106 , 0.478793 , 0.000214 ,  69
   5.0106 , 0.478811 , 0.000214 ,  70
   5.0106 , 0.478805 , 0.000214 ,  71
   5.0106 , 0.478860 , 0.000214 ,  72
   5.0106 , 0.478804 , 0.000214 ,  73
   5.0106 , 0.478820 , 0.000214 ,  74
   5.0106 , 0.478800 , 0.000214 ,  75
   5.0106 , 0.478814 , 0.000214 ,  76
   5.0106 , 0.478831 , 0.000214 ,  77
   5.0106 , 0.478818 , 0.000214 ,  78
   5.0106 , 0.478820 , 0.000214 ,  79
   5.0106 , 0.478804 , 0.000214 ,  80
   5.0106 , 0.478779 , 0.000214 ,  81
   5.0106 , 0.478788 , 0.000214 ,  82
   5.0106 , 0.478810 , 0.000214 ,  83
   5.0106 , 0.478819 , 0.000214 ,  84
   5.0106 , 0.478780 , 0.000214 ,  85
   5.0106 , 0.478792 , 0.000214 ,  86
   5.0106 , 0.478817 , 0.000214 ,  87
   5.0106 , 0.478841 , 0.000214 ,  88
   5.0106 , 0.478826 , 0.000214 ,  89
   5.0106 , 0.478855 , 0.000214 ,  90
   5.0106 , 0.478812 , 0.000214 ,  91
   5.0106 , 0.478791 , 0.000214 ,  92
   5.0106 , 0.478838 , 0.000214 ,  93
   5.0106 , 0.478842 , 0.000214 ,  94
   5.0106 , 0.478800 , 0.000214 ,  95
   5.0106 , 0.478812 , 0.000214 ,  96
   5.0106 , 0.478794 , 0.000214 ,  97
   5.0106 , 0.478871 , 0.000214 ,  98
   5.0106 , 0.478815 , 0.000214 ,  99
   5.0106 , 0.478830 , 0.000214 , 100
   5.1058 , 0.484553 , 0.000283 ,   0
   5.1058 , 0.484527 , 0.000283 ,   1
   5.1058 , 0.484542 , 0.000283 ,   2
   5.1058 , 0.484551 , 0.000283 ,   3
   5.1058 , 0.484623 , 0.000283 ,   4
   5.1058 , 0.484583 , 0.000283 ,   5
   5.1058 , 0.484556 , 0.000283 ,   6
   5.1058 , 0.484522 , 0.000283 ,   7
   5.1058 , 0.484576 , 0.000283 ,   8
   5.1058 , 0.484583 , 0.000283 ,   9
   5.1058 , 0.484581 , 0.000283 ,  10
   5.1058 , 0.484553 , 0.000283 ,  11
   5.1058 , 0.484546 , 0.000283 ,  12
   5.1058 , 0.484564 , 0.000283 ,  13
   5.1058 , 0.484550 , 0.000283 ,  14
   5.1058 , 0.484556 , 0.000283 ,  15
   5.1058 , 0.484597 , 0.000283 ,  16
   5.1058 , 0.484552 , 0.000283 ,  17
   5.1058 , 0.484587 , 0.000283 ,  18
   5.1058 , 0.484566 , 0.000283 ,  19
   5.1058 , 0.484571 , 0.000283 ,  20
   5.1058 , 0.484529 , 0.000283 ,  21
   5.1058 , 0.484585 , 0.000283 ,  22
   5.1058 , 0.484561 , 0.000283 ,  23
   5.1058 , 0.484611 , 0.000283 ,  24
   5.1058 , 0.484547 , 0.000283 ,  25
   5.1058 , 0.484555 , 0.000283 ,  26
   5.1058 , 0.484575 , 0.000283 ,  27
   5.1058 , 0.484554 , 0.000283 ,  28
   5.1058 , 0.484481 , 0.000283 ,  29
   5.1058 , 0.484540 , 0.000283 ,  30
   5.1058 , 0.484558 , 0.000283 ,  31
   5.1058 , 0.484574 , 0.000283 ,  32
   5.1058 , 0.484541 , 0.000283 ,  33
   5.1058 , 0.484528 , 0.000283 ,  34
   5.1058 , 0.484482 , 0.000283 ,  35
   5.1058 , 0.484553 , 0.000283 ,  36
   5.1058 , 0.484539 , 0.000283 ,  37
   5.1058 , 0.484548 , 0.000283 ,  38
   5.1058 , 0.484563 , 0.000283 ,  39
   5.1058 , 0.484589 , 0.000283 ,  40
   5.1058 , 0.484547 , 0.000283 ,  41
   5.1058 , 0.484545 , 0.000283 ,  42
   5.1058 , 0.484565 , 0.000283 ,  43
   5.1058 , 0.484550 , 0.000283 ,  44
   5.1058 , 0.484569 , 0.000283 ,  45
   5.1058 , 0.484533 , 0.000283 ,  46
   5.1058 , 0.484525 , 0.000283 ,  47
   5.1058 , 0.484555 , 0.000283 ,  48
   5.1058 , 0.484529 , 0.000283 ,  49
   5.1058 , 0.484553 , 0.000283 ,  50
   5.1058 , 0.484591 , 0.000283 ,  51
   5.1058 , 0.484514 , 0.000283 ,  52
   5.1058 , 0.484566 , 0.000283 ,  53
   5.1058 , 0.484568 , 0.000283 ,  54
   5.1058 , 0.484531 , 0.000283 ,  55
   5.1058 , 0.484510 , 0.000283 ,  56
   5.1058 , 0.484584 , 0.000283 ,  57
   5.1058 , 0.484525 , 0.000283 ,  58
   5.1058 , 0.484548 , 0.000283 ,  59
   5.1058 , 0.484471 , 0.000283 ,  60
   5.1058 , 0.484530 , 0.000283 ,  61
   5.1058 , 0.484555 , 0.000283 ,  62
   5.1058 , 0.484539 , 0.000283 ,  63
   5.1058 , 0.484558 , 0.000283 ,  64
   5.1058 , 0.484565 , 0.000283 ,  65
   5.1058 , 0.484523 , 0.000283 ,  66
   5.1058 , 0.484593 , 0.000283 ,  67
   5.1058 , 0.484562 , 0.000283 ,  68
   5.1058 , 0.484534 , 0.000283 ,  69
   5.1058 , 0.484580 , 0.000283 ,  70
   5.1058 , 0.484544 , 0.000283 ,  71
   5.1058 , 0.484567 , 0.000283 ,  72
   5.1058 , 0.484536 , 0.000283 ,  73
   5.1058 , 0.484534 , 0.000283 ,  74
   5.1058 , 0.484502 , 0.000283 ,  75
   5.1058 , 0.484490 , 0.000283 ,  76
   5.1058 , 0.484590 , 0.000283 ,  77
   5.1058 , 0.484560 , 0.000283 ,  78
   5.1058 , 0.484518 , 0.000283 ,  79
   5.1058 , 0.484557 , 0.000283 ,  80
   5.1058 , 0.484483 , 0.000283 ,  81
   5.1058 , 0.484594 , 0.000283 ,  82
   5.1058 , 0.484575 , 0.000283 ,  83
   5.1058 , 0.484551 , 0.000283 ,  84
   5.1058 , 0.484547 , 0.000283 ,  85
   5.1058 , 0.484532 , 0.000283 ,  86
   5.1058 , 0.484564 , 0.000283 ,  87
   5.1058 , 0.484554 , 0.000283 ,  88
   5.1058 , 0.484554 , 0.000283 ,  89
   5.1058 , 0.484599 , 0.000283 ,  90
   5.1058 , 0.484583 , 0.000283 ,  91
   5.1058 , 0.484571 , 0.000283 ,  92
   5.1058 , 0.484566 , 0.000283 ,  93
   5.1058 , 0.484557 , 0.000283 ,  94
   5.1058 , 0.484537 , 0.000283 ,  95
   5.1058 , 0.484565 , 0.000283 ,  96
   5.1058 , 0.484588 , 0.000283 ,  97
   5.1058 , 0.484612 , 0.000283 ,  98
   5.1058 , 0.484545 , 0.000283 ,  99
   5.1058 , 0.484540 , 0.000283 , 100
   5.1093 , 0.484607 , 0.000236 ,   0
   5.1093 , 0.484607 , 0.000236 ,   1
   5.1093 , 0.484579 , 0.000236 ,   2
   5.1093 , 0.484613 , 0.000236 ,   3
   5.1093 , 0.484644 , 0.000236 ,   4
   5.1093 , 0.484625 , 0.000236 ,   5
   5.1093 , 0.484630 , 0.000236 ,   6
   5.1093 , 0.484607 , 0.000236 ,   7
   5.1093 , 0.484623 , 0.000236 ,   8
   5.1093 , 0.484661 , 0.000236 ,   9
   5.1093 , 0.484613 , 0.000236 ,  10
   5.1093 , 0.484608 , 0.000236 ,  11
   5.1093 , 0.484611 , 0.000236 ,  12
   5.1093 , 0.484624 , 0.000236 ,  13
   5.1093 , 0.484589 , 0.000236 ,  14
   5.1093 , 0.484632 , 0.000236 ,  15
   5.1093 , 0.484610 , 0.000236 ,  16
   5.1093 , 0.484585 , 0.000236 ,  17
   5.1093 , 0.484639 , 0.000236 ,  18
   5.1093 , 0.484629 , 0.000236 ,  19
   5.1093 , 0.484604 , 0.000236 ,  20
   5.1093 , 0.484590 , 0.000236 ,  21
   5.1093 , 0.484636 , 0.000236 ,  22
   5.1093 , 0.484554 , 0.000236 ,  23
   5.1093 , 0.484631 , 0.000236 ,  24
   5.1093 , 0.484616 , 0.000236 ,  25
   5.1093 , 0.484605 , 0.000236 ,  26
   5.1093 , 0.484599 , 0.000236 ,  27
   5.1093 , 0.484588 , 0.000236 ,  28
   5.1093 , 0.484568 , 0.000236 ,  29
   5.1093 , 0.484604 , 0.000236 ,  30
   5.1093 , 0.484629 , 0.000236 ,  31
   5.1093 , 0.484622 , 0.000236 ,  32
   5.1093 , 0.484615 , 0.000236 ,  33
   5.1093 , 0.484535 , 0.000236 ,  34
   5.1093 , 0.484579 , 0.000236 ,  35
   5.1093 , 0.484614 , 0.000236 ,  36
   5.1093 , 0.484592 , 0.000236 ,  37
   5.1093 , 0.484622 , 0.000236 ,  38
   5.1093 , 0.484632 , 0.000236 ,  39
   5.1093 , 0.484642 , 0.000236 ,  40
   5.1093 , 0.484594 , 0.000236 ,  41
   5.1093 , 0.484597 , 0.000236 ,  42
   5.1093 , 0.484601 , 0.000236 ,  43
   5.1093 , 0.484586 , 0.000236 ,  44
   5.1093 , 0.484656 , 0.000236 ,  45
   5.1093 , 0.484591 , 0.000236 ,  46
   5.1093 , 0.484583 , 0.000236 ,  47
   5.1093 , 0.484605 , 0.000236 ,  48
   5.1093 , 0.484607 , 0.000236 ,  49
   5.1093 , 0.484618 , 0.000236 ,  50
   5.1093 , 0.484598 , 0.000236 ,  51
   5.1093 , 0.484596 , 0.000236 ,  52
   5.1093 , 0.484615 , 0.000236 ,  53
   5.1093 , 0.484612 , 0.000236 ,  54
   5.1093 , 0.484602 , 0.000236 ,  55
   5.1093 , 0.484579 , 0.000236 ,  56
   5.1093 , 0.484606 , 0.000236 ,  57
   5.1093 , 0.484598 , 0.000236 ,  58
   5.1093 , 0.484618 , 0.000236 ,  59
   5.1093 , 0.484553 , 0.000236 ,  60
   5.1093 , 0.484581 , 0.000236 ,  61
   5.1093 , 0.484574 , 0.000236 ,  62
   5.1093 , 0.484584 , 0.000236 ,  63
   5.1093 , 0.484615 , 0.000236 ,  64
   5.1093 , 0.484629 , 0.000236 ,  65
   5.1093 , 0.484623 , 0.000236 ,  66
   5.1093 , 0.484608 , 0.000236 ,  67
   5.1093 , 0.484610 , 0.000236 ,  68
   5.1093 , 0.484587 , 0.000236 ,  69
   5.1093 , 0.484612 , 0.000236 ,  70
   5.1093 , 0.484618 , 0.000236 ,  71
   5.1093 , 0.484657 , 0.000236 ,  72
   5.1093 , 0.484601 , 0.000236 ,  73
   5.1093 , 0.484611 , 0.000236 ,  74
   5.1093 , 0.484569 , 0.000236 ,  75
   5.1093 , 0.484589 , 0.000236 ,  76
   5.1093 , 0.484626 , 0.000236 ,  77
   5.1093 , 0.484613 , 0.000236 ,  78
   5.1093 , 0.484600 , 0.000236 ,  79
   5.1093 , 0.484596 , 0.000236 ,  80
   5.1093 , 0.484559 , 0.000236 ,  81
   5.1093 , 0.484600 , 0.000236 ,  82
   5.1093 , 0.484615 , 0.000236 ,  83
   5.1093 , 0.484605 , 0.000236 ,  84
   5.1093 , 0.484570 , 0.000236 ,  85
   5.1093 , 0.484580 , 0.000236 ,  86
   5.1093 , 0.484607 , 0.000236 ,  87
   5.1093 , 0.484624 , 0.000236 ,  88
   5.1093 , 0.484625 , 0.000236 ,  89
   5.1093 , 0.484662 , 0.000236 ,  90
   5.1093 , 0.484609 , 0.000236 ,  91
   5.1093 , 0.484584 , 0.000236 ,  92
   5.1093 , 0.484632 , 0.000236 ,  93
   5.1093 , 0.484619 , 0.000236 ,  94
   5.1093 , 0.484599 , 0.000236 ,  95
   5.1093 , 0.484607 , 0.000236 ,  96
   5.1093 , 0.484600 , 0.000236 ,  97
   5.1093 , 0.484669 , 0.000236 ,  98
   5.1093 , 0.484599 , 0.000236 ,  99
   5.1093 , 0.484613 , 0.000236 , 100
   5.2033 , 0.489834 , 0.000437 ,   0
   5.2033 , 0.489821 , 0.000437 ,   1
   5.2033 , 0.489868 , 0.000437 ,   2
   5.2033 , 0.489841 , 0.000437 ,   3
   5.2033 , 0.489958 , 0.000437 ,   4
   5.2033 , 0.489863 , 0.000437 ,   5
   5.2033 , 0.489822 , 0.000437 ,   6
   5.2033 , 0.489765 , 0.000437 ,   7
   5.2033 , 0.489796 , 0.000437 ,   8
   5.2033 , 0.489861 , 0.000437 ,   9
   5.2033 , 0.489875 , 0.000437 ,  10
   5.2033 , 0.489842 , 0.000437 ,  11
   5.2033 , 0.489816 , 0.000437 ,  12
   5.2033 , 0.489845 , 0.000437 ,  13
   5.2033 , 0.489847 , 0.000437 ,  14
   5.2033 , 0.489823 , 0.000437 ,  15
   5.2033 , 0.489916 , 0.000437 ,  16
   5.2033 , 0.489825 , 0.000437 ,  17
   5.2033 , 0.489874 , 0.000437 ,  18
   5.2033 , 0.489800 , 0.000437 ,  19
   5.2033 , 0.489847 , 0.000437 ,  20
   5.2033 , 0.489820 , 0.000437 ,  21
   5.2033 , 0.489862 , 0.000437 ,  22
   5.2033 , 0.489867 , 0.000437 ,  23
   5.2033 , 0.489890 , 0.000437 ,  24
   5.2033 , 0.489806 , 0.000437 ,  25
   5.2033 , 0.489876 , 0.000437 ,  26
   5.2033 , 0.489861 , 0.000437 ,  27
   5.2033 , 0.489818 , 0.000437 ,  28
   5.2033 , 0.489762 , 0.000437 ,  29
   5.2033 , 0.489888 , 0.000437 ,  30
   5.2033 , 0.489770 , 0.000437 ,  31
   5.2033 , 0.489885 , 0.000437 ,  32
   5.2033 , 0.489820 , 0.000437 ,  33
   5.2033 , 0.489841 , 0.000437 ,  34
   5.2033 , 0.489732 , 0.000437 ,  35
   5.2033 , 0.489829 , 0.000437 ,  36
   5.2033 , 0.489830 , 0.000437 ,  37
   5.2033 , 0.489807 , 0.000437 ,  38
   5.2033 , 0.489824 , 0.000437 ,  39
   5.2033 , 0.489895 , 0.000437 ,  40
   5.2033 , 0.489850 , 0.000437 ,  41
   5.2033 , 0.489857 , 0.000437 ,  42
   5.2033 , 0.489843 , 0.000437 ,  43
   5.2033 , 0.489839 , 0.000437 ,  44
   5.2033 , 0.489807 , 0.000437 ,  45
   5.2033 , 0.489786 , 0.000437 ,  46
   5.2033 , 0.489800 , 0.000437 ,  47
   5.2033 , 0.489807 , 0.000437 ,  48
   5.2033 , 0.489790 , 0.000437 ,  49
   5.2033 , 0.489845 , 0.000437 ,  50
   5.2033 , 0.489883 , 0.000437 ,  51
   5.2033 , 0.489777 , 0.000437 ,  52
   5.2033 , 0.489851 , 0.000437 ,  53
   5.2033 , 0.489850 , 0.000437 ,  54
   5.2033 , 0.489785 , 0.000437 ,  55
   5.2033 , 0.489770 , 0.000437 ,  56
   5.2033 , 0.489910 , 0.000437 ,  57
   5.2033 , 0.489775 , 0.000437 ,  58
   5.2033 , 0.489811 , 0.000437 ,  59
   5.2033 , 0.489696 , 0.000437 ,  60
   5.2033 , 0.489790 , 0.000437 ,  61
   5.2033 , 0.489834 , 0.000437 ,  62
   5.2033 , 0.489810 , 0.000437 ,  63
   5.2033 , 0.489824 , 0.000437 ,  64
   5.2033 , 0.489872 , 0.000437 ,  65
   5.2033 , 0.489772 , 0.000437 ,  66
   5.2033 , 0.489906 , 0.000437 ,  67
   5.2033 , 0.489849 , 0.000437 ,  68
   5.2033 , 0.489809 , 0.000437 ,  69
   5.2033 , 0.489887 , 0.000437 ,  70
   5.2033 , 0.489823 , 0.000437 ,  71
   5.2033 , 0.489814 , 0.000437 ,  72
   5.2033 , 0.489842 , 0.000437 ,  73
   5.2033 , 0.489825 , 0.000437 ,  74
   5.2033 , 0.489792 , 0.000437 ,  75
   5.2033 , 0.489736 , 0.000437 ,  76
   5.2033 , 0.489843 , 0.000437 ,  77
   5.2033 , 0.489859 , 0.000437 ,  78
   5.2033 , 0.489793 , 0.000437 ,  79
   5.2033 , 0.489889 , 0.000437 ,  80
   5.2033 , 0.489755 , 0.000437 ,  81
   5.2033 , 0.489917 , 0.000437 ,  82
   5.2033 , 0.489869 , 0.000437 ,  83
   5.2033 , 0.489826 , 0.000437 ,  84
   5.2033 , 0.489834 , 0.000437 ,  85
   5.2033 , 0.489857 , 0.000437 ,  86
   5.2033 , 0.489827 , 0.000437 ,  87
   5.2033 , 0.489856 , 0.000437 ,  88
   5.2033 , 0.489807 , 0.000437 ,  89
   5.2033 , 0.489862 , 0.000437 ,  90
   5.2033 , 0.489893 , 0.000437 ,  91
   5.2033 , 0.489847 , 0.000437 ,  92
   5.2033 , 0.489823 , 0.000437 ,  93
   5.2033 , 0.489854 , 0.000437 ,  94
   5.2033 , 0.489813 , 0.000437 ,  95
   5.2033 , 0.489819 , 0.000437 ,  96
   5.2033 , 0.489863 , 0.000437 ,  97
   5.2033 , 0.489918 , 0.000437 ,  98
   5.2033 , 0.489793 , 0.000437 ,  99
   5.2033 , 0.489813 , 0.000437 , 100
   5.2064 , 0.490193 , 0.000273 ,   0
   5.2064 , 0.490196 , 0.000273 ,   1
   5.2064 , 0.490164 , 0.000273 ,   2
   5.2064 , 0.490188 , 0.000273 ,   3
   5.2064 , 0.490245 , 0.000273 ,   4
   5.2064 , 0.490209 , 0.000273 ,   5
   5.2064 , 0.490215 , 0.000273 ,   6
   5.2064 , 0.490192 , 0.000273 ,   7
   5.2064 , 0.490214 , 0.000273 ,   8
   5.2064 , 0.490255 , 0.000273 ,   9
   5.2064 , 0.490214 , 0.000273 ,  10
   5.2064 , 0.490189 , 0.000273 ,  11
   5.2064 , 0.490195 , 0.000273 ,  12
   5.2064 , 0.490208 , 0.000273 ,  13
   5.2064 , 0.490182 , 0.000273 ,  14
   5.2064 , 0.490219 , 0.000273 ,  15
   5.2064 , 0.490203 , 0.000273 ,  16
   5.2064 , 0.490185 , 0.000273 ,  17
   5.2064 , 0.490224 , 0.000273 ,  18
   5.2064 , 0.490223 , 0.000273 ,  19
   5.2064 , 0.490195 , 0.000273 ,  20
   5.2064 , 0.490171 , 0.000273 ,  21
   5.2064 , 0.490224 , 0.000273 ,  22
   5.2064 , 0.490146 , 0.000273 ,  23
   5.2064 , 0.490227 , 0.000273 ,  24
   5.2064 , 0.490206 , 0.000273 ,  25
   5.2064 , 0.490177 , 0.000273 ,  26
   5.2064 , 0.490198 , 0.000273 ,  27
   5.2064 , 0.490184 , 0.000273 ,  28
   5.2064 , 0.490143 , 0.000273 ,  29
   5.2064 , 0.490187 , 0.000273 ,  30
   5.2064 , 0.490210 , 0.000273 ,  31
   5.2064 , 0.490221 , 0.000273 ,  32
   5.2064 , 0.490201 , 0.000273 ,  33
   5.2064 , 0.490120 , 0.000273 ,  34
   5.2064 , 0.490139 , 0.000273 ,  35
   5.2064 , 0.490206 , 0.000273 ,  36
   5.2064 , 0.490164 , 0.000273 ,  37
   5.2064 , 0.490197 , 0.000273 ,  38
   5.2064 , 0.490223 , 0.000273 ,  39
   5.2064 , 0.490223 , 0.000273 ,  40
   5.2064 , 0.490163 , 0.000273 ,  41
   5.2064 , 0.490189 , 0.000273 ,  42
   5.2064 , 0.490193 , 0.000273 ,  43
   5.2064 , 0.490179 , 0.000273 ,  44
   5.2064 , 0.490241 , 0.000273 ,  45
   5.2064 , 0.490168 , 0.000273 ,  46
   5.2064 , 0.490176 , 0.000273 ,  47
   5.2064 , 0.490186 , 0.000273 ,  48
   5.2064 , 0.490190 , 0.000273 ,  49
   5.2064 , 0.490194 , 0.000273 ,  50
   5.2064 , 0.490204 , 0.000273 ,  51
   5.2064 , 0.490178 , 0.000273 ,  52
   5.2064 , 0.490202 , 0.000273 ,  53
   5.2064 , 0.490200 , 0.000273 ,  54
   5.2064 , 0.490186 , 0.000273 ,  55
   5.2064 , 0.490158 , 0.000273 ,  56
   5.2064 , 0.490193 , 0.000273 ,  57
   5.2064 , 0.490187 , 0.000273 ,  58
   5.2064 , 0.490208 , 0.000273 ,  59
   5.2064 , 0.490125 , 0.000273 ,  60
   5.2064 , 0.490158 , 0.000273 ,  61
   5.2064 , 0.490168 , 0.000273 ,  62
   5.2064 , 0.490167 , 0.000273 ,  63
   5.2064 , 0.490192 , 0.000273 ,  64
   5.2064 , 0.490225 , 0.000273 ,  65
   5.2064 , 0.490194 , 0.000273 ,  66
   5.2064 , 0.490186 , 0.000273 ,  67
   5.2064 , 0.490192 , 0.000273 ,  68
   5.2064 , 0.490165 , 0.000273 ,  69
   5.2064 , 0.490207 , 0.000273 ,  70
   5.2064 , 0.490221 , 0.000273 ,  71
   5.2064 , 0.490248 , 0.000273 ,  72
   5.2064 , 0.490183 , 0.000273 ,  73
   5.2064 , 0.490197 , 0.000273 ,  74
   5.2064 , 0.490141 , 0.000273 ,  75
   5.2064 , 0.490152 , 0.000273 ,  76
   5.2064 , 0.490216 , 0.000273 ,  77
   5.2064 , 0.490212 , 0.000273 ,  78
   5.2064 , 0.490178 , 0.000273 ,  79
   5.2064 , 0.490182 , 0.000273 ,  80
   5.2064 , 0.490130 , 0.000273 ,  81
   5.2064 , 0.490202 , 0.000273 ,  82
   5.2064 , 0.490206 , 0.000273 ,  83
   5.2064 , 0.490184 , 0.000273 ,  84
   5.2064 , 0.490151 , 0.000273 ,  85
   5.2064 , 0.490162 , 0.000273 ,  86
   5.2064 , 0.490189 , 0.000273 ,  87
   5.2064 , 0.490204 , 0.000273 ,  88
   5.2064 , 0.490211 , 0.000273 ,  89
   5.2064 , 0.490253 , 0.000273 ,  90
   5.2064 , 0.490203 , 0.000273 ,  91
   5.2064 , 0.490185 , 0.000273 ,  92
   5.2064 , 0.490210 , 0.000273 ,  93
   5.2064 , 0.490212 , 0.000273 ,  94
   5.2064 , 0.490188 , 0.000273 ,  95
   5.2064 , 0.490186 , 0.000273 ,  96
   5.2064 , 0.490205 , 0.000273 ,  97
   5.2064 , 0.490257 , 0.000273 ,  98
   5.2064 , 0.490172 , 0.000273 ,  99
   5.2064 , 0.490181 , 0.000273 , 100
   5.3938 , 0.500781 , 0.000400 ,   0
   5.3938 , 0.500757 , 0.000400 ,   1
   5.3938 , 0.500789 , 0.000400 ,   2
   5.3938 , 0.500771 , 0.000400 ,   3
   5.3938 , 0.500897 , 0.000400 ,   4
   5.3938 , 0.500814 , 0.000400 ,   5
   5.3938 , 0.500770 , 0.000400 ,   6
   5.3938 , 0.500721 , 0.000400 ,   7
   5.3938 , 0.500771 , 0.000400 ,   8
   5.3938 , 0.500815 , 0.000400 ,   9
   5.3938 , 0.500820 , 0.000400 ,  10
   5.3938 , 0.500791 , 0.000400 ,  11
   5.3938 , 0.500762 , 0.000400 ,  12
   5.3938 , 0.500794 , 0.000400 ,  13
   5.3938 , 0.500795 , 0.000400 ,  14
   5.3938 , 0.500769 , 0.000400 ,  15
   5.3938 , 0.500849 , 0.000400 ,  16
   5.3938 , 0.500784 , 0.000400 ,  17
   5.3938 , 0.500810 , 0.000400 ,  18
   5.3938 , 0.500778 , 0.000400 ,  19
   5.3938 , 0.500808 , 0.000400 ,  20
   5.3938 , 0.500754 , 0.000400 ,  21
   5.3938 , 0.500812 , 0.000400 ,  22
   5.3938 , 0.500814 , 0.000400 ,  23
   5.3938 , 0.500849 , 0.000400 ,  24
   5.3938 , 0.500759 , 0.000400 ,  25
   5.3938 , 0.500797 , 0.000400 ,  26
   5.3938 , 0.500818 , 0.000400 ,  27
   5.3938 , 0.500763 , 0.000400 ,  28
   5.3938 , 0.500696 , 0.000400 ,  29
   5.3938 , 0.500794 , 0.000400 ,  30
   5.3938 , 0.500762 , 0.000400 ,  31
   5.3938 , 0.500812 , 0.000400 ,  32
   5.3938 , 0.500773 , 0.000400 ,  33
   5.3938 , 0.500775 , 0.000400 ,  34
   5.3938 , 0.500689 , 0.000400 ,  35
   5.3938 , 0.500781 , 0.000400 ,  36
   5.3938 , 0.500763 , 0.000400 ,  37
   5.3938 , 0.500768 , 0.000400 ,  38
   5.3938 , 0.500763 , 0.000400 ,  39
   5.3938 , 0.500841 , 0.000400 ,  40
   5.3938 , 0.500787 , 0.000400 ,  41
   5.3938 , 0.500794 , 0.000400 ,  42
   5.3938 , 0.500792 , 0.000400 ,  43
   5.3938 , 0.500771 , 0.000400 ,  44
   5.3938 , 0.500772 , 0.000400 ,  45
   5.3938 , 0.500746 , 0.000400 ,  46
   5.3938 , 0.500751 , 0.000400 ,  47
   5.3938 , 0.500780 , 0.000400 ,  48
   5.3938 , 0.500760 , 0.000400 ,  49
   5.3938 , 0.500781 , 0.000400 ,  50
   5.3938 , 0.500829 , 0.000400 ,  51
   5.3938 , 0.500731 , 0.000400 ,  52
   5.3938 , 0.500797 , 0.000400 ,  53
   5.3938 , 0.500813 , 0.000400 ,  54
   5.3938 , 0.500737 , 0.000400 ,  55
   5.3938 , 0.500724 , 0.000400 ,  56
   5.3938 , 0.500845 , 0.000400 ,  57
   5.3938 , 0.500732 , 0.000400 ,  58
   5.3938 , 0.500772 , 0.000400 ,  59
   5.3938 , 0.500648 , 0.000400 ,  60
   5.3938 , 0.500741 , 0.000400 ,  61
   5.3938 , 0.500792 , 0.000400 ,  62
   5.3938 , 0.500746 , 0.000400 ,  63
   5.3938 , 0.500776 , 0.000400 ,  64
   5.3938 , 0.500805 , 0.000400 ,  65
   5.3938 , 0.500728 , 0.000400 ,  66
   5.3938 , 0.500839 , 0.000400 ,  67
   5.3938 , 0.500786 , 0.000400 ,  68
   5.3938 , 0.500757 , 0.000400 ,  69
   5.3938 , 0.500835 , 0.000400 ,  70
   5.3938 , 0.500769 , 0.000400 ,  71
   5.3938 , 0.500773 , 0.000400 ,  72
   5.3938 , 0.500776 , 0.000400 ,  73
   5.3938 , 0.500774 , 0.000400 ,  74
   5.3938 , 0.500735 , 0.000400 ,  75
   5.3938 , 0.500683 , 0.000400 ,  76
   5.3938 , 0.500821 , 0.000400 ,  77
   5.3938 , 0.500791 , 0.000400 ,  78
   5.3938 , 0.500743 , 0.000400 ,  79
   5.3938 , 0.500810 , 0.000400 ,  80
   5.3938 , 0.500685 , 0.000400 ,  81
   5.3938 , 0.500851 , 0.000400 ,  82
   5.3938 , 0.500820 , 0.000400 ,  83
   5.3938 , 0.500772 , 0.000400 ,  84
   5.3938 , 0.500782 , 0.000400 ,  85
   5.3938 , 0.500770 , 0.000400 ,  86
   5.3938 , 0.500780 , 0.000400 ,  87
   5.3938 , 0.500792 , 0.000400 ,  88
   5.3938 , 0.500757 , 0.000400 ,  89
   5.3938 , 0.500826 , 0.000400 ,  90
   5.3938 , 0.500826 , 0.000400 ,  91
   5.3938 , 0.500809 , 0.000400 ,  92
   5.3938 , 0.500778 , 0.000400 ,  93
   5.3938 , 0.500807 , 0.000400 ,  94
   5.3938 , 0.500760 , 0.000400 ,  95
   5.3938 , 0.500777 , 0.000400 ,  96
   5.3938 , 0.500808 , 0.000400 ,  97
   5.3938 , 0.500863 , 0.000400 ,  98
   5.3938 , 0.500755 , 0.000400 ,  99
   5.3938 , 0.500751 , 0.000400 , 100
   5.3956 , 0.500905 , 0.000289 ,   0
   5.3956 , 0.500904 , 0.000289 ,   1
   5.3956 , 0.500863 , 0.000289 ,   2
   5.3956 , 0.500897 , 0.000289 ,   3
   5.3956 , 0.500964 , 0.000289 ,   4
   5.3956 , 0.500928 , 0.000289 ,   5
   5.3956 , 0.500908 , 0.000289 ,   6
   5.3956 , 0.500898 , 0.000289 ,   7
   5.3956 , 0.500937 , 0.000289 ,   8
   5.3956 , 0.500957 , 0.000289 ,   9
   5.3956 , 0.500914 , 0.000289 ,  10
   5.3956 , 0.500911 , 0.000289 ,  11
   5.3956 , 0.500907 , 0.000289 ,  12
   5.3956 , 0.500938 , 0.000289 ,  13
   5.3956 , 0.500878 , 0.000289 ,  14
   5.3956 , 0.500934 , 0.000289 ,  15
   5.3956 , 0.500915 , 0.000289 ,  16
   5.3956 , 0.500891 , 0.000289 ,  17
   5.3956 , 0.500949 , 0.000289 ,  18
   5.3956 , 0.500932 , 0.000289 ,  19
   5.3956 , 0.500909 , 0.000289 ,  20
   5.3956 , 0.500881 , 0.000289 ,  21
   5.3956 , 0.500947 , 0.000289 ,  22
   5.3956 , 0.500851 , 0.000289 ,  23
   5.3956 , 0.500941 , 0.000289 ,  24
   5.3956 , 0.500920 , 0.000289 ,  25
   5.3956 , 0.500891 , 0.000289 ,  26
   5.3956 , 0.500916 , 0.000289 ,  27
   5.3956 , 0.500894 , 0.000289 ,  28
   5.3956 , 0.500852 , 0.000289 ,  29
   5.3956 , 0.500895 , 0.000289 ,  30
   5.3956 , 0.500925 , 0.000289 ,  31
   5.3956 , 0.500922 , 0.000289 ,  32
   5.3956 , 0.500919 , 0.000289 ,  33
   5.3956 , 0.500835 , 0.000289 ,  34
   5.3956 , 0.500856 , 0.000289 ,  35
   5.3956 , 0.500917 , 0.000289 ,  36
   5.3956 , 0.500890 , 0.000289 ,  37
   5.3956 , 0.500919 , 0.000289 ,  38
   5.3956 , 0.500932 , 0.000289 ,  39
   5.3956 , 0.500940 , 0.000289 ,  40
   5.3956 , 0.500894 , 0.000289 ,  41
   5.3956 , 0.500885 , 0.000289 ,  42
   5.3956 , 0.500913 , 0.000289 ,  43
   5.3956 , 0.500867 , 0.000289 ,  44
   5.3956 , 0.500947 , 0.000289 ,  45
   5.3956 , 0.500880 , 0.000289 ,  46
   5.3956 , 0.500870 , 0.000289 ,  47
   5.3956 , 0.500902 , 0.000289 ,  48
   5.3956 , 0.500885 , 0.000289 ,  49
   5.3956 , 0.500913 , 0.000289 ,  50
   5.3956 , 0.500925 , 0.000289 ,  51
   5.3956 , 0.500885 , 0.000289 ,  52
   5.3956 , 0.500916 , 0.000289 ,  53
   5.3956 , 0.500924 , 0.000289 ,  54
   5.3956 , 0.500886 , 0.000289 ,  55
   5.3956 , 0.500874 , 0.000289 ,  56
   5.3956 , 0.500904 , 0.000289 ,  57
   5.3956 , 0.500886 , 0.000289 ,  58
   5.3956 , 0.500916 , 0.000289 ,  59
   5.3956 , 0.500825 , 0.000289 ,  60
   5.3956 , 0.500889 , 0.000289 ,  61
   5.3956 , 0.500884 , 0.000289 ,  62
   5.3956 , 0.500870 , 0.000289 ,  63
   5.3956 , 0.500914 , 0.000289 ,  64
   5.3956 , 0.500932 , 0.000289 ,  65
   5.3956 , 0.500904 , 0.000289 ,  66
   5.3956 , 0.500924 , 0.000289 ,  67
   5.3956 , 0.500900 , 0.000289 ,  68
   5.3956 , 0.500880 , 0.000289 ,  69
   5.3956 , 0.500920 , 0.000289 ,  70
   5.3956 , 0.500910 , 0.000289 ,  71
   5.3956 , 0.500963 , 0.000289 ,  72
   5.3956 , 0.500891 , 0.000289 ,  73
   5.3956 , 0.500891 , 0.000289 ,  74
   5.3956 , 0.500846 , 0.000289 ,  75
   5.3956 , 0.500859 , 0.000289 ,  76
   5.3956 , 0.500941 , 0.000289 ,  77
   5.3956 , 0.500910 , 0.000289 ,  78
   5.3956 , 0.500879 , 0.000289 ,  79
   5.3956 , 0.500888 , 0.000289 ,  80
   5.3956 , 0.500849 , 0.000289 ,  81
   5.3956 , 0.500920 , 0.000289 ,  82
   5.3956 , 0.500937 , 0.000289 ,  83
   5.3956 , 0.500893 , 0.000289 ,  84
   5.3956 , 0.500878 , 0.000289 ,  85
   5.3956 , 0.500874 , 0.000289 ,  86
   5.3956 , 0.500921 , 0.000289 ,  87
   5.3956 , 0.500916 , 0.000289 ,  88
   5.3956 , 0.500931 , 0.000289 ,  89
   5.3956 , 0.500960 , 0.000289 ,  90
   5.3956 , 0.500925 , 0.000289 ,  91
   5.3956 , 0.500887 , 0.000289 ,  92
   5.3956 , 0.500920 , 0.000289 ,  93
   5.3956 , 0.500907 , 0.000289 ,  94
   5.3956 , 0.500903 , 0.000289 ,  95
   5.3956 , 0.500917 , 0.000289 ,  96
   5.3956 , 0.500921 , 0.000289 ,  97
   5.3956 , 0.500966 , 0.000289 ,  98
   5.3956 , 0.500886 , 0.000289 ,  99
   5.3956 , 0.500894 , 0.000289 , 100
   5.4880 , 0.506028 , 0.000330 ,   0
   5.4880 , 0.506019 , 0.000330 ,   1
   5.4880 , 0.505989 , 0.000330 ,   2
   5.4880 , 0.506024 , 0.000330 ,   3
   5.4880 , 0.506106 , 0.000330 ,   4
   5.4880 , 0.506056 , 0.000330 ,   5
   5.4880 , 0.506035 , 0.000330 ,   6
   5.4880 , 0.506021 , 0.000330 ,   7
   5.4880 , 0.506051 , 0.000330 ,   8
   5.4880 , 0.506086 , 0.000330 ,   9
   5.4880 , 0.506060 , 0.000330 ,  10
   5.4880 , 0.506038 , 0.000330 ,  11
   5.4880 , 0.506029 , 0.000330 ,  12
   5.4880 , 0.506058 , 0.000330 ,  13
   5.4880 , 0.506019 , 0.000330 ,  14
   5.4880 , 0.506053 , 0.000330 ,  15
   5.4880 , 0.506051 , 0.000330 ,  16
   5.4880 , 0.506041 , 0.000330 ,  17
   5.4880 , 0.506069 , 0.000330 ,  18
   5.4880 , 0.506063 , 0.000330 ,  19
   5.4880 , 0.506042 , 0.000330 ,  20
   5.4880 , 0.506006 , 0.000330 ,  21
   5.4880 , 0.506059 , 0.000330 ,  22
   5.4880 , 0.505981 , 0.000330 ,  23
   5.4880 , 0.506075 , 0.000330 ,  24
   5.4880 , 0.506044 , 0.000330 ,  25
   5.4880 , 0.506000 , 0.000330 ,  26
   5.4880 , 0.506053 , 0.000330 ,  27
   5.4880 , 0.506018 , 0.000330 ,  28
   5.4880 , 0.505966 , 0.000330 ,  29
   5.4880 , 0.506013 , 0.000330 ,  30
   5.4880 , 0.506042 , 0.000330 ,  31
   5.4880 , 0.506050 , 0.000330 ,  32
   5.4880 , 0.506038 , 0.000330 ,  33
   5.4880 , 0.505965 , 0.000330 ,  34
   5.4880 , 0.505953 , 0.000330 ,  35
   5.4880 , 0.506041 , 0.000330 ,  36
   5.4880 , 0.505995 , 0.000330 ,  37
   5.4880 , 0.506034 , 0.000330 ,  38
   5.4880 , 0.506050 , 0.000330 ,  39
   5.4880 , 0.506064 , 0.000330 ,  40
   5.4880 , 0.506006 , 0.000330 ,  41
   5.4880 , 0.506021 , 0.000330 ,  42
   5.4880 , 0.506037 , 0.000330 ,  43
   5.4880 , 0.506003 , 0.000330 ,  44
   5.4880 , 0.506061 , 0.000330 ,  45
   5.4880 , 0.505999 , 0.000330 ,  46
   5.4880 , 0.506011 , 0.000330 ,  47
   5.4880 , 0.506025 , 0.000330 ,  48
   5.4880 , 0.506011 , 0.000330 ,  49
   5.4880 , 0.506027 , 0.000330 ,  50
   5.4880 , 0.506067 , 0.000330 ,  51
   5.4880 , 0.505996 , 0.000330 ,  52
   5.4880 , 0.506037 , 0.000330 ,  53
   5.4880 , 0.506045 , 0.000330 ,  54
   5.4880 , 0.506009 , 0.000330 ,  55
   5.4880 , 0.505983 , 0.000330 ,  56
   5.4880 , 0.506037 , 0.000330 ,  57
   5.4880 , 0.506018 , 0.000330 ,  58
   5.4880 , 0.506039 , 0.000330 ,  59
   5.4880 , 0.505931 , 0.000330 ,  60
   5.4880 , 0.505996 , 0.000330 ,  61
   5.4880 , 0.506030 , 0.000330 ,  62
   5.4880 , 0.506004 , 0.000330 ,  63
   5.4880 , 0.506027 , 0.000330 ,  64
   5.4880 , 0.506064 , 0.000330 ,  65
   5.4880 , 0.506010 , 0.000330 ,  66
   5.4880 , 0.506049 , 0.000330 ,  67
   5.4880 , 0.506024 , 0.000330 ,  68
   5.4880 , 0.506002 , 0.000330 ,  69
   5.4880 , 0.506057 , 0.000330 ,  70
   5.4880 , 0.506049 , 0.000330 ,  71
   5.4880 , 0.506080 , 0.000330 ,  72
   5.4880 , 0.506009 , 0.000330 ,  73
   5.4880 , 0.506025 , 0.000330 ,  74
   5.4880 , 0.505966 , 0.000330 ,  75
   5.4880 , 0.505951 , 0.000330 ,  76
   5.4880 , 0.506064 , 0.000330 ,  77
   5.4880 , 0.506046 , 0.000330 ,  78
   5.4880 , 0.506010 , 0.000330 ,  79
   5.4880 , 0.506013 , 0.000330 ,  80
   5.4880 , 0.505946 , 0.000330 ,  81
   5.4880 , 0.506074 , 0.000330 ,  82
   5.4880 , 0.506054 , 0.000330 ,  83
   5.4880 , 0.506015 , 0.000330 ,  84
   5.4880 , 0.505998 , 0.000330 ,  85
   5.4880 , 0.505985 , 0.000330 ,  86
   5.4880 , 0.506029 , 0.000330 ,  87
   5.4880 , 0.506034 , 0.000330 ,  88
   5.4880 , 0.506043 , 0.000330 ,  89
   5.4880 , 0.506083 , 0.000330 ,  90
   5.4880 , 0.506055 , 0.000330 ,  91
   5.4880 , 0.506032 , 0.000330 ,  92
   5.4880 , 0.506030 , 0.000330 ,  93
   5.4880 , 0.506056 , 0.000330 ,  94
   5.4880 , 0.506024 , 0.000330 ,  95
   5.4880 , 0.506029 , 0.000330 ,  96
   5.4880 , 0.506064 , 0.000330 ,  97
   5.4880 , 0.506092 , 0.000330 ,  98
   5.4880 , 0.505992 , 0.000330 ,  99
   5.4880 , 0.505994 , 0.000330 , 100
   5.6673 , 0.515987 , 0.000361 ,   0
   5.6673 , 0.515943 , 0.000361 ,   1
   5.6673 , 0.515945 , 0.000361 ,   2
   5.6673 , 0.515995 , 0.000361 ,   3
   5.6673 , 0.516083 , 0.000361 ,   4
   5.6673 , 0.516021 , 0.000361 ,   5
   5.6673 , 0.515980 , 0.000361 ,   6
   5.6673 , 0.515975 , 0.000361 ,   7
   5.6673 , 0.516030 , 0.000361 ,   8
   5.6673 , 0.516024 , 0.000361 ,   9
   5.6673 , 0.516011 , 0.000361 ,  10
   5.6673 , 0.515973 , 0.000361 ,  11
   5.6673 , 0.515938 , 0.000361 ,  12
   5.6673 , 0.516011 , 0.000361 ,  13
   5.6673 , 0.515968 , 0.000361 ,  14
   5.6673 , 0.515989 , 0.000361 ,  15
   5.6673 , 0.516024 , 0.000361 ,  16
   5.6673 , 0.515982 , 0.000361 ,  17
   5.6673 , 0.516028 , 0.000361 ,  18
   5.6673 , 0.516000 , 0.000361 ,  19
   5.6673 , 0.516014 , 0.000361 ,  20
   5.6673 , 0.515964 , 0.000361 ,  21
   5.6673 , 0.516028 , 0.000361 ,  22
   5.6673 , 0.516002 , 0.000361 ,  23
   5.6673 , 0.516032 , 0.000361 ,  24
   5.6673 , 0.515985 , 0.000361 ,  25
   5.6673 , 0.515989 , 0.000361 ,  26
   5.6673 , 0.516012 , 0.000361 ,  27
   5.6673 , 0.516016 , 0.000361 ,  28
   5.6673 , 0.515917 , 0.000361 ,  29
   5.6673 , 0.515944 , 0.000361 ,  30
   5.6673 , 0.516006 , 0.000361 ,  31
   5.6673 , 0.516001 , 0.000361 ,  32
   5.6673 , 0.515958 , 0.000361 ,  33
   5.6673 , 0.515944 , 0.000361 ,  34
   5.6673 , 0.515899 , 0.000361 ,  35
   5.6673 , 0.515972 , 0.000361 ,  36
   5.6673 , 0.516005 , 0.000361 ,  37
   5.6673 , 0.516015 , 0.000361 ,  38
   5.6673 , 0.516029 , 0.000361 ,  39
   5.6673 , 0.516029 , 0.000361 ,  40
   5.6673 , 0.515969 , 0.000361 ,  41
   5.6673 , 0.515951 , 0.000361 ,  42
   5.6673 , 0.515999 , 0.000361 ,  43
   5.6673 , 0.515961 , 0.000361 ,  44
   5.6673 , 0.516022 , 0.000361 ,  45
   5.6673 , 0.515962 , 0.000361 ,  46
   5.6673 , 0.515929 , 0.000361 ,  47
   5.6673 , 0.515988 , 0.000361 ,  48
   5.6673 , 0.515954 , 0.000361 ,  49
   5.6673 , 0.515994 , 0.000361 ,  50
   5.6673 , 0.516053 , 0.000361 ,  51
   5.6673 , 0.515951 , 0.000361 ,  52
   5.6673 , 0.516020 , 0.000361 ,  53
   5.6673 , 0.515997 , 0.000361 ,  54
   5.6673 , 0.515968 , 0.000361 ,  55
   5.6673 , 0.515957 , 0.000361 ,  56
   5.6673 , 0.515996 , 0.000361 ,  57
   5.6673 , 0.515959 , 0.000361 ,  58
   5.6673 , 0.515972 , 0.000361 ,  59
   5.6673 , 0.515898 , 0.000361 ,  60
   5.6673 , 0.515976 , 0.000361 ,  61
   5.6673 , 0.515977 , 0.000361 ,  62
   5.6673 , 0.515953 , 0.000361 ,  63
   5.6673 , 0.516019 , 0.000361 ,  64
   5.6673 , 0.516010 , 0.000361 ,  65
   5.6673 , 0.515954 , 0.000361 ,  66
   5.6673 , 0.516039 , 0.000361 ,  67
   5.6673 , 0.515988 , 0.000361 ,  68
   5.6673 , 0.515981 , 0.000361 ,  69
   5.6673 , 0.516014 , 0.000361 ,  70
   5.6673 , 0.515941 , 0.000361 ,  71
   5.6673 , 0.516015 , 0.000361 ,  72
   5.6673 , 0.515957 , 0.000361 ,  73
   5.6673 , 0.515944 , 0.000361 ,  74
   5.6673 , 0.515923 , 0.000361 ,  75
   5.6673 , 0.515925 , 0.000361 ,  76
   5.6673 , 0.516026 , 0.000361 ,  77
   5.6673 , 0.515986 , 0.000361 ,  78
   5.6673 , 0.515961 , 0.000361 ,  79
   5.6673 , 0.515983 , 0.000361 ,  80
   5.6673 , 0.515921 , 0.000361 ,  81
   5.6673 , 0.516011 , 0.000361 ,  82
   5.6673 , 0.516016 , 0.000361 ,  83
   5.6673 , 0.516014 , 0.000361 ,  84
   5.6673 , 0.515943 , 0.000361 ,  85
   5.6673 , 0.515967 , 0.000361 ,  86
   5.6673 , 0.516021 , 0.000361 ,  87
   5.6673 , 0.515970 , 0.000361 ,  88
   5.6673 , 0.516022 , 0.000361 ,  89
   5.6673 , 0.516032 , 0.000361 ,  90
   5.6673 , 0.516014 , 0.000361 ,  91
   5.6673 , 0.516005 , 0.000361 ,  92
   5.6673 , 0.516016 , 0.000361 ,  93
   5.6673 , 0.515985 , 0.000361 ,  94
   5.6673 , 0.515988 , 0.000361 ,  95
   5.6673 , 0.516025 , 0.000361 ,  96
   5.6673 , 0.516022 , 0.000361 ,  97
   5.6673 , 0.516074 , 0.000361 ,  98
   5.6673 , 0.515973 , 0.000361 ,  99
   5.6673 , 0.515962 , 0.000361 , 100
   5.7557 , 0.520541 , 0.000433 ,   0
   5.7557 , 0.520504 , 0.000433 ,   1
   5.7557 , 0.520525 , 0.000433 ,   2
   5.7557 , 0.520536 , 0.000433 ,   3
   5.7557 , 0.520650 , 0.000433 ,   4
   5.7557 , 0.520590 , 0.000433 ,   5
   5.7557 , 0.520539 , 0.000433 ,   6
   5.7557 , 0.520493 , 0.000433 ,   7
   5.7557 , 0.520582 , 0.000433 ,   8
   5.7557 , 0.520575 , 0.000433 ,   9
   5.7557 , 0.520589 , 0.000433 ,  10
   5.7557 , 0.520544 , 0.000433 ,  11
   5.7557 , 0.520504 , 0.000433 ,  12
   5.7557 , 0.520558 , 0.000433 ,  13
   5.7557 , 0.520533 , 0.000433 ,  14
   5.7557 , 0.520526 , 0.000433 ,  15
   5.7557 , 0.520609 , 0.000433 ,  16
   5.7557 , 0.520527 , 0.000433 ,  17
   5.7557 , 0.520584 , 0.000433 ,  18
   5.7557 , 0.520567 , 0.000433 ,  19
   5.7557 , 0.520583 , 0.000433 ,  20
   5.7557 , 0.520508 , 0.000433 ,  21
   5.7557 , 0.520583 , 0.000433 ,  22
   5.7557 , 0.520566 , 0.000433 ,  23
   5.7557 , 0.520627 , 0.000433 ,  24
   5.7557 , 0.520527 , 0.000433 ,  25
   5.7557 , 0.520545 , 0.000433 ,  26
   5.7557 , 0.520570 , 0.000433 ,  27
   5.7557 , 0.520556 , 0.000433 ,  28
   5.7557 , 0.520459 , 0.000433 ,  29
   5.7557 , 0.520502 , 0.000433 ,  30
   5.7557 , 0.520551 , 0.000433 ,  31
   5.7557 , 0.520562 , 0.000433 ,  32
   5.7557 , 0.520527 , 0.000433 ,  33
   5.7557 , 0.520511 , 0.000433 ,  34
   5.7557 , 0.520420 , 0.000433 ,  35
   5.7557 , 0.520515 , 0.000433 ,  36
   5.7557 , 0.520530 , 0.000433 ,  37
   5.7557 , 0.520534 , 0.000433 ,  38
   5.7557 , 0.520553 , 0.000433 ,  39
   5.7557 , 0.520600 , 0.000433 ,  40
   5.7557 , 0.520540 , 0.000433 ,  41
   5.7557 , 0.520507 , 0.000433 ,  42
   5.7557 , 0.520559 , 0.000433 ,  43
   5.7557 , 0.520526 , 0.000433 ,  44
   5.7557 , 0.520547 , 0.000433 ,  45
   5.7557 , 0.520510 , 0.000433 ,  46
   5.7557 , 0.520496 , 0.000433 ,  47
   5.7557 , 0.520564 , 0.000433 ,  48
   5.7557 , 0.520516 , 0.000433 ,  49
   5.7557 , 0.520540 , 0.000433 ,  50
   5.7557 , 0.520605 , 0.000433 ,  51
   5.7557 , 0.520475 , 0.000433 ,  52
   5.7557 , 0.520578 , 0.000433 ,  53
   5.7557 , 0.520569 , 0.000433 ,  54
   5.7557 , 0.520520 , 0.000433 ,  55
   5.7557 , 0.520494 , 0.000433 ,  56
   5.7557 , 0.520583 , 0.000433 ,  57
   5.7557 , 0.520478 , 0.000433 ,  58
   5.7557 , 0.520504 , 0.000433 ,  59
   5.7557 , 0.520415 , 0.000433 ,  60
   5.7557 , 0.520533 , 0.000433 ,  61
   5.7557 , 0.520548 , 0.000433 ,  62
   5.7557 , 0.520510 , 0.000433 ,  63
   5.7557 , 0.520544 , 0.000433 ,  64
   5.7557 , 0.520571 , 0.000433 ,  65
   5.7557 , 0.520495 , 0.000433 ,  66
   5.7557 , 0.520599 , 0.000433 ,  67
   5.7557 , 0.520544 , 0.000433 ,  68
   5.7557 , 0.520529 , 0.000433 ,  69
   5.7557 , 0.520604 , 0.000433 ,  70
   5.7557 , 0.520499 , 0.000433 ,  71
   5.7557 , 0.520552 , 0.000433 ,  72
   5.7557 , 0.520518 , 0.000433 ,  73
   5.7557 , 0.520522 , 0.000433 ,  74
   5.7557 , 0.520478 , 0.000433 ,  75
   5.7557 , 0.520445 , 0.000433 ,  76
   5.7557 , 0.520590 , 0.000433 ,  77
   5.7557 , 0.520541 , 0.000433 ,  78
   5.7557 , 0.520503 , 0.000433 ,  79
   5.7557 , 0.520538 , 0.000433 ,  80
   5.7557 , 0.520432 , 0.000433 ,  81
   5.7557 , 0.520605 , 0.000433 ,  82
   5.7557 , 0.520581 , 0.000433 ,  83
   5.7557 , 0.520552 , 0.000433 ,  84
   5.7557 , 0.520528 , 0.000433 ,  85
   5.7557 , 0.520513 , 0.000433 ,  86
   5.7557 , 0.520559 , 0.000433 ,  87
   5.7557 , 0.520532 , 0.000433 ,  88
   5.7557 , 0.520550 , 0.000433 ,  89
   5.7557 , 0.520575 , 0.000433 ,  90
   5.7557 , 0.520582 , 0.000433 ,  91
   5.7557 , 0.520577 , 0.000433 ,  92
   5.7557 , 0.520550 , 0.000433 ,  93
   5.7557 , 0.520530 , 0.000433 ,  94
   5.7557 , 0.520527 , 0.000433 ,  95
   5.7557 , 0.520550 , 0.000433 ,  96
   5.7557 , 0.520595 , 0.000433 ,  97
   5.7557 , 0.520642 , 0.000433 ,  98
   5.7557 , 0.520537 , 0.000433 ,  99
   5.7557 , 0.520499 , 0.000433 , 100
   5.7568 , 0.520569 , 0.000420 ,   0
   5.7568 , 0.520552 , 0.000420 ,   1
   5.7568 , 0.520531 , 0.000420 ,   2
   5.7568 , 0.520559 , 0.000420 ,   3
   5.7568 , 0.520672 , 0.000420 ,   4
   5.7568 , 0.520608 , 0.000420 ,   5
   5.7568 , 0.520563 , 0.000420 ,   6
   5.7568 , 0.520545 , 0.000420 ,   7
   5.7568 , 0.520574 , 0.000420 ,   8
   5.7568 , 0.520653 , 0.000420 ,   9
   5.7568 , 0.520615 , 0.000420 ,  10
   5.7568 , 0.520599 , 0.000420 ,  11
   5.7568 , 0.520570 , 0.000420 ,  12
   5.7568 , 0.520596 , 0.000420 ,  13
   5.7568 , 0.520581 , 0.000420 ,  14
   5.7568 , 0.520577 , 0.000420 ,  15
   5.7568 , 0.520612 , 0.000420 ,  16
   5.7568 , 0.520605 , 0.000420 ,  17
   5.7568 , 0.520605 , 0.000420 ,  18
   5.7568 , 0.520604 , 0.000420 ,  19
   5.7568 , 0.520605 , 0.000420 ,  20
   5.7568 , 0.520544 , 0.000420 ,  21
   5.7568 , 0.520583 , 0.000420 ,  22
   5.7568 , 0.520533 , 0.000420 ,  23
   5.7568 , 0.520620 , 0.000420 ,  24
   5.7568 , 0.520565 , 0.000420 ,  25
   5.7568 , 0.520547 , 0.000420 ,  26
   5.7568 , 0.520608 , 0.000420 ,  27
   5.7568 , 0.520558 , 0.000420 ,  28
   5.7568 , 0.520501 , 0.000420 ,  29
   5.7568 , 0.520543 , 0.000420 ,  30
   5.7568 , 0.520582 , 0.000420 ,  31
   5.7568 , 0.520582 , 0.000420 ,  32
   5.7568 , 0.520571 , 0.000420 ,  33
   5.7568 , 0.520527 , 0.000420 ,  34
   5.7568 , 0.520468 , 0.000420 ,  35
   5.7568 , 0.520580 , 0.000420 ,  36
   5.7568 , 0.520528 , 0.000420 ,  37
   5.7568 , 0.520585 , 0.000420 ,  38
   5.7568 , 0.520566 , 0.000420 ,  39
   5.7568 , 0.520616 , 0.000420 ,  40
   5.7568 , 0.520542 , 0.000420 ,  41
   5.7568 , 0.520563 , 0.000420 ,  42
   5.7568 , 0.520580 , 0.000420 ,  43
   5.7568 , 0.520533 , 0.000420 ,  44
   5.7568 , 0.520588 , 0.000420 ,  45
   5.7568 , 0.520541 , 0.000420 ,  46
   5.7568 , 0.520558 , 0.000420 ,  47
   5.7568 , 0.520573 , 0.000420 ,  48
   5.7568 , 0.520559 , 0.000420 ,  49
   5.7568 , 0.520566 , 0.000420 ,  50
   5.7568 , 0.520629 , 0.000420 ,  51
   5.7568 , 0.520519 , 0.000420 ,  52
   5.7568 , 0.520575 , 0.000420 ,  53
   5.7568 , 0.520600 , 0.000420 ,  54
   5.7568 , 0.520534 , 0.000420 ,  55
   5.7568 , 0.520509 , 0.000420 ,  56
   5.7568 , 0.520606 , 0.000420 ,  57
   5.7568 , 0.520558 , 0.000420 ,  58
   5.7568 , 0.520579 , 0.000420 ,  59
   5.7568 , 0.520438 , 0.000420 ,  60
   5.7568 , 0.520534 , 0.000420 ,  61
   5.7568 , 0.520604 , 0.000420 ,  62
   5.7568 , 0.520531 , 0.000420 ,  63
   5.7568 , 0.520571 , 0.000420 ,  64
   5.7568 , 0.520602 , 0.000420 ,  65
   5.7568 , 0.520529 , 0.000420 ,  66
   5.7568 , 0.520622 , 0.000420 ,  67
   5.7568 , 0.520563 , 0.000420 ,  68
   5.7568 , 0.520549 , 0.000420 ,  69
   5.7568 , 0.520625 , 0.000420 ,  70
   5.7568 , 0.520581 , 0.000420 ,  71
   5.7568 , 0.520595 , 0.000420 ,  72
   5.7568 , 0.520545 , 0.000420 ,  73
   5.7568 , 0.520566 , 0.000420 ,  74
   5.7568 , 0.520509 , 0.000420 ,  75
   5.7568 , 0.520450 , 0.000420 ,  76
   5.7568 , 0.520611 , 0.000420 ,  77
   5.7568 , 0.520589 , 0.000420 ,  78
   5.7568 , 0.520548 , 0.000420 ,  79
   5.7568 , 0.520568 , 0.000420 ,  80
   5.7568 , 0.520455 , 0.000420 ,  81
   5.7568 , 0.520644 , 0.000420 ,  82
   5.7568 , 0.520593 , 0.000420 ,  83
   5.7568 , 0.520557 , 0.000420 ,  84
   5.7568 , 0.520547 , 0.000420 ,  85
   5.7568 , 0.520517 , 0.000420 ,  86
   5.7568 , 0.520575 , 0.000420 ,  87
   5.7568 , 0.520558 , 0.000420 ,  88
   5.7568 , 0.520563 , 0.000420 ,  89
   5.7568 , 0.520623 , 0.000420 ,  90
   5.7568 , 0.520608 , 0.000420 ,  91
   5.7568 , 0.520598 , 0.000420 ,  92
   5.7568 , 0.520558 , 0.000420 ,  93
   5.7568 , 0.520628 , 0.000420 ,  94
   5.7568 , 0.520556 , 0.000420 ,  95
   5.7568 , 0.520559 , 0.000420 ,  96
   5.7568 , 0.520611 , 0.000420 ,  97
   5.7568 , 0.520646 , 0.000420 ,  98
   5.7568 , 0.520509 , 0.000420 ,  99
   5.7568 , 0.520512 , 0.000420 , 100
   5.8430 , 0.524649 , 0.000616 ,   0
   5.8430 , 0.524618 , 0.000616 ,   1
   5.8430 , 0.524674 , 0.000616 ,   2
   5.8430 , 0.524643 , 0.000616 ,   3
   5.8430 , 0.524826 , 0.000616 ,   4
   5.8430 , 0.524693 , 0.000616 ,   5
   5.8430 , 0.524626 , 0.000616 ,   6
   5.8430 , 0.524561 , 0.000616 ,   7
   5.8430 , 0.524587 , 0.000616 ,   8
   5.8430 , 0.524697 , 0.000616 ,   9
   5.8430 , 0.524698 , 0.000616 ,  10
   5.8430 , 0.524677 , 0.000616 ,  11
   5.8430 , 0.524598 , 0.000616 ,  12
   5.8430 , 0.524646 , 0.000616 ,  13
   5.8430 , 0.524676 , 0.000616 ,  14
   5.8430 , 0.524639 , 0.000616 ,  15
   5.8430 , 0.524740 , 0.000616 ,  16
   5.8430 , 0.524644 , 0.000616 ,  17
   5.8430 , 0.524700 , 0.000616 ,  18
   5.8430 , 0.524615 , 0.000616 ,  19
   5.8430 , 0.524691 , 0.000616 ,  20
   5.8430 , 0.524605 , 0.000616 ,  21
   5.8430 , 0.524688 , 0.000616 ,  22
   5.8430 , 0.524714 , 0.000616 ,  23
   5.8430 , 0.524732 , 0.000616 ,  24
   5.8430 , 0.524583 , 0.000616 ,  25
   5.8430 , 0.524669 , 0.000616 ,  26
   5.8430 , 0.524682 , 0.000616 ,  27
   5.8430 , 0.524610 , 0.000616 ,  28
   5.8430 , 0.524544 , 0.000616 ,  29
   5.8430 , 0.524693 , 0.000616 ,  30
   5.8430 , 0.524595 , 0.000616 ,  31
   5.8430 , 0.524692 , 0.000616 ,  32
   5.8430 , 0.524631 , 0.000616 ,  33
   5.8430 , 0.524655 , 0.000616 ,  34
   5.8430 , 0.524511 , 0.000616 ,  35
   5.8430 , 0.524631 , 0.000616 ,  36
   5.8430 , 0.524654 , 0.000616 ,  37
   5.8430 , 0.524637 , 0.000616 ,  38
   5.8430 , 0.524608 , 0.000616 ,  39
   5.8430 , 0.524733 , 0.000616 ,  40
   5.8430 , 0.524700 , 0.000616 ,  41
   5.8430 , 0.524690 , 0.000616 ,  42
   5.8430 , 0.524671 , 0.000616 ,  43
   5.8430 , 0.524605 , 0.000616 ,  44
   5.8430 , 0.524598 , 0.000616 ,  45
   5.8430 , 0.524588 , 0.000616 ,  46
   5.8430 , 0.524613 , 0.000616 ,  47
   5.8430 , 0.524659 , 0.000616 ,  48
   5.8430 , 0.524603 , 0.000616 ,  49
   5.8430 , 0.524667 , 0.000616 ,  50
   5.8430 , 0.524722 , 0.000616 ,  51
   5.8430 , 0.524583 , 0.000616 ,  52
   5.8430 , 0.524664 , 0.000616 ,  53
   5.8430 , 0.524697 , 0.000616 ,  54
   5.8430 , 0.524573 , 0.000616 ,  55
   5.8430 , 0.524563 , 0.000616 ,  56
   5.8430 , 0.524764 , 0.000616 ,  57
   5.8430 , 0.524557 , 0.000616 ,  58
   5.8430 , 0.524634 , 0.000616 ,  59
   5.8430 , 0.524447 , 0.000616 ,  60
   5.8430 , 0.524593 , 0.000616 ,  61
   5.8430 , 0.524669 , 0.000616 ,  62
   5.8430 , 0.524591 , 0.000616 ,  63
   5.8430 , 0.524627 , 0.000616 ,  64
   5.8430 , 0.524699 , 0.000616 ,  65
   5.8430 , 0.524585 , 0.000616 ,  66
   5.8430 , 0.524743 , 0.000616 ,  67
   5.8430 , 0.524645 , 0.000616 ,  68
   5.8430 , 0.524609 , 0.000616 ,  69
   5.8430 , 0.524732 , 0.000616 ,  70
   5.8430 , 0.524644 , 0.000616 ,  71
   5.8430 , 0.524624 , 0.000616 ,  72
   5.8430 , 0.524672 , 0.000616 ,  73
   5.8430 , 0.524656 , 0.000616 ,  74
   5.8430 , 0.524593 , 0.000616 ,  75
   5.8430 , 0.524499 , 0.000616 ,  76
   5.8430 , 0.524695 , 0.000616 ,  77
   5.8430 , 0.524662 , 0.000616 ,  78
   5.8430 , 0.524623 , 0.000616 ,  79
   5.8430 , 0.524737 , 0.000616 ,  80
   5.8430 , 0.524530 , 0.000616 ,  81
   5.8430 , 0.524746 , 0.000616 ,  82
   5.8430 , 0.524696 , 0.000616 ,  83
   5.8430 , 0.524642 , 0.000616 ,  84
   5.8430 , 0.524660 , 0.000616 ,  85
   5.8430 , 0.524673 , 0.000616 ,  86
   5.8430 , 0.524658 , 0.000616 ,  87
   5.8430 , 0.524676 , 0.000616 ,  88
   5.8430 , 0.524613 , 0.000616 ,  89
   5.8430 , 0.524704 , 0.000616 ,  90
   5.8430 , 0.524753 , 0.000616 ,  91
   5.8430 , 0.524681 , 0.000616 ,  92
   5.8430 , 0.524634 , 0.000616 ,  93
   5.8430 , 0.524687 , 0.000616 ,  94
   5.8430 , 0.524624 , 0.000616 ,  95
   5.8430 , 0.524636 , 0.000616 ,  96
   5.8430 , 0.524672 , 0.000616 ,  97
   5.8430 , 0.524772 , 0.000616 ,  98
   5.8430 , 0.524617 , 0.000616 ,  99
   5.8430 , 0.524585 , 0.000616 , 100
   5.8436 , 0.525166 , 0.000391 ,   0
   5.8436 , 0.525151 , 0.000391 ,   1
   5.8436 , 0.525111 , 0.000391 ,   2
   5.8436 , 0.525155 , 0.000391 ,   3
   5.8436 , 0.525274 , 0.000391 ,   4
   5.8436 , 0.525198 , 0.000391 ,   5
   5.8436 , 0.525157 , 0.000391 ,   6
   5.8436 , 0.525155 , 0.000391 ,   7
   5.8436 , 0.525214 , 0.000391 ,   8
   5.8436 , 0.525217 , 0.000391 ,   9
   5.8436 , 0.525174 , 0.000391 ,  10
   5.8436 , 0.525170 , 0.000391 ,  11
   5.8436 , 0.525131 , 0.000391 ,  12
   5.8436 , 0.525208 , 0.000391 ,  13
   5.8436 , 0.525131 , 0.000391 ,  14
   5.8436 , 0.525186 , 0.000391 ,  15
   5.8436 , 0.525180 , 0.000391 ,  16
   5.8436 , 0.525152 , 0.000391 ,  17
   5.8436 , 0.525235 , 0.000391 ,  18
   5.8436 , 0.525198 , 0.000391 ,  19
   5.8436 , 0.525190 , 0.000391 ,  20
   5.8436 , 0.525135 , 0.000391 ,  21
   5.8436 , 0.525213 , 0.000391 ,  22
   5.8436 , 0.525125 , 0.000391 ,  23
   5.8436 , 0.525224 , 0.000391 ,  24
   5.8436 , 0.525171 , 0.000391 ,  25
   5.8436 , 0.525153 , 0.000391 ,  26
   5.8436 , 0.525207 , 0.000391 ,  27
   5.8436 , 0.525188 , 0.000391 ,  28
   5.8436 , 0.525091 , 0.000391 ,  29
   5.8436 , 0.525129 , 0.000391 ,  30
   5.8436 , 0.525187 , 0.000391 ,  31
   5.8436 , 0.525184 , 0.000391 ,  32
   5.8436 , 0.525161 , 0.000391 ,  33
   5.8436 , 0.525108 , 0.000391 ,  34
   5.8436 , 0.525080 , 0.000391 ,  35
   5.8436 , 0.525168 , 0.000391 ,  36
   5.8436 , 0.525160 , 0.000391 ,  37
   5.8436 , 0.525201 , 0.000391 ,  38
   5.8436 , 0.525201 , 0.000391 ,  39
   5.8436 , 0.525210 , 0.000391 ,  40
   5.8436 , 0.525145 , 0.000391 ,  41
   5.8436 , 0.525129 , 0.000391 ,  42
   5.8436 , 0.525176 , 0.000391 ,  43
   5.8436 , 0.525119 , 0.000391 ,  44
   5.8436 , 0.525210 , 0.000391 ,  45
   5.8436 , 0.525127 , 0.000391 ,  46
   5.8436 , 0.525109 , 0.000391 ,  47
   5.8436 , 0.525166 , 0.000391 ,  48
   5.8436 , 0.525126 , 0.000391 ,  49
   5.8436 , 0.525172 , 0.000391 ,  50
   5.8436 , 0.525230 , 0.000391 ,  51
   5.8436 , 0.525127 , 0.000391 ,  52
   5.8436 , 0.525188 , 0.000391 ,  53
   5.8436 , 0.525195 , 0.000391 ,  54
   5.8436 , 0.525139 , 0.000391 ,  55
   5.8436 , 0.525125 , 0.000391 ,  56
   5.8436 , 0.525164 , 0.000391 ,  57
   5.8436 , 0.525134 , 0.000391 ,  58
   5.8436 , 0.525163 , 0.000391 ,  59
   5.8436 , 0.525063 , 0.000391 ,  60
   5.8436 , 0.525153 , 0.000391 ,  61
   5.8436 , 0.525157 , 0.000391 ,  62
   5.8436 , 0.525119 , 0.000391 ,  63
   5.8436 , 0.525192 , 0.000391 ,  64
   5.8436 , 0.525202 , 0.000391 ,  65
   5.8436 , 0.525138 , 0.000391 ,  66
   5.8436 , 0.525219 , 0.000391 ,  67
   5.8436 , 0.525167 , 0.000391 ,  68
   5.8436 , 0.525147 , 0.000391 ,  69
   5.8436 , 0.525201 , 0.000391 ,  70
   5.8436 , 0.525135 , 0.000391 ,  71
   5.8436 , 0.525220 , 0.000391 ,  72
   5.8436 , 0.525139 , 0.000391 ,  73
   5.8436 , 0.525128 , 0.000391 ,  74
   5.8436 , 0.525095 , 0.000391 ,  75
   5.8436 , 0.525099 , 0.000391 ,  76
   5.8436 , 0.525222 , 0.000391 ,  77
   5.8436 , 0.525168 , 0.000391 ,  78
   5.8436 , 0.525123 , 0.000391 ,  79
   5.8436 , 0.525155 , 0.000391 ,  80
   5.8436 , 0.525102 , 0.000391 ,  81
   5.8436 , 0.525186 , 0.000391 ,  82
   5.8436 , 0.525204 , 0.000391 ,  83
   5.8436 , 0.525174 , 0.000391 ,  84
   5.8436 , 0.525139 , 0.000391 ,  85
   5.8436 , 0.525136 , 0.000391 ,  86
   5.8436 , 0.525202 , 0.000391 ,  87
   5.8436 , 0.525155 , 0.000391 ,  88
   5.8436 , 0.525200 , 0.000391 ,  89
   5.8436 , 0.525215 , 0.000391 ,  90
   5.8436 , 0.525188 , 0.000391 ,  91
   5.8436 , 0.525170 , 0.000391 ,  92
   5.8436 , 0.525195 , 0.000391 ,  93
   5.8436 , 0.525160 , 0.000391 ,  94
   5.8436 , 0.525175 , 0.000391 ,  95
   5.8436 , 0.525203 , 0.000391 ,  96
   5.8436 , 0.525194 , 0.000391 ,  97
   5.8436 , 0.525233 , 0.000391 ,  98
   5.8436 , 0.525132 , 0.000391 ,  99
   5.8436 , 0.525127 , 0.000391 , 100
   5.9294 , 0.529665 , 0.000442 ,   0
   5.9294 , 0.529642 , 0.000442 ,   1
   5.9294 , 0.529613 , 0.000442 ,   2
   5.9294 , 0.529656 , 0.000442 ,   3
   5.9294 , 0.529782 , 0.000442 ,   4
   5.9294 , 0.529706 , 0.000442 ,   5
   5.9294 , 0.529656 , 0.000442 ,   6
   5.9294 , 0.529641 , 0.000442 ,   7
   5.9294 , 0.529701 , 0.000442 ,   8
   5.9294 , 0.529718 , 0.000442 ,   9
   5.9294 , 0.529699 , 0.000442 ,  10
   5.9294 , 0.529681 , 0.000442 ,  11
   5.9294 , 0.529635 , 0.000442 ,  12
   5.9294 , 0.529707 , 0.000442 ,  13
   5.9294 , 0.529662 , 0.000442 ,  14
   5.9294 , 0.529678 , 0.000442 ,  15
   5.9294 , 0.529706 , 0.000442 ,  16
   5.9294 , 0.529677 , 0.000442 ,  17
   5.9294 , 0.529730 , 0.000442 ,  18
   5.9294 , 0.529705 , 0.000442 ,  19
   5.9294 , 0.529703 , 0.000442 ,  20
   5.9294 , 0.529638 , 0.000442 ,  21
   5.9294 , 0.529695 , 0.000442 ,  22
   5.9294 , 0.529632 , 0.000442 ,  23
   5.9294 , 0.529746 , 0.000442 ,  24
   5.9294 , 0.529667 , 0.000442 ,  25
   5.9294 , 0.529636 , 0.000442 ,  26
   5.9294 , 0.529716 , 0.000442 ,  27
   5.9294 , 0.529672 , 0.000442 ,  28
   5.9294 , 0.529578 , 0.000442 ,  29
   5.9294 , 0.529625 , 0.000442 ,  30
   5.9294 , 0.529679 , 0.000442 ,  31
   5.9294 , 0.529686 , 0.000442 ,  32
   5.9294 , 0.529666 , 0.000442 ,  33
   5.9294 , 0.529617 , 0.000442 ,  34
   5.9294 , 0.529549 , 0.000442 ,  35
   5.9294 , 0.529665 , 0.000442 ,  36
   5.9294 , 0.529636 , 0.000442 ,  37
   5.9294 , 0.529680 , 0.000442 ,  38
   5.9294 , 0.529683 , 0.000442 ,  39
   5.9294 , 0.529718 , 0.000442 ,  40
   5.9294 , 0.529654 , 0.000442 ,  41
   5.9294 , 0.529640 , 0.000442 ,  42
   5.9294 , 0.529682 , 0.000442 ,  43
   5.9294 , 0.529621 , 0.000442 ,  44
   5.9294 , 0.529685 , 0.000442 ,  45
   5.9294 , 0.529627 , 0.000442 ,  46
   5.9294 , 0.529637 , 0.000442 ,  47
   5.9294 , 0.529677 , 0.000442 ,  48
   5.9294 , 0.529638 , 0.000442 ,  49
   5.9294 , 0.529675 , 0.000442 ,  50
   5.9294 , 0.529731 , 0.000442 ,  51
   5.9294 , 0.529607 , 0.000442 ,  52
   5.9294 , 0.529680 , 0.000442 ,  53
   5.9294 , 0.529708 , 0.000442 ,  54
   5.9294 , 0.529641 , 0.000442 ,  55
   5.9294 , 0.529605 , 0.000442 ,  56
   5.9294 , 0.529693 , 0.000442 ,  57
   5.9294 , 0.529628 , 0.000442 ,  58
   5.9294 , 0.529640 , 0.000442 ,  59
   5.9294 , 0.529533 , 0.000442 ,  60
   5.9294 , 0.529643 , 0.000442 ,  61
   5.9294 , 0.529690 , 0.000442 ,  62
   5.9294 , 0.529626 , 0.000442 ,  63
   5.9294 , 0.529668 , 0.000442 ,  64
   5.9294 , 0.529707 , 0.000442 ,  65
   5.9294 , 0.529622 , 0.000442 ,  66
   5.9294 , 0.529719 , 0.000442 ,  67
   5.9294 , 0.529665 , 0.000442 ,  68
   5.9294 , 0.529651 , 0.000442 ,  69
   5.9294 , 0.529728 , 0.000442 ,  70
   5.9294 , 0.529648 , 0.000442 ,  71
   5.9294 , 0.529699 , 0.000442 ,  72
   5.9294 , 0.529638 , 0.000442 ,  73
   5.9294 , 0.529640 , 0.000442 ,  74
   5.9294 , 0.529603 , 0.000442 ,  75
   5.9294 , 0.529555 , 0.000442 ,  76
   5.9294 , 0.529724 , 0.000442 ,  77
   5.9294 , 0.529671 , 0.000442 ,  78
   5.9294 , 0.529630 , 0.000442 ,  79
   5.9294 , 0.529655 , 0.000442 ,  80
   5.9294 , 0.529560 , 0.000442 ,  81
   5.9294 , 0.529728 , 0.000442 ,  82
   5.9294 , 0.529702 , 0.000442 ,  83
   5.9294 , 0.529662 , 0.000442 ,  84
   5.9294 , 0.529652 , 0.000442 ,  85
   5.9294 , 0.529620 , 0.000442 ,  86
   5.9294 , 0.529678 , 0.000442 ,  87
   5.9294 , 0.529643 , 0.000442 ,  88
   5.9294 , 0.529675 , 0.000442 ,  89
   5.9294 , 0.529723 , 0.000442 ,  90
   5.9294 , 0.529702 , 0.000442 ,  91
   5.9294 , 0.529691 , 0.000442 ,  92
   5.9294 , 0.529667 , 0.000442 ,  93
   5.9294 , 0.529689 , 0.000442 ,  94
   5.9294 , 0.529669 , 0.000442 ,  95
   5.9294 , 0.529684 , 0.000442 ,  96
   5.9294 , 0.529718 , 0.000442 ,  97
   5.9294 , 0.529742 , 0.000442 ,  98
   5.9294 , 0.529626 , 0.000442 ,  99
   5.9294 , 0.529611 , 0.000442 , 100
   6.0134 , 0.533766 , 0.000585 ,   0
   6.0134 , 0.533724 , 0.000585 ,   1
   6.0134 , 0.533767 , 0.000585 ,   2
   6.0134 , 0.533749 , 0.000585 ,   3
   6.0134 , 0.533933 , 0.000585 ,   4
   6.0134 , 0.533811 , 0.000585 ,   5
   6.0134 , 0.533749 , 0.000585 ,   6
   6.0134 , 0.533677 , 0.000585 ,   7
   6.0134 , 0.533768 , 0.000585 ,   8
   6.0134 , 0.533799 , 0.000585 ,   9
   6.0134 , 0.533821 , 0.000585 ,  10
   6.0134 , 0.533796 , 0.000585 ,  11
   6.0134 , 0.533708 , 0.000585 ,  12
   6.0134 , 0.533770 , 0.000585 ,  13
   6.0134 , 0.533773 , 0.000585 ,  14
   6.0134 , 0.533745 , 0.000585 ,  15
   6.0134 , 0.533859 , 0.000585 ,  16
   6.0134 , 0.533765 , 0.000585 ,  17
   6.0134 , 0.533811 , 0.000585 ,  18
   6.0134 , 0.533785 , 0.000585 ,  19
   6.0134 , 0.533823 , 0.000585 ,  20
   6.0134 , 0.533722 , 0.000585 ,  21
   6.0134 , 0.533796 , 0.000585 ,  22
   6.0134 , 0.533826 , 0.000585 ,  23
   6.0134 , 0.533865 , 0.000585 ,  24
   6.0134 , 0.533724 , 0.000585 ,  25
   6.0134 , 0.533786 , 0.000585 ,  26
   6.0134 , 0.533807 , 0.000585 ,  27
   6.0134 , 0.533738 , 0.000585 ,  28
   6.0134 , 0.533652 , 0.000585 ,  29
   6.0134 , 0.533761 , 0.000585 ,  30
   6.0134 , 0.533744 , 0.000585 ,  31
   6.0134 , 0.533808 , 0.000585 ,  32
   6.0134 , 0.533752 , 0.000585 ,  33
   6.0134 , 0.533755 , 0.000585 ,  34
   6.0134 , 0.533621 , 0.000585 ,  35
   6.0134 , 0.533733 , 0.000585 ,  36
   6.0134 , 0.533755 , 0.000585 ,  37
   6.0134 , 0.533762 , 0.000585 ,  38
   6.0134 , 0.533731 , 0.000585 ,  39
   6.0134 , 0.533863 , 0.000585 ,  40
   6.0134 , 0.533799 , 0.000585 ,  41
   6.0134 , 0.533777 , 0.000585 ,  42
   6.0134 , 0.533793 , 0.000585 ,  43
   6.0134 , 0.533727 , 0.000585 ,  44
   6.0134 , 0.533732 , 0.000585 ,  45
   6.0134 , 0.533704 , 0.000585 ,  46
   6.0134 , 0.533733 , 0.000585 ,  47
   6.0134 , 0.533792 , 0.000585 ,  48
   6.0134 , 0.533759 , 0.000585 ,  49
   6.0134 , 0.533778 , 0.000585 ,  50
   6.0134 , 0.533841 , 0.000585 ,  51
   6.0134 , 0.533704 , 0.000585 ,  52
   6.0134 , 0.533809 , 0.000585 ,  53
   6.0134 , 0.533826 , 0.000585 ,  54
   6.0134 , 0.533704 , 0.000585 ,  55
   6.0134 , 0.533690 , 0.000585 ,  56
   6.0134 , 0.533861 , 0.000585 ,  57
   6.0134 , 0.533673 , 0.000585 ,  58
   6.0134 , 0.533741 , 0.000585 ,  59
   6.0134 , 0.533585 , 0.000585 ,  60
   6.0134 , 0.533736 , 0.000585 ,  61
   6.0134 , 0.533784 , 0.000585 ,  62
   6.0134 , 0.533715 , 0.000585 ,  63
   6.0134 , 0.533746 , 0.000585 ,  64
   6.0134 , 0.533815 , 0.000585 ,  65
   6.0134 , 0.533706 , 0.000585 ,  66
   6.0134 , 0.533837 , 0.000585 ,  67
   6.0134 , 0.533742 , 0.000585 ,  68
   6.0134 , 0.533735 , 0.000585 ,  69
   6.0134 , 0.533862 , 0.000585 ,  70
   6.0134 , 0.533746 , 0.000585 ,  71
   6.0134 , 0.533747 , 0.000585 ,  72
   6.0134 , 0.533772 , 0.000585 ,  73
   6.0134 , 0.533772 , 0.000585 ,  74
   6.0134 , 0.533710 , 0.000585 ,  75
   6.0134 , 0.533630 , 0.000585 ,  76
   6.0134 , 0.533817 , 0.000585 ,  77
   6.0134 , 0.533764 , 0.000585 ,  78
   6.0134 , 0.533718 , 0.000585 ,  79
   6.0134 , 0.533817 , 0.000585 ,  80
   6.0134 , 0.533620 , 0.000585 ,  81
   6.0134 , 0.533864 , 0.000585 ,  82
   6.0134 , 0.533811 , 0.000585 ,  83
   6.0134 , 0.533773 , 0.000585 ,  84
   6.0134 , 0.533778 , 0.000585 ,  85
   6.0134 , 0.533750 , 0.000585 ,  86
   6.0134 , 0.533779 , 0.000585 ,  87
   6.0134 , 0.533779 , 0.000585 ,  88
   6.0134 , 0.533740 , 0.000585 ,  89
   6.0134 , 0.533827 , 0.000585 ,  90
   6.0134 , 0.533843 , 0.000585 ,  91
   6.0134 , 0.533807 , 0.000585 ,  92
   6.0134 , 0.533748 , 0.000585 ,  93
   6.0134 , 0.533773 , 0.000585 ,  94
   6.0134 , 0.533744 , 0.000585 ,  95
   6.0134 , 0.533758 , 0.000585 ,  96
   6.0134 , 0.533809 , 0.000585 ,  97
   6.0134 , 0.533887 , 0.000585 ,  98
   6.0134 , 0.533766 , 0.000585 ,  99
   6.0134 , 0.533704 , 0.000585 , 100
   6.0172 , 0.533856 , 0.000434 ,   0
   6.0172 , 0.533873 , 0.000434 ,   1
   6.0172 , 0.533810 , 0.000434 ,   2
   6.0172 , 0.533865 , 0.000434 ,   3
   6.0172 , 0.533961 , 0.000434 ,   4
   6.0172 , 0.533876 , 0.000434 ,   5
   6.0172 , 0.533877 , 0.000434 ,   6
   6.0172 , 0.533860 , 0.000434 ,   7
   6.0172 , 0.533826 , 0.000434 ,   8
   6.0172 , 0.533926 , 0.000434 ,   9
   6.0172 , 0.533830 , 0.000434 ,  10
   6.0172 , 0.533846 , 0.000434 ,  11
   6.0172 , 0.533831 , 0.000434 ,  12
   6.0172 , 0.533912 , 0.000434 ,  13
   6.0172 , 0.533833 , 0.000434 ,  14
   6.0172 , 0.533910 , 0.000434 ,  15
   6.0172 , 0.533825 , 0.000434 ,  16
   6.0172 , 0.533822 , 0.000434 ,  17
   6.0172 , 0.533943 , 0.000434 ,  18
   6.0172 , 0.533903 , 0.000434 ,  19
   6.0172 , 0.533859 , 0.000434 ,  20
   6.0172 , 0.533854 , 0.000434 ,  21
   6.0172 , 0.533893 , 0.000434 ,  22
   6.0172 , 0.533752 , 0.000434 ,  23
   6.0172 , 0.533864 , 0.000434 ,  24
   6.0172 , 0.533919 , 0.000434 ,  25
   6.0172 , 0.533848 , 0.000434 ,  26
   6.0172 , 0.533836 , 0.000434 ,  27
   6.0172 , 0.533814 , 0.000434 ,  28
   6.0172 , 0.533825 , 0.000434 ,  29
   6.0172 , 0.533845 , 0.000434 ,  30
   6.0172 , 0.533882 , 0.000434 ,  31
   6.0172 , 0.533856 , 0.000434 ,  32
   6.0172 , 0.533862 , 0.000434 ,  33
   6.0172 , 0.533725 , 0.000434 ,  34
   6.0172 , 0.533802 , 0.000434 ,  35
   6.0172 , 0.533885 , 0.000434 ,  36
   6.0172 , 0.533807 , 0.000434 ,  37
   6.0172 , 0.533915 , 0.000434 ,  38
   6.0172 , 0.533868 , 0.000434 ,  39
   6.0172 , 0.533917 , 0.000434 ,  40
   6.0172 , 0.533828 , 0.000434 ,  41
   6.0172 , 0.533833 , 0.000434 ,  42
   6.0172 , 0.533810 , 0.000434 ,  43
   6.0172 , 0.533844 , 0.000434 ,  44
   6.0172 , 0.533936 , 0.000434 ,  45
   6.0172 , 0.533811 , 0.000434 ,  46
   6.0172 , 0.533788 , 0.000434 ,  47
   6.0172 , 0.533860 , 0.000434 ,  48
   6.0172 , 0.533812 , 0.000434 ,  49
   6.0172 , 0.533860 , 0.000434 ,  50
   6.0172 , 0.533829 , 0.000434 ,  51
   6.0172 , 0.533840 , 0.000434 ,  52
   6.0172 , 0.533843 , 0.000434 ,  53
   6.0172 , 0.533859 , 0.000434 ,  54
   6.0172 , 0.533840 , 0.000434 ,  55
   6.0172 , 0.533794 , 0.000434 ,  56
   6.0172 , 0.533868 , 0.000434 ,  57
   6.0172 , 0.533865 , 0.000434 ,  58
   6.0172 , 0.533901 , 0.000434 ,  59
   6.0172 , 0.533796 , 0.000434 ,  60
   6.0172 , 0.533810 , 0.000434 ,  61
   6.0172 , 0.533815 , 0.000434 ,  62
   6.0172 , 0.533829 , 0.000434 ,  63
   6.0172 , 0.533891 , 0.000434 ,  64
   6.0172 , 0.533885 , 0.000434 ,  65
   6.0172 , 0.533897 , 0.000434 ,  66
   6.0172 , 0.533863 , 0.000434 ,  67
   6.0172 , 0.533890 , 0.000434 ,  68
   6.0172 , 0.533812 , 0.000434 ,  69
   6.0172 , 0.533851 , 0.000434 ,  70
   6.0172 , 0.533855 , 0.000434 ,  71
   6.0172 , 0.533959 , 0.000434 ,  72
   6.0172 , 0.533836 , 0.000434 ,  73
   6.0172 , 0.533845 , 0.000434 ,  74
   6.0172 , 0.533881 , 0.000434 ,  75
   6.0172 , 0.533870 , 0.000434 ,  76
   6.0172 , 0.533832 , 0.000434 ,  77
   6.0172 , 0.533887 , 0.000434 ,  78
   6.0172 , 0.533876 , 0.000434 ,  79
   6.0172 , 0.533807 , 0.000434 ,  80
   6.0172 , 0.533787 , 0.000434 ,  81
   6.0172 , 0.533801 , 0.000434 ,  82
   6.0172 , 0.533816 , 0.000434 ,  83
   6.0172 , 0.533874 , 0.000434 ,  84
   6.0172 , 0.533801 , 0.000434 ,  85
   6.0172 , 0.533818 , 0.000434 ,  86
   6.0172 , 0.533876 , 0.000434 ,  87
   6.0172 , 0.533919 , 0.000434 ,  88
   6.0172 , 0.533884 , 0.000434 ,  89
   6.0172 , 0.533908 , 0.000434 ,  90
   6.0172 , 0.533871 , 0.000434 ,  91
   6.0172 , 0.533849 , 0.000434 ,  92
   6.0172 , 0.533904 , 0.000434 ,  93
   6.0172 , 0.533879 , 0.000434 ,  94
   6.0172 , 0.533828 , 0.000434 ,  95
   6.0172 , 0.533838 , 0.000434 ,  96
   6.0172 , 0.533844 , 0.000434 ,  97
   6.0172 , 0.533963 , 0.000434 ,  98
   6.0172 , 0.533820 , 0.000434 ,  99
   6.0172 , 0.533888 , 0.000434 , 100
   6.0828 , 0.538291 , 0.000448 ,   0
   6.0828 , 0.538325 , 0.000448 ,   1
   6.0828 , 0.538234 , 0.000448 ,   2
   6.0828 , 0.538293 , 0.000448 ,   3
   6.0828 , 0.538417 , 0.000448 ,   4
   6.0828 , 0.538319 , 0.000448 ,   5
   6.0828 , 0.538309 , 0.000448 ,   6
   6.0828 , 0.538299 , 0.000448 ,   7
   6.0828 , 0.538266 , 0.000448 ,   8
   6.0828 , 0.538380 , 0.000448 ,   9
   6.0828 , 0.538271 , 0.000448 ,  10
   6.0828 , 0.538287 , 0.000448 ,  11
   6.0828 , 0.538285 , 0.000448 ,  12
   6.0828 , 0.538347 , 0.000448 ,  13
   6.0828 , 0.538253 , 0.000448 ,  14
   6.0828 , 0.538364 , 0.000448 ,  15
   6.0828 , 0.538278 , 0.000448 ,  16
   6.0828 , 0.538268 , 0.000448 ,  17
   6.0828 , 0.538367 , 0.000448 ,  18
   6.0828 , 0.538359 , 0.000448 ,  19
   6.0828 , 0.538293 , 0.000448 ,  20
   6.0828 , 0.538279 , 0.000448 ,  21
   6.0828 , 0.538326 , 0.000448 ,  22
   6.0828 , 0.538188 , 0.000448 ,  23
   6.0828 , 0.538323 , 0.000448 ,  24
   6.0828 , 0.538354 , 0.000448 ,  25
   6.0828 , 0.538266 , 0.000448 ,  26
   6.0828 , 0.538287 , 0.000448 ,  27
   6.0828 , 0.538246 , 0.000448 ,  28
   6.0828 , 0.538256 , 0.000448 ,  29
   6.0828 , 0.538260 , 0.000448 ,  30
   6.0828 , 0.538309 , 0.000448 ,  31
   6.0828 , 0.538312 , 0.000448 ,  32
   6.0828 , 0.538310 , 0.000448 ,  33
   6.0828 , 0.538158 , 0.000448 ,  34
   6.0828 , 0.538218 , 0.000448 ,  35
   6.0828 , 0.538314 , 0.000448 ,  36
   6.0828 , 0.538253 , 0.000448 ,  37
   6.0828 , 0.538330 , 0.000448 ,  38
   6.0828 , 0.538300 , 0.000448 ,  39
   6.0828 , 0.538340 , 0.000448 ,  40
   6.0828 , 0.538260 , 0.000448 ,  41
   6.0828 , 0.538261 , 0.000448 ,  42
   6.0828 , 0.538271 , 0.000448 ,  43
   6.0828 , 0.538252 , 0.000448 ,  44
   6.0828 , 0.538377 , 0.000448 ,  45
   6.0828 , 0.538233 , 0.000448 ,  46
   6.0828 , 0.538246 , 0.000448 ,  47
   6.0828 , 0.538286 , 0.000448 ,  48
   6.0828 , 0.538269 , 0.000448 ,  49
   6.0828 , 0.538296 , 0.000448 ,  50
   6.0828 , 0.538279 , 0.000448 ,  51
   6.0828 , 0.538263 , 0.000448 ,  52
   6.0828 , 0.538296 , 0.000448 ,  53
   6.0828 , 0.538295 , 0.000448 ,  54
   6.0828 , 0.538274 , 0.000448 ,  55
   6.0828 , 0.538235 , 0.000448 ,  56
   6.0828 , 0.538290 , 0.000448 ,  57
   6.0828 , 0.538282 , 0.000448 ,  58
   6.0828 , 0.538338 , 0.000448 ,  59
   6.0828 , 0.538199 , 0.000448 ,  60
   6.0828 , 0.538248 , 0.000448 ,  61
   6.0828 , 0.538255 , 0.000448 ,  62
   6.0828 , 0.538256 , 0.000448 ,  63
   6.0828 , 0.538319 , 0.000448 ,  64
   6.0828 , 0.538345 , 0.000448 ,  65
   6.0828 , 0.538321 , 0.000448 ,  66
   6.0828 , 0.538300 , 0.000448 ,  67
   6.0828 , 0.538315 , 0.000448 ,  68
   6.0828 , 0.538262 , 0.000448 ,  69
   6.0828 , 0.538307 , 0.000448 ,  70
   6.0828 , 0.538311 , 0.000448 ,  71
   6.0828 , 0.538386 , 0.000448 ,  72
   6.0828 , 0.538277 , 0.000448 ,  73
   6.0828 , 0.538298 , 0.000448 ,  74
   6.0828 , 0.538286 , 0.000448 ,  75
   6.0828 , 0.538276 , 0.000448 ,  76
   6.0828 , 0.538283 , 0.000448 ,  77
   6.0828 , 0.538330 , 0.000448 ,  78
   6.0828 , 0.538274 , 0.000448 ,  79
   6.0828 , 0.538242 , 0.000448 ,  80
   6.0828 , 0.538200 , 0.000448 ,  81
   6.0828 , 0.538280 , 0.000448 ,  82
   6.0828 , 0.538286 , 0.000448 ,  83
   6.0828 , 0.538283 , 0.000448 ,  84
   6.0828 , 0.538234 , 0.000448 ,  85
   6.0828 , 0.538247 , 0.000448 ,  86
   6.0828 , 0.538301 , 0.000448 ,  87
   6.0828 , 0.538333 , 0.000448 ,  88
   6.0828 , 0.538315 , 0.000448 ,  89
   6.0828 , 0.538358 , 0.000448 ,  90
   6.0828 , 0.538318 , 0.000448 ,  91
   6.0828 , 0.538276 , 0.000448 ,  92
   6.0828 , 0.538336 , 0.000448 ,  93
   6.0828 , 0.538288 , 0.000448 ,  94
   6.0828 , 0.538291 , 0.000448 ,  95
   6.0828 , 0.538258 , 0.000448 ,  96
   6.0828 , 0.538317 , 0.000448 ,  97
   6.0828 , 0.538400 , 0.000448 ,  98
   6.0828 , 0.538237 , 0.000448 ,  99
   6.0828 , 0.538292 , 0.000448 , 100
   6.1644 , 0.542526 , 0.000497 ,   0
   6.1644 , 0.542519 , 0.000497 ,   1
   6.1644 , 0.542478 , 0.000497 ,   2
   6.1644 , 0.542523 , 0.000497 ,   3
   6.1644 , 0.542680 , 0.000497 ,   4
   6.1644 , 0.542566 , 0.000497 ,   5
   6.1644 , 0.542521 , 0.000497 ,   6
   6.1644 , 0.542511 , 0.000497 ,   7
   6.1644 , 0.542522 , 0.000497 ,   8
   6.1644 , 0.542624 , 0.000497 ,   9
   6.1644 , 0.542555 , 0.000497 ,  10
   6.1644 , 0.542548 , 0.000497 ,  11
   6.1644 , 0.542502 , 0.000497 ,  12
   6.1644 , 0.542569 , 0.000497 ,  13
   6.1644 , 0.542523 , 0.000497 ,  14
   6.1644 , 0.542567 , 0.000497 ,  15
   6.1644 , 0.542560 , 0.000497 ,  16
   6.1644 , 0.542547 , 0.000497 ,  17
   6.1644 , 0.542581 , 0.000497 ,  18
   6.1644 , 0.542581 , 0.000497 ,  19
   6.1644 , 0.542561 , 0.000497 ,  20
   6.1644 , 0.542501 , 0.000497 ,  21
   6.1644 , 0.542541 , 0.000497 ,  22
   6.1644 , 0.542476 , 0.000497 ,  23
   6.1644 , 0.542586 , 0.000497 ,  24
   6.1644 , 0.542545 , 0.000497 ,  25
   6.1644 , 0.542497 , 0.000497 ,  26
   6.1644 , 0.542565 , 0.000497 ,  27
   6.1644 , 0.542502 , 0.000497 ,  28
   6.1644 , 0.542455 , 0.000497 ,  29
   6.1644 , 0.542471 , 0.000497 ,  30
   6.1644 , 0.542527 , 0.000497 ,  31
   6.1644 , 0.542559 , 0.000497 ,  32
   6.1644 , 0.542546 , 0.000497 ,  33
   6.1644 , 0.542435 , 0.000497 ,  34
   6.1644 , 0.542403 , 0.000497 ,  35
   6.1644 , 0.542527 , 0.000497 ,  36
   6.1644 , 0.542476 , 0.000497 ,  37
   6.1644 , 0.542541 , 0.000497 ,  38
   6.1644 , 0.542524 , 0.000497 ,  39
   6.1644 , 0.542581 , 0.000497 ,  40
   6.1644 , 0.542497 , 0.000497 ,  41
   6.1644 , 0.542508 , 0.000497 ,  42
   6.1644 , 0.542531 , 0.000497 ,  43
   6.1644 , 0.542473 , 0.000497 ,  44
   6.1644 , 0.542562 , 0.000497 ,  45
   6.1644 , 0.542468 , 0.000497 ,  46
   6.1644 , 0.542512 , 0.000497 ,  47
   6.1644 , 0.542531 , 0.000497 ,  48
   6.1644 , 0.542523 , 0.000497 ,  49
   6.1644 , 0.542535 , 0.000497 ,  50
   6.1644 , 0.542583 , 0.000497 ,  51
   6.1644 , 0.542485 , 0.000497 ,  52
   6.1644 , 0.542546 , 0.000497 ,  53
   6.1644 , 0.542560 , 0.000497 ,  54
   6.1644 , 0.542484 , 0.000497 ,  55
   6.1644 , 0.542450 , 0.000497 ,  56
   6.1644 , 0.542570 , 0.000497 ,  57
   6.1644 , 0.542506 , 0.000497 ,  58
   6.1644 , 0.542547 , 0.000497 ,  59
   6.1644 , 0.542361 , 0.000497 ,  60
   6.1644 , 0.542489 , 0.000497 ,  61
   6.1644 , 0.542548 , 0.000497 ,  62
   6.1644 , 0.542477 , 0.000497 ,  63
   6.1644 , 0.542526 , 0.000497 ,  64
   6.1644 , 0.542589 , 0.000497 ,  65
   6.1644 , 0.542500 , 0.000497 ,  66
   6.1644 , 0.542570 , 0.000497 ,  67
   6.1644 , 0.542524 , 0.000497 ,  68
   6.1644 , 0.542501 , 0.000497 ,  69
   6.1644 , 0.542592 , 0.000497 ,  70
   6.1644 , 0.542537 , 0.000497 ,  71
   6.1644 , 0.542575 , 0.000497 ,  72
   6.1644 , 0.542512 , 0.000497 ,  73
   6.1644 , 0.542542 , 0.000497 ,  74
   6.1644 , 0.542472 , 0.000497 ,  75
   6.1644 , 0.542423 , 0.000497 ,  76
   6.1644 , 0.542553 , 0.000497 ,  77
   6.1644 , 0.542562 , 0.000497 ,  78
   6.1644 , 0.542489 , 0.000497 ,  79
   6.1644 , 0.542514 , 0.000497 ,  80
   6.1644 , 0.542397 , 0.000497 ,  81
   6.1644 , 0.542573 , 0.000497 ,  82
   6.1644 , 0.542539 , 0.000497 ,  83
   6.1644 , 0.542510 , 0.000497 ,  84
   6.1644 , 0.542496 , 0.000497 ,  85
   6.1644 , 0.542475 , 0.000497 ,  86
   6.1644 , 0.542531 , 0.000497 ,  87
   6.1644 , 0.542523 , 0.000497 ,  88
   6.1644 , 0.542532 , 0.000497 ,  89
   6.1644 , 0.542611 , 0.000497 ,  90
   6.1644 , 0.542580 , 0.000497 ,  91
   6.1644 , 0.542544 , 0.000497 ,  92
   6.1644 , 0.542527 , 0.000497 ,  93
   6.1644 , 0.542553 , 0.000497 ,  94
   6.1644 , 0.542535 , 0.000497 ,  95
   6.1644 , 0.542498 , 0.000497 ,  96
   6.1644 , 0.542582 , 0.000497 ,  97
   6.1644 , 0.542630 , 0.000497 ,  98
   6.1644 , 0.542460 , 0.000497 ,  99
   6.1644 , 0.542467 , 0.000497 , 100
   6.3246 , 0.550706 , 0.000513 ,   0
   6.3246 , 0.550713 , 0.000513 ,   1
   6.3246 , 0.550643 , 0.000513 ,   2
   6.3246 , 0.550694 , 0.000513 ,   3
   6.3246 , 0.550858 , 0.000513 ,   4
   6.3246 , 0.550741 , 0.000513 ,   5
   6.3246 , 0.550693 , 0.000513 ,   6
   6.3246 , 0.550710 , 0.000513 ,   7
   6.3246 , 0.550723 , 0.000513 ,   8
   6.3246 , 0.550808 , 0.000513 ,   9
   6.3246 , 0.550694 , 0.000513 ,  10
   6.3246 , 0.550707 , 0.000513 ,  11
   6.3246 , 0.550692 , 0.000513 ,  12
   6.3246 , 0.550788 , 0.000513 ,  13
   6.3246 , 0.550638 , 0.000513 ,  14
   6.3246 , 0.550778 , 0.000513 ,  15
   6.3246 , 0.550709 , 0.000513 ,  16
   6.3246 , 0.550684 , 0.000513 ,  17
   6.3246 , 0.550809 , 0.000513 ,  18
   6.3246 , 0.550776 , 0.000513 ,  19
   6.3246 , 0.550727 , 0.000513 ,  20
   6.3246 , 0.550674 , 0.000513 ,  21
   6.3246 , 0.550758 , 0.000513 ,  22
   6.3246 , 0.550602 , 0.000513 ,  23
   6.3246 , 0.550759 , 0.000513 ,  24
   6.3246 , 0.550762 , 0.000513 ,  25
   6.3246 , 0.550655 , 0.000513 ,  26
   6.3246 , 0.550741 , 0.000513 ,  27
   6.3246 , 0.550686 , 0.000513 ,  28
   6.3246 , 0.550653 , 0.000513 ,  29
   6.3246 , 0.550657 , 0.000513 ,  30
   6.3246 , 0.550731 , 0.000513 ,  31
   6.3246 , 0.550735 , 0.000513 ,  32
   6.3246 , 0.550754 , 0.000513 ,  33
   6.3246 , 0.550569 , 0.000513 ,  34
   6.3246 , 0.550622 , 0.000513 ,  35
   6.3246 , 0.550721 , 0.000513 ,  36
   6.3246 , 0.550676 , 0.000513 ,  37
   6.3246 , 0.550739 , 0.000513 ,  38
   6.3246 , 0.550728 , 0.000513 ,  39
   6.3246 , 0.550753 , 0.000513 ,  40
   6.3246 , 0.550674 , 0.000513 ,  41
   6.3246 , 0.550651 , 0.000513 ,  42
   6.3246 , 0.550704 , 0.000513 ,  43
   6.3246 , 0.550642 , 0.000513 ,  44
   6.3246 , 0.550786 , 0.000513 ,  45
   6.3246 , 0.550657 , 0.000513 ,  46
   6.3246 , 0.550662 , 0.000513 ,  47
   6.3246 , 0.550698 , 0.000513 ,  48
   6.3246 , 0.550702 , 0.000513 ,  49
   6.3246 , 0.550708 , 0.000513 ,  50
   6.3246 , 0.550737 , 0.000513 ,  51
   6.3246 , 0.550668 , 0.000513 ,  52
   6.3246 , 0.550732 , 0.000513 ,  53
   6.3246 , 0.550730 , 0.000513 ,  54
   6.3246 , 0.550667 , 0.000513 ,  55
   6.3246 , 0.550644 , 0.000513 ,  56
   6.3246 , 0.550715 , 0.000513 ,  57
   6.3246 , 0.550678 , 0.000513 ,  58
   6.3246 , 0.550731 , 0.000513 ,  59
   6.3246 , 0.550585 , 0.000513 ,  60
   6.3246 , 0.550682 , 0.000513 ,  61
   6.3246 , 0.550674 , 0.000513 ,  62
   6.3246 , 0.550657 , 0.000513 ,  63
   6.3246 , 0.550720 , 0.000513 ,  64
   6.3246 , 0.550777 , 0.000513 ,  65
   6.3246 , 0.550701 , 0.000513 ,  66
   6.3246 , 0.550758 , 0.000513 ,  67
   6.3246 , 0.550714 , 0.000513 ,  68
   6.3246 , 0.550667 , 0.000513 ,  69
   6.3246 , 0.550748 , 0.000513 ,  70
   6.3246 , 0.550711 , 0.000513 ,  71
   6.3246 , 0.550812 , 0.000513 ,  72
   6.3246 , 0.550685 , 0.000513 ,  73
   6.3246 , 0.550716 , 0.000513 ,  74
   6.3246 , 0.550653 , 0.000513 ,  75
   6.3246 , 0.550640 , 0.000513 ,  76
   6.3246 , 0.550731 , 0.000513 ,  77
   6.3246 , 0.550734 , 0.000513 ,  78
   6.3246 , 0.550653 , 0.000513 ,  79
   6.3246 , 0.550657 , 0.000513 ,  80
   6.3246 , 0.550619 , 0.000513 ,  81
   6.3246 , 0.550726 , 0.000513 ,  82
   6.3246 , 0.550742 , 0.000513 ,  83
   6.3246 , 0.550673 , 0.000513 ,  84
   6.3246 , 0.550649 , 0.000513 ,  85
   6.3246 , 0.550664 , 0.000513 ,  86
   6.3246 , 0.550726 , 0.000513 ,  87
   6.3246 , 0.550726 , 0.000513 ,  88
   6.3246 , 0.550747 , 0.000513 ,  89
   6.3246 , 0.550758 , 0.000513 ,  90
   6.3246 , 0.550746 , 0.000513 ,  91
   6.3246 , 0.550679 , 0.000513 ,  92
   6.3246 , 0.550724 , 0.000513 ,  93
   6.3246 , 0.550689 , 0.000513 ,  94
   6.3246 , 0.550737 , 0.000513 ,  95
   6.3246 , 0.550700 , 0.000513 ,  96
   6.3246 , 0.550754 , 0.000513 ,  97
   6.3246 , 0.550803 , 0.000513 ,  98
   6.3246 , 0.550646 , 0.000513 ,  99
   6.3246 , 0.550667 , 0.000513 , 100
   6.4031 , 0.554321 , 0.000607 ,   0
   6.4031 , 0.554269 , 0.000607 ,   1
   6.4031 , 0.554288 , 0.000607 ,   2
   6.4031 , 0.554321 , 0.000607 ,   3
   6.4031 , 0.554527 , 0.000607 ,   4
   6.4031 , 0.554359 , 0.000607 ,   5
   6.4031 , 0.554304 , 0.000607 ,   6
   6.4031 , 0.554286 , 0.000607 ,   7
   6.4031 , 0.554316 , 0.000607 ,   8
   6.4031 , 0.554400 , 0.000607 ,   9
   6.4031 , 0.554354 , 0.000607 ,  10
   6.4031 , 0.554348 , 0.000607 ,  11
   6.4031 , 0.554236 , 0.000607 ,  12
   6.4031 , 0.554347 , 0.000607 ,  13
   6.4031 , 0.554309 , 0.000607 ,  14
   6.4031 , 0.554340 , 0.000607 ,  15
   6.4031 , 0.554381 , 0.000607 ,  16
   6.4031 , 0.554329 , 0.000607 ,  17
   6.4031 , 0.554403 , 0.000607 ,  18
   6.4031 , 0.554353 , 0.000607 ,  19
   6.4031 , 0.554359 , 0.000607 ,  20
   6.4031 , 0.554270 , 0.000607 ,  21
   6.4031 , 0.554362 , 0.000607 ,  22
   6.4031 , 0.554314 , 0.000607 ,  23
   6.4031 , 0.554408 , 0.000607 ,  24
   6.4031 , 0.554294 , 0.000607 ,  25
   6.4031 , 0.554310 , 0.000607 ,  26
   6.4031 , 0.554359 , 0.000607 ,  27
   6.4031 , 0.554313 , 0.000607 ,  28
   6.4031 , 0.554223 , 0.000607 ,  29
   6.4031 , 0.554286 , 0.000607 ,  30
   6.4031 , 0.554301 , 0.000607 ,  31
   6.4031 , 0.554358 , 0.000607 ,  32
   6.4031 , 0.554318 , 0.000607 ,  33
   6.4031 , 0.554255 , 0.000607 ,  34
   6.4031 , 0.554164 , 0.000607 ,  35
   6.4031 , 0.554288 , 0.000607 ,  36
   6.4031 , 0.554316 , 0.000607 ,  37
   6.4031 , 0.554348 , 0.000607 ,  38
   6.4031 , 0.554315 , 0.000607 ,  39
   6.4031 , 0.554399 , 0.000607 ,  40
   6.4031 , 0.554339 , 0.000607 ,  41
   6.4031 , 0.554306 , 0.000607 ,  42
   6.4031 , 0.554344 , 0.000607 ,  43
   6.4031 , 0.554242 , 0.000607 ,  44
   6.4031 , 0.554328 , 0.000607 ,  45
   6.4031 , 0.554248 , 0.000607 ,  46
   6.4031 , 0.554280 , 0.000607 ,  47
   6.4031 , 0.554334 , 0.000607 ,  48
   6.4031 , 0.554281 , 0.000607 ,  49
   6.4031 , 0.554333 , 0.000607 ,  50
   6.4031 , 0.554416 , 0.000607 ,  51
   6.4031 , 0.554266 , 0.000607 ,  52
   6.4031 , 0.554361 , 0.000607 ,  53
   6.4031 , 0.554369 , 0.000607 ,  54
   6.4031 , 0.554258 , 0.000607 ,  55
   6.4031 , 0.554243 , 0.000607 ,  56
   6.4031 , 0.554393 , 0.000607 ,  57
   6.4031 , 0.554257 , 0.000607 ,  58
   6.4031 , 0.554318 , 0.000607 ,  59
   6.4031 , 0.554124 , 0.000607 ,  60
   6.4031 , 0.554293 , 0.000607 ,  61
   6.4031 , 0.554335 , 0.000607 ,  62
   6.4031 , 0.554256 , 0.000607 ,  63
   6.4031 , 0.554322 , 0.000607 ,  64
   6.4031 , 0.554403 , 0.000607 ,  65
   6.4031 , 0.554263 , 0.000607 ,  66
   6.4031 , 0.554411 , 0.000607 ,  67
   6.4031 , 0.554302 , 0.000607 ,  68
   6.4031 , 0.554285 , 0.000607 ,  69
   6.4031 , 0.554399 , 0.000607 ,  70
   6.4031 , 0.554291 , 0.000607 ,  71
   6.4031 , 0.554346 , 0.000607 ,  72
   6.4031 , 0.554317 , 0.000607 ,  73
   6.4031 , 0.554329 , 0.000607 ,  74
   6.4031 , 0.554245 , 0.000607 ,  75
   6.4031 , 0.554186 , 0.000607 ,  76
   6.4031 , 0.554363 , 0.000607 ,  77
   6.4031 , 0.554337 , 0.000607 ,  78
   6.4031 , 0.554266 , 0.000607 ,  79
   6.4031 , 0.554348 , 0.000607 ,  80
   6.4031 , 0.554178 , 0.000607 ,  81
   6.4031 , 0.554396 , 0.000607 ,  82
   6.4031 , 0.554352 , 0.000607 ,  83
   6.4031 , 0.554332 , 0.000607 ,  84
   6.4031 , 0.554283 , 0.000607 ,  85
   6.4031 , 0.554294 , 0.000607 ,  86
   6.4031 , 0.554355 , 0.000607 ,  87
   6.4031 , 0.554330 , 0.000607 ,  88
   6.4031 , 0.554335 , 0.000607 ,  89
   6.4031 , 0.554385 , 0.000607 ,  90
   6.4031 , 0.554409 , 0.000607 ,  91
   6.4031 , 0.554351 , 0.000607 ,  92
   6.4031 , 0.554325 , 0.000607 ,  93
   6.4031 , 0.554333 , 0.000607 ,  94
   6.4031 , 0.554341 , 0.000607 ,  95
   6.4031 , 0.554322 , 0.000607 ,  96
   6.4031 , 0.554387 , 0.000607 ,  97
   6.4031 , 0.554443 , 0.000607 ,  98
   6.4031 , 0.554268 , 0.000607 ,  99
   6.4031 , 0.554234 , 0.000607 , 100
   6.4807 , 0.558183 , 0.000641 ,   0
   6.4807 , 0.558140 , 0.000641 ,   1
   6.4807 , 0.558150 , 0.000641 ,   2
   6.4807 , 0.558181 , 0.000641 ,   3
   6.4807 , 0.558373 , 0.000641 ,   4
   6.4807 , 0.558236 , 0.000641 ,   5
   6.4807 , 0.558149 , 0.000641 ,   6
   6.4807 , 0.558127 , 0.000641 ,   7
   6.4807 , 0.558239 , 0.000641 ,   8
   6.4807 , 0.558232 , 0.000641 ,   9
   6.4807 , 0.558246 , 0.000641 ,  10
   6.4807 , 0.558194 , 0.000641 ,  11
   6.4807 , 0.558098 , 0.000641 ,  12
   6.4807 , 0.558222 , 0.000641 ,  13
   6.4807 , 0.558177 , 0.000641 ,  14
   6.4807 , 0.558168 , 0.000641 ,  15
   6.4807 , 0.558259 , 0.000641 ,  16
   6.4807 , 0.558185 , 0.000641 ,  17
   6.4807 , 0.558279 , 0.000641 ,  18
   6.4807 , 0.558249 , 0.000641 ,  19
   6.4807 , 0.558251 , 0.000641 ,  20
   6.4807 , 0.558125 , 0.000641 ,  21
   6.4807 , 0.558223 , 0.000641 ,  22
   6.4807 , 0.558171 , 0.000641 ,  23
   6.4807 , 0.558307 , 0.000641 ,  24
   6.4807 , 0.558146 , 0.000641 ,  25
   6.4807 , 0.558177 , 0.000641 ,  26
   6.4807 , 0.558247 , 0.000641 ,  27
   6.4807 , 0.558231 , 0.000641 ,  28
   6.4807 , 0.558104 , 0.000641 ,  29
   6.4807 , 0.558120 , 0.000641 ,  30
   6.4807 , 0.558198 , 0.000641 ,  31
   6.4807 , 0.558232 , 0.000641 ,  32
   6.4807 , 0.558155 , 0.000641 ,  33
   6.4807 , 0.558135 , 0.000641 ,  34
   6.4807 , 0.557989 , 0.000641 ,  35
   6.4807 , 0.558132 , 0.000641 ,  36
   6.4807 , 0.558166 , 0.000641 ,  37
   6.4807 , 0.558203 , 0.000641 ,  38
   6.4807 , 0.558187 , 0.000641 ,  39
   6.4807 , 0.558273 , 0.000641 ,  40
   6.4807 , 0.558182 , 0.000641 ,  41
   6.4807 , 0.558138 , 0.000641 ,  42
   6.4807 , 0.558192 , 0.000641 ,  43
   6.4807 , 0.558121 , 0.000641 ,  44
   6.4807 , 0.558198 , 0.000641 ,  45
   6.4807 , 0.558118 , 0.000641 ,  46
   6.4807 , 0.558140 , 0.000641 ,  47
   6.4807 , 0.558199 , 0.000641 ,  48
   6.4807 , 0.558154 , 0.000641 ,  49
   6.4807 , 0.558209 , 0.000641 ,  50
   6.4807 , 0.558274 , 0.000641 ,  51
   6.4807 , 0.558111 , 0.000641 ,  52
   6.4807 , 0.558237 , 0.000641 ,  53
   6.4807 , 0.558259 , 0.000641 ,  54
   6.4807 , 0.558151 , 0.000641 ,  55
   6.4807 , 0.558136 , 0.000641 ,  56
   6.4807 , 0.558219 , 0.000641 ,  57
   6.4807 , 0.558106 , 0.000641 ,  58
   6.4807 , 0.558116 , 0.000641 ,  59
   6.4807 , 0.558005 , 0.000641 ,  60
   6.4807 , 0.558191 , 0.000641 ,  61
   6.4807 , 0.558205 , 0.000641 ,  62
   6.4807 , 0.558125 , 0.000641 ,  63
   6.4807 , 0.558188 , 0.000641 ,  64
   6.4807 , 0.558239 , 0.000641 ,  65
   6.4807 , 0.558114 , 0.000641 ,  66
   6.4807 , 0.558260 , 0.000641 ,  67
   6.4807 , 0.558169 , 0.000641 ,  68
   6.4807 , 0.558191 , 0.000641 ,  69
   6.4807 , 0.558285 , 0.000641 ,  70
   6.4807 , 0.558097 , 0.000641 ,  71
   6.4807 , 0.558179 , 0.000641 ,  72
   6.4807 , 0.558158 , 0.000641 ,  73
   6.4807 , 0.558155 , 0.000641 ,  74
   6.4807 , 0.558117 , 0.000641 ,  75
   6.4807 , 0.558047 , 0.000641 ,  76
   6.4807 , 0.558234 , 0.000641 ,  77
   6.4807 , 0.558179 , 0.000641 ,  78
   6.4807 , 0.558121 , 0.000641 ,  79
   6.4807 , 0.558166 , 0.000641 ,  80
   6.4807 , 0.558031 , 0.000641 ,  81
   6.4807 , 0.558282 , 0.000641 ,  82
   6.4807 , 0.558222 , 0.000641 ,  83
   6.4807 , 0.558218 , 0.000641 ,  84
   6.4807 , 0.558167 , 0.000641 ,  85
   6.4807 , 0.558146 , 0.000641 ,  86
   6.4807 , 0.558217 , 0.000641 ,  87
   6.4807 , 0.558155 , 0.000641 ,  88
   6.4807 , 0.558192 , 0.000641 ,  89
   6.4807 , 0.558225 , 0.000641 ,  90
   6.4807 , 0.558225 , 0.000641 ,  91
   6.4807 , 0.558238 , 0.000641 ,  92
   6.4807 , 0.558179 , 0.000641 ,  93
   6.4807 , 0.558181 , 0.000641 ,  94
   6.4807 , 0.558183 , 0.000641 ,  95
   6.4807 , 0.558201 , 0.000641 ,  96
   6.4807 , 0.558296 , 0.000641 ,  97
   6.4807 , 0.558291 , 0.000641 ,  98
   6.4807 , 0.558148 , 0.000641 ,  99
   6.4807 , 0.558095 , 0.000641 , 100
   6.5574 , 0.561719 , 0.000812 ,   0
   6.5574 , 0.561704 , 0.000812 ,   1
   6.5574 , 0.561693 , 0.000812 ,   2
   6.5574 , 0.561694 , 0.000812 ,   3
   6.5574 , 0.561951 , 0.000812 ,   4
   6.5574 , 0.561799 , 0.000812 ,   5
   6.5574 , 0.561671 , 0.000812 ,   6
   6.5574 , 0.561628 , 0.000812 ,   7
   6.5574 , 0.561681 , 0.000812 ,   8
   6.5574 , 0.561777 , 0.000812 ,   9
   6.5574 , 0.561782 , 0.000812 ,  10
   6.5574 , 0.561791 , 0.000812 ,  11
   6.5574 , 0.561632 , 0.000812 ,  12
   6.5574 , 0.561716 , 0.000812 ,  13
   6.5574 , 0.561765 , 0.000812 ,  14
   6.5574 , 0.561746 , 0.000812 ,  15
   6.5574 , 0.561807 , 0.000812 ,  16
   6.5574 , 0.561768 , 0.000812 ,  17
   6.5574 , 0.561796 , 0.000812 ,  18
   6.5574 , 0.561734 , 0.000812 ,  19
   6.5574 , 0.561810 , 0.000812 ,  20
   6.5574 , 0.561646 , 0.000812 ,  21
   6.5574 , 0.561712 , 0.000812 ,  22
   6.5574 , 0.561772 , 0.000812 ,  23
   6.5574 , 0.561798 , 0.000812 ,  24
   6.5574 , 0.561633 , 0.000812 ,  25
   6.5574 , 0.561719 , 0.000812 ,  26
   6.5574 , 0.561782 , 0.000812 ,  27
   6.5574 , 0.561673 , 0.000812 ,  28
   6.5574 , 0.561612 , 0.000812 ,  29
   6.5574 , 0.561676 , 0.000812 ,  30
   6.5574 , 0.561675 , 0.000812 ,  31
   6.5574 , 0.561741 , 0.000812 ,  32
   6.5574 , 0.561718 , 0.000812 ,  33
   6.5574 , 0.561669 , 0.000812 ,  34
   6.5574 , 0.561528 , 0.000812 ,  35
   6.5574 , 0.561672 , 0.000812 ,  36
   6.5574 , 0.561681 , 0.000812 ,  37
   6.5574 , 0.561739 , 0.000812 ,  38
   6.5574 , 0.561654 , 0.000812 ,  39
   6.5574 , 0.561816 , 0.000812 ,  40
   6.5574 , 0.561768 , 0.000812 ,  41
   6.5574 , 0.561761 , 0.000812 ,  42
   6.5574 , 0.561748 , 0.000812 ,  43
   6.5574 , 0.561611 , 0.000812 ,  44
   6.5574 , 0.561669 , 0.000812 ,  45
   6.5574 , 0.561657 , 0.000812 ,  46
   6.5574 , 0.561741 , 0.000812 ,  47
   6.5574 , 0.561789 , 0.000812 ,  48
   6.5574 , 0.561695 , 0.000812 ,  49
   6.5574 , 0.561732 , 0.000812 ,  50
   6.5574 , 0.561827 , 0.000812 ,  51
   6.5574 , 0.561677 , 0.000812 ,  52
   6.5574 , 0.561740 , 0.000812 ,  53
   6.5574 , 0.561811 , 0.000812 ,  54
   6.5574 , 0.561631 , 0.000812 ,  55
   6.5574 , 0.561603 , 0.000812 ,  56
   6.5574 , 0.561881 , 0.000812 ,  57
   6.5574 , 0.561655 , 0.000812 ,  58
   6.5574 , 0.561719 , 0.000812 ,  59
   6.5574 , 0.561447 , 0.000812 ,  60
   6.5574 , 0.561686 , 0.000812 ,  61
   6.5574 , 0.561788 , 0.000812 ,  62
   6.5574 , 0.561617 , 0.000812 ,  63
   6.5574 , 0.561698 , 0.000812 ,  64
   6.5574 , 0.561811 , 0.000812 ,  65
   6.5574 , 0.561639 , 0.000812 ,  66
   6.5574 , 0.561836 , 0.000812 ,  67
   6.5574 , 0.561664 , 0.000812 ,  68
   6.5574 , 0.561659 , 0.000812 ,  69
   6.5574 , 0.561852 , 0.000812 ,  70
   6.5574 , 0.561720 , 0.000812 ,  71
   6.5574 , 0.561689 , 0.000812 ,  72
   6.5574 , 0.561767 , 0.000812 ,  73
   6.5574 , 0.561735 , 0.000812 ,  74
   6.5574 , 0.561645 , 0.000812 ,  75
   6.5574 , 0.561506 , 0.000812 ,  76
   6.5574 , 0.561772 , 0.000812 ,  77
   6.5574 , 0.561722 , 0.000812 ,  78
   6.5574 , 0.561684 , 0.000812 ,  79
   6.5574 , 0.561797 , 0.000812 ,  80
   6.5574 , 0.561541 , 0.000812 ,  81
   6.5574 , 0.561813 , 0.000812 ,  82
   6.5574 , 0.561748 , 0.000812 ,  83
   6.5574 , 0.561708 , 0.000812 ,  84
   6.5574 , 0.561768 , 0.000812 ,  85
   6.5574 , 0.561686 , 0.000812 ,  86
   6.5574 , 0.561756 , 0.000812 ,  87
   6.5574 , 0.561689 , 0.000812 ,  88
   6.5574 , 0.561674 , 0.000812 ,  89
   6.5574 , 0.561823 , 0.000812 ,  90
   6.5574 , 0.561859 , 0.000812 ,  91
   6.5574 , 0.561783 , 0.000812 ,  92
   6.5574 , 0.561689 , 0.000812 ,  93
   6.5574 , 0.561771 , 0.000812 ,  94
   6.5574 , 0.561689 , 0.000812 ,  95
   6.5574 , 0.561723 , 0.000812 ,  96
   6.5574 , 0.561755 , 0.000812 ,  97
   6.5574 , 0.561851 , 0.000812 ,  98
   6.5574 , 0.561670 , 0.000812 ,  99
   6.5574 , 0.561588 , 0.000812 , 100
   6.6332 , 0.566190 , 0.000678 ,   0
   6.6332 , 0.566154 , 0.000678 ,   1
   6.6332 , 0.566143 , 0.000678 ,   2
   6.6332 , 0.566214 , 0.000678 ,   3
   6.6332 , 0.566363 , 0.000678 ,   4
   6.6332 , 0.566237 , 0.000678 ,   5
   6.6332 , 0.566180 , 0.000678 ,   6
   6.6332 , 0.566188 , 0.000678 ,   7
   6.6332 , 0.566229 , 0.000678 ,   8
   6.6332 , 0.566331 , 0.000678 ,   9
   6.6332 , 0.566222 , 0.000678 ,  10
   6.6332 , 0.566236 , 0.000678 ,  11
   6.6332 , 0.566178 , 0.000678 ,  12
   6.6332 , 0.566219 , 0.000678 ,  13
   6.6332 , 0.566198 , 0.000678 ,  14
   6.6332 , 0.566225 , 0.000678 ,  15
   6.6332 , 0.566229 , 0.000678 ,  16
   6.6332 , 0.566257 , 0.000678 ,  17
   6.6332 , 0.566268 , 0.000678 ,  18
   6.6332 , 0.566279 , 0.000678 ,  19
   6.6332 , 0.566240 , 0.000678 ,  20
   6.6332 , 0.566164 , 0.000678 ,  21
   6.6332 , 0.566177 , 0.000678 ,  22
   6.6332 , 0.566093 , 0.000678 ,  23
   6.6332 , 0.566263 , 0.000678 ,  24
   6.6332 , 0.566243 , 0.000678 ,  25
   6.6332 , 0.566147 , 0.000678 ,  26
   6.6332 , 0.566246 , 0.000678 ,  27
   6.6332 , 0.566169 , 0.000678 ,  28
   6.6332 , 0.566107 , 0.000678 ,  29
   6.6332 , 0.566080 , 0.000678 ,  30
   6.6332 , 0.566211 , 0.000678 ,  31
   6.6332 , 0.566217 , 0.000678 ,  32
   6.6332 , 0.566235 , 0.000678 ,  33
   6.6332 , 0.566070 , 0.000678 ,  34
   6.6332 , 0.566050 , 0.000678 ,  35
   6.6332 , 0.566185 , 0.000678 ,  36
   6.6332 , 0.566130 , 0.000678 ,  37
   6.6332 , 0.566203 , 0.000678 ,  38
   6.6332 , 0.566219 , 0.000678 ,  39
   6.6332 , 0.566248 , 0.000678 ,  40
   6.6332 , 0.566148 , 0.000678 ,  41
   6.6332 , 0.566152 , 0.000678 ,  42
   6.6332 , 0.566220 , 0.000678 ,  43
   6.6332 , 0.566114 , 0.000678 ,  44
   6.6332 , 0.566209 , 0.000678 ,  45
   6.6332 , 0.566166 , 0.000678 ,  46
   6.6332 , 0.566219 , 0.000678 ,  47
   6.6332 , 0.566193 , 0.000678 ,  48
   6.6332 , 0.566192 , 0.000678 ,  49
   6.6332 , 0.566205 , 0.000678 ,  50
   6.6332 , 0.566294 , 0.000678 ,  51
   6.6332 , 0.566160 , 0.000678 ,  52
   6.6332 , 0.566204 , 0.000678 ,  53
   6.6332 , 0.566202 , 0.000678 ,  54
   6.6332 , 0.566138 , 0.000678 ,  55
   6.6332 , 0.566102 , 0.000678 ,  56
   6.6332 , 0.566263 , 0.000678 ,  57
   6.6332 , 0.566195 , 0.000678 ,  58
   6.6332 , 0.566220 , 0.000678 ,  59
   6.6332 , 0.565968 , 0.000678 ,  60
   6.6332 , 0.566174 , 0.000678 ,  61
   6.6332 , 0.566284 , 0.000678 ,  62
   6.6332 , 0.566126 , 0.000678 ,  63
   6.6332 , 0.566191 , 0.000678 ,  64
   6.6332 , 0.566260 , 0.000678 ,  65
   6.6332 , 0.566123 , 0.000678 ,  66
   6.6332 , 0.566281 , 0.000678 ,  67
   6.6332 , 0.566164 , 0.000678 ,  68
   6.6332 , 0.566193 , 0.000678 ,  69
   6.6332 , 0.566304 , 0.000678 ,  70
   6.6332 , 0.566183 , 0.000678 ,  71
   6.6332 , 0.566226 , 0.000678 ,  72
   6.6332 , 0.566133 , 0.000678 ,  73
   6.6332 , 0.566217 , 0.000678 ,  74
   6.6332 , 0.566106 , 0.000678 ,  75
   6.6332 , 0.566014 , 0.000678 ,  76
   6.6332 , 0.566193 , 0.000678 ,  77
   6.6332 , 0.566233 , 0.000678 ,  78
   6.6332 , 0.566118 , 0.000678 ,  79
   6.6332 , 0.566183 , 0.000678 ,  80
   6.6332 , 0.566015 , 0.000678 ,  81
   6.6332 , 0.566249 , 0.000678 ,  82
   6.6332 , 0.566198 , 0.000678 ,  83
   6.6332 , 0.566197 , 0.000678 ,  84
   6.6332 , 0.566153 , 0.000678 ,  85
   6.6332 , 0.566096 , 0.000678 ,  86
   6.6332 , 0.566205 , 0.000678 ,  87
   6.6332 , 0.566158 , 0.000678 ,  88
   6.6332 , 0.566217 , 0.000678 ,  89
   6.6332 , 0.566267 , 0.000678 ,  90
   6.6332 , 0.566243 , 0.000678 ,  91
   6.6332 , 0.566201 , 0.000678 ,  92
   6.6332 , 0.566139 , 0.000678 ,  93
   6.6332 , 0.566234 , 0.000678 ,  94
   6.6332 , 0.566235 , 0.000678 ,  95
   6.6332 , 0.566175 , 0.000678 ,  96
   6.6332 , 0.566269 , 0.000678 ,  97
   6.6332 , 0.566256 , 0.000678 ,  98
   6.6332 , 0.566057 , 0.000678 ,  99
   6.6332 , 0.566087 , 0.000678 , 100
   6.7082 , 0.569278 , 0.000693 ,   0
   6.7082 , 0.569236 , 0.000693 ,   1
   6.7082 , 0.569225 , 0.000693 ,   2
   6.7082 , 0.569259 , 0.000693 ,   3
   6.7082 , 0.569518 , 0.000693 ,   4
   6.7082 , 0.569331 , 0.000693 ,   5
   6.7082 , 0.569231 , 0.000693 ,   6
   6.7082 , 0.569219 , 0.000693 ,   7
   6.7082 , 0.569308 , 0.000693 ,   8
   6.7082 , 0.569348 , 0.000693 ,   9
   6.7082 , 0.569311 , 0.000693 ,  10
   6.7082 , 0.569307 , 0.000693 ,  11
   6.7082 , 0.569186 , 0.000693 ,  12
   6.7082 , 0.569339 , 0.000693 ,  13
   6.7082 , 0.569241 , 0.000693 ,  14
   6.7082 , 0.569316 , 0.000693 ,  15
   6.7082 , 0.569340 , 0.000693 ,  16
   6.7082 , 0.569284 , 0.000693 ,  17
   6.7082 , 0.569398 , 0.000693 ,  18
   6.7082 , 0.569357 , 0.000693 ,  19
   6.7082 , 0.569358 , 0.000693 ,  20
   6.7082 , 0.569214 , 0.000693 ,  21
   6.7082 , 0.569316 , 0.000693 ,  22
   6.7082 , 0.569247 , 0.000693 ,  23
   6.7082 , 0.569391 , 0.000693 ,  24
   6.7082 , 0.569246 , 0.000693 ,  25
   6.7082 , 0.569271 , 0.000693 ,  26
   6.7082 , 0.569361 , 0.000693 ,  27
   6.7082 , 0.569294 , 0.000693 ,  28
   6.7082 , 0.569171 , 0.000693 ,  29
   6.7082 , 0.569214 , 0.000693 ,  30
   6.7082 , 0.569279 , 0.000693 ,  31
   6.7082 , 0.569326 , 0.000693 ,  32
   6.7082 , 0.569277 , 0.000693 ,  33
   6.7082 , 0.569183 , 0.000693 ,  34
   6.7082 , 0.569108 , 0.000693 ,  35
   6.7082 , 0.569244 , 0.000693 ,  36
   6.7082 , 0.569249 , 0.000693 ,  37
   6.7082 , 0.569322 , 0.000693 ,  38
   6.7082 , 0.569265 , 0.000693 ,  39
   6.7082 , 0.569363 , 0.000693 ,  40
   6.7082 , 0.569273 , 0.000693 ,  41
   6.7082 , 0.569242 , 0.000693 ,  42
   6.7082 , 0.569288 , 0.000693 ,  43
   6.7082 , 0.569188 , 0.000693 ,  44
   6.7082 , 0.569306 , 0.000693 ,  45
   6.7082 , 0.569196 , 0.000693 ,  46
   6.7082 , 0.569251 , 0.000693 ,  47
   6.7082 , 0.569298 , 0.000693 ,  48
   6.7082 , 0.569280 , 0.000693 ,  49
   6.7082 , 0.569303 , 0.000693 ,  50
   6.7082 , 0.569371 , 0.000693 ,  51
   6.7082 , 0.569213 , 0.000693 ,  52
   6.7082 , 0.569335 , 0.000693 ,  53
   6.7082 , 0.569363 , 0.000693 ,  54
   6.7082 , 0.569209 , 0.000693 ,  55
   6.7082 , 0.569197 , 0.000693 ,  56
   6.7082 , 0.569346 , 0.000693 ,  57
   6.7082 , 0.569206 , 0.000693 ,  58
   6.7082 , 0.569246 , 0.000693 ,  59
   6.7082 , 0.569082 , 0.000693 ,  60
   6.7082 , 0.569262 , 0.000693 ,  61
   6.7082 , 0.569291 , 0.000693 ,  62
   6.7082 , 0.569209 , 0.000693 ,  63
   6.7082 , 0.569281 , 0.000693 ,  64
   6.7082 , 0.569368 , 0.000693 ,  65
   6.7082 , 0.569209 , 0.000693 ,  66
   6.7082 , 0.569373 , 0.000693 ,  67
   6.7082 , 0.569247 , 0.000693 ,  68
   6.7082 , 0.569239 , 0.000693 ,  69
   6.7082 , 0.569395 , 0.000693 ,  70
   6.7082 , 0.569237 , 0.000693 ,  71
   6.7082 , 0.569297 , 0.000693 ,  72
   6.7082 , 0.569289 , 0.000693 ,  73
   6.7082 , 0.569280 , 0.000693 ,  74
   6.7082 , 0.569211 , 0.000693 ,  75
   6.7082 , 0.569123 , 0.000693 ,  76
   6.7082 , 0.569318 , 0.000693 ,  77
   6.7082 , 0.569284 , 0.000693 ,  78
   6.7082 , 0.569195 , 0.000693 ,  79
   6.7082 , 0.569297 , 0.000693 ,  80
   6.7082 , 0.569129 , 0.000693 ,  81
   6.7082 , 0.569346 , 0.000693 ,  82
   6.7082 , 0.569308 , 0.000693 ,  83
   6.7082 , 0.569292 , 0.000693 ,  84
   6.7082 , 0.569265 , 0.000693 ,  85
   6.7082 , 0.569245 , 0.000693 ,  86
   6.7082 , 0.569315 , 0.000693 ,  87
   6.7082 , 0.569268 , 0.000693 ,  88
   6.7082 , 0.569292 , 0.000693 ,  89
   6.7082 , 0.569341 , 0.000693 ,  90
   6.7082 , 0.569338 , 0.000693 ,  91
   6.7082 , 0.569317 , 0.000693 ,  92
   6.7082 , 0.569260 , 0.000693 ,  93
   6.7082 , 0.569262 , 0.000693 ,  94
   6.7082 , 0.569288 , 0.000693 ,  95
   6.7082 , 0.569305 , 0.000693 ,  96
   6.7082 , 0.569373 , 0.000693 ,  97
   6.7082 , 0.569383 , 0.000693 ,  98
   6.7082 , 0.569227 , 0.000693 ,  99
   6.7082 , 0.569174 , 0.000693 , 100
   6.7823 , 0.573186 , 0.000701 ,   0
   6.7823 , 0.573136 , 0.000701 ,   1
   6.7823 , 0.573114 , 0.000701 ,   2
   6.7823 , 0.573196 , 0.000701 ,   3
   6.7823 , 0.573407 , 0.000701 ,   4
   6.7823 , 0.573222 , 0.000701 ,   5
   6.7823 , 0.573144 , 0.000701 ,   6
   6.7823 , 0.573169 , 0.000701 ,   7
   6.7823 , 0.573229 , 0.000701 ,   8
   6.7823 , 0.573291 , 0.000701 ,   9
   6.7823 , 0.573199 , 0.000701 ,  10
   6.7823 , 0.573213 , 0.000701 ,  11
   6.7823 , 0.573107 , 0.000701 ,  12
   6.7823 , 0.573260 , 0.000701 ,  13
   6.7823 , 0.573163 , 0.000701 ,  14
   6.7823 , 0.573231 , 0.000701 ,  15
   6.7823 , 0.573229 , 0.000701 ,  16
   6.7823 , 0.573206 , 0.000701 ,  17
   6.7823 , 0.573322 , 0.000701 ,  18
   6.7823 , 0.573276 , 0.000701 ,  19
   6.7823 , 0.573242 , 0.000701 ,  20
   6.7823 , 0.573145 , 0.000701 ,  21
   6.7823 , 0.573221 , 0.000701 ,  22
   6.7823 , 0.573096 , 0.000701 ,  23
   6.7823 , 0.573298 , 0.000701 ,  24
   6.7823 , 0.573209 , 0.000701 ,  25
   6.7823 , 0.573130 , 0.000701 ,  26
   6.7823 , 0.573276 , 0.000701 ,  27
   6.7823 , 0.573216 , 0.000701 ,  28
   6.7823 , 0.573087 , 0.000701 ,  29
   6.7823 , 0.573086 , 0.000701 ,  30
   6.7823 , 0.573210 , 0.000701 ,  31
   6.7823 , 0.573213 , 0.000701 ,  32
   6.7823 , 0.573205 , 0.000701 ,  33
   6.7823 , 0.573067 , 0.000701 ,  34
   6.7823 , 0.573029 , 0.000701 ,  35
   6.7823 , 0.573196 , 0.000701 ,  36
   6.7823 , 0.573126 , 0.000701 ,  37
   6.7823 , 0.573218 , 0.000701 ,  38
   6.7823 , 0.573213 , 0.000701 ,  39
   6.7823 , 0.573234 , 0.000701 ,  40
   6.7823 , 0.573168 , 0.000701 ,  41
   6.7823 , 0.573116 , 0.000701 ,  42
   6.7823 , 0.573189 , 0.000701 ,  43
   6.7823 , 0.573089 , 0.000701 ,  44
   6.7823 , 0.573229 , 0.000701 ,  45
   6.7823 , 0.573132 , 0.000701 ,  46
   6.7823 , 0.573188 , 0.000701 ,  47
   6.7823 , 0.573173 , 0.000701 ,  48
   6.7823 , 0.573177 , 0.000701 ,  49
   6.7823 , 0.573207 , 0.000701 ,  50
   6.7823 , 0.573280 , 0.000701 ,  51
   6.7823 , 0.573124 , 0.000701 ,  52
   6.7823 , 0.573230 , 0.000701 ,  53
   6.7823 , 0.573239 , 0.000701 ,  54
   6.7823 , 0.573138 , 0.000701 ,  55
   6.7823 , 0.573113 , 0.000701 ,  56
   6.7823 , 0.573255 , 0.000701 ,  57
   6.7823 , 0.573165 , 0.000701 ,  58
   6.7823 , 0.573160 , 0.000701 ,  59
   6.7823 , 0.572982 , 0.000701 ,  60
   6.7823 , 0.573185 , 0.000701 ,  61
   6.7823 , 0.573236 , 0.000701 ,  62
   6.7823 , 0.573112 , 0.000701 ,  63
   6.7823 , 0.573193 , 0.000701 ,  64
   6.7823 , 0.573279 , 0.000701 ,  65
   6.7823 , 0.573116 , 0.000701 ,  66
   6.7823 , 0.573264 , 0.000701 ,  67
   6.7823 , 0.573164 , 0.000701 ,  68
   6.7823 , 0.573174 , 0.000701 ,  69
   6.7823 , 0.573316 , 0.000701 ,  70
   6.7823 , 0.573134 , 0.000701 ,  71
   6.7823 , 0.573233 , 0.000701 ,  72
   6.7823 , 0.573164 , 0.000701 ,  73
   6.7823 , 0.573178 , 0.000701 ,  74
   6.7823 , 0.573117 , 0.000701 ,  75
   6.7823 , 0.573013 , 0.000701 ,  76
   6.7823 , 0.573231 , 0.000701 ,  77
   6.7823 , 0.573211 , 0.000701 ,  78
   6.7823 , 0.573116 , 0.000701 ,  79
   6.7823 , 0.573179 , 0.000701 ,  80
   6.7823 , 0.573036 , 0.000701 ,  81
   6.7823 , 0.573246 , 0.000701 ,  82
   6.7823 , 0.573212 , 0.000701 ,  83
   6.7823 , 0.573183 , 0.000701 ,  84
   6.7823 , 0.573137 , 0.000701 ,  85
   6.7823 , 0.573120 , 0.000701 ,  86
   6.7823 , 0.573193 , 0.000701 ,  87
   6.7823 , 0.573160 , 0.000701 ,  88
   6.7823 , 0.573243 , 0.000701 ,  89
   6.7823 , 0.573253 , 0.000701 ,  90
   6.7823 , 0.573213 , 0.000701 ,  91
   6.7823 , 0.573188 , 0.000701 ,  92
   6.7823 , 0.573170 , 0.000701 ,  93
   6.7823 , 0.573194 , 0.000701 ,  94
   6.7823 , 0.573244 , 0.000701 ,  95
   6.7823 , 0.573212 , 0.000701 ,  96
   6.7823 , 0.573288 , 0.000701 ,  97
   6.7823 , 0.573252 , 0.000701 ,  98
   6.7823 , 0.573084 , 0.000701 ,  99
   6.7823 , 0.573091 , 0.000701 , 100
   6.9282 , 0.578723 , 0.001204 ,   0
   6.9282 , 0.578644 , 0.001204 ,   1
   6.9282 , 0.578746 , 0.001204 ,   2
   6.9282 , 0.578740 , 0.001204 ,   3
   6.9282 , 0.578992 , 0.001204 ,   4
   6.9282 , 0.578746 , 0.001204 ,   5
   6.9282 , 0.578724 , 0.001204 ,   6
   6.9282 , 0.578643 , 0.001204 ,   7
   6.9282 , 0.578602 , 0.001204 ,   8
   6.9282 , 0.578759 , 0.001204 ,   9
   6.9282 , 0.578770 , 0.001204 ,  10
   6.9282 , 0.578857 , 0.001204 ,  11
   6.9282 , 0.578505 , 0.001204 ,  12
   6.9282 , 0.578656 , 0.001204 ,  13
   6.9282 , 0.578798 , 0.001204 ,  14
   6.9282 , 0.578705 , 0.001204 ,  15
   6.9282 , 0.578818 , 0.001204 ,  16
   6.9282 , 0.578750 , 0.001204 ,  17
   6.9282 , 0.578816 , 0.001204 ,  18
   6.9282 , 0.578664 , 0.001204 ,  19
   6.9282 , 0.578771 , 0.001204 ,  20
   6.9282 , 0.578555 , 0.001204 ,  21
   6.9282 , 0.578742 , 0.001204 ,  22
   6.9282 , 0.578860 , 0.001204 ,  23
   6.9282 , 0.578847 , 0.001204 ,  24
   6.9282 , 0.578506 , 0.001204 ,  25
   6.9282 , 0.578733 , 0.001204 ,  26
   6.9282 , 0.578747 , 0.001204 ,  27
   6.9282 , 0.578635 , 0.001204 ,  28
   6.9282 , 0.578551 , 0.001204 ,  29
   6.9282 , 0.578814 , 0.001204 ,  30
   6.9282 , 0.578578 , 0.001204 ,  31
   6.9282 , 0.578773 , 0.001204 ,  32
   6.9282 , 0.578725 , 0.001204 ,  33
   6.9282 , 0.578671 , 0.001204 ,  34
   6.9282 , 0.578446 , 0.001204 ,  35
   6.9282 , 0.578670 , 0.001204 ,  36
   6.9282 , 0.578786 , 0.001204 ,  37
   6.9282 , 0.578789 , 0.001204 ,  38
   6.9282 , 0.578580 , 0.001204 ,  39
   6.9282 , 0.578905 , 0.001204 ,  40
   6.9282 , 0.578909 , 0.001204 ,  41
   6.9282 , 0.578841 , 0.001204 ,  42
   6.9282 , 0.578864 , 0.001204 ,  43
   6.9282 , 0.578610 , 0.001204 ,  44
   6.9282 , 0.578530 , 0.001204 ,  45
   6.9282 , 0.578614 , 0.001204 ,  46
   6.9282 , 0.578747 , 0.001204 ,  47
   6.9282 , 0.578897 , 0.001204 ,  48
   6.9282 , 0.578587 , 0.001204 ,  49
   6.9282 , 0.578722 , 0.001204 ,  50
   6.9282 , 0.578863 , 0.001204 ,  51
   6.9282 , 0.578639 , 0.001204 ,  52
   6.9282 , 0.578750 , 0.001204 ,  53
   6.9282 , 0.578811 , 0.001204 ,  54
   6.9282 , 0.578586 , 0.001204 ,  55
   6.9282 , 0.578566 , 0.001204 ,  56
   6.9282 , 0.578942 , 0.001204 ,  57
   6.9282 , 0.578525 , 0.001204 ,  58
   6.9282 , 0.578714 , 0.001204 ,  59
   6.9282 , 0.578498 , 0.001204 ,  60
   6.9282 , 0.578664 , 0.001204 ,  61
   6.9282 , 0.578738 , 0.001204 ,  62
   6.9282 , 0.578601 , 0.001204 ,  63
   6.9282 , 0.578663 , 0.001204 ,  64
   6.9282 , 0.578836 , 0.001204 ,  65
   6.9282 , 0.578622 , 0.001204 ,  66
   6.9282 , 0.578909 , 0.001204 ,  67
   6.9282 , 0.578585 , 0.001204 ,  68
   6.9282 , 0.578606 , 0.001204 ,  69
   6.9282 , 0.578864 , 0.001204 ,  70
   6.9282 , 0.578743 , 0.001204 ,  71
   6.9282 , 0.578695 , 0.001204 ,  72
   6.9282 , 0.578825 , 0.001204 ,  73
   6.9282 , 0.578731 , 0.001204 ,  74
   6.9282 , 0.578630 , 0.001204 ,  75
   6.9282 , 0.578501 , 0.001204 ,  76
   6.9282 , 0.578722 , 0.001204 ,  77
   6.9282 , 0.578678 , 0.001204 ,  78
   6.9282 , 0.578646 , 0.001204 ,  79
   6.9282 , 0.578834 , 0.001204 ,  80
   6.9282 , 0.578516 , 0.001204 ,  81
   6.9282 , 0.578901 , 0.001204 ,  82
   6.9282 , 0.578766 , 0.001204 ,  83
   6.9282 , 0.578756 , 0.001204 ,  84
   6.9282 , 0.578768 , 0.001204 ,  85
   6.9282 , 0.578735 , 0.001204 ,  86
   6.9282 , 0.578838 , 0.001204 ,  87
   6.9282 , 0.578779 , 0.001204 ,  88
   6.9282 , 0.578637 , 0.001204 ,  89
   6.9282 , 0.578794 , 0.001204 ,  90
   6.9282 , 0.579035 , 0.001204 ,  91
   6.9282 , 0.578835 , 0.001204 ,  92
   6.9282 , 0.578685 , 0.001204 ,  93
   6.9282 , 0.578774 , 0.001204 ,  94
   6.9282 , 0.578690 , 0.001204 ,  95
   6.9282 , 0.578768 , 0.001204 ,  96
   6.9282 , 0.578773 , 0.001204 ,  97
   6.9282 , 0.578940 , 0.001204 ,  98
   6.9282 , 0.578681 , 0.001204 ,  99
   6.9282 , 0.578560 , 0.001204 , 100
   7.0000 , 0.583625 , 0.000695 ,   0
   7.0000 , 0.583624 , 0.000695 ,   1
   7.0000 , 0.583554 , 0.000695 ,   2
   7.0000 , 0.583635 , 0.000695 ,   3
   7.0000 , 0.583902 , 0.000695 ,   4
   7.0000 , 0.583665 , 0.000695 ,   5
   7.0000 , 0.583627 , 0.000695 ,   6
   7.0000 , 0.583582 , 0.000695 ,   7
   7.0000 , 0.583616 , 0.000695 ,   8
   7.0000 , 0.583738 , 0.000695 ,   9
   7.0000 , 0.583600 , 0.000695 ,  10
   7.0000 , 0.583635 , 0.000695 ,  11
   7.0000 , 0.583554 , 0.000695 ,  12
   7.0000 , 0.583672 , 0.000695 ,  13
   7.0000 , 0.583619 , 0.000695 ,  14
   7.0000 , 0.583694 , 0.000695 ,  15
   7.0000 , 0.583626 , 0.000695 ,  16
   7.0000 , 0.583645 , 0.000695 ,  17
   7.0000 , 0.583745 , 0.000695 ,  18
   7.0000 , 0.583730 , 0.000695 ,  19
   7.0000 , 0.583667 , 0.000695 ,  20
   7.0000 , 0.583576 , 0.000695 ,  21
   7.0000 , 0.583628 , 0.000695 ,  22
   7.0000 , 0.583527 , 0.000695 ,  23
   7.0000 , 0.583701 , 0.000695 ,  24
   7.0000 , 0.583700 , 0.000695 ,  25
   7.0000 , 0.583587 , 0.000695 ,  26
   7.0000 , 0.583686 , 0.000695 ,  27
   7.0000 , 0.583612 , 0.000695 ,  28
   7.0000 , 0.583555 , 0.000695 ,  29
   7.0000 , 0.583541 , 0.000695 ,  30
   7.0000 , 0.583647 , 0.000695 ,  31
   7.0000 , 0.583624 , 0.000695 ,  32
   7.0000 , 0.583645 , 0.000695 ,  33
   7.0000 , 0.583465 , 0.000695 ,  34
   7.0000 , 0.583470 , 0.000695 ,  35
   7.0000 , 0.583626 , 0.000695 ,  36
   7.0000 , 0.583568 , 0.000695 ,  37
   7.0000 , 0.583706 , 0.000695 ,  38
   7.0000 , 0.583621 , 0.000695 ,  39
   7.0000 , 0.583681 , 0.000695 ,  40
   7.0000 , 0.583583 , 0.000695 ,  41
   7.0000 , 0.583588 , 0.000695 ,  42
   7.0000 , 0.583584 , 0.000695 ,  43
   7.0000 , 0.583587 , 0.000695 ,  44
   7.0000 , 0.583680 , 0.000695 ,  45
   7.0000 , 0.583510 , 0.000695 ,  46
   7.0000 , 0.583611 , 0.000695 ,  47
   7.0000 , 0.583658 , 0.000695 ,  48
   7.0000 , 0.583583 , 0.000695 ,  49
   7.0000 , 0.583651 , 0.000695 ,  50
   7.0000 , 0.583706 , 0.000695 ,  51
   7.0000 , 0.583607 , 0.000695 ,  52
   7.0000 , 0.583623 , 0.000695 ,  53
   7.0000 , 0.583669 , 0.000695 ,  54
   7.0000 , 0.583584 , 0.000695 ,  55
   7.0000 , 0.583511 , 0.000695 ,  56
   7.0000 , 0.583705 , 0.000695 ,  57
   7.0000 , 0.583628 , 0.000695 ,  58
   7.0000 , 0.583672 , 0.000695 ,  59
   7.0000 , 0.583428 , 0.000695 ,  60
   7.0000 , 0.583607 , 0.000695 ,  61
   7.0000 , 0.583672 , 0.000695 ,  62
   7.0000 , 0.583559 , 0.000695 ,  63
   7.0000 , 0.583656 , 0.000695 ,  64
   7.0000 , 0.583700 , 0.000695 ,  65
   7.0000 , 0.583604 , 0.000695 ,  66
   7.0000 , 0.583674 , 0.000695 ,  67
   7.0000 , 0.583622 , 0.000695 ,  68
   7.0000 , 0.583579 , 0.000695 ,  69
   7.0000 , 0.583716 , 0.000695 ,  70
   7.0000 , 0.583600 , 0.000695 ,  71
   7.0000 , 0.583689 , 0.000695 ,  72
   7.0000 , 0.583626 , 0.000695 ,  73
   7.0000 , 0.583631 , 0.000695 ,  74
   7.0000 , 0.583596 , 0.000695 ,  75
   7.0000 , 0.583531 , 0.000695 ,  76
   7.0000 , 0.583574 , 0.000695 ,  77
   7.0000 , 0.583691 , 0.000695 ,  78
   7.0000 , 0.583607 , 0.000695 ,  79
   7.0000 , 0.583593 , 0.000695 ,  80
   7.0000 , 0.583446 , 0.000695 ,  81
   7.0000 , 0.583609 , 0.000695 ,  82
   7.0000 , 0.583578 , 0.000695 ,  83
   7.0000 , 0.583658 , 0.000695 ,  84
   7.0000 , 0.583563 , 0.000695 ,  85
   7.0000 , 0.583544 , 0.000695 ,  86
   7.0000 , 0.583679 , 0.000695 ,  87
   7.0000 , 0.583625 , 0.000695 ,  88
   7.0000 , 0.583650 , 0.000695 ,  89
   7.0000 , 0.583723 , 0.000695 ,  90
   7.0000 , 0.583694 , 0.000695 ,  91
   7.0000 , 0.583624 , 0.000695 ,  92
   7.0000 , 0.583650 , 0.000695 ,  93
   7.0000 , 0.583671 , 0.000695 ,  94
   7.0000 , 0.583618 , 0.000695 ,  95
   7.0000 , 0.583618 , 0.000695 ,  96
   7.0000 , 0.583703 , 0.000695 ,  97
   7.0000 , 0.583713 , 0.000695 ,  98
   7.0000 , 0.583520 , 0.000695 ,  99
   7.0000 , 0.583569 , 0.000695 , 100
   7.0711 , 0.586327 , 0.000821 ,   0
   7.0711 , 0.586286 , 0.000821 ,   1
   7.0711 , 0.586267 , 0.000821 ,   2
   7.0711 , 0.586311 , 0.000821 ,   3
   7.0711 , 0.586650 , 0.000821 ,   4
   7.0711 , 0.586376 , 0.000821 ,   5
   7.0711 , 0.586308 , 0.000821 ,   6
   7.0711 , 0.586280 , 0.000821 ,   7
   7.0711 , 0.586294 , 0.000821 ,   8
   7.0711 , 0.586419 , 0.000821 ,   9
   7.0711 , 0.586341 , 0.000821 ,  10
   7.0711 , 0.586355 , 0.000821 ,  11
   7.0711 , 0.586167 , 0.000821 ,  12
   7.0711 , 0.586347 , 0.000821 ,  13
   7.0711 , 0.586305 , 0.000821 ,  14
   7.0711 , 0.586371 , 0.000821 ,  15
   7.0711 , 0.586387 , 0.000821 ,  16
   7.0711 , 0.586343 , 0.000821 ,  17
   7.0711 , 0.586464 , 0.000821 ,  18
   7.0711 , 0.586415 , 0.000821 ,  19
   7.0711 , 0.586388 , 0.000821 ,  20
   7.0711 , 0.586235 , 0.000821 ,  21
   7.0711 , 0.586362 , 0.000821 ,  22
   7.0711 , 0.586311 , 0.000821 ,  23
   7.0711 , 0.586446 , 0.000821 ,  24
   7.0711 , 0.586289 , 0.000821 ,  25
   7.0711 , 0.586314 , 0.000821 ,  26
   7.0711 , 0.586373 , 0.000821 ,  27
   7.0711 , 0.586323 , 0.000821 ,  28
   7.0711 , 0.586235 , 0.000821 ,  29
   7.0711 , 0.586276 , 0.000821 ,  30
   7.0711 , 0.586300 , 0.000821 ,  31
   7.0711 , 0.586354 , 0.000821 ,  32
   7.0711 , 0.586310 , 0.000821 ,  33
   7.0711 , 0.586206 , 0.000821 ,  34
   7.0711 , 0.586125 , 0.000821 ,  35
   7.0711 , 0.586260 , 0.000821 ,  36
   7.0711 , 0.586324 , 0.000821 ,  37
   7.0711 , 0.586416 , 0.000821 ,  38
   7.0711 , 0.586293 , 0.000821 ,  39
   7.0711 , 0.586411 , 0.000821 ,  40
   7.0711 , 0.586345 , 0.000821 ,  41
   7.0711 , 0.586316 , 0.000821 ,  42
   7.0711 , 0.586327 , 0.000821 ,  43
   7.0711 , 0.586222 , 0.000821 ,  44
   7.0711 , 0.586350 , 0.000821 ,  45
   7.0711 , 0.586190 , 0.000821 ,  46
   7.0711 , 0.586296 , 0.000821 ,  47
   7.0711 , 0.586373 , 0.000821 ,  48
   7.0711 , 0.586290 , 0.000821 ,  49
   7.0711 , 0.586355 , 0.000821 ,  50
   7.0711 , 0.586438 , 0.000821 ,  51
   7.0711 , 0.586295 , 0.000821 ,  52
   7.0711 , 0.586366 , 0.000821 ,  53
   7.0711 , 0.586418 , 0.000821 ,  54
   7.0711 , 0.586236 , 0.000821 ,  55
   7.0711 , 0.586235 , 0.000821 ,  56
   7.0711 , 0.586427 , 0.000821 ,  57
   7.0711 , 0.586267 , 0.000821 ,  58
   7.0711 , 0.586337 , 0.000821 ,  59
   7.0711 , 0.586097 , 0.000821 ,  60
   7.0711 , 0.586311 , 0.000821 ,  61
   7.0711 , 0.586320 , 0.000821 ,  62
   7.0711 , 0.586263 , 0.000821 ,  63
   7.0711 , 0.586360 , 0.000821 ,  64
   7.0711 , 0.586465 , 0.000821 ,  65
   7.0711 , 0.586254 , 0.000821 ,  66
   7.0711 , 0.586433 , 0.000821 ,  67
   7.0711 , 0.586302 , 0.000821 ,  68
   7.0711 , 0.586267 , 0.000821 ,  69
   7.0711 , 0.586413 , 0.000821 ,  70
   7.0711 , 0.586283 , 0.000821 ,  71
   7.0711 , 0.586328 , 0.000821 ,  72
   7.0711 , 0.586346 , 0.000821 ,  73
   7.0711 , 0.586335 , 0.000821 ,  74
   7.0711 , 0.586277 , 0.000821 ,  75
   7.0711 , 0.586203 , 0.000821 ,  76
   7.0711 , 0.586334 , 0.000821 ,  77
   7.0711 , 0.586353 , 0.000821 ,  78
   7.0711 , 0.586230 , 0.000821 ,  79
   7.0711 , 0.586321 , 0.000821 ,  80
   7.0711 , 0.586132 , 0.000821 ,  81
   7.0711 , 0.586375 , 0.000821 ,  82
   7.0711 , 0.586330 , 0.000821 ,  83
   7.0711 , 0.586378 , 0.000821 ,  84
   7.0711 , 0.586272 , 0.000821 ,  85
   7.0711 , 0.586263 , 0.000821 ,  86
   7.0711 , 0.586409 , 0.000821 ,  87
   7.0711 , 0.586342 , 0.000821 ,  88
   7.0711 , 0.586331 , 0.000821 ,  89
   7.0711 , 0.586421 , 0.000821 ,  90
   7.0711 , 0.586455 , 0.000821 ,  91
   7.0711 , 0.586397 , 0.000821 ,  92
   7.0711 , 0.586341 , 0.000821 ,  93
   7.0711 , 0.586332 , 0.000821 ,  94
   7.0711 , 0.586323 , 0.000821 ,  95
   7.0711 , 0.586330 , 0.000821 ,  96
   7.0711 , 0.586434 , 0.000821 ,  97
   7.0711 , 0.586487 , 0.000821 ,  98
   7.0711 , 0.586246 , 0.000821 ,  99
   7.0711 , 0.586210 , 0.000821 , 100
   7.1414 , 0.589997 , 0.000818 ,   0
   7.1414 , 0.589988 , 0.000818 ,   1
   7.1414 , 0.589943 , 0.000818 ,   2
   7.1414 , 0.589977 , 0.000818 ,   3
   7.1414 , 0.590290 , 0.000818 ,   4
   7.1414 , 0.590043 , 0.000818 ,   5
   7.1414 , 0.589967 , 0.000818 ,   6
   7.1414 , 0.589983 , 0.000818 ,   7
   7.1414 , 0.590006 , 0.000818 ,   8
   7.1414 , 0.590144 , 0.000818 ,   9
   7.1414 , 0.590010 , 0.000818 ,  10
   7.1414 , 0.590012 , 0.000818 ,  11
   7.1414 , 0.589900 , 0.000818 ,  12
   7.1414 , 0.590050 , 0.000818 ,  13
   7.1414 , 0.589950 , 0.000818 ,  14
   7.1414 , 0.590056 , 0.000818 ,  15
   7.1414 , 0.590041 , 0.000818 ,  16
   7.1414 , 0.589997 , 0.000818 ,  17
   7.1414 , 0.590146 , 0.000818 ,  18
   7.1414 , 0.590147 , 0.000818 ,  19
   7.1414 , 0.590103 , 0.000818 ,  20
   7.1414 , 0.589901 , 0.000818 ,  21
   7.1414 , 0.590047 , 0.000818 ,  22
   7.1414 , 0.589895 , 0.000818 ,  23
   7.1414 , 0.590132 , 0.000818 ,  24
   7.1414 , 0.590031 , 0.000818 ,  25
   7.1414 , 0.589938 , 0.000818 ,  26
   7.1414 , 0.590023 , 0.000818 ,  27
   7.1414 , 0.590035 , 0.000818 ,  28
   7.1414 , 0.589951 , 0.000818 ,  29
   7.1414 , 0.589899 , 0.000818 ,  30
   7.1414 , 0.589976 , 0.000818 ,  31
   7.1414 , 0.590058 , 0.000818 ,  32
   7.1414 , 0.590008 , 0.000818 ,  33
   7.1414 , 0.589845 , 0.000818 ,  34
   7.1414 , 0.589787 , 0.000818 ,  35
   7.1414 , 0.589925 , 0.000818 ,  36
   7.1414 , 0.589979 , 0.000818 ,  37
   7.1414 , 0.590059 , 0.000818 ,  38
   7.1414 , 0.589980 , 0.000818 ,  39
   7.1414 , 0.590035 , 0.000818 ,  40
   7.1414 , 0.589963 , 0.000818 ,  41
   7.1414 , 0.589962 , 0.000818 ,  42
   7.1414 , 0.589966 , 0.000818 ,  43
   7.1414 , 0.589918 , 0.000818 ,  44
   7.1414 , 0.590048 , 0.000818 ,  45
   7.1414 , 0.589889 , 0.000818 ,  46
   7.1414 , 0.589971 , 0.000818 ,  47
   7.1414 , 0.589974 , 0.000818 ,  48
   7.1414 , 0.589987 , 0.000818 ,  49
   7.1414 , 0.590043 , 0.000818 ,  50
   7.1414 , 0.590114 , 0.000818 ,  51
   7.1414 , 0.589970 , 0.000818 ,  52
   7.1414 , 0.590041 , 0.000818 ,  53
   7.1414 , 0.590064 , 0.000818 ,  54
   7.1414 , 0.589934 , 0.000818 ,  55
   7.1414 , 0.589928 , 0.000818 ,  56
   7.1414 , 0.590040 , 0.000818 ,  57
   7.1414 , 0.589938 , 0.000818 ,  58
   7.1414 , 0.590012 , 0.000818 ,  59
   7.1414 , 0.589781 , 0.000818 ,  60
   7.1414 , 0.589999 , 0.000818 ,  61
   7.1414 , 0.589991 , 0.000818 ,  62
   7.1414 , 0.589969 , 0.000818 ,  63
   7.1414 , 0.590037 , 0.000818 ,  64
   7.1414 , 0.590105 , 0.000818 ,  65
   7.1414 , 0.589933 , 0.000818 ,  66
   7.1414 , 0.590097 , 0.000818 ,  67
   7.1414 , 0.589985 , 0.000818 ,  68
   7.1414 , 0.590005 , 0.000818 ,  69
   7.1414 , 0.590099 , 0.000818 ,  70
   7.1414 , 0.589920 , 0.000818 ,  71
   7.1414 , 0.589995 , 0.000818 ,  72
   7.1414 , 0.589969 , 0.000818 ,  73
   7.1414 , 0.590009 , 0.000818 ,  74
   7.1414 , 0.589963 , 0.000818 ,  75
   7.1414 , 0.589896 , 0.000818 ,  76
   7.1414 , 0.590003 , 0.000818 ,  77
   7.1414 , 0.590080 , 0.000818 ,  78
   7.1414 , 0.589893 , 0.000818 ,  79
   7.1414 , 0.589944 , 0.000818 ,  80
   7.1414 , 0.589801 , 0.000818 ,  81
   7.1414 , 0.590062 , 0.000818 ,  82
   7.1414 , 0.589989 , 0.000818 ,  83
   7.1414 , 0.590054 , 0.000818 ,  84
   7.1414 , 0.589928 , 0.000818 ,  85
   7.1414 , 0.589925 , 0.000818 ,  86
   7.1414 , 0.590052 , 0.000818 ,  87
   7.1414 , 0.590005 , 0.000818 ,  88
   7.1414 , 0.590006 , 0.000818 ,  89
   7.1414 , 0.590082 , 0.000818 ,  90
   7.1414 , 0.590060 , 0.000818 ,  91
   7.1414 , 0.590035 , 0.000818 ,  92
   7.1414 , 0.589974 , 0.000818 ,  93
   7.1414 , 0.589987 , 0.000818 ,  94
   7.1414 , 0.589987 , 0.000818 ,  95
   7.1414 , 0.589975 , 0.000818 ,  96
   7.1414 , 0.590191 , 0.000818 ,  97
   7.1414 , 0.590117 , 0.000818 ,  98
   7.1414 , 0.589886 , 0.000818 ,  99
   7.1414 , 0.589885 , 0.000818 , 100
   7.2111 , 0.592842 , 0.000913 ,   0
   7.2111 , 0.592739 , 0.000913 ,   1
   7.2111 , 0.592775 , 0.000913 ,   2
   7.2111 , 0.592798 , 0.000913 ,   3
   7.2111 , 0.593171 , 0.000913 ,   4
   7.2111 , 0.592906 , 0.000913 ,   5
   7.2111 , 0.592779 , 0.000913 ,   6
   7.2111 , 0.592793 , 0.000913 ,   7
   7.2111 , 0.592881 , 0.000913 ,   8
   7.2111 , 0.592950 , 0.000913 ,   9
   7.2111 , 0.592823 , 0.000913 ,  10
   7.2111 , 0.592860 , 0.000913 ,  11
   7.2111 , 0.592652 , 0.000913 ,  12
   7.2111 , 0.592932 , 0.000913 ,  13
   7.2111 , 0.592766 , 0.000913 ,  14
   7.2111 , 0.592866 , 0.000913 ,  15
   7.2111 , 0.592929 , 0.000913 ,  16
   7.2111 , 0.592852 , 0.000913 ,  17
   7.2111 , 0.593018 , 0.000913 ,  18
   7.2111 , 0.592950 , 0.000913 ,  19
   7.2111 , 0.592934 , 0.000913 ,  20
   7.2111 , 0.592736 , 0.000913 ,  21
   7.2111 , 0.592899 , 0.000913 ,  22
   7.2111 , 0.592740 , 0.000913 ,  23
   7.2111 , 0.592982 , 0.000913 ,  24
   7.2111 , 0.592759 , 0.000913 ,  25
   7.2111 , 0.592825 , 0.000913 ,  26
   7.2111 , 0.592973 , 0.000913 ,  27
   7.2111 , 0.592939 , 0.000913 ,  28
   7.2111 , 0.592746 , 0.000913 ,  29
   7.2111 , 0.592736 , 0.000913 ,  30
   7.2111 , 0.592873 , 0.000913 ,  31
   7.2111 , 0.592899 , 0.000913 ,  32
   7.2111 , 0.592785 , 0.000913 ,  33
   7.2111 , 0.592739 , 0.000913 ,  34
   7.2111 , 0.592717 , 0.000913 ,  35
   7.2111 , 0.592783 , 0.000913 ,  36
   7.2111 , 0.592837 , 0.000913 ,  37
   7.2111 , 0.592949 , 0.000913 ,  38
   7.2111 , 0.592850 , 0.000913 ,  39
   7.2111 , 0.592924 , 0.000913 ,  40
   7.2111 , 0.592819 , 0.000913 ,  41
   7.2111 , 0.592739 , 0.000913 ,  42
   7.2111 , 0.592873 , 0.000913 ,  43
   7.2111 , 0.592689 , 0.000913 ,  44
   7.2111 , 0.592937 , 0.000913 ,  45
   7.2111 , 0.592709 , 0.000913 ,  46
   7.2111 , 0.592798 , 0.000913 ,  47
   7.2111 , 0.592766 , 0.000913 ,  48
   7.2111 , 0.592818 , 0.000913 ,  49
   7.2111 , 0.592849 , 0.000913 ,  50
   7.2111 , 0.592956 , 0.000913 ,  51
   7.2111 , 0.592790 , 0.000913 ,  52
   7.2111 , 0.592939 , 0.000913 ,  53
   7.2111 , 0.592952 , 0.000913 ,  54
   7.2111 , 0.592771 , 0.000913 ,  55
   7.2111 , 0.592804 , 0.000913 ,  56
   7.2111 , 0.592872 , 0.000913 ,  57
   7.2111 , 0.592819 , 0.000913 ,  58
   7.2111 , 0.592782 , 0.000913 ,  59
   7.2111 , 0.592669 , 0.000913 ,  60
   7.2111 , 0.592817 , 0.000913 ,  61
   7.2111 , 0.592791 , 0.000913 ,  62
   7.2111 , 0.592786 , 0.000913 ,  63
   7.2111 , 0.592909 , 0.000913 ,  64
   7.2111 , 0.592946 , 0.000913 ,  65
   7.2111 , 0.592756 , 0.000913 ,  66
   7.2111 , 0.592988 , 0.000913 ,  67
   7.2111 , 0.592883 , 0.000913 ,  68
   7.2111 , 0.592819 , 0.000913 ,  69
   7.2111 , 0.592947 , 0.000913 ,  70
   7.2111 , 0.592657 , 0.000913 ,  71
   7.2111 , 0.592850 , 0.000913 ,  72
   7.2111 , 0.592842 , 0.000913 ,  73
   7.2111 , 0.592793 , 0.000913 ,  74
   7.2111 , 0.592793 , 0.000913 ,  75
   7.2111 , 0.592722 , 0.000913 ,  76
   7.2111 , 0.592903 , 0.000913 ,  77
   7.2111 , 0.592860 , 0.000913 ,  78
   7.2111 , 0.592691 , 0.000913 ,  79
   7.2111 , 0.592859 , 0.000913 ,  80
   7.2111 , 0.592740 , 0.000913 ,  81
   7.2111 , 0.592850 , 0.000913 ,  82
   7.2111 , 0.592839 , 0.000913 ,  83
   7.2111 , 0.592935 , 0.000913 ,  84
   7.2111 , 0.592731 , 0.000913 ,  85
   7.2111 , 0.592804 , 0.000913 ,  86
   7.2111 , 0.592897 , 0.000913 ,  87
   7.2111 , 0.592864 , 0.000913 ,  88
   7.2111 , 0.592940 , 0.000913 ,  89
   7.2111 , 0.592923 , 0.000913 ,  90
   7.2111 , 0.592828 , 0.000913 ,  91
   7.2111 , 0.592913 , 0.000913 ,  92
   7.2111 , 0.592874 , 0.000913 ,  93
   7.2111 , 0.592805 , 0.000913 ,  94
   7.2111 , 0.592909 , 0.000913 ,  95
   7.2111 , 0.592911 , 0.000913 ,  96
   7.2111 , 0.592972 , 0.000913 ,  97
   7.2111 , 0.592917 , 0.000913 ,  98
   7.2111 , 0.592709 , 0.000913 ,  99
   7.2111 , 0.592710 , 0.000913 , 100
   7.2801 , 0.596379 , 0.000850 ,   0
   7.2801 , 0.596329 , 0.000850 ,   1
   7.2801 , 0.596329 , 0.000850 ,   2
   7.2801 , 0.596351 , 0.000850 ,   3
   7.2801 , 0.596706 , 0.000850 ,   4
   7.2801 , 0.596437 , 0.000850 ,   5
   7.2801 , 0.596317 , 0.000850 ,   6
   7.2801 , 0.596354 , 0.000850 ,   7
   7.2801 , 0.596405 , 0.000850 ,   8
   7.2801 , 0.596513 , 0.000850 ,   9
   7.2801 , 0.596351 , 0.000850 ,  10
   7.2801 , 0.596396 , 0.000850 ,  11
   7.2801 , 0.596262 , 0.000850 ,  12
   7.2801 , 0.596465 , 0.000850 ,  13
   7.2801 , 0.596310 , 0.000850 ,  14
   7.2801 , 0.596448 , 0.000850 ,  15
   7.2801 , 0.596408 , 0.000850 ,  16
   7.2801 , 0.596365 , 0.000850 ,  17
   7.2801 , 0.596584 , 0.000850 ,  18
   7.2801 , 0.596504 , 0.000850 ,  19
   7.2801 , 0.596474 , 0.000850 ,  20
   7.2801 , 0.596288 , 0.000850 ,  21
   7.2801 , 0.596423 , 0.000850 ,  22
   7.2801 , 0.596260 , 0.000850 ,  23
   7.2801 , 0.596503 , 0.000850 ,  24
   7.2801 , 0.596397 , 0.000850 ,  25
   7.2801 , 0.596305 , 0.000850 ,  26
   7.2801 , 0.596476 , 0.000850 ,  27
   7.2801 , 0.596413 , 0.000850 ,  28
   7.2801 , 0.596302 , 0.000850 ,  29
   7.2801 , 0.596282 , 0.000850 ,  30
   7.2801 , 0.596400 , 0.000850 ,  31
   7.2801 , 0.596423 , 0.000850 ,  32
   7.2801 , 0.596393 , 0.000850 ,  33
   7.2801 , 0.596202 , 0.000850 ,  34
   7.2801 , 0.596229 , 0.000850 ,  35
   7.2801 , 0.596357 , 0.000850 ,  36
   7.2801 , 0.596328 , 0.000850 ,  37
   7.2801 , 0.596466 , 0.000850 ,  38
   7.2801 , 0.596372 , 0.000850 ,  39
   7.2801 , 0.596426 , 0.000850 ,  40
   7.2801 , 0.596353 , 0.000850 ,  41
   7.2801 , 0.596310 , 0.000850 ,  42
   7.2801 , 0.596359 , 0.000850 ,  43
   7.2801 , 0.596260 , 0.000850 ,  44
   7.2801 , 0.596468 , 0.000850 ,  45
   7.2801 , 0.596257 , 0.000850 ,  46
   7.2801 , 0.596375 , 0.000850 ,  47
   7.2801 , 0.596359 , 0.000850 ,  48
   7.2801 , 0.596380 , 0.000850 ,  49
   7.2801 , 0.596399 , 0.000850 ,  50
   7.2801 , 0.596499 , 0.000850 ,  51
   7.2801 , 0.596335 , 0.000850 ,  52
   7.2801 , 0.596435 , 0.000850 ,  53
   7.2801 , 0.596446 , 0.000850 ,  54
   7.2801 , 0.596297 , 0.000850 ,  55
   7.2801 , 0.596294 , 0.000850 ,  56
   7.2801 , 0.596444 , 0.000850 ,  57
   7.2801 , 0.596345 , 0.000850 ,  58
   7.2801 , 0.596378 , 0.000850 ,  59
   7.2801 , 0.596186 , 0.000850 ,  60
   7.2801 , 0.596361 , 0.000850 ,  61
   7.2801 , 0.596373 , 0.000850 ,  62
   7.2801 , 0.596315 , 0.000850 ,  63
   7.2801 , 0.596396 , 0.000850 ,  64
   7.2801 , 0.596494 , 0.000850 ,  65
   7.2801 , 0.596322 , 0.000850 ,  66
   7.2801 , 0.596483 , 0.000850 ,  67
   7.2801 , 0.596385 , 0.000850 ,  68
   7.2801 , 0.596333 , 0.000850 ,  69
   7.2801 , 0.596509 , 0.000850 ,  70
   7.2801 , 0.596300 , 0.000850 ,  71
   7.2801 , 0.596397 , 0.000850 ,  72
   7.2801 , 0.596380 , 0.000850 ,  73
   7.2801 , 0.596380 , 0.000850 ,  74
   7.2801 , 0.596344 , 0.000850 ,  75
   7.2801 , 0.596237 , 0.000850 ,  76
   7.2801 , 0.596393 , 0.000850 ,  77
   7.2801 , 0.596433 , 0.000850 ,  78
   7.2801 , 0.596269 , 0.000850 ,  79
   7.2801 , 0.596351 , 0.000850 ,  80
   7.2801 , 0.596216 , 0.000850 ,  81
   7.2801 , 0.596422 , 0.000850 ,  82
   7.2801 , 0.596398 , 0.000850 ,  83
   7.2801 , 0.596397 , 0.000850 ,  84
   7.2801 , 0.596286 , 0.000850 ,  85
   7.2801 , 0.596318 , 0.000850 ,  86
   7.2801 , 0.596405 , 0.000850 ,  87
   7.2801 , 0.596404 , 0.000850 ,  88
   7.2801 , 0.596447 , 0.000850 ,  89
   7.2801 , 0.596452 , 0.000850 ,  90
   7.2801 , 0.596440 , 0.000850 ,  91
   7.2801 , 0.596380 , 0.000850 ,  92
   7.2801 , 0.596375 , 0.000850 ,  93
   7.2801 , 0.596370 , 0.000850 ,  94
   7.2801 , 0.596399 , 0.000850 ,  95
   7.2801 , 0.596406 , 0.000850 ,  96
   7.2801 , 0.596541 , 0.000850 ,  97
   7.2801 , 0.596476 , 0.000850 ,  98
   7.2801 , 0.596253 , 0.000850 ,  99
   7.2801 , 0.596260 , 0.000850 , 100
   7.3485 , 0.599468 , 0.000995 ,   0
   7.3485 , 0.599427 , 0.000995 ,   1
   7.3485 , 0.599436 , 0.000995 ,   2
   7.3485 , 0.599477 , 0.000995 ,   3
   7.3485 , 0.599804 , 0.000995 ,   4
   7.3485 , 0.599547 , 0.000995 ,   5
   7.3485 , 0.599370 , 0.000995 ,   6
   7.3485 , 0.599384 , 0.000995 ,   7
   7.3485 , 0.599504 , 0.000995 ,   8
   7.3485 , 0.599577 , 0.000995 ,   9
   7.3485 , 0.599517 , 0.000995 ,  10
   7.3485 , 0.599535 , 0.000995 ,  11
   7.3485 , 0.599354 , 0.000995 ,  12
   7.3485 , 0.599483 , 0.000995 ,  13
   7.3485 , 0.599470 , 0.000995 ,  14
   7.3485 , 0.599556 , 0.000995 ,  15
   7.3485 , 0.599551 , 0.000995 ,  16
   7.3485 , 0.599520 , 0.000995 ,  17
   7.3485 , 0.599622 , 0.000995 ,  18
   7.3485 , 0.599602 , 0.000995 ,  19
   7.3485 , 0.599601 , 0.000995 ,  20
   7.3485 , 0.599401 , 0.000995 ,  21
   7.3485 , 0.599455 , 0.000995 ,  22
   7.3485 , 0.599435 , 0.000995 ,  23
   7.3485 , 0.599606 , 0.000995 ,  24
   7.3485 , 0.599446 , 0.000995 ,  25
   7.3485 , 0.599450 , 0.000995 ,  26
   7.3485 , 0.599528 , 0.000995 ,  27
   7.3485 , 0.599441 , 0.000995 ,  28
   7.3485 , 0.599354 , 0.000995 ,  29
   7.3485 , 0.599326 , 0.000995 ,  30
   7.3485 , 0.599421 , 0.000995 ,  31
   7.3485 , 0.599526 , 0.000995 ,  32
   7.3485 , 0.599502 , 0.000995 ,  33
   7.3485 , 0.599301 , 0.000995 ,  34
   7.3485 , 0.599255 , 0.000995 ,  35
   7.3485 , 0.599391 , 0.000995 ,  36
   7.3485 , 0.599393 , 0.000995 ,  37
   7.3485 , 0.599502 , 0.000995 ,  38
   7.3485 , 0.599412 , 0.000995 ,  39
   7.3485 , 0.599521 , 0.000995 ,  40
   7.3485 , 0.599465 , 0.000995 ,  41
   7.3485 , 0.599471 , 0.000995 ,  42
   7.3485 , 0.599462 , 0.000995 ,  43
   7.3485 , 0.599343 , 0.000995 ,  44
   7.3485 , 0.599452 , 0.000995 ,  45
   7.3485 , 0.599371 , 0.000995 ,  46
   7.3485 , 0.599530 , 0.000995 ,  47
   7.3485 , 0.599510 , 0.000995 ,  48
   7.3485 , 0.599509 , 0.000995 ,  49
   7.3485 , 0.599525 , 0.000995 ,  50
   7.3485 , 0.599626 , 0.000995 ,  51
   7.3485 , 0.599436 , 0.000995 ,  52
   7.3485 , 0.599505 , 0.000995 ,  53
   7.3485 , 0.599568 , 0.000995 ,  54
   7.3485 , 0.599384 , 0.000995 ,  55
   7.3485 , 0.599352 , 0.000995 ,  56
   7.3485 , 0.599620 , 0.000995 ,  57
   7.3485 , 0.599419 , 0.000995 ,  58
   7.3485 , 0.599456 , 0.000995 ,  59
   7.3485 , 0.599190 , 0.000995 ,  60
   7.3485 , 0.599509 , 0.000995 ,  61
   7.3485 , 0.599542 , 0.000995 ,  62
   7.3485 , 0.599371 , 0.000995 ,  63
   7.3485 , 0.599475 , 0.000995 ,  64
   7.3485 , 0.599613 , 0.000995 ,  65
   7.3485 , 0.599364 , 0.000995 ,  66
   7.3485 , 0.599594 , 0.000995 ,  67
   7.3485 , 0.599377 , 0.000995 ,  68
   7.3485 , 0.599416 , 0.000995 ,  69
   7.3485 , 0.599646 , 0.000995 ,  70
   7.3485 , 0.599402 , 0.000995 ,  71
   7.3485 , 0.599397 , 0.000995 ,  72
   7.3485 , 0.599496 , 0.000995 ,  73
   7.3485 , 0.599504 , 0.000995 ,  74
   7.3485 , 0.599419 , 0.000995 ,  75
   7.3485 , 0.599242 , 0.000995 ,  76
   7.3485 , 0.599459 , 0.000995 ,  77
   7.3485 , 0.599528 , 0.000995 ,  78
   7.3485 , 0.599355 , 0.000995 ,  79
   7.3485 , 0.599506 , 0.000995 ,  80
   7.3485 , 0.599203 , 0.000995 ,  81
   7.3485 , 0.599522 , 0.000995 ,  82
   7.3485 , 0.599470 , 0.000995 ,  83
   7.3485 , 0.599516 , 0.000995 ,  84
   7.3485 , 0.599483 , 0.000995 ,  85
   7.3485 , 0.599400 , 0.000995 ,  86
   7.3485 , 0.599521 , 0.000995 ,  87
   7.3485 , 0.599438 , 0.000995 ,  88
   7.3485 , 0.599453 , 0.000995 ,  89
   7.3485 , 0.599581 , 0.000995 ,  90
   7.3485 , 0.599596 , 0.000995 ,  91
   7.3485 , 0.599501 , 0.000995 ,  92
   7.3485 , 0.599387 , 0.000995 ,  93
   7.3485 , 0.599468 , 0.000995 ,  94
   7.3485 , 0.599474 , 0.000995 ,  95
   7.3485 , 0.599464 , 0.000995 ,  96
   7.3485 , 0.599616 , 0.000995 ,  97
   7.3485 , 0.599599 , 0.000995 ,  98
   7.3485 , 0.599373 , 0.000995 ,  99
   7.3485 , 0.599316 , 0.000995 , 100
   7.4833 , 0.605029 , 0.001178 ,   0
   7.4833 , 0.604983 , 0.001178 ,   1
   7.4833 , 0.605031 , 0.001178 ,   2
   7.4833 , 0.605063 , 0.001178 ,   3
   7.4833 , 0.605430 , 0.001178 ,   4
   7.4833 , 0.605133 , 0.001178 ,   5
   7.4833 , 0.604900 , 0.001178 ,   6
   7.4833 , 0.604915 , 0.001178 ,   7
   7.4833 , 0.605104 , 0.001178 ,   8
   7.4833 , 0.605122 , 0.001178 ,   9
   7.4833 , 0.605088 , 0.001178 ,  10
   7.4833 , 0.605106 , 0.001178 ,  11
   7.4833 , 0.604859 , 0.001178 ,  12
   7.4833 , 0.605066 , 0.001178 ,  13
   7.4833 , 0.605069 , 0.001178 ,  14
   7.4833 , 0.605080 , 0.001178 ,  15
   7.4833 , 0.605138 , 0.001178 ,  16
   7.4833 , 0.605103 , 0.001178 ,  17
   7.4833 , 0.605205 , 0.001178 ,  18
   7.4833 , 0.605167 , 0.001178 ,  19
   7.4833 , 0.605182 , 0.001178 ,  20
   7.4833 , 0.604961 , 0.001178 ,  21
   7.4833 , 0.605020 , 0.001178 ,  22
   7.4833 , 0.605028 , 0.001178 ,  23
   7.4833 , 0.605188 , 0.001178 ,  24
   7.4833 , 0.604932 , 0.001178 ,  25
   7.4833 , 0.605017 , 0.001178 ,  26
   7.4833 , 0.605128 , 0.001178 ,  27
   7.4833 , 0.605049 , 0.001178 ,  28
   7.4833 , 0.604891 , 0.001178 ,  29
   7.4833 , 0.604918 , 0.001178 ,  30
   7.4833 , 0.604981 , 0.001178 ,  31
   7.4833 , 0.605113 , 0.001178 ,  32
   7.4833 , 0.604992 , 0.001178 ,  33
   7.4833 , 0.604885 , 0.001178 ,  34
   7.4833 , 0.604780 , 0.001178 ,  35
   7.4833 , 0.604960 , 0.001178 ,  36
   7.4833 , 0.604898 , 0.001178 ,  37
   7.4833 , 0.605088 , 0.001178 ,  38
   7.4833 , 0.604946 , 0.001178 ,  39
   7.4833 , 0.605080 , 0.001178 ,  40
   7.4833 , 0.605011 , 0.001178 ,  41
   7.4833 , 0.605012 , 0.001178 ,  42
   7.4833 , 0.604985 , 0.001178 ,  43
   7.4833 , 0.604878 , 0.001178 ,  44
   7.4833 , 0.605014 , 0.001178 ,  45
   7.4833 , 0.604880 , 0.001178 ,  46
   7.4833 , 0.605132 , 0.001178 ,  47
   7.4833 , 0.605107 , 0.001178 ,  48
   7.4833 , 0.605062 , 0.001178 ,  49
   7.4833 , 0.605115 , 0.001178 ,  50
   7.4833 , 0.605197 , 0.001178 ,  51
   7.4833 , 0.604967 , 0.001178 ,  52
   7.4833 , 0.605090 , 0.001178 ,  53
   7.4833 , 0.605170 , 0.001178 ,  54
   7.4833 , 0.604932 , 0.001178 ,  55
   7.4833 , 0.604920 , 0.001178 ,  56
   7.4833 , 0.605189 , 0.001178 ,  57
   7.4833 , 0.604985 , 0.001178 ,  58
   7.4833 , 0.604945 , 0.001178 ,  59
   7.4833 , 0.604717 , 0.001178 ,  60
   7.4833 , 0.605075 , 0.001178 ,  61
   7.4833 , 0.605150 , 0.001178 ,  62
   7.4833 , 0.604891 , 0.001178 ,  63
   7.4833 , 0.605033 , 0.001178 ,  64
   7.4833 , 0.605150 , 0.001178 ,  65
   7.4833 , 0.604894 , 0.001178 ,  66
   7.4833 , 0.605159 , 0.001178 ,  67
   7.4833 , 0.604924 , 0.001178 ,  68
   7.4833 , 0.604982 , 0.001178 ,  69
   7.4833 , 0.605258 , 0.001178 ,  70
   7.4833 , 0.604942 , 0.001178 ,  71
   7.4833 , 0.604893 , 0.001178 ,  72
   7.4833 , 0.605102 , 0.001178 ,  73
   7.4833 , 0.605039 , 0.001178 ,  74
   7.4833 , 0.605000 , 0.001178 ,  75
   7.4833 , 0.604741 , 0.001178 ,  76
   7.4833 , 0.604997 , 0.001178 ,  77
   7.4833 , 0.605048 , 0.001178 ,  78
   7.4833 , 0.604933 , 0.001178 ,  79
   7.4833 , 0.605080 , 0.001178 ,  80
   7.4833 , 0.604692 , 0.001178 ,  81
   7.4833 , 0.605096 , 0.001178 ,  82
   7.4833 , 0.605017 , 0.001178 ,  83
   7.4833 , 0.605101 , 0.001178 ,  84
   7.4833 , 0.605097 , 0.001178 ,  85
   7.4833 , 0.604956 , 0.001178 ,  86
   7.4833 , 0.605101 , 0.001178 ,  87
   7.4833 , 0.604977 , 0.001178 ,  88
   7.4833 , 0.604985 , 0.001178 ,  89
   7.4833 , 0.605147 , 0.001178 ,  90
   7.4833 , 0.605156 , 0.001178 ,  91
   7.4833 , 0.605048 , 0.001178 ,  92
   7.4833 , 0.604951 , 0.001178 ,  93
   7.4833 , 0.605060 , 0.001178 ,  94
   7.4833 , 0.605010 , 0.001178 ,  95
   7.4833 , 0.605072 , 0.001178 ,  96
   7.4833 , 0.605200 , 0.001178 ,  97
   7.4833 , 0.605165 , 0.001178 ,  98
   7.4833 , 0.604930 , 0.001178 ,  99
   7.4833 , 0.604879 , 0.001178 , 100
   7.5498 , 0.608598 , 0.001158 ,   0
   7.5498 , 0.608483 , 0.001158 ,   1
   7.5498 , 0.608568 , 0.001158 ,   2
   7.5498 , 0.608661 , 0.001158 ,   3
   7.5498 , 0.608934 , 0.001158 ,   4
   7.5498 , 0.608649 , 0.001158 ,   5
   7.5498 , 0.608552 , 0.001158 ,   6
   7.5498 , 0.608560 , 0.001158 ,   7
   7.5498 , 0.608609 , 0.001158 ,   8
   7.5498 , 0.608725 , 0.001158 ,   9
   7.5498 , 0.608625 , 0.001158 ,  10
   7.5498 , 0.608713 , 0.001158 ,  11
   7.5498 , 0.608401 , 0.001158 ,  12
   7.5498 , 0.608574 , 0.001158 ,  13
   7.5498 , 0.608607 , 0.001158 ,  14
   7.5498 , 0.608613 , 0.001158 ,  15
   7.5498 , 0.608690 , 0.001158 ,  16
   7.5498 , 0.608683 , 0.001158 ,  17
   7.5498 , 0.608759 , 0.001158 ,  18
   7.5498 , 0.608702 , 0.001158 ,  19
   7.5498 , 0.608677 , 0.001158 ,  20
   7.5498 , 0.608479 , 0.001158 ,  21
   7.5498 , 0.608567 , 0.001158 ,  22
   7.5498 , 0.608609 , 0.001158 ,  23
   7.5498 , 0.608742 , 0.001158 ,  24
   7.5498 , 0.608536 , 0.001158 ,  25
   7.5498 , 0.608539 , 0.001158 ,  26
   7.5498 , 0.608677 , 0.001158 ,  27
   7.5498 , 0.608499 , 0.001158 ,  28
   7.5498 , 0.608418 , 0.001158 ,  29
   7.5498 , 0.608502 , 0.001158 ,  30
   7.5498 , 0.608498 , 0.001158 ,  31
   7.5498 , 0.608629 , 0.001158 ,  32
   7.5498 , 0.608684 , 0.001158 ,  33
   7.5498 , 0.608428 , 0.001158 ,  34
   7.5498 , 0.608391 , 0.001158 ,  35
   7.5498 , 0.608557 , 0.001158 ,  36
   7.5498 , 0.608549 , 0.001158 ,  37
   7.5498 , 0.608637 , 0.001158 ,  38
   7.5498 , 0.608529 , 0.001158 ,  39
   7.5498 , 0.608705 , 0.001158 ,  40
   7.5498 , 0.608718 , 0.001158 ,  41
   7.5498 , 0.608663 , 0.001158 ,  42
   7.5498 , 0.608710 , 0.001158 ,  43
   7.5498 , 0.608461 , 0.001158 ,  44
   7.5498 , 0.608476 , 0.001158 ,  45
   7.5498 , 0.608519 , 0.001158 ,  46
   7.5498 , 0.608701 , 0.001158 ,  47
   7.5498 , 0.608734 , 0.001158 ,  48
   7.5498 , 0.608603 , 0.001158 ,  49
   7.5498 , 0.608631 , 0.001158 ,  50
   7.5498 , 0.608782 , 0.001158 ,  51
   7.5498 , 0.608571 , 0.001158 ,  52
   7.5498 , 0.608640 , 0.001158 ,  53
   7.5498 , 0.608684 , 0.001158 ,  54
   7.5498 , 0.608515 , 0.001158 ,  55
   7.5498 , 0.608443 , 0.001158 ,  56
   7.5498 , 0.608802 , 0.001158 ,  57
   7.5498 , 0.608474 , 0.001158 ,  58
   7.5498 , 0.608612 , 0.001158 ,  59
   7.5498 , 0.608320 , 0.001158 ,  60
   7.5498 , 0.608667 , 0.001158 ,  61
   7.5498 , 0.608673 , 0.001158 ,  62
   7.5498 , 0.608452 , 0.001158 ,  63
   7.5498 , 0.608582 , 0.001158 ,  64
   7.5498 , 0.608809 , 0.001158 ,  65
   7.5498 , 0.608464 , 0.001158 ,  66
   7.5498 , 0.608779 , 0.001158 ,  67
   7.5498 , 0.608481 , 0.001158 ,  68
   7.5498 , 0.608505 , 0.001158 ,  69
   7.5498 , 0.608771 , 0.001158 ,  70
   7.5498 , 0.608554 , 0.001158 ,  71
   7.5498 , 0.608541 , 0.001158 ,  72
   7.5498 , 0.608645 , 0.001158 ,  73
   7.5498 , 0.608638 , 0.001158 ,  74
   7.5498 , 0.608509 , 0.001158 ,  75
   7.5498 , 0.608348 , 0.001158 ,  76
   7.5498 , 0.608553 , 0.001158 ,  77
   7.5498 , 0.608603 , 0.001158 ,  78
   7.5498 , 0.608465 , 0.001158 ,  79
   7.5498 , 0.608661 , 0.001158 ,  80
   7.5498 , 0.608309 , 0.001158 ,  81
   7.5498 , 0.608617 , 0.001158 ,  82
   7.5498 , 0.608632 , 0.001158 ,  83
   7.5498 , 0.608670 , 0.001158 ,  84
   7.5498 , 0.608592 , 0.001158 ,  85
   7.5498 , 0.608514 , 0.001158 ,  86
   7.5498 , 0.608724 , 0.001158 ,  87
   7.5498 , 0.608593 , 0.001158 ,  88
   7.5498 , 0.608590 , 0.001158 ,  89
   7.5498 , 0.608709 , 0.001158 ,  90
   7.5498 , 0.608819 , 0.001158 ,  91
   7.5498 , 0.608650 , 0.001158 ,  92
   7.5498 , 0.608489 , 0.001158 ,  93
   7.5498 , 0.608604 , 0.001158 ,  94
   7.5498 , 0.608620 , 0.001158 ,  95
   7.5498 , 0.608618 , 0.001158 ,  96
   7.5498 , 0.608686 , 0.001158 ,  97
   7.5498 , 0.608736 , 0.001158 ,  98
   7.5498 , 0.608467 , 0.001158 ,  99
   7.5498 , 0.608410 , 0.001158 , 100
   7.6158 , 0.611592 , 0.001011 ,   0
   7.6158 , 0.611484 , 0.001011 ,   1
   7.6158 , 0.611548 , 0.001011 ,   2
   7.6158 , 0.611500 , 0.001011 ,   3
   7.6158 , 0.611942 , 0.001011 ,   4
   7.6158 , 0.611661 , 0.001011 ,   5
   7.6158 , 0.611511 , 0.001011 ,   6
   7.6158 , 0.611587 , 0.001011 ,   7
   7.6158 , 0.611624 , 0.001011 ,   8
   7.6158 , 0.611773 , 0.001011 ,   9
   7.6158 , 0.611489 , 0.001011 ,  10
   7.6158 , 0.611605 , 0.001011 ,  11
   7.6158 , 0.611442 , 0.001011 ,  12
   7.6158 , 0.611710 , 0.001011 ,  13
   7.6158 , 0.611445 , 0.001011 ,  14
   7.6158 , 0.611694 , 0.001011 ,  15
   7.6158 , 0.611601 , 0.001011 ,  16
   7.6158 , 0.611544 , 0.001011 ,  17
   7.6158 , 0.611880 , 0.001011 ,  18
   7.6158 , 0.611717 , 0.001011 ,  19
   7.6158 , 0.611676 , 0.001011 ,  20
   7.6158 , 0.611508 , 0.001011 ,  21
   7.6158 , 0.611671 , 0.001011 ,  22
   7.6158 , 0.611447 , 0.001011 ,  23
   7.6158 , 0.611702 , 0.001011 ,  24
   7.6158 , 0.611598 , 0.001011 ,  25
   7.6158 , 0.611525 , 0.001011 ,  26
   7.6158 , 0.611731 , 0.001011 ,  27
   7.6158 , 0.611637 , 0.001011 ,  28
   7.6158 , 0.611460 , 0.001011 ,  29
   7.6158 , 0.611495 , 0.001011 ,  30
   7.6158 , 0.611636 , 0.001011 ,  31
   7.6158 , 0.611641 , 0.001011 ,  32
   7.6158 , 0.611667 , 0.001011 ,  33
   7.6158 , 0.611371 , 0.001011 ,  34
   7.6158 , 0.611486 , 0.001011 ,  35
   7.6158 , 0.611590 , 0.001011 ,  36
   7.6158 , 0.611543 , 0.001011 ,  37
   7.6158 , 0.611725 , 0.001011 ,  38
   7.6158 , 0.611592 , 0.001011 ,  39
   7.6158 , 0.611625 , 0.001011 ,  40
   7.6158 , 0.611571 , 0.001011 ,  41
   7.6158 , 0.611536 , 0.001011 ,  42
   7.6158 , 0.611644 , 0.001011 ,  43
   7.6158 , 0.611460 , 0.001011 ,  44
   7.6158 , 0.611718 , 0.001011 ,  45
   7.6158 , 0.611481 , 0.001011 ,  46
   7.6158 , 0.611604 , 0.001011 ,  47
   7.6158 , 0.611516 , 0.001011 ,  48
   7.6158 , 0.611621 , 0.001011 ,  49
   7.6158 , 0.611525 , 0.001011 ,  50
   7.6158 , 0.611713 , 0.001011 ,  51
   7.6158 , 0.611546 , 0.001011 ,  52
   7.6158 , 0.611648 , 0.001011 ,  53
   7.6158 , 0.611616 , 0.001011 ,  54
   7.6158 , 0.611455 , 0.001011 ,  55
   7.6158 , 0.611493 , 0.001011 ,  56
   7.6158 , 0.611698 , 0.001011 ,  57
   7.6158 , 0.611576 , 0.001011 ,  58
   7.6158 , 0.611572 , 0.001011 ,  59
   7.6158 , 0.611437 , 0.001011 ,  60
   7.6158 , 0.611554 , 0.001011 ,  61
   7.6158 , 0.611538 , 0.001011 ,  62
   7.6158 , 0.611546 , 0.001011 ,  63
   7.6158 , 0.611630 , 0.001011 ,  64
   7.6158 , 0.611752 , 0.001011 ,  65
   7.6158 , 0.611555 , 0.001011 ,  66
   7.6158 , 0.611727 , 0.001011 ,  67
   7.6158 , 0.611632 , 0.001011 ,  68
   7.6158 , 0.611489 , 0.001011 ,  69
   7.6158 , 0.611764 , 0.001011 ,  70
   7.6158 , 0.611502 , 0.001011 ,  71
   7.6158 , 0.611608 , 0.001011 ,  72
   7.6158 , 0.611638 , 0.001011 ,  73
   7.6158 , 0.611615 , 0.001011 ,  74
   7.6158 , 0.611557 , 0.001011 ,  75
   7.6158 , 0.611442 , 0.001011 ,  76
   7.6158 , 0.611611 , 0.001011 ,  77
   7.6158 , 0.611651 , 0.001011 ,  78
   7.6158 , 0.611418 , 0.001011 ,  79
   7.6158 , 0.611587 , 0.001011 ,  80
   7.6158 , 0.611504 , 0.001011 ,  81
   7.6158 , 0.611608 , 0.001011 ,  82
   7.6158 , 0.611591 , 0.001011 ,  83
   7.6158 , 0.611603 , 0.001011 ,  84
   7.6158 , 0.611442 , 0.001011 ,  85
   7.6158 , 0.611569 , 0.001011 ,  86
   7.6158 , 0.611597 , 0.001011 ,  87
   7.6158 , 0.611651 , 0.001011 ,  88
   7.6158 , 0.611754 , 0.001011 ,  89
   7.6158 , 0.611663 , 0.001011 ,  90
   7.6158 , 0.611630 , 0.001011 ,  91
   7.6158 , 0.611594 , 0.001011 ,  92
   7.6158 , 0.611596 , 0.001011 ,  93
   7.6158 , 0.611535 , 0.001011 ,  94
   7.6158 , 0.611642 , 0.001011 ,  95
   7.6158 , 0.611648 , 0.001011 ,  96
   7.6158 , 0.611749 , 0.001011 ,  97
   7.6158 , 0.611613 , 0.001011 ,  98
   7.6158 , 0.611466 , 0.001011 ,  99
   7.6158 , 0.611429 , 0.001011 , 100
   7.6811 , 0.613993 , 0.001243 ,   0
   7.6811 , 0.613876 , 0.001243 ,   1
   7.6811 , 0.613963 , 0.001243 ,   2
   7.6811 , 0.614019 , 0.001243 ,   3
   7.6811 , 0.614403 , 0.001243 ,   4
   7.6811 , 0.614050 , 0.001243 ,   5
   7.6811 , 0.613855 , 0.001243 ,   6
   7.6811 , 0.613905 , 0.001243 ,   7
   7.6811 , 0.614016 , 0.001243 ,   8
   7.6811 , 0.614109 , 0.001243 ,   9
   7.6811 , 0.614027 , 0.001243 ,  10
   7.6811 , 0.614107 , 0.001243 ,  11
   7.6811 , 0.613750 , 0.001243 ,  12
   7.6811 , 0.614009 , 0.001243 ,  13
   7.6811 , 0.613994 , 0.001243 ,  14
   7.6811 , 0.614075 , 0.001243 ,  15
   7.6811 , 0.614083 , 0.001243 ,  16
   7.6811 , 0.614040 , 0.001243 ,  17
   7.6811 , 0.614203 , 0.001243 ,  18
   7.6811 , 0.614111 , 0.001243 ,  19
   7.6811 , 0.614105 , 0.001243 ,  20
   7.6811 , 0.613886 , 0.001243 ,  21
   7.6811 , 0.614011 , 0.001243 ,  22
   7.6811 , 0.614012 , 0.001243 ,  23
   7.6811 , 0.614157 , 0.001243 ,  24
   7.6811 , 0.613904 , 0.001243 ,  25
   7.6811 , 0.613970 , 0.001243 ,  26
   7.6811 , 0.614074 , 0.001243 ,  27
   7.6811 , 0.613944 , 0.001243 ,  28
   7.6811 , 0.613808 , 0.001243 ,  29
   7.6811 , 0.613920 , 0.001243 ,  30
   7.6811 , 0.613905 , 0.001243 ,  31
   7.6811 , 0.614051 , 0.001243 ,  32
   7.6811 , 0.614023 , 0.001243 ,  33
   7.6811 , 0.613803 , 0.001243 ,  34
   7.6811 , 0.613773 , 0.001243 ,  35
   7.6811 , 0.613949 , 0.001243 ,  36
   7.6811 , 0.613911 , 0.001243 ,  37
   7.6811 , 0.614038 , 0.001243 ,  38
   7.6811 , 0.613900 , 0.001243 ,  39
   7.6811 , 0.614047 , 0.001243 ,  40
   7.6811 , 0.614068 , 0.001243 ,  41
   7.6811 , 0.614034 , 0.001243 ,  42
   7.6811 , 0.614041 , 0.001243 ,  43
   7.6811 , 0.613827 , 0.001243 ,  44
   7.6811 , 0.613938 , 0.001243 ,  45
   7.6811 , 0.613873 , 0.001243 ,  46
   7.6811 , 0.614065 , 0.001243 ,  47
   7.6811 , 0.614090 , 0.001243 ,  48
   7.6811 , 0.614056 , 0.001243 ,  49
   7.6811 , 0.614051 , 0.001243 ,  50
   7.6811 , 0.614189 , 0.001243 ,  51
   7.6811 , 0.613920 , 0.001243 ,  52
   7.6811 , 0.614059 , 0.001243 ,  53
   7.6811 , 0.614144 , 0.001243 ,  54
   7.6811 , 0.613849 , 0.001243 ,  55
   7.6811 , 0.613857 , 0.001243 ,  56
   7.6811 , 0.614193 , 0.001243 ,  57
   7.6811 , 0.613897 , 0.001243 ,  58
   7.6811 , 0.613939 , 0.001243 ,  59
   7.6811 , 0.613705 , 0.001243 ,  60
   7.6811 , 0.614070 , 0.001243 ,  61
   7.6811 , 0.614068 , 0.001243 ,  62
   7.6811 , 0.613849 , 0.001243 ,  63
   7.6811 , 0.613992 , 0.001243 ,  64
   7.6811 , 0.614204 , 0.001243 ,  65
   7.6811 , 0.613852 , 0.001243 ,  66
   7.6811 , 0.614161 , 0.001243 ,  67
   7.6811 , 0.613868 , 0.001243 ,  68
   7.6811 , 0.613872 , 0.001243 ,  69
   7.6811 , 0.614211 , 0.001243 ,  70
   7.6811 , 0.613922 , 0.001243 ,  71
   7.6811 , 0.613881 , 0.001243 ,  72
   7.6811 , 0.614046 , 0.001243 ,  73
   7.6811 , 0.614023 , 0.001243 ,  74
   7.6811 , 0.613948 , 0.001243 ,  75
   7.6811 , 0.613718 , 0.001243 ,  76
   7.6811 , 0.613988 , 0.001243 ,  77
   7.6811 , 0.613992 , 0.001243 ,  78
   7.6811 , 0.613847 , 0.001243 ,  79
   7.6811 , 0.614087 , 0.001243 ,  80
   7.6811 , 0.613666 , 0.001243 ,  81
   7.6811 , 0.614035 , 0.001243 ,  82
   7.6811 , 0.614016 , 0.001243 ,  83
   7.6811 , 0.614061 , 0.001243 ,  84
   7.6811 , 0.613991 , 0.001243 ,  85
   7.6811 , 0.613953 , 0.001243 ,  86
   7.6811 , 0.614076 , 0.001243 ,  87
   7.6811 , 0.613985 , 0.001243 ,  88
   7.6811 , 0.614012 , 0.001243 ,  89
   7.6811 , 0.614089 , 0.001243 ,  90
   7.6811 , 0.614225 , 0.001243 ,  91
   7.6811 , 0.614060 , 0.001243 ,  92
   7.6811 , 0.613894 , 0.001243 ,  93
   7.6811 , 0.613972 , 0.001243 ,  94
   7.6811 , 0.614026 , 0.001243 ,  95
   7.6811 , 0.614000 , 0.001243 ,  96
   7.6811 , 0.614132 , 0.001243 ,  97
   7.6811 , 0.614173 , 0.001243 ,  98
   7.6811 , 0.613918 , 0.001243 ,  99
   7.6811 , 0.613820 , 0.001243 , 100
   7.8102 , 0.619249 , 0.001333 ,   0
   7.8102 , 0.619149 , 0.001333 ,   1
   7.8102 , 0.619223 , 0.001333 ,   2
   7.8102 , 0.619272 , 0.001333 ,   3
   7.8102 , 0.619747 , 0.001333 ,   4
   7.8102 , 0.619383 , 0.001333 ,   5
   7.8102 , 0.619095 , 0.001333 ,   6
   7.8102 , 0.619110 , 0.001333 ,   7
   7.8102 , 0.619297 , 0.001333 ,   8
   7.8102 , 0.619351 , 0.001333 ,   9
   7.8102 , 0.619313 , 0.001333 ,  10
   7.8102 , 0.619322 , 0.001333 ,  11
   7.8102 , 0.618944 , 0.001333 ,  12
   7.8102 , 0.619250 , 0.001333 ,  13
   7.8102 , 0.619283 , 0.001333 ,  14
   7.8102 , 0.619320 , 0.001333 ,  15
   7.8102 , 0.619426 , 0.001333 ,  16
   7.8102 , 0.619346 , 0.001333 ,  17
   7.8102 , 0.619440 , 0.001333 ,  18
   7.8102 , 0.619370 , 0.001333 ,  19
   7.8102 , 0.619373 , 0.001333 ,  20
   7.8102 , 0.619139 , 0.001333 ,  21
   7.8102 , 0.619282 , 0.001333 ,  22
   7.8102 , 0.619287 , 0.001333 ,  23
   7.8102 , 0.619434 , 0.001333 ,  24
   7.8102 , 0.619067 , 0.001333 ,  25
   7.8102 , 0.619244 , 0.001333 ,  26
   7.8102 , 0.619312 , 0.001333 ,  27
   7.8102 , 0.619210 , 0.001333 ,  28
   7.8102 , 0.619109 , 0.001333 ,  29
   7.8102 , 0.619153 , 0.001333 ,  30
   7.8102 , 0.619174 , 0.001333 ,  31
   7.8102 , 0.619315 , 0.001333 ,  32
   7.8102 , 0.619206 , 0.001333 ,  33
   7.8102 , 0.619127 , 0.001333 ,  34
   7.8102 , 0.619018 , 0.001333 ,  35
   7.8102 , 0.619147 , 0.001333 ,  36
   7.8102 , 0.619139 , 0.001333 ,  37
   7.8102 , 0.619346 , 0.001333 ,  38
   7.8102 , 0.619151 , 0.001333 ,  39
   7.8102 , 0.619332 , 0.001333 ,  40
   7.8102 , 0.619276 , 0.001333 ,  41
   7.8102 , 0.619267 , 0.001333 ,  42
   7.8102 , 0.619271 , 0.001333 ,  43
   7.8102 , 0.619034 , 0.001333 ,  44
   7.8102 , 0.619200 , 0.001333 ,  45
   7.8102 , 0.619048 , 0.001333 ,  46
   7.8102 , 0.619334 , 0.001333 ,  47
   7.8102 , 0.619305 , 0.001333 ,  48
   7.8102 , 0.619267 , 0.001333 ,  49
   7.8102 , 0.619311 , 0.001333 ,  50
   7.8102 , 0.619463 , 0.001333 ,  51
   7.8102 , 0.619224 , 0.001333 ,  52
   7.8102 , 0.619334 , 0.001333 ,  53
   7.8102 , 0.619432 , 0.001333 ,  54
   7.8102 , 0.619144 , 0.001333 ,  55
   7.8102 , 0.619180 , 0.001333 ,  56
   7.8102 , 0.619422 , 0.001333 ,  57
   7.8102 , 0.619205 , 0.001333 ,  58
   7.8102 , 0.619130 , 0.001333 ,  59
   7.8102 , 0.618929 , 0.001333 ,  60
   7.8102 , 0.619335 , 0.001333 ,  61
   7.8102 , 0.619271 , 0.001333 ,  62
   7.8102 , 0.619107 , 0.001333 ,  63
   7.8102 , 0.619302 , 0.001333 ,  64
   7.8102 , 0.619454 , 0.001333 ,  65
   7.8102 , 0.619121 , 0.001333 ,  66
   7.8102 , 0.619424 , 0.001333 ,  67
   7.8102 , 0.619174 , 0.001333 ,  68
   7.8102 , 0.619170 , 0.001333 ,  69
   7.8102 , 0.619429 , 0.001333 ,  70
   7.8102 , 0.619075 , 0.001333 ,  71
   7.8102 , 0.619088 , 0.001333 ,  72
   7.8102 , 0.619328 , 0.001333 ,  73
   7.8102 , 0.619246 , 0.001333 ,  74
   7.8102 , 0.619227 , 0.001333 ,  75
   7.8102 , 0.619029 , 0.001333 ,  76
   7.8102 , 0.619267 , 0.001333 ,  77
   7.8102 , 0.619248 , 0.001333 ,  78
   7.8102 , 0.619059 , 0.001333 ,  79
   7.8102 , 0.619291 , 0.001333 ,  80
   7.8102 , 0.618982 , 0.001333 ,  81
   7.8102 , 0.619236 , 0.001333 ,  82
   7.8102 , 0.619208 , 0.001333 ,  83
   7.8102 , 0.619361 , 0.001333 ,  84
   7.8102 , 0.619272 , 0.001333 ,  85
   7.8102 , 0.619142 , 0.001333 ,  86
   7.8102 , 0.619383 , 0.001333 ,  87
   7.8102 , 0.619230 , 0.001333 ,  88
   7.8102 , 0.619229 , 0.001333 ,  89
   7.8102 , 0.619438 , 0.001333 ,  90
   7.8102 , 0.619422 , 0.001333 ,  91
   7.8102 , 0.619354 , 0.001333 ,  92
   7.8102 , 0.619192 , 0.001333 ,  93
   7.8102 , 0.619223 , 0.001333 ,  94
   7.8102 , 0.619253 , 0.001333 ,  95
   7.8102 , 0.619301 , 0.001333 ,  96
   7.8102 , 0.619374 , 0.001333 ,  97
   7.8102 , 0.619424 , 0.001333 ,  98
   7.8102 , 0.619108 , 0.001333 ,  99
   7.8102 , 0.619033 , 0.001333 , 100
   7.8740 , 0.622860 , 0.001238 ,   0
   7.8740 , 0.622800 , 0.001238 ,   1
   7.8740 , 0.622856 , 0.001238 ,   2
   7.8740 , 0.622879 , 0.001238 ,   3
   7.8740 , 0.623332 , 0.001238 ,   4
   7.8740 , 0.622938 , 0.001238 ,   5
   7.8740 , 0.622703 , 0.001238 ,   6
   7.8740 , 0.622774 , 0.001238 ,   7
   7.8740 , 0.622950 , 0.001238 ,   8
   7.8740 , 0.623043 , 0.001238 ,   9
   7.8740 , 0.622854 , 0.001238 ,  10
   7.8740 , 0.622942 , 0.001238 ,  11
   7.8740 , 0.622686 , 0.001238 ,  12
   7.8740 , 0.622888 , 0.001238 ,  13
   7.8740 , 0.622900 , 0.001238 ,  14
   7.8740 , 0.622896 , 0.001238 ,  15
   7.8740 , 0.622980 , 0.001238 ,  16
   7.8740 , 0.622948 , 0.001238 ,  17
   7.8740 , 0.623069 , 0.001238 ,  18
   7.8740 , 0.623063 , 0.001238 ,  19
   7.8740 , 0.623014 , 0.001238 ,  20
   7.8740 , 0.622746 , 0.001238 ,  21
   7.8740 , 0.622881 , 0.001238 ,  22
   7.8740 , 0.622776 , 0.001238 ,  23
   7.8740 , 0.623060 , 0.001238 ,  24
   7.8740 , 0.622798 , 0.001238 ,  25
   7.8740 , 0.622820 , 0.001238 ,  26
   7.8740 , 0.622928 , 0.001238 ,  27
   7.8740 , 0.622901 , 0.001238 ,  28
   7.8740 , 0.622779 , 0.001238 ,  29
   7.8740 , 0.622721 , 0.001238 ,  30
   7.8740 , 0.622842 , 0.001238 ,  31
   7.8740 , 0.622942 , 0.001238 ,  32
   7.8740 , 0.622827 , 0.001238 ,  33
   7.8740 , 0.622687 , 0.001238 ,  34
   7.8740 , 0.622660 , 0.001238 ,  35
   7.8740 , 0.622803 , 0.001238 ,  36
   7.8740 , 0.622768 , 0.001238 ,  37
   7.8740 , 0.622887 , 0.001238 ,  38
   7.8740 , 0.622832 , 0.001238 ,  39
   7.8740 , 0.622842 , 0.001238 ,  40
   7.8740 , 0.622863 , 0.001238 ,  41
   7.8740 , 0.622839 , 0.001238 ,  42
   7.8740 , 0.622834 , 0.001238 ,  43
   7.8740 , 0.622680 , 0.001238 ,  44
   7.8740 , 0.622840 , 0.001238 ,  45
   7.8740 , 0.622720 , 0.001238 ,  46
   7.8740 , 0.622942 , 0.001238 ,  47
   7.8740 , 0.622818 , 0.001238 ,  48
   7.8740 , 0.622885 , 0.001238 ,  49
   7.8740 , 0.622910 , 0.001238 ,  50
   7.8740 , 0.623103 , 0.001238 ,  51
   7.8740 , 0.622819 , 0.001238 ,  52
   7.8740 , 0.622938 , 0.001238 ,  53
   7.8740 , 0.622969 , 0.001238 ,  54
   7.8740 , 0.622783 , 0.001238 ,  55
   7.8740 , 0.622821 , 0.001238 ,  56
   7.8740 , 0.623014 , 0.001238 ,  57
   7.8740 , 0.622809 , 0.001238 ,  58
   7.8740 , 0.622764 , 0.001238 ,  59
   7.8740 , 0.622587 , 0.001238 ,  60
   7.8740 , 0.622945 , 0.001238 ,  61
   7.8740 , 0.622938 , 0.001238 ,  62
   7.8740 , 0.622724 , 0.001238 ,  63
   7.8740 , 0.622897 , 0.001238 ,  64
   7.8740 , 0.623001 , 0.001238 ,  65
   7.8740 , 0.622706 , 0.001238 ,  66
   7.8740 , 0.623042 , 0.001238 ,  67
   7.8740 , 0.622803 , 0.001238 ,  68
   7.8740 , 0.622838 , 0.001238 ,  69
   7.8740 , 0.623079 , 0.001238 ,  70
   7.8740 , 0.622697 , 0.001238 ,  71
   7.8740 , 0.622687 , 0.001238 ,  72
   7.8740 , 0.622907 , 0.001238 ,  73
   7.8740 , 0.622846 , 0.001238 ,  74
   7.8740 , 0.622810 , 0.001238 ,  75
   7.8740 , 0.622627 , 0.001238 ,  76
   7.8740 , 0.622868 , 0.001238 ,  77
   7.8740 , 0.622946 , 0.001238 ,  78
   7.8740 , 0.622693 , 0.001238 ,  79
   7.8740 , 0.622890 , 0.001238 ,  80
   7.8740 , 0.622553 , 0.001238 ,  81
   7.8740 , 0.622879 , 0.001238 ,  82
   7.8740 , 0.622833 , 0.001238 ,  83
   7.8740 , 0.622975 , 0.001238 ,  84
   7.8740 , 0.622828 , 0.001238 ,  85
   7.8740 , 0.622745 , 0.001238 ,  86
   7.8740 , 0.622940 , 0.001238 ,  87
   7.8740 , 0.622849 , 0.001238 ,  88
   7.8740 , 0.622905 , 0.001238 ,  89
   7.8740 , 0.623020 , 0.001238 ,  90
   7.8740 , 0.622922 , 0.001238 ,  91
   7.8740 , 0.622847 , 0.001238 ,  92
   7.8740 , 0.622773 , 0.001238 ,  93
   7.8740 , 0.622846 , 0.001238 ,  94
   7.8740 , 0.622854 , 0.001238 ,  95
   7.8740 , 0.622883 , 0.001238 ,  96
   7.8740 , 0.623060 , 0.001238 ,  97
   7.8740 , 0.622922 , 0.001238 ,  98
   7.8740 , 0.622702 , 0.001238 ,  99
   7.8740 , 0.622633 , 0.001238 , 100
   8.0000 , 0.628853 , 0.001212 ,   0
   8.0000 , 0.628915 , 0.001212 ,   1
   8.0000 , 0.628616 , 0.001212 ,   2
   8.0000 , 0.628819 , 0.001212 ,   3
   8.0000 , 0.629265 , 0.001212 ,   4
   8.0000 , 0.628863 , 0.001212 ,   5
   8.0000 , 0.629022 , 0.001212 ,   6
   8.0000 , 0.628868 , 0.001212 ,   7
   8.0000 , 0.628803 , 0.001212 ,   8
   8.0000 , 0.629068 , 0.001212 ,   9
   8.0000 , 0.628740 , 0.001212 ,  10
   8.0000 , 0.628805 , 0.001212 ,  11
   8.0000 , 0.628747 , 0.001212 ,  12
   8.0000 , 0.628879 , 0.001212 ,  13
   8.0000 , 0.628631 , 0.001212 ,  14
   8.0000 , 0.628925 , 0.001212 ,  15
   8.0000 , 0.628729 , 0.001212 ,  16
   8.0000 , 0.628737 , 0.001212 ,  17
   8.0000 , 0.628941 , 0.001212 ,  18
   8.0000 , 0.628971 , 0.001212 ,  19
   8.0000 , 0.628795 , 0.001212 ,  20
   8.0000 , 0.628766 , 0.001212 ,  21
   8.0000 , 0.628877 , 0.001212 ,  22
   8.0000 , 0.628680 , 0.001212 ,  23
   8.0000 , 0.628972 , 0.001212 ,  24
   8.0000 , 0.629076 , 0.001212 ,  25
   8.0000 , 0.628648 , 0.001212 ,  26
   8.0000 , 0.628993 , 0.001212 ,  27
   8.0000 , 0.628863 , 0.001212 ,  28
   8.0000 , 0.628829 , 0.001212 ,  29
   8.0000 , 0.628841 , 0.001212 ,  30
   8.0000 , 0.628939 , 0.001212 ,  31
   8.0000 , 0.628833 , 0.001212 ,  32
   8.0000 , 0.628832 , 0.001212 ,  33
   8.0000 , 0.628647 , 0.001212 ,  34
   8.0000 , 0.628752 , 0.001212 ,  35
   8.0000 , 0.628911 , 0.001212 ,  36
   8.0000 , 0.628894 , 0.001212 ,  37
   8.0000 , 0.629119 , 0.001212 ,  38
   8.0000 , 0.628725 , 0.001212 ,  39
   8.0000 , 0.628826 , 0.001212 ,  40
   8.0000 , 0.628763 , 0.001212 ,  41
   8.0000 , 0.628736 , 0.001212 ,  42
   8.0000 , 0.628796 , 0.001212 ,  43
   8.0000 , 0.628831 , 0.001212 ,  44
   8.0000 , 0.628976 , 0.001212 ,  45
   8.0000 , 0.628587 , 0.001212 ,  46
   8.0000 , 0.628781 , 0.001212 ,  47
   8.0000 , 0.628857 , 0.001212 ,  48
   8.0000 , 0.628810 , 0.001212 ,  49
   8.0000 , 0.628833 , 0.001212 ,  50
   8.0000 , 0.628904 , 0.001212 ,  51
   8.0000 , 0.629015 , 0.001212 ,  52
   8.0000 , 0.628781 , 0.001212 ,  53
   8.0000 , 0.628900 , 0.001212 ,  54
   8.0000 , 0.628854 , 0.001212 ,  55
   8.0000 , 0.628638 , 0.001212 ,  56
   8.0000 , 0.628872 , 0.001212 ,  57
   8.0000 , 0.628813 , 0.001212 ,  58
   8.0000 , 0.628993 , 0.001212 ,  59
   8.0000 , 0.628742 , 0.001212 ,  60
   8.0000 , 0.628682 , 0.001212 ,  61
   8.0000 , 0.628811 , 0.001212 ,  62
   8.0000 , 0.628862 , 0.001212 ,  63
   8.0000 , 0.628948 , 0.001212 ,  64
   8.0000 , 0.628921 , 0.001212 ,  65
   8.0000 , 0.628900 , 0.001212 ,  66
   8.0000 , 0.628911 , 0.001212 ,  67
   8.0000 , 0.628943 , 0.001212 ,  68
   8.0000 , 0.628691 , 0.001212 ,  69
   8.0000 , 0.628946 , 0.001212 ,  70
   8.0000 , 0.628897 , 0.001212 ,  71
   8.0000 , 0.628951 , 0.001212 ,  72
   8.0000 , 0.628839 , 0.001212 ,  73
   8.0000 , 0.628873 , 0.001212 ,  74
   8.0000 , 0.628757 , 0.001212 ,  75
   8.0000 , 0.628964 , 0.001212 ,  76
   8.0000 , 0.628694 , 0.001212 ,  77
   8.0000 , 0.629055 , 0.001212 ,  78
   8.0000 , 0.628897 , 0.001212 ,  79
   8.0000 , 0.628732 , 0.001212 ,  80
   8.0000 , 0.628792 , 0.001212 ,  81
   8.0000 , 0.628686 , 0.001212 ,  82
   8.0000 , 0.628671 , 0.001212 ,  83
   8.0000 , 0.628935 , 0.001212 ,  84
   8.0000 , 0.628633 , 0.001212 ,  85
   8.0000 , 0.628806 , 0.001212 ,  86
   8.0000 , 0.629032 , 0.001212 ,  87
   8.0000 , 0.628926 , 0.001212 ,  88
   8.0000 , 0.628998 , 0.001212 ,  89
   8.0000 , 0.628863 , 0.001212 ,  90
   8.0000 , 0.628967 , 0.001212 ,  91
   8.0000 , 0.628875 , 0.001212 ,  92
   8.0000 , 0.628961 , 0.001212 ,  93
   8.0000 , 0.628955 , 0.001212 ,  94
   8.0000 , 0.628815 , 0.001212 ,  95
   8.0000 , 0.628953 , 0.001212 ,  96
   8.0000 , 0.628957 , 0.001212 ,  97
   8.0000 , 0.628931 , 0.001212 ,  98
   8.0000 , 0.628722 , 0.001212 ,  99
   8.0000 , 0.628807 , 0.001212 , 100


==> paper_scales_misc/l96192f211b672m0008m022m260_e0p2s_bare.csv <==
# R       , E        , dE       , i_J
   0.9599 , 0.401074 , 0.000007 ,   0
   0.9599 , 0.401074 , 0.000007 ,   1
   0.9599 , 0.401074 , 0.000007 ,   2
   0.9599 , 0.401074 , 0.000007 ,   3
   0.9599 , 0.401074 , 0.000007 ,   4
   0.9599 , 0.401074 , 0.000007 ,   5
   0.9599 , 0.401074 , 0.000007 ,   6
   0.9599 , 0.401073 , 0.000007 ,   7
   0.9599 , 0.401074 , 0.000007 ,   8
   0.9599 , 0.401074 , 0.000007 ,   9
   0.9599 , 0.401073 , 0.000007 ,  10
   0.9599 , 0.401074 , 0.000007 ,  11
   0.9599 , 0.401075 , 0.000007 ,  12
   0.9599 , 0.401074 , 0.000007 ,  13
   0.9599 , 0.401074 , 0.000007 ,  14
   0.9599 , 0.401074 , 0.000007 ,  15
   0.9599 , 0.401074 , 0.000007 ,  16
   0.9599 , 0.401075 , 0.000007 ,  17
   0.9599 , 0.401075 , 0.000007 ,  18
   0.9599 , 0.401073 , 0.000007 ,  19
   0.9599 , 0.401075 , 0.000007 ,  20
   0.9599 , 0.401076 , 0.000007 ,  21
   0.9599 , 0.401075 , 0.000007 ,  22
   0.9599 , 0.401074 , 0.000007 ,  23
   0.9599 , 0.401075 , 0.000007 ,  24
   0.9599 , 0.401073 , 0.000007 ,  25
   0.9599 , 0.401074 , 0.000007 ,  26
   0.9599 , 0.401075 , 0.000007 ,  27
   0.9599 , 0.401075 , 0.000007 ,  28
   0.9599 , 0.401074 , 0.000007 ,  29
   0.9599 , 0.401076 , 0.000007 ,  30
   0.9599 , 0.401075 , 0.000007 ,  31
   0.9599 , 0.401074 , 0.000007 ,  32
   0.9599 , 0.401074 , 0.000007 ,  33
   0.9599 , 0.401075 , 0.000007 ,  34
   0.9599 , 0.401074 , 0.000007 ,  35
   0.9599 , 0.401075 , 0.000007 ,  36
   0.9599 , 0.401075 , 0.000007 ,  37
   0.9599 , 0.401074 , 0.000007 ,  38
   0.9599 , 0.401075 , 0.000007 ,  39
   0.9599 , 0.401074 , 0.000007 ,  40
   0.9599 , 0.401075 , 0.000007 ,  41
   0.9599 , 0.401073 , 0.000007 ,  42
   0.9599 , 0.401075 , 0.000007 ,  43
   0.9599 , 0.401073 , 0.000007 ,  44
   0.9599 , 0.401076 , 0.000007 ,  45
   0.9599 , 0.401074 , 0.000007 ,  46
   0.9599 , 0.401074 , 0.000007 ,  47
   0.9599 , 0.401074 , 0.000007 ,  48
   0.9599 , 0.401075 , 0.000007 ,  49
   0.9599 , 0.401073 , 0.000007 ,  50
   0.9599 , 0.401074 , 0.000007 ,  51
   0.9599 , 0.401074 , 0.000007 ,  52
   0.9599 , 0.401074 , 0.000007 ,  53
   0.9599 , 0.401073 , 0.000007 ,  54
   0.9599 , 0.401074 , 0.000007 ,  55
   0.9599 , 0.401075 , 0.000007 ,  56
   0.9599 , 0.401074 , 0.000007 ,  57
   0.9599 , 0.401074 , 0.000007 ,  58
   0.9599 , 0.401073 , 0.000007 ,  59
   0.9599 , 0.401075 , 0.000007 ,  60
   0.9599 , 0.401073 , 0.000007 ,  61
   0.9599 , 0.401074 , 0.000007 ,  62
   0.9599 , 0.401075 , 0.000007 ,  63
   0.9599 , 0.401074 , 0.000007 ,  64
   0.9599 , 0.401074 , 0.000007 ,  65
   0.9599 , 0.401074 , 0.000007 ,  66
   0.9599 , 0.401073 , 0.000007 ,  67
   0.9599 , 0.401075 , 0.000007 ,  68
   0.9599 , 0.401075 , 0.000007 ,  69
   0.9599 , 0.401074 , 0.000007 ,  70
   0.9599 , 0.401074 , 0.000007 ,  71
   0.9599 , 0.401074 , 0.000007 ,  72
   0.9599 , 0.401075 , 0.000007 ,  73
   0.9599 , 0.401073 , 0.000007 ,  74
   0.9599 , 0.401074 , 0.000007 ,  75
   0.9599 , 0.401075 , 0.000007 ,  76
   0.9599 , 0.401075 , 0.000007 ,  77
   0.9599 , 0.401074 , 0.000007 ,  78
   0.9599 , 0.401076 , 0.000007 ,  79
   0.9599 , 0.401074 , 0.000007 ,  80
   0.9599 , 0.401074 , 0.000007 ,  81
   0.9599 , 0.401074 , 0.000007 ,  82
   0.9599 , 0.401074 , 0.000007 ,  83
   0.9599 , 0.401074 , 0.000007 ,  84
   0.9599 , 0.401076 , 0.000007 ,  85
   0.9599 , 0.401074 , 0.000007 ,  86
   0.9599 , 0.401074 , 0.000007 ,  87
   0.9599 , 0.401074 , 0.000007 ,  88
   0.9599 , 0.401074 , 0.000007 ,  89
   0.9599 , 0.401075 , 0.000007 ,  90
   0.9599 , 0.401075 , 0.000007 ,  91
   0.9599 , 0.401074 , 0.000007 ,  92
   0.9599 , 0.401074 , 0.000007 ,  93
   0.9599 , 0.401075 , 0.000007 ,  94
   0.9599 , 0.401074 , 0.000007 ,  95
   0.9599 , 0.401073 , 0.000007 ,  96
   0.9599 , 0.401075 , 0.000007 ,  97
   0.9599 , 0.401075 , 0.000007 ,  98
   0.9599 , 0.401075 , 0.000007 ,  99
   0.9599 , 0.401075 , 0.000007 , 100
   1.7867 , 0.564950 , 0.000017 ,   0
   1.7867 , 0.564951 , 0.000017 ,   1
   1.7867 , 0.564950 , 0.000017 ,   2
   1.7867 , 0.564950 , 0.000017 ,   3
   1.7867 , 0.564949 , 0.000017 ,   4
   1.7867 , 0.564949 , 0.000017 ,   5
   1.7867 , 0.564952 , 0.000017 ,   6
   1.7867 , 0.564949 , 0.000017 ,   7
   1.7867 , 0.564948 , 0.000017 ,   8
   1.7867 , 0.564950 , 0.000017 ,   9
   1.7867 , 0.564948 , 0.000017 ,  10
   1.7867 , 0.564950 , 0.000017 ,  11
   1.7867 , 0.564951 , 0.000017 ,  12
   1.7867 , 0.564948 , 0.000017 ,  13
   1.7867 , 0.564949 , 0.000017 ,  14
   1.7867 , 0.564951 , 0.000017 ,  15
   1.7867 , 0.564950 , 0.000017 ,  16
   1.7867 , 0.564951 , 0.000017 ,  17
   1.7867 , 0.564953 , 0.000017 ,  18
   1.7867 , 0.564950 , 0.000017 ,  19
   1.7867 , 0.564952 , 0.000017 ,  20
   1.7867 , 0.564951 , 0.000017 ,  21
   1.7867 , 0.564950 , 0.000017 ,  22
   1.7867 , 0.564951 , 0.000017 ,  23
   1.7867 , 0.564953 , 0.000017 ,  24
   1.7867 , 0.564946 , 0.000017 ,  25
   1.7867 , 0.564947 , 0.000017 ,  26
   1.7867 , 0.564949 , 0.000017 ,  27
   1.7867 , 0.564950 , 0.000017 ,  28
   1.7867 , 0.564951 , 0.000017 ,  29
   1.7867 , 0.564952 , 0.000017 ,  30
   1.7867 , 0.564953 , 0.000017 ,  31
   1.7867 , 0.564951 , 0.000017 ,  32
   1.7867 , 0.564949 , 0.000017 ,  33
   1.7867 , 0.564949 , 0.000017 ,  34
   1.7867 , 0.564948 , 0.000017 ,  35
   1.7867 , 0.564949 , 0.000017 ,  36
   1.7867 , 0.564950 , 0.000017 ,  37
   1.7867 , 0.564949 , 0.000017 ,  38
   1.7867 , 0.564953 , 0.000017 ,  39
   1.7867 , 0.564949 , 0.000017 ,  40
   1.7867 , 0.564948 , 0.000017 ,  41
   1.7867 , 0.564954 , 0.000017 ,  42
   1.7867 , 0.564950 , 0.000017 ,  43
   1.7867 , 0.564950 , 0.000017 ,  44
   1.7867 , 0.564951 , 0.000017 ,  45
   1.7867 , 0.564951 , 0.000017 ,  46
   1.7867 , 0.564953 , 0.000017 ,  47
   1.7867 , 0.564952 , 0.000017 ,  48
   1.7867 , 0.564949 , 0.000017 ,  49
   1.7867 , 0.564951 , 0.000017 ,  50
   1.7867 , 0.564949 , 0.000017 ,  51
   1.7867 , 0.564951 , 0.000017 ,  52
   1.7867 , 0.564949 , 0.000017 ,  53
   1.7867 , 0.564949 , 0.000017 ,  54
   1.7867 , 0.564948 , 0.000017 ,  55
   1.7867 , 0.564951 , 0.000017 ,  56
   1.7867 , 0.564949 , 0.000017 ,  57
   1.7867 , 0.564950 , 0.000017 ,  58
   1.7867 , 0.564951 , 0.000017 ,  59
   1.7867 , 0.564950 , 0.000017 ,  60
   1.7867 , 0.564948 , 0.000017 ,  61
   1.7867 , 0.564950 , 0.000017 ,  62
   1.7867 , 0.564952 , 0.000017 ,  63
   1.7867 , 0.564949 , 0.000017 ,  64
   1.7867 , 0.564949 , 0.000017 ,  65
   1.7867 , 0.564948 , 0.000017 ,  66
   1.7867 , 0.564947 , 0.000017 ,  67
   1.7867 , 0.564948 , 0.000017 ,  68
   1.7867 , 0.564949 , 0.000017 ,  69
   1.7867 , 0.564952 , 0.000017 ,  70
   1.7867 , 0.564949 , 0.000017 ,  71
   1.7867 , 0.564949 , 0.000017 ,  72
   1.7867 , 0.564949 , 0.000017 ,  73
   1.7867 , 0.564948 , 0.000017 ,  74
   1.7867 , 0.564952 , 0.000017 ,  75
   1.7867 , 0.564951 , 0.000017 ,  76
   1.7867 , 0.564951 , 0.000017 ,  77
   1.7867 , 0.564949 , 0.000017 ,  78
   1.7867 , 0.564950 , 0.000017 ,  79
   1.7867 , 0.564949 , 0.000017 ,  80
   1.7867 , 0.564950 , 0.000017 ,  81
   1.7867 , 0.564950 , 0.000017 ,  82
   1.7867 , 0.564951 , 0.000017 ,  83
   1.7867 , 0.564948 , 0.000017 ,  84
   1.7867 , 0.564951 , 0.000017 ,  85
   1.7867 , 0.564948 , 0.000017 ,  86
   1.7867 , 0.564948 , 0.000017 ,  87
   1.7867 , 0.564952 , 0.000017 ,  88
   1.7867 , 0.564952 , 0.000017 ,  89
   1.7867 , 0.564950 , 0.000017 ,  90
   1.7867 , 0.564949 , 0.000017 ,  91
   1.7867 , 0.564952 , 0.000017 ,  92
   1.7867 , 0.564947 , 0.000017 ,  93
   1.7867 , 0.564951 , 0.000017 ,  94
   1.7867 , 0.564949 , 0.000017 ,  95
   1.7867 , 0.564949 , 0.000017 ,  96
   1.7867 , 0.564946 , 0.000017 ,  97
   1.7867 , 0.564949 , 0.000017 ,  98
   1.7867 , 0.564952 , 0.000017 ,  99
   1.7867 , 0.564955 , 0.000017 , 100
   1.9403 , 0.583077 , 0.000024 ,   0
   1.9403 , 0.583080 , 0.000024 ,   1
   1.9403 , 0.583078 , 0.000024 ,   2
   1.9403 , 0.583077 , 0.000024 ,   3
   1.9403 , 0.583080 , 0.000024 ,   4
   1.9403 , 0.583077 , 0.000024 ,   5
   1.9403 , 0.583077 , 0.000024 ,   6
   1.9403 , 0.583077 , 0.000024 ,   7
   1.9403 , 0.583073 , 0.000024 ,   8
   1.9403 , 0.583077 , 0.000024 ,   9
   1.9403 , 0.583074 , 0.000024 ,  10
   1.9403 , 0.583082 , 0.000024 ,  11
   1.9403 , 0.583075 , 0.000024 ,  12
   1.9403 , 0.583079 , 0.000024 ,  13
   1.9403 , 0.583076 , 0.000024 ,  14
   1.9403 , 0.583078 , 0.000024 ,  15
   1.9403 , 0.583077 , 0.000024 ,  16
   1.9403 , 0.583080 , 0.000024 ,  17
   1.9403 , 0.583083 , 0.000024 ,  18
   1.9403 , 0.583073 , 0.000024 ,  19
   1.9403 , 0.583076 , 0.000024 ,  20
   1.9403 , 0.583075 , 0.000024 ,  21
   1.9403 , 0.583079 , 0.000024 ,  22
   1.9403 , 0.583077 , 0.000024 ,  23
   1.9403 , 0.583082 , 0.000024 ,  24
   1.9403 , 0.583075 , 0.000024 ,  25
   1.9403 , 0.583074 , 0.000024 ,  26
   1.9403 , 0.583080 , 0.000024 ,  27
   1.9403 , 0.583075 , 0.000024 ,  28
   1.9403 , 0.583081 , 0.000024 ,  29
   1.9403 , 0.583076 , 0.000024 ,  30
   1.9403 , 0.583077 , 0.000024 ,  31
   1.9403 , 0.583072 , 0.000024 ,  32
   1.9403 , 0.583078 , 0.000024 ,  33
   1.9403 , 0.583077 , 0.000024 ,  34
   1.9403 , 0.583077 , 0.000024 ,  35
   1.9403 , 0.583075 , 0.000024 ,  36
   1.9403 , 0.583078 , 0.000024 ,  37
   1.9403 , 0.583075 , 0.000024 ,  38
   1.9403 , 0.583079 , 0.000024 ,  39
   1.9403 , 0.583079 , 0.000024 ,  40
   1.9403 , 0.583080 , 0.000024 ,  41
   1.9403 , 0.583077 , 0.000024 ,  42
   1.9403 , 0.583077 , 0.000024 ,  43
   1.9403 , 0.583073 , 0.000024 ,  44
   1.9403 , 0.583079 , 0.000024 ,  45
   1.9403 , 0.583076 , 0.000024 ,  46
   1.9403 , 0.583077 , 0.000024 ,  47
   1.9403 , 0.583075 , 0.000024 ,  48
   1.9403 , 0.583075 , 0.000024 ,  49
   1.9403 , 0.583079 , 0.000024 ,  50
   1.9403 , 0.583080 , 0.000024 ,  51
   1.9403 , 0.583078 , 0.000024 ,  52
   1.9403 , 0.583078 , 0.000024 ,  53
   1.9403 , 0.583072 , 0.000024 ,  54
   1.9403 , 0.583075 , 0.000024 ,  55
   1.9403 , 0.583080 , 0.000024 ,  56
   1.9403 , 0.583076 , 0.000024 ,  57
   1.9403 , 0.583078 , 0.000024 ,  58
   1.9403 , 0.583081 , 0.000024 ,  59
   1.9403 , 0.583075 , 0.000024 ,  60
   1.9403 , 0.583078 , 0.000024 ,  61
   1.9403 , 0.583077 , 0.000024 ,  62
   1.9403 , 0.583074 , 0.000024 ,  63
   1.9403 , 0.583079 , 0.000024 ,  64
   1.9403 , 0.583078 , 0.000024 ,  65
   1.9403 , 0.583079 , 0.000024 ,  66
   1.9403 , 0.583075 , 0.000024 ,  67
   1.9403 , 0.583078 , 0.000024 ,  68
   1.9403 , 0.583075 , 0.000024 ,  69
   1.9403 , 0.583076 , 0.000024 ,  70
   1.9403 , 0.583075 , 0.000024 ,  71
   1.9403 , 0.583078 , 0.000024 ,  72
   1.9403 , 0.583078 , 0.000024 ,  73
   1.9403 , 0.583079 , 0.000024 ,  74
   1.9403 , 0.583074 , 0.000024 ,  75
   1.9403 , 0.583076 , 0.000024 ,  76
   1.9403 , 0.583080 , 0.000024 ,  77
   1.9403 , 0.583075 , 0.000024 ,  78
   1.9403 , 0.583077 , 0.000024 ,  79
   1.9403 , 0.583083 , 0.000024 ,  80
   1.9403 , 0.583078 , 0.000024 ,  81
   1.9403 , 0.583078 , 0.000024 ,  82
   1.9403 , 0.583082 , 0.000024 ,  83
   1.9403 , 0.583078 , 0.000024 ,  84
   1.9403 , 0.583073 , 0.000024 ,  85
   1.9403 , 0.583074 , 0.000024 ,  86
   1.9403 , 0.583080 , 0.000024 ,  87
   1.9403 , 0.583077 , 0.000024 ,  88
   1.9403 , 0.583078 , 0.000024 ,  89
   1.9403 , 0.583078 , 0.000024 ,  90
   1.9403 , 0.583076 , 0.000024 ,  91
   1.9403 , 0.583077 , 0.000024 ,  92
   1.9403 , 0.583079 , 0.000024 ,  93
   1.9403 , 0.583080 , 0.000024 ,  94
   1.9403 , 0.583076 , 0.000024 ,  95
   1.9403 , 0.583074 , 0.000024 ,  96
   1.9403 , 0.583076 , 0.000024 ,  97
   1.9403 , 0.583076 , 0.000024 ,  98
   1.9403 , 0.583082 , 0.000024 ,  99
   1.9403 , 0.583075 , 0.000024 , 100
   2.2251 , 0.613311 , 0.000046 ,   0
   2.2251 , 0.613315 , 0.000046 ,   1
   2.2251 , 0.613313 , 0.000046 ,   2
   2.2251 , 0.613308 , 0.000046 ,   3
   2.2251 , 0.613315 , 0.000046 ,   4
   2.2251 , 0.613311 , 0.000046 ,   5
   2.2251 , 0.613315 , 0.000046 ,   6
   2.2251 , 0.613314 , 0.000046 ,   7
   2.2251 , 0.613310 , 0.000046 ,   8
   2.2251 , 0.613306 , 0.000046 ,   9
   2.2251 , 0.613317 , 0.000046 ,  10
   2.2251 , 0.613307 , 0.000046 ,  11
   2.2251 , 0.613308 , 0.000046 ,  12
   2.2251 , 0.613311 , 0.000046 ,  13
   2.2251 , 0.613315 , 0.000046 ,  14
   2.2251 , 0.613320 , 0.000046 ,  15
   2.2251 , 0.613309 , 0.000046 ,  16
   2.2251 , 0.613304 , 0.000046 ,  17
   2.2251 , 0.613313 , 0.000046 ,  18
   2.2251 , 0.613312 , 0.000046 ,  19
   2.2251 , 0.613319 , 0.000046 ,  20
   2.2251 , 0.613305 , 0.000046 ,  21
   2.2251 , 0.613314 , 0.000046 ,  22
   2.2251 , 0.613318 , 0.000046 ,  23
   2.2251 , 0.613308 , 0.000046 ,  24
   2.2251 , 0.613318 , 0.000046 ,  25
   2.2251 , 0.613309 , 0.000046 ,  26
   2.2251 , 0.613308 , 0.000046 ,  27
   2.2251 , 0.613317 , 0.000046 ,  28
   2.2251 , 0.613306 , 0.000046 ,  29
   2.2251 , 0.613310 , 0.000046 ,  30
   2.2251 , 0.613305 , 0.000046 ,  31
   2.2251 , 0.613318 , 0.000046 ,  32
   2.2251 , 0.613317 , 0.000046 ,  33
   2.2251 , 0.613314 , 0.000046 ,  34
   2.2251 , 0.613307 , 0.000046 ,  35
   2.2251 , 0.613312 , 0.000046 ,  36
   2.2251 , 0.613313 , 0.000046 ,  37
   2.2251 , 0.613314 , 0.000046 ,  38
   2.2251 , 0.613322 , 0.000046 ,  39
   2.2251 , 0.613311 , 0.000046 ,  40
   2.2251 , 0.613307 , 0.000046 ,  41
   2.2251 , 0.613321 , 0.000046 ,  42
   2.2251 , 0.613308 , 0.000046 ,  43
   2.2251 , 0.613311 , 0.000046 ,  44
   2.2251 , 0.613314 , 0.000046 ,  45
   2.2251 , 0.613305 , 0.000046 ,  46
   2.2251 , 0.613309 , 0.000046 ,  47
   2.2251 , 0.613311 , 0.000046 ,  48
   2.2251 , 0.613308 , 0.000046 ,  49
   2.2251 , 0.613309 , 0.000046 ,  50
   2.2251 , 0.613315 , 0.000046 ,  51
   2.2251 , 0.613307 , 0.000046 ,  52
   2.2251 , 0.613307 , 0.000046 ,  53
   2.2251 , 0.613312 , 0.000046 ,  54
   2.2251 , 0.613310 , 0.000046 ,  55
   2.2251 , 0.613313 , 0.000046 ,  56
   2.2251 , 0.613313 , 0.000046 ,  57
   2.2251 , 0.613306 , 0.000046 ,  58
   2.2251 , 0.613318 , 0.000046 ,  59
   2.2251 , 0.613312 , 0.000046 ,  60
   2.2251 , 0.613312 , 0.000046 ,  61
   2.2251 , 0.613307 , 0.000046 ,  62
   2.2251 , 0.613311 , 0.000046 ,  63
   2.2251 , 0.613312 , 0.000046 ,  64
   2.2251 , 0.613308 , 0.000046 ,  65
   2.2251 , 0.613299 , 0.000046 ,  66
   2.2251 , 0.613308 , 0.000046 ,  67
   2.2251 , 0.613316 , 0.000046 ,  68
   2.2251 , 0.613323 , 0.000046 ,  69
   2.2251 , 0.613310 , 0.000046 ,  70
   2.2251 , 0.613303 , 0.000046 ,  71
   2.2251 , 0.613305 , 0.000046 ,  72
   2.2251 , 0.613313 , 0.000046 ,  73
   2.2251 , 0.613309 , 0.000046 ,  74
   2.2251 , 0.613306 , 0.000046 ,  75
   2.2251 , 0.613306 , 0.000046 ,  76
   2.2251 , 0.613312 , 0.000046 ,  77
   2.2251 , 0.613318 , 0.000046 ,  78
   2.2251 , 0.613311 , 0.000046 ,  79
   2.2251 , 0.613308 , 0.000046 ,  80
   2.2251 , 0.613312 , 0.000046 ,  81
   2.2251 , 0.613309 , 0.000046 ,  82
   2.2251 , 0.613310 , 0.000046 ,  83
   2.2251 , 0.613315 , 0.000046 ,  84
   2.2251 , 0.613298 , 0.000046 ,  85
   2.2251 , 0.613309 , 0.000046 ,  86
   2.2251 , 0.613308 , 0.000046 ,  87
   2.2251 , 0.613316 , 0.000046 ,  88
   2.2251 , 0.613317 , 0.000046 ,  89
   2.2251 , 0.613310 , 0.000046 ,  90
   2.2251 , 0.613307 , 0.000046 ,  91
   2.2251 , 0.613312 , 0.000046 ,  92
   2.2251 , 0.613307 , 0.000046 ,  93
   2.2251 , 0.613309 , 0.000046 ,  94
   2.2251 , 0.613313 , 0.000046 ,  95
   2.2251 , 0.613306 , 0.000046 ,  96
   2.2251 , 0.613312 , 0.000046 ,  97
   2.2251 , 0.613310 , 0.000046 ,  98
   2.2251 , 0.613309 , 0.000046 ,  99
   2.2251 , 0.613312 , 0.000046 , 100
   2.4655 , 0.634481 , 0.000042 ,   0
   2.4655 , 0.634484 , 0.000042 ,   1
   2.4655 , 0.634481 , 0.000042 ,   2
   2.4655 , 0.634481 , 0.000042 ,   3
   2.4655 , 0.634486 , 0.000042 ,   4
   2.4655 , 0.634485 , 0.000042 ,   5
   2.4655 , 0.634480 , 0.000042 ,   6
   2.4655 , 0.634477 , 0.000042 ,   7
   2.4655 , 0.634488 , 0.000042 ,   8
   2.4655 , 0.634483 , 0.000042 ,   9
   2.4655 , 0.634470 , 0.000042 ,  10
   2.4655 , 0.634485 , 0.000042 ,  11
   2.4655 , 0.634490 , 0.000042 ,  12
   2.4655 , 0.634482 , 0.000042 ,  13
   2.4655 , 0.634486 , 0.000042 ,  14
   2.4655 , 0.634482 , 0.000042 ,  15
   2.4655 , 0.634479 , 0.000042 ,  16
   2.4655 , 0.634479 , 0.000042 ,  17
   2.4655 , 0.634483 , 0.000042 ,  18
   2.4655 , 0.634477 , 0.000042 ,  19
   2.4655 , 0.634474 , 0.000042 ,  20
   2.4655 , 0.634476 , 0.000042 ,  21
   2.4655 , 0.634485 , 0.000042 ,  22
   2.4655 , 0.634488 , 0.000042 ,  23
   2.4655 , 0.634483 , 0.000042 ,  24
   2.4655 , 0.634479 , 0.000042 ,  25
   2.4655 , 0.634478 , 0.000042 ,  26
   2.4655 , 0.634486 , 0.000042 ,  27
   2.4655 , 0.634485 , 0.000042 ,  28
   2.4655 , 0.634490 , 0.000042 ,  29
   2.4655 , 0.634480 , 0.000042 ,  30
   2.4655 , 0.634483 , 0.000042 ,  31
   2.4655 , 0.634486 , 0.000042 ,  32
   2.4655 , 0.634482 , 0.000042 ,  33
   2.4655 , 0.634482 , 0.000042 ,  34
   2.4655 , 0.634486 , 0.000042 ,  35
   2.4655 , 0.634479 , 0.000042 ,  36
   2.4655 , 0.634483 , 0.000042 ,  37
   2.4655 , 0.634476 , 0.000042 ,  38
   2.4655 , 0.634485 , 0.000042 ,  39
   2.4655 , 0.634480 , 0.000042 ,  40
   2.4655 , 0.634477 , 0.000042 ,  41
   2.4655 , 0.634483 , 0.000042 ,  42
   2.4655 , 0.634481 , 0.000042 ,  43
   2.4655 , 0.634478 , 0.000042 ,  44
   2.4655 , 0.634483 , 0.000042 ,  45
   2.4655 , 0.634479 , 0.000042 ,  46
   2.4655 , 0.634479 , 0.000042 ,  47
   2.4655 , 0.634480 , 0.000042 ,  48
   2.4655 , 0.634480 , 0.000042 ,  49
   2.4655 , 0.634481 , 0.000042 ,  50
   2.4655 , 0.634479 , 0.000042 ,  51
   2.4655 , 0.634477 , 0.000042 ,  52
   2.4655 , 0.634480 , 0.000042 ,  53
   2.4655 , 0.634485 , 0.000042 ,  54
   2.4655 , 0.634473 , 0.000042 ,  55
   2.4655 , 0.634486 , 0.000042 ,  56
   2.4655 , 0.634484 , 0.000042 ,  57
   2.4655 , 0.634482 , 0.000042 ,  58
   2.4655 , 0.634483 , 0.000042 ,  59
   2.4655 , 0.634483 , 0.000042 ,  60
   2.4655 , 0.634475 , 0.000042 ,  61
   2.4655 , 0.634482 , 0.000042 ,  62
   2.4655 , 0.634476 , 0.000042 ,  63
   2.4655 , 0.634486 , 0.000042 ,  64
   2.4655 , 0.634482 , 0.000042 ,  65
   2.4655 , 0.634480 , 0.000042 ,  66
   2.4655 , 0.634476 , 0.000042 ,  67
   2.4655 , 0.634479 , 0.000042 ,  68
   2.4655 , 0.634484 , 0.000042 ,  69
   2.4655 , 0.634477 , 0.000042 ,  70
   2.4655 , 0.634477 , 0.000042 ,  71
   2.4655 , 0.634477 , 0.000042 ,  72
   2.4655 , 0.634477 , 0.000042 ,  73
   2.4655 , 0.634477 , 0.000042 ,  74
   2.4655 , 0.634480 , 0.000042 ,  75
   2.4655 , 0.634472 , 0.000042 ,  76
   2.4655 , 0.634485 , 0.000042 ,  77
   2.4655 , 0.634476 , 0.000042 ,  78
   2.4655 , 0.634487 , 0.000042 ,  79
   2.4655 , 0.634479 , 0.000042 ,  80
   2.4655 , 0.634475 , 0.000042 ,  81
   2.4655 , 0.634480 , 0.000042 ,  82
   2.4655 , 0.634483 , 0.000042 ,  83
   2.4655 , 0.634482 , 0.000042 ,  84
   2.4655 , 0.634477 , 0.000042 ,  85
   2.4655 , 0.634483 , 0.000042 ,  86
   2.4655 , 0.634483 , 0.000042 ,  87
   2.4655 , 0.634483 , 0.000042 ,  88
   2.4655 , 0.634478 , 0.000042 ,  89
   2.4655 , 0.634490 , 0.000042 ,  90
   2.4655 , 0.634478 , 0.000042 ,  91
   2.4655 , 0.634486 , 0.000042 ,  92
   2.4655 , 0.634483 , 0.000042 ,  93
   2.4655 , 0.634491 , 0.000042 ,  94
   2.4655 , 0.634483 , 0.000042 ,  95
   2.4655 , 0.634477 , 0.000042 ,  96
   2.4655 , 0.634476 , 0.000042 ,  97
   2.4655 , 0.634491 , 0.000042 ,  98
   2.4655 , 0.634482 , 0.000042 ,  99
   2.4655 , 0.634480 , 0.000042 , 100
   2.8278 , 0.662233 , 0.000064 ,   0
   2.8278 , 0.662239 , 0.000064 ,   1
   2.8278 , 0.662232 , 0.000064 ,   2
   2.8278 , 0.662218 , 0.000064 ,   3
   2.8278 , 0.662233 , 0.000064 ,   4
   2.8278 , 0.662230 , 0.000064 ,   5
   2.8278 , 0.662238 , 0.000064 ,   6
   2.8278 , 0.662228 , 0.000064 ,   7
   2.8278 , 0.662233 , 0.000064 ,   8
   2.8278 , 0.662224 , 0.000064 ,   9
   2.8278 , 0.662227 , 0.000064 ,  10
   2.8278 , 0.662232 , 0.000064 ,  11
   2.8278 , 0.662234 , 0.000064 ,  12
   2.8278 , 0.662230 , 0.000064 ,  13
   2.8278 , 0.662227 , 0.000064 ,  14
   2.8278 , 0.662224 , 0.000064 ,  15
   2.8278 , 0.662227 , 0.000064 ,  16
   2.8278 , 0.662236 , 0.000064 ,  17
   2.8278 , 0.662231 , 0.000064 ,  18
   2.8278 , 0.662231 , 0.000064 ,  19
   2.8278 , 0.662231 , 0.000064 ,  20
   2.8278 , 0.662221 , 0.000064 ,  21
   2.8278 , 0.662238 , 0.000064 ,  22
   2.8278 , 0.662237 , 0.000064 ,  23
   2.8278 , 0.662232 , 0.000064 ,  24
   2.8278 , 0.662234 , 0.000064 ,  25
   2.8278 , 0.662238 , 0.000064 ,  26
   2.8278 , 0.662233 , 0.000064 ,  27
   2.8278 , 0.662224 , 0.000064 ,  28
   2.8278 , 0.662234 , 0.000064 ,  29
   2.8278 , 0.662231 , 0.000064 ,  30
   2.8278 , 0.662243 , 0.000064 ,  31
   2.8278 , 0.662234 , 0.000064 ,  32
   2.8278 , 0.662239 , 0.000064 ,  33
   2.8278 , 0.662231 , 0.000064 ,  34
   2.8278 , 0.662234 , 0.000064 ,  35
   2.8278 , 0.662225 , 0.000064 ,  36
   2.8278 , 0.662243 , 0.000064 ,  37
   2.8278 , 0.662235 , 0.000064 ,  38
   2.8278 , 0.662243 , 0.000064 ,  39
   2.8278 , 0.662224 , 0.000064 ,  40
   2.8278 , 0.662234 , 0.000064 ,  41
   2.8278 , 0.662249 , 0.000064 ,  42
   2.8278 , 0.662232 , 0.000064 ,  43
   2.8278 , 0.662235 , 0.000064 ,  44
   2.8278 , 0.662235 , 0.000064 ,  45
   2.8278 , 0.662223 , 0.000064 ,  46
   2.8278 , 0.662237 , 0.000064 ,  47
   2.8278 , 0.662238 , 0.000064 ,  48
   2.8278 , 0.662230 , 0.000064 ,  49
   2.8278 , 0.662239 , 0.000064 ,  50
   2.8278 , 0.662234 , 0.000064 ,  51
   2.8278 , 0.662236 , 0.000064 ,  52
   2.8278 , 0.662227 , 0.000064 ,  53
   2.8278 , 0.662233 , 0.000064 ,  54
   2.8278 , 0.662237 , 0.000064 ,  55
   2.8278 , 0.662229 , 0.000064 ,  56
   2.8278 , 0.662241 , 0.000064 ,  57
   2.8278 , 0.662212 , 0.000064 ,  58
   2.8278 , 0.662222 , 0.000064 ,  59
   2.8278 , 0.662248 , 0.000064 ,  60
   2.8278 , 0.662239 , 0.000064 ,  61
   2.8278 , 0.662230 , 0.000064 ,  62
   2.8278 , 0.662236 , 0.000064 ,  63
   2.8278 , 0.662233 , 0.000064 ,  64
   2.8278 , 0.662237 , 0.000064 ,  65
   2.8278 , 0.662233 , 0.000064 ,  66
   2.8278 , 0.662232 , 0.000064 ,  67
   2.8278 , 0.662233 , 0.000064 ,  68
   2.8278 , 0.662240 , 0.000064 ,  69
   2.8278 , 0.662238 , 0.000064 ,  70
   2.8278 , 0.662237 , 0.000064 ,  71
   2.8278 , 0.662235 , 0.000064 ,  72
   2.8278 , 0.662238 , 0.000064 ,  73
   2.8278 , 0.662221 , 0.000064 ,  74
   2.8278 , 0.662221 , 0.000064 ,  75
   2.8278 , 0.662242 , 0.000064 ,  76
   2.8278 , 0.662234 , 0.000064 ,  77
   2.8278 , 0.662239 , 0.000064 ,  78
   2.8278 , 0.662245 , 0.000064 ,  79
   2.8278 , 0.662227 , 0.000064 ,  80
   2.8278 , 0.662231 , 0.000064 ,  81
   2.8278 , 0.662232 , 0.000064 ,  82
   2.8278 , 0.662222 , 0.000064 ,  83
   2.8278 , 0.662237 , 0.000064 ,  84
   2.8278 , 0.662240 , 0.000064 ,  85
   2.8278 , 0.662237 , 0.000064 ,  86
   2.8278 , 0.662229 , 0.000064 ,  87
   2.8278 , 0.662236 , 0.000064 ,  88
   2.8278 , 0.662229 , 0.000064 ,  89
   2.8278 , 0.662240 , 0.000064 ,  90
   2.8278 , 0.662227 , 0.000064 ,  91
   2.8278 , 0.662231 , 0.000064 ,  92
   2.8278 , 0.662240 , 0.000064 ,  93
   2.8278 , 0.662239 , 0.000064 ,  94
   2.8278 , 0.662235 , 0.000064 ,  95
   2.8278 , 0.662240 , 0.000064 ,  96
   2.8278 , 0.662228 , 0.000064 ,  97
   2.8278 , 0.662229 , 0.000064 ,  98
   2.8278 , 0.662227 , 0.000064 ,  99
   2.8278 , 0.662224 , 0.000064 , 100
   2.9796 , 0.671908 , 0.000081 ,   0
   2.9796 , 0.671905 , 0.000081 ,   1
   2.9796 , 0.671908 , 0.000081 ,   2
   2.9796 , 0.671913 , 0.000081 ,   3
   2.9796 , 0.671906 , 0.000081 ,   4
   2.9796 , 0.671908 , 0.000081 ,   5
   2.9796 , 0.671916 , 0.000081 ,   6
   2.9796 , 0.671919 , 0.000081 ,   7
   2.9796 , 0.671914 , 0.000081 ,   8
   2.9796 , 0.671914 , 0.000081 ,   9
   2.9796 , 0.671903 , 0.000081 ,  10
   2.9796 , 0.671917 , 0.000081 ,  11
   2.9796 , 0.671913 , 0.000081 ,  12
   2.9796 , 0.671905 , 0.000081 ,  13
   2.9796 , 0.671902 , 0.000081 ,  14
   2.9796 , 0.671912 , 0.000081 ,  15
   2.9796 , 0.671911 , 0.000081 ,  16
   2.9796 , 0.671896 , 0.000081 ,  17
   2.9796 , 0.671907 , 0.000081 ,  18
   2.9796 , 0.671903 , 0.000081 ,  19
   2.9796 , 0.671908 , 0.000081 ,  20
   2.9796 , 0.671906 , 0.000081 ,  21
   2.9796 , 0.671906 , 0.000081 ,  22
   2.9796 , 0.671910 , 0.000081 ,  23
   2.9796 , 0.671908 , 0.000081 ,  24
   2.9796 , 0.671916 , 0.000081 ,  25
   2.9796 , 0.671898 , 0.000081 ,  26
   2.9796 , 0.671904 , 0.000081 ,  27
   2.9796 , 0.671907 , 0.000081 ,  28
   2.9796 , 0.671906 , 0.000081 ,  29
   2.9796 , 0.671916 , 0.000081 ,  30
   2.9796 , 0.671927 , 0.000081 ,  31
   2.9796 , 0.671902 , 0.000081 ,  32
   2.9796 , 0.671916 , 0.000081 ,  33
   2.9796 , 0.671913 , 0.000081 ,  34
   2.9796 , 0.671915 , 0.000081 ,  35
   2.9796 , 0.671894 , 0.000081 ,  36
   2.9796 , 0.671899 , 0.000081 ,  37
   2.9796 , 0.671892 , 0.000081 ,  38
   2.9796 , 0.671907 , 0.000081 ,  39
   2.9796 , 0.671903 , 0.000081 ,  40
   2.9796 , 0.671915 , 0.000081 ,  41
   2.9796 , 0.671926 , 0.000081 ,  42
   2.9796 , 0.671906 , 0.000081 ,  43
   2.9796 , 0.671905 , 0.000081 ,  44
   2.9796 , 0.671920 , 0.000081 ,  45
   2.9796 , 0.671906 , 0.000081 ,  46
   2.9796 , 0.671906 , 0.000081 ,  47
   2.9796 , 0.671906 , 0.000081 ,  48
   2.9796 , 0.671912 , 0.000081 ,  49
   2.9796 , 0.671904 , 0.000081 ,  50
   2.9796 , 0.671903 , 0.000081 ,  51
   2.9796 , 0.671907 , 0.000081 ,  52
   2.9796 , 0.671903 , 0.000081 ,  53
   2.9796 , 0.671912 , 0.000081 ,  54
   2.9796 , 0.671923 , 0.000081 ,  55
   2.9796 , 0.671901 , 0.000081 ,  56
   2.9796 , 0.671923 , 0.000081 ,  57
   2.9796 , 0.671897 , 0.000081 ,  58
   2.9796 , 0.671912 , 0.000081 ,  59
   2.9796 , 0.671923 , 0.000081 ,  60
   2.9796 , 0.671891 , 0.000081 ,  61
   2.9796 , 0.671919 , 0.000081 ,  62
   2.9796 , 0.671903 , 0.000081 ,  63
   2.9796 , 0.671909 , 0.000081 ,  64
   2.9796 , 0.671908 , 0.000081 ,  65
   2.9796 , 0.671894 , 0.000081 ,  66
   2.9796 , 0.671907 , 0.000081 ,  67
   2.9796 , 0.671916 , 0.000081 ,  68
   2.9796 , 0.671911 , 0.000081 ,  69
   2.9796 , 0.671907 , 0.000081 ,  70
   2.9796 , 0.671905 , 0.000081 ,  71
   2.9796 , 0.671904 , 0.000081 ,  72
   2.9796 , 0.671916 , 0.000081 ,  73
   2.9796 , 0.671904 , 0.000081 ,  74
   2.9796 , 0.671912 , 0.000081 ,  75
   2.9796 , 0.671909 , 0.000081 ,  76
   2.9796 , 0.671903 , 0.000081 ,  77
   2.9796 , 0.671890 , 0.000081 ,  78
   2.9796 , 0.671906 , 0.000081 ,  79
   2.9796 , 0.671903 , 0.000081 ,  80
   2.9796 , 0.671901 , 0.000081 ,  81
   2.9796 , 0.671909 , 0.000081 ,  82
   2.9796 , 0.671914 , 0.000081 ,  83
   2.9796 , 0.671928 , 0.000081 ,  84
   2.9796 , 0.671907 , 0.000081 ,  85
   2.9796 , 0.671919 , 0.000081 ,  86
   2.9796 , 0.671908 , 0.000081 ,  87
   2.9796 , 0.671905 , 0.000081 ,  88
   2.9796 , 0.671889 , 0.000081 ,  89
   2.9796 , 0.671903 , 0.000081 ,  90
   2.9796 , 0.671917 , 0.000081 ,  91
   2.9796 , 0.671904 , 0.000081 ,  92
   2.9796 , 0.671896 , 0.000081 ,  93
   2.9796 , 0.671921 , 0.000081 ,  94
   2.9796 , 0.671903 , 0.000081 ,  95
   2.9796 , 0.671909 , 0.000081 ,  96
   2.9796 , 0.671898 , 0.000081 ,  97
   2.9796 , 0.671907 , 0.000081 ,  98
   2.9796 , 0.671923 , 0.000081 ,  99
   2.9796 , 0.671922 , 0.000081 , 100
   3.0131 , 0.674332 , 0.000075 ,   0
   3.0131 , 0.674340 , 0.000075 ,   1
   3.0131 , 0.674334 , 0.000075 ,   2
   3.0131 , 0.674329 , 0.000075 ,   3
   3.0131 , 0.674328 , 0.000075 ,   4
   3.0131 , 0.674329 , 0.000075 ,   5
   3.0131 , 0.674332 , 0.000075 ,   6
   3.0131 , 0.674317 , 0.000075 ,   7
   3.0131 , 0.674331 , 0.000075 ,   8
   3.0131 , 0.674329 , 0.000075 ,   9
   3.0131 , 0.674341 , 0.000075 ,  10
   3.0131 , 0.674330 , 0.000075 ,  11
   3.0131 , 0.674332 , 0.000075 ,  12
   3.0131 , 0.674327 , 0.000075 ,  13
   3.0131 , 0.674334 , 0.000075 ,  14
   3.0131 , 0.674337 , 0.000075 ,  15
   3.0131 , 0.674339 , 0.000075 ,  16
   3.0131 , 0.674324 , 0.000075 ,  17
   3.0131 , 0.674326 , 0.000075 ,  18
   3.0131 , 0.674321 , 0.000075 ,  19
   3.0131 , 0.674335 , 0.000075 ,  20
   3.0131 , 0.674322 , 0.000075 ,  21
   3.0131 , 0.674335 , 0.000075 ,  22
   3.0131 , 0.674338 , 0.000075 ,  23
   3.0131 , 0.674331 , 0.000075 ,  24
   3.0131 , 0.674330 , 0.000075 ,  25
   3.0131 , 0.674315 , 0.000075 ,  26
   3.0131 , 0.674346 , 0.000075 ,  27
   3.0131 , 0.674343 , 0.000075 ,  28
   3.0131 , 0.674333 , 0.000075 ,  29
   3.0131 , 0.674323 , 0.000075 ,  30
   3.0131 , 0.674338 , 0.000075 ,  31
   3.0131 , 0.674333 , 0.000075 ,  32
   3.0131 , 0.674340 , 0.000075 ,  33
   3.0131 , 0.674336 , 0.000075 ,  34
   3.0131 , 0.674334 , 0.000075 ,  35
   3.0131 , 0.674333 , 0.000075 ,  36
   3.0131 , 0.674326 , 0.000075 ,  37
   3.0131 , 0.674326 , 0.000075 ,  38
   3.0131 , 0.674338 , 0.000075 ,  39
   3.0131 , 0.674328 , 0.000075 ,  40
   3.0131 , 0.674351 , 0.000075 ,  41
   3.0131 , 0.674335 , 0.000075 ,  42
   3.0131 , 0.674331 , 0.000075 ,  43
   3.0131 , 0.674336 , 0.000075 ,  44
   3.0131 , 0.674336 , 0.000075 ,  45
   3.0131 , 0.674324 , 0.000075 ,  46
   3.0131 , 0.674322 , 0.000075 ,  47
   3.0131 , 0.674330 , 0.000075 ,  48
   3.0131 , 0.674323 , 0.000075 ,  49
   3.0131 , 0.674333 , 0.000075 ,  50
   3.0131 , 0.674339 , 0.000075 ,  51
   3.0131 , 0.674340 , 0.000075 ,  52
   3.0131 , 0.674328 , 0.000075 ,  53
   3.0131 , 0.674334 , 0.000075 ,  54
   3.0131 , 0.674326 , 0.000075 ,  55
   3.0131 , 0.674332 , 0.000075 ,  56
   3.0131 , 0.674329 , 0.000075 ,  57
   3.0131 , 0.674332 , 0.000075 ,  58
   3.0131 , 0.674335 , 0.000075 ,  59
   3.0131 , 0.674339 , 0.000075 ,  60
   3.0131 , 0.674323 , 0.000075 ,  61
   3.0131 , 0.674332 , 0.000075 ,  62
   3.0131 , 0.674326 , 0.000075 ,  63
   3.0131 , 0.674328 , 0.000075 ,  64
   3.0131 , 0.674351 , 0.000075 ,  65
   3.0131 , 0.674339 , 0.000075 ,  66
   3.0131 , 0.674327 , 0.000075 ,  67
   3.0131 , 0.674347 , 0.000075 ,  68
   3.0131 , 0.674339 , 0.000075 ,  69
   3.0131 , 0.674331 , 0.000075 ,  70
   3.0131 , 0.674324 , 0.000075 ,  71
   3.0131 , 0.674336 , 0.000075 ,  72
   3.0131 , 0.674339 , 0.000075 ,  73
   3.0131 , 0.674330 , 0.000075 ,  74
   3.0131 , 0.674336 , 0.000075 ,  75
   3.0131 , 0.674321 , 0.000075 ,  76
   3.0131 , 0.674345 , 0.000075 ,  77
   3.0131 , 0.674329 , 0.000075 ,  78
   3.0131 , 0.674348 , 0.000075 ,  79
   3.0131 , 0.674340 , 0.000075 ,  80
   3.0131 , 0.674328 , 0.000075 ,  81
   3.0131 , 0.674318 , 0.000075 ,  82
   3.0131 , 0.674332 , 0.000075 ,  83
   3.0131 , 0.674330 , 0.000075 ,  84
   3.0131 , 0.674350 , 0.000075 ,  85
   3.0131 , 0.674350 , 0.000075 ,  86
   3.0131 , 0.674324 , 0.000075 ,  87
   3.0131 , 0.674326 , 0.000075 ,  88
   3.0131 , 0.674331 , 0.000075 ,  89
   3.0131 , 0.674328 , 0.000075 ,  90
   3.0131 , 0.674336 , 0.000075 ,  91
   3.0131 , 0.674335 , 0.000075 ,  92
   3.0131 , 0.674320 , 0.000075 ,  93
   3.0131 , 0.674329 , 0.000075 ,  94
   3.0131 , 0.674329 , 0.000075 ,  95
   3.0131 , 0.674335 , 0.000075 ,  96
   3.0131 , 0.674334 , 0.000075 ,  97
   3.0131 , 0.674336 , 0.000075 ,  98
   3.0131 , 0.674335 , 0.000075 ,  99
   3.0131 , 0.674328 , 0.000075 , 100
   3.1520 , 0.683256 , 0.000089 ,   0
   3.1520 , 0.683265 , 0.000089 ,   1
   3.1520 , 0.683262 , 0.000089 ,   2
   3.1520 , 0.683244 , 0.000089 ,   3
   3.1520 , 0.683254 , 0.000089 ,   4
   3.1520 , 0.683265 , 0.000089 ,   5
   3.1520 , 0.683266 , 0.000089 ,   6
   3.1520 , 0.683255 , 0.000089 ,   7
   3.1520 , 0.683240 , 0.000089 ,   8
   3.1520 , 0.683260 , 0.000089 ,   9
   3.1520 , 0.683251 , 0.000089 ,  10
   3.1520 , 0.683246 , 0.000089 ,  11
   3.1520 , 0.683257 , 0.000089 ,  12
   3.1520 , 0.683247 , 0.000089 ,  13
   3.1520 , 0.683261 , 0.000089 ,  14
   3.1520 , 0.683259 , 0.000089 ,  15
   3.1520 , 0.683268 , 0.000089 ,  16
   3.1520 , 0.683256 , 0.000089 ,  17
   3.1520 , 0.683247 , 0.000089 ,  18
   3.1520 , 0.683253 , 0.000089 ,  19
   3.1520 , 0.683244 , 0.000089 ,  20
   3.1520 , 0.683239 , 0.000089 ,  21
   3.1520 , 0.683268 , 0.000089 ,  22
   3.1520 , 0.683247 , 0.000089 ,  23
   3.1520 , 0.683263 , 0.000089 ,  24
   3.1520 , 0.683255 , 0.000089 ,  25
   3.1520 , 0.683255 , 0.000089 ,  26
   3.1520 , 0.683252 , 0.000089 ,  27
   3.1520 , 0.683247 , 0.000089 ,  28
   3.1520 , 0.683259 , 0.000089 ,  29
   3.1520 , 0.683249 , 0.000089 ,  30
   3.1520 , 0.683262 , 0.000089 ,  31
   3.1520 , 0.683253 , 0.000089 ,  32
   3.1520 , 0.683260 , 0.000089 ,  33
   3.1520 , 0.683251 , 0.000089 ,  34
   3.1520 , 0.683255 , 0.000089 ,  35
   3.1520 , 0.683239 , 0.000089 ,  36
   3.1520 , 0.683254 , 0.000089 ,  37
   3.1520 , 0.683247 , 0.000089 ,  38
   3.1520 , 0.683262 , 0.000089 ,  39
   3.1520 , 0.683252 , 0.000089 ,  40
   3.1520 , 0.683270 , 0.000089 ,  41
   3.1520 , 0.683274 , 0.000089 ,  42
   3.1520 , 0.683242 , 0.000089 ,  43
   3.1520 , 0.683253 , 0.000089 ,  44
   3.1520 , 0.683266 , 0.000089 ,  45
   3.1520 , 0.683264 , 0.000089 ,  46
   3.1520 , 0.683260 , 0.000089 ,  47
   3.1520 , 0.683264 , 0.000089 ,  48
   3.1520 , 0.683257 , 0.000089 ,  49
   3.1520 , 0.683246 , 0.000089 ,  50
   3.1520 , 0.683248 , 0.000089 ,  51
   3.1520 , 0.683270 , 0.000089 ,  52
   3.1520 , 0.683248 , 0.000089 ,  53
   3.1520 , 0.683252 , 0.000089 ,  54
   3.1520 , 0.683269 , 0.000089 ,  55
   3.1520 , 0.683258 , 0.000089 ,  56
   3.1520 , 0.683262 , 0.000089 ,  57
   3.1520 , 0.683248 , 0.000089 ,  58
   3.1520 , 0.683243 , 0.000089 ,  59
   3.1520 , 0.683270 , 0.000089 ,  60
   3.1520 , 0.683273 , 0.000089 ,  61
   3.1520 , 0.683240 , 0.000089 ,  62
   3.1520 , 0.683258 , 0.000089 ,  63
   3.1520 , 0.683267 , 0.000089 ,  64
   3.1520 , 0.683258 , 0.000089 ,  65
   3.1520 , 0.683259 , 0.000089 ,  66
   3.1520 , 0.683248 , 0.000089 ,  67
   3.1520 , 0.683272 , 0.000089 ,  68
   3.1520 , 0.683270 , 0.000089 ,  69
   3.1520 , 0.683261 , 0.000089 ,  70
   3.1520 , 0.683270 , 0.000089 ,  71
   3.1520 , 0.683249 , 0.000089 ,  72
   3.1520 , 0.683252 , 0.000089 ,  73
   3.1520 , 0.683248 , 0.000089 ,  74
   3.1520 , 0.683243 , 0.000089 ,  75
   3.1520 , 0.683252 , 0.000089 ,  76
   3.1520 , 0.683250 , 0.000089 ,  77
   3.1520 , 0.683260 , 0.000089 ,  78
   3.1520 , 0.683272 , 0.000089 ,  79
   3.1520 , 0.683249 , 0.000089 ,  80
   3.1520 , 0.683254 , 0.000089 ,  81
   3.1520 , 0.683254 , 0.000089 ,  82
   3.1520 , 0.683246 , 0.000089 ,  83
   3.1520 , 0.683261 , 0.000089 ,  84
   3.1520 , 0.683263 , 0.000089 ,  85
   3.1520 , 0.683260 , 0.000089 ,  86
   3.1520 , 0.683237 , 0.000089 ,  87
   3.1520 , 0.683259 , 0.000089 ,  88
   3.1520 , 0.683254 , 0.000089 ,  89
   3.1520 , 0.683239 , 0.000089 ,  90
   3.1520 , 0.683258 , 0.000089 ,  91
   3.1520 , 0.683257 , 0.000089 ,  92
   3.1520 , 0.683262 , 0.000089 ,  93
   3.1520 , 0.683265 , 0.000089 ,  94
   3.1520 , 0.683255 , 0.000089 ,  95
   3.1520 , 0.683262 , 0.000089 ,  96
   3.1520 , 0.683256 , 0.000089 ,  97
   3.1520 , 0.683251 , 0.000089 ,  98
   3.1520 , 0.683262 , 0.000089 ,  99
   3.1520 , 0.683241 , 0.000089 , 100
   3.3159 , 0.692945 , 0.000074 ,   0
   3.3159 , 0.692935 , 0.000074 ,   1
   3.3159 , 0.692943 , 0.000074 ,   2
   3.3159 , 0.692942 , 0.000074 ,   3
   3.3159 , 0.692947 , 0.000074 ,   4
   3.3159 , 0.692943 , 0.000074 ,   5
   3.3159 , 0.692954 , 0.000074 ,   6
   3.3159 , 0.692945 , 0.000074 ,   7
   3.3159 , 0.692948 , 0.000074 ,   8
   3.3159 , 0.692936 , 0.000074 ,   9
   3.3159 , 0.692938 , 0.000074 ,  10
   3.3159 , 0.692949 , 0.000074 ,  11
   3.3159 , 0.692939 , 0.000074 ,  12
   3.3159 , 0.692942 , 0.000074 ,  13
   3.3159 , 0.692939 , 0.000074 ,  14
   3.3159 , 0.692939 , 0.000074 ,  15
   3.3159 , 0.692963 , 0.000074 ,  16
   3.3159 , 0.692936 , 0.000074 ,  17
   3.3159 , 0.692940 , 0.000074 ,  18
   3.3159 , 0.692942 , 0.000074 ,  19
   3.3159 , 0.692946 , 0.000074 ,  20
   3.3159 , 0.692933 , 0.000074 ,  21
   3.3159 , 0.692950 , 0.000074 ,  22
   3.3159 , 0.692945 , 0.000074 ,  23
   3.3159 , 0.692947 , 0.000074 ,  24
   3.3159 , 0.692949 , 0.000074 ,  25
   3.3159 , 0.692939 , 0.000074 ,  26
   3.3159 , 0.692956 , 0.000074 ,  27
   3.3159 , 0.692929 , 0.000074 ,  28
   3.3159 , 0.692946 , 0.000074 ,  29
   3.3159 , 0.692953 , 0.000074 ,  30
   3.3159 , 0.692952 , 0.000074 ,  31
   3.3159 , 0.692951 , 0.000074 ,  32
   3.3159 , 0.692939 , 0.000074 ,  33
   3.3159 , 0.692946 , 0.000074 ,  34
   3.3159 , 0.692947 , 0.000074 ,  35
   3.3159 , 0.692942 , 0.000074 ,  36
   3.3159 , 0.692931 , 0.000074 ,  37
   3.3159 , 0.692949 , 0.000074 ,  38
   3.3159 , 0.692954 , 0.000074 ,  39
   3.3159 , 0.692937 , 0.000074 ,  40
   3.3159 , 0.692946 , 0.000074 ,  41
   3.3159 , 0.692942 , 0.000074 ,  42
   3.3159 , 0.692947 , 0.000074 ,  43
   3.3159 , 0.692956 , 0.000074 ,  44
   3.3159 , 0.692955 , 0.000074 ,  45
   3.3159 , 0.692940 , 0.000074 ,  46
   3.3159 , 0.692949 , 0.000074 ,  47
   3.3159 , 0.692949 , 0.000074 ,  48
   3.3159 , 0.692942 , 0.000074 ,  49
   3.3159 , 0.692934 , 0.000074 ,  50
   3.3159 , 0.692933 , 0.000074 ,  51
   3.3159 , 0.692952 , 0.000074 ,  52
   3.3159 , 0.692941 , 0.000074 ,  53
   3.3159 , 0.692948 , 0.000074 ,  54
   3.3159 , 0.692945 , 0.000074 ,  55
   3.3159 , 0.692931 , 0.000074 ,  56
   3.3159 , 0.692952 , 0.000074 ,  57
   3.3159 , 0.692949 , 0.000074 ,  58
   3.3159 , 0.692942 , 0.000074 ,  59
   3.3159 , 0.692945 , 0.000074 ,  60
   3.3159 , 0.692937 , 0.000074 ,  61
   3.3159 , 0.692940 , 0.000074 ,  62
   3.3159 , 0.692928 , 0.000074 ,  63
   3.3159 , 0.692949 , 0.000074 ,  64
   3.3159 , 0.692959 , 0.000074 ,  65
   3.3159 , 0.692945 , 0.000074 ,  66
   3.3159 , 0.692942 , 0.000074 ,  67
   3.3159 , 0.692957 , 0.000074 ,  68
   3.3159 , 0.692949 , 0.000074 ,  69
   3.3159 , 0.692947 , 0.000074 ,  70
   3.3159 , 0.692930 , 0.000074 ,  71
   3.3159 , 0.692939 , 0.000074 ,  72
   3.3159 , 0.692948 , 0.000074 ,  73
   3.3159 , 0.692942 , 0.000074 ,  74
   3.3159 , 0.692937 , 0.000074 ,  75
   3.3159 , 0.692949 , 0.000074 ,  76
   3.3159 , 0.692944 , 0.000074 ,  77
   3.3159 , 0.692948 , 0.000074 ,  78
   3.3159 , 0.692940 , 0.000074 ,  79
   3.3159 , 0.692955 , 0.000074 ,  80
   3.3159 , 0.692953 , 0.000074 ,  81
   3.3159 , 0.692950 , 0.000074 ,  82
   3.3159 , 0.692932 , 0.000074 ,  83
   3.3159 , 0.692931 , 0.000074 ,  84
   3.3159 , 0.692940 , 0.000074 ,  85
   3.3159 , 0.692944 , 0.000074 ,  86
   3.3159 , 0.692946 , 0.000074 ,  87
   3.3159 , 0.692953 , 0.000074 ,  88
   3.3159 , 0.692956 , 0.000074 ,  89
   3.3159 , 0.692943 , 0.000074 ,  90
   3.3159 , 0.692953 , 0.000074 ,  91
   3.3159 , 0.692939 , 0.000074 ,  92
   3.3159 , 0.692946 , 0.000074 ,  93
   3.3159 , 0.692947 , 0.000074 ,  94
   3.3159 , 0.692938 , 0.000074 ,  95
   3.3159 , 0.692937 , 0.000074 ,  96
   3.3159 , 0.692944 , 0.000074 ,  97
   3.3159 , 0.692934 , 0.000074 ,  98
   3.3159 , 0.692961 , 0.000074 ,  99
   3.3159 , 0.692949 , 0.000074 , 100
   3.4783 , 0.701715 , 0.000131 ,   0
   3.4783 , 0.701697 , 0.000131 ,   1
   3.4783 , 0.701697 , 0.000131 ,   2
   3.4783 , 0.701716 , 0.000131 ,   3
   3.4783 , 0.701734 , 0.000131 ,   4
   3.4783 , 0.701713 , 0.000131 ,   5
   3.4783 , 0.701727 , 0.000131 ,   6
   3.4783 , 0.701704 , 0.000131 ,   7
   3.4783 , 0.701732 , 0.000131 ,   8
   3.4783 , 0.701703 , 0.000131 ,   9
   3.4783 , 0.701730 , 0.000131 ,  10
   3.4783 , 0.701724 , 0.000131 ,  11
   3.4783 , 0.701735 , 0.000131 ,  12
   3.4783 , 0.701717 , 0.000131 ,  13
   3.4783 , 0.701726 , 0.000131 ,  14
   3.4783 , 0.701712 , 0.000131 ,  15
   3.4783 , 0.701736 , 0.000131 ,  16
   3.4783 , 0.701698 , 0.000131 ,  17
   3.4783 , 0.701724 , 0.000131 ,  18
   3.4783 , 0.701711 , 0.000131 ,  19
   3.4783 , 0.701711 , 0.000131 ,  20
   3.4783 , 0.701692 , 0.000131 ,  21
   3.4783 , 0.701740 , 0.000131 ,  22
   3.4783 , 0.701725 , 0.000131 ,  23
   3.4783 , 0.701706 , 0.000131 ,  24
   3.4783 , 0.701713 , 0.000131 ,  25
   3.4783 , 0.701706 , 0.000131 ,  26
   3.4783 , 0.701712 , 0.000131 ,  27
   3.4783 , 0.701703 , 0.000131 ,  28
   3.4783 , 0.701735 , 0.000131 ,  29
   3.4783 , 0.701705 , 0.000131 ,  30
   3.4783 , 0.701722 , 0.000131 ,  31
   3.4783 , 0.701717 , 0.000131 ,  32
   3.4783 , 0.701724 , 0.000131 ,  33
   3.4783 , 0.701737 , 0.000131 ,  34
   3.4783 , 0.701704 , 0.000131 ,  35
   3.4783 , 0.701723 , 0.000131 ,  36
   3.4783 , 0.701698 , 0.000131 ,  37
   3.4783 , 0.701712 , 0.000131 ,  38
   3.4783 , 0.701714 , 0.000131 ,  39
   3.4783 , 0.701726 , 0.000131 ,  40
   3.4783 , 0.701717 , 0.000131 ,  41
   3.4783 , 0.701710 , 0.000131 ,  42
   3.4783 , 0.701702 , 0.000131 ,  43
   3.4783 , 0.701720 , 0.000131 ,  44
   3.4783 , 0.701722 , 0.000131 ,  45
   3.4783 , 0.701715 , 0.000131 ,  46
   3.4783 , 0.701710 , 0.000131 ,  47
   3.4783 , 0.701718 , 0.000131 ,  48
   3.4783 , 0.701730 , 0.000131 ,  49
   3.4783 , 0.701722 , 0.000131 ,  50
   3.4783 , 0.701689 , 0.000131 ,  51
   3.4783 , 0.701727 , 0.000131 ,  52
   3.4783 , 0.701680 , 0.000131 ,  53
   3.4783 , 0.701716 , 0.000131 ,  54
   3.4783 , 0.701705 , 0.000131 ,  55
   3.4783 , 0.701716 , 0.000131 ,  56
   3.4783 , 0.701709 , 0.000131 ,  57
   3.4783 , 0.701716 , 0.000131 ,  58
   3.4783 , 0.701704 , 0.000131 ,  59
   3.4783 , 0.701709 , 0.000131 ,  60
   3.4783 , 0.701730 , 0.000131 ,  61
   3.4783 , 0.701695 , 0.000131 ,  62
   3.4783 , 0.701707 , 0.000131 ,  63
   3.4783 , 0.701727 , 0.000131 ,  64
   3.4783 , 0.701738 , 0.000131 ,  65
   3.4783 , 0.701715 , 0.000131 ,  66
   3.4783 , 0.701724 , 0.000131 ,  67
   3.4783 , 0.701728 , 0.000131 ,  68
   3.4783 , 0.701725 , 0.000131 ,  69
   3.4783 , 0.701708 , 0.000131 ,  70
   3.4783 , 0.701714 , 0.000131 ,  71
   3.4783 , 0.701709 , 0.000131 ,  72
   3.4783 , 0.701700 , 0.000131 ,  73
   3.4783 , 0.701695 , 0.000131 ,  74
   3.4783 , 0.701723 , 0.000131 ,  75
   3.4783 , 0.701675 , 0.000131 ,  76
   3.4783 , 0.701712 , 0.000131 ,  77
   3.4783 , 0.701719 , 0.000131 ,  78
   3.4783 , 0.701718 , 0.000131 ,  79
   3.4783 , 0.701707 , 0.000131 ,  80
   3.4783 , 0.701707 , 0.000131 ,  81
   3.4783 , 0.701714 , 0.000131 ,  82
   3.4783 , 0.701715 , 0.000131 ,  83
   3.4783 , 0.701726 , 0.000131 ,  84
   3.4783 , 0.701726 , 0.000131 ,  85
   3.4783 , 0.701730 , 0.000131 ,  86
   3.4783 , 0.701691 , 0.000131 ,  87
   3.4783 , 0.701708 , 0.000131 ,  88
   3.4783 , 0.701712 , 0.000131 ,  89
   3.4783 , 0.701720 , 0.000131 ,  90
   3.4783 , 0.701718 , 0.000131 ,  91
   3.4783 , 0.701703 , 0.000131 ,  92
   3.4783 , 0.701697 , 0.000131 ,  93
   3.4783 , 0.701724 , 0.000131 ,  94
   3.4783 , 0.701691 , 0.000131 ,  95
   3.4783 , 0.701698 , 0.000131 ,  96
   3.4783 , 0.701717 , 0.000131 ,  97
   3.4783 , 0.701729 , 0.000131 ,  98
   3.4783 , 0.701732 , 0.000131 ,  99
   3.4783 , 0.701726 , 0.000131 , 100
   3.6048 , 0.708612 , 0.000099 ,   0
   3.6048 , 0.708623 , 0.000099 ,   1
   3.6048 , 0.708624 , 0.000099 ,   2
   3.6048 , 0.708606 , 0.000099 ,   3
   3.6048 , 0.708624 , 0.000099 ,   4
   3.6048 , 0.708608 , 0.000099 ,   5
   3.6048 , 0.708616 , 0.000099 ,   6
   3.6048 , 0.708615 , 0.000099 ,   7
   3.6048 , 0.708599 , 0.000099 ,   8
   3.6048 , 0.708620 , 0.000099 ,   9
   3.6048 , 0.708616 , 0.000099 ,  10
   3.6048 , 0.708609 , 0.000099 ,  11
   3.6048 , 0.708616 , 0.000099 ,  12
   3.6048 , 0.708598 , 0.000099 ,  13
   3.6048 , 0.708608 , 0.000099 ,  14
   3.6048 , 0.708602 , 0.000099 ,  15
   3.6048 , 0.708617 , 0.000099 ,  16
   3.6048 , 0.708609 , 0.000099 ,  17
   3.6048 , 0.708610 , 0.000099 ,  18
   3.6048 , 0.708616 , 0.000099 ,  19
   3.6048 , 0.708616 , 0.000099 ,  20
   3.6048 , 0.708611 , 0.000099 ,  21
   3.6048 , 0.708619 , 0.000099 ,  22
   3.6048 , 0.708614 , 0.000099 ,  23
   3.6048 , 0.708606 , 0.000099 ,  24
   3.6048 , 0.708612 , 0.000099 ,  25
   3.6048 , 0.708608 , 0.000099 ,  26
   3.6048 , 0.708616 , 0.000099 ,  27
   3.6048 , 0.708618 , 0.000099 ,  28
   3.6048 , 0.708611 , 0.000099 ,  29
   3.6048 , 0.708616 , 0.000099 ,  30
   3.6048 , 0.708628 , 0.000099 ,  31
   3.6048 , 0.708621 , 0.000099 ,  32
   3.6048 , 0.708620 , 0.000099 ,  33
   3.6048 , 0.708601 , 0.000099 ,  34
   3.6048 , 0.708609 , 0.000099 ,  35
   3.6048 , 0.708605 , 0.000099 ,  36
   3.6048 , 0.708611 , 0.000099 ,  37
   3.6048 , 0.708594 , 0.000099 ,  38
   3.6048 , 0.708621 , 0.000099 ,  39
   3.6048 , 0.708592 , 0.000099 ,  40
   3.6048 , 0.708610 , 0.000099 ,  41
   3.6048 , 0.708627 , 0.000099 ,  42
   3.6048 , 0.708600 , 0.000099 ,  43
   3.6048 , 0.708608 , 0.000099 ,  44
   3.6048 , 0.708641 , 0.000099 ,  45
   3.6048 , 0.708590 , 0.000099 ,  46
   3.6048 , 0.708597 , 0.000099 ,  47
   3.6048 , 0.708620 , 0.000099 ,  48
   3.6048 , 0.708608 , 0.000099 ,  49
   3.6048 , 0.708613 , 0.000099 ,  50
   3.6048 , 0.708616 , 0.000099 ,  51
   3.6048 , 0.708611 , 0.000099 ,  52
   3.6048 , 0.708596 , 0.000099 ,  53
   3.6048 , 0.708636 , 0.000099 ,  54
   3.6048 , 0.708609 , 0.000099 ,  55
   3.6048 , 0.708614 , 0.000099 ,  56
   3.6048 , 0.708612 , 0.000099 ,  57
   3.6048 , 0.708610 , 0.000099 ,  58
   3.6048 , 0.708603 , 0.000099 ,  59
   3.6048 , 0.708614 , 0.000099 ,  60
   3.6048 , 0.708604 , 0.000099 ,  61
   3.6048 , 0.708616 , 0.000099 ,  62
   3.6048 , 0.708630 , 0.000099 ,  63
   3.6048 , 0.708609 , 0.000099 ,  64
   3.6048 , 0.708602 , 0.000099 ,  65
   3.6048 , 0.708608 , 0.000099 ,  66
   3.6048 , 0.708590 , 0.000099 ,  67
   3.6048 , 0.708607 , 0.000099 ,  68
   3.6048 , 0.708623 , 0.000099 ,  69
   3.6048 , 0.708611 , 0.000099 ,  70
   3.6048 , 0.708615 , 0.000099 ,  71
   3.6048 , 0.708607 , 0.000099 ,  72
   3.6048 , 0.708607 , 0.000099 ,  73
   3.6048 , 0.708592 , 0.000099 ,  74
   3.6048 , 0.708609 , 0.000099 ,  75
   3.6048 , 0.708600 , 0.000099 ,  76
   3.6048 , 0.708615 , 0.000099 ,  77
   3.6048 , 0.708603 , 0.000099 ,  78
   3.6048 , 0.708602 , 0.000099 ,  79
   3.6048 , 0.708626 , 0.000099 ,  80
   3.6048 , 0.708605 , 0.000099 ,  81
   3.6048 , 0.708608 , 0.000099 ,  82
   3.6048 , 0.708600 , 0.000099 ,  83
   3.6048 , 0.708624 , 0.000099 ,  84
   3.6048 , 0.708603 , 0.000099 ,  85
   3.6048 , 0.708634 , 0.000099 ,  86
   3.6048 , 0.708600 , 0.000099 ,  87
   3.6048 , 0.708614 , 0.000099 ,  88
   3.6048 , 0.708620 , 0.000099 ,  89
   3.6048 , 0.708609 , 0.000099 ,  90
   3.6048 , 0.708610 , 0.000099 ,  91
   3.6048 , 0.708614 , 0.000099 ,  92
   3.6048 , 0.708611 , 0.000099 ,  93
   3.6048 , 0.708630 , 0.000099 ,  94
   3.6048 , 0.708615 , 0.000099 ,  95
   3.6048 , 0.708603 , 0.000099 ,  96
   3.6048 , 0.708601 , 0.000099 ,  97
   3.6048 , 0.708607 , 0.000099 ,  98
   3.6048 , 0.708632 , 0.000099 ,  99
   3.6048 , 0.708609 , 0.000099 , 100
   3.7468 , 0.715581 , 0.000118 ,   0
   3.7468 , 0.715585 , 0.000118 ,   1
   3.7468 , 0.715559 , 0.000118 ,   2
   3.7468 , 0.715599 , 0.000118 ,   3
   3.7468 , 0.715603 , 0.000118 ,   4
   3.7468 , 0.715580 , 0.000118 ,   5
   3.7468 , 0.715586 , 0.000118 ,   6
   3.7468 , 0.715561 , 0.000118 ,   7
   3.7468 , 0.715569 , 0.000118 ,   8
   3.7468 , 0.715564 , 0.000118 ,   9
   3.7468 , 0.715586 , 0.000118 ,  10
   3.7468 , 0.715573 , 0.000118 ,  11
   3.7468 , 0.715561 , 0.000118 ,  12
   3.7468 , 0.715581 , 0.000118 ,  13
   3.7468 , 0.715590 , 0.000118 ,  14
   3.7468 , 0.715577 , 0.000118 ,  15
   3.7468 , 0.715580 , 0.000118 ,  16
   3.7468 , 0.715581 , 0.000118 ,  17
   3.7468 , 0.715577 , 0.000118 ,  18
   3.7468 , 0.715571 , 0.000118 ,  19
   3.7468 , 0.715553 , 0.000118 ,  20
   3.7468 , 0.715568 , 0.000118 ,  21
   3.7468 , 0.715592 , 0.000118 ,  22
   3.7468 , 0.715588 , 0.000118 ,  23
   3.7468 , 0.715581 , 0.000118 ,  24
   3.7468 , 0.715580 , 0.000118 ,  25
   3.7468 , 0.715581 , 0.000118 ,  26
   3.7468 , 0.715570 , 0.000118 ,  27
   3.7468 , 0.715582 , 0.000118 ,  28
   3.7468 , 0.715583 , 0.000118 ,  29
   3.7468 , 0.715571 , 0.000118 ,  30
   3.7468 , 0.715583 , 0.000118 ,  31
   3.7468 , 0.715579 , 0.000118 ,  32
   3.7468 , 0.715600 , 0.000118 ,  33
   3.7468 , 0.715597 , 0.000118 ,  34
   3.7468 , 0.715570 , 0.000118 ,  35
   3.7468 , 0.715580 , 0.000118 ,  36
   3.7468 , 0.715584 , 0.000118 ,  37
   3.7468 , 0.715567 , 0.000118 ,  38
   3.7468 , 0.715583 , 0.000118 ,  39
   3.7468 , 0.715554 , 0.000118 ,  40
   3.7468 , 0.715593 , 0.000118 ,  41
   3.7468 , 0.715588 , 0.000118 ,  42
   3.7468 , 0.715565 , 0.000118 ,  43
   3.7468 , 0.715600 , 0.000118 ,  44
   3.7468 , 0.715588 , 0.000118 ,  45
   3.7468 , 0.715564 , 0.000118 ,  46
   3.7468 , 0.715586 , 0.000118 ,  47
   3.7468 , 0.715607 , 0.000118 ,  48
   3.7468 , 0.715575 , 0.000118 ,  49
   3.7468 , 0.715558 , 0.000118 ,  50
   3.7468 , 0.715579 , 0.000118 ,  51
   3.7468 , 0.715593 , 0.000118 ,  52
   3.7468 , 0.715586 , 0.000118 ,  53
   3.7468 , 0.715574 , 0.000118 ,  54
   3.7468 , 0.715584 , 0.000118 ,  55
   3.7468 , 0.715592 , 0.000118 ,  56
   3.7468 , 0.715590 , 0.000118 ,  57
   3.7468 , 0.715594 , 0.000118 ,  58
   3.7468 , 0.715587 , 0.000118 ,  59
   3.7468 , 0.715582 , 0.000118 ,  60
   3.7468 , 0.715571 , 0.000118 ,  61
   3.7468 , 0.715570 , 0.000118 ,  62
   3.7468 , 0.715594 , 0.000118 ,  63
   3.7468 , 0.715611 , 0.000118 ,  64
   3.7468 , 0.715589 , 0.000118 ,  65
   3.7468 , 0.715578 , 0.000118 ,  66
   3.7468 , 0.715575 , 0.000118 ,  67
   3.7468 , 0.715592 , 0.000118 ,  68
   3.7468 , 0.715577 , 0.000118 ,  69
   3.7468 , 0.715599 , 0.000118 ,  70
   3.7468 , 0.715582 , 0.000118 ,  71
   3.7468 , 0.715562 , 0.000118 ,  72
   3.7468 , 0.715572 , 0.000118 ,  73
   3.7468 , 0.715574 , 0.000118 ,  74
   3.7468 , 0.715576 , 0.000118 ,  75
   3.7468 , 0.715576 , 0.000118 ,  76
   3.7468 , 0.715576 , 0.000118 ,  77
   3.7468 , 0.715562 , 0.000118 ,  78
   3.7468 , 0.715588 , 0.000118 ,  79
   3.7468 , 0.715594 , 0.000118 ,  80
   3.7468 , 0.715588 , 0.000118 ,  81
   3.7468 , 0.715575 , 0.000118 ,  82
   3.7468 , 0.715574 , 0.000118 ,  83
   3.7468 , 0.715567 , 0.000118 ,  84
   3.7468 , 0.715579 , 0.000118 ,  85
   3.7468 , 0.715583 , 0.000118 ,  86
   3.7468 , 0.715558 , 0.000118 ,  87
   3.7468 , 0.715588 , 0.000118 ,  88
   3.7468 , 0.715588 , 0.000118 ,  89
   3.7468 , 0.715572 , 0.000118 ,  90
   3.7468 , 0.715587 , 0.000118 ,  91
   3.7468 , 0.715594 , 0.000118 ,  92
   3.7468 , 0.715578 , 0.000118 ,  93
   3.7468 , 0.715595 , 0.000118 ,  94
   3.7468 , 0.715571 , 0.000118 ,  95
   3.7468 , 0.715591 , 0.000118 ,  96
   3.7468 , 0.715584 , 0.000118 ,  97
   3.7468 , 0.715589 , 0.000118 ,  98
   3.7468 , 0.715592 , 0.000118 ,  99
   3.7468 , 0.715592 , 0.000118 , 100
   3.9951 , 0.727530 , 0.000145 ,   0
   3.9951 , 0.727519 , 0.000145 ,   1
   3.9951 , 0.727539 , 0.000145 ,   2
   3.9951 , 0.727540 , 0.000145 ,   3
   3.9951 , 0.727546 , 0.000145 ,   4
   3.9951 , 0.727529 , 0.000145 ,   5
   3.9951 , 0.727542 , 0.000145 ,   6
   3.9951 , 0.727531 , 0.000145 ,   7
   3.9951 , 0.727538 , 0.000145 ,   8
   3.9951 , 0.727527 , 0.000145 ,   9
   3.9951 , 0.727512 , 0.000145 ,  10
   3.9951 , 0.727545 , 0.000145 ,  11
   3.9951 , 0.727526 , 0.000145 ,  12
   3.9951 , 0.727541 , 0.000145 ,  13
   3.9951 , 0.727496 , 0.000145 ,  14
   3.9951 , 0.727524 , 0.000145 ,  15
   3.9951 , 0.727514 , 0.000145 ,  16
   3.9951 , 0.727503 , 0.000145 ,  17
   3.9951 , 0.727531 , 0.000145 ,  18
   3.9951 , 0.727529 , 0.000145 ,  19
   3.9951 , 0.727529 , 0.000145 ,  20
   3.9951 , 0.727526 , 0.000145 ,  21
   3.9951 , 0.727533 , 0.000145 ,  22
   3.9951 , 0.727505 , 0.000145 ,  23
   3.9951 , 0.727534 , 0.000145 ,  24
   3.9951 , 0.727555 , 0.000145 ,  25
   3.9951 , 0.727520 , 0.000145 ,  26
   3.9951 , 0.727554 , 0.000145 ,  27
   3.9951 , 0.727557 , 0.000145 ,  28
   3.9951 , 0.727527 , 0.000145 ,  29
   3.9951 , 0.727518 , 0.000145 ,  30
   3.9951 , 0.727530 , 0.000145 ,  31
   3.9951 , 0.727532 , 0.000145 ,  32
   3.9951 , 0.727526 , 0.000145 ,  33
   3.9951 , 0.727512 , 0.000145 ,  34
   3.9951 , 0.727537 , 0.000145 ,  35
   3.9951 , 0.727527 , 0.000145 ,  36
   3.9951 , 0.727532 , 0.000145 ,  37
   3.9951 , 0.727504 , 0.000145 ,  38
   3.9951 , 0.727523 , 0.000145 ,  39
   3.9951 , 0.727521 , 0.000145 ,  40
   3.9951 , 0.727507 , 0.000145 ,  41
   3.9951 , 0.727547 , 0.000145 ,  42
   3.9951 , 0.727531 , 0.000145 ,  43
   3.9951 , 0.727522 , 0.000145 ,  44
   3.9951 , 0.727551 , 0.000145 ,  45
   3.9951 , 0.727547 , 0.000145 ,  46
   3.9951 , 0.727545 , 0.000145 ,  47
   3.9951 , 0.727538 , 0.000145 ,  48
   3.9951 , 0.727536 , 0.000145 ,  49
   3.9951 , 0.727531 , 0.000145 ,  50
   3.9951 , 0.727547 , 0.000145 ,  51
   3.9951 , 0.727526 , 0.000145 ,  52
   3.9951 , 0.727494 , 0.000145 ,  53
   3.9951 , 0.727524 , 0.000145 ,  54
   3.9951 , 0.727541 , 0.000145 ,  55
   3.9951 , 0.727542 , 0.000145 ,  56
   3.9951 , 0.727531 , 0.000145 ,  57
   3.9951 , 0.727516 , 0.000145 ,  58
   3.9951 , 0.727519 , 0.000145 ,  59
   3.9951 , 0.727558 , 0.000145 ,  60
   3.9951 , 0.727529 , 0.000145 ,  61
   3.9951 , 0.727533 , 0.000145 ,  62
   3.9951 , 0.727514 , 0.000145 ,  63
   3.9951 , 0.727548 , 0.000145 ,  64
   3.9951 , 0.727531 , 0.000145 ,  65
   3.9951 , 0.727518 , 0.000145 ,  66
   3.9951 , 0.727485 , 0.000145 ,  67
   3.9951 , 0.727550 , 0.000145 ,  68
   3.9951 , 0.727558 , 0.000145 ,  69
   3.9951 , 0.727536 , 0.000145 ,  70
   3.9951 , 0.727532 , 0.000145 ,  71
   3.9951 , 0.727539 , 0.000145 ,  72
   3.9951 , 0.727502 , 0.000145 ,  73
   3.9951 , 0.727540 , 0.000145 ,  74
   3.9951 , 0.727508 , 0.000145 ,  75
   3.9951 , 0.727537 , 0.000145 ,  76
   3.9951 , 0.727528 , 0.000145 ,  77
   3.9951 , 0.727540 , 0.000145 ,  78
   3.9951 , 0.727541 , 0.000145 ,  79
   3.9951 , 0.727540 , 0.000145 ,  80
   3.9951 , 0.727521 , 0.000145 ,  81
   3.9951 , 0.727556 , 0.000145 ,  82
   3.9951 , 0.727521 , 0.000145 ,  83
   3.9951 , 0.727540 , 0.000145 ,  84
   3.9951 , 0.727515 , 0.000145 ,  85
   3.9951 , 0.727539 , 0.000145 ,  86
   3.9951 , 0.727536 , 0.000145 ,  87
   3.9951 , 0.727525 , 0.000145 ,  88
   3.9951 , 0.727545 , 0.000145 ,  89
   3.9951 , 0.727541 , 0.000145 ,  90
   3.9951 , 0.727532 , 0.000145 ,  91
   3.9951 , 0.727518 , 0.000145 ,  92
   3.9951 , 0.727518 , 0.000145 ,  93
   3.9951 , 0.727535 , 0.000145 ,  94
   3.9951 , 0.727525 , 0.000145 ,  95
   3.9951 , 0.727511 , 0.000145 ,  96
   3.9951 , 0.727541 , 0.000145 ,  97
   3.9951 , 0.727520 , 0.000145 ,  98
   3.9951 , 0.727520 , 0.000145 ,  99
   3.9951 , 0.727521 , 0.000145 , 100
   4.1198 , 0.733104 , 0.000196 ,   0
   4.1198 , 0.733127 , 0.000196 ,   1
   4.1198 , 0.733126 , 0.000196 ,   2
   4.1198 , 0.733088 , 0.000196 ,   3
   4.1198 , 0.733133 , 0.000196 ,   4
   4.1198 , 0.733090 , 0.000196 ,   5
   4.1198 , 0.733143 , 0.000196 ,   6
   4.1198 , 0.733107 , 0.000196 ,   7
   4.1198 , 0.733105 , 0.000196 ,   8
   4.1198 , 0.733103 , 0.000196 ,   9
   4.1198 , 0.733103 , 0.000196 ,  10
   4.1198 , 0.733077 , 0.000196 ,  11
   4.1198 , 0.733062 , 0.000196 ,  12
   4.1198 , 0.733099 , 0.000196 ,  13
   4.1198 , 0.733079 , 0.000196 ,  14
   4.1198 , 0.733101 , 0.000196 ,  15
   4.1198 , 0.733120 , 0.000196 ,  16
   4.1198 , 0.733097 , 0.000196 ,  17
   4.1198 , 0.733117 , 0.000196 ,  18
   4.1198 , 0.733122 , 0.000196 ,  19
   4.1198 , 0.733103 , 0.000196 ,  20
   4.1198 , 0.733116 , 0.000196 ,  21
   4.1198 , 0.733122 , 0.000196 ,  22
   4.1198 , 0.733080 , 0.000196 ,  23
   4.1198 , 0.733154 , 0.000196 ,  24
   4.1198 , 0.733084 , 0.000196 ,  25
   4.1198 , 0.733133 , 0.000196 ,  26
   4.1198 , 0.733091 , 0.000196 ,  27
   4.1198 , 0.733145 , 0.000196 ,  28
   4.1198 , 0.733104 , 0.000196 ,  29
   4.1198 , 0.733121 , 0.000196 ,  30
   4.1198 , 0.733108 , 0.000196 ,  31
   4.1198 , 0.733114 , 0.000196 ,  32
   4.1198 , 0.733122 , 0.000196 ,  33
   4.1198 , 0.733101 , 0.000196 ,  34
   4.1198 , 0.733081 , 0.000196 ,  35
   4.1198 , 0.733090 , 0.000196 ,  36
   4.1198 , 0.733146 , 0.000196 ,  37
   4.1198 , 0.733063 , 0.000196 ,  38
   4.1198 , 0.733097 , 0.000196 ,  39
   4.1198 , 0.733094 , 0.000196 ,  40
   4.1198 , 0.733110 , 0.000196 ,  41
   4.1198 , 0.733113 , 0.000196 ,  42
   4.1198 , 0.733079 , 0.000196 ,  43
   4.1198 , 0.733092 , 0.000196 ,  44
   4.1198 , 0.733119 , 0.000196 ,  45
   4.1198 , 0.733081 , 0.000196 ,  46
   4.1198 , 0.733106 , 0.000196 ,  47
   4.1198 , 0.733121 , 0.000196 ,  48
   4.1198 , 0.733084 , 0.000196 ,  49
   4.1198 , 0.733105 , 0.000196 ,  50
   4.1198 , 0.733115 , 0.000196 ,  51
   4.1198 , 0.733063 , 0.000196 ,  52
   4.1198 , 0.733115 , 0.000196 ,  53
   4.1198 , 0.733115 , 0.000196 ,  54
   4.1198 , 0.733123 , 0.000196 ,  55
   4.1198 , 0.733099 , 0.000196 ,  56
   4.1198 , 0.733101 , 0.000196 ,  57
   4.1198 , 0.733087 , 0.000196 ,  58
   4.1198 , 0.733075 , 0.000196 ,  59
   4.1198 , 0.733111 , 0.000196 ,  60
   4.1198 , 0.733124 , 0.000196 ,  61
   4.1198 , 0.733094 , 0.000196 ,  62
   4.1198 , 0.733096 , 0.000196 ,  63
   4.1198 , 0.733091 , 0.000196 ,  64
   4.1198 , 0.733080 , 0.000196 ,  65
   4.1198 , 0.733068 , 0.000196 ,  66
   4.1198 , 0.733106 , 0.000196 ,  67
   4.1198 , 0.733100 , 0.000196 ,  68
   4.1198 , 0.733112 , 0.000196 ,  69
   4.1198 , 0.733153 , 0.000196 ,  70
   4.1198 , 0.733086 , 0.000196 ,  71
   4.1198 , 0.733084 , 0.000196 ,  72
   4.1198 , 0.733078 , 0.000196 ,  73
   4.1198 , 0.733123 , 0.000196 ,  74
   4.1198 , 0.733124 , 0.000196 ,  75
   4.1198 , 0.733084 , 0.000196 ,  76
   4.1198 , 0.733085 , 0.000196 ,  77
   4.1198 , 0.733087 , 0.000196 ,  78
   4.1198 , 0.733125 , 0.000196 ,  79
   4.1198 , 0.733088 , 0.000196 ,  80
   4.1198 , 0.733109 , 0.000196 ,  81
   4.1198 , 0.733116 , 0.000196 ,  82
   4.1198 , 0.733097 , 0.000196 ,  83
   4.1198 , 0.733088 , 0.000196 ,  84
   4.1198 , 0.733106 , 0.000196 ,  85
   4.1198 , 0.733119 , 0.000196 ,  86
   4.1198 , 0.733082 , 0.000196 ,  87
   4.1198 , 0.733105 , 0.000196 ,  88
   4.1198 , 0.733088 , 0.000196 ,  89
   4.1198 , 0.733140 , 0.000196 ,  90
   4.1198 , 0.733119 , 0.000196 ,  91
   4.1198 , 0.733090 , 0.000196 ,  92
   4.1198 , 0.733084 , 0.000196 ,  93
   4.1198 , 0.733095 , 0.000196 ,  94
   4.1198 , 0.733118 , 0.000196 ,  95
   4.1198 , 0.733105 , 0.000196 ,  96
   4.1198 , 0.733101 , 0.000196 ,  97
   4.1198 , 0.733102 , 0.000196 ,  98
   4.1198 , 0.733088 , 0.000196 ,  99
   4.1198 , 0.733110 , 0.000196 , 100
   4.1322 , 0.733577 , 0.000149 ,   0
   4.1322 , 0.733569 , 0.000149 ,   1
   4.1322 , 0.733580 , 0.000149 ,   2
   4.1322 , 0.733561 , 0.000149 ,   3
   4.1322 , 0.733558 , 0.000149 ,   4
   4.1322 , 0.733584 , 0.000149 ,   5
   4.1322 , 0.733577 , 0.000149 ,   6
   4.1322 , 0.733562 , 0.000149 ,   7
   4.1322 , 0.733581 , 0.000149 ,   8
   4.1322 , 0.733569 , 0.000149 ,   9
   4.1322 , 0.733590 , 0.000149 ,  10
   4.1322 , 0.733582 , 0.000149 ,  11
   4.1322 , 0.733582 , 0.000149 ,  12
   4.1322 , 0.733548 , 0.000149 ,  13
   4.1322 , 0.733580 , 0.000149 ,  14
   4.1322 , 0.733566 , 0.000149 ,  15
   4.1322 , 0.733595 , 0.000149 ,  16
   4.1322 , 0.733557 , 0.000149 ,  17
   4.1322 , 0.733562 , 0.000149 ,  18
   4.1322 , 0.733581 , 0.000149 ,  19
   4.1322 , 0.733578 , 0.000149 ,  20
   4.1322 , 0.733580 , 0.000149 ,  21
   4.1322 , 0.733590 , 0.000149 ,  22
   4.1322 , 0.733584 , 0.000149 ,  23
   4.1322 , 0.733594 , 0.000149 ,  24
   4.1322 , 0.733591 , 0.000149 ,  25
   4.1322 , 0.733560 , 0.000149 ,  26
   4.1322 , 0.733576 , 0.000149 ,  27
   4.1322 , 0.733578 , 0.000149 ,  28
   4.1322 , 0.733574 , 0.000149 ,  29
   4.1322 , 0.733577 , 0.000149 ,  30
   4.1322 , 0.733584 , 0.000149 ,  31
   4.1322 , 0.733575 , 0.000149 ,  32
   4.1322 , 0.733601 , 0.000149 ,  33
   4.1322 , 0.733601 , 0.000149 ,  34
   4.1322 , 0.733575 , 0.000149 ,  35
   4.1322 , 0.733587 , 0.000149 ,  36
   4.1322 , 0.733577 , 0.000149 ,  37
   4.1322 , 0.733563 , 0.000149 ,  38
   4.1322 , 0.733568 , 0.000149 ,  39
   4.1322 , 0.733574 , 0.000149 ,  40
   4.1322 , 0.733572 , 0.000149 ,  41
   4.1322 , 0.733603 , 0.000149 ,  42
   4.1322 , 0.733535 , 0.000149 ,  43
   4.1322 , 0.733596 , 0.000149 ,  44
   4.1322 , 0.733574 , 0.000149 ,  45
   4.1322 , 0.733567 , 0.000149 ,  46
   4.1322 , 0.733572 , 0.000149 ,  47
   4.1322 , 0.733577 , 0.000149 ,  48
   4.1322 , 0.733568 , 0.000149 ,  49
   4.1322 , 0.733575 , 0.000149 ,  50
   4.1322 , 0.733577 , 0.000149 ,  51
   4.1322 , 0.733595 , 0.000149 ,  52
   4.1322 , 0.733578 , 0.000149 ,  53
   4.1322 , 0.733554 , 0.000149 ,  54
   4.1322 , 0.733584 , 0.000149 ,  55
   4.1322 , 0.733570 , 0.000149 ,  56
   4.1322 , 0.733584 , 0.000149 ,  57
   4.1322 , 0.733565 , 0.000149 ,  58
   4.1322 , 0.733571 , 0.000149 ,  59
   4.1322 , 0.733606 , 0.000149 ,  60
   4.1322 , 0.733566 , 0.000149 ,  61
   4.1322 , 0.733594 , 0.000149 ,  62
   4.1322 , 0.733583 , 0.000149 ,  63
   4.1322 , 0.733593 , 0.000149 ,  64
   4.1322 , 0.733587 , 0.000149 ,  65
   4.1322 , 0.733571 , 0.000149 ,  66
   4.1322 , 0.733586 , 0.000149 ,  67
   4.1322 , 0.733575 , 0.000149 ,  68
   4.1322 , 0.733599 , 0.000149 ,  69
   4.1322 , 0.733581 , 0.000149 ,  70
   4.1322 , 0.733597 , 0.000149 ,  71
   4.1322 , 0.733566 , 0.000149 ,  72
   4.1322 , 0.733561 , 0.000149 ,  73
   4.1322 , 0.733566 , 0.000149 ,  74
   4.1322 , 0.733574 , 0.000149 ,  75
   4.1322 , 0.733548 , 0.000149 ,  76
   4.1322 , 0.733594 , 0.000149 ,  77
   4.1322 , 0.733593 , 0.000149 ,  78
   4.1322 , 0.733592 , 0.000149 ,  79
   4.1322 , 0.733569 , 0.000149 ,  80
   4.1322 , 0.733576 , 0.000149 ,  81
   4.1322 , 0.733567 , 0.000149 ,  82
   4.1322 , 0.733558 , 0.000149 ,  83
   4.1322 , 0.733585 , 0.000149 ,  84
   4.1322 , 0.733598 , 0.000149 ,  85
   4.1322 , 0.733549 , 0.000149 ,  86
   4.1322 , 0.733558 , 0.000149 ,  87
   4.1322 , 0.733559 , 0.000149 ,  88
   4.1322 , 0.733567 , 0.000149 ,  89
   4.1322 , 0.733542 , 0.000149 ,  90
   4.1322 , 0.733602 , 0.000149 ,  91
   4.1322 , 0.733578 , 0.000149 ,  92
   4.1322 , 0.733570 , 0.000149 ,  93
   4.1322 , 0.733584 , 0.000149 ,  94
   4.1322 , 0.733611 , 0.000149 ,  95
   4.1322 , 0.733581 , 0.000149 ,  96
   4.1322 , 0.733566 , 0.000149 ,  97
   4.1322 , 0.733614 , 0.000149 ,  98
   4.1322 , 0.733573 , 0.000149 ,  99
   4.1322 , 0.733564 , 0.000149 , 100
   4.2420 , 0.738444 , 0.000157 ,   0
   4.2420 , 0.738436 , 0.000157 ,   1
   4.2420 , 0.738434 , 0.000157 ,   2
   4.2420 , 0.738428 , 0.000157 ,   3
   4.2420 , 0.738452 , 0.000157 ,   4
   4.2420 , 0.738460 , 0.000157 ,   5
   4.2420 , 0.738468 , 0.000157 ,   6
   4.2420 , 0.738438 , 0.000157 ,   7
   4.2420 , 0.738431 , 0.000157 ,   8
   4.2420 , 0.738429 , 0.000157 ,   9
   4.2420 , 0.738464 , 0.000157 ,  10
   4.2420 , 0.738438 , 0.000157 ,  11
   4.2420 , 0.738427 , 0.000157 ,  12
   4.2420 , 0.738420 , 0.000157 ,  13
   4.2420 , 0.738422 , 0.000157 ,  14
   4.2420 , 0.738457 , 0.000157 ,  15
   4.2420 , 0.738452 , 0.000157 ,  16
   4.2420 , 0.738451 , 0.000157 ,  17
   4.2420 , 0.738463 , 0.000157 ,  18
   4.2420 , 0.738453 , 0.000157 ,  19
   4.2420 , 0.738441 , 0.000157 ,  20
   4.2420 , 0.738483 , 0.000157 ,  21
   4.2420 , 0.738429 , 0.000157 ,  22
   4.2420 , 0.738420 , 0.000157 ,  23
   4.2420 , 0.738460 , 0.000157 ,  24
   4.2420 , 0.738438 , 0.000157 ,  25
   4.2420 , 0.738471 , 0.000157 ,  26
   4.2420 , 0.738461 , 0.000157 ,  27
   4.2420 , 0.738445 , 0.000157 ,  28
   4.2420 , 0.738436 , 0.000157 ,  29
   4.2420 , 0.738435 , 0.000157 ,  30
   4.2420 , 0.738435 , 0.000157 ,  31
   4.2420 , 0.738452 , 0.000157 ,  32
   4.2420 , 0.738458 , 0.000157 ,  33
   4.2420 , 0.738471 , 0.000157 ,  34
   4.2420 , 0.738421 , 0.000157 ,  35
   4.2420 , 0.738427 , 0.000157 ,  36
   4.2420 , 0.738433 , 0.000157 ,  37
   4.2420 , 0.738430 , 0.000157 ,  38
   4.2420 , 0.738447 , 0.000157 ,  39
   4.2420 , 0.738446 , 0.000157 ,  40
   4.2420 , 0.738452 , 0.000157 ,  41
   4.2420 , 0.738443 , 0.000157 ,  42
   4.2420 , 0.738432 , 0.000157 ,  43
   4.2420 , 0.738428 , 0.000157 ,  44
   4.2420 , 0.738451 , 0.000157 ,  45
   4.2420 , 0.738434 , 0.000157 ,  46
   4.2420 , 0.738447 , 0.000157 ,  47
   4.2420 , 0.738427 , 0.000157 ,  48
   4.2420 , 0.738457 , 0.000157 ,  49
   4.2420 , 0.738426 , 0.000157 ,  50
   4.2420 , 0.738463 , 0.000157 ,  51
   4.2420 , 0.738436 , 0.000157 ,  52
   4.2420 , 0.738429 , 0.000157 ,  53
   4.2420 , 0.738456 , 0.000157 ,  54
   4.2420 , 0.738439 , 0.000157 ,  55
   4.2420 , 0.738452 , 0.000157 ,  56
   4.2420 , 0.738442 , 0.000157 ,  57
   4.2420 , 0.738439 , 0.000157 ,  58
   4.2420 , 0.738430 , 0.000157 ,  59
   4.2420 , 0.738421 , 0.000157 ,  60
   4.2420 , 0.738475 , 0.000157 ,  61
   4.2420 , 0.738408 , 0.000157 ,  62
   4.2420 , 0.738421 , 0.000157 ,  63
   4.2420 , 0.738481 , 0.000157 ,  64
   4.2420 , 0.738449 , 0.000157 ,  65
   4.2420 , 0.738429 , 0.000157 ,  66
   4.2420 , 0.738427 , 0.000157 ,  67
   4.2420 , 0.738453 , 0.000157 ,  68
   4.2420 , 0.738452 , 0.000157 ,  69
   4.2420 , 0.738445 , 0.000157 ,  70
   4.2420 , 0.738420 , 0.000157 ,  71
   4.2420 , 0.738461 , 0.000157 ,  72
   4.2420 , 0.738439 , 0.000157 ,  73
   4.2420 , 0.738450 , 0.000157 ,  74
   4.2420 , 0.738434 , 0.000157 ,  75
   4.2420 , 0.738455 , 0.000157 ,  76
   4.2420 , 0.738463 , 0.000157 ,  77
   4.2420 , 0.738432 , 0.000157 ,  78
   4.2420 , 0.738472 , 0.000157 ,  79
   4.2420 , 0.738437 , 0.000157 ,  80
   4.2420 , 0.738447 , 0.000157 ,  81
   4.2420 , 0.738441 , 0.000157 ,  82
   4.2420 , 0.738465 , 0.000157 ,  83
   4.2420 , 0.738432 , 0.000157 ,  84
   4.2420 , 0.738450 , 0.000157 ,  85
   4.2420 , 0.738453 , 0.000157 ,  86
   4.2420 , 0.738442 , 0.000157 ,  87
   4.2420 , 0.738469 , 0.000157 ,  88
   4.2420 , 0.738410 , 0.000157 ,  89
   4.2420 , 0.738456 , 0.000157 ,  90
   4.2420 , 0.738438 , 0.000157 ,  91
   4.2420 , 0.738445 , 0.000157 ,  92
   4.2420 , 0.738452 , 0.000157 ,  93
   4.2420 , 0.738451 , 0.000157 ,  94
   4.2420 , 0.738443 , 0.000157 ,  95
   4.2420 , 0.738443 , 0.000157 ,  96
   4.2420 , 0.738446 , 0.000157 ,  97
   4.2420 , 0.738460 , 0.000157 ,  98
   4.2420 , 0.738418 , 0.000157 ,  99
   4.2420 , 0.738436 , 0.000157 , 100
   4.2453 , 0.738545 , 0.000153 ,   0
   4.2453 , 0.738578 , 0.000153 ,   1
   4.2453 , 0.738542 , 0.000153 ,   2
   4.2453 , 0.738528 , 0.000153 ,   3
   4.2453 , 0.738519 , 0.000153 ,   4
   4.2453 , 0.738554 , 0.000153 ,   5
   4.2453 , 0.738552 , 0.000153 ,   6
   4.2453 , 0.738530 , 0.000153 ,   7
   4.2453 , 0.738521 , 0.000153 ,   8
   4.2453 , 0.738556 , 0.000153 ,   9
   4.2453 , 0.738535 , 0.000153 ,  10
   4.2453 , 0.738552 , 0.000153 ,  11
   4.2453 , 0.738551 , 0.000153 ,  12
   4.2453 , 0.738546 , 0.000153 ,  13
   4.2453 , 0.738510 , 0.000153 ,  14
   4.2453 , 0.738558 , 0.000153 ,  15
   4.2453 , 0.738511 , 0.000153 ,  16
   4.2453 , 0.738541 , 0.000153 ,  17
   4.2453 , 0.738556 , 0.000153 ,  18
   4.2453 , 0.738543 , 0.000153 ,  19
   4.2453 , 0.738533 , 0.000153 ,  20
   4.2453 , 0.738533 , 0.000153 ,  21
   4.2453 , 0.738545 , 0.000153 ,  22
   4.2453 , 0.738562 , 0.000153 ,  23
   4.2453 , 0.738519 , 0.000153 ,  24
   4.2453 , 0.738522 , 0.000153 ,  25
   4.2453 , 0.738534 , 0.000153 ,  26
   4.2453 , 0.738552 , 0.000153 ,  27
   4.2453 , 0.738556 , 0.000153 ,  28
   4.2453 , 0.738557 , 0.000153 ,  29
   4.2453 , 0.738536 , 0.000153 ,  30
   4.2453 , 0.738547 , 0.000153 ,  31
   4.2453 , 0.738545 , 0.000153 ,  32
   4.2453 , 0.738565 , 0.000153 ,  33
   4.2453 , 0.738540 , 0.000153 ,  34
   4.2453 , 0.738572 , 0.000153 ,  35
   4.2453 , 0.738556 , 0.000153 ,  36
   4.2453 , 0.738560 , 0.000153 ,  37
   4.2453 , 0.738537 , 0.000153 ,  38
   4.2453 , 0.738569 , 0.000153 ,  39
   4.2453 , 0.738542 , 0.000153 ,  40
   4.2453 , 0.738568 , 0.000153 ,  41
   4.2453 , 0.738526 , 0.000153 ,  42
   4.2453 , 0.738515 , 0.000153 ,  43
   4.2453 , 0.738545 , 0.000153 ,  44
   4.2453 , 0.738585 , 0.000153 ,  45
   4.2453 , 0.738540 , 0.000153 ,  46
   4.2453 , 0.738568 , 0.000153 ,  47
   4.2453 , 0.738572 , 0.000153 ,  48
   4.2453 , 0.738536 , 0.000153 ,  49
   4.2453 , 0.738534 , 0.000153 ,  50
   4.2453 , 0.738530 , 0.000153 ,  51
   4.2453 , 0.738565 , 0.000153 ,  52
   4.2453 , 0.738551 , 0.000153 ,  53
   4.2453 , 0.738571 , 0.000153 ,  54
   4.2453 , 0.738530 , 0.000153 ,  55
   4.2453 , 0.738537 , 0.000153 ,  56
   4.2453 , 0.738548 , 0.000153 ,  57
   4.2453 , 0.738554 , 0.000153 ,  58
   4.2453 , 0.738538 , 0.000153 ,  59
   4.2453 , 0.738535 , 0.000153 ,  60
   4.2453 , 0.738543 , 0.000153 ,  61
   4.2453 , 0.738546 , 0.000153 ,  62
   4.2453 , 0.738533 , 0.000153 ,  63
   4.2453 , 0.738558 , 0.000153 ,  64
   4.2453 , 0.738540 , 0.000153 ,  65
   4.2453 , 0.738556 , 0.000153 ,  66
   4.2453 , 0.738558 , 0.000153 ,  67
   4.2453 , 0.738538 , 0.000153 ,  68
   4.2453 , 0.738557 , 0.000153 ,  69
   4.2453 , 0.738546 , 0.000153 ,  70
   4.2453 , 0.738567 , 0.000153 ,  71
   4.2453 , 0.738568 , 0.000153 ,  72
   4.2453 , 0.738545 , 0.000153 ,  73
   4.2453 , 0.738537 , 0.000153 ,  74
   4.2453 , 0.738531 , 0.000153 ,  75
   4.2453 , 0.738547 , 0.000153 ,  76
   4.2453 , 0.738531 , 0.000153 ,  77
   4.2453 , 0.738558 , 0.000153 ,  78
   4.2453 , 0.738543 , 0.000153 ,  79
   4.2453 , 0.738558 , 0.000153 ,  80
   4.2453 , 0.738547 , 0.000153 ,  81
   4.2453 , 0.738547 , 0.000153 ,  82
   4.2453 , 0.738533 , 0.000153 ,  83
   4.2453 , 0.738538 , 0.000153 ,  84
   4.2453 , 0.738557 , 0.000153 ,  85
   4.2453 , 0.738525 , 0.000153 ,  86
   4.2453 , 0.738514 , 0.000153 ,  87
   4.2453 , 0.738559 , 0.000153 ,  88
   4.2453 , 0.738537 , 0.000153 ,  89
   4.2453 , 0.738542 , 0.000153 ,  90
   4.2453 , 0.738531 , 0.000153 ,  91
   4.2453 , 0.738515 , 0.000153 ,  92
   4.2453 , 0.738550 , 0.000153 ,  93
   4.2453 , 0.738546 , 0.000153 ,  94
   4.2453 , 0.738557 , 0.000153 ,  95
   4.2453 , 0.738545 , 0.000153 ,  96
   4.2453 , 0.738552 , 0.000153 ,  97
   4.2453 , 0.738557 , 0.000153 ,  98
   4.2453 , 0.738548 , 0.000153 ,  99
   4.2453 , 0.738528 , 0.000153 , 100
   4.3647 , 0.743385 , 0.000204 ,   0
   4.3647 , 0.743397 , 0.000204 ,   1
   4.3647 , 0.743399 , 0.000204 ,   2
   4.3647 , 0.743377 , 0.000204 ,   3
   4.3647 , 0.743433 , 0.000204 ,   4
   4.3647 , 0.743356 , 0.000204 ,   5
   4.3647 , 0.743403 , 0.000204 ,   6
   4.3647 , 0.743407 , 0.000204 ,   7
   4.3647 , 0.743363 , 0.000204 ,   8
   4.3647 , 0.743370 , 0.000204 ,   9
   4.3647 , 0.743377 , 0.000204 ,  10
   4.3647 , 0.743415 , 0.000204 ,  11
   4.3647 , 0.743385 , 0.000204 ,  12
   4.3647 , 0.743359 , 0.000204 ,  13
   4.3647 , 0.743381 , 0.000204 ,  14
   4.3647 , 0.743367 , 0.000204 ,  15
   4.3647 , 0.743379 , 0.000204 ,  16
   4.3647 , 0.743369 , 0.000204 ,  17
   4.3647 , 0.743370 , 0.000204 ,  18
   4.3647 , 0.743394 , 0.000204 ,  19
   4.3647 , 0.743389 , 0.000204 ,  20
   4.3647 , 0.743345 , 0.000204 ,  21
   4.3647 , 0.743390 , 0.000204 ,  22
   4.3647 , 0.743407 , 0.000204 ,  23
   4.3647 , 0.743353 , 0.000204 ,  24
   4.3647 , 0.743353 , 0.000204 ,  25
   4.3647 , 0.743367 , 0.000204 ,  26
   4.3647 , 0.743408 , 0.000204 ,  27
   4.3647 , 0.743396 , 0.000204 ,  28
   4.3647 , 0.743353 , 0.000204 ,  29
   4.3647 , 0.743369 , 0.000204 ,  30
   4.3647 , 0.743415 , 0.000204 ,  31
   4.3647 , 0.743401 , 0.000204 ,  32
   4.3647 , 0.743381 , 0.000204 ,  33
   4.3647 , 0.743366 , 0.000204 ,  34
   4.3647 , 0.743401 , 0.000204 ,  35
   4.3647 , 0.743418 , 0.000204 ,  36
   4.3647 , 0.743405 , 0.000204 ,  37
   4.3647 , 0.743355 , 0.000204 ,  38
   4.3647 , 0.743395 , 0.000204 ,  39
   4.3647 , 0.743385 , 0.000204 ,  40
   4.3647 , 0.743392 , 0.000204 ,  41
   4.3647 , 0.743397 , 0.000204 ,  42
   4.3647 , 0.743374 , 0.000204 ,  43
   4.3647 , 0.743382 , 0.000204 ,  44
   4.3647 , 0.743409 , 0.000204 ,  45
   4.3647 , 0.743379 , 0.000204 ,  46
   4.3647 , 0.743379 , 0.000204 ,  47
   4.3647 , 0.743395 , 0.000204 ,  48
   4.3647 , 0.743379 , 0.000204 ,  49
   4.3647 , 0.743404 , 0.000204 ,  50
   4.3647 , 0.743379 , 0.000204 ,  51
   4.3647 , 0.743372 , 0.000204 ,  52
   4.3647 , 0.743363 , 0.000204 ,  53
   4.3647 , 0.743385 , 0.000204 ,  54
   4.3647 , 0.743384 , 0.000204 ,  55
   4.3647 , 0.743389 , 0.000204 ,  56
   4.3647 , 0.743399 , 0.000204 ,  57
   4.3647 , 0.743396 , 0.000204 ,  58
   4.3647 , 0.743394 , 0.000204 ,  59
   4.3647 , 0.743373 , 0.000204 ,  60
   4.3647 , 0.743373 , 0.000204 ,  61
   4.3647 , 0.743375 , 0.000204 ,  62
   4.3647 , 0.743398 , 0.000204 ,  63
   4.3647 , 0.743406 , 0.000204 ,  64
   4.3647 , 0.743391 , 0.000204 ,  65
   4.3647 , 0.743366 , 0.000204 ,  66
   4.3647 , 0.743381 , 0.000204 ,  67
   4.3647 , 0.743353 , 0.000204 ,  68
   4.3647 , 0.743411 , 0.000204 ,  69
   4.3647 , 0.743374 , 0.000204 ,  70
   4.3647 , 0.743425 , 0.000204 ,  71
   4.3647 , 0.743390 , 0.000204 ,  72
   4.3647 , 0.743376 , 0.000204 ,  73
   4.3647 , 0.743362 , 0.000204 ,  74
   4.3647 , 0.743398 , 0.000204 ,  75
   4.3647 , 0.743414 , 0.000204 ,  76
   4.3647 , 0.743409 , 0.000204 ,  77
   4.3647 , 0.743382 , 0.000204 ,  78
   4.3647 , 0.743377 , 0.000204 ,  79
   4.3647 , 0.743369 , 0.000204 ,  80
   4.3647 , 0.743354 , 0.000204 ,  81
   4.3647 , 0.743400 , 0.000204 ,  82
   4.3647 , 0.743383 , 0.000204 ,  83
   4.3647 , 0.743359 , 0.000204 ,  84
   4.3647 , 0.743415 , 0.000204 ,  85
   4.3647 , 0.743370 , 0.000204 ,  86
   4.3647 , 0.743336 , 0.000204 ,  87
   4.3647 , 0.743388 , 0.000204 ,  88
   4.3647 , 0.743387 , 0.000204 ,  89
   4.3647 , 0.743337 , 0.000204 ,  90
   4.3647 , 0.743386 , 0.000204 ,  91
   4.3647 , 0.743370 , 0.000204 ,  92
   4.3647 , 0.743405 , 0.000204 ,  93
   4.3647 , 0.743419 , 0.000204 ,  94
   4.3647 , 0.743405 , 0.000204 ,  95
   4.3647 , 0.743404 , 0.000204 ,  96
   4.3647 , 0.743419 , 0.000204 ,  97
   4.3647 , 0.743398 , 0.000204 ,  98
   4.3647 , 0.743346 , 0.000204 ,  99
   4.3647 , 0.743378 , 0.000204 , 100
   4.4735 , 0.748024 , 0.000217 ,   0
   4.4735 , 0.748017 , 0.000217 ,   1
   4.4735 , 0.748044 , 0.000217 ,   2
   4.4735 , 0.747987 , 0.000217 ,   3
   4.4735 , 0.748017 , 0.000217 ,   4
   4.4735 , 0.748031 , 0.000217 ,   5
   4.4735 , 0.747980 , 0.000217 ,   6
   4.4735 , 0.748010 , 0.000217 ,   7
   4.4735 , 0.748071 , 0.000217 ,   8
   4.4735 , 0.748039 , 0.000217 ,   9
   4.4735 , 0.748033 , 0.000217 ,  10
   4.4735 , 0.748027 , 0.000217 ,  11
   4.4735 , 0.748020 , 0.000217 ,  12
   4.4735 , 0.748007 , 0.000217 ,  13
   4.4735 , 0.747970 , 0.000217 ,  14
   4.4735 , 0.747977 , 0.000217 ,  15
   4.4735 , 0.748039 , 0.000217 ,  16
   4.4735 , 0.748004 , 0.000217 ,  17
   4.4735 , 0.747994 , 0.000217 ,  18
   4.4735 , 0.748037 , 0.000217 ,  19
   4.4735 , 0.748043 , 0.000217 ,  20
   4.4735 , 0.748022 , 0.000217 ,  21
   4.4735 , 0.747995 , 0.000217 ,  22
   4.4735 , 0.748044 , 0.000217 ,  23
   4.4735 , 0.748012 , 0.000217 ,  24
   4.4735 , 0.747998 , 0.000217 ,  25
   4.4735 , 0.748025 , 0.000217 ,  26
   4.4735 , 0.748032 , 0.000217 ,  27
   4.4735 , 0.748067 , 0.000217 ,  28
   4.4735 , 0.748028 , 0.000217 ,  29
   4.4735 , 0.748036 , 0.000217 ,  30
   4.4735 , 0.748035 , 0.000217 ,  31
   4.4735 , 0.748021 , 0.000217 ,  32
   4.4735 , 0.748018 , 0.000217 ,  33
   4.4735 , 0.748013 , 0.000217 ,  34
   4.4735 , 0.748044 , 0.000217 ,  35
   4.4735 , 0.748032 , 0.000217 ,  36
   4.4735 , 0.747993 , 0.000217 ,  37
   4.4735 , 0.748011 , 0.000217 ,  38
   4.4735 , 0.748033 , 0.000217 ,  39
   4.4735 , 0.748038 , 0.000217 ,  40
   4.4735 , 0.748027 , 0.000217 ,  41
   4.4735 , 0.748035 , 0.000217 ,  42
   4.4735 , 0.747980 , 0.000217 ,  43
   4.4735 , 0.748009 , 0.000217 ,  44
   4.4735 , 0.748026 , 0.000217 ,  45
   4.4735 , 0.748028 , 0.000217 ,  46
   4.4735 , 0.748021 , 0.000217 ,  47
   4.4735 , 0.748025 , 0.000217 ,  48
   4.4735 , 0.748000 , 0.000217 ,  49
   4.4735 , 0.748031 , 0.000217 ,  50
   4.4735 , 0.748061 , 0.000217 ,  51
   4.4735 , 0.748038 , 0.000217 ,  52
   4.4735 , 0.748053 , 0.000217 ,  53
   4.4735 , 0.748035 , 0.000217 ,  54
   4.4735 , 0.747998 , 0.000217 ,  55
   4.4735 , 0.748029 , 0.000217 ,  56
   4.4735 , 0.748044 , 0.000217 ,  57
   4.4735 , 0.748005 , 0.000217 ,  58
   4.4735 , 0.748011 , 0.000217 ,  59
   4.4735 , 0.748045 , 0.000217 ,  60
   4.4735 , 0.748057 , 0.000217 ,  61
   4.4735 , 0.748034 , 0.000217 ,  62
   4.4735 , 0.748042 , 0.000217 ,  63
   4.4735 , 0.748010 , 0.000217 ,  64
   4.4735 , 0.748006 , 0.000217 ,  65
   4.4735 , 0.748010 , 0.000217 ,  66
   4.4735 , 0.748045 , 0.000217 ,  67
   4.4735 , 0.747995 , 0.000217 ,  68
   4.4735 , 0.748054 , 0.000217 ,  69
   4.4735 , 0.748005 , 0.000217 ,  70
   4.4735 , 0.748047 , 0.000217 ,  71
   4.4735 , 0.748047 , 0.000217 ,  72
   4.4735 , 0.748014 , 0.000217 ,  73
   4.4735 , 0.748008 , 0.000217 ,  74
   4.4735 , 0.748007 , 0.000217 ,  75
   4.4735 , 0.748042 , 0.000217 ,  76
   4.4735 , 0.748011 , 0.000217 ,  77
   4.4735 , 0.748021 , 0.000217 ,  78
   4.4735 , 0.748047 , 0.000217 ,  79
   4.4735 , 0.748015 , 0.000217 ,  80
   4.4735 , 0.747987 , 0.000217 ,  81
   4.4735 , 0.748025 , 0.000217 ,  82
   4.4735 , 0.748004 , 0.000217 ,  83
   4.4735 , 0.748014 , 0.000217 ,  84
   4.4735 , 0.747991 , 0.000217 ,  85
   4.4735 , 0.748047 , 0.000217 ,  86
   4.4735 , 0.748012 , 0.000217 ,  87
   4.4735 , 0.748075 , 0.000217 ,  88
   4.4735 , 0.748048 , 0.000217 ,  89
   4.4735 , 0.748046 , 0.000217 ,  90
   4.4735 , 0.748032 , 0.000217 ,  91
   4.4735 , 0.748008 , 0.000217 ,  92
   4.4735 , 0.748023 , 0.000217 ,  93
   4.4735 , 0.748058 , 0.000217 ,  94
   4.4735 , 0.748032 , 0.000217 ,  95
   4.4735 , 0.748046 , 0.000217 ,  96
   4.4735 , 0.748051 , 0.000217 ,  97
   4.4735 , 0.748008 , 0.000217 ,  98
   4.4735 , 0.747992 , 0.000217 ,  99
   4.4735 , 0.748026 , 0.000217 , 100
   4.5863 , 0.752849 , 0.000139 ,   0
   4.5863 , 0.752847 , 0.000139 ,   1
   4.5863 , 0.752851 , 0.000139 ,   2
   4.5863 , 0.752865 , 0.000139 ,   3
   4.5863 , 0.752870 , 0.000139 ,   4
   4.5863 , 0.752861 , 0.000139 ,   5
   4.5863 , 0.752846 , 0.000139 ,   6
   4.5863 , 0.752852 , 0.000139 ,   7
   4.5863 , 0.752824 , 0.000139 ,   8
   4.5863 , 0.752839 , 0.000139 ,   9
   4.5863 , 0.752861 , 0.000139 ,  10
   4.5863 , 0.752864 , 0.000139 ,  11
   4.5863 , 0.752840 , 0.000139 ,  12
   4.5863 , 0.752848 , 0.000139 ,  13
   4.5863 , 0.752872 , 0.000139 ,  14
   4.5863 , 0.752861 , 0.000139 ,  15
   4.5863 , 0.752851 , 0.000139 ,  16
   4.5863 , 0.752851 , 0.000139 ,  17
   4.5863 , 0.752845 , 0.000139 ,  18
   4.5863 , 0.752860 , 0.000139 ,  19
   4.5863 , 0.752819 , 0.000139 ,  20
   4.5863 , 0.752849 , 0.000139 ,  21
   4.5863 , 0.752850 , 0.000139 ,  22
   4.5863 , 0.752849 , 0.000139 ,  23
   4.5863 , 0.752833 , 0.000139 ,  24
   4.5863 , 0.752831 , 0.000139 ,  25
   4.5863 , 0.752836 , 0.000139 ,  26
   4.5863 , 0.752848 , 0.000139 ,  27
   4.5863 , 0.752833 , 0.000139 ,  28
   4.5863 , 0.752848 , 0.000139 ,  29
   4.5863 , 0.752866 , 0.000139 ,  30
   4.5863 , 0.752862 , 0.000139 ,  31
   4.5863 , 0.752842 , 0.000139 ,  32
   4.5863 , 0.752850 , 0.000139 ,  33
   4.5863 , 0.752871 , 0.000139 ,  34
   4.5863 , 0.752832 , 0.000139 ,  35
   4.5863 , 0.752861 , 0.000139 ,  36
   4.5863 , 0.752828 , 0.000139 ,  37
   4.5863 , 0.752856 , 0.000139 ,  38
   4.5863 , 0.752862 , 0.000139 ,  39
   4.5863 , 0.752838 , 0.000139 ,  40
   4.5863 , 0.752838 , 0.000139 ,  41
   4.5863 , 0.752850 , 0.000139 ,  42
   4.5863 , 0.752844 , 0.000139 ,  43
   4.5863 , 0.752810 , 0.000139 ,  44
   4.5863 , 0.752864 , 0.000139 ,  45
   4.5863 , 0.752852 , 0.000139 ,  46
   4.5863 , 0.752856 , 0.000139 ,  47
   4.5863 , 0.752844 , 0.000139 ,  48
   4.5863 , 0.752855 , 0.000139 ,  49
   4.5863 , 0.752832 , 0.000139 ,  50
   4.5863 , 0.752873 , 0.000139 ,  51
   4.5863 , 0.752866 , 0.000139 ,  52
   4.5863 , 0.752855 , 0.000139 ,  53
   4.5863 , 0.752835 , 0.000139 ,  54
   4.5863 , 0.752840 , 0.000139 ,  55
   4.5863 , 0.752854 , 0.000139 ,  56
   4.5863 , 0.752864 , 0.000139 ,  57
   4.5863 , 0.752856 , 0.000139 ,  58
   4.5863 , 0.752838 , 0.000139 ,  59
   4.5863 , 0.752874 , 0.000139 ,  60
   4.5863 , 0.752855 , 0.000139 ,  61
   4.5863 , 0.752823 , 0.000139 ,  62
   4.5863 , 0.752843 , 0.000139 ,  63
   4.5863 , 0.752846 , 0.000139 ,  64
   4.5863 , 0.752860 , 0.000139 ,  65
   4.5863 , 0.752819 , 0.000139 ,  66
   4.5863 , 0.752844 , 0.000139 ,  67
   4.5863 , 0.752839 , 0.000139 ,  68
   4.5863 , 0.752871 , 0.000139 ,  69
   4.5863 , 0.752851 , 0.000139 ,  70
   4.5863 , 0.752840 , 0.000139 ,  71
   4.5863 , 0.752845 , 0.000139 ,  72
   4.5863 , 0.752831 , 0.000139 ,  73
   4.5863 , 0.752832 , 0.000139 ,  74
   4.5863 , 0.752845 , 0.000139 ,  75
   4.5863 , 0.752840 , 0.000139 ,  76
   4.5863 , 0.752839 , 0.000139 ,  77
   4.5863 , 0.752846 , 0.000139 ,  78
   4.5863 , 0.752878 , 0.000139 ,  79
   4.5863 , 0.752837 , 0.000139 ,  80
   4.5863 , 0.752839 , 0.000139 ,  81
   4.5863 , 0.752837 , 0.000139 ,  82
   4.5863 , 0.752848 , 0.000139 ,  83
   4.5863 , 0.752888 , 0.000139 ,  84
   4.5863 , 0.752842 , 0.000139 ,  85
   4.5863 , 0.752842 , 0.000139 ,  86
   4.5863 , 0.752859 , 0.000139 ,  87
   4.5863 , 0.752836 , 0.000139 ,  88
   4.5863 , 0.752857 , 0.000139 ,  89
   4.5863 , 0.752860 , 0.000139 ,  90
   4.5863 , 0.752870 , 0.000139 ,  91
   4.5863 , 0.752850 , 0.000139 ,  92
   4.5863 , 0.752845 , 0.000139 ,  93
   4.5863 , 0.752860 , 0.000139 ,  94
   4.5863 , 0.752842 , 0.000139 ,  95
   4.5863 , 0.752834 , 0.000139 ,  96
   4.5863 , 0.752861 , 0.000139 ,  97
   4.5863 , 0.752859 , 0.000139 ,  98
   4.5863 , 0.752836 , 0.000139 ,  99
   4.5863 , 0.752853 , 0.000139 , 100
   4.6998 , 0.756909 , 0.000188 ,   0
   4.6998 , 0.756937 , 0.000188 ,   1
   4.6998 , 0.756911 , 0.000188 ,   2
   4.6998 , 0.756912 , 0.000188 ,   3
   4.6998 , 0.756927 , 0.000188 ,   4
   4.6998 , 0.756924 , 0.000188 ,   5
   4.6998 , 0.756925 , 0.000188 ,   6
   4.6998 , 0.756908 , 0.000188 ,   7
   4.6998 , 0.756869 , 0.000188 ,   8
   4.6998 , 0.756885 , 0.000188 ,   9
   4.6998 , 0.756915 , 0.000188 ,  10
   4.6998 , 0.756911 , 0.000188 ,  11
   4.6998 , 0.756892 , 0.000188 ,  12
   4.6998 , 0.756892 , 0.000188 ,  13
   4.6998 , 0.756922 , 0.000188 ,  14
   4.6998 , 0.756919 , 0.000188 ,  15
   4.6998 , 0.756919 , 0.000188 ,  16
   4.6998 , 0.756898 , 0.000188 ,  17
   4.6998 , 0.756920 , 0.000188 ,  18
   4.6998 , 0.756902 , 0.000188 ,  19
   4.6998 , 0.756918 , 0.000188 ,  20
   4.6998 , 0.756898 , 0.000188 ,  21
   4.6998 , 0.756937 , 0.000188 ,  22
   4.6998 , 0.756881 , 0.000188 ,  23
   4.6998 , 0.756905 , 0.000188 ,  24
   4.6998 , 0.756934 , 0.000188 ,  25
   4.6998 , 0.756891 , 0.000188 ,  26
   4.6998 , 0.756912 , 0.000188 ,  27
   4.6998 , 0.756912 , 0.000188 ,  28
   4.6998 , 0.756908 , 0.000188 ,  29
   4.6998 , 0.756893 , 0.000188 ,  30
   4.6998 , 0.756916 , 0.000188 ,  31
   4.6998 , 0.756882 , 0.000188 ,  32
   4.6998 , 0.756945 , 0.000188 ,  33
   4.6998 , 0.756910 , 0.000188 ,  34
   4.6998 , 0.756918 , 0.000188 ,  35
   4.6998 , 0.756904 , 0.000188 ,  36
   4.6998 , 0.756924 , 0.000188 ,  37
   4.6998 , 0.756904 , 0.000188 ,  38
   4.6998 , 0.756915 , 0.000188 ,  39
   4.6998 , 0.756888 , 0.000188 ,  40
   4.6998 , 0.756900 , 0.000188 ,  41
   4.6998 , 0.756953 , 0.000188 ,  42
   4.6998 , 0.756877 , 0.000188 ,  43
   4.6998 , 0.756885 , 0.000188 ,  44
   4.6998 , 0.756898 , 0.000188 ,  45
   4.6998 , 0.756900 , 0.000188 ,  46
   4.6998 , 0.756911 , 0.000188 ,  47
   4.6998 , 0.756903 , 0.000188 ,  48
   4.6998 , 0.756899 , 0.000188 ,  49
   4.6998 , 0.756909 , 0.000188 ,  50
   4.6998 , 0.756909 , 0.000188 ,  51
   4.6998 , 0.756941 , 0.000188 ,  52
   4.6998 , 0.756878 , 0.000188 ,  53
   4.6998 , 0.756873 , 0.000188 ,  54
   4.6998 , 0.756873 , 0.000188 ,  55
   4.6998 , 0.756901 , 0.000188 ,  56
   4.6998 , 0.756914 , 0.000188 ,  57
   4.6998 , 0.756920 , 0.000188 ,  58
   4.6998 , 0.756896 , 0.000188 ,  59
   4.6998 , 0.756895 , 0.000188 ,  60
   4.6998 , 0.756925 , 0.000188 ,  61
   4.6998 , 0.756903 , 0.000188 ,  62
   4.6998 , 0.756932 , 0.000188 ,  63
   4.6998 , 0.756928 , 0.000188 ,  64
   4.6998 , 0.756923 , 0.000188 ,  65
   4.6998 , 0.756902 , 0.000188 ,  66
   4.6998 , 0.756899 , 0.000188 ,  67
   4.6998 , 0.756899 , 0.000188 ,  68
   4.6998 , 0.756909 , 0.000188 ,  69
   4.6998 , 0.756894 , 0.000188 ,  70
   4.6998 , 0.756906 , 0.000188 ,  71
   4.6998 , 0.756948 , 0.000188 ,  72
   4.6998 , 0.756928 , 0.000188 ,  73
   4.6998 , 0.756903 , 0.000188 ,  74
   4.6998 , 0.756944 , 0.000188 ,  75
   4.6998 , 0.756936 , 0.000188 ,  76
   4.6998 , 0.756898 , 0.000188 ,  77
   4.6998 , 0.756887 , 0.000188 ,  78
   4.6998 , 0.756945 , 0.000188 ,  79
   4.6998 , 0.756895 , 0.000188 ,  80
   4.6998 , 0.756889 , 0.000188 ,  81
   4.6998 , 0.756934 , 0.000188 ,  82
   4.6998 , 0.756884 , 0.000188 ,  83
   4.6998 , 0.756941 , 0.000188 ,  84
   4.6998 , 0.756895 , 0.000188 ,  85
   4.6998 , 0.756892 , 0.000188 ,  86
   4.6998 , 0.756908 , 0.000188 ,  87
   4.6998 , 0.756882 , 0.000188 ,  88
   4.6998 , 0.756924 , 0.000188 ,  89
   4.6998 , 0.756910 , 0.000188 ,  90
   4.6998 , 0.756918 , 0.000188 ,  91
   4.6998 , 0.756906 , 0.000188 ,  92
   4.6998 , 0.756944 , 0.000188 ,  93
   4.6998 , 0.756923 , 0.000188 ,  94
   4.6998 , 0.756927 , 0.000188 ,  95
   4.6998 , 0.756932 , 0.000188 ,  96
   4.6998 , 0.756889 , 0.000188 ,  97
   4.6998 , 0.756911 , 0.000188 ,  98
   4.6998 , 0.756901 , 0.000188 ,  99
   4.6998 , 0.756886 , 0.000188 , 100
   4.9063 , 0.764710 , 0.000259 ,   0
   4.9063 , 0.764724 , 0.000259 ,   1
   4.9063 , 0.764686 , 0.000259 ,   2
   4.9063 , 0.764726 , 0.000259 ,   3
   4.9063 , 0.764727 , 0.000259 ,   4
   4.9063 , 0.764686 , 0.000259 ,   5
   4.9063 , 0.764716 , 0.000259 ,   6
   4.9063 , 0.764717 , 0.000259 ,   7
   4.9063 , 0.764680 , 0.000259 ,   8
   4.9063 , 0.764726 , 0.000259 ,   9
   4.9063 , 0.764725 , 0.000259 ,  10
   4.9063 , 0.764715 , 0.000259 ,  11
   4.9063 , 0.764745 , 0.000259 ,  12
   4.9063 , 0.764749 , 0.000259 ,  13
   4.9063 , 0.764715 , 0.000259 ,  14
   4.9063 , 0.764751 , 0.000259 ,  15
   4.9063 , 0.764754 , 0.000259 ,  16
   4.9063 , 0.764691 , 0.000259 ,  17
   4.9063 , 0.764688 , 0.000259 ,  18
   4.9063 , 0.764714 , 0.000259 ,  19
   4.9063 , 0.764646 , 0.000259 ,  20
   4.9063 , 0.764744 , 0.000259 ,  21
   4.9063 , 0.764661 , 0.000259 ,  22
   4.9063 , 0.764690 , 0.000259 ,  23
   4.9063 , 0.764690 , 0.000259 ,  24
   4.9063 , 0.764724 , 0.000259 ,  25
   4.9063 , 0.764691 , 0.000259 ,  26
   4.9063 , 0.764668 , 0.000259 ,  27
   4.9063 , 0.764704 , 0.000259 ,  28
   4.9063 , 0.764707 , 0.000259 ,  29
   4.9063 , 0.764713 , 0.000259 ,  30
   4.9063 , 0.764697 , 0.000259 ,  31
   4.9063 , 0.764675 , 0.000259 ,  32
   4.9063 , 0.764742 , 0.000259 ,  33
   4.9063 , 0.764736 , 0.000259 ,  34
   4.9063 , 0.764734 , 0.000259 ,  35
   4.9063 , 0.764689 , 0.000259 ,  36
   4.9063 , 0.764672 , 0.000259 ,  37
   4.9063 , 0.764672 , 0.000259 ,  38
   4.9063 , 0.764739 , 0.000259 ,  39
   4.9063 , 0.764693 , 0.000259 ,  40
   4.9063 , 0.764713 , 0.000259 ,  41
   4.9063 , 0.764736 , 0.000259 ,  42
   4.9063 , 0.764689 , 0.000259 ,  43
   4.9063 , 0.764728 , 0.000259 ,  44
   4.9063 , 0.764696 , 0.000259 ,  45
   4.9063 , 0.764718 , 0.000259 ,  46
   4.9063 , 0.764732 , 0.000259 ,  47
   4.9063 , 0.764747 , 0.000259 ,  48
   4.9063 , 0.764768 , 0.000259 ,  49
   4.9063 , 0.764686 , 0.000259 ,  50
   4.9063 , 0.764757 , 0.000259 ,  51
   4.9063 , 0.764713 , 0.000259 ,  52
   4.9063 , 0.764661 , 0.000259 ,  53
   4.9063 , 0.764652 , 0.000259 ,  54
   4.9063 , 0.764719 , 0.000259 ,  55
   4.9063 , 0.764717 , 0.000259 ,  56
   4.9063 , 0.764704 , 0.000259 ,  57
   4.9063 , 0.764733 , 0.000259 ,  58
   4.9063 , 0.764720 , 0.000259 ,  59
   4.9063 , 0.764747 , 0.000259 ,  60
   4.9063 , 0.764707 , 0.000259 ,  61
   4.9063 , 0.764747 , 0.000259 ,  62
   4.9063 , 0.764715 , 0.000259 ,  63
   4.9063 , 0.764707 , 0.000259 ,  64
   4.9063 , 0.764722 , 0.000259 ,  65
   4.9063 , 0.764685 , 0.000259 ,  66
   4.9063 , 0.764695 , 0.000259 ,  67
   4.9063 , 0.764708 , 0.000259 ,  68
   4.9063 , 0.764731 , 0.000259 ,  69
   4.9063 , 0.764697 , 0.000259 ,  70
   4.9063 , 0.764675 , 0.000259 ,  71
   4.9063 , 0.764714 , 0.000259 ,  72
   4.9063 , 0.764663 , 0.000259 ,  73
   4.9063 , 0.764706 , 0.000259 ,  74
   4.9063 , 0.764680 , 0.000259 ,  75
   4.9063 , 0.764719 , 0.000259 ,  76
   4.9063 , 0.764685 , 0.000259 ,  77
   4.9063 , 0.764742 , 0.000259 ,  78
   4.9063 , 0.764730 , 0.000259 ,  79
   4.9063 , 0.764736 , 0.000259 ,  80
   4.9063 , 0.764690 , 0.000259 ,  81
   4.9063 , 0.764698 , 0.000259 ,  82
   4.9063 , 0.764725 , 0.000259 ,  83
   4.9063 , 0.764746 , 0.000259 ,  84
   4.9063 , 0.764695 , 0.000259 ,  85
   4.9063 , 0.764686 , 0.000259 ,  86
   4.9063 , 0.764712 , 0.000259 ,  87
   4.9063 , 0.764682 , 0.000259 ,  88
   4.9063 , 0.764701 , 0.000259 ,  89
   4.9063 , 0.764722 , 0.000259 ,  90
   4.9063 , 0.764712 , 0.000259 ,  91
   4.9063 , 0.764687 , 0.000259 ,  92
   4.9063 , 0.764666 , 0.000259 ,  93
   4.9063 , 0.764719 , 0.000259 ,  94
   4.9063 , 0.764722 , 0.000259 ,  95
   4.9063 , 0.764688 , 0.000259 ,  96
   4.9063 , 0.764722 , 0.000259 ,  97
   4.9063 , 0.764758 , 0.000259 ,  98
   4.9063 , 0.764697 , 0.000259 ,  99
   4.9063 , 0.764715 , 0.000259 , 100
   5.0026 , 0.768743 , 0.000193 ,   0
   5.0026 , 0.768731 , 0.000193 ,   1
   5.0026 , 0.768752 , 0.000193 ,   2
   5.0026 , 0.768747 , 0.000193 ,   3
   5.0026 , 0.768747 , 0.000193 ,   4
   5.0026 , 0.768754 , 0.000193 ,   5
   5.0026 , 0.768762 , 0.000193 ,   6
   5.0026 , 0.768753 , 0.000193 ,   7
   5.0026 , 0.768778 , 0.000193 ,   8
   5.0026 , 0.768743 , 0.000193 ,   9
   5.0026 , 0.768767 , 0.000193 ,  10
   5.0026 , 0.768701 , 0.000193 ,  11
   5.0026 , 0.768752 , 0.000193 ,  12
   5.0026 , 0.768739 , 0.000193 ,  13
   5.0026 , 0.768730 , 0.000193 ,  14
   5.0026 , 0.768743 , 0.000193 ,  15
   5.0026 , 0.768715 , 0.000193 ,  16
   5.0026 , 0.768736 , 0.000193 ,  17
   5.0026 , 0.768745 , 0.000193 ,  18
   5.0026 , 0.768724 , 0.000193 ,  19
   5.0026 , 0.768744 , 0.000193 ,  20
   5.0026 , 0.768736 , 0.000193 ,  21
   5.0026 , 0.768739 , 0.000193 ,  22
   5.0026 , 0.768750 , 0.000193 ,  23
   5.0026 , 0.768748 , 0.000193 ,  24
   5.0026 , 0.768765 , 0.000193 ,  25
   5.0026 , 0.768742 , 0.000193 ,  26
   5.0026 , 0.768707 , 0.000193 ,  27
   5.0026 , 0.768752 , 0.000193 ,  28
   5.0026 , 0.768752 , 0.000193 ,  29
   5.0026 , 0.768742 , 0.000193 ,  30
   5.0026 , 0.768736 , 0.000193 ,  31
   5.0026 , 0.768767 , 0.000193 ,  32
   5.0026 , 0.768770 , 0.000193 ,  33
   5.0026 , 0.768754 , 0.000193 ,  34
   5.0026 , 0.768745 , 0.000193 ,  35
   5.0026 , 0.768781 , 0.000193 ,  36
   5.0026 , 0.768767 , 0.000193 ,  37
   5.0026 , 0.768724 , 0.000193 ,  38
   5.0026 , 0.768748 , 0.000193 ,  39
   5.0026 , 0.768714 , 0.000193 ,  40
   5.0026 , 0.768748 , 0.000193 ,  41
   5.0026 , 0.768759 , 0.000193 ,  42
   5.0026 , 0.768712 , 0.000193 ,  43
   5.0026 , 0.768710 , 0.000193 ,  44
   5.0026 , 0.768741 , 0.000193 ,  45
   5.0026 , 0.768744 , 0.000193 ,  46
   5.0026 , 0.768742 , 0.000193 ,  47
   5.0026 , 0.768753 , 0.000193 ,  48
   5.0026 , 0.768744 , 0.000193 ,  49
   5.0026 , 0.768720 , 0.000193 ,  50
   5.0026 , 0.768748 , 0.000193 ,  51
   5.0026 , 0.768761 , 0.000193 ,  52
   5.0026 , 0.768715 , 0.000193 ,  53
   5.0026 , 0.768728 , 0.000193 ,  54
   5.0026 , 0.768743 , 0.000193 ,  55
   5.0026 , 0.768729 , 0.000193 ,  56
   5.0026 , 0.768759 , 0.000193 ,  57
   5.0026 , 0.768736 , 0.000193 ,  58
   5.0026 , 0.768713 , 0.000193 ,  59
   5.0026 , 0.768735 , 0.000193 ,  60
   5.0026 , 0.768761 , 0.000193 ,  61
   5.0026 , 0.768741 , 0.000193 ,  62
   5.0026 , 0.768712 , 0.000193 ,  63
   5.0026 , 0.768781 , 0.000193 ,  64
   5.0026 , 0.768737 , 0.000193 ,  65
   5.0026 , 0.768703 , 0.000193 ,  66
   5.0026 , 0.768748 , 0.000193 ,  67
   5.0026 , 0.768730 , 0.000193 ,  68
   5.0026 , 0.768742 , 0.000193 ,  69
   5.0026 , 0.768753 , 0.000193 ,  70
   5.0026 , 0.768757 , 0.000193 ,  71
   5.0026 , 0.768739 , 0.000193 ,  72
   5.0026 , 0.768733 , 0.000193 ,  73
   5.0026 , 0.768753 , 0.000193 ,  74
   5.0026 , 0.768712 , 0.000193 ,  75
   5.0026 , 0.768797 , 0.000193 ,  76
   5.0026 , 0.768760 , 0.000193 ,  77
   5.0026 , 0.768758 , 0.000193 ,  78
   5.0026 , 0.768732 , 0.000193 ,  79
   5.0026 , 0.768757 , 0.000193 ,  80
   5.0026 , 0.768719 , 0.000193 ,  81
   5.0026 , 0.768756 , 0.000193 ,  82
   5.0026 , 0.768710 , 0.000193 ,  83
   5.0026 , 0.768755 , 0.000193 ,  84
   5.0026 , 0.768740 , 0.000193 ,  85
   5.0026 , 0.768740 , 0.000193 ,  86
   5.0026 , 0.768700 , 0.000193 ,  87
   5.0026 , 0.768744 , 0.000193 ,  88
   5.0026 , 0.768754 , 0.000193 ,  89
   5.0026 , 0.768734 , 0.000193 ,  90
   5.0026 , 0.768770 , 0.000193 ,  91
   5.0026 , 0.768743 , 0.000193 ,  92
   5.0026 , 0.768695 , 0.000193 ,  93
   5.0026 , 0.768742 , 0.000193 ,  94
   5.0026 , 0.768756 , 0.000193 ,  95
   5.0026 , 0.768729 , 0.000193 ,  96
   5.0026 , 0.768754 , 0.000193 ,  97
   5.0026 , 0.768753 , 0.000193 ,  98
   5.0026 , 0.768737 , 0.000193 ,  99
   5.0026 , 0.768777 , 0.000193 , 100
   5.0054 , 0.768509 , 0.000214 ,   0
   5.0054 , 0.768564 , 0.000214 ,   1
   5.0054 , 0.768486 , 0.000214 ,   2
   5.0054 , 0.768509 , 0.000214 ,   3
   5.0054 , 0.768549 , 0.000214 ,   4
   5.0054 , 0.768531 , 0.000214 ,   5
   5.0054 , 0.768483 , 0.000214 ,   6
   5.0054 , 0.768512 , 0.000214 ,   7
   5.0054 , 0.768504 , 0.000214 ,   8
   5.0054 , 0.768509 , 0.000214 ,   9
   5.0054 , 0.768514 , 0.000214 ,  10
   5.0054 , 0.768530 , 0.000214 ,  11
   5.0054 , 0.768477 , 0.000214 ,  12
   5.0054 , 0.768535 , 0.000214 ,  13
   5.0054 , 0.768513 , 0.000214 ,  14
   5.0054 , 0.768529 , 0.000214 ,  15
   5.0054 , 0.768472 , 0.000214 ,  16
   5.0054 , 0.768496 , 0.000214 ,  17
   5.0054 , 0.768519 , 0.000214 ,  18
   5.0054 , 0.768516 , 0.000214 ,  19
   5.0054 , 0.768486 , 0.000214 ,  20
   5.0054 , 0.768513 , 0.000214 ,  21
   5.0054 , 0.768510 , 0.000214 ,  22
   5.0054 , 0.768484 , 0.000214 ,  23
   5.0054 , 0.768527 , 0.000214 ,  24
   5.0054 , 0.768485 , 0.000214 ,  25
   5.0054 , 0.768514 , 0.000214 ,  26
   5.0054 , 0.768518 , 0.000214 ,  27
   5.0054 , 0.768504 , 0.000214 ,  28
   5.0054 , 0.768522 , 0.000214 ,  29
   5.0054 , 0.768510 , 0.000214 ,  30
   5.0054 , 0.768531 , 0.000214 ,  31
   5.0054 , 0.768490 , 0.000214 ,  32
   5.0054 , 0.768537 , 0.000214 ,  33
   5.0054 , 0.768523 , 0.000214 ,  34
   5.0054 , 0.768471 , 0.000214 ,  35
   5.0054 , 0.768493 , 0.000214 ,  36
   5.0054 , 0.768478 , 0.000214 ,  37
   5.0054 , 0.768493 , 0.000214 ,  38
   5.0054 , 0.768526 , 0.000214 ,  39
   5.0054 , 0.768540 , 0.000214 ,  40
   5.0054 , 0.768479 , 0.000214 ,  41
   5.0054 , 0.768519 , 0.000214 ,  42
   5.0054 , 0.768472 , 0.000214 ,  43
   5.0054 , 0.768560 , 0.000214 ,  44
   5.0054 , 0.768531 , 0.000214 ,  45
   5.0054 , 0.768506 , 0.000214 ,  46
   5.0054 , 0.768508 , 0.000214 ,  47
   5.0054 , 0.768563 , 0.000214 ,  48
   5.0054 , 0.768517 , 0.000214 ,  49
   5.0054 , 0.768527 , 0.000214 ,  50
   5.0054 , 0.768490 , 0.000214 ,  51
   5.0054 , 0.768529 , 0.000214 ,  52
   5.0054 , 0.768518 , 0.000214 ,  53
   5.0054 , 0.768537 , 0.000214 ,  54
   5.0054 , 0.768494 , 0.000214 ,  55
   5.0054 , 0.768489 , 0.000214 ,  56
   5.0054 , 0.768530 , 0.000214 ,  57
   5.0054 , 0.768501 , 0.000214 ,  58
   5.0054 , 0.768509 , 0.000214 ,  59
   5.0054 , 0.768512 , 0.000214 ,  60
   5.0054 , 0.768474 , 0.000214 ,  61
   5.0054 , 0.768510 , 0.000214 ,  62
   5.0054 , 0.768494 , 0.000214 ,  63
   5.0054 , 0.768505 , 0.000214 ,  64
   5.0054 , 0.768478 , 0.000214 ,  65
   5.0054 , 0.768475 , 0.000214 ,  66
   5.0054 , 0.768480 , 0.000214 ,  67
   5.0054 , 0.768497 , 0.000214 ,  68
   5.0054 , 0.768556 , 0.000214 ,  69
   5.0054 , 0.768475 , 0.000214 ,  70
   5.0054 , 0.768532 , 0.000214 ,  71
   5.0054 , 0.768486 , 0.000214 ,  72
   5.0054 , 0.768499 , 0.000214 ,  73
   5.0054 , 0.768509 , 0.000214 ,  74
   5.0054 , 0.768501 , 0.000214 ,  75
   5.0054 , 0.768522 , 0.000214 ,  76
   5.0054 , 0.768479 , 0.000214 ,  77
   5.0054 , 0.768506 , 0.000214 ,  78
   5.0054 , 0.768516 , 0.000214 ,  79
   5.0054 , 0.768516 , 0.000214 ,  80
   5.0054 , 0.768501 , 0.000214 ,  81
   5.0054 , 0.768509 , 0.000214 ,  82
   5.0054 , 0.768510 , 0.000214 ,  83
   5.0054 , 0.768509 , 0.000214 ,  84
   5.0054 , 0.768490 , 0.000214 ,  85
   5.0054 , 0.768486 , 0.000214 ,  86
   5.0054 , 0.768503 , 0.000214 ,  87
   5.0054 , 0.768545 , 0.000214 ,  88
   5.0054 , 0.768499 , 0.000214 ,  89
   5.0054 , 0.768505 , 0.000214 ,  90
   5.0054 , 0.768498 , 0.000214 ,  91
   5.0054 , 0.768506 , 0.000214 ,  92
   5.0054 , 0.768485 , 0.000214 ,  93
   5.0054 , 0.768492 , 0.000214 ,  94
   5.0054 , 0.768514 , 0.000214 ,  95
   5.0054 , 0.768526 , 0.000214 ,  96
   5.0054 , 0.768521 , 0.000214 ,  97
   5.0054 , 0.768540 , 0.000214 ,  98
   5.0054 , 0.768514 , 0.000214 ,  99
   5.0054 , 0.768502 , 0.000214 , 100
   5.1024 , 0.771618 , 0.000354 ,   0
   5.1024 , 0.771650 , 0.000354 ,   1
   5.1024 , 0.771665 , 0.000354 ,   2
   5.1024 , 0.771608 , 0.000354 ,   3
   5.1024 , 0.771602 , 0.000354 ,   4
   5.1024 , 0.771656 , 0.000354 ,   5
   5.1024 , 0.771623 , 0.000354 ,   6
   5.1024 , 0.771590 , 0.000354 ,   7
   5.1024 , 0.771593 , 0.000354 ,   8
   5.1024 , 0.771588 , 0.000354 ,   9
   5.1024 , 0.771688 , 0.000354 ,  10
   5.1024 , 0.771587 , 0.000354 ,  11
   5.1024 , 0.771606 , 0.000354 ,  12
   5.1024 , 0.771613 , 0.000354 ,  13
   5.1024 , 0.771625 , 0.000354 ,  14
   5.1024 , 0.771556 , 0.000354 ,  15
   5.1024 , 0.771674 , 0.000354 ,  16
   5.1024 , 0.771583 , 0.000354 ,  17
   5.1024 , 0.771632 , 0.000354 ,  18
   5.1024 , 0.771662 , 0.000354 ,  19
   5.1024 , 0.771594 , 0.000354 ,  20
   5.1024 , 0.771636 , 0.000354 ,  21
   5.1024 , 0.771641 , 0.000354 ,  22
   5.1024 , 0.771613 , 0.000354 ,  23
   5.1024 , 0.771685 , 0.000354 ,  24
   5.1024 , 0.771619 , 0.000354 ,  25
   5.1024 , 0.771591 , 0.000354 ,  26
   5.1024 , 0.771603 , 0.000354 ,  27
   5.1024 , 0.771660 , 0.000354 ,  28
   5.1024 , 0.771617 , 0.000354 ,  29
   5.1024 , 0.771635 , 0.000354 ,  30
   5.1024 , 0.771679 , 0.000354 ,  31
   5.1024 , 0.771592 , 0.000354 ,  32
   5.1024 , 0.771570 , 0.000354 ,  33
   5.1024 , 0.771623 , 0.000354 ,  34
   5.1024 , 0.771654 , 0.000354 ,  35
   5.1024 , 0.771584 , 0.000354 ,  36
   5.1024 , 0.771633 , 0.000354 ,  37
   5.1024 , 0.771568 , 0.000354 ,  38
   5.1024 , 0.771617 , 0.000354 ,  39
   5.1024 , 0.771605 , 0.000354 ,  40
   5.1024 , 0.771615 , 0.000354 ,  41
   5.1024 , 0.771577 , 0.000354 ,  42
   5.1024 , 0.771581 , 0.000354 ,  43
   5.1024 , 0.771641 , 0.000354 ,  44
   5.1024 , 0.771546 , 0.000354 ,  45
   5.1024 , 0.771645 , 0.000354 ,  46
   5.1024 , 0.771596 , 0.000354 ,  47
   5.1024 , 0.771663 , 0.000354 ,  48
   5.1024 , 0.771607 , 0.000354 ,  49
   5.1024 , 0.771605 , 0.000354 ,  50
   5.1024 , 0.771570 , 0.000354 ,  51
   5.1024 , 0.771625 , 0.000354 ,  52
   5.1024 , 0.771571 , 0.000354 ,  53
   5.1024 , 0.771644 , 0.000354 ,  54
   5.1024 , 0.771629 , 0.000354 ,  55
   5.1024 , 0.771703 , 0.000354 ,  56
   5.1024 , 0.771661 , 0.000354 ,  57
   5.1024 , 0.771594 , 0.000354 ,  58
   5.1024 , 0.771535 , 0.000354 ,  59
   5.1024 , 0.771626 , 0.000354 ,  60
   5.1024 , 0.771628 , 0.000354 ,  61
   5.1024 , 0.771628 , 0.000354 ,  62
   5.1024 , 0.771629 , 0.000354 ,  63
   5.1024 , 0.771579 , 0.000354 ,  64
   5.1024 , 0.771608 , 0.000354 ,  65
   5.1024 , 0.771531 , 0.000354 ,  66
   5.1024 , 0.771664 , 0.000354 ,  67
   5.1024 , 0.771665 , 0.000354 ,  68
   5.1024 , 0.771576 , 0.000354 ,  69
   5.1024 , 0.771621 , 0.000354 ,  70
   5.1024 , 0.771590 , 0.000354 ,  71
   5.1024 , 0.771637 , 0.000354 ,  72
   5.1024 , 0.771645 , 0.000354 ,  73
   5.1024 , 0.771633 , 0.000354 ,  74
   5.1024 , 0.771632 , 0.000354 ,  75
   5.1024 , 0.771628 , 0.000354 ,  76
   5.1024 , 0.771604 , 0.000354 ,  77
   5.1024 , 0.771664 , 0.000354 ,  78
   5.1024 , 0.771590 , 0.000354 ,  79
   5.1024 , 0.771618 , 0.000354 ,  80
   5.1024 , 0.771615 , 0.000354 ,  81
   5.1024 , 0.771575 , 0.000354 ,  82
   5.1024 , 0.771588 , 0.000354 ,  83
   5.1024 , 0.771634 , 0.000354 ,  84
   5.1024 , 0.771567 , 0.000354 ,  85
   5.1024 , 0.771629 , 0.000354 ,  86
   5.1024 , 0.771576 , 0.000354 ,  87
   5.1024 , 0.771657 , 0.000354 ,  88
   5.1024 , 0.771673 , 0.000354 ,  89
   5.1024 , 0.771595 , 0.000354 ,  90
   5.1024 , 0.771635 , 0.000354 ,  91
   5.1024 , 0.771619 , 0.000354 ,  92
   5.1024 , 0.771611 , 0.000354 ,  93
   5.1024 , 0.771580 , 0.000354 ,  94
   5.1024 , 0.771664 , 0.000354 ,  95
   5.1024 , 0.771667 , 0.000354 ,  96
   5.1024 , 0.771651 , 0.000354 ,  97
   5.1024 , 0.771648 , 0.000354 ,  98
   5.1024 , 0.771555 , 0.000354 ,  99
   5.1024 , 0.771598 , 0.000354 , 100
   5.1061 , 0.772053 , 0.000220 ,   0
   5.1061 , 0.772073 , 0.000220 ,   1
   5.1061 , 0.772048 , 0.000220 ,   2
   5.1061 , 0.772036 , 0.000220 ,   3
   5.1061 , 0.772065 , 0.000220 ,   4
   5.1061 , 0.772065 , 0.000220 ,   5
   5.1061 , 0.772026 , 0.000220 ,   6
   5.1061 , 0.772070 , 0.000220 ,   7
   5.1061 , 0.772043 , 0.000220 ,   8
   5.1061 , 0.772064 , 0.000220 ,   9
   5.1061 , 0.772091 , 0.000220 ,  10
   5.1061 , 0.772056 , 0.000220 ,  11
   5.1061 , 0.772028 , 0.000220 ,  12
   5.1061 , 0.772091 , 0.000220 ,  13
   5.1061 , 0.772050 , 0.000220 ,  14
   5.1061 , 0.772027 , 0.000220 ,  15
   5.1061 , 0.772074 , 0.000220 ,  16
   5.1061 , 0.772037 , 0.000220 ,  17
   5.1061 , 0.772055 , 0.000220 ,  18
   5.1061 , 0.772064 , 0.000220 ,  19
   5.1061 , 0.772045 , 0.000220 ,  20
   5.1061 , 0.772052 , 0.000220 ,  21
   5.1061 , 0.772082 , 0.000220 ,  22
   5.1061 , 0.772025 , 0.000220 ,  23
   5.1061 , 0.772067 , 0.000220 ,  24
   5.1061 , 0.772063 , 0.000220 ,  25
   5.1061 , 0.772052 , 0.000220 ,  26
   5.1061 , 0.772060 , 0.000220 ,  27
   5.1061 , 0.772047 , 0.000220 ,  28
   5.1061 , 0.772061 , 0.000220 ,  29
   5.1061 , 0.772026 , 0.000220 ,  30
   5.1061 , 0.772075 , 0.000220 ,  31
   5.1061 , 0.772068 , 0.000220 ,  32
   5.1061 , 0.772094 , 0.000220 ,  33
   5.1061 , 0.772034 , 0.000220 ,  34
   5.1061 , 0.772054 , 0.000220 ,  35
   5.1061 , 0.772023 , 0.000220 ,  36
   5.1061 , 0.772061 , 0.000220 ,  37
   5.1061 , 0.772022 , 0.000220 ,  38
   5.1061 , 0.772038 , 0.000220 ,  39
   5.1061 , 0.772006 , 0.000220 ,  40
   5.1061 , 0.772056 , 0.000220 ,  41
   5.1061 , 0.772084 , 0.000220 ,  42
   5.1061 , 0.772042 , 0.000220 ,  43
   5.1061 , 0.772030 , 0.000220 ,  44
   5.1061 , 0.772048 , 0.000220 ,  45
   5.1061 , 0.772075 , 0.000220 ,  46
   5.1061 , 0.772066 , 0.000220 ,  47
   5.1061 , 0.772079 , 0.000220 ,  48
   5.1061 , 0.772030 , 0.000220 ,  49
   5.1061 , 0.772003 , 0.000220 ,  50
   5.1061 , 0.772065 , 0.000220 ,  51
   5.1061 , 0.772026 , 0.000220 ,  52
   5.1061 , 0.772012 , 0.000220 ,  53
   5.1061 , 0.772081 , 0.000220 ,  54
   5.1061 , 0.772038 , 0.000220 ,  55
   5.1061 , 0.772038 , 0.000220 ,  56
   5.1061 , 0.772048 , 0.000220 ,  57
   5.1061 , 0.772075 , 0.000220 ,  58
   5.1061 , 0.772027 , 0.000220 ,  59
   5.1061 , 0.772061 , 0.000220 ,  60
   5.1061 , 0.772050 , 0.000220 ,  61
   5.1061 , 0.772088 , 0.000220 ,  62
   5.1061 , 0.772108 , 0.000220 ,  63
   5.1061 , 0.772016 , 0.000220 ,  64
   5.1061 , 0.772057 , 0.000220 ,  65
   5.1061 , 0.772042 , 0.000220 ,  66
   5.1061 , 0.772051 , 0.000220 ,  67
   5.1061 , 0.772089 , 0.000220 ,  68
   5.1061 , 0.772062 , 0.000220 ,  69
   5.1061 , 0.772077 , 0.000220 ,  70
   5.1061 , 0.772054 , 0.000220 ,  71
   5.1061 , 0.772003 , 0.000220 ,  72
   5.1061 , 0.772034 , 0.000220 ,  73
   5.1061 , 0.772057 , 0.000220 ,  74
   5.1061 , 0.772043 , 0.000220 ,  75
   5.1061 , 0.772056 , 0.000220 ,  76
   5.1061 , 0.772038 , 0.000220 ,  77
   5.1061 , 0.772064 , 0.000220 ,  78
   5.1061 , 0.772055 , 0.000220 ,  79
   5.1061 , 0.772103 , 0.000220 ,  80
   5.1061 , 0.772031 , 0.000220 ,  81
   5.1061 , 0.772061 , 0.000220 ,  82
   5.1061 , 0.772059 , 0.000220 ,  83
   5.1061 , 0.772055 , 0.000220 ,  84
   5.1061 , 0.772074 , 0.000220 ,  85
   5.1061 , 0.772066 , 0.000220 ,  86
   5.1061 , 0.772054 , 0.000220 ,  87
   5.1061 , 0.772051 , 0.000220 ,  88
   5.1061 , 0.772044 , 0.000220 ,  89
   5.1061 , 0.772055 , 0.000220 ,  90
   5.1061 , 0.772076 , 0.000220 ,  91
   5.1061 , 0.772071 , 0.000220 ,  92
   5.1061 , 0.772080 , 0.000220 ,  93
   5.1061 , 0.772053 , 0.000220 ,  94
   5.1061 , 0.772019 , 0.000220 ,  95
   5.1061 , 0.772047 , 0.000220 ,  96
   5.1061 , 0.772020 , 0.000220 ,  97
   5.1061 , 0.772029 , 0.000220 ,  98
   5.1061 , 0.772025 , 0.000220 ,  99
   5.1061 , 0.772048 , 0.000220 , 100
   5.2006 , 0.774899 , 0.000374 ,   0
   5.2006 , 0.774890 , 0.000374 ,   1
   5.2006 , 0.774937 , 0.000374 ,   2
   5.2006 , 0.774898 , 0.000374 ,   3
   5.2006 , 0.774955 , 0.000374 ,   4
   5.2006 , 0.774865 , 0.000374 ,   5
   5.2006 , 0.774878 , 0.000374 ,   6
   5.2006 , 0.774918 , 0.000374 ,   7
   5.2006 , 0.774808 , 0.000374 ,   8
   5.2006 , 0.774828 , 0.000374 ,   9
   5.2006 , 0.774919 , 0.000374 ,  10
   5.2006 , 0.774776 , 0.000374 ,  11
   5.2006 , 0.774857 , 0.000374 ,  12
   5.2006 , 0.774878 , 0.000374 ,  13
   5.2006 , 0.774842 , 0.000374 ,  14
   5.2006 , 0.774887 , 0.000374 ,  15
   5.2006 , 0.774864 , 0.000374 ,  16
   5.2006 , 0.774869 , 0.000374 ,  17
   5.2006 , 0.774882 , 0.000374 ,  18
   5.2006 , 0.774938 , 0.000374 ,  19
   5.2006 , 0.774880 , 0.000374 ,  20
   5.2006 , 0.774894 , 0.000374 ,  21
   5.2006 , 0.774928 , 0.000374 ,  22
   5.2006 , 0.774922 , 0.000374 ,  23
   5.2006 , 0.774864 , 0.000374 ,  24
   5.2006 , 0.774847 , 0.000374 ,  25
   5.2006 , 0.774889 , 0.000374 ,  26
   5.2006 , 0.774859 , 0.000374 ,  27
   5.2006 , 0.774862 , 0.000374 ,  28
   5.2006 , 0.774948 , 0.000374 ,  29
   5.2006 , 0.774930 , 0.000374 ,  30
   5.2006 , 0.774986 , 0.000374 ,  31
   5.2006 , 0.774944 , 0.000374 ,  32
   5.2006 , 0.774922 , 0.000374 ,  33
   5.2006 , 0.774946 , 0.000374 ,  34
   5.2006 , 0.774895 , 0.000374 ,  35
   5.2006 , 0.774914 , 0.000374 ,  36
   5.2006 , 0.774897 , 0.000374 ,  37
   5.2006 , 0.774887 , 0.000374 ,  38
   5.2006 , 0.774898 , 0.000374 ,  39
   5.2006 , 0.774887 , 0.000374 ,  40
   5.2006 , 0.774890 , 0.000374 ,  41
   5.2006 , 0.774924 , 0.000374 ,  42
   5.2006 , 0.774900 , 0.000374 ,  43
   5.2006 , 0.774956 , 0.000374 ,  44
   5.2006 , 0.774914 , 0.000374 ,  45
   5.2006 , 0.774932 , 0.000374 ,  46
   5.2006 , 0.774936 , 0.000374 ,  47
   5.2006 , 0.774939 , 0.000374 ,  48
   5.2006 , 0.774900 , 0.000374 ,  49
   5.2006 , 0.774922 , 0.000374 ,  50
   5.2006 , 0.774903 , 0.000374 ,  51
   5.2006 , 0.774935 , 0.000374 ,  52
   5.2006 , 0.774934 , 0.000374 ,  53
   5.2006 , 0.774917 , 0.000374 ,  54
   5.2006 , 0.774905 , 0.000374 ,  55
   5.2006 , 0.774894 , 0.000374 ,  56
   5.2006 , 0.774869 , 0.000374 ,  57
   5.2006 , 0.774897 , 0.000374 ,  58
   5.2006 , 0.774819 , 0.000374 ,  59
   5.2006 , 0.774959 , 0.000374 ,  60
   5.2006 , 0.774886 , 0.000374 ,  61
   5.2006 , 0.774902 , 0.000374 ,  62
   5.2006 , 0.774965 , 0.000374 ,  63
   5.2006 , 0.774924 , 0.000374 ,  64
   5.2006 , 0.774893 , 0.000374 ,  65
   5.2006 , 0.774807 , 0.000374 ,  66
   5.2006 , 0.774879 , 0.000374 ,  67
   5.2006 , 0.774938 , 0.000374 ,  68
   5.2006 , 0.774890 , 0.000374 ,  69
   5.2006 , 0.774929 , 0.000374 ,  70
   5.2006 , 0.774882 , 0.000374 ,  71
   5.2006 , 0.774899 , 0.000374 ,  72
   5.2006 , 0.774910 , 0.000374 ,  73
   5.2006 , 0.774867 , 0.000374 ,  74
   5.2006 , 0.774806 , 0.000374 ,  75
   5.2006 , 0.774889 , 0.000374 ,  76
   5.2006 , 0.774896 , 0.000374 ,  77
   5.2006 , 0.774922 , 0.000374 ,  78
   5.2006 , 0.774903 , 0.000374 ,  79
   5.2006 , 0.774837 , 0.000374 ,  80
   5.2006 , 0.774914 , 0.000374 ,  81
   5.2006 , 0.774913 , 0.000374 ,  82
   5.2006 , 0.774910 , 0.000374 ,  83
   5.2006 , 0.774927 , 0.000374 ,  84
   5.2006 , 0.774910 , 0.000374 ,  85
   5.2006 , 0.774923 , 0.000374 ,  86
   5.2006 , 0.774950 , 0.000374 ,  87
   5.2006 , 0.774879 , 0.000374 ,  88
   5.2006 , 0.774936 , 0.000374 ,  89
   5.2006 , 0.774856 , 0.000374 ,  90
   5.2006 , 0.774903 , 0.000374 ,  91
   5.2006 , 0.774889 , 0.000374 ,  92
   5.2006 , 0.774853 , 0.000374 ,  93
   5.2006 , 0.774902 , 0.000374 ,  94
   5.2006 , 0.774923 , 0.000374 ,  95
   5.2006 , 0.774911 , 0.000374 ,  96
   5.2006 , 0.774955 , 0.000374 ,  97
   5.2006 , 0.774862 , 0.000374 ,  98
   5.2006 , 0.774878 , 0.000374 ,  99
   5.2006 , 0.774883 , 0.000374 , 100
   5.2073 , 0.774937 , 0.000379 ,   0
   5.2073 , 0.774895 , 0.000379 ,   1
   5.2073 , 0.774858 , 0.000379 ,   2
   5.2073 , 0.774918 , 0.000379 ,   3
   5.2073 , 0.774970 , 0.000379 ,   4
   5.2073 , 0.774924 , 0.000379 ,   5
   5.2073 , 0.774903 , 0.000379 ,   6
   5.2073 , 0.774927 , 0.000379 ,   7
   5.2073 , 0.774913 , 0.000379 ,   8
   5.2073 , 0.774971 , 0.000379 ,   9
   5.2073 , 0.774908 , 0.000379 ,  10
   5.2073 , 0.774961 , 0.000379 ,  11
   5.2073 , 0.774917 , 0.000379 ,  12
   5.2073 , 0.774869 , 0.000379 ,  13
   5.2073 , 0.774959 , 0.000379 ,  14
   5.2073 , 0.774939 , 0.000379 ,  15
   5.2073 , 0.774918 , 0.000379 ,  16
   5.2073 , 0.774910 , 0.000379 ,  17
   5.2073 , 0.774921 , 0.000379 ,  18
   5.2073 , 0.774910 , 0.000379 ,  19
   5.2073 , 0.774926 , 0.000379 ,  20
   5.2073 , 0.774969 , 0.000379 ,  21
   5.2073 , 0.774933 , 0.000379 ,  22
   5.2073 , 0.774929 , 0.000379 ,  23
   5.2073 , 0.774943 , 0.000379 ,  24
   5.2073 , 0.774888 , 0.000379 ,  25
   5.2073 , 0.774857 , 0.000379 ,  26
   5.2073 , 0.774919 , 0.000379 ,  27
   5.2073 , 0.774926 , 0.000379 ,  28
   5.2073 , 0.774924 , 0.000379 ,  29
   5.2073 , 0.774927 , 0.000379 ,  30
   5.2073 , 0.774967 , 0.000379 ,  31
   5.2073 , 0.774912 , 0.000379 ,  32
   5.2073 , 0.774950 , 0.000379 ,  33
   5.2073 , 0.774917 , 0.000379 ,  34
   5.2073 , 0.775023 , 0.000379 ,  35
   5.2073 , 0.774917 , 0.000379 ,  36
   5.2073 , 0.774940 , 0.000379 ,  37
   5.2073 , 0.774971 , 0.000379 ,  38
   5.2073 , 0.774930 , 0.000379 ,  39
   5.2073 , 0.774894 , 0.000379 ,  40
   5.2073 , 0.775009 , 0.000379 ,  41
   5.2073 , 0.774920 , 0.000379 ,  42
   5.2073 , 0.774904 , 0.000379 ,  43
   5.2073 , 0.774916 , 0.000379 ,  44
   5.2073 , 0.774907 , 0.000379 ,  45
   5.2073 , 0.774961 , 0.000379 ,  46
   5.2073 , 0.775004 , 0.000379 ,  47
   5.2073 , 0.774920 , 0.000379 ,  48
   5.2073 , 0.774964 , 0.000379 ,  49
   5.2073 , 0.774896 , 0.000379 ,  50
   5.2073 , 0.774974 , 0.000379 ,  51
   5.2073 , 0.774974 , 0.000379 ,  52
   5.2073 , 0.774851 , 0.000379 ,  53
   5.2073 , 0.774973 , 0.000379 ,  54
   5.2073 , 0.774955 , 0.000379 ,  55
   5.2073 , 0.774936 , 0.000379 ,  56
   5.2073 , 0.774983 , 0.000379 ,  57
   5.2073 , 0.774997 , 0.000379 ,  58
   5.2073 , 0.774996 , 0.000379 ,  59
   5.2073 , 0.774948 , 0.000379 ,  60
   5.2073 , 0.774980 , 0.000379 ,  61
   5.2073 , 0.774933 , 0.000379 ,  62
   5.2073 , 0.774942 , 0.000379 ,  63
   5.2073 , 0.774985 , 0.000379 ,  64
   5.2073 , 0.774979 , 0.000379 ,  65
   5.2073 , 0.774928 , 0.000379 ,  66
   5.2073 , 0.774973 , 0.000379 ,  67
   5.2073 , 0.774871 , 0.000379 ,  68
   5.2073 , 0.774922 , 0.000379 ,  69
   5.2073 , 0.774934 , 0.000379 ,  70
   5.2073 , 0.774960 , 0.000379 ,  71
   5.2073 , 0.774948 , 0.000379 ,  72
   5.2073 , 0.774954 , 0.000379 ,  73
   5.2073 , 0.774988 , 0.000379 ,  74
   5.2073 , 0.774995 , 0.000379 ,  75
   5.2073 , 0.774967 , 0.000379 ,  76
   5.2073 , 0.774941 , 0.000379 ,  77
   5.2073 , 0.774917 , 0.000379 ,  78
   5.2073 , 0.774977 , 0.000379 ,  79
   5.2073 , 0.774940 , 0.000379 ,  80
   5.2073 , 0.775003 , 0.000379 ,  81
   5.2073 , 0.774978 , 0.000379 ,  82
   5.2073 , 0.774939 , 0.000379 ,  83
   5.2073 , 0.774961 , 0.000379 ,  84
   5.2073 , 0.774856 , 0.000379 ,  85
   5.2073 , 0.774870 , 0.000379 ,  86
   5.2073 , 0.774905 , 0.000379 ,  87
   5.2073 , 0.774933 , 0.000379 ,  88
   5.2073 , 0.774919 , 0.000379 ,  89
   5.2073 , 0.774860 , 0.000379 ,  90
   5.2073 , 0.774955 , 0.000379 ,  91
   5.2073 , 0.774953 , 0.000379 ,  92
   5.2073 , 0.774873 , 0.000379 ,  93
   5.2073 , 0.774999 , 0.000379 ,  94
   5.2073 , 0.775004 , 0.000379 ,  95
   5.2073 , 0.774955 , 0.000379 ,  96
   5.2073 , 0.774917 , 0.000379 ,  97
   5.2073 , 0.774937 , 0.000379 ,  98
   5.2073 , 0.774907 , 0.000379 ,  99
   5.2073 , 0.774931 , 0.000379 , 100
   5.3954 , 0.782161 , 0.000225 ,   0
   5.3954 , 0.782168 , 0.000225 ,   1
   5.3954 , 0.782167 , 0.000225 ,   2
   5.3954 , 0.782117 , 0.000225 ,   3
   5.3954 , 0.782165 , 0.000225 ,   4
   5.3954 , 0.782137 , 0.000225 ,   5
   5.3954 , 0.782198 , 0.000225 ,   6
   5.3954 , 0.782118 , 0.000225 ,   7
   5.3954 , 0.782154 , 0.000225 ,   8
   5.3954 , 0.782153 , 0.000225 ,   9
   5.3954 , 0.782171 , 0.000225 ,  10
   5.3954 , 0.782140 , 0.000225 ,  11
   5.3954 , 0.782142 , 0.000225 ,  12
   5.3954 , 0.782178 , 0.000225 ,  13
   5.3954 , 0.782110 , 0.000225 ,  14
   5.3954 , 0.782143 , 0.000225 ,  15
   5.3954 , 0.782179 , 0.000225 ,  16
   5.3954 , 0.782151 , 0.000225 ,  17
   5.3954 , 0.782115 , 0.000225 ,  18
   5.3954 , 0.782203 , 0.000225 ,  19
   5.3954 , 0.782202 , 0.000225 ,  20
   5.3954 , 0.782176 , 0.000225 ,  21
   5.3954 , 0.782161 , 0.000225 ,  22
   5.3954 , 0.782200 , 0.000225 ,  23
   5.3954 , 0.782163 , 0.000225 ,  24
   5.3954 , 0.782136 , 0.000225 ,  25
   5.3954 , 0.782144 , 0.000225 ,  26
   5.3954 , 0.782195 , 0.000225 ,  27
   5.3954 , 0.782185 , 0.000225 ,  28
   5.3954 , 0.782157 , 0.000225 ,  29
   5.3954 , 0.782163 , 0.000225 ,  30
   5.3954 , 0.782153 , 0.000225 ,  31
   5.3954 , 0.782180 , 0.000225 ,  32
   5.3954 , 0.782197 , 0.000225 ,  33
   5.3954 , 0.782137 , 0.000225 ,  34
   5.3954 , 0.782181 , 0.000225 ,  35
   5.3954 , 0.782157 , 0.000225 ,  36
   5.3954 , 0.782169 , 0.000225 ,  37
   5.3954 , 0.782151 , 0.000225 ,  38
   5.3954 , 0.782162 , 0.000225 ,  39
   5.3954 , 0.782185 , 0.000225 ,  40
   5.3954 , 0.782145 , 0.000225 ,  41
   5.3954 , 0.782186 , 0.000225 ,  42
   5.3954 , 0.782128 , 0.000225 ,  43
   5.3954 , 0.782160 , 0.000225 ,  44
   5.3954 , 0.782170 , 0.000225 ,  45
   5.3954 , 0.782188 , 0.000225 ,  46
   5.3954 , 0.782163 , 0.000225 ,  47
   5.3954 , 0.782164 , 0.000225 ,  48
   5.3954 , 0.782173 , 0.000225 ,  49
   5.3954 , 0.782131 , 0.000225 ,  50
   5.3954 , 0.782191 , 0.000225 ,  51
   5.3954 , 0.782153 , 0.000225 ,  52
   5.3954 , 0.782160 , 0.000225 ,  53
   5.3954 , 0.782177 , 0.000225 ,  54
   5.3954 , 0.782122 , 0.000225 ,  55
   5.3954 , 0.782157 , 0.000225 ,  56
   5.3954 , 0.782183 , 0.000225 ,  57
   5.3954 , 0.782213 , 0.000225 ,  58
   5.3954 , 0.782170 , 0.000225 ,  59
   5.3954 , 0.782171 , 0.000225 ,  60
   5.3954 , 0.782150 , 0.000225 ,  61
   5.3954 , 0.782163 , 0.000225 ,  62
   5.3954 , 0.782147 , 0.000225 ,  63
   5.3954 , 0.782179 , 0.000225 ,  64
   5.3954 , 0.782151 , 0.000225 ,  65
   5.3954 , 0.782185 , 0.000225 ,  66
   5.3954 , 0.782111 , 0.000225 ,  67
   5.3954 , 0.782160 , 0.000225 ,  68
   5.3954 , 0.782151 , 0.000225 ,  69
   5.3954 , 0.782158 , 0.000225 ,  70
   5.3954 , 0.782158 , 0.000225 ,  71
   5.3954 , 0.782125 , 0.000225 ,  72
   5.3954 , 0.782159 , 0.000225 ,  73
   5.3954 , 0.782126 , 0.000225 ,  74
   5.3954 , 0.782173 , 0.000225 ,  75
   5.3954 , 0.782163 , 0.000225 ,  76
   5.3954 , 0.782165 , 0.000225 ,  77
   5.3954 , 0.782180 , 0.000225 ,  78
   5.3954 , 0.782156 , 0.000225 ,  79
   5.3954 , 0.782171 , 0.000225 ,  80
   5.3954 , 0.782118 , 0.000225 ,  81
   5.3954 , 0.782147 , 0.000225 ,  82
   5.3954 , 0.782143 , 0.000225 ,  83
   5.3954 , 0.782195 , 0.000225 ,  84
   5.3954 , 0.782175 , 0.000225 ,  85
   5.3954 , 0.782158 , 0.000225 ,  86
   5.3954 , 0.782119 , 0.000225 ,  87
   5.3954 , 0.782164 , 0.000225 ,  88
   5.3954 , 0.782147 , 0.000225 ,  89
   5.3954 , 0.782150 , 0.000225 ,  90
   5.3954 , 0.782164 , 0.000225 ,  91
   5.3954 , 0.782166 , 0.000225 ,  92
   5.3954 , 0.782171 , 0.000225 ,  93
   5.3954 , 0.782199 , 0.000225 ,  94
   5.3954 , 0.782199 , 0.000225 ,  95
   5.3954 , 0.782185 , 0.000225 ,  96
   5.3954 , 0.782157 , 0.000225 ,  97
   5.3954 , 0.782169 , 0.000225 ,  98
   5.3954 , 0.782149 , 0.000225 ,  99
   5.3954 , 0.782150 , 0.000225 , 100
   5.4847 , 0.784766 , 0.000303 ,   0
   5.4847 , 0.784766 , 0.000303 ,   1
   5.4847 , 0.784815 , 0.000303 ,   2
   5.4847 , 0.784667 , 0.000303 ,   3
   5.4847 , 0.784754 , 0.000303 ,   4
   5.4847 , 0.784738 , 0.000303 ,   5
   5.4847 , 0.784789 , 0.000303 ,   6
   5.4847 , 0.784747 , 0.000303 ,   7
   5.4847 , 0.784724 , 0.000303 ,   8
   5.4847 , 0.784746 , 0.000303 ,   9
   5.4847 , 0.784765 , 0.000303 ,  10
   5.4847 , 0.784760 , 0.000303 ,  11
   5.4847 , 0.784721 , 0.000303 ,  12
   5.4847 , 0.784797 , 0.000303 ,  13
   5.4847 , 0.784755 , 0.000303 ,  14
   5.4847 , 0.784756 , 0.000303 ,  15
   5.4847 , 0.784809 , 0.000303 ,  16
   5.4847 , 0.784709 , 0.000303 ,  17
   5.4847 , 0.784739 , 0.000303 ,  18
   5.4847 , 0.784802 , 0.000303 ,  19
   5.4847 , 0.784775 , 0.000303 ,  20
   5.4847 , 0.784717 , 0.000303 ,  21
   5.4847 , 0.784807 , 0.000303 ,  22
   5.4847 , 0.784806 , 0.000303 ,  23
   5.4847 , 0.784810 , 0.000303 ,  24
   5.4847 , 0.784804 , 0.000303 ,  25
   5.4847 , 0.784796 , 0.000303 ,  26
   5.4847 , 0.784753 , 0.000303 ,  27
   5.4847 , 0.784800 , 0.000303 ,  28
   5.4847 , 0.784792 , 0.000303 ,  29
   5.4847 , 0.784755 , 0.000303 ,  30
   5.4847 , 0.784799 , 0.000303 ,  31
   5.4847 , 0.784789 , 0.000303 ,  32
   5.4847 , 0.784786 , 0.000303 ,  33
   5.4847 , 0.784724 , 0.000303 ,  34
   5.4847 , 0.784724 , 0.000303 ,  35
   5.4847 , 0.784795 , 0.000303 ,  36
   5.4847 , 0.784785 , 0.000303 ,  37
   5.4847 , 0.784775 , 0.000303 ,  38
   5.4847 , 0.784810 , 0.000303 ,  39
   5.4847 , 0.784755 , 0.000303 ,  40
   5.4847 , 0.784762 , 0.000303 ,  41
   5.4847 , 0.784766 , 0.000303 ,  42
   5.4847 , 0.784756 , 0.000303 ,  43
   5.4847 , 0.784797 , 0.000303 ,  44
   5.4847 , 0.784793 , 0.000303 ,  45
   5.4847 , 0.784776 , 0.000303 ,  46
   5.4847 , 0.784799 , 0.000303 ,  47
   5.4847 , 0.784763 , 0.000303 ,  48
   5.4847 , 0.784764 , 0.000303 ,  49
   5.4847 , 0.784678 , 0.000303 ,  50
   5.4847 , 0.784803 , 0.000303 ,  51
   5.4847 , 0.784770 , 0.000303 ,  52
   5.4847 , 0.784803 , 0.000303 ,  53
   5.4847 , 0.784731 , 0.000303 ,  54
   5.4847 , 0.784768 , 0.000303 ,  55
   5.4847 , 0.784768 , 0.000303 ,  56
   5.4847 , 0.784770 , 0.000303 ,  57
   5.4847 , 0.784806 , 0.000303 ,  58
   5.4847 , 0.784778 , 0.000303 ,  59
   5.4847 , 0.784774 , 0.000303 ,  60
   5.4847 , 0.784787 , 0.000303 ,  61
   5.4847 , 0.784736 , 0.000303 ,  62
   5.4847 , 0.784749 , 0.000303 ,  63
   5.4847 , 0.784782 , 0.000303 ,  64
   5.4847 , 0.784752 , 0.000303 ,  65
   5.4847 , 0.784716 , 0.000303 ,  66
   5.4847 , 0.784731 , 0.000303 ,  67
   5.4847 , 0.784782 , 0.000303 ,  68
   5.4847 , 0.784785 , 0.000303 ,  69
   5.4847 , 0.784828 , 0.000303 ,  70
   5.4847 , 0.784778 , 0.000303 ,  71
   5.4847 , 0.784721 , 0.000303 ,  72
   5.4847 , 0.784770 , 0.000303 ,  73
   5.4847 , 0.784785 , 0.000303 ,  74
   5.4847 , 0.784750 , 0.000303 ,  75
   5.4847 , 0.784730 , 0.000303 ,  76
   5.4847 , 0.784740 , 0.000303 ,  77
   5.4847 , 0.784735 , 0.000303 ,  78
   5.4847 , 0.784756 , 0.000303 ,  79
   5.4847 , 0.784755 , 0.000303 ,  80
   5.4847 , 0.784756 , 0.000303 ,  81
   5.4847 , 0.784748 , 0.000303 ,  82
   5.4847 , 0.784770 , 0.000303 ,  83
   5.4847 , 0.784809 , 0.000303 ,  84
   5.4847 , 0.784755 , 0.000303 ,  85
   5.4847 , 0.784779 , 0.000303 ,  86
   5.4847 , 0.784729 , 0.000303 ,  87
   5.4847 , 0.784772 , 0.000303 ,  88
   5.4847 , 0.784753 , 0.000303 ,  89
   5.4847 , 0.784797 , 0.000303 ,  90
   5.4847 , 0.784745 , 0.000303 ,  91
   5.4847 , 0.784748 , 0.000303 ,  92
   5.4847 , 0.784749 , 0.000303 ,  93
   5.4847 , 0.784787 , 0.000303 ,  94
   5.4847 , 0.784775 , 0.000303 ,  95
   5.4847 , 0.784777 , 0.000303 ,  96
   5.4847 , 0.784771 , 0.000303 ,  97
   5.4847 , 0.784780 , 0.000303 ,  98
   5.4847 , 0.784804 , 0.000303 ,  99
   5.4847 , 0.784711 , 0.000303 , 100
   5.6664 , 0.790641 , 0.000287 ,   0
   5.6664 , 0.790684 , 0.000287 ,   1
   5.6664 , 0.790646 , 0.000287 ,   2
   5.6664 , 0.790624 , 0.000287 ,   3
   5.6664 , 0.790625 , 0.000287 ,   4
   5.6664 , 0.790653 , 0.000287 ,   5
   5.6664 , 0.790611 , 0.000287 ,   6
   5.6664 , 0.790631 , 0.000287 ,   7
   5.6664 , 0.790626 , 0.000287 ,   8
   5.6664 , 0.790607 , 0.000287 ,   9
   5.6664 , 0.790612 , 0.000287 ,  10
   5.6664 , 0.790652 , 0.000287 ,  11
   5.6664 , 0.790669 , 0.000287 ,  12
   5.6664 , 0.790673 , 0.000287 ,  13
   5.6664 , 0.790642 , 0.000287 ,  14
   5.6664 , 0.790647 , 0.000287 ,  15
   5.6664 , 0.790557 , 0.000287 ,  16
   5.6664 , 0.790675 , 0.000287 ,  17
   5.6664 , 0.790668 , 0.000287 ,  18
   5.6664 , 0.790690 , 0.000287 ,  19
   5.6664 , 0.790669 , 0.000287 ,  20
   5.6664 , 0.790612 , 0.000287 ,  21
   5.6664 , 0.790648 , 0.000287 ,  22
   5.6664 , 0.790662 , 0.000287 ,  23
   5.6664 , 0.790635 , 0.000287 ,  24
   5.6664 , 0.790619 , 0.000287 ,  25
   5.6664 , 0.790649 , 0.000287 ,  26
   5.6664 , 0.790615 , 0.000287 ,  27
   5.6664 , 0.790679 , 0.000287 ,  28
   5.6664 , 0.790612 , 0.000287 ,  29
   5.6664 , 0.790604 , 0.000287 ,  30
   5.6664 , 0.790669 , 0.000287 ,  31
   5.6664 , 0.790664 , 0.000287 ,  32
   5.6664 , 0.790681 , 0.000287 ,  33
   5.6664 , 0.790666 , 0.000287 ,  34
   5.6664 , 0.790631 , 0.000287 ,  35
   5.6664 , 0.790653 , 0.000287 ,  36
   5.6664 , 0.790617 , 0.000287 ,  37
   5.6664 , 0.790605 , 0.000287 ,  38
   5.6664 , 0.790694 , 0.000287 ,  39
   5.6664 , 0.790590 , 0.000287 ,  40
   5.6664 , 0.790591 , 0.000287 ,  41
   5.6664 , 0.790656 , 0.000287 ,  42
   5.6664 , 0.790685 , 0.000287 ,  43
   5.6664 , 0.790608 , 0.000287 ,  44
   5.6664 , 0.790641 , 0.000287 ,  45
   5.6664 , 0.790646 , 0.000287 ,  46
   5.6664 , 0.790661 , 0.000287 ,  47
   5.6664 , 0.790686 , 0.000287 ,  48
   5.6664 , 0.790632 , 0.000287 ,  49
   5.6664 , 0.790619 , 0.000287 ,  50
   5.6664 , 0.790637 , 0.000287 ,  51
   5.6664 , 0.790677 , 0.000287 ,  52
   5.6664 , 0.790603 , 0.000287 ,  53
   5.6664 , 0.790694 , 0.000287 ,  54
   5.6664 , 0.790670 , 0.000287 ,  55
   5.6664 , 0.790666 , 0.000287 ,  56
   5.6664 , 0.790676 , 0.000287 ,  57
   5.6664 , 0.790604 , 0.000287 ,  58
   5.6664 , 0.790616 , 0.000287 ,  59
   5.6664 , 0.790636 , 0.000287 ,  60
   5.6664 , 0.790652 , 0.000287 ,  61
   5.6664 , 0.790661 , 0.000287 ,  62
   5.6664 , 0.790586 , 0.000287 ,  63
   5.6664 , 0.790617 , 0.000287 ,  64
   5.6664 , 0.790663 , 0.000287 ,  65
   5.6664 , 0.790637 , 0.000287 ,  66
   5.6664 , 0.790632 , 0.000287 ,  67
   5.6664 , 0.790675 , 0.000287 ,  68
   5.6664 , 0.790683 , 0.000287 ,  69
   5.6664 , 0.790639 , 0.000287 ,  70
   5.6664 , 0.790670 , 0.000287 ,  71
   5.6664 , 0.790642 , 0.000287 ,  72
   5.6664 , 0.790627 , 0.000287 ,  73
   5.6664 , 0.790655 , 0.000287 ,  74
   5.6664 , 0.790639 , 0.000287 ,  75
   5.6664 , 0.790609 , 0.000287 ,  76
   5.6664 , 0.790639 , 0.000287 ,  77
   5.6664 , 0.790623 , 0.000287 ,  78
   5.6664 , 0.790630 , 0.000287 ,  79
   5.6664 , 0.790601 , 0.000287 ,  80
   5.6664 , 0.790644 , 0.000287 ,  81
   5.6664 , 0.790625 , 0.000287 ,  82
   5.6664 , 0.790617 , 0.000287 ,  83
   5.6664 , 0.790634 , 0.000287 ,  84
   5.6664 , 0.790662 , 0.000287 ,  85
   5.6664 , 0.790618 , 0.000287 ,  86
   5.6664 , 0.790620 , 0.000287 ,  87
   5.6664 , 0.790635 , 0.000287 ,  88
   5.6664 , 0.790623 , 0.000287 ,  89
   5.6664 , 0.790654 , 0.000287 ,  90
   5.6664 , 0.790661 , 0.000287 ,  91
   5.6664 , 0.790604 , 0.000287 ,  92
   5.6664 , 0.790677 , 0.000287 ,  93
   5.6664 , 0.790620 , 0.000287 ,  94
   5.6664 , 0.790614 , 0.000287 ,  95
   5.6664 , 0.790656 , 0.000287 ,  96
   5.6664 , 0.790688 , 0.000287 ,  97
   5.6664 , 0.790587 , 0.000287 ,  98
   5.6664 , 0.790679 , 0.000287 ,  99
   5.6664 , 0.790662 , 0.000287 , 100
   5.7551 , 0.793210 , 0.000377 ,   0
   5.7551 , 0.793214 , 0.000377 ,   1
   5.7551 , 0.793206 , 0.000377 ,   2
   5.7551 , 0.793224 , 0.000377 ,   3
   5.7551 , 0.793210 , 0.000377 ,   4
   5.7551 , 0.793262 , 0.000377 ,   5
   5.7551 , 0.793203 , 0.000377 ,   6
   5.7551 , 0.793190 , 0.000377 ,   7
   5.7551 , 0.793221 , 0.000377 ,   8
   5.7551 , 0.793191 , 0.000377 ,   9
   5.7551 , 0.793252 , 0.000377 ,  10
   5.7551 , 0.793207 , 0.000377 ,  11
   5.7551 , 0.793211 , 0.000377 ,  12
   5.7551 , 0.793173 , 0.000377 ,  13
   5.7551 , 0.793222 , 0.000377 ,  14
   5.7551 , 0.793241 , 0.000377 ,  15
   5.7551 , 0.793259 , 0.000377 ,  16
   5.7551 , 0.793100 , 0.000377 ,  17
   5.7551 , 0.793211 , 0.000377 ,  18
   5.7551 , 0.793217 , 0.000377 ,  19
   5.7551 , 0.793109 , 0.000377 ,  20
   5.7551 , 0.793225 , 0.000377 ,  21
   5.7551 , 0.793222 , 0.000377 ,  22
   5.7551 , 0.793234 , 0.000377 ,  23
   5.7551 , 0.793232 , 0.000377 ,  24
   5.7551 , 0.793235 , 0.000377 ,  25
   5.7551 , 0.793243 , 0.000377 ,  26
   5.7551 , 0.793191 , 0.000377 ,  27
   5.7551 , 0.793173 , 0.000377 ,  28
   5.7551 , 0.793224 , 0.000377 ,  29
   5.7551 , 0.793189 , 0.000377 ,  30
   5.7551 , 0.793267 , 0.000377 ,  31
   5.7551 , 0.793252 , 0.000377 ,  32
   5.7551 , 0.793194 , 0.000377 ,  33
   5.7551 , 0.793236 , 0.000377 ,  34
   5.7551 , 0.793187 , 0.000377 ,  35
   5.7551 , 0.793255 , 0.000377 ,  36
   5.7551 , 0.793199 , 0.000377 ,  37
   5.7551 , 0.793229 , 0.000377 ,  38
   5.7551 , 0.793197 , 0.000377 ,  39
   5.7551 , 0.793223 , 0.000377 ,  40
   5.7551 , 0.793202 , 0.000377 ,  41
   5.7551 , 0.793132 , 0.000377 ,  42
   5.7551 , 0.793167 , 0.000377 ,  43
   5.7551 , 0.793232 , 0.000377 ,  44
   5.7551 , 0.793205 , 0.000377 ,  45
   5.7551 , 0.793221 , 0.000377 ,  46
   5.7551 , 0.793281 , 0.000377 ,  47
   5.7551 , 0.793241 , 0.000377 ,  48
   5.7551 , 0.793196 , 0.000377 ,  49
   5.7551 , 0.793182 , 0.000377 ,  50
   5.7551 , 0.793187 , 0.000377 ,  51
   5.7551 , 0.793209 , 0.000377 ,  52
   5.7551 , 0.793195 , 0.000377 ,  53
   5.7551 , 0.793196 , 0.000377 ,  54
   5.7551 , 0.793226 , 0.000377 ,  55
   5.7551 , 0.793187 , 0.000377 ,  56
   5.7551 , 0.793220 , 0.000377 ,  57
   5.7551 , 0.793228 , 0.000377 ,  58
   5.7551 , 0.793230 , 0.000377 ,  59
   5.7551 , 0.793177 , 0.000377 ,  60
   5.7551 , 0.793231 , 0.000377 ,  61
   5.7551 , 0.793225 , 0.000377 ,  62
   5.7551 , 0.793207 , 0.000377 ,  63
   5.7551 , 0.793309 , 0.000377 ,  64
   5.7551 , 0.793238 , 0.000377 ,  65
   5.7551 , 0.793157 , 0.000377 ,  66
   5.7551 , 0.793116 , 0.000377 ,  67
   5.7551 , 0.793186 , 0.000377 ,  68
   5.7551 , 0.793209 , 0.000377 ,  69
   5.7551 , 0.793186 , 0.000377 ,  70
   5.7551 , 0.793274 , 0.000377 ,  71
   5.7551 , 0.793207 , 0.000377 ,  72
   5.7551 , 0.793277 , 0.000377 ,  73
   5.7551 , 0.793290 , 0.000377 ,  74
   5.7551 , 0.793168 , 0.000377 ,  75
   5.7551 , 0.793195 , 0.000377 ,  76
   5.7551 , 0.793211 , 0.000377 ,  77
   5.7551 , 0.793239 , 0.000377 ,  78
   5.7551 , 0.793227 , 0.000377 ,  79
   5.7551 , 0.793179 , 0.000377 ,  80
   5.7551 , 0.793269 , 0.000377 ,  81
   5.7551 , 0.793192 , 0.000377 ,  82
   5.7551 , 0.793159 , 0.000377 ,  83
   5.7551 , 0.793169 , 0.000377 ,  84
   5.7551 , 0.793205 , 0.000377 ,  85
   5.7551 , 0.793168 , 0.000377 ,  86
   5.7551 , 0.793180 , 0.000377 ,  87
   5.7551 , 0.793211 , 0.000377 ,  88
   5.7551 , 0.793129 , 0.000377 ,  89
   5.7551 , 0.793215 , 0.000377 ,  90
   5.7551 , 0.793151 , 0.000377 ,  91
   5.7551 , 0.793171 , 0.000377 ,  92
   5.7551 , 0.793188 , 0.000377 ,  93
   5.7551 , 0.793214 , 0.000377 ,  94
   5.7551 , 0.793197 , 0.000377 ,  95
   5.7551 , 0.793187 , 0.000377 ,  96
   5.7551 , 0.793289 , 0.000377 ,  97
   5.7551 , 0.793245 , 0.000377 ,  98
   5.7551 , 0.793210 , 0.000377 ,  99
   5.7551 , 0.793247 , 0.000377 , 100
   5.7554 , 0.793833 , 0.000311 ,   0
   5.7554 , 0.793862 , 0.000311 ,   1
   5.7554 , 0.793831 , 0.000311 ,   2
   5.7554 , 0.793847 , 0.000311 ,   3
   5.7554 , 0.793849 , 0.000311 ,   4
   5.7554 , 0.793813 , 0.000311 ,   5
   5.7554 , 0.793824 , 0.000311 ,   6
   5.7554 , 0.793818 , 0.000311 ,   7
   5.7554 , 0.793797 , 0.000311 ,   8
   5.7554 , 0.793775 , 0.000311 ,   9
   5.7554 , 0.793883 , 0.000311 ,  10
   5.7554 , 0.793771 , 0.000311 ,  11
   5.7554 , 0.793812 , 0.000311 ,  12
   5.7554 , 0.793803 , 0.000311 ,  13
   5.7554 , 0.793869 , 0.000311 ,  14
   5.7554 , 0.793779 , 0.000311 ,  15
   5.7554 , 0.793792 , 0.000311 ,  16
   5.7554 , 0.793888 , 0.000311 ,  17
   5.7554 , 0.793845 , 0.000311 ,  18
   5.7554 , 0.793902 , 0.000311 ,  19
   5.7554 , 0.793857 , 0.000311 ,  20
   5.7554 , 0.793816 , 0.000311 ,  21
   5.7554 , 0.793842 , 0.000311 ,  22
   5.7554 , 0.793840 , 0.000311 ,  23
   5.7554 , 0.793840 , 0.000311 ,  24
   5.7554 , 0.793797 , 0.000311 ,  25
   5.7554 , 0.793811 , 0.000311 ,  26
   5.7554 , 0.793824 , 0.000311 ,  27
   5.7554 , 0.793827 , 0.000311 ,  28
   5.7554 , 0.793788 , 0.000311 ,  29
   5.7554 , 0.793789 , 0.000311 ,  30
   5.7554 , 0.793795 , 0.000311 ,  31
   5.7554 , 0.793817 , 0.000311 ,  32
   5.7554 , 0.793865 , 0.000311 ,  33
   5.7554 , 0.793883 , 0.000311 ,  34
   5.7554 , 0.793860 , 0.000311 ,  35
   5.7554 , 0.793840 , 0.000311 ,  36
   5.7554 , 0.793793 , 0.000311 ,  37
   5.7554 , 0.793873 , 0.000311 ,  38
   5.7554 , 0.793900 , 0.000311 ,  39
   5.7554 , 0.793863 , 0.000311 ,  40
   5.7554 , 0.793827 , 0.000311 ,  41
   5.7554 , 0.793824 , 0.000311 ,  42
   5.7554 , 0.793817 , 0.000311 ,  43
   5.7554 , 0.793862 , 0.000311 ,  44
   5.7554 , 0.793881 , 0.000311 ,  45
   5.7554 , 0.793882 , 0.000311 ,  46
   5.7554 , 0.793822 , 0.000311 ,  47
   5.7554 , 0.793867 , 0.000311 ,  48
   5.7554 , 0.793824 , 0.000311 ,  49
   5.7554 , 0.793794 , 0.000311 ,  50
   5.7554 , 0.793851 , 0.000311 ,  51
   5.7554 , 0.793854 , 0.000311 ,  52
   5.7554 , 0.793822 , 0.000311 ,  53
   5.7554 , 0.793817 , 0.000311 ,  54
   5.7554 , 0.793821 , 0.000311 ,  55
   5.7554 , 0.793805 , 0.000311 ,  56
   5.7554 , 0.793810 , 0.000311 ,  57
   5.7554 , 0.793768 , 0.000311 ,  58
   5.7554 , 0.793802 , 0.000311 ,  59
   5.7554 , 0.793852 , 0.000311 ,  60
   5.7554 , 0.793850 , 0.000311 ,  61
   5.7554 , 0.793877 , 0.000311 ,  62
   5.7554 , 0.793815 , 0.000311 ,  63
   5.7554 , 0.793866 , 0.000311 ,  64
   5.7554 , 0.793823 , 0.000311 ,  65
   5.7554 , 0.793839 , 0.000311 ,  66
   5.7554 , 0.793795 , 0.000311 ,  67
   5.7554 , 0.793867 , 0.000311 ,  68
   5.7554 , 0.793831 , 0.000311 ,  69
   5.7554 , 0.793823 , 0.000311 ,  70
   5.7554 , 0.793865 , 0.000311 ,  71
   5.7554 , 0.793822 , 0.000311 ,  72
   5.7554 , 0.793802 , 0.000311 ,  73
   5.7554 , 0.793822 , 0.000311 ,  74
   5.7554 , 0.793801 , 0.000311 ,  75
   5.7554 , 0.793792 , 0.000311 ,  76
   5.7554 , 0.793862 , 0.000311 ,  77
   5.7554 , 0.793814 , 0.000311 ,  78
   5.7554 , 0.793837 , 0.000311 ,  79
   5.7554 , 0.793803 , 0.000311 ,  80
   5.7554 , 0.793807 , 0.000311 ,  81
   5.7554 , 0.793855 , 0.000311 ,  82
   5.7554 , 0.793857 , 0.000311 ,  83
   5.7554 , 0.793861 , 0.000311 ,  84
   5.7554 , 0.793894 , 0.000311 ,  85
   5.7554 , 0.793826 , 0.000311 ,  86
   5.7554 , 0.793848 , 0.000311 ,  87
   5.7554 , 0.793799 , 0.000311 ,  88
   5.7554 , 0.793823 , 0.000311 ,  89
   5.7554 , 0.793859 , 0.000311 ,  90
   5.7554 , 0.793826 , 0.000311 ,  91
   5.7554 , 0.793822 , 0.000311 ,  92
   5.7554 , 0.793908 , 0.000311 ,  93
   5.7554 , 0.793804 , 0.000311 ,  94
   5.7554 , 0.793837 , 0.000311 ,  95
   5.7554 , 0.793841 , 0.000311 ,  96
   5.7554 , 0.793828 , 0.000311 ,  97
   5.7554 , 0.793843 , 0.000311 ,  98
   5.7554 , 0.793848 , 0.000311 ,  99
   5.7554 , 0.793796 , 0.000311 , 100
   5.8413 , 0.795965 , 0.000395 ,   0
   5.8413 , 0.796007 , 0.000395 ,   1
   5.8413 , 0.795958 , 0.000395 ,   2
   5.8413 , 0.795932 , 0.000395 ,   3
   5.8413 , 0.795973 , 0.000395 ,   4
   5.8413 , 0.795927 , 0.000395 ,   5
   5.8413 , 0.795984 , 0.000395 ,   6
   5.8413 , 0.795995 , 0.000395 ,   7
   5.8413 , 0.795920 , 0.000395 ,   8
   5.8413 , 0.795997 , 0.000395 ,   9
   5.8413 , 0.796002 , 0.000395 ,  10
   5.8413 , 0.795912 , 0.000395 ,  11
   5.8413 , 0.795921 , 0.000395 ,  12
   5.8413 , 0.795960 , 0.000395 ,  13
   5.8413 , 0.795991 , 0.000395 ,  14
   5.8413 , 0.796038 , 0.000395 ,  15
   5.8413 , 0.795974 , 0.000395 ,  16
   5.8413 , 0.795960 , 0.000395 ,  17
   5.8413 , 0.795946 , 0.000395 ,  18
   5.8413 , 0.796060 , 0.000395 ,  19
   5.8413 , 0.795948 , 0.000395 ,  20
   5.8413 , 0.795887 , 0.000395 ,  21
   5.8413 , 0.796006 , 0.000395 ,  22
   5.8413 , 0.795934 , 0.000395 ,  23
   5.8413 , 0.796018 , 0.000395 ,  24
   5.8413 , 0.795892 , 0.000395 ,  25
   5.8413 , 0.795933 , 0.000395 ,  26
   5.8413 , 0.795949 , 0.000395 ,  27
   5.8413 , 0.796031 , 0.000395 ,  28
   5.8413 , 0.796019 , 0.000395 ,  29
   5.8413 , 0.795975 , 0.000395 ,  30
   5.8413 , 0.795886 , 0.000395 ,  31
   5.8413 , 0.795916 , 0.000395 ,  32
   5.8413 , 0.796014 , 0.000395 ,  33
   5.8413 , 0.795997 , 0.000395 ,  34
   5.8413 , 0.795955 , 0.000395 ,  35
   5.8413 , 0.795919 , 0.000395 ,  36
   5.8413 , 0.795988 , 0.000395 ,  37
   5.8413 , 0.795897 , 0.000395 ,  38
   5.8413 , 0.796013 , 0.000395 ,  39
   5.8413 , 0.795961 , 0.000395 ,  40
   5.8413 , 0.796011 , 0.000395 ,  41
   5.8413 , 0.796002 , 0.000395 ,  42
   5.8413 , 0.795967 , 0.000395 ,  43
   5.8413 , 0.796000 , 0.000395 ,  44
   5.8413 , 0.795925 , 0.000395 ,  45
   5.8413 , 0.795893 , 0.000395 ,  46
   5.8413 , 0.796038 , 0.000395 ,  47
   5.8413 , 0.795989 , 0.000395 ,  48
   5.8413 , 0.795957 , 0.000395 ,  49
   5.8413 , 0.795929 , 0.000395 ,  50
   5.8413 , 0.795964 , 0.000395 ,  51
   5.8413 , 0.795950 , 0.000395 ,  52
   5.8413 , 0.795945 , 0.000395 ,  53
   5.8413 , 0.795935 , 0.000395 ,  54
   5.8413 , 0.795980 , 0.000395 ,  55
   5.8413 , 0.796010 , 0.000395 ,  56
   5.8413 , 0.795908 , 0.000395 ,  57
   5.8413 , 0.795986 , 0.000395 ,  58
   5.8413 , 0.795962 , 0.000395 ,  59
   5.8413 , 0.796004 , 0.000395 ,  60
   5.8413 , 0.796019 , 0.000395 ,  61
   5.8413 , 0.796001 , 0.000395 ,  62
   5.8413 , 0.795953 , 0.000395 ,  63
   5.8413 , 0.795973 , 0.000395 ,  64
   5.8413 , 0.795967 , 0.000395 ,  65
   5.8413 , 0.795946 , 0.000395 ,  66
   5.8413 , 0.795931 , 0.000395 ,  67
   5.8413 , 0.795888 , 0.000395 ,  68
   5.8413 , 0.795943 , 0.000395 ,  69
   5.8413 , 0.795945 , 0.000395 ,  70
   5.8413 , 0.795981 , 0.000395 ,  71
   5.8413 , 0.795983 , 0.000395 ,  72
   5.8413 , 0.795965 , 0.000395 ,  73
   5.8413 , 0.795974 , 0.000395 ,  74
   5.8413 , 0.796001 , 0.000395 ,  75
   5.8413 , 0.795953 , 0.000395 ,  76
   5.8413 , 0.795959 , 0.000395 ,  77
   5.8413 , 0.796028 , 0.000395 ,  78
   5.8413 , 0.795964 , 0.000395 ,  79
   5.8413 , 0.795923 , 0.000395 ,  80
   5.8413 , 0.796003 , 0.000395 ,  81
   5.8413 , 0.795908 , 0.000395 ,  82
   5.8413 , 0.795967 , 0.000395 ,  83
   5.8413 , 0.795931 , 0.000395 ,  84
   5.8413 , 0.795968 , 0.000395 ,  85
   5.8413 , 0.795958 , 0.000395 ,  86
   5.8413 , 0.795979 , 0.000395 ,  87
   5.8413 , 0.795953 , 0.000395 ,  88
   5.8413 , 0.796036 , 0.000395 ,  89
   5.8413 , 0.795892 , 0.000395 ,  90
   5.8413 , 0.795922 , 0.000395 ,  91
   5.8413 , 0.795949 , 0.000395 ,  92
   5.8413 , 0.795919 , 0.000395 ,  93
   5.8413 , 0.796001 , 0.000395 ,  94
   5.8413 , 0.796008 , 0.000395 ,  95
   5.8413 , 0.796028 , 0.000395 ,  96
   5.8413 , 0.795954 , 0.000395 ,  97
   5.8413 , 0.795981 , 0.000395 ,  98
   5.8413 , 0.795962 , 0.000395 ,  99
   5.8413 , 0.796001 , 0.000395 , 100
   5.8445 , 0.796121 , 0.000371 ,   0
   5.8445 , 0.796141 , 0.000371 ,   1
   5.8445 , 0.796111 , 0.000371 ,   2
   5.8445 , 0.796099 , 0.000371 ,   3
   5.8445 , 0.796156 , 0.000371 ,   4
   5.8445 , 0.796114 , 0.000371 ,   5
   5.8445 , 0.796131 , 0.000371 ,   6
   5.8445 , 0.796141 , 0.000371 ,   7
   5.8445 , 0.796074 , 0.000371 ,   8
   5.8445 , 0.796103 , 0.000371 ,   9
   5.8445 , 0.796124 , 0.000371 ,  10
   5.8445 , 0.796127 , 0.000371 ,  11
   5.8445 , 0.796118 , 0.000371 ,  12
   5.8445 , 0.796159 , 0.000371 ,  13
   5.8445 , 0.796097 , 0.000371 ,  14
   5.8445 , 0.796122 , 0.000371 ,  15
   5.8445 , 0.796118 , 0.000371 ,  16
   5.8445 , 0.796071 , 0.000371 ,  17
   5.8445 , 0.796066 , 0.000371 ,  18
   5.8445 , 0.796124 , 0.000371 ,  19
   5.8445 , 0.796145 , 0.000371 ,  20
   5.8445 , 0.796080 , 0.000371 ,  21
   5.8445 , 0.796123 , 0.000371 ,  22
   5.8445 , 0.796136 , 0.000371 ,  23
   5.8445 , 0.796128 , 0.000371 ,  24
   5.8445 , 0.796175 , 0.000371 ,  25
   5.8445 , 0.796101 , 0.000371 ,  26
   5.8445 , 0.796159 , 0.000371 ,  27
   5.8445 , 0.796143 , 0.000371 ,  28
   5.8445 , 0.796117 , 0.000371 ,  29
   5.8445 , 0.796120 , 0.000371 ,  30
   5.8445 , 0.796130 , 0.000371 ,  31
   5.8445 , 0.796063 , 0.000371 ,  32
   5.8445 , 0.796156 , 0.000371 ,  33
   5.8445 , 0.796133 , 0.000371 ,  34
   5.8445 , 0.796157 , 0.000371 ,  35
   5.8445 , 0.796096 , 0.000371 ,  36
   5.8445 , 0.796082 , 0.000371 ,  37
   5.8445 , 0.796150 , 0.000371 ,  38
   5.8445 , 0.796188 , 0.000371 ,  39
   5.8445 , 0.796111 , 0.000371 ,  40
   5.8445 , 0.796068 , 0.000371 ,  41
   5.8445 , 0.796014 , 0.000371 ,  42
   5.8445 , 0.796080 , 0.000371 ,  43
   5.8445 , 0.796040 , 0.000371 ,  44
   5.8445 , 0.796173 , 0.000371 ,  45
   5.8445 , 0.796125 , 0.000371 ,  46
   5.8445 , 0.796168 , 0.000371 ,  47
   5.8445 , 0.796118 , 0.000371 ,  48
   5.8445 , 0.796114 , 0.000371 ,  49
   5.8445 , 0.796227 , 0.000371 ,  50
   5.8445 , 0.796104 , 0.000371 ,  51
   5.8445 , 0.796151 , 0.000371 ,  52
   5.8445 , 0.796119 , 0.000371 ,  53
   5.8445 , 0.796072 , 0.000371 ,  54
   5.8445 , 0.796146 , 0.000371 ,  55
   5.8445 , 0.796089 , 0.000371 ,  56
   5.8445 , 0.796144 , 0.000371 ,  57
   5.8445 , 0.796152 , 0.000371 ,  58
   5.8445 , 0.796158 , 0.000371 ,  59
   5.8445 , 0.796146 , 0.000371 ,  60
   5.8445 , 0.796116 , 0.000371 ,  61
   5.8445 , 0.796144 , 0.000371 ,  62
   5.8445 , 0.796097 , 0.000371 ,  63
   5.8445 , 0.796089 , 0.000371 ,  64
   5.8445 , 0.796182 , 0.000371 ,  65
   5.8445 , 0.796150 , 0.000371 ,  66
   5.8445 , 0.796167 , 0.000371 ,  67
   5.8445 , 0.796140 , 0.000371 ,  68
   5.8445 , 0.796091 , 0.000371 ,  69
   5.8445 , 0.796080 , 0.000371 ,  70
   5.8445 , 0.796034 , 0.000371 ,  71
   5.8445 , 0.796223 , 0.000371 ,  72
   5.8445 , 0.796149 , 0.000371 ,  73
   5.8445 , 0.796148 , 0.000371 ,  74
   5.8445 , 0.796089 , 0.000371 ,  75
   5.8445 , 0.796094 , 0.000371 ,  76
   5.8445 , 0.796171 , 0.000371 ,  77
   5.8445 , 0.796136 , 0.000371 ,  78
   5.8445 , 0.796171 , 0.000371 ,  79
   5.8445 , 0.796094 , 0.000371 ,  80
   5.8445 , 0.796105 , 0.000371 ,  81
   5.8445 , 0.796157 , 0.000371 ,  82
   5.8445 , 0.796142 , 0.000371 ,  83
   5.8445 , 0.796135 , 0.000371 ,  84
   5.8445 , 0.796091 , 0.000371 ,  85
   5.8445 , 0.796116 , 0.000371 ,  86
   5.8445 , 0.796093 , 0.000371 ,  87
   5.8445 , 0.796109 , 0.000371 ,  88
   5.8445 , 0.796135 , 0.000371 ,  89
   5.8445 , 0.796112 , 0.000371 ,  90
   5.8445 , 0.796085 , 0.000371 ,  91
   5.8445 , 0.796127 , 0.000371 ,  92
   5.8445 , 0.796076 , 0.000371 ,  93
   5.8445 , 0.796066 , 0.000371 ,  94
   5.8445 , 0.796147 , 0.000371 ,  95
   5.8445 , 0.796119 , 0.000371 ,  96
   5.8445 , 0.796074 , 0.000371 ,  97
   5.8445 , 0.796067 , 0.000371 ,  98
   5.8445 , 0.796114 , 0.000371 ,  99
   5.8445 , 0.796129 , 0.000371 , 100
   5.9276 , 0.799009 , 0.000321 ,   0
   5.9276 , 0.799088 , 0.000321 ,   1
   5.9276 , 0.798992 , 0.000321 ,   2
   5.9276 , 0.798999 , 0.000321 ,   3
   5.9276 , 0.799038 , 0.000321 ,   4
   5.9276 , 0.799016 , 0.000321 ,   5
   5.9276 , 0.799036 , 0.000321 ,   6
   5.9276 , 0.799036 , 0.000321 ,   7
   5.9276 , 0.799091 , 0.000321 ,   8
   5.9276 , 0.798985 , 0.000321 ,   9
   5.9276 , 0.799053 , 0.000321 ,  10
   5.9276 , 0.798984 , 0.000321 ,  11
   5.9276 , 0.798998 , 0.000321 ,  12
   5.9276 , 0.799050 , 0.000321 ,  13
   5.9276 , 0.799018 , 0.000321 ,  14
   5.9276 , 0.799004 , 0.000321 ,  15
   5.9276 , 0.798983 , 0.000321 ,  16
   5.9276 , 0.798989 , 0.000321 ,  17
   5.9276 , 0.798975 , 0.000321 ,  18
   5.9276 , 0.799060 , 0.000321 ,  19
   5.9276 , 0.799012 , 0.000321 ,  20
   5.9276 , 0.798981 , 0.000321 ,  21
   5.9276 , 0.799078 , 0.000321 ,  22
   5.9276 , 0.798979 , 0.000321 ,  23
   5.9276 , 0.799041 , 0.000321 ,  24
   5.9276 , 0.798982 , 0.000321 ,  25
   5.9276 , 0.799049 , 0.000321 ,  26
   5.9276 , 0.799010 , 0.000321 ,  27
   5.9276 , 0.799020 , 0.000321 ,  28
   5.9276 , 0.799015 , 0.000321 ,  29
   5.9276 , 0.799000 , 0.000321 ,  30
   5.9276 , 0.799003 , 0.000321 ,  31
   5.9276 , 0.799057 , 0.000321 ,  32
   5.9276 , 0.799073 , 0.000321 ,  33
   5.9276 , 0.799017 , 0.000321 ,  34
   5.9276 , 0.799017 , 0.000321 ,  35
   5.9276 , 0.798998 , 0.000321 ,  36
   5.9276 , 0.798929 , 0.000321 ,  37
   5.9276 , 0.799016 , 0.000321 ,  38
   5.9276 , 0.799049 , 0.000321 ,  39
   5.9276 , 0.799006 , 0.000321 ,  40
   5.9276 , 0.799011 , 0.000321 ,  41
   5.9276 , 0.799026 , 0.000321 ,  42
   5.9276 , 0.799013 , 0.000321 ,  43
   5.9276 , 0.799019 , 0.000321 ,  44
   5.9276 , 0.798996 , 0.000321 ,  45
   5.9276 , 0.798940 , 0.000321 ,  46
   5.9276 , 0.799041 , 0.000321 ,  47
   5.9276 , 0.799008 , 0.000321 ,  48
   5.9276 , 0.798973 , 0.000321 ,  49
   5.9276 , 0.798966 , 0.000321 ,  50
   5.9276 , 0.799024 , 0.000321 ,  51
   5.9276 , 0.798962 , 0.000321 ,  52
   5.9276 , 0.798996 , 0.000321 ,  53
   5.9276 , 0.798973 , 0.000321 ,  54
   5.9276 , 0.799014 , 0.000321 ,  55
   5.9276 , 0.799038 , 0.000321 ,  56
   5.9276 , 0.798992 , 0.000321 ,  57
   5.9276 , 0.798991 , 0.000321 ,  58
   5.9276 , 0.798991 , 0.000321 ,  59
   5.9276 , 0.799000 , 0.000321 ,  60
   5.9276 , 0.799026 , 0.000321 ,  61
   5.9276 , 0.798995 , 0.000321 ,  62
   5.9276 , 0.798980 , 0.000321 ,  63
   5.9276 , 0.799027 , 0.000321 ,  64
   5.9276 , 0.799002 , 0.000321 ,  65
   5.9276 , 0.799012 , 0.000321 ,  66
   5.9276 , 0.798942 , 0.000321 ,  67
   5.9276 , 0.798956 , 0.000321 ,  68
   5.9276 , 0.798992 , 0.000321 ,  69
   5.9276 , 0.799015 , 0.000321 ,  70
   5.9276 , 0.799038 , 0.000321 ,  71
   5.9276 , 0.798982 , 0.000321 ,  72
   5.9276 , 0.798994 , 0.000321 ,  73
   5.9276 , 0.798955 , 0.000321 ,  74
   5.9276 , 0.799005 , 0.000321 ,  75
   5.9276 , 0.798964 , 0.000321 ,  76
   5.9276 , 0.799049 , 0.000321 ,  77
   5.9276 , 0.798996 , 0.000321 ,  78
   5.9276 , 0.799037 , 0.000321 ,  79
   5.9276 , 0.798973 , 0.000321 ,  80
   5.9276 , 0.799018 , 0.000321 ,  81
   5.9276 , 0.799009 , 0.000321 ,  82
   5.9276 , 0.799000 , 0.000321 ,  83
   5.9276 , 0.799048 , 0.000321 ,  84
   5.9276 , 0.799030 , 0.000321 ,  85
   5.9276 , 0.799045 , 0.000321 ,  86
   5.9276 , 0.798984 , 0.000321 ,  87
   5.9276 , 0.799007 , 0.000321 ,  88
   5.9276 , 0.799039 , 0.000321 ,  89
   5.9276 , 0.799026 , 0.000321 ,  90
   5.9276 , 0.798950 , 0.000321 ,  91
   5.9276 , 0.799011 , 0.000321 ,  92
   5.9276 , 0.799016 , 0.000321 ,  93
   5.9276 , 0.799070 , 0.000321 ,  94
   5.9276 , 0.799008 , 0.000321 ,  95
   5.9276 , 0.798988 , 0.000321 ,  96
   5.9276 , 0.798960 , 0.000321 ,  97
   5.9276 , 0.799033 , 0.000321 ,  98
   5.9276 , 0.798971 , 0.000321 ,  99
   5.9276 , 0.799009 , 0.000321 , 100
   6.0110 , 0.801506 , 0.000378 ,   0
   6.0110 , 0.801569 , 0.000378 ,   1
   6.0110 , 0.801487 , 0.000378 ,   2
   6.0110 , 0.801467 , 0.000378 ,   3
   6.0110 , 0.801534 , 0.000378 ,   4
   6.0110 , 0.801520 , 0.000378 ,   5
   6.0110 , 0.801536 , 0.000378 ,   6
   6.0110 , 0.801467 , 0.000378 ,   7
   6.0110 , 0.801525 , 0.000378 ,   8
   6.0110 , 0.801511 , 0.000378 ,   9
   6.0110 , 0.801534 , 0.000378 ,  10
   6.0110 , 0.801455 , 0.000378 ,  11
   6.0110 , 0.801521 , 0.000378 ,  12
   6.0110 , 0.801527 , 0.000378 ,  13
   6.0110 , 0.801505 , 0.000378 ,  14
   6.0110 , 0.801498 , 0.000378 ,  15
   6.0110 , 0.801490 , 0.000378 ,  16
   6.0110 , 0.801452 , 0.000378 ,  17
   6.0110 , 0.801486 , 0.000378 ,  18
   6.0110 , 0.801502 , 0.000378 ,  19
   6.0110 , 0.801586 , 0.000378 ,  20
   6.0110 , 0.801488 , 0.000378 ,  21
   6.0110 , 0.801551 , 0.000378 ,  22
   6.0110 , 0.801528 , 0.000378 ,  23
   6.0110 , 0.801487 , 0.000378 ,  24
   6.0110 , 0.801471 , 0.000378 ,  25
   6.0110 , 0.801533 , 0.000378 ,  26
   6.0110 , 0.801473 , 0.000378 ,  27
   6.0110 , 0.801467 , 0.000378 ,  28
   6.0110 , 0.801442 , 0.000378 ,  29
   6.0110 , 0.801542 , 0.000378 ,  30
   6.0110 , 0.801544 , 0.000378 ,  31
   6.0110 , 0.801522 , 0.000378 ,  32
   6.0110 , 0.801516 , 0.000378 ,  33
   6.0110 , 0.801506 , 0.000378 ,  34
   6.0110 , 0.801498 , 0.000378 ,  35
   6.0110 , 0.801539 , 0.000378 ,  36
   6.0110 , 0.801431 , 0.000378 ,  37
   6.0110 , 0.801470 , 0.000378 ,  38
   6.0110 , 0.801533 , 0.000378 ,  39
   6.0110 , 0.801563 , 0.000378 ,  40
   6.0110 , 0.801509 , 0.000378 ,  41
   6.0110 , 0.801506 , 0.000378 ,  42
   6.0110 , 0.801476 , 0.000378 ,  43
   6.0110 , 0.801469 , 0.000378 ,  44
   6.0110 , 0.801515 , 0.000378 ,  45
   6.0110 , 0.801534 , 0.000378 ,  46
   6.0110 , 0.801525 , 0.000378 ,  47
   6.0110 , 0.801442 , 0.000378 ,  48
   6.0110 , 0.801532 , 0.000378 ,  49
   6.0110 , 0.801428 , 0.000378 ,  50
   6.0110 , 0.801473 , 0.000378 ,  51
   6.0110 , 0.801525 , 0.000378 ,  52
   6.0110 , 0.801488 , 0.000378 ,  53
   6.0110 , 0.801518 , 0.000378 ,  54
   6.0110 , 0.801543 , 0.000378 ,  55
   6.0110 , 0.801520 , 0.000378 ,  56
   6.0110 , 0.801513 , 0.000378 ,  57
   6.0110 , 0.801490 , 0.000378 ,  58
   6.0110 , 0.801495 , 0.000378 ,  59
   6.0110 , 0.801517 , 0.000378 ,  60
   6.0110 , 0.801593 , 0.000378 ,  61
   6.0110 , 0.801492 , 0.000378 ,  62
   6.0110 , 0.801505 , 0.000378 ,  63
   6.0110 , 0.801506 , 0.000378 ,  64
   6.0110 , 0.801519 , 0.000378 ,  65
   6.0110 , 0.801495 , 0.000378 ,  66
   6.0110 , 0.801492 , 0.000378 ,  67
   6.0110 , 0.801479 , 0.000378 ,  68
   6.0110 , 0.801579 , 0.000378 ,  69
   6.0110 , 0.801496 , 0.000378 ,  70
   6.0110 , 0.801516 , 0.000378 ,  71
   6.0110 , 0.801545 , 0.000378 ,  72
   6.0110 , 0.801492 , 0.000378 ,  73
   6.0110 , 0.801486 , 0.000378 ,  74
   6.0110 , 0.801538 , 0.000378 ,  75
   6.0110 , 0.801589 , 0.000378 ,  76
   6.0110 , 0.801530 , 0.000378 ,  77
   6.0110 , 0.801516 , 0.000378 ,  78
   6.0110 , 0.801490 , 0.000378 ,  79
   6.0110 , 0.801497 , 0.000378 ,  80
   6.0110 , 0.801476 , 0.000378 ,  81
   6.0110 , 0.801490 , 0.000378 ,  82
   6.0110 , 0.801457 , 0.000378 ,  83
   6.0110 , 0.801439 , 0.000378 ,  84
   6.0110 , 0.801450 , 0.000378 ,  85
   6.0110 , 0.801521 , 0.000378 ,  86
   6.0110 , 0.801456 , 0.000378 ,  87
   6.0110 , 0.801393 , 0.000378 ,  88
   6.0110 , 0.801529 , 0.000378 ,  89
   6.0110 , 0.801514 , 0.000378 ,  90
   6.0110 , 0.801504 , 0.000378 ,  91
   6.0110 , 0.801485 , 0.000378 ,  92
   6.0110 , 0.801510 , 0.000378 ,  93
   6.0110 , 0.801497 , 0.000378 ,  94
   6.0110 , 0.801532 , 0.000378 ,  95
   6.0110 , 0.801533 , 0.000378 ,  96
   6.0110 , 0.801587 , 0.000378 ,  97
   6.0110 , 0.801424 , 0.000378 ,  98
   6.0110 , 0.801579 , 0.000378 ,  99
   6.0110 , 0.801532 , 0.000378 , 100
   6.0138 , 0.800904 , 0.000465 ,   0
   6.0138 , 0.800878 , 0.000465 ,   1
   6.0138 , 0.800889 , 0.000465 ,   2
   6.0138 , 0.800788 , 0.000465 ,   3
   6.0138 , 0.800941 , 0.000465 ,   4
   6.0138 , 0.800837 , 0.000465 ,   5
   6.0138 , 0.800848 , 0.000465 ,   6
   6.0138 , 0.800884 , 0.000465 ,   7
   6.0138 , 0.800915 , 0.000465 ,   8
   6.0138 , 0.800878 , 0.000465 ,   9
   6.0138 , 0.800980 , 0.000465 ,  10
   6.0138 , 0.800871 , 0.000465 ,  11
   6.0138 , 0.800858 , 0.000465 ,  12
   6.0138 , 0.800842 , 0.000465 ,  13
   6.0138 , 0.800952 , 0.000465 ,  14
   6.0138 , 0.800911 , 0.000465 ,  15
   6.0138 , 0.800964 , 0.000465 ,  16
   6.0138 , 0.800883 , 0.000465 ,  17
   6.0138 , 0.800874 , 0.000465 ,  18
   6.0138 , 0.800911 , 0.000465 ,  19
   6.0138 , 0.800912 , 0.000465 ,  20
   6.0138 , 0.800911 , 0.000465 ,  21
   6.0138 , 0.800946 , 0.000465 ,  22
   6.0138 , 0.800920 , 0.000465 ,  23
   6.0138 , 0.800972 , 0.000465 ,  24
   6.0138 , 0.800932 , 0.000465 ,  25
   6.0138 , 0.800839 , 0.000465 ,  26
   6.0138 , 0.800947 , 0.000465 ,  27
   6.0138 , 0.800871 , 0.000465 ,  28
   6.0138 , 0.800922 , 0.000465 ,  29
   6.0138 , 0.800972 , 0.000465 ,  30
   6.0138 , 0.800822 , 0.000465 ,  31
   6.0138 , 0.800841 , 0.000465 ,  32
   6.0138 , 0.800911 , 0.000465 ,  33
   6.0138 , 0.800966 , 0.000465 ,  34
   6.0138 , 0.800892 , 0.000465 ,  35
   6.0138 , 0.800870 , 0.000465 ,  36
   6.0138 , 0.800881 , 0.000465 ,  37
   6.0138 , 0.800846 , 0.000465 ,  38
   6.0138 , 0.800883 , 0.000465 ,  39
   6.0138 , 0.800920 , 0.000465 ,  40
   6.0138 , 0.800811 , 0.000465 ,  41
   6.0138 , 0.800865 , 0.000465 ,  42
   6.0138 , 0.800894 , 0.000465 ,  43
   6.0138 , 0.800815 , 0.000465 ,  44
   6.0138 , 0.800913 , 0.000465 ,  45
   6.0138 , 0.800923 , 0.000465 ,  46
   6.0138 , 0.800947 , 0.000465 ,  47
   6.0138 , 0.800922 , 0.000465 ,  48
   6.0138 , 0.800896 , 0.000465 ,  49
   6.0138 , 0.800892 , 0.000465 ,  50
   6.0138 , 0.800935 , 0.000465 ,  51
   6.0138 , 0.800930 , 0.000465 ,  52
   6.0138 , 0.800865 , 0.000465 ,  53
   6.0138 , 0.800901 , 0.000465 ,  54
   6.0138 , 0.800876 , 0.000465 ,  55
   6.0138 , 0.800888 , 0.000465 ,  56
   6.0138 , 0.800978 , 0.000465 ,  57
   6.0138 , 0.800897 , 0.000465 ,  58
   6.0138 , 0.801011 , 0.000465 ,  59
   6.0138 , 0.800939 , 0.000465 ,  60
   6.0138 , 0.800909 , 0.000465 ,  61
   6.0138 , 0.800975 , 0.000465 ,  62
   6.0138 , 0.800940 , 0.000465 ,  63
   6.0138 , 0.801007 , 0.000465 ,  64
   6.0138 , 0.800918 , 0.000465 ,  65
   6.0138 , 0.800903 , 0.000465 ,  66
   6.0138 , 0.800938 , 0.000465 ,  67
   6.0138 , 0.800947 , 0.000465 ,  68
   6.0138 , 0.800972 , 0.000465 ,  69
   6.0138 , 0.800891 , 0.000465 ,  70
   6.0138 , 0.800850 , 0.000465 ,  71
   6.0138 , 0.800864 , 0.000465 ,  72
   6.0138 , 0.800925 , 0.000465 ,  73
   6.0138 , 0.800870 , 0.000465 ,  74
   6.0138 , 0.800884 , 0.000465 ,  75
   6.0138 , 0.800855 , 0.000465 ,  76
   6.0138 , 0.800903 , 0.000465 ,  77
   6.0138 , 0.800935 , 0.000465 ,  78
   6.0138 , 0.800862 , 0.000465 ,  79
   6.0138 , 0.800920 , 0.000465 ,  80
   6.0138 , 0.800930 , 0.000465 ,  81
   6.0138 , 0.800796 , 0.000465 ,  82
   6.0138 , 0.800920 , 0.000465 ,  83
   6.0138 , 0.800973 , 0.000465 ,  84
   6.0138 , 0.800944 , 0.000465 ,  85
   6.0138 , 0.800904 , 0.000465 ,  86
   6.0138 , 0.800903 , 0.000465 ,  87
   6.0138 , 0.800883 , 0.000465 ,  88
   6.0138 , 0.800925 , 0.000465 ,  89
   6.0138 , 0.800964 , 0.000465 ,  90
   6.0138 , 0.800829 , 0.000465 ,  91
   6.0138 , 0.800967 , 0.000465 ,  92
   6.0138 , 0.800871 , 0.000465 ,  93
   6.0138 , 0.800983 , 0.000465 ,  94
   6.0138 , 0.800904 , 0.000465 ,  95
   6.0138 , 0.800845 , 0.000465 ,  96
   6.0138 , 0.800885 , 0.000465 ,  97
   6.0138 , 0.800914 , 0.000465 ,  98
   6.0138 , 0.800901 , 0.000465 ,  99
   6.0138 , 0.800820 , 0.000465 , 100
   6.0828 , 0.804170 , 0.000325 ,   0
   6.0828 , 0.804227 , 0.000325 ,   1
   6.0828 , 0.804180 , 0.000325 ,   2
   6.0828 , 0.804178 , 0.000325 ,   3
   6.0828 , 0.804202 , 0.000325 ,   4
   6.0828 , 0.804184 , 0.000325 ,   5
   6.0828 , 0.804133 , 0.000325 ,   6
   6.0828 , 0.804099 , 0.000325 ,   7
   6.0828 , 0.804221 , 0.000325 ,   8
   6.0828 , 0.804224 , 0.000325 ,   9
   6.0828 , 0.804159 , 0.000325 ,  10
   6.0828 , 0.804165 , 0.000325 ,  11
   6.0828 , 0.804199 , 0.000325 ,  12
   6.0828 , 0.804149 , 0.000325 ,  13
   6.0828 , 0.804113 , 0.000325 ,  14
   6.0828 , 0.804220 , 0.000325 ,  15
   6.0828 , 0.804168 , 0.000325 ,  16
   6.0828 , 0.804094 , 0.000325 ,  17
   6.0828 , 0.804131 , 0.000325 ,  18
   6.0828 , 0.804211 , 0.000325 ,  19
   6.0828 , 0.804135 , 0.000325 ,  20
   6.0828 , 0.804149 , 0.000325 ,  21
   6.0828 , 0.804176 , 0.000325 ,  22
   6.0828 , 0.804183 , 0.000325 ,  23
   6.0828 , 0.804169 , 0.000325 ,  24
   6.0828 , 0.804126 , 0.000325 ,  25
   6.0828 , 0.804168 , 0.000325 ,  26
   6.0828 , 0.804167 , 0.000325 ,  27
   6.0828 , 0.804209 , 0.000325 ,  28
   6.0828 , 0.804103 , 0.000325 ,  29
   6.0828 , 0.804166 , 0.000325 ,  30
   6.0828 , 0.804142 , 0.000325 ,  31
   6.0828 , 0.804206 , 0.000325 ,  32
   6.0828 , 0.804223 , 0.000325 ,  33
   6.0828 , 0.804186 , 0.000325 ,  34
   6.0828 , 0.804117 , 0.000325 ,  35
   6.0828 , 0.804182 , 0.000325 ,  36
   6.0828 , 0.804223 , 0.000325 ,  37
   6.0828 , 0.804173 , 0.000325 ,  38
   6.0828 , 0.804162 , 0.000325 ,  39
   6.0828 , 0.804184 , 0.000325 ,  40
   6.0828 , 0.804205 , 0.000325 ,  41
   6.0828 , 0.804221 , 0.000325 ,  42
   6.0828 , 0.804127 , 0.000325 ,  43
   6.0828 , 0.804176 , 0.000325 ,  44
   6.0828 , 0.804163 , 0.000325 ,  45
   6.0828 , 0.804118 , 0.000325 ,  46
   6.0828 , 0.804190 , 0.000325 ,  47
   6.0828 , 0.804126 , 0.000325 ,  48
   6.0828 , 0.804176 , 0.000325 ,  49
   6.0828 , 0.804157 , 0.000325 ,  50
   6.0828 , 0.804170 , 0.000325 ,  51
   6.0828 , 0.804148 , 0.000325 ,  52
   6.0828 , 0.804141 , 0.000325 ,  53
   6.0828 , 0.804176 , 0.000325 ,  54
   6.0828 , 0.804166 , 0.000325 ,  55
   6.0828 , 0.804230 , 0.000325 ,  56
   6.0828 , 0.804164 , 0.000325 ,  57
   6.0828 , 0.804169 , 0.000325 ,  58
   6.0828 , 0.804167 , 0.000325 ,  59
   6.0828 , 0.804206 , 0.000325 ,  60
   6.0828 , 0.804157 , 0.000325 ,  61
   6.0828 , 0.804114 , 0.000325 ,  62
   6.0828 , 0.804226 , 0.000325 ,  63
   6.0828 , 0.804187 , 0.000325 ,  64
   6.0828 , 0.804158 , 0.000325 ,  65
   6.0828 , 0.804203 , 0.000325 ,  66
   6.0828 , 0.804113 , 0.000325 ,  67
   6.0828 , 0.804159 , 0.000325 ,  68
   6.0828 , 0.804162 , 0.000325 ,  69
   6.0828 , 0.804134 , 0.000325 ,  70
   6.0828 , 0.804174 , 0.000325 ,  71
   6.0828 , 0.804182 , 0.000325 ,  72
   6.0828 , 0.804174 , 0.000325 ,  73
   6.0828 , 0.804192 , 0.000325 ,  74
   6.0828 , 0.804184 , 0.000325 ,  75
   6.0828 , 0.804182 , 0.000325 ,  76
   6.0828 , 0.804185 , 0.000325 ,  77
   6.0828 , 0.804174 , 0.000325 ,  78
   6.0828 , 0.804097 , 0.000325 ,  79
   6.0828 , 0.804218 , 0.000325 ,  80
   6.0828 , 0.804175 , 0.000325 ,  81
   6.0828 , 0.804205 , 0.000325 ,  82
   6.0828 , 0.804153 , 0.000325 ,  83
   6.0828 , 0.804161 , 0.000325 ,  84
   6.0828 , 0.804112 , 0.000325 ,  85
   6.0828 , 0.804150 , 0.000325 ,  86
   6.0828 , 0.804147 , 0.000325 ,  87
   6.0828 , 0.804165 , 0.000325 ,  88
   6.0828 , 0.804133 , 0.000325 ,  89
   6.0828 , 0.804156 , 0.000325 ,  90
   6.0828 , 0.804211 , 0.000325 ,  91
   6.0828 , 0.804188 , 0.000325 ,  92
   6.0828 , 0.804162 , 0.000325 ,  93
   6.0828 , 0.804131 , 0.000325 ,  94
   6.0828 , 0.804196 , 0.000325 ,  95
   6.0828 , 0.804186 , 0.000325 ,  96
   6.0828 , 0.804194 , 0.000325 ,  97
   6.0828 , 0.804151 , 0.000325 ,  98
   6.0828 , 0.804185 , 0.000325 ,  99
   6.0828 , 0.804163 , 0.000325 , 100
   6.1644 , 0.806267 , 0.000406 ,   0
   6.1644 , 0.806379 , 0.000406 ,   1
   6.1644 , 0.806286 , 0.000406 ,   2
   6.1644 , 0.806230 , 0.000406 ,   3
   6.1644 , 0.806295 , 0.000406 ,   4
   6.1644 , 0.806255 , 0.000406 ,   5
   6.1644 , 0.806242 , 0.000406 ,   6
   6.1644 , 0.806219 , 0.000406 ,   7
   6.1644 , 0.806321 , 0.000406 ,   8
   6.1644 , 0.806306 , 0.000406 ,   9
   6.1644 , 0.806266 , 0.000406 ,  10
   6.1644 , 0.806287 , 0.000406 ,  11
   6.1644 , 0.806251 , 0.000406 ,  12
   6.1644 , 0.806271 , 0.000406 ,  13
   6.1644 , 0.806265 , 0.000406 ,  14
   6.1644 , 0.806271 , 0.000406 ,  15
   6.1644 , 0.806276 , 0.000406 ,  16
   6.1644 , 0.806213 , 0.000406 ,  17
   6.1644 , 0.806216 , 0.000406 ,  18
   6.1644 , 0.806314 , 0.000406 ,  19
   6.1644 , 0.806240 , 0.000406 ,  20
   6.1644 , 0.806222 , 0.000406 ,  21
   6.1644 , 0.806337 , 0.000406 ,  22
   6.1644 , 0.806283 , 0.000406 ,  23
   6.1644 , 0.806280 , 0.000406 ,  24
   6.1644 , 0.806266 , 0.000406 ,  25
   6.1644 , 0.806282 , 0.000406 ,  26
   6.1644 , 0.806225 , 0.000406 ,  27
   6.1644 , 0.806285 , 0.000406 ,  28
   6.1644 , 0.806226 , 0.000406 ,  29
   6.1644 , 0.806228 , 0.000406 ,  30
   6.1644 , 0.806255 , 0.000406 ,  31
   6.1644 , 0.806330 , 0.000406 ,  32
   6.1644 , 0.806320 , 0.000406 ,  33
   6.1644 , 0.806305 , 0.000406 ,  34
   6.1644 , 0.806178 , 0.000406 ,  35
   6.1644 , 0.806331 , 0.000406 ,  36
   6.1644 , 0.806241 , 0.000406 ,  37
   6.1644 , 0.806207 , 0.000406 ,  38
   6.1644 , 0.806300 , 0.000406 ,  39
   6.1644 , 0.806268 , 0.000406 ,  40
   6.1644 , 0.806187 , 0.000406 ,  41
   6.1644 , 0.806307 , 0.000406 ,  42
   6.1644 , 0.806212 , 0.000406 ,  43
   6.1644 , 0.806322 , 0.000406 ,  44
   6.1644 , 0.806273 , 0.000406 ,  45
   6.1644 , 0.806205 , 0.000406 ,  46
   6.1644 , 0.806243 , 0.000406 ,  47
   6.1644 , 0.806265 , 0.000406 ,  48
   6.1644 , 0.806220 , 0.000406 ,  49
   6.1644 , 0.806291 , 0.000406 ,  50
   6.1644 , 0.806248 , 0.000406 ,  51
   6.1644 , 0.806227 , 0.000406 ,  52
   6.1644 , 0.806285 , 0.000406 ,  53
   6.1644 , 0.806231 , 0.000406 ,  54
   6.1644 , 0.806281 , 0.000406 ,  55
   6.1644 , 0.806285 , 0.000406 ,  56
   6.1644 , 0.806227 , 0.000406 ,  57
   6.1644 , 0.806300 , 0.000406 ,  58
   6.1644 , 0.806319 , 0.000406 ,  59
   6.1644 , 0.806318 , 0.000406 ,  60
   6.1644 , 0.806340 , 0.000406 ,  61
   6.1644 , 0.806292 , 0.000406 ,  62
   6.1644 , 0.806240 , 0.000406 ,  63
   6.1644 , 0.806253 , 0.000406 ,  64
   6.1644 , 0.806313 , 0.000406 ,  65
   6.1644 , 0.806252 , 0.000406 ,  66
   6.1644 , 0.806208 , 0.000406 ,  67
   6.1644 , 0.806295 , 0.000406 ,  68
   6.1644 , 0.806298 , 0.000406 ,  69
   6.1644 , 0.806284 , 0.000406 ,  70
   6.1644 , 0.806222 , 0.000406 ,  71
   6.1644 , 0.806248 , 0.000406 ,  72
   6.1644 , 0.806357 , 0.000406 ,  73
   6.1644 , 0.806270 , 0.000406 ,  74
   6.1644 , 0.806211 , 0.000406 ,  75
   6.1644 , 0.806209 , 0.000406 ,  76
   6.1644 , 0.806278 , 0.000406 ,  77
   6.1644 , 0.806277 , 0.000406 ,  78
   6.1644 , 0.806249 , 0.000406 ,  79
   6.1644 , 0.806252 , 0.000406 ,  80
   6.1644 , 0.806223 , 0.000406 ,  81
   6.1644 , 0.806247 , 0.000406 ,  82
   6.1644 , 0.806232 , 0.000406 ,  83
   6.1644 , 0.806270 , 0.000406 ,  84
   6.1644 , 0.806243 , 0.000406 ,  85
   6.1644 , 0.806229 , 0.000406 ,  86
   6.1644 , 0.806282 , 0.000406 ,  87
   6.1644 , 0.806289 , 0.000406 ,  88
   6.1644 , 0.806218 , 0.000406 ,  89
   6.1644 , 0.806253 , 0.000406 ,  90
   6.1644 , 0.806265 , 0.000406 ,  91
   6.1644 , 0.806350 , 0.000406 ,  92
   6.1644 , 0.806216 , 0.000406 ,  93
   6.1644 , 0.806300 , 0.000406 ,  94
   6.1644 , 0.806268 , 0.000406 ,  95
   6.1644 , 0.806292 , 0.000406 ,  96
   6.1644 , 0.806322 , 0.000406 ,  97
   6.1644 , 0.806318 , 0.000406 ,  98
   6.1644 , 0.806268 , 0.000406 ,  99
   6.1644 , 0.806214 , 0.000406 , 100
   6.3246 , 0.811172 , 0.000404 ,   0
   6.3246 , 0.811218 , 0.000404 ,   1
   6.3246 , 0.811191 , 0.000404 ,   2
   6.3246 , 0.811184 , 0.000404 ,   3
   6.3246 , 0.811214 , 0.000404 ,   4
   6.3246 , 0.811127 , 0.000404 ,   5
   6.3246 , 0.811262 , 0.000404 ,   6
   6.3246 , 0.811171 , 0.000404 ,   7
   6.3246 , 0.811200 , 0.000404 ,   8
   6.3246 , 0.811154 , 0.000404 ,   9
   6.3246 , 0.811202 , 0.000404 ,  10
   6.3246 , 0.811186 , 0.000404 ,  11
   6.3246 , 0.811105 , 0.000404 ,  12
   6.3246 , 0.811117 , 0.000404 ,  13
   6.3246 , 0.811164 , 0.000404 ,  14
   6.3246 , 0.811256 , 0.000404 ,  15
   6.3246 , 0.811155 , 0.000404 ,  16
   6.3246 , 0.811093 , 0.000404 ,  17
   6.3246 , 0.811246 , 0.000404 ,  18
   6.3246 , 0.811141 , 0.000404 ,  19
   6.3246 , 0.811114 , 0.000404 ,  20
   6.3246 , 0.811159 , 0.000404 ,  21
   6.3246 , 0.811197 , 0.000404 ,  22
   6.3246 , 0.811199 , 0.000404 ,  23
   6.3246 , 0.811164 , 0.000404 ,  24
   6.3246 , 0.811139 , 0.000404 ,  25
   6.3246 , 0.811138 , 0.000404 ,  26
   6.3246 , 0.811233 , 0.000404 ,  27
   6.3246 , 0.811177 , 0.000404 ,  28
   6.3246 , 0.811146 , 0.000404 ,  29
   6.3246 , 0.811232 , 0.000404 ,  30
   6.3246 , 0.811116 , 0.000404 ,  31
   6.3246 , 0.811168 , 0.000404 ,  32
   6.3246 , 0.811234 , 0.000404 ,  33
   6.3246 , 0.811204 , 0.000404 ,  34
   6.3246 , 0.811147 , 0.000404 ,  35
   6.3246 , 0.811158 , 0.000404 ,  36
   6.3246 , 0.811177 , 0.000404 ,  37
   6.3246 , 0.811128 , 0.000404 ,  38
   6.3246 , 0.811222 , 0.000404 ,  39
   6.3246 , 0.811211 , 0.000404 ,  40
   6.3246 , 0.811179 , 0.000404 ,  41
   6.3246 , 0.811162 , 0.000404 ,  42
   6.3246 , 0.811168 , 0.000404 ,  43
   6.3246 , 0.811170 , 0.000404 ,  44
   6.3246 , 0.811103 , 0.000404 ,  45
   6.3246 , 0.811170 , 0.000404 ,  46
   6.3246 , 0.811162 , 0.000404 ,  47
   6.3246 , 0.811131 , 0.000404 ,  48
   6.3246 , 0.811236 , 0.000404 ,  49
   6.3246 , 0.811223 , 0.000404 ,  50
   6.3246 , 0.811152 , 0.000404 ,  51
   6.3246 , 0.811121 , 0.000404 ,  52
   6.3246 , 0.811149 , 0.000404 ,  53
   6.3246 , 0.811155 , 0.000404 ,  54
   6.3246 , 0.811192 , 0.000404 ,  55
   6.3246 , 0.811149 , 0.000404 ,  56
   6.3246 , 0.811179 , 0.000404 ,  57
   6.3246 , 0.811209 , 0.000404 ,  58
   6.3246 , 0.811166 , 0.000404 ,  59
   6.3246 , 0.811202 , 0.000404 ,  60
   6.3246 , 0.811193 , 0.000404 ,  61
   6.3246 , 0.811109 , 0.000404 ,  62
   6.3246 , 0.811155 , 0.000404 ,  63
   6.3246 , 0.811192 , 0.000404 ,  64
   6.3246 , 0.811125 , 0.000404 ,  65
   6.3246 , 0.811089 , 0.000404 ,  66
   6.3246 , 0.811118 , 0.000404 ,  67
   6.3246 , 0.811229 , 0.000404 ,  68
   6.3246 , 0.811175 , 0.000404 ,  69
   6.3246 , 0.811110 , 0.000404 ,  70
   6.3246 , 0.811175 , 0.000404 ,  71
   6.3246 , 0.811151 , 0.000404 ,  72
   6.3246 , 0.811147 , 0.000404 ,  73
   6.3246 , 0.811159 , 0.000404 ,  74
   6.3246 , 0.811224 , 0.000404 ,  75
   6.3246 , 0.811124 , 0.000404 ,  76
   6.3246 , 0.811165 , 0.000404 ,  77
   6.3246 , 0.811149 , 0.000404 ,  78
   6.3246 , 0.811229 , 0.000404 ,  79
   6.3246 , 0.811171 , 0.000404 ,  80
   6.3246 , 0.811166 , 0.000404 ,  81
   6.3246 , 0.811139 , 0.000404 ,  82
   6.3246 , 0.811208 , 0.000404 ,  83
   6.3246 , 0.811207 , 0.000404 ,  84
   6.3246 , 0.811192 , 0.000404 ,  85
   6.3246 , 0.811214 , 0.000404 ,  86
   6.3246 , 0.811110 , 0.000404 ,  87
   6.3246 , 0.811161 , 0.000404 ,  88
   6.3246 , 0.811217 , 0.000404 ,  89
   6.3246 , 0.811099 , 0.000404 ,  90
   6.3246 , 0.811180 , 0.000404 ,  91
   6.3246 , 0.811154 , 0.000404 ,  92
   6.3246 , 0.811106 , 0.000404 ,  93
   6.3246 , 0.811265 , 0.000404 ,  94
   6.3246 , 0.811198 , 0.000404 ,  95
   6.3246 , 0.811193 , 0.000404 ,  96
   6.3246 , 0.811212 , 0.000404 ,  97
   6.3246 , 0.811203 , 0.000404 ,  98
   6.3246 , 0.811164 , 0.000404 ,  99
   6.3246 , 0.811180 , 0.000404 , 100
   6.4031 , 0.814123 , 0.000306 ,   0
   6.4031 , 0.814150 , 0.000306 ,   1
   6.4031 , 0.814117 , 0.000306 ,   2
   6.4031 , 0.814080 , 0.000306 ,   3
   6.4031 , 0.814106 , 0.000306 ,   4
   6.4031 , 0.814155 , 0.000306 ,   5
   6.4031 , 0.814099 , 0.000306 ,   6
   6.4031 , 0.814158 , 0.000306 ,   7
   6.4031 , 0.814143 , 0.000306 ,   8
   6.4031 , 0.814111 , 0.000306 ,   9
   6.4031 , 0.814134 , 0.000306 ,  10
   6.4031 , 0.814133 , 0.000306 ,  11
   6.4031 , 0.814076 , 0.000306 ,  12
   6.4031 , 0.814110 , 0.000306 ,  13
   6.4031 , 0.814168 , 0.000306 ,  14
   6.4031 , 0.814116 , 0.000306 ,  15
   6.4031 , 0.814106 , 0.000306 ,  16
   6.4031 , 0.814109 , 0.000306 ,  17
   6.4031 , 0.814112 , 0.000306 ,  18
   6.4031 , 0.814121 , 0.000306 ,  19
   6.4031 , 0.814122 , 0.000306 ,  20
   6.4031 , 0.814106 , 0.000306 ,  21
   6.4031 , 0.814141 , 0.000306 ,  22
   6.4031 , 0.814121 , 0.000306 ,  23
   6.4031 , 0.814102 , 0.000306 ,  24
   6.4031 , 0.814138 , 0.000306 ,  25
   6.4031 , 0.814049 , 0.000306 ,  26
   6.4031 , 0.814156 , 0.000306 ,  27
   6.4031 , 0.814139 , 0.000306 ,  28
   6.4031 , 0.814125 , 0.000306 ,  29
   6.4031 , 0.814077 , 0.000306 ,  30
   6.4031 , 0.814168 , 0.000306 ,  31
   6.4031 , 0.814110 , 0.000306 ,  32
   6.4031 , 0.814181 , 0.000306 ,  33
   6.4031 , 0.814097 , 0.000306 ,  34
   6.4031 , 0.814089 , 0.000306 ,  35
   6.4031 , 0.814173 , 0.000306 ,  36
   6.4031 , 0.814135 , 0.000306 ,  37
   6.4031 , 0.814102 , 0.000306 ,  38
   6.4031 , 0.814110 , 0.000306 ,  39
   6.4031 , 0.814142 , 0.000306 ,  40
   6.4031 , 0.814058 , 0.000306 ,  41
   6.4031 , 0.814109 , 0.000306 ,  42
   6.4031 , 0.814161 , 0.000306 ,  43
   6.4031 , 0.814078 , 0.000306 ,  44
   6.4031 , 0.814088 , 0.000306 ,  45
   6.4031 , 0.814113 , 0.000306 ,  46
   6.4031 , 0.814168 , 0.000306 ,  47
   6.4031 , 0.814129 , 0.000306 ,  48
   6.4031 , 0.814159 , 0.000306 ,  49
   6.4031 , 0.814116 , 0.000306 ,  50
   6.4031 , 0.814074 , 0.000306 ,  51
   6.4031 , 0.814149 , 0.000306 ,  52
   6.4031 , 0.814133 , 0.000306 ,  53
   6.4031 , 0.814099 , 0.000306 ,  54
   6.4031 , 0.814099 , 0.000306 ,  55
   6.4031 , 0.814170 , 0.000306 ,  56
   6.4031 , 0.814114 , 0.000306 ,  57
   6.4031 , 0.814130 , 0.000306 ,  58
   6.4031 , 0.814151 , 0.000306 ,  59
   6.4031 , 0.814188 , 0.000306 ,  60
   6.4031 , 0.814141 , 0.000306 ,  61
   6.4031 , 0.814139 , 0.000306 ,  62
   6.4031 , 0.814065 , 0.000306 ,  63
   6.4031 , 0.814117 , 0.000306 ,  64
   6.4031 , 0.814159 , 0.000306 ,  65
   6.4031 , 0.814140 , 0.000306 ,  66
   6.4031 , 0.814059 , 0.000306 ,  67
   6.4031 , 0.814109 , 0.000306 ,  68
   6.4031 , 0.814120 , 0.000306 ,  69
   6.4031 , 0.814137 , 0.000306 ,  70
   6.4031 , 0.814107 , 0.000306 ,  71
   6.4031 , 0.814130 , 0.000306 ,  72
   6.4031 , 0.814136 , 0.000306 ,  73
   6.4031 , 0.814121 , 0.000306 ,  74
   6.4031 , 0.814085 , 0.000306 ,  75
   6.4031 , 0.814091 , 0.000306 ,  76
   6.4031 , 0.814157 , 0.000306 ,  77
   6.4031 , 0.814130 , 0.000306 ,  78
   6.4031 , 0.814164 , 0.000306 ,  79
   6.4031 , 0.814083 , 0.000306 ,  80
   6.4031 , 0.814139 , 0.000306 ,  81
   6.4031 , 0.814113 , 0.000306 ,  82
   6.4031 , 0.814103 , 0.000306 ,  83
   6.4031 , 0.814110 , 0.000306 ,  84
   6.4031 , 0.814098 , 0.000306 ,  85
   6.4031 , 0.814115 , 0.000306 ,  86
   6.4031 , 0.814125 , 0.000306 ,  87
   6.4031 , 0.814081 , 0.000306 ,  88
   6.4031 , 0.814178 , 0.000306 ,  89
   6.4031 , 0.814084 , 0.000306 ,  90
   6.4031 , 0.814089 , 0.000306 ,  91
   6.4031 , 0.814168 , 0.000306 ,  92
   6.4031 , 0.814114 , 0.000306 ,  93
   6.4031 , 0.814152 , 0.000306 ,  94
   6.4031 , 0.814118 , 0.000306 ,  95
   6.4031 , 0.814135 , 0.000306 ,  96
   6.4031 , 0.814140 , 0.000306 ,  97
   6.4031 , 0.814184 , 0.000306 ,  98
   6.4031 , 0.814178 , 0.000306 ,  99
   6.4031 , 0.814119 , 0.000306 , 100
   6.4807 , 0.815626 , 0.000426 ,   0
   6.4807 , 0.815667 , 0.000426 ,   1
   6.4807 , 0.815676 , 0.000426 ,   2
   6.4807 , 0.815572 , 0.000426 ,   3
   6.4807 , 0.815659 , 0.000426 ,   4
   6.4807 , 0.815532 , 0.000426 ,   5
   6.4807 , 0.815613 , 0.000426 ,   6
   6.4807 , 0.815547 , 0.000426 ,   7
   6.4807 , 0.815627 , 0.000426 ,   8
   6.4807 , 0.815637 , 0.000426 ,   9
   6.4807 , 0.815579 , 0.000426 ,  10
   6.4807 , 0.815589 , 0.000426 ,  11
   6.4807 , 0.815566 , 0.000426 ,  12
   6.4807 , 0.815638 , 0.000426 ,  13
   6.4807 , 0.815645 , 0.000426 ,  14
   6.4807 , 0.815632 , 0.000426 ,  15
   6.4807 , 0.815650 , 0.000426 ,  16
   6.4807 , 0.815617 , 0.000426 ,  17
   6.4807 , 0.815708 , 0.000426 ,  18
   6.4807 , 0.815699 , 0.000426 ,  19
   6.4807 , 0.815675 , 0.000426 ,  20
   6.4807 , 0.815572 , 0.000426 ,  21
   6.4807 , 0.815665 , 0.000426 ,  22
   6.4807 , 0.815655 , 0.000426 ,  23
   6.4807 , 0.815604 , 0.000426 ,  24
   6.4807 , 0.815686 , 0.000426 ,  25
   6.4807 , 0.815573 , 0.000426 ,  26
   6.4807 , 0.815538 , 0.000426 ,  27
   6.4807 , 0.815557 , 0.000426 ,  28
   6.4807 , 0.815638 , 0.000426 ,  29
   6.4807 , 0.815630 , 0.000426 ,  30
   6.4807 , 0.815588 , 0.000426 ,  31
   6.4807 , 0.815605 , 0.000426 ,  32
   6.4807 , 0.815686 , 0.000426 ,  33
   6.4807 , 0.815620 , 0.000426 ,  34
   6.4807 , 0.815616 , 0.000426 ,  35
   6.4807 , 0.815657 , 0.000426 ,  36
   6.4807 , 0.815630 , 0.000426 ,  37
   6.4807 , 0.815554 , 0.000426 ,  38
   6.4807 , 0.815639 , 0.000426 ,  39
   6.4807 , 0.815584 , 0.000426 ,  40
   6.4807 , 0.815592 , 0.000426 ,  41
   6.4807 , 0.815589 , 0.000426 ,  42
   6.4807 , 0.815635 , 0.000426 ,  43
   6.4807 , 0.815656 , 0.000426 ,  44
   6.4807 , 0.815665 , 0.000426 ,  45
   6.4807 , 0.815631 , 0.000426 ,  46
   6.4807 , 0.815647 , 0.000426 ,  47
   6.4807 , 0.815640 , 0.000426 ,  48
   6.4807 , 0.815576 , 0.000426 ,  49
   6.4807 , 0.815643 , 0.000426 ,  50
   6.4807 , 0.815699 , 0.000426 ,  51
   6.4807 , 0.815666 , 0.000426 ,  52
   6.4807 , 0.815631 , 0.000426 ,  53
   6.4807 , 0.815606 , 0.000426 ,  54
   6.4807 , 0.815576 , 0.000426 ,  55
   6.4807 , 0.815590 , 0.000426 ,  56
   6.4807 , 0.815624 , 0.000426 ,  57
   6.4807 , 0.815663 , 0.000426 ,  58
   6.4807 , 0.815637 , 0.000426 ,  59
   6.4807 , 0.815667 , 0.000426 ,  60
   6.4807 , 0.815608 , 0.000426 ,  61
   6.4807 , 0.815680 , 0.000426 ,  62
   6.4807 , 0.815573 , 0.000426 ,  63
   6.4807 , 0.815631 , 0.000426 ,  64
   6.4807 , 0.815664 , 0.000426 ,  65
   6.4807 , 0.815627 , 0.000426 ,  66
   6.4807 , 0.815625 , 0.000426 ,  67
   6.4807 , 0.815600 , 0.000426 ,  68
   6.4807 , 0.815685 , 0.000426 ,  69
   6.4807 , 0.815639 , 0.000426 ,  70
   6.4807 , 0.815571 , 0.000426 ,  71
   6.4807 , 0.815529 , 0.000426 ,  72
   6.4807 , 0.815634 , 0.000426 ,  73
   6.4807 , 0.815569 , 0.000426 ,  74
   6.4807 , 0.815554 , 0.000426 ,  75
   6.4807 , 0.815603 , 0.000426 ,  76
   6.4807 , 0.815633 , 0.000426 ,  77
   6.4807 , 0.815606 , 0.000426 ,  78
   6.4807 , 0.815575 , 0.000426 ,  79
   6.4807 , 0.815603 , 0.000426 ,  80
   6.4807 , 0.815634 , 0.000426 ,  81
   6.4807 , 0.815666 , 0.000426 ,  82
   6.4807 , 0.815607 , 0.000426 ,  83
   6.4807 , 0.815681 , 0.000426 ,  84
   6.4807 , 0.815635 , 0.000426 ,  85
   6.4807 , 0.815697 , 0.000426 ,  86
   6.4807 , 0.815592 , 0.000426 ,  87
   6.4807 , 0.815601 , 0.000426 ,  88
   6.4807 , 0.815709 , 0.000426 ,  89
   6.4807 , 0.815565 , 0.000426 ,  90
   6.4807 , 0.815652 , 0.000426 ,  91
   6.4807 , 0.815624 , 0.000426 ,  92
   6.4807 , 0.815672 , 0.000426 ,  93
   6.4807 , 0.815661 , 0.000426 ,  94
   6.4807 , 0.815706 , 0.000426 ,  95
   6.4807 , 0.815663 , 0.000426 ,  96
   6.4807 , 0.815645 , 0.000426 ,  97
   6.4807 , 0.815608 , 0.000426 ,  98
   6.4807 , 0.815592 , 0.000426 ,  99
   6.4807 , 0.815646 , 0.000426 , 100
   6.5574 , 0.817931 , 0.000388 ,   0
   6.5574 , 0.817963 , 0.000388 ,   1
   6.5574 , 0.817953 , 0.000388 ,   2
   6.5574 , 0.817936 , 0.000388 ,   3
   6.5574 , 0.817964 , 0.000388 ,   4
   6.5574 , 0.817960 , 0.000388 ,   5
   6.5574 , 0.818012 , 0.000388 ,   6
   6.5574 , 0.817948 , 0.000388 ,   7
   6.5574 , 0.817953 , 0.000388 ,   8
   6.5574 , 0.817935 , 0.000388 ,   9
   6.5574 , 0.817905 , 0.000388 ,  10
   6.5574 , 0.817914 , 0.000388 ,  11
   6.5574 , 0.817957 , 0.000388 ,  12
   6.5574 , 0.817947 , 0.000388 ,  13
   6.5574 , 0.817972 , 0.000388 ,  14
   6.5574 , 0.817990 , 0.000388 ,  15
   6.5574 , 0.817929 , 0.000388 ,  16
   6.5574 , 0.817877 , 0.000388 ,  17
   6.5574 , 0.817927 , 0.000388 ,  18
   6.5574 , 0.817960 , 0.000388 ,  19
   6.5574 , 0.817915 , 0.000388 ,  20
   6.5574 , 0.817930 , 0.000388 ,  21
   6.5574 , 0.817892 , 0.000388 ,  22
   6.5574 , 0.817885 , 0.000388 ,  23
   6.5574 , 0.817917 , 0.000388 ,  24
   6.5574 , 0.817956 , 0.000388 ,  25
   6.5574 , 0.817977 , 0.000388 ,  26
   6.5574 , 0.817911 , 0.000388 ,  27
   6.5574 , 0.817959 , 0.000388 ,  28
   6.5574 , 0.817894 , 0.000388 ,  29
   6.5574 , 0.817963 , 0.000388 ,  30
   6.5574 , 0.817913 , 0.000388 ,  31
   6.5574 , 0.817889 , 0.000388 ,  32
   6.5574 , 0.817899 , 0.000388 ,  33
   6.5574 , 0.817897 , 0.000388 ,  34
   6.5574 , 0.817999 , 0.000388 ,  35
   6.5574 , 0.817917 , 0.000388 ,  36
   6.5574 , 0.817881 , 0.000388 ,  37
   6.5574 , 0.817874 , 0.000388 ,  38
   6.5574 , 0.817949 , 0.000388 ,  39
   6.5574 , 0.817986 , 0.000388 ,  40
   6.5574 , 0.817939 , 0.000388 ,  41
   6.5574 , 0.817894 , 0.000388 ,  42
   6.5574 , 0.817953 , 0.000388 ,  43
   6.5574 , 0.817912 , 0.000388 ,  44
   6.5574 , 0.817944 , 0.000388 ,  45
   6.5574 , 0.817981 , 0.000388 ,  46
   6.5574 , 0.817913 , 0.000388 ,  47
   6.5574 , 0.817885 , 0.000388 ,  48
   6.5574 , 0.817914 , 0.000388 ,  49
   6.5574 , 0.817913 , 0.000388 ,  50
   6.5574 , 0.817960 , 0.000388 ,  51
   6.5574 , 0.817955 , 0.000388 ,  52
   6.5574 , 0.817886 , 0.000388 ,  53
   6.5574 , 0.817900 , 0.000388 ,  54
   6.5574 , 0.817895 , 0.000388 ,  55
   6.5574 , 0.817971 , 0.000388 ,  56
   6.5574 , 0.817949 , 0.000388 ,  57
   6.5574 , 0.817999 , 0.000388 ,  58
   6.5574 , 0.818043 , 0.000388 ,  59
   6.5574 , 0.817916 , 0.000388 ,  60
   6.5574 , 0.817871 , 0.000388 ,  61
   6.5574 , 0.817905 , 0.000388 ,  62
   6.5574 , 0.817884 , 0.000388 ,  63
   6.5574 , 0.817973 , 0.000388 ,  64
   6.5574 , 0.817915 , 0.000388 ,  65
   6.5574 , 0.817960 , 0.000388 ,  66
   6.5574 , 0.817817 , 0.000388 ,  67
   6.5574 , 0.817975 , 0.000388 ,  68
   6.5574 , 0.817910 , 0.000388 ,  69
   6.5574 , 0.817935 , 0.000388 ,  70
   6.5574 , 0.817911 , 0.000388 ,  71
   6.5574 , 0.817958 , 0.000388 ,  72
   6.5574 , 0.817921 , 0.000388 ,  73
   6.5574 , 0.817892 , 0.000388 ,  74
   6.5574 , 0.817936 , 0.000388 ,  75
   6.5574 , 0.817932 , 0.000388 ,  76
   6.5574 , 0.817981 , 0.000388 ,  77
   6.5574 , 0.817985 , 0.000388 ,  78
   6.5574 , 0.817899 , 0.000388 ,  79
   6.5574 , 0.817920 , 0.000388 ,  80
   6.5574 , 0.817936 , 0.000388 ,  81
   6.5574 , 0.817894 , 0.000388 ,  82
   6.5574 , 0.817848 , 0.000388 ,  83
   6.5574 , 0.817953 , 0.000388 ,  84
   6.5574 , 0.817967 , 0.000388 ,  85
   6.5574 , 0.817917 , 0.000388 ,  86
   6.5574 , 0.817951 , 0.000388 ,  87
   6.5574 , 0.817906 , 0.000388 ,  88
   6.5574 , 0.817933 , 0.000388 ,  89
   6.5574 , 0.817962 , 0.000388 ,  90
   6.5574 , 0.817882 , 0.000388 ,  91
   6.5574 , 0.817972 , 0.000388 ,  92
   6.5574 , 0.817993 , 0.000388 ,  93
   6.5574 , 0.817867 , 0.000388 ,  94
   6.5574 , 0.817913 , 0.000388 ,  95
   6.5574 , 0.817912 , 0.000388 ,  96
   6.5574 , 0.817935 , 0.000388 ,  97
   6.5574 , 0.817942 , 0.000388 ,  98
   6.5574 , 0.817892 , 0.000388 ,  99
   6.5574 , 0.817848 , 0.000388 , 100
   6.6332 , 0.819241 , 0.000571 ,   0
   6.6332 , 0.819299 , 0.000571 ,   1
   6.6332 , 0.819264 , 0.000571 ,   2
   6.6332 , 0.819241 , 0.000571 ,   3
   6.6332 , 0.819281 , 0.000571 ,   4
   6.6332 , 0.819254 , 0.000571 ,   5
   6.6332 , 0.819275 , 0.000571 ,   6
   6.6332 , 0.819331 , 0.000571 ,   7
   6.6332 , 0.819206 , 0.000571 ,   8
   6.6332 , 0.819201 , 0.000571 ,   9
   6.6332 , 0.819226 , 0.000571 ,  10
   6.6332 , 0.819245 , 0.000571 ,  11
   6.6332 , 0.819139 , 0.000571 ,  12
   6.6332 , 0.819311 , 0.000571 ,  13
   6.6332 , 0.819137 , 0.000571 ,  14
   6.6332 , 0.819158 , 0.000571 ,  15
   6.6332 , 0.819250 , 0.000571 ,  16
   6.6332 , 0.819197 , 0.000571 ,  17
   6.6332 , 0.819243 , 0.000571 ,  18
   6.6332 , 0.819271 , 0.000571 ,  19
   6.6332 , 0.819206 , 0.000571 ,  20
   6.6332 , 0.819207 , 0.000571 ,  21
   6.6332 , 0.819204 , 0.000571 ,  22
   6.6332 , 0.819180 , 0.000571 ,  23
   6.6332 , 0.819258 , 0.000571 ,  24
   6.6332 , 0.819213 , 0.000571 ,  25
   6.6332 , 0.819171 , 0.000571 ,  26
   6.6332 , 0.819270 , 0.000571 ,  27
   6.6332 , 0.819231 , 0.000571 ,  28
   6.6332 , 0.819263 , 0.000571 ,  29
   6.6332 , 0.819226 , 0.000571 ,  30
   6.6332 , 0.819334 , 0.000571 ,  31
   6.6332 , 0.819276 , 0.000571 ,  32
   6.6332 , 0.819337 , 0.000571 ,  33
   6.6332 , 0.819286 , 0.000571 ,  34
   6.6332 , 0.819258 , 0.000571 ,  35
   6.6332 , 0.819165 , 0.000571 ,  36
   6.6332 , 0.819309 , 0.000571 ,  37
   6.6332 , 0.819243 , 0.000571 ,  38
   6.6332 , 0.819153 , 0.000571 ,  39
   6.6332 , 0.819237 , 0.000571 ,  40
   6.6332 , 0.819251 , 0.000571 ,  41
   6.6332 , 0.819135 , 0.000571 ,  42
   6.6332 , 0.819188 , 0.000571 ,  43
   6.6332 , 0.819255 , 0.000571 ,  44
   6.6332 , 0.819263 , 0.000571 ,  45
   6.6332 , 0.819299 , 0.000571 ,  46
   6.6332 , 0.819200 , 0.000571 ,  47
   6.6332 , 0.819268 , 0.000571 ,  48
   6.6332 , 0.819262 , 0.000571 ,  49
   6.6332 , 0.819314 , 0.000571 ,  50
   6.6332 , 0.819275 , 0.000571 ,  51
   6.6332 , 0.819164 , 0.000571 ,  52
   6.6332 , 0.819234 , 0.000571 ,  53
   6.6332 , 0.819159 , 0.000571 ,  54
   6.6332 , 0.819332 , 0.000571 ,  55
   6.6332 , 0.819299 , 0.000571 ,  56
   6.6332 , 0.819295 , 0.000571 ,  57
   6.6332 , 0.819352 , 0.000571 ,  58
   6.6332 , 0.819226 , 0.000571 ,  59
   6.6332 , 0.819268 , 0.000571 ,  60
   6.6332 , 0.819324 , 0.000571 ,  61
   6.6332 , 0.819154 , 0.000571 ,  62
   6.6332 , 0.819242 , 0.000571 ,  63
   6.6332 , 0.819260 , 0.000571 ,  64
   6.6332 , 0.819198 , 0.000571 ,  65
   6.6332 , 0.819245 , 0.000571 ,  66
   6.6332 , 0.819259 , 0.000571 ,  67
   6.6332 , 0.819372 , 0.000571 ,  68
   6.6332 , 0.819258 , 0.000571 ,  69
   6.6332 , 0.819206 , 0.000571 ,  70
   6.6332 , 0.819160 , 0.000571 ,  71
   6.6332 , 0.819210 , 0.000571 ,  72
   6.6332 , 0.819330 , 0.000571 ,  73
   6.6332 , 0.819277 , 0.000571 ,  74
   6.6332 , 0.819256 , 0.000571 ,  75
   6.6332 , 0.819184 , 0.000571 ,  76
   6.6332 , 0.819180 , 0.000571 ,  77
   6.6332 , 0.819266 , 0.000571 ,  78
   6.6332 , 0.819141 , 0.000571 ,  79
   6.6332 , 0.819225 , 0.000571 ,  80
   6.6332 , 0.819247 , 0.000571 ,  81
   6.6332 , 0.819175 , 0.000571 ,  82
   6.6332 , 0.819172 , 0.000571 ,  83
   6.6332 , 0.819206 , 0.000571 ,  84
   6.6332 , 0.819255 , 0.000571 ,  85
   6.6332 , 0.819328 , 0.000571 ,  86
   6.6332 , 0.819239 , 0.000571 ,  87
   6.6332 , 0.819372 , 0.000571 ,  88
   6.6332 , 0.819130 , 0.000571 ,  89
   6.6332 , 0.819305 , 0.000571 ,  90
   6.6332 , 0.819229 , 0.000571 ,  91
   6.6332 , 0.819194 , 0.000571 ,  92
   6.6332 , 0.819208 , 0.000571 ,  93
   6.6332 , 0.819320 , 0.000571 ,  94
   6.6332 , 0.819186 , 0.000571 ,  95
   6.6332 , 0.819247 , 0.000571 ,  96
   6.6332 , 0.819217 , 0.000571 ,  97
   6.6332 , 0.819133 , 0.000571 ,  98
   6.6332 , 0.819286 , 0.000571 ,  99
   6.6332 , 0.819275 , 0.000571 , 100
   6.7082 , 0.821855 , 0.000505 ,   0
   6.7082 , 0.821905 , 0.000505 ,   1
   6.7082 , 0.821869 , 0.000505 ,   2
   6.7082 , 0.821901 , 0.000505 ,   3
   6.7082 , 0.821817 , 0.000505 ,   4
   6.7082 , 0.821866 , 0.000505 ,   5
   6.7082 , 0.821879 , 0.000505 ,   6
   6.7082 , 0.821803 , 0.000505 ,   7
   6.7082 , 0.821889 , 0.000505 ,   8
   6.7082 , 0.821807 , 0.000505 ,   9
   6.7082 , 0.821927 , 0.000505 ,  10
   6.7082 , 0.821762 , 0.000505 ,  11
   6.7082 , 0.821826 , 0.000505 ,  12
   6.7082 , 0.821870 , 0.000505 ,  13
   6.7082 , 0.821856 , 0.000505 ,  14
   6.7082 , 0.821783 , 0.000505 ,  15
   6.7082 , 0.821840 , 0.000505 ,  16
   6.7082 , 0.821822 , 0.000505 ,  17
   6.7082 , 0.821773 , 0.000505 ,  18
   6.7082 , 0.821910 , 0.000505 ,  19
   6.7082 , 0.821827 , 0.000505 ,  20
   6.7082 , 0.821868 , 0.000505 ,  21
   6.7082 , 0.821843 , 0.000505 ,  22
   6.7082 , 0.821809 , 0.000505 ,  23
   6.7082 , 0.821926 , 0.000505 ,  24
   6.7082 , 0.821913 , 0.000505 ,  25
   6.7082 , 0.821839 , 0.000505 ,  26
   6.7082 , 0.821783 , 0.000505 ,  27
   6.7082 , 0.821833 , 0.000505 ,  28
   6.7082 , 0.821888 , 0.000505 ,  29
   6.7082 , 0.821843 , 0.000505 ,  30
   6.7082 , 0.821825 , 0.000505 ,  31
   6.7082 , 0.821867 , 0.000505 ,  32
   6.7082 , 0.821876 , 0.000505 ,  33
   6.7082 , 0.821817 , 0.000505 ,  34
   6.7082 , 0.821895 , 0.000505 ,  35
   6.7082 , 0.821836 , 0.000505 ,  36
   6.7082 , 0.821821 , 0.000505 ,  37
   6.7082 , 0.821807 , 0.000505 ,  38
   6.7082 , 0.821872 , 0.000505 ,  39
   6.7082 , 0.821831 , 0.000505 ,  40
   6.7082 , 0.821827 , 0.000505 ,  41
   6.7082 , 0.821951 , 0.000505 ,  42
   6.7082 , 0.821809 , 0.000505 ,  43
   6.7082 , 0.821845 , 0.000505 ,  44
   6.7082 , 0.821871 , 0.000505 ,  45
   6.7082 , 0.821837 , 0.000505 ,  46
   6.7082 , 0.821864 , 0.000505 ,  47
   6.7082 , 0.821768 , 0.000505 ,  48
   6.7082 , 0.821887 , 0.000505 ,  49
   6.7082 , 0.821827 , 0.000505 ,  50
   6.7082 , 0.821833 , 0.000505 ,  51
   6.7082 , 0.821809 , 0.000505 ,  52
   6.7082 , 0.821786 , 0.000505 ,  53
   6.7082 , 0.821905 , 0.000505 ,  54
   6.7082 , 0.821771 , 0.000505 ,  55
   6.7082 , 0.821906 , 0.000505 ,  56
   6.7082 , 0.821919 , 0.000505 ,  57
   6.7082 , 0.821883 , 0.000505 ,  58
   6.7082 , 0.821814 , 0.000505 ,  59
   6.7082 , 0.821899 , 0.000505 ,  60
   6.7082 , 0.821927 , 0.000505 ,  61
   6.7082 , 0.821840 , 0.000505 ,  62
   6.7082 , 0.821950 , 0.000505 ,  63
   6.7082 , 0.821925 , 0.000505 ,  64
   6.7082 , 0.821838 , 0.000505 ,  65
   6.7082 , 0.821775 , 0.000505 ,  66
   6.7082 , 0.821822 , 0.000505 ,  67
   6.7082 , 0.821872 , 0.000505 ,  68
   6.7082 , 0.821890 , 0.000505 ,  69
   6.7082 , 0.821874 , 0.000505 ,  70
   6.7082 , 0.821812 , 0.000505 ,  71
   6.7082 , 0.821798 , 0.000505 ,  72
   6.7082 , 0.821886 , 0.000505 ,  73
   6.7082 , 0.821788 , 0.000505 ,  74
   6.7082 , 0.821857 , 0.000505 ,  75
   6.7082 , 0.821872 , 0.000505 ,  76
   6.7082 , 0.821933 , 0.000505 ,  77
   6.7082 , 0.821858 , 0.000505 ,  78
   6.7082 , 0.821725 , 0.000505 ,  79
   6.7082 , 0.821827 , 0.000505 ,  80
   6.7082 , 0.821849 , 0.000505 ,  81
   6.7082 , 0.821781 , 0.000505 ,  82
   6.7082 , 0.821898 , 0.000505 ,  83
   6.7082 , 0.821950 , 0.000505 ,  84
   6.7082 , 0.821813 , 0.000505 ,  85
   6.7082 , 0.821935 , 0.000505 ,  86
   6.7082 , 0.821865 , 0.000505 ,  87
   6.7082 , 0.821771 , 0.000505 ,  88
   6.7082 , 0.821871 , 0.000505 ,  89
   6.7082 , 0.821849 , 0.000505 ,  90
   6.7082 , 0.821835 , 0.000505 ,  91
   6.7082 , 0.821841 , 0.000505 ,  92
   6.7082 , 0.821998 , 0.000505 ,  93
   6.7082 , 0.821913 , 0.000505 ,  94
   6.7082 , 0.821904 , 0.000505 ,  95
   6.7082 , 0.821909 , 0.000505 ,  96
   6.7082 , 0.821900 , 0.000505 ,  97
   6.7082 , 0.821878 , 0.000505 ,  98
   6.7082 , 0.821919 , 0.000505 ,  99
   6.7082 , 0.821863 , 0.000505 , 100
   6.7823 , 0.823572 , 0.000524 ,   0
   6.7823 , 0.823642 , 0.000524 ,   1
   6.7823 , 0.823620 , 0.000524 ,   2
   6.7823 , 0.823528 , 0.000524 ,   3
   6.7823 , 0.823551 , 0.000524 ,   4
   6.7823 , 0.823601 , 0.000524 ,   5
   6.7823 , 0.823524 , 0.000524 ,   6
   6.7823 , 0.823469 , 0.000524 ,   7
   6.7823 , 0.823607 , 0.000524 ,   8
   6.7823 , 0.823580 , 0.000524 ,   9
   6.7823 , 0.823551 , 0.000524 ,  10
   6.7823 , 0.823609 , 0.000524 ,  11
   6.7823 , 0.823551 , 0.000524 ,  12
   6.7823 , 0.823552 , 0.000524 ,  13
   6.7823 , 0.823533 , 0.000524 ,  14
   6.7823 , 0.823512 , 0.000524 ,  15
   6.7823 , 0.823510 , 0.000524 ,  16
   6.7823 , 0.823592 , 0.000524 ,  17
   6.7823 , 0.823592 , 0.000524 ,  18
   6.7823 , 0.823535 , 0.000524 ,  19
   6.7823 , 0.823540 , 0.000524 ,  20
   6.7823 , 0.823513 , 0.000524 ,  21
   6.7823 , 0.823590 , 0.000524 ,  22
   6.7823 , 0.823573 , 0.000524 ,  23
   6.7823 , 0.823594 , 0.000524 ,  24
   6.7823 , 0.823532 , 0.000524 ,  25
   6.7823 , 0.823562 , 0.000524 ,  26
   6.7823 , 0.823638 , 0.000524 ,  27
   6.7823 , 0.823619 , 0.000524 ,  28
   6.7823 , 0.823566 , 0.000524 ,  29
   6.7823 , 0.823558 , 0.000524 ,  30
   6.7823 , 0.823519 , 0.000524 ,  31
   6.7823 , 0.823522 , 0.000524 ,  32
   6.7823 , 0.823570 , 0.000524 ,  33
   6.7823 , 0.823655 , 0.000524 ,  34
   6.7823 , 0.823578 , 0.000524 ,  35
   6.7823 , 0.823563 , 0.000524 ,  36
   6.7823 , 0.823440 , 0.000524 ,  37
   6.7823 , 0.823561 , 0.000524 ,  38
   6.7823 , 0.823523 , 0.000524 ,  39
   6.7823 , 0.823629 , 0.000524 ,  40
   6.7823 , 0.823571 , 0.000524 ,  41
   6.7823 , 0.823565 , 0.000524 ,  42
   6.7823 , 0.823606 , 0.000524 ,  43
   6.7823 , 0.823515 , 0.000524 ,  44
   6.7823 , 0.823635 , 0.000524 ,  45
   6.7823 , 0.823573 , 0.000524 ,  46
   6.7823 , 0.823616 , 0.000524 ,  47
   6.7823 , 0.823622 , 0.000524 ,  48
   6.7823 , 0.823592 , 0.000524 ,  49
   6.7823 , 0.823575 , 0.000524 ,  50
   6.7823 , 0.823560 , 0.000524 ,  51
   6.7823 , 0.823515 , 0.000524 ,  52
   6.7823 , 0.823562 , 0.000524 ,  53
   6.7823 , 0.823539 , 0.000524 ,  54
   6.7823 , 0.823508 , 0.000524 ,  55
   6.7823 , 0.823646 , 0.000524 ,  56
   6.7823 , 0.823615 , 0.000524 ,  57
   6.7823 , 0.823579 , 0.000524 ,  58
   6.7823 , 0.823613 , 0.000524 ,  59
   6.7823 , 0.823518 , 0.000524 ,  60
   6.7823 , 0.823570 , 0.000524 ,  61
   6.7823 , 0.823442 , 0.000524 ,  62
   6.7823 , 0.823649 , 0.000524 ,  63
   6.7823 , 0.823669 , 0.000524 ,  64
   6.7823 , 0.823557 , 0.000524 ,  65
   6.7823 , 0.823618 , 0.000524 ,  66
   6.7823 , 0.823488 , 0.000524 ,  67
   6.7823 , 0.823460 , 0.000524 ,  68
   6.7823 , 0.823514 , 0.000524 ,  69
   6.7823 , 0.823585 , 0.000524 ,  70
   6.7823 , 0.823586 , 0.000524 ,  71
   6.7823 , 0.823533 , 0.000524 ,  72
   6.7823 , 0.823613 , 0.000524 ,  73
   6.7823 , 0.823484 , 0.000524 ,  74
   6.7823 , 0.823572 , 0.000524 ,  75
   6.7823 , 0.823569 , 0.000524 ,  76
   6.7823 , 0.823589 , 0.000524 ,  77
   6.7823 , 0.823634 , 0.000524 ,  78
   6.7823 , 0.823651 , 0.000524 ,  79
   6.7823 , 0.823497 , 0.000524 ,  80
   6.7823 , 0.823547 , 0.000524 ,  81
   6.7823 , 0.823583 , 0.000524 ,  82
   6.7823 , 0.823675 , 0.000524 ,  83
   6.7823 , 0.823576 , 0.000524 ,  84
   6.7823 , 0.823591 , 0.000524 ,  85
   6.7823 , 0.823628 , 0.000524 ,  86
   6.7823 , 0.823528 , 0.000524 ,  87
   6.7823 , 0.823540 , 0.000524 ,  88
   6.7823 , 0.823619 , 0.000524 ,  89
   6.7823 , 0.823604 , 0.000524 ,  90
   6.7823 , 0.823557 , 0.000524 ,  91
   6.7823 , 0.823622 , 0.000524 ,  92
   6.7823 , 0.823549 , 0.000524 ,  93
   6.7823 , 0.823650 , 0.000524 ,  94
   6.7823 , 0.823581 , 0.000524 ,  95
   6.7823 , 0.823656 , 0.000524 ,  96
   6.7823 , 0.823538 , 0.000524 ,  97
   6.7823 , 0.823521 , 0.000524 ,  98
   6.7823 , 0.823597 , 0.000524 ,  99
   6.7823 , 0.823734 , 0.000524 , 100
   6.9282 , 0.826354 , 0.000798 ,   0
   6.9282 , 0.826405 , 0.000798 ,   1
   6.9282 , 0.826434 , 0.000798 ,   2
   6.9282 , 0.826099 , 0.000798 ,   3
   6.9282 , 0.826372 , 0.000798 ,   4
   6.9282 , 0.826383 , 0.000798 ,   5
   6.9282 , 0.826468 , 0.000798 ,   6
   6.9282 , 0.826309 , 0.000798 ,   7
   6.9282 , 0.826281 , 0.000798 ,   8
   6.9282 , 0.826379 , 0.000798 ,   9
   6.9282 , 0.826320 , 0.000798 ,  10
   6.9282 , 0.826353 , 0.000798 ,  11
   6.9282 , 0.826428 , 0.000798 ,  12
   6.9282 , 0.826456 , 0.000798 ,  13
   6.9282 , 0.826264 , 0.000798 ,  14
   6.9282 , 0.826495 , 0.000798 ,  15
   6.9282 , 0.826427 , 0.000798 ,  16
   6.9282 , 0.826411 , 0.000798 ,  17
   6.9282 , 0.826395 , 0.000798 ,  18
   6.9282 , 0.826430 , 0.000798 ,  19
   6.9282 , 0.826347 , 0.000798 ,  20
   6.9282 , 0.826350 , 0.000798 ,  21
   6.9282 , 0.826258 , 0.000798 ,  22
   6.9282 , 0.826172 , 0.000798 ,  23
   6.9282 , 0.826268 , 0.000798 ,  24
   6.9282 , 0.826348 , 0.000798 ,  25
   6.9282 , 0.826516 , 0.000798 ,  26
   6.9282 , 0.826406 , 0.000798 ,  27
   6.9282 , 0.826416 , 0.000798 ,  28
   6.9282 , 0.826385 , 0.000798 ,  29
   6.9282 , 0.826241 , 0.000798 ,  30
   6.9282 , 0.826428 , 0.000798 ,  31
   6.9282 , 0.826236 , 0.000798 ,  32
   6.9282 , 0.826305 , 0.000798 ,  33
   6.9282 , 0.826302 , 0.000798 ,  34
   6.9282 , 0.826398 , 0.000798 ,  35
   6.9282 , 0.826244 , 0.000798 ,  36
   6.9282 , 0.826240 , 0.000798 ,  37
   6.9282 , 0.826479 , 0.000798 ,  38
   6.9282 , 0.826308 , 0.000798 ,  39
   6.9282 , 0.826336 , 0.000798 ,  40
   6.9282 , 0.826407 , 0.000798 ,  41
   6.9282 , 0.826331 , 0.000798 ,  42
   6.9282 , 0.826336 , 0.000798 ,  43
   6.9282 , 0.826320 , 0.000798 ,  44
   6.9282 , 0.826259 , 0.000798 ,  45
   6.9282 , 0.826314 , 0.000798 ,  46
   6.9282 , 0.826437 , 0.000798 ,  47
   6.9282 , 0.826305 , 0.000798 ,  48
   6.9282 , 0.826274 , 0.000798 ,  49
   6.9282 , 0.826200 , 0.000798 ,  50
   6.9282 , 0.826353 , 0.000798 ,  51
   6.9282 , 0.826373 , 0.000798 ,  52
   6.9282 , 0.826381 , 0.000798 ,  53
   6.9282 , 0.826367 , 0.000798 ,  54
   6.9282 , 0.826336 , 0.000798 ,  55
   6.9282 , 0.826371 , 0.000798 ,  56
   6.9282 , 0.826273 , 0.000798 ,  57
   6.9282 , 0.826406 , 0.000798 ,  58
   6.9282 , 0.826384 , 0.000798 ,  59
   6.9282 , 0.826397 , 0.000798 ,  60
   6.9282 , 0.826506 , 0.000798 ,  61
   6.9282 , 0.826392 , 0.000798 ,  62
   6.9282 , 0.826217 , 0.000798 ,  63
   6.9282 , 0.826395 , 0.000798 ,  64
   6.9282 , 0.826541 , 0.000798 ,  65
   6.9282 , 0.826398 , 0.000798 ,  66
   6.9282 , 0.826417 , 0.000798 ,  67
   6.9282 , 0.826282 , 0.000798 ,  68
   6.9282 , 0.826421 , 0.000798 ,  69
   6.9282 , 0.826390 , 0.000798 ,  70
   6.9282 , 0.826263 , 0.000798 ,  71
   6.9282 , 0.826395 , 0.000798 ,  72
   6.9282 , 0.826336 , 0.000798 ,  73
   6.9282 , 0.826244 , 0.000798 ,  74
   6.9282 , 0.826283 , 0.000798 ,  75
   6.9282 , 0.826394 , 0.000798 ,  76
   6.9282 , 0.826458 , 0.000798 ,  77
   6.9282 , 0.826431 , 0.000798 ,  78
   6.9282 , 0.826484 , 0.000798 ,  79
   6.9282 , 0.826340 , 0.000798 ,  80
   6.9282 , 0.826535 , 0.000798 ,  81
   6.9282 , 0.826229 , 0.000798 ,  82
   6.9282 , 0.826299 , 0.000798 ,  83
   6.9282 , 0.826333 , 0.000798 ,  84
   6.9282 , 0.826341 , 0.000798 ,  85
   6.9282 , 0.826279 , 0.000798 ,  86
   6.9282 , 0.826267 , 0.000798 ,  87
   6.9282 , 0.826409 , 0.000798 ,  88
   6.9282 , 0.826348 , 0.000798 ,  89
   6.9282 , 0.826393 , 0.000798 ,  90
   6.9282 , 0.826361 , 0.000798 ,  91
   6.9282 , 0.826314 , 0.000798 ,  92
   6.9282 , 0.826382 , 0.000798 ,  93
   6.9282 , 0.826308 , 0.000798 ,  94
   6.9282 , 0.826391 , 0.000798 ,  95
   6.9282 , 0.826290 , 0.000798 ,  96
   6.9282 , 0.826371 , 0.000798 ,  97
   6.9282 , 0.826311 , 0.000798 ,  98
   6.9282 , 0.826370 , 0.000798 ,  99
   6.9282 , 0.826298 , 0.000798 , 100
   7.0000 , 0.830378 , 0.000492 ,   0
   7.0000 , 0.830416 , 0.000492 ,   1
   7.0000 , 0.830370 , 0.000492 ,   2
   7.0000 , 0.830396 , 0.000492 ,   3
   7.0000 , 0.830384 , 0.000492 ,   4
   7.0000 , 0.830365 , 0.000492 ,   5
   7.0000 , 0.830438 , 0.000492 ,   6
   7.0000 , 0.830329 , 0.000492 ,   7
   7.0000 , 0.830419 , 0.000492 ,   8
   7.0000 , 0.830424 , 0.000492 ,   9
   7.0000 , 0.830343 , 0.000492 ,  10
   7.0000 , 0.830356 , 0.000492 ,  11
   7.0000 , 0.830388 , 0.000492 ,  12
   7.0000 , 0.830416 , 0.000492 ,  13
   7.0000 , 0.830386 , 0.000492 ,  14
   7.0000 , 0.830435 , 0.000492 ,  15
   7.0000 , 0.830334 , 0.000492 ,  16
   7.0000 , 0.830338 , 0.000492 ,  17
   7.0000 , 0.830367 , 0.000492 ,  18
   7.0000 , 0.830348 , 0.000492 ,  19
   7.0000 , 0.830373 , 0.000492 ,  20
   7.0000 , 0.830325 , 0.000492 ,  21
   7.0000 , 0.830357 , 0.000492 ,  22
   7.0000 , 0.830366 , 0.000492 ,  23
   7.0000 , 0.830335 , 0.000492 ,  24
   7.0000 , 0.830346 , 0.000492 ,  25
   7.0000 , 0.830323 , 0.000492 ,  26
   7.0000 , 0.830323 , 0.000492 ,  27
   7.0000 , 0.830375 , 0.000492 ,  28
   7.0000 , 0.830385 , 0.000492 ,  29
   7.0000 , 0.830319 , 0.000492 ,  30
   7.0000 , 0.830433 , 0.000492 ,  31
   7.0000 , 0.830436 , 0.000492 ,  32
   7.0000 , 0.830467 , 0.000492 ,  33
   7.0000 , 0.830391 , 0.000492 ,  34
   7.0000 , 0.830374 , 0.000492 ,  35
   7.0000 , 0.830352 , 0.000492 ,  36
   7.0000 , 0.830360 , 0.000492 ,  37
   7.0000 , 0.830411 , 0.000492 ,  38
   7.0000 , 0.830453 , 0.000492 ,  39
   7.0000 , 0.830370 , 0.000492 ,  40
   7.0000 , 0.830381 , 0.000492 ,  41
   7.0000 , 0.830336 , 0.000492 ,  42
   7.0000 , 0.830378 , 0.000492 ,  43
   7.0000 , 0.830360 , 0.000492 ,  44
   7.0000 , 0.830477 , 0.000492 ,  45
   7.0000 , 0.830445 , 0.000492 ,  46
   7.0000 , 0.830402 , 0.000492 ,  47
   7.0000 , 0.830302 , 0.000492 ,  48
   7.0000 , 0.830363 , 0.000492 ,  49
   7.0000 , 0.830422 , 0.000492 ,  50
   7.0000 , 0.830353 , 0.000492 ,  51
   7.0000 , 0.830344 , 0.000492 ,  52
   7.0000 , 0.830424 , 0.000492 ,  53
   7.0000 , 0.830304 , 0.000492 ,  54
   7.0000 , 0.830326 , 0.000492 ,  55
   7.0000 , 0.830440 , 0.000492 ,  56
   7.0000 , 0.830430 , 0.000492 ,  57
   7.0000 , 0.830374 , 0.000492 ,  58
   7.0000 , 0.830434 , 0.000492 ,  59
   7.0000 , 0.830359 , 0.000492 ,  60
   7.0000 , 0.830389 , 0.000492 ,  61
   7.0000 , 0.830413 , 0.000492 ,  62
   7.0000 , 0.830313 , 0.000492 ,  63
   7.0000 , 0.830362 , 0.000492 ,  64
   7.0000 , 0.830355 , 0.000492 ,  65
   7.0000 , 0.830346 , 0.000492 ,  66
   7.0000 , 0.830335 , 0.000492 ,  67
   7.0000 , 0.830367 , 0.000492 ,  68
   7.0000 , 0.830400 , 0.000492 ,  69
   7.0000 , 0.830330 , 0.000492 ,  70
   7.0000 , 0.830380 , 0.000492 ,  71
   7.0000 , 0.830395 , 0.000492 ,  72
   7.0000 , 0.830378 , 0.000492 ,  73
   7.0000 , 0.830245 , 0.000492 ,  74
   7.0000 , 0.830342 , 0.000492 ,  75
   7.0000 , 0.830426 , 0.000492 ,  76
   7.0000 , 0.830331 , 0.000492 ,  77
   7.0000 , 0.830411 , 0.000492 ,  78
   7.0000 , 0.830347 , 0.000492 ,  79
   7.0000 , 0.830484 , 0.000492 ,  80
   7.0000 , 0.830387 , 0.000492 ,  81
   7.0000 , 0.830413 , 0.000492 ,  82
   7.0000 , 0.830326 , 0.000492 ,  83
   7.0000 , 0.830383 , 0.000492 ,  84
   7.0000 , 0.830338 , 0.000492 ,  85
   7.0000 , 0.830457 , 0.000492 ,  86
   7.0000 , 0.830267 , 0.000492 ,  87
   7.0000 , 0.830273 , 0.000492 ,  88
   7.0000 , 0.830346 , 0.000492 ,  89
   7.0000 , 0.830331 , 0.000492 ,  90
   7.0000 , 0.830258 , 0.000492 ,  91
   7.0000 , 0.830414 , 0.000492 ,  92
   7.0000 , 0.830370 , 0.000492 ,  93
   7.0000 , 0.830468 , 0.000492 ,  94
   7.0000 , 0.830383 , 0.000492 ,  95
   7.0000 , 0.830465 , 0.000492 ,  96
   7.0000 , 0.830457 , 0.000492 ,  97
   7.0000 , 0.830452 , 0.000492 ,  98
   7.0000 , 0.830429 , 0.000492 ,  99
   7.0000 , 0.830363 , 0.000492 , 100
   7.0711 , 0.832168 , 0.000482 ,   0
   7.0711 , 0.832222 , 0.000482 ,   1
   7.0711 , 0.832224 , 0.000482 ,   2
   7.0711 , 0.832150 , 0.000482 ,   3
   7.0711 , 0.832223 , 0.000482 ,   4
   7.0711 , 0.832175 , 0.000482 ,   5
   7.0711 , 0.832111 , 0.000482 ,   6
   7.0711 , 0.832173 , 0.000482 ,   7
   7.0711 , 0.832191 , 0.000482 ,   8
   7.0711 , 0.832170 , 0.000482 ,   9
   7.0711 , 0.832197 , 0.000482 ,  10
   7.0711 , 0.832152 , 0.000482 ,  11
   7.0711 , 0.832167 , 0.000482 ,  12
   7.0711 , 0.832147 , 0.000482 ,  13
   7.0711 , 0.832220 , 0.000482 ,  14
   7.0711 , 0.832149 , 0.000482 ,  15
   7.0711 , 0.832140 , 0.000482 ,  16
   7.0711 , 0.832120 , 0.000482 ,  17
   7.0711 , 0.832121 , 0.000482 ,  18
   7.0711 , 0.832224 , 0.000482 ,  19
   7.0711 , 0.832146 , 0.000482 ,  20
   7.0711 , 0.832130 , 0.000482 ,  21
   7.0711 , 0.832126 , 0.000482 ,  22
   7.0711 , 0.832088 , 0.000482 ,  23
   7.0711 , 0.832234 , 0.000482 ,  24
   7.0711 , 0.832082 , 0.000482 ,  25
   7.0711 , 0.832184 , 0.000482 ,  26
   7.0711 , 0.832110 , 0.000482 ,  27
   7.0711 , 0.832203 , 0.000482 ,  28
   7.0711 , 0.832161 , 0.000482 ,  29
   7.0711 , 0.832108 , 0.000482 ,  30
   7.0711 , 0.832114 , 0.000482 ,  31
   7.0711 , 0.832111 , 0.000482 ,  32
   7.0711 , 0.832276 , 0.000482 ,  33
   7.0711 , 0.832141 , 0.000482 ,  34
   7.0711 , 0.832165 , 0.000482 ,  35
   7.0711 , 0.832142 , 0.000482 ,  36
   7.0711 , 0.832141 , 0.000482 ,  37
   7.0711 , 0.832133 , 0.000482 ,  38
   7.0711 , 0.832124 , 0.000482 ,  39
   7.0711 , 0.832243 , 0.000482 ,  40
   7.0711 , 0.832136 , 0.000482 ,  41
   7.0711 , 0.832197 , 0.000482 ,  42
   7.0711 , 0.832167 , 0.000482 ,  43
   7.0711 , 0.832184 , 0.000482 ,  44
   7.0711 , 0.832145 , 0.000482 ,  45
   7.0711 , 0.832132 , 0.000482 ,  46
   7.0711 , 0.832173 , 0.000482 ,  47
   7.0711 , 0.832018 , 0.000482 ,  48
   7.0711 , 0.832176 , 0.000482 ,  49
   7.0711 , 0.832163 , 0.000482 ,  50
   7.0711 , 0.832157 , 0.000482 ,  51
   7.0711 , 0.832118 , 0.000482 ,  52
   7.0711 , 0.832200 , 0.000482 ,  53
   7.0711 , 0.832159 , 0.000482 ,  54
   7.0711 , 0.832200 , 0.000482 ,  55
   7.0711 , 0.832198 , 0.000482 ,  56
   7.0711 , 0.832170 , 0.000482 ,  57
   7.0711 , 0.832207 , 0.000482 ,  58
   7.0711 , 0.832229 , 0.000482 ,  59
   7.0711 , 0.832134 , 0.000482 ,  60
   7.0711 , 0.832198 , 0.000482 ,  61
   7.0711 , 0.832171 , 0.000482 ,  62
   7.0711 , 0.832212 , 0.000482 ,  63
   7.0711 , 0.832204 , 0.000482 ,  64
   7.0711 , 0.832264 , 0.000482 ,  65
   7.0711 , 0.832081 , 0.000482 ,  66
   7.0711 , 0.832127 , 0.000482 ,  67
   7.0711 , 0.832181 , 0.000482 ,  68
   7.0711 , 0.832202 , 0.000482 ,  69
   7.0711 , 0.832180 , 0.000482 ,  70
   7.0711 , 0.832133 , 0.000482 ,  71
   7.0711 , 0.832094 , 0.000482 ,  72
   7.0711 , 0.832196 , 0.000482 ,  73
   7.0711 , 0.832192 , 0.000482 ,  74
   7.0711 , 0.832169 , 0.000482 ,  75
   7.0711 , 0.832208 , 0.000482 ,  76
   7.0711 , 0.832161 , 0.000482 ,  77
   7.0711 , 0.832098 , 0.000482 ,  78
   7.0711 , 0.832183 , 0.000482 ,  79
   7.0711 , 0.832098 , 0.000482 ,  80
   7.0711 , 0.832179 , 0.000482 ,  81
   7.0711 , 0.832131 , 0.000482 ,  82
   7.0711 , 0.832157 , 0.000482 ,  83
   7.0711 , 0.832210 , 0.000482 ,  84
   7.0711 , 0.832206 , 0.000482 ,  85
   7.0711 , 0.832274 , 0.000482 ,  86
   7.0711 , 0.832174 , 0.000482 ,  87
   7.0711 , 0.832203 , 0.000482 ,  88
   7.0711 , 0.832225 , 0.000482 ,  89
   7.0711 , 0.832112 , 0.000482 ,  90
   7.0711 , 0.832105 , 0.000482 ,  91
   7.0711 , 0.832059 , 0.000482 ,  92
   7.0711 , 0.832203 , 0.000482 ,  93
   7.0711 , 0.832262 , 0.000482 ,  94
   7.0711 , 0.832213 , 0.000482 ,  95
   7.0711 , 0.832222 , 0.000482 ,  96
   7.0711 , 0.832191 , 0.000482 ,  97
   7.0711 , 0.832262 , 0.000482 ,  98
   7.0711 , 0.832193 , 0.000482 ,  99
   7.0711 , 0.832169 , 0.000482 , 100
   7.1414 , 0.833548 , 0.000638 ,   0
   7.1414 , 0.833579 , 0.000638 ,   1
   7.1414 , 0.833551 , 0.000638 ,   2
   7.1414 , 0.833435 , 0.000638 ,   3
   7.1414 , 0.833614 , 0.000638 ,   4
   7.1414 , 0.833678 , 0.000638 ,   5
   7.1414 , 0.833546 , 0.000638 ,   6
   7.1414 , 0.833656 , 0.000638 ,   7
   7.1414 , 0.833583 , 0.000638 ,   8
   7.1414 , 0.833578 , 0.000638 ,   9
   7.1414 , 0.833533 , 0.000638 ,  10
   7.1414 , 0.833475 , 0.000638 ,  11
   7.1414 , 0.833524 , 0.000638 ,  12
   7.1414 , 0.833485 , 0.000638 ,  13
   7.1414 , 0.833383 , 0.000638 ,  14
   7.1414 , 0.833578 , 0.000638 ,  15
   7.1414 , 0.833528 , 0.000638 ,  16
   7.1414 , 0.833465 , 0.000638 ,  17
   7.1414 , 0.833407 , 0.000638 ,  18
   7.1414 , 0.833569 , 0.000638 ,  19
   7.1414 , 0.833524 , 0.000638 ,  20
   7.1414 , 0.833438 , 0.000638 ,  21
   7.1414 , 0.833598 , 0.000638 ,  22
   7.1414 , 0.833549 , 0.000638 ,  23
   7.1414 , 0.833498 , 0.000638 ,  24
   7.1414 , 0.833568 , 0.000638 ,  25
   7.1414 , 0.833489 , 0.000638 ,  26
   7.1414 , 0.833548 , 0.000638 ,  27
   7.1414 , 0.833468 , 0.000638 ,  28
   7.1414 , 0.833585 , 0.000638 ,  29
   7.1414 , 0.833463 , 0.000638 ,  30
   7.1414 , 0.833511 , 0.000638 ,  31
   7.1414 , 0.833641 , 0.000638 ,  32
   7.1414 , 0.833559 , 0.000638 ,  33
   7.1414 , 0.833479 , 0.000638 ,  34
   7.1414 , 0.833473 , 0.000638 ,  35
   7.1414 , 0.833622 , 0.000638 ,  36
   7.1414 , 0.833620 , 0.000638 ,  37
   7.1414 , 0.833508 , 0.000638 ,  38
   7.1414 , 0.833546 , 0.000638 ,  39
   7.1414 , 0.833560 , 0.000638 ,  40
   7.1414 , 0.833570 , 0.000638 ,  41
   7.1414 , 0.833555 , 0.000638 ,  42
   7.1414 , 0.833492 , 0.000638 ,  43
   7.1414 , 0.833540 , 0.000638 ,  44
   7.1414 , 0.833590 , 0.000638 ,  45
   7.1414 , 0.833579 , 0.000638 ,  46
   7.1414 , 0.833596 , 0.000638 ,  47
   7.1414 , 0.833526 , 0.000638 ,  48
   7.1414 , 0.833605 , 0.000638 ,  49
   7.1414 , 0.833552 , 0.000638 ,  50
   7.1414 , 0.833467 , 0.000638 ,  51
   7.1414 , 0.833416 , 0.000638 ,  52
   7.1414 , 0.833519 , 0.000638 ,  53
   7.1414 , 0.833549 , 0.000638 ,  54
   7.1414 , 0.833640 , 0.000638 ,  55
   7.1414 , 0.833500 , 0.000638 ,  56
   7.1414 , 0.833584 , 0.000638 ,  57
   7.1414 , 0.833567 , 0.000638 ,  58
   7.1414 , 0.833547 , 0.000638 ,  59
   7.1414 , 0.833628 , 0.000638 ,  60
   7.1414 , 0.833520 , 0.000638 ,  61
   7.1414 , 0.833666 , 0.000638 ,  62
   7.1414 , 0.833479 , 0.000638 ,  63
   7.1414 , 0.833630 , 0.000638 ,  64
   7.1414 , 0.833586 , 0.000638 ,  65
   7.1414 , 0.833575 , 0.000638 ,  66
   7.1414 , 0.833569 , 0.000638 ,  67
   7.1414 , 0.833542 , 0.000638 ,  68
   7.1414 , 0.833608 , 0.000638 ,  69
   7.1414 , 0.833573 , 0.000638 ,  70
   7.1414 , 0.833521 , 0.000638 ,  71
   7.1414 , 0.833535 , 0.000638 ,  72
   7.1414 , 0.833568 , 0.000638 ,  73
   7.1414 , 0.833541 , 0.000638 ,  74
   7.1414 , 0.833479 , 0.000638 ,  75
   7.1414 , 0.833403 , 0.000638 ,  76
   7.1414 , 0.833624 , 0.000638 ,  77
   7.1414 , 0.833529 , 0.000638 ,  78
   7.1414 , 0.833615 , 0.000638 ,  79
   7.1414 , 0.833584 , 0.000638 ,  80
   7.1414 , 0.833391 , 0.000638 ,  81
   7.1414 , 0.833642 , 0.000638 ,  82
   7.1414 , 0.833588 , 0.000638 ,  83
   7.1414 , 0.833550 , 0.000638 ,  84
   7.1414 , 0.833564 , 0.000638 ,  85
   7.1414 , 0.833540 , 0.000638 ,  86
   7.1414 , 0.833621 , 0.000638 ,  87
   7.1414 , 0.833579 , 0.000638 ,  88
   7.1414 , 0.833656 , 0.000638 ,  89
   7.1414 , 0.833477 , 0.000638 ,  90
   7.1414 , 0.833550 , 0.000638 ,  91
   7.1414 , 0.833465 , 0.000638 ,  92
   7.1414 , 0.833590 , 0.000638 ,  93
   7.1414 , 0.833633 , 0.000638 ,  94
   7.1414 , 0.833563 , 0.000638 ,  95
   7.1414 , 0.833603 , 0.000638 ,  96
   7.1414 , 0.833441 , 0.000638 ,  97
   7.1414 , 0.833541 , 0.000638 ,  98
   7.1414 , 0.833505 , 0.000638 ,  99
   7.1414 , 0.833612 , 0.000638 , 100
   7.2111 , 0.836125 , 0.000468 ,   0
   7.2111 , 0.836162 , 0.000468 ,   1
   7.2111 , 0.836077 , 0.000468 ,   2
   7.2111 , 0.836088 , 0.000468 ,   3
   7.2111 , 0.836098 , 0.000468 ,   4
   7.2111 , 0.836069 , 0.000468 ,   5
   7.2111 , 0.836157 , 0.000468 ,   6
   7.2111 , 0.836113 , 0.000468 ,   7
   7.2111 , 0.836111 , 0.000468 ,   8
   7.2111 , 0.836128 , 0.000468 ,   9
   7.2111 , 0.836148 , 0.000468 ,  10
   7.2111 , 0.836132 , 0.000468 ,  11
   7.2111 , 0.836133 , 0.000468 ,  12
   7.2111 , 0.836123 , 0.000468 ,  13
   7.2111 , 0.836090 , 0.000468 ,  14
   7.2111 , 0.836138 , 0.000468 ,  15
   7.2111 , 0.836023 , 0.000468 ,  16
   7.2111 , 0.836125 , 0.000468 ,  17
   7.2111 , 0.836157 , 0.000468 ,  18
   7.2111 , 0.836153 , 0.000468 ,  19
   7.2111 , 0.836059 , 0.000468 ,  20
   7.2111 , 0.836106 , 0.000468 ,  21
   7.2111 , 0.836115 , 0.000468 ,  22
   7.2111 , 0.836051 , 0.000468 ,  23
   7.2111 , 0.836113 , 0.000468 ,  24
   7.2111 , 0.836137 , 0.000468 ,  25
   7.2111 , 0.836134 , 0.000468 ,  26
   7.2111 , 0.836097 , 0.000468 ,  27
   7.2111 , 0.836117 , 0.000468 ,  28
   7.2111 , 0.836156 , 0.000468 ,  29
   7.2111 , 0.836169 , 0.000468 ,  30
   7.2111 , 0.836202 , 0.000468 ,  31
   7.2111 , 0.836092 , 0.000468 ,  32
   7.2111 , 0.836236 , 0.000468 ,  33
   7.2111 , 0.836088 , 0.000468 ,  34
   7.2111 , 0.836101 , 0.000468 ,  35
   7.2111 , 0.836139 , 0.000468 ,  36
   7.2111 , 0.836115 , 0.000468 ,  37
   7.2111 , 0.836067 , 0.000468 ,  38
   7.2111 , 0.836163 , 0.000468 ,  39
   7.2111 , 0.836078 , 0.000468 ,  40
   7.2111 , 0.836128 , 0.000468 ,  41
   7.2111 , 0.836211 , 0.000468 ,  42
   7.2111 , 0.836191 , 0.000468 ,  43
   7.2111 , 0.836077 , 0.000468 ,  44
   7.2111 , 0.836082 , 0.000468 ,  45
   7.2111 , 0.836127 , 0.000468 ,  46
   7.2111 , 0.836185 , 0.000468 ,  47
   7.2111 , 0.836126 , 0.000468 ,  48
   7.2111 , 0.836123 , 0.000468 ,  49
   7.2111 , 0.836114 , 0.000468 ,  50
   7.2111 , 0.836117 , 0.000468 ,  51
   7.2111 , 0.836155 , 0.000468 ,  52
   7.2111 , 0.836144 , 0.000468 ,  53
   7.2111 , 0.836000 , 0.000468 ,  54
   7.2111 , 0.836055 , 0.000468 ,  55
   7.2111 , 0.836095 , 0.000468 ,  56
   7.2111 , 0.836127 , 0.000468 ,  57
   7.2111 , 0.836200 , 0.000468 ,  58
   7.2111 , 0.836096 , 0.000468 ,  59
   7.2111 , 0.836176 , 0.000468 ,  60
   7.2111 , 0.835995 , 0.000468 ,  61
   7.2111 , 0.836148 , 0.000468 ,  62
   7.2111 , 0.836165 , 0.000468 ,  63
   7.2111 , 0.836183 , 0.000468 ,  64
   7.2111 , 0.836181 , 0.000468 ,  65
   7.2111 , 0.836109 , 0.000468 ,  66
   7.2111 , 0.836090 , 0.000468 ,  67
   7.2111 , 0.836102 , 0.000468 ,  68
   7.2111 , 0.836138 , 0.000468 ,  69
   7.2111 , 0.836145 , 0.000468 ,  70
   7.2111 , 0.836099 , 0.000468 ,  71
   7.2111 , 0.836137 , 0.000468 ,  72
   7.2111 , 0.836166 , 0.000468 ,  73
   7.2111 , 0.836143 , 0.000468 ,  74
   7.2111 , 0.836097 , 0.000468 ,  75
   7.2111 , 0.836079 , 0.000468 ,  76
   7.2111 , 0.836002 , 0.000468 ,  77
   7.2111 , 0.836137 , 0.000468 ,  78
   7.2111 , 0.836123 , 0.000468 ,  79
   7.2111 , 0.836088 , 0.000468 ,  80
   7.2111 , 0.836174 , 0.000468 ,  81
   7.2111 , 0.836119 , 0.000468 ,  82
   7.2111 , 0.836177 , 0.000468 ,  83
   7.2111 , 0.836148 , 0.000468 ,  84
   7.2111 , 0.836116 , 0.000468 ,  85
   7.2111 , 0.836163 , 0.000468 ,  86
   7.2111 , 0.836127 , 0.000468 ,  87
   7.2111 , 0.836193 , 0.000468 ,  88
   7.2111 , 0.836129 , 0.000468 ,  89
   7.2111 , 0.836242 , 0.000468 ,  90
   7.2111 , 0.836074 , 0.000468 ,  91
   7.2111 , 0.836137 , 0.000468 ,  92
   7.2111 , 0.836153 , 0.000468 ,  93
   7.2111 , 0.836117 , 0.000468 ,  94
   7.2111 , 0.836226 , 0.000468 ,  95
   7.2111 , 0.836185 , 0.000468 ,  96
   7.2111 , 0.836044 , 0.000468 ,  97
   7.2111 , 0.836134 , 0.000468 ,  98
   7.2111 , 0.836124 , 0.000468 ,  99
   7.2111 , 0.836108 , 0.000468 , 100
   7.2801 , 0.837145 , 0.000599 ,   0
   7.2801 , 0.837226 , 0.000599 ,   1
   7.2801 , 0.837237 , 0.000599 ,   2
   7.2801 , 0.837242 , 0.000599 ,   3
   7.2801 , 0.837152 , 0.000599 ,   4
   7.2801 , 0.837186 , 0.000599 ,   5
   7.2801 , 0.837086 , 0.000599 ,   6
   7.2801 , 0.837120 , 0.000599 ,   7
   7.2801 , 0.837199 , 0.000599 ,   8
   7.2801 , 0.837104 , 0.000599 ,   9
   7.2801 , 0.837193 , 0.000599 ,  10
   7.2801 , 0.837036 , 0.000599 ,  11
   7.2801 , 0.837090 , 0.000599 ,  12
   7.2801 , 0.837098 , 0.000599 ,  13
   7.2801 , 0.837076 , 0.000599 ,  14
   7.2801 , 0.837102 , 0.000599 ,  15
   7.2801 , 0.837194 , 0.000599 ,  16
   7.2801 , 0.837075 , 0.000599 ,  17
   7.2801 , 0.837189 , 0.000599 ,  18
   7.2801 , 0.837168 , 0.000599 ,  19
   7.2801 , 0.837109 , 0.000599 ,  20
   7.2801 , 0.837217 , 0.000599 ,  21
   7.2801 , 0.837160 , 0.000599 ,  22
   7.2801 , 0.837075 , 0.000599 ,  23
   7.2801 , 0.837196 , 0.000599 ,  24
   7.2801 , 0.837145 , 0.000599 ,  25
   7.2801 , 0.837105 , 0.000599 ,  26
   7.2801 , 0.837194 , 0.000599 ,  27
   7.2801 , 0.837205 , 0.000599 ,  28
   7.2801 , 0.837127 , 0.000599 ,  29
   7.2801 , 0.837179 , 0.000599 ,  30
   7.2801 , 0.837089 , 0.000599 ,  31
   7.2801 , 0.837094 , 0.000599 ,  32
   7.2801 , 0.837193 , 0.000599 ,  33
   7.2801 , 0.837211 , 0.000599 ,  34
   7.2801 , 0.837095 , 0.000599 ,  35
   7.2801 , 0.837107 , 0.000599 ,  36
   7.2801 , 0.837169 , 0.000599 ,  37
   7.2801 , 0.837106 , 0.000599 ,  38
   7.2801 , 0.837241 , 0.000599 ,  39
   7.2801 , 0.837154 , 0.000599 ,  40
   7.2801 , 0.837157 , 0.000599 ,  41
   7.2801 , 0.837121 , 0.000599 ,  42
   7.2801 , 0.837061 , 0.000599 ,  43
   7.2801 , 0.837104 , 0.000599 ,  44
   7.2801 , 0.837099 , 0.000599 ,  45
   7.2801 , 0.837040 , 0.000599 ,  46
   7.2801 , 0.837263 , 0.000599 ,  47
   7.2801 , 0.837092 , 0.000599 ,  48
   7.2801 , 0.837167 , 0.000599 ,  49
   7.2801 , 0.837173 , 0.000599 ,  50
   7.2801 , 0.837203 , 0.000599 ,  51
   7.2801 , 0.837206 , 0.000599 ,  52
   7.2801 , 0.837084 , 0.000599 ,  53
   7.2801 , 0.837072 , 0.000599 ,  54
   7.2801 , 0.836960 , 0.000599 ,  55
   7.2801 , 0.837240 , 0.000599 ,  56
   7.2801 , 0.837180 , 0.000599 ,  57
   7.2801 , 0.837302 , 0.000599 ,  58
   7.2801 , 0.837104 , 0.000599 ,  59
   7.2801 , 0.837163 , 0.000599 ,  60
   7.2801 , 0.837098 , 0.000599 ,  61
   7.2801 , 0.837113 , 0.000599 ,  62
   7.2801 , 0.837096 , 0.000599 ,  63
   7.2801 , 0.837183 , 0.000599 ,  64
   7.2801 , 0.837165 , 0.000599 ,  65
   7.2801 , 0.837108 , 0.000599 ,  66
   7.2801 , 0.837235 , 0.000599 ,  67
   7.2801 , 0.837124 , 0.000599 ,  68
   7.2801 , 0.837127 , 0.000599 ,  69
   7.2801 , 0.837059 , 0.000599 ,  70
   7.2801 , 0.837127 , 0.000599 ,  71
   7.2801 , 0.837216 , 0.000599 ,  72
   7.2801 , 0.837192 , 0.000599 ,  73
   7.2801 , 0.837125 , 0.000599 ,  74
   7.2801 , 0.837077 , 0.000599 ,  75
   7.2801 , 0.837116 , 0.000599 ,  76
   7.2801 , 0.837149 , 0.000599 ,  77
   7.2801 , 0.837145 , 0.000599 ,  78
   7.2801 , 0.837125 , 0.000599 ,  79
   7.2801 , 0.837226 , 0.000599 ,  80
   7.2801 , 0.837188 , 0.000599 ,  81
   7.2801 , 0.837073 , 0.000599 ,  82
   7.2801 , 0.837209 , 0.000599 ,  83
   7.2801 , 0.837077 , 0.000599 ,  84
   7.2801 , 0.837099 , 0.000599 ,  85
   7.2801 , 0.837244 , 0.000599 ,  86
   7.2801 , 0.837129 , 0.000599 ,  87
   7.2801 , 0.837202 , 0.000599 ,  88
   7.2801 , 0.837172 , 0.000599 ,  89
   7.2801 , 0.837042 , 0.000599 ,  90
   7.2801 , 0.837106 , 0.000599 ,  91
   7.2801 , 0.837141 , 0.000599 ,  92
   7.2801 , 0.837057 , 0.000599 ,  93
   7.2801 , 0.837182 , 0.000599 ,  94
   7.2801 , 0.837096 , 0.000599 ,  95
   7.2801 , 0.837193 , 0.000599 ,  96
   7.2801 , 0.837190 , 0.000599 ,  97
   7.2801 , 0.837144 , 0.000599 ,  98
   7.2801 , 0.837203 , 0.000599 ,  99
   7.2801 , 0.837169 , 0.000599 , 100
   7.3485 , 0.839309 , 0.000558 ,   0
   7.3485 , 0.839420 , 0.000558 ,   1
   7.3485 , 0.839416 , 0.000558 ,   2
   7.3485 , 0.839297 , 0.000558 ,   3
   7.3485 , 0.839372 , 0.000558 ,   4
   7.3485 , 0.839239 , 0.000558 ,   5
   7.3485 , 0.839301 , 0.000558 ,   6
   7.3485 , 0.839336 , 0.000558 ,   7
   7.3485 , 0.839335 , 0.000558 ,   8
   7.3485 , 0.839393 , 0.000558 ,   9
   7.3485 , 0.839243 , 0.000558 ,  10
   7.3485 , 0.839258 , 0.000558 ,  11
   7.3485 , 0.839238 , 0.000558 ,  12
   7.3485 , 0.839343 , 0.000558 ,  13
   7.3485 , 0.839311 , 0.000558 ,  14
   7.3485 , 0.839231 , 0.000558 ,  15
   7.3485 , 0.839366 , 0.000558 ,  16
   7.3485 , 0.839299 , 0.000558 ,  17
   7.3485 , 0.839372 , 0.000558 ,  18
   7.3485 , 0.839317 , 0.000558 ,  19
   7.3485 , 0.839245 , 0.000558 ,  20
   7.3485 , 0.839317 , 0.000558 ,  21
   7.3485 , 0.839316 , 0.000558 ,  22
   7.3485 , 0.839355 , 0.000558 ,  23
   7.3485 , 0.839349 , 0.000558 ,  24
   7.3485 , 0.839262 , 0.000558 ,  25
   7.3485 , 0.839350 , 0.000558 ,  26
   7.3485 , 0.839189 , 0.000558 ,  27
   7.3485 , 0.839324 , 0.000558 ,  28
   7.3485 , 0.839341 , 0.000558 ,  29
   7.3485 , 0.839300 , 0.000558 ,  30
   7.3485 , 0.839279 , 0.000558 ,  31
   7.3485 , 0.839356 , 0.000558 ,  32
   7.3485 , 0.839347 , 0.000558 ,  33
   7.3485 , 0.839329 , 0.000558 ,  34
   7.3485 , 0.839368 , 0.000558 ,  35
   7.3485 , 0.839318 , 0.000558 ,  36
   7.3485 , 0.839323 , 0.000558 ,  37
   7.3485 , 0.839303 , 0.000558 ,  38
   7.3485 , 0.839349 , 0.000558 ,  39
   7.3485 , 0.839354 , 0.000558 ,  40
   7.3485 , 0.839302 , 0.000558 ,  41
   7.3485 , 0.839249 , 0.000558 ,  42
   7.3485 , 0.839313 , 0.000558 ,  43
   7.3485 , 0.839264 , 0.000558 ,  44
   7.3485 , 0.839227 , 0.000558 ,  45
   7.3485 , 0.839166 , 0.000558 ,  46
   7.3485 , 0.839304 , 0.000558 ,  47
   7.3485 , 0.839182 , 0.000558 ,  48
   7.3485 , 0.839347 , 0.000558 ,  49
   7.3485 , 0.839255 , 0.000558 ,  50
   7.3485 , 0.839283 , 0.000558 ,  51
   7.3485 , 0.839252 , 0.000558 ,  52
   7.3485 , 0.839285 , 0.000558 ,  53
   7.3485 , 0.839289 , 0.000558 ,  54
   7.3485 , 0.839232 , 0.000558 ,  55
   7.3485 , 0.839390 , 0.000558 ,  56
   7.3485 , 0.839406 , 0.000558 ,  57
   7.3485 , 0.839340 , 0.000558 ,  58
   7.3485 , 0.839310 , 0.000558 ,  59
   7.3485 , 0.839340 , 0.000558 ,  60
   7.3485 , 0.839309 , 0.000558 ,  61
   7.3485 , 0.839265 , 0.000558 ,  62
   7.3485 , 0.839369 , 0.000558 ,  63
   7.3485 , 0.839391 , 0.000558 ,  64
   7.3485 , 0.839323 , 0.000558 ,  65
   7.3485 , 0.839233 , 0.000558 ,  66
   7.3485 , 0.839244 , 0.000558 ,  67
   7.3485 , 0.839322 , 0.000558 ,  68
   7.3485 , 0.839346 , 0.000558 ,  69
   7.3485 , 0.839333 , 0.000558 ,  70
   7.3485 , 0.839302 , 0.000558 ,  71
   7.3485 , 0.839316 , 0.000558 ,  72
   7.3485 , 0.839384 , 0.000558 ,  73
   7.3485 , 0.839214 , 0.000558 ,  74
   7.3485 , 0.839287 , 0.000558 ,  75
   7.3485 , 0.839278 , 0.000558 ,  76
   7.3485 , 0.839261 , 0.000558 ,  77
   7.3485 , 0.839277 , 0.000558 ,  78
   7.3485 , 0.839381 , 0.000558 ,  79
   7.3485 , 0.839301 , 0.000558 ,  80
   7.3485 , 0.839224 , 0.000558 ,  81
   7.3485 , 0.839246 , 0.000558 ,  82
   7.3485 , 0.839377 , 0.000558 ,  83
   7.3485 , 0.839401 , 0.000558 ,  84
   7.3485 , 0.839213 , 0.000558 ,  85
   7.3485 , 0.839303 , 0.000558 ,  86
   7.3485 , 0.839440 , 0.000558 ,  87
   7.3485 , 0.839292 , 0.000558 ,  88
   7.3485 , 0.839274 , 0.000558 ,  89
   7.3485 , 0.839267 , 0.000558 ,  90
   7.3485 , 0.839234 , 0.000558 ,  91
   7.3485 , 0.839316 , 0.000558 ,  92
   7.3485 , 0.839308 , 0.000558 ,  93
   7.3485 , 0.839322 , 0.000558 ,  94
   7.3485 , 0.839348 , 0.000558 ,  95
   7.3485 , 0.839319 , 0.000558 ,  96
   7.3485 , 0.839308 , 0.000558 ,  97
   7.3485 , 0.839332 , 0.000558 ,  98
   7.3485 , 0.839278 , 0.000558 ,  99
   7.3485 , 0.839403 , 0.000558 , 100
   7.4833 , 0.842485 , 0.000670 ,   0
   7.4833 , 0.842619 , 0.000670 ,   1
   7.4833 , 0.842447 , 0.000670 ,   2
   7.4833 , 0.842431 , 0.000670 ,   3
   7.4833 , 0.842568 , 0.000670 ,   4
   7.4833 , 0.842442 , 0.000670 ,   5
   7.4833 , 0.842409 , 0.000670 ,   6
   7.4833 , 0.842403 , 0.000670 ,   7
   7.4833 , 0.842499 , 0.000670 ,   8
   7.4833 , 0.842496 , 0.000670 ,   9
   7.4833 , 0.842489 , 0.000670 ,  10
   7.4833 , 0.842393 , 0.000670 ,  11
   7.4833 , 0.842543 , 0.000670 ,  12
   7.4833 , 0.842590 , 0.000670 ,  13
   7.4833 , 0.842513 , 0.000670 ,  14
   7.4833 , 0.842381 , 0.000670 ,  15
   7.4833 , 0.842462 , 0.000670 ,  16
   7.4833 , 0.842584 , 0.000670 ,  17
   7.4833 , 0.842511 , 0.000670 ,  18
   7.4833 , 0.842554 , 0.000670 ,  19
   7.4833 , 0.842496 , 0.000670 ,  20
   7.4833 , 0.842517 , 0.000670 ,  21
   7.4833 , 0.842411 , 0.000670 ,  22
   7.4833 , 0.842463 , 0.000670 ,  23
   7.4833 , 0.842457 , 0.000670 ,  24
   7.4833 , 0.842550 , 0.000670 ,  25
   7.4833 , 0.842502 , 0.000670 ,  26
   7.4833 , 0.842379 , 0.000670 ,  27
   7.4833 , 0.842389 , 0.000670 ,  28
   7.4833 , 0.842446 , 0.000670 ,  29
   7.4833 , 0.842475 , 0.000670 ,  30
   7.4833 , 0.842494 , 0.000670 ,  31
   7.4833 , 0.842557 , 0.000670 ,  32
   7.4833 , 0.842554 , 0.000670 ,  33
   7.4833 , 0.842496 , 0.000670 ,  34
   7.4833 , 0.842340 , 0.000670 ,  35
   7.4833 , 0.842471 , 0.000670 ,  36
   7.4833 , 0.842443 , 0.000670 ,  37
   7.4833 , 0.842389 , 0.000670 ,  38
   7.4833 , 0.842413 , 0.000670 ,  39
   7.4833 , 0.842560 , 0.000670 ,  40
   7.4833 , 0.842571 , 0.000670 ,  41
   7.4833 , 0.842412 , 0.000670 ,  42
   7.4833 , 0.842401 , 0.000670 ,  43
   7.4833 , 0.842572 , 0.000670 ,  44
   7.4833 , 0.842494 , 0.000670 ,  45
   7.4833 , 0.842462 , 0.000670 ,  46
   7.4833 , 0.842436 , 0.000670 ,  47
   7.4833 , 0.842431 , 0.000670 ,  48
   7.4833 , 0.842486 , 0.000670 ,  49
   7.4833 , 0.842543 , 0.000670 ,  50
   7.4833 , 0.842490 , 0.000670 ,  51
   7.4833 , 0.842406 , 0.000670 ,  52
   7.4833 , 0.842449 , 0.000670 ,  53
   7.4833 , 0.842423 , 0.000670 ,  54
   7.4833 , 0.842470 , 0.000670 ,  55
   7.4833 , 0.842676 , 0.000670 ,  56
   7.4833 , 0.842535 , 0.000670 ,  57
   7.4833 , 0.842527 , 0.000670 ,  58
   7.4833 , 0.842622 , 0.000670 ,  59
   7.4833 , 0.842704 , 0.000670 ,  60
   7.4833 , 0.842487 , 0.000670 ,  61
   7.4833 , 0.842423 , 0.000670 ,  62
   7.4833 , 0.842585 , 0.000670 ,  63
   7.4833 , 0.842586 , 0.000670 ,  64
   7.4833 , 0.842458 , 0.000670 ,  65
   7.4833 , 0.842508 , 0.000670 ,  66
   7.4833 , 0.842516 , 0.000670 ,  67
   7.4833 , 0.842530 , 0.000670 ,  68
   7.4833 , 0.842371 , 0.000670 ,  69
   7.4833 , 0.842504 , 0.000670 ,  70
   7.4833 , 0.842508 , 0.000670 ,  71
   7.4833 , 0.842386 , 0.000670 ,  72
   7.4833 , 0.842445 , 0.000670 ,  73
   7.4833 , 0.842476 , 0.000670 ,  74
   7.4833 , 0.842431 , 0.000670 ,  75
   7.4833 , 0.842449 , 0.000670 ,  76
   7.4833 , 0.842504 , 0.000670 ,  77
   7.4833 , 0.842414 , 0.000670 ,  78
   7.4833 , 0.842492 , 0.000670 ,  79
   7.4833 , 0.842533 , 0.000670 ,  80
   7.4833 , 0.842504 , 0.000670 ,  81
   7.4833 , 0.842500 , 0.000670 ,  82
   7.4833 , 0.842498 , 0.000670 ,  83
   7.4833 , 0.842496 , 0.000670 ,  84
   7.4833 , 0.842382 , 0.000670 ,  85
   7.4833 , 0.842550 , 0.000670 ,  86
   7.4833 , 0.842444 , 0.000670 ,  87
   7.4833 , 0.842493 , 0.000670 ,  88
   7.4833 , 0.842409 , 0.000670 ,  89
   7.4833 , 0.842483 , 0.000670 ,  90
   7.4833 , 0.842443 , 0.000670 ,  91
   7.4833 , 0.842510 , 0.000670 ,  92
   7.4833 , 0.842425 , 0.000670 ,  93
   7.4833 , 0.842550 , 0.000670 ,  94
   7.4833 , 0.842466 , 0.000670 ,  95
   7.4833 , 0.842523 , 0.000670 ,  96
   7.4833 , 0.842411 , 0.000670 ,  97
   7.4833 , 0.842464 , 0.000670 ,  98
   7.4833 , 0.842542 , 0.000670 ,  99
   7.4833 , 0.842511 , 0.000670 , 100
   7.5498 , 0.843291 , 0.000777 ,   0
   7.5498 , 0.843407 , 0.000777 ,   1
   7.5498 , 0.843310 , 0.000777 ,   2
   7.5498 , 0.843220 , 0.000777 ,   3
   7.5498 , 0.843320 , 0.000777 ,   4
   7.5498 , 0.843263 , 0.000777 ,   5
   7.5498 , 0.843358 , 0.000777 ,   6
   7.5498 , 0.843302 , 0.000777 ,   7
   7.5498 , 0.843378 , 0.000777 ,   8
   7.5498 , 0.843193 , 0.000777 ,   9
   7.5498 , 0.843388 , 0.000777 ,  10
   7.5498 , 0.843102 , 0.000777 ,  11
   7.5498 , 0.843315 , 0.000777 ,  12
   7.5498 , 0.843324 , 0.000777 ,  13
   7.5498 , 0.843348 , 0.000777 ,  14
   7.5498 , 0.843268 , 0.000777 ,  15
   7.5498 , 0.843359 , 0.000777 ,  16
   7.5498 , 0.843244 , 0.000777 ,  17
   7.5498 , 0.843425 , 0.000777 ,  18
   7.5498 , 0.843219 , 0.000777 ,  19
   7.5498 , 0.843446 , 0.000777 ,  20
   7.5498 , 0.843215 , 0.000777 ,  21
   7.5498 , 0.843148 , 0.000777 ,  22
   7.5498 , 0.843151 , 0.000777 ,  23
   7.5498 , 0.843436 , 0.000777 ,  24
   7.5498 , 0.843317 , 0.000777 ,  25
   7.5498 , 0.843331 , 0.000777 ,  26
   7.5498 , 0.843322 , 0.000777 ,  27
   7.5498 , 0.843379 , 0.000777 ,  28
   7.5498 , 0.843295 , 0.000777 ,  29
   7.5498 , 0.843293 , 0.000777 ,  30
   7.5498 , 0.843224 , 0.000777 ,  31
   7.5498 , 0.843280 , 0.000777 ,  32
   7.5498 , 0.843338 , 0.000777 ,  33
   7.5498 , 0.843211 , 0.000777 ,  34
   7.5498 , 0.843232 , 0.000777 ,  35
   7.5498 , 0.843150 , 0.000777 ,  36
   7.5498 , 0.843326 , 0.000777 ,  37
   7.5498 , 0.843282 , 0.000777 ,  38
   7.5498 , 0.843332 , 0.000777 ,  39
   7.5498 , 0.843334 , 0.000777 ,  40
   7.5498 , 0.843365 , 0.000777 ,  41
   7.5498 , 0.843404 , 0.000777 ,  42
   7.5498 , 0.843184 , 0.000777 ,  43
   7.5498 , 0.843269 , 0.000777 ,  44
   7.5498 , 0.843269 , 0.000777 ,  45
   7.5498 , 0.843269 , 0.000777 ,  46
   7.5498 , 0.843079 , 0.000777 ,  47
   7.5498 , 0.843264 , 0.000777 ,  48
   7.5498 , 0.843338 , 0.000777 ,  49
   7.5498 , 0.843231 , 0.000777 ,  50
   7.5498 , 0.843242 , 0.000777 ,  51
   7.5498 , 0.843209 , 0.000777 ,  52
   7.5498 , 0.843309 , 0.000777 ,  53
   7.5498 , 0.843359 , 0.000777 ,  54
   7.5498 , 0.843234 , 0.000777 ,  55
   7.5498 , 0.843298 , 0.000777 ,  56
   7.5498 , 0.843314 , 0.000777 ,  57
   7.5498 , 0.843384 , 0.000777 ,  58
   7.5498 , 0.843306 , 0.000777 ,  59
   7.5498 , 0.843376 , 0.000777 ,  60
   7.5498 , 0.843334 , 0.000777 ,  61
   7.5498 , 0.843226 , 0.000777 ,  62
   7.5498 , 0.843306 , 0.000777 ,  63
   7.5498 , 0.843414 , 0.000777 ,  64
   7.5498 , 0.843344 , 0.000777 ,  65
   7.5498 , 0.843233 , 0.000777 ,  66
   7.5498 , 0.843186 , 0.000777 ,  67
   7.5498 , 0.843269 , 0.000777 ,  68
   7.5498 , 0.843328 , 0.000777 ,  69
   7.5498 , 0.843475 , 0.000777 ,  70
   7.5498 , 0.843252 , 0.000777 ,  71
   7.5498 , 0.843370 , 0.000777 ,  72
   7.5498 , 0.843387 , 0.000777 ,  73
   7.5498 , 0.843297 , 0.000777 ,  74
   7.5498 , 0.843282 , 0.000777 ,  75
   7.5498 , 0.843335 , 0.000777 ,  76
   7.5498 , 0.843226 , 0.000777 ,  77
   7.5498 , 0.843245 , 0.000777 ,  78
   7.5498 , 0.843223 , 0.000777 ,  79
   7.5498 , 0.843195 , 0.000777 ,  80
   7.5498 , 0.843366 , 0.000777 ,  81
   7.5498 , 0.843172 , 0.000777 ,  82
   7.5498 , 0.843221 , 0.000777 ,  83
   7.5498 , 0.843367 , 0.000777 ,  84
   7.5498 , 0.843148 , 0.000777 ,  85
   7.5498 , 0.843302 , 0.000777 ,  86
   7.5498 , 0.843222 , 0.000777 ,  87
   7.5498 , 0.843369 , 0.000777 ,  88
   7.5498 , 0.843213 , 0.000777 ,  89
   7.5498 , 0.843384 , 0.000777 ,  90
   7.5498 , 0.843341 , 0.000777 ,  91
   7.5498 , 0.843342 , 0.000777 ,  92
   7.5498 , 0.843258 , 0.000777 ,  93
   7.5498 , 0.843376 , 0.000777 ,  94
   7.5498 , 0.843319 , 0.000777 ,  95
   7.5498 , 0.843318 , 0.000777 ,  96
   7.5498 , 0.843271 , 0.000777 ,  97
   7.5498 , 0.843174 , 0.000777 ,  98
   7.5498 , 0.843249 , 0.000777 ,  99
   7.5498 , 0.843289 , 0.000777 , 100
   7.6158 , 0.845740 , 0.000698 ,   0
   7.6158 , 0.845828 , 0.000698 ,   1
   7.6158 , 0.845768 , 0.000698 ,   2
   7.6158 , 0.845838 , 0.000698 ,   3
   7.6158 , 0.845713 , 0.000698 ,   4
   7.6158 , 0.845777 , 0.000698 ,   5
   7.6158 , 0.845837 , 0.000698 ,   6
   7.6158 , 0.845793 , 0.000698 ,   7
   7.6158 , 0.845723 , 0.000698 ,   8
   7.6158 , 0.845776 , 0.000698 ,   9
   7.6158 , 0.845780 , 0.000698 ,  10
   7.6158 , 0.845627 , 0.000698 ,  11
   7.6158 , 0.845724 , 0.000698 ,  12
   7.6158 , 0.845659 , 0.000698 ,  13
   7.6158 , 0.845677 , 0.000698 ,  14
   7.6158 , 0.845816 , 0.000698 ,  15
   7.6158 , 0.845793 , 0.000698 ,  16
   7.6158 , 0.845702 , 0.000698 ,  17
   7.6158 , 0.845783 , 0.000698 ,  18
   7.6158 , 0.845687 , 0.000698 ,  19
   7.6158 , 0.845789 , 0.000698 ,  20
   7.6158 , 0.845584 , 0.000698 ,  21
   7.6158 , 0.845697 , 0.000698 ,  22
   7.6158 , 0.845705 , 0.000698 ,  23
   7.6158 , 0.845797 , 0.000698 ,  24
   7.6158 , 0.845704 , 0.000698 ,  25
   7.6158 , 0.845842 , 0.000698 ,  26
   7.6158 , 0.845771 , 0.000698 ,  27
   7.6158 , 0.845799 , 0.000698 ,  28
   7.6158 , 0.845733 , 0.000698 ,  29
   7.6158 , 0.845649 , 0.000698 ,  30
   7.6158 , 0.845802 , 0.000698 ,  31
   7.6158 , 0.845745 , 0.000698 ,  32
   7.6158 , 0.845877 , 0.000698 ,  33
   7.6158 , 0.845596 , 0.000698 ,  34
   7.6158 , 0.845799 , 0.000698 ,  35
   7.6158 , 0.845715 , 0.000698 ,  36
   7.6158 , 0.845777 , 0.000698 ,  37
   7.6158 , 0.845625 , 0.000698 ,  38
   7.6158 , 0.845816 , 0.000698 ,  39
   7.6158 , 0.845665 , 0.000698 ,  40
   7.6158 , 0.845800 , 0.000698 ,  41
   7.6158 , 0.845759 , 0.000698 ,  42
   7.6158 , 0.845639 , 0.000698 ,  43
   7.6158 , 0.845745 , 0.000698 ,  44
   7.6158 , 0.845758 , 0.000698 ,  45
   7.6158 , 0.845708 , 0.000698 ,  46
   7.6158 , 0.845760 , 0.000698 ,  47
   7.6158 , 0.845782 , 0.000698 ,  48
   7.6158 , 0.845786 , 0.000698 ,  49
   7.6158 , 0.845675 , 0.000698 ,  50
   7.6158 , 0.845741 , 0.000698 ,  51
   7.6158 , 0.845707 , 0.000698 ,  52
   7.6158 , 0.845771 , 0.000698 ,  53
   7.6158 , 0.845707 , 0.000698 ,  54
   7.6158 , 0.845652 , 0.000698 ,  55
   7.6158 , 0.845861 , 0.000698 ,  56
   7.6158 , 0.845725 , 0.000698 ,  57
   7.6158 , 0.845672 , 0.000698 ,  58
   7.6158 , 0.845641 , 0.000698 ,  59
   7.6158 , 0.845807 , 0.000698 ,  60
   7.6158 , 0.845729 , 0.000698 ,  61
   7.6158 , 0.845687 , 0.000698 ,  62
   7.6158 , 0.845859 , 0.000698 ,  63
   7.6158 , 0.845703 , 0.000698 ,  64
   7.6158 , 0.845711 , 0.000698 ,  65
   7.6158 , 0.845621 , 0.000698 ,  66
   7.6158 , 0.845687 , 0.000698 ,  67
   7.6158 , 0.845710 , 0.000698 ,  68
   7.6158 , 0.845764 , 0.000698 ,  69
   7.6158 , 0.845753 , 0.000698 ,  70
   7.6158 , 0.845698 , 0.000698 ,  71
   7.6158 , 0.845618 , 0.000698 ,  72
   7.6158 , 0.845842 , 0.000698 ,  73
   7.6158 , 0.845680 , 0.000698 ,  74
   7.6158 , 0.845857 , 0.000698 ,  75
   7.6158 , 0.845660 , 0.000698 ,  76
   7.6158 , 0.845784 , 0.000698 ,  77
   7.6158 , 0.845787 , 0.000698 ,  78
   7.6158 , 0.845777 , 0.000698 ,  79
   7.6158 , 0.845831 , 0.000698 ,  80
   7.6158 , 0.845578 , 0.000698 ,  81
   7.6158 , 0.845796 , 0.000698 ,  82
   7.6158 , 0.845700 , 0.000698 ,  83
   7.6158 , 0.845754 , 0.000698 ,  84
   7.6158 , 0.845621 , 0.000698 ,  85
   7.6158 , 0.845760 , 0.000698 ,  86
   7.6158 , 0.845676 , 0.000698 ,  87
   7.6158 , 0.845732 , 0.000698 ,  88
   7.6158 , 0.845826 , 0.000698 ,  89
   7.6158 , 0.845816 , 0.000698 ,  90
   7.6158 , 0.845780 , 0.000698 ,  91
   7.6158 , 0.845652 , 0.000698 ,  92
   7.6158 , 0.845714 , 0.000698 ,  93
   7.6158 , 0.845773 , 0.000698 ,  94
   7.6158 , 0.845668 , 0.000698 ,  95
   7.6158 , 0.845831 , 0.000698 ,  96
   7.6158 , 0.845840 , 0.000698 ,  97
   7.6158 , 0.845846 , 0.000698 ,  98
   7.6158 , 0.845695 , 0.000698 ,  99
   7.6158 , 0.845710 , 0.000698 , 100
   7.6811 , 0.846927 , 0.000805 ,   0
   7.6811 , 0.847034 , 0.000805 ,   1
   7.6811 , 0.846961 , 0.000805 ,   2
   7.6811 , 0.846875 , 0.000805 ,   3
   7.6811 , 0.847027 , 0.000805 ,   4
   7.6811 , 0.846803 , 0.000805 ,   5
   7.6811 , 0.846957 , 0.000805 ,   6
   7.6811 , 0.846999 , 0.000805 ,   7
   7.6811 , 0.846973 , 0.000805 ,   8
   7.6811 , 0.846957 , 0.000805 ,   9
   7.6811 , 0.846964 , 0.000805 ,  10
   7.6811 , 0.846964 , 0.000805 ,  11
   7.6811 , 0.846837 , 0.000805 ,  12
   7.6811 , 0.847022 , 0.000805 ,  13
   7.6811 , 0.847018 , 0.000805 ,  14
   7.6811 , 0.846908 , 0.000805 ,  15
   7.6811 , 0.846977 , 0.000805 ,  16
   7.6811 , 0.846901 , 0.000805 ,  17
   7.6811 , 0.847034 , 0.000805 ,  18
   7.6811 , 0.846888 , 0.000805 ,  19
   7.6811 , 0.846923 , 0.000805 ,  20
   7.6811 , 0.846961 , 0.000805 ,  21
   7.6811 , 0.847108 , 0.000805 ,  22
   7.6811 , 0.846946 , 0.000805 ,  23
   7.6811 , 0.846867 , 0.000805 ,  24
   7.6811 , 0.846973 , 0.000805 ,  25
   7.6811 , 0.846983 , 0.000805 ,  26
   7.6811 , 0.847077 , 0.000805 ,  27
   7.6811 , 0.846926 , 0.000805 ,  28
   7.6811 , 0.846939 , 0.000805 ,  29
   7.6811 , 0.846806 , 0.000805 ,  30
   7.6811 , 0.846824 , 0.000805 ,  31
   7.6811 , 0.847057 , 0.000805 ,  32
   7.6811 , 0.847071 , 0.000805 ,  33
   7.6811 , 0.846976 , 0.000805 ,  34
   7.6811 , 0.846958 , 0.000805 ,  35
   7.6811 , 0.846905 , 0.000805 ,  36
   7.6811 , 0.846974 , 0.000805 ,  37
   7.6811 , 0.846981 , 0.000805 ,  38
   7.6811 , 0.846970 , 0.000805 ,  39
   7.6811 , 0.846960 , 0.000805 ,  40
   7.6811 , 0.847007 , 0.000805 ,  41
   7.6811 , 0.847003 , 0.000805 ,  42
   7.6811 , 0.846922 , 0.000805 ,  43
   7.6811 , 0.846909 , 0.000805 ,  44
   7.6811 , 0.847061 , 0.000805 ,  45
   7.6811 , 0.846951 , 0.000805 ,  46
   7.6811 , 0.846980 , 0.000805 ,  47
   7.6811 , 0.846804 , 0.000805 ,  48
   7.6811 , 0.846934 , 0.000805 ,  49
   7.6811 , 0.846817 , 0.000805 ,  50
   7.6811 , 0.846930 , 0.000805 ,  51
   7.6811 , 0.846906 , 0.000805 ,  52
   7.6811 , 0.846828 , 0.000805 ,  53
   7.6811 , 0.846811 , 0.000805 ,  54
   7.6811 , 0.846877 , 0.000805 ,  55
   7.6811 , 0.847105 , 0.000805 ,  56
   7.6811 , 0.846984 , 0.000805 ,  57
   7.6811 , 0.846918 , 0.000805 ,  58
   7.6811 , 0.846759 , 0.000805 ,  59
   7.6811 , 0.846872 , 0.000805 ,  60
   7.6811 , 0.847054 , 0.000805 ,  61
   7.6811 , 0.846948 , 0.000805 ,  62
   7.6811 , 0.846929 , 0.000805 ,  63
   7.6811 , 0.846935 , 0.000805 ,  64
   7.6811 , 0.846898 , 0.000805 ,  65
   7.6811 , 0.846900 , 0.000805 ,  66
   7.6811 , 0.846989 , 0.000805 ,  67
   7.6811 , 0.846933 , 0.000805 ,  68
   7.6811 , 0.846780 , 0.000805 ,  69
   7.6811 , 0.846827 , 0.000805 ,  70
   7.6811 , 0.846860 , 0.000805 ,  71
   7.6811 , 0.846843 , 0.000805 ,  72
   7.6811 , 0.846921 , 0.000805 ,  73
   7.6811 , 0.846948 , 0.000805 ,  74
   7.6811 , 0.846810 , 0.000805 ,  75
   7.6811 , 0.846962 , 0.000805 ,  76
   7.6811 , 0.846841 , 0.000805 ,  77
   7.6811 , 0.846797 , 0.000805 ,  78
   7.6811 , 0.846921 , 0.000805 ,  79
   7.6811 , 0.846838 , 0.000805 ,  80
   7.6811 , 0.846972 , 0.000805 ,  81
   7.6811 , 0.846854 , 0.000805 ,  82
   7.6811 , 0.846813 , 0.000805 ,  83
   7.6811 , 0.847089 , 0.000805 ,  84
   7.6811 , 0.846750 , 0.000805 ,  85
   7.6811 , 0.846870 , 0.000805 ,  86
   7.6811 , 0.846862 , 0.000805 ,  87
   7.6811 , 0.846979 , 0.000805 ,  88
   7.6811 , 0.846919 , 0.000805 ,  89
   7.6811 , 0.846893 , 0.000805 ,  90
   7.6811 , 0.846788 , 0.000805 ,  91
   7.6811 , 0.846971 , 0.000805 ,  92
   7.6811 , 0.846917 , 0.000805 ,  93
   7.6811 , 0.846912 , 0.000805 ,  94
   7.6811 , 0.846889 , 0.000805 ,  95
   7.6811 , 0.847028 , 0.000805 ,  96
   7.6811 , 0.846899 , 0.000805 ,  97
   7.6811 , 0.846800 , 0.000805 ,  98
   7.6811 , 0.846849 , 0.000805 ,  99
   7.6811 , 0.846960 , 0.000805 , 100
   7.8102 , 0.850816 , 0.000679 ,   0
   7.8102 , 0.850799 , 0.000679 ,   1
   7.8102 , 0.850818 , 0.000679 ,   2
   7.8102 , 0.850630 , 0.000679 ,   3
   7.8102 , 0.850835 , 0.000679 ,   4
   7.8102 , 0.850835 , 0.000679 ,   5
   7.8102 , 0.850733 , 0.000679 ,   6
   7.8102 , 0.850822 , 0.000679 ,   7
   7.8102 , 0.850670 , 0.000679 ,   8
   7.8102 , 0.850862 , 0.000679 ,   9
   7.8102 , 0.850753 , 0.000679 ,  10
   7.8102 , 0.850822 , 0.000679 ,  11
   7.8102 , 0.850803 , 0.000679 ,  12
   7.8102 , 0.850916 , 0.000679 ,  13
   7.8102 , 0.850889 , 0.000679 ,  14
   7.8102 , 0.850684 , 0.000679 ,  15
   7.8102 , 0.850860 , 0.000679 ,  16
   7.8102 , 0.850745 , 0.000679 ,  17
   7.8102 , 0.850871 , 0.000679 ,  18
   7.8102 , 0.850848 , 0.000679 ,  19
   7.8102 , 0.850805 , 0.000679 ,  20
   7.8102 , 0.850783 , 0.000679 ,  21
   7.8102 , 0.850701 , 0.000679 ,  22
   7.8102 , 0.850788 , 0.000679 ,  23
   7.8102 , 0.850759 , 0.000679 ,  24
   7.8102 , 0.850780 , 0.000679 ,  25
   7.8102 , 0.850751 , 0.000679 ,  26
   7.8102 , 0.850805 , 0.000679 ,  27
   7.8102 , 0.850823 , 0.000679 ,  28
   7.8102 , 0.850758 , 0.000679 ,  29
   7.8102 , 0.850868 , 0.000679 ,  30
   7.8102 , 0.850843 , 0.000679 ,  31
   7.8102 , 0.850817 , 0.000679 ,  32
   7.8102 , 0.850933 , 0.000679 ,  33
   7.8102 , 0.850861 , 0.000679 ,  34
   7.8102 , 0.850819 , 0.000679 ,  35
   7.8102 , 0.850895 , 0.000679 ,  36
   7.8102 , 0.850893 , 0.000679 ,  37
   7.8102 , 0.850810 , 0.000679 ,  38
   7.8102 , 0.850924 , 0.000679 ,  39
   7.8102 , 0.850822 , 0.000679 ,  40
   7.8102 , 0.850756 , 0.000679 ,  41
   7.8102 , 0.850803 , 0.000679 ,  42
   7.8102 , 0.850838 , 0.000679 ,  43
   7.8102 , 0.850766 , 0.000679 ,  44
   7.8102 , 0.850812 , 0.000679 ,  45
   7.8102 , 0.850809 , 0.000679 ,  46
   7.8102 , 0.850757 , 0.000679 ,  47
   7.8102 , 0.850677 , 0.000679 ,  48
   7.8102 , 0.850834 , 0.000679 ,  49
   7.8102 , 0.850734 , 0.000679 ,  50
   7.8102 , 0.850843 , 0.000679 ,  51
   7.8102 , 0.850840 , 0.000679 ,  52
   7.8102 , 0.850852 , 0.000679 ,  53
   7.8102 , 0.850823 , 0.000679 ,  54
   7.8102 , 0.850678 , 0.000679 ,  55
   7.8102 , 0.850872 , 0.000679 ,  56
   7.8102 , 0.850835 , 0.000679 ,  57
   7.8102 , 0.850815 , 0.000679 ,  58
   7.8102 , 0.850800 , 0.000679 ,  59
   7.8102 , 0.850785 , 0.000679 ,  60
   7.8102 , 0.850815 , 0.000679 ,  61
   7.8102 , 0.850731 , 0.000679 ,  62
   7.8102 , 0.850883 , 0.000679 ,  63
   7.8102 , 0.850756 , 0.000679 ,  64
   7.8102 , 0.850816 , 0.000679 ,  65
   7.8102 , 0.850810 , 0.000679 ,  66
   7.8102 , 0.850741 , 0.000679 ,  67
   7.8102 , 0.850834 , 0.000679 ,  68
   7.8102 , 0.850790 , 0.000679 ,  69
   7.8102 , 0.850761 , 0.000679 ,  70
   7.8102 , 0.850817 , 0.000679 ,  71
   7.8102 , 0.850753 , 0.000679 ,  72
   7.8102 , 0.850796 , 0.000679 ,  73
   7.8102 , 0.850857 , 0.000679 ,  74
   7.8102 , 0.850852 , 0.000679 ,  75
   7.8102 , 0.850904 , 0.000679 ,  76
   7.8102 , 0.850910 , 0.000679 ,  77
   7.8102 , 0.850718 , 0.000679 ,  78
   7.8102 , 0.850757 , 0.000679 ,  79
   7.8102 , 0.850820 , 0.000679 ,  80
   7.8102 , 0.850829 , 0.000679 ,  81
   7.8102 , 0.850893 , 0.000679 ,  82
   7.8102 , 0.850724 , 0.000679 ,  83
   7.8102 , 0.850788 , 0.000679 ,  84
   7.8102 , 0.850714 , 0.000679 ,  85
   7.8102 , 0.850904 , 0.000679 ,  86
   7.8102 , 0.850929 , 0.000679 ,  87
   7.8102 , 0.850850 , 0.000679 ,  88
   7.8102 , 0.850887 , 0.000679 ,  89
   7.8102 , 0.850707 , 0.000679 ,  90
   7.8102 , 0.850782 , 0.000679 ,  91
   7.8102 , 0.850922 , 0.000679 ,  92
   7.8102 , 0.850941 , 0.000679 ,  93
   7.8102 , 0.850968 , 0.000679 ,  94
   7.8102 , 0.850946 , 0.000679 ,  95
   7.8102 , 0.850894 , 0.000679 ,  96
   7.8102 , 0.850885 , 0.000679 ,  97
   7.8102 , 0.850766 , 0.000679 ,  98
   7.8102 , 0.850794 , 0.000679 ,  99
   7.8102 , 0.850888 , 0.000679 , 100
   7.8740 , 0.851894 , 0.000782 ,   0
   7.8740 , 0.851925 , 0.000782 ,   1
   7.8740 , 0.851969 , 0.000782 ,   2
   7.8740 , 0.851873 , 0.000782 ,   3
   7.8740 , 0.851789 , 0.000782 ,   4
   7.8740 , 0.851787 , 0.000782 ,   5
   7.8740 , 0.851760 , 0.000782 ,   6
   7.8740 , 0.851940 , 0.000782 ,   7
   7.8740 , 0.851851 , 0.000782 ,   8
   7.8740 , 0.851869 , 0.000782 ,   9
   7.8740 , 0.851923 , 0.000782 ,  10
   7.8740 , 0.851874 , 0.000782 ,  11
   7.8740 , 0.851783 , 0.000782 ,  12
   7.8740 , 0.851909 , 0.000782 ,  13
   7.8740 , 0.851791 , 0.000782 ,  14
   7.8740 , 0.851934 , 0.000782 ,  15
   7.8740 , 0.852037 , 0.000782 ,  16
   7.8740 , 0.851924 , 0.000782 ,  17
   7.8740 , 0.851953 , 0.000782 ,  18
   7.8740 , 0.851929 , 0.000782 ,  19
   7.8740 , 0.851898 , 0.000782 ,  20
   7.8740 , 0.851789 , 0.000782 ,  21
   7.8740 , 0.851882 , 0.000782 ,  22
   7.8740 , 0.851865 , 0.000782 ,  23
   7.8740 , 0.851918 , 0.000782 ,  24
   7.8740 , 0.851908 , 0.000782 ,  25
   7.8740 , 0.851817 , 0.000782 ,  26
   7.8740 , 0.851976 , 0.000782 ,  27
   7.8740 , 0.851951 , 0.000782 ,  28
   7.8740 , 0.851967 , 0.000782 ,  29
   7.8740 , 0.851919 , 0.000782 ,  30
   7.8740 , 0.851968 , 0.000782 ,  31
   7.8740 , 0.851914 , 0.000782 ,  32
   7.8740 , 0.851921 , 0.000782 ,  33
   7.8740 , 0.851886 , 0.000782 ,  34
   7.8740 , 0.851938 , 0.000782 ,  35
   7.8740 , 0.851982 , 0.000782 ,  36
   7.8740 , 0.851945 , 0.000782 ,  37
   7.8740 , 0.851738 , 0.000782 ,  38
   7.8740 , 0.851895 , 0.000782 ,  39
   7.8740 , 0.852026 , 0.000782 ,  40
   7.8740 , 0.851840 , 0.000782 ,  41
   7.8740 , 0.851860 , 0.000782 ,  42
   7.8740 , 0.852029 , 0.000782 ,  43
   7.8740 , 0.851895 , 0.000782 ,  44
   7.8740 , 0.851773 , 0.000782 ,  45
   7.8740 , 0.851901 , 0.000782 ,  46
   7.8740 , 0.851884 , 0.000782 ,  47
   7.8740 , 0.851862 , 0.000782 ,  48
   7.8740 , 0.851967 , 0.000782 ,  49
   7.8740 , 0.851918 , 0.000782 ,  50
   7.8740 , 0.851963 , 0.000782 ,  51
   7.8740 , 0.851876 , 0.000782 ,  52
   7.8740 , 0.851785 , 0.000782 ,  53
   7.8740 , 0.851899 , 0.000782 ,  54
   7.8740 , 0.851933 , 0.000782 ,  55
   7.8740 , 0.851893 , 0.000782 ,  56
   7.8740 , 0.852032 , 0.000782 ,  57
   7.8740 , 0.851893 , 0.000782 ,  58
   7.8740 , 0.852006 , 0.000782 ,  59
   7.8740 , 0.852004 , 0.000782 ,  60
   7.8740 , 0.851872 , 0.000782 ,  61
   7.8740 , 0.851919 , 0.000782 ,  62
   7.8740 , 0.852054 , 0.000782 ,  63
   7.8740 , 0.851979 , 0.000782 ,  64
   7.8740 , 0.851906 , 0.000782 ,  65
   7.8740 , 0.851697 , 0.000782 ,  66
   7.8740 , 0.851820 , 0.000782 ,  67
   7.8740 , 0.851800 , 0.000782 ,  68
   7.8740 , 0.851969 , 0.000782 ,  69
   7.8740 , 0.851924 , 0.000782 ,  70
   7.8740 , 0.851840 , 0.000782 ,  71
   7.8740 , 0.851833 , 0.000782 ,  72
   7.8740 , 0.851999 , 0.000782 ,  73
   7.8740 , 0.851826 , 0.000782 ,  74
   7.8740 , 0.851774 , 0.000782 ,  75
   7.8740 , 0.851797 , 0.000782 ,  76
   7.8740 , 0.851832 , 0.000782 ,  77
   7.8740 , 0.851974 , 0.000782 ,  78
   7.8740 , 0.851850 , 0.000782 ,  79
   7.8740 , 0.851794 , 0.000782 ,  80
   7.8740 , 0.851989 , 0.000782 ,  81
   7.8740 , 0.851907 , 0.000782 ,  82
   7.8740 , 0.851906 , 0.000782 ,  83
   7.8740 , 0.851850 , 0.000782 ,  84
   7.8740 , 0.851810 , 0.000782 ,  85
   7.8740 , 0.851929 , 0.000782 ,  86
   7.8740 , 0.851992 , 0.000782 ,  87
   7.8740 , 0.851903 , 0.000782 ,  88
   7.8740 , 0.851957 , 0.000782 ,  89
   7.8740 , 0.851799 , 0.000782 ,  90
   7.8740 , 0.851690 , 0.000782 ,  91
   7.8740 , 0.851910 , 0.000782 ,  92
   7.8740 , 0.851791 , 0.000782 ,  93
   7.8740 , 0.851876 , 0.000782 ,  94
   7.8740 , 0.851841 , 0.000782 ,  95
   7.8740 , 0.852026 , 0.000782 ,  96
   7.8740 , 0.851972 , 0.000782 ,  97
   7.8740 , 0.851752 , 0.000782 ,  98
   7.8740 , 0.851865 , 0.000782 ,  99
   7.8740 , 0.851938 , 0.000782 , 100
   8.0000 , 0.855144 , 0.000789 ,   0
   8.0000 , 0.855121 , 0.000789 ,   1
   8.0000 , 0.855161 , 0.000789 ,   2
   8.0000 , 0.855221 , 0.000789 ,   3
   8.0000 , 0.855214 , 0.000789 ,   4
   8.0000 , 0.855174 , 0.000789 ,   5
   8.0000 , 0.855187 , 0.000789 ,   6
   8.0000 , 0.855118 , 0.000789 ,   7
   8.0000 , 0.855214 , 0.000789 ,   8
   8.0000 , 0.855256 , 0.000789 ,   9
   8.0000 , 0.855133 , 0.000789 ,  10
   8.0000 , 0.854993 , 0.000789 ,  11
   8.0000 , 0.855184 , 0.000789 ,  12
   8.0000 , 0.855184 , 0.000789 ,  13
   8.0000 , 0.855127 , 0.000789 ,  14
   8.0000 , 0.855280 , 0.000789 ,  15
   8.0000 , 0.855195 , 0.000789 ,  16
   8.0000 , 0.855013 , 0.000789 ,  17
   8.0000 , 0.855111 , 0.000789 ,  18
   8.0000 , 0.855150 , 0.000789 ,  19
   8.0000 , 0.855120 , 0.000789 ,  20
   8.0000 , 0.855185 , 0.000789 ,  21
   8.0000 , 0.855127 , 0.000789 ,  22
   8.0000 , 0.855038 , 0.000789 ,  23
   8.0000 , 0.855141 , 0.000789 ,  24
   8.0000 , 0.855086 , 0.000789 ,  25
   8.0000 , 0.855050 , 0.000789 ,  26
   8.0000 , 0.855192 , 0.000789 ,  27
   8.0000 , 0.855075 , 0.000789 ,  28
   8.0000 , 0.855075 , 0.000789 ,  29
   8.0000 , 0.855157 , 0.000789 ,  30
   8.0000 , 0.855036 , 0.000789 ,  31
   8.0000 , 0.855028 , 0.000789 ,  32
   8.0000 , 0.855110 , 0.000789 ,  33
   8.0000 , 0.855144 , 0.000789 ,  34
   8.0000 , 0.855200 , 0.000789 ,  35
   8.0000 , 0.855036 , 0.000789 ,  36
   8.0000 , 0.855223 , 0.000789 ,  37
   8.0000 , 0.855138 , 0.000789 ,  38
   8.0000 , 0.855134 , 0.000789 ,  39
   8.0000 , 0.855070 , 0.000789 ,  40
   8.0000 , 0.855156 , 0.000789 ,  41
   8.0000 , 0.855018 , 0.000789 ,  42
   8.0000 , 0.855000 , 0.000789 ,  43
   8.0000 , 0.855135 , 0.000789 ,  44
   8.0000 , 0.855020 , 0.000789 ,  45
   8.0000 , 0.855030 , 0.000789 ,  46
   8.0000 , 0.855163 , 0.000789 ,  47
   8.0000 , 0.855088 , 0.000789 ,  48
   8.0000 , 0.855232 , 0.000789 ,  49
   8.0000 , 0.855164 , 0.000789 ,  50
   8.0000 , 0.855067 , 0.000789 ,  51
   8.0000 , 0.855056 , 0.000789 ,  52
   8.0000 , 0.855082 , 0.000789 ,  53
   8.0000 , 0.855182 , 0.000789 ,  54
   8.0000 , 0.855006 , 0.000789 ,  55
   8.0000 , 0.855084 , 0.000789 ,  56
   8.0000 , 0.855388 , 0.000789 ,  57
   8.0000 , 0.855142 , 0.000789 ,  58
   8.0000 , 0.855185 , 0.000789 ,  59
   8.0000 , 0.855090 , 0.000789 ,  60
   8.0000 , 0.855168 , 0.000789 ,  61
   8.0000 , 0.855263 , 0.000789 ,  62
   8.0000 , 0.855129 , 0.000789 ,  63
   8.0000 , 0.855239 , 0.000789 ,  64
   8.0000 , 0.855170 , 0.000789 ,  65
   8.0000 , 0.855227 , 0.000789 ,  66
   8.0000 , 0.855243 , 0.000789 ,  67
   8.0000 , 0.855123 , 0.000789 ,  68
   8.0000 , 0.855205 , 0.000789 ,  69
   8.0000 , 0.855119 , 0.000789 ,  70
   8.0000 , 0.855145 , 0.000789 ,  71
   8.0000 , 0.855099 , 0.000789 ,  72
   8.0000 , 0.855114 , 0.000789 ,  73
   8.0000 , 0.855101 , 0.000789 ,  74
   8.0000 , 0.855187 , 0.000789 ,  75
   8.0000 , 0.855227 , 0.000789 ,  76
   8.0000 , 0.855228 , 0.000789 ,  77
   8.0000 , 0.855266 , 0.000789 ,  78
   8.0000 , 0.855155 , 0.000789 ,  79
   8.0000 , 0.855127 , 0.000789 ,  80
   8.0000 , 0.855289 , 0.000789 ,  81
   8.0000 , 0.855071 , 0.000789 ,  82
   8.0000 , 0.855046 , 0.000789 ,  83
   8.0000 , 0.855265 , 0.000789 ,  84
   8.0000 , 0.855197 , 0.000789 ,  85
   8.0000 , 0.855199 , 0.000789 ,  86
   8.0000 , 0.855159 , 0.000789 ,  87
   8.0000 , 0.855113 , 0.000789 ,  88
   8.0000 , 0.855226 , 0.000789 ,  89
   8.0000 , 0.855111 , 0.000789 ,  90
   8.0000 , 0.855191 , 0.000789 ,  91
   8.0000 , 0.855262 , 0.000789 ,  92
   8.0000 , 0.855099 , 0.000789 ,  93
   8.0000 , 0.855088 , 0.000789 ,  94
   8.0000 , 0.855200 , 0.000789 ,  95
   8.0000 , 0.855241 , 0.000789 ,  96
   8.0000 , 0.854918 , 0.000789 ,  97
   8.0000 , 0.855262 , 0.000789 ,  98
   8.0000 , 0.855169 , 0.000789 ,  99
   8.0000 , 0.855207 , 0.000789 , 100
   8.0623 , 0.855991 , 0.000891 ,   0
   8.0623 , 0.856025 , 0.000891 ,   1
   8.0623 , 0.856002 , 0.000891 ,   2
   8.0623 , 0.856028 , 0.000891 ,   3
   8.0623 , 0.856093 , 0.000891 ,   4
   8.0623 , 0.855855 , 0.000891 ,   5
   8.0623 , 0.856001 , 0.000891 ,   6
   8.0623 , 0.855936 , 0.000891 ,   7
   8.0623 , 0.856012 , 0.000891 ,   8
   8.0623 , 0.856067 , 0.000891 ,   9
   8.0623 , 0.856081 , 0.000891 ,  10
   8.0623 , 0.855874 , 0.000891 ,  11
   8.0623 , 0.855933 , 0.000891 ,  12
   8.0623 , 0.855969 , 0.000891 ,  13
   8.0623 , 0.856080 , 0.000891 ,  14
   8.0623 , 0.856046 , 0.000891 ,  15
   8.0623 , 0.856069 , 0.000891 ,  16
   8.0623 , 0.855965 , 0.000891 ,  17
   8.0623 , 0.855983 , 0.000891 ,  18
   8.0623 , 0.856057 , 0.000891 ,  19
   8.0623 , 0.855993 , 0.000891 ,  20
   8.0623 , 0.856038 , 0.000891 ,  21
   8.0623 , 0.855946 , 0.000891 ,  22
   8.0623 , 0.855903 , 0.000891 ,  23
   8.0623 , 0.855782 , 0.000891 ,  24
   8.0623 , 0.856100 , 0.000891 ,  25
   8.0623 , 0.855943 , 0.000891 ,  26
   8.0623 , 0.855914 , 0.000891 ,  27
   8.0623 , 0.856194 , 0.000891 ,  28
   8.0623 , 0.855863 , 0.000891 ,  29
   8.0623 , 0.855894 , 0.000891 ,  30
   8.0623 , 0.856006 , 0.000891 ,  31
   8.0623 , 0.856007 , 0.000891 ,  32
   8.0623 , 0.856033 , 0.000891 ,  33
   8.0623 , 0.855938 , 0.000891 ,  34
   8.0623 , 0.855945 , 0.000891 ,  35
   8.0623 , 0.855957 , 0.000891 ,  36
   8.0623 , 0.856067 , 0.000891 ,  37
   8.0623 , 0.855817 , 0.000891 ,  38
   8.0623 , 0.856036 , 0.000891 ,  39
   8.0623 , 0.855984 , 0.000891 ,  40
   8.0623 , 0.856024 , 0.000891 ,  41
   8.0623 , 0.855899 , 0.000891 ,  42
   8.0623 , 0.855896 , 0.000891 ,  43
   8.0623 , 0.855919 , 0.000891 ,  44
   8.0623 , 0.856142 , 0.000891 ,  45
   8.0623 , 0.856109 , 0.000891 ,  46
   8.0623 , 0.856081 , 0.000891 ,  47
   8.0623 , 0.855992 , 0.000891 ,  48
   8.0623 , 0.856002 , 0.000891 ,  49
   8.0623 , 0.855937 , 0.000891 ,  50
   8.0623 , 0.855980 , 0.000891 ,  51
   8.0623 , 0.855936 , 0.000891 ,  52
   8.0623 , 0.855974 , 0.000891 ,  53
   8.0623 , 0.855780 , 0.000891 ,  54
   8.0623 , 0.856014 , 0.000891 ,  55
   8.0623 , 0.855927 , 0.000891 ,  56
   8.0623 , 0.856102 , 0.000891 ,  57
   8.0623 , 0.856105 , 0.000891 ,  58
   8.0623 , 0.855925 , 0.000891 ,  59
   8.0623 , 0.856150 , 0.000891 ,  60
   8.0623 , 0.855867 , 0.000891 ,  61
   8.0623 , 0.856000 , 0.000891 ,  62
   8.0623 , 0.856090 , 0.000891 ,  63
   8.0623 , 0.856112 , 0.000891 ,  64
   8.0623 , 0.856106 , 0.000891 ,  65
   8.0623 , 0.856015 , 0.000891 ,  66
   8.0623 , 0.856046 , 0.000891 ,  67
   8.0623 , 0.855959 , 0.000891 ,  68
   8.0623 , 0.856051 , 0.000891 ,  69
   8.0623 , 0.855965 , 0.000891 ,  70
   8.0623 , 0.855911 , 0.000891 ,  71
   8.0623 , 0.856038 , 0.000891 ,  72
   8.0623 , 0.855963 , 0.000891 ,  73
   8.0623 , 0.855949 , 0.000891 ,  74
   8.0623 , 0.856064 , 0.000891 ,  75
   8.0623 , 0.855925 , 0.000891 ,  76
   8.0623 , 0.855913 , 0.000891 ,  77
   8.0623 , 0.856008 , 0.000891 ,  78
   8.0623 , 0.855998 , 0.000891 ,  79
   8.0623 , 0.856032 , 0.000891 ,  80
   8.0623 , 0.855977 , 0.000891 ,  81
   8.0623 , 0.855914 , 0.000891 ,  82
   8.0623 , 0.855977 , 0.000891 ,  83
   8.0623 , 0.855996 , 0.000891 ,  84
   8.0623 , 0.855727 , 0.000891 ,  85
   8.0623 , 0.856144 , 0.000891 ,  86
   8.0623 , 0.855955 , 0.000891 ,  87
   8.0623 , 0.855926 , 0.000891 ,  88
   8.0623 , 0.855815 , 0.000891 ,  89
   8.0623 , 0.855821 , 0.000891 ,  90
   8.0623 , 0.856090 , 0.000891 ,  91
   8.0623 , 0.855915 , 0.000891 ,  92
   8.0623 , 0.856186 , 0.000891 ,  93
   8.0623 , 0.856005 , 0.000891 ,  94
   8.0623 , 0.856065 , 0.000891 ,  95
   8.0623 , 0.855962 , 0.000891 ,  96
   8.0623 , 0.856012 , 0.000891 ,  97
   8.0623 , 0.856018 , 0.000891 ,  98
   8.0623 , 0.856029 , 0.000891 ,  99
   8.0623 , 0.856127 , 0.000891 , 100
   8.1240 , 0.858082 , 0.000779 ,   0
   8.1240 , 0.858115 , 0.000779 ,   1
   8.1240 , 0.858147 , 0.000779 ,   2
   8.1240 , 0.857979 , 0.000779 ,   3
   8.1240 , 0.858052 , 0.000779 ,   4
   8.1240 , 0.857980 , 0.000779 ,   5
   8.1240 , 0.858015 , 0.000779 ,   6
   8.1240 , 0.858127 , 0.000779 ,   7
   8.1240 , 0.858031 , 0.000779 ,   8
   8.1240 , 0.858048 , 0.000779 ,   9
   8.1240 , 0.858148 , 0.000779 ,  10
   8.1240 , 0.858029 , 0.000779 ,  11
   8.1240 , 0.858094 , 0.000779 ,  12
   8.1240 , 0.858090 , 0.000779 ,  13
   8.1240 , 0.858072 , 0.000779 ,  14
   8.1240 , 0.858163 , 0.000779 ,  15
   8.1240 , 0.858126 , 0.000779 ,  16
   8.1240 , 0.858035 , 0.000779 ,  17
   8.1240 , 0.858105 , 0.000779 ,  18
   8.1240 , 0.858012 , 0.000779 ,  19
   8.1240 , 0.858036 , 0.000779 ,  20
   8.1240 , 0.858072 , 0.000779 ,  21
   8.1240 , 0.858128 , 0.000779 ,  22
   8.1240 , 0.858072 , 0.000779 ,  23
   8.1240 , 0.858133 , 0.000779 ,  24
   8.1240 , 0.858073 , 0.000779 ,  25
   8.1240 , 0.858276 , 0.000779 ,  26
   8.1240 , 0.858035 , 0.000779 ,  27
   8.1240 , 0.858151 , 0.000779 ,  28
   8.1240 , 0.858023 , 0.000779 ,  29
   8.1240 , 0.858119 , 0.000779 ,  30
   8.1240 , 0.858057 , 0.000779 ,  31
   8.1240 , 0.857982 , 0.000779 ,  32
   8.1240 , 0.858212 , 0.000779 ,  33
   8.1240 , 0.858099 , 0.000779 ,  34
   8.1240 , 0.858231 , 0.000779 ,  35
   8.1240 , 0.858115 , 0.000779 ,  36
   8.1240 , 0.858132 , 0.000779 ,  37
   8.1240 , 0.857919 , 0.000779 ,  38
   8.1240 , 0.858101 , 0.000779 ,  39
   8.1240 , 0.858149 , 0.000779 ,  40
   8.1240 , 0.858084 , 0.000779 ,  41
   8.1240 , 0.857990 , 0.000779 ,  42
   8.1240 , 0.858134 , 0.000779 ,  43
   8.1240 , 0.858211 , 0.000779 ,  44
   8.1240 , 0.858017 , 0.000779 ,  45
   8.1240 , 0.858185 , 0.000779 ,  46
   8.1240 , 0.858150 , 0.000779 ,  47
   8.1240 , 0.858071 , 0.000779 ,  48
   8.1240 , 0.858209 , 0.000779 ,  49
   8.1240 , 0.857952 , 0.000779 ,  50
   8.1240 , 0.857979 , 0.000779 ,  51
   8.1240 , 0.858045 , 0.000779 ,  52
   8.1240 , 0.858057 , 0.000779 ,  53
   8.1240 , 0.858060 , 0.000779 ,  54
   8.1240 , 0.858102 , 0.000779 ,  55
   8.1240 , 0.858137 , 0.000779 ,  56
   8.1240 , 0.858076 , 0.000779 ,  57
   8.1240 , 0.858080 , 0.000779 ,  58
   8.1240 , 0.857996 , 0.000779 ,  59
   8.1240 , 0.857999 , 0.000779 ,  60
   8.1240 , 0.858000 , 0.000779 ,  61
   8.1240 , 0.857941 , 0.000779 ,  62
   8.1240 , 0.858185 , 0.000779 ,  63
   8.1240 , 0.858234 , 0.000779 ,  64
   8.1240 , 0.858072 , 0.000779 ,  65
   8.1240 , 0.858099 , 0.000779 ,  66
   8.1240 , 0.857997 , 0.000779 ,  67
   8.1240 , 0.858050 , 0.000779 ,  68
   8.1240 , 0.858131 , 0.000779 ,  69
   8.1240 , 0.858066 , 0.000779 ,  70
   8.1240 , 0.857941 , 0.000779 ,  71
   8.1240 , 0.858018 , 0.000779 ,  72
   8.1240 , 0.858024 , 0.000779 ,  73
   8.1240 , 0.858071 , 0.000779 ,  74
   8.1240 , 0.858251 , 0.000779 ,  75
   8.1240 , 0.858059 , 0.000779 ,  76
   8.1240 , 0.858046 , 0.000779 ,  77
   8.1240 , 0.858020 , 0.000779 ,  78
   8.1240 , 0.858014 , 0.000779 ,  79
   8.1240 , 0.858059 , 0.000779 ,  80
   8.1240 , 0.858142 , 0.000779 ,  81
   8.1240 , 0.857964 , 0.000779 ,  82
   8.1240 , 0.858055 , 0.000779 ,  83
   8.1240 , 0.858215 , 0.000779 ,  84
   8.1240 , 0.857937 , 0.000779 ,  85
   8.1240 , 0.858116 , 0.000779 ,  86
   8.1240 , 0.858144 , 0.000779 ,  87
   8.1240 , 0.858141 , 0.000779 ,  88
   8.1240 , 0.858067 , 0.000779 ,  89
   8.1240 , 0.858149 , 0.000779 ,  90
   8.1240 , 0.857846 , 0.000779 ,  91
   8.1240 , 0.858100 , 0.000779 ,  92
   8.1240 , 0.858060 , 0.000779 ,  93
   8.1240 , 0.858061 , 0.000779 ,  94
   8.1240 , 0.858177 , 0.000779 ,  95
   8.1240 , 0.858143 , 0.000779 ,  96
   8.1240 , 0.858181 , 0.000779 ,  97
   8.1240 , 0.858118 , 0.000779 ,  98
   8.1240 , 0.858138 , 0.000779 ,  99
   8.1240 , 0.858098 , 0.000779 , 100
   8.1854 , 0.859374 , 0.000805 ,   0
   8.1854 , 0.859517 , 0.000805 ,   1
   8.1854 , 0.859464 , 0.000805 ,   2
   8.1854 , 0.859283 , 0.000805 ,   3
   8.1854 , 0.859423 , 0.000805 ,   4
   8.1854 , 0.859259 , 0.000805 ,   5
   8.1854 , 0.859370 , 0.000805 ,   6
   8.1854 , 0.859416 , 0.000805 ,   7
   8.1854 , 0.859258 , 0.000805 ,   8
   8.1854 , 0.859551 , 0.000805 ,   9
   8.1854 , 0.859389 , 0.000805 ,  10
   8.1854 , 0.859355 , 0.000805 ,  11
   8.1854 , 0.859297 , 0.000805 ,  12
   8.1854 , 0.859491 , 0.000805 ,  13
   8.1854 , 0.859325 , 0.000805 ,  14
   8.1854 , 0.859371 , 0.000805 ,  15
   8.1854 , 0.859322 , 0.000805 ,  16
   8.1854 , 0.859516 , 0.000805 ,  17
   8.1854 , 0.859315 , 0.000805 ,  18
   8.1854 , 0.859297 , 0.000805 ,  19
   8.1854 , 0.859317 , 0.000805 ,  20
   8.1854 , 0.859241 , 0.000805 ,  21
   8.1854 , 0.859362 , 0.000805 ,  22
   8.1854 , 0.859357 , 0.000805 ,  23
   8.1854 , 0.859406 , 0.000805 ,  24
   8.1854 , 0.859388 , 0.000805 ,  25
   8.1854 , 0.859264 , 0.000805 ,  26
   8.1854 , 0.859391 , 0.000805 ,  27
   8.1854 , 0.859326 , 0.000805 ,  28
   8.1854 , 0.859489 , 0.000805 ,  29
   8.1854 , 0.859339 , 0.000805 ,  30
   8.1854 , 0.859353 , 0.000805 ,  31
   8.1854 , 0.859415 , 0.000805 ,  32
   8.1854 , 0.859455 , 0.000805 ,  33
   8.1854 , 0.859439 , 0.000805 ,  34
   8.1854 , 0.859307 , 0.000805 ,  35
   8.1854 , 0.859401 , 0.000805 ,  36
   8.1854 , 0.859241 , 0.000805 ,  37
   8.1854 , 0.859373 , 0.000805 ,  38
   8.1854 , 0.859541 , 0.000805 ,  39
   8.1854 , 0.859388 , 0.000805 ,  40
   8.1854 , 0.859206 , 0.000805 ,  41
   8.1854 , 0.859338 , 0.000805 ,  42
   8.1854 , 0.859355 , 0.000805 ,  43
   8.1854 , 0.859375 , 0.000805 ,  44
   8.1854 , 0.859399 , 0.000805 ,  45
   8.1854 , 0.859373 , 0.000805 ,  46
   8.1854 , 0.859199 , 0.000805 ,  47
   8.1854 , 0.859296 , 0.000805 ,  48
   8.1854 , 0.859375 , 0.000805 ,  49
   8.1854 , 0.859395 , 0.000805 ,  50
   8.1854 , 0.859472 , 0.000805 ,  51
   8.1854 , 0.859363 , 0.000805 ,  52
   8.1854 , 0.859313 , 0.000805 ,  53
   8.1854 , 0.859383 , 0.000805 ,  54
   8.1854 , 0.859357 , 0.000805 ,  55
   8.1854 , 0.859589 , 0.000805 ,  56
   8.1854 , 0.859377 , 0.000805 ,  57
   8.1854 , 0.859316 , 0.000805 ,  58
   8.1854 , 0.859440 , 0.000805 ,  59
   8.1854 , 0.859460 , 0.000805 ,  60
   8.1854 , 0.859439 , 0.000805 ,  61
   8.1854 , 0.859265 , 0.000805 ,  62
   8.1854 , 0.859344 , 0.000805 ,  63
   8.1854 , 0.859345 , 0.000805 ,  64
   8.1854 , 0.859433 , 0.000805 ,  65
   8.1854 , 0.859406 , 0.000805 ,  66
   8.1854 , 0.859261 , 0.000805 ,  67
   8.1854 , 0.859416 , 0.000805 ,  68
   8.1854 , 0.859397 , 0.000805 ,  69
   8.1854 , 0.859306 , 0.000805 ,  70
   8.1854 , 0.859353 , 0.000805 ,  71
   8.1854 , 0.859260 , 0.000805 ,  72
   8.1854 , 0.859439 , 0.000805 ,  73
   8.1854 , 0.859307 , 0.000805 ,  74
   8.1854 , 0.859480 , 0.000805 ,  75
   8.1854 , 0.859427 , 0.000805 ,  76
   8.1854 , 0.859444 , 0.000805 ,  77
   8.1854 , 0.859339 , 0.000805 ,  78
   8.1854 , 0.859312 , 0.000805 ,  79
   8.1854 , 0.859462 , 0.000805 ,  80
   8.1854 , 0.859357 , 0.000805 ,  81
   8.1854 , 0.859532 , 0.000805 ,  82
   8.1854 , 0.859489 , 0.000805 ,  83
   8.1854 , 0.859394 , 0.000805 ,  84
   8.1854 , 0.859380 , 0.000805 ,  85
   8.1854 , 0.859355 , 0.000805 ,  86
   8.1854 , 0.859481 , 0.000805 ,  87
   8.1854 , 0.859331 , 0.000805 ,  88
   8.1854 , 0.859463 , 0.000805 ,  89
   8.1854 , 0.859366 , 0.000805 ,  90
   8.1854 , 0.859476 , 0.000805 ,  91
   8.1854 , 0.859316 , 0.000805 ,  92
   8.1854 , 0.859257 , 0.000805 ,  93
   8.1854 , 0.859215 , 0.000805 ,  94
   8.1854 , 0.859379 , 0.000805 ,  95
   8.1854 , 0.859358 , 0.000805 ,  96
   8.1854 , 0.859339 , 0.000805 ,  97
   8.1854 , 0.859429 , 0.000805 ,  98
   8.1854 , 0.859419 , 0.000805 ,  99
   8.1854 , 0.859235 , 0.000805 , 100
   8.2462 , 0.861817 , 0.000665 ,   0
   8.2462 , 0.861883 , 0.000665 ,   1
   8.2462 , 0.861866 , 0.000665 ,   2
   8.2462 , 0.861784 , 0.000665 ,   3
   8.2462 , 0.861910 , 0.000665 ,   4
   8.2462 , 0.861794 , 0.000665 ,   5
   8.2462 , 0.861871 , 0.000665 ,   6
   8.2462 , 0.861872 , 0.000665 ,   7
   8.2462 , 0.861854 , 0.000665 ,   8
   8.2462 , 0.861848 , 0.000665 ,   9
   8.2462 , 0.861880 , 0.000665 ,  10
   8.2462 , 0.861704 , 0.000665 ,  11
   8.2462 , 0.861760 , 0.000665 ,  12
   8.2462 , 0.861777 , 0.000665 ,  13
   8.2462 , 0.861832 , 0.000665 ,  14
   8.2462 , 0.861877 , 0.000665 ,  15
   8.2462 , 0.861870 , 0.000665 ,  16
   8.2462 , 0.861662 , 0.000665 ,  17
   8.2462 , 0.861866 , 0.000665 ,  18
   8.2462 , 0.861829 , 0.000665 ,  19
   8.2462 , 0.861690 , 0.000665 ,  20
   8.2462 , 0.861740 , 0.000665 ,  21
   8.2462 , 0.861812 , 0.000665 ,  22
   8.2462 , 0.861828 , 0.000665 ,  23
   8.2462 , 0.861865 , 0.000665 ,  24
   8.2462 , 0.861822 , 0.000665 ,  25
   8.2462 , 0.861822 , 0.000665 ,  26
   8.2462 , 0.861754 , 0.000665 ,  27
   8.2462 , 0.861837 , 0.000665 ,  28
   8.2462 , 0.861744 , 0.000665 ,  29
   8.2462 , 0.861911 , 0.000665 ,  30
   8.2462 , 0.861788 , 0.000665 ,  31
   8.2462 , 0.861867 , 0.000665 ,  32
   8.2462 , 0.861866 , 0.000665 ,  33
   8.2462 , 0.861897 , 0.000665 ,  34
   8.2462 , 0.861809 , 0.000665 ,  35
   8.2462 , 0.861722 , 0.000665 ,  36
   8.2462 , 0.861821 , 0.000665 ,  37
   8.2462 , 0.861800 , 0.000665 ,  38
   8.2462 , 0.861855 , 0.000665 ,  39
   8.2462 , 0.861837 , 0.000665 ,  40
   8.2462 , 0.861916 , 0.000665 ,  41
   8.2462 , 0.861833 , 0.000665 ,  42
   8.2462 , 0.861810 , 0.000665 ,  43
   8.2462 , 0.861752 , 0.000665 ,  44
   8.2462 , 0.861867 , 0.000665 ,  45
   8.2462 , 0.861802 , 0.000665 ,  46
   8.2462 , 0.861886 , 0.000665 ,  47
   8.2462 , 0.861835 , 0.000665 ,  48
   8.2462 , 0.861841 , 0.000665 ,  49
   8.2462 , 0.861727 , 0.000665 ,  50
   8.2462 , 0.861877 , 0.000665 ,  51
   8.2462 , 0.861684 , 0.000665 ,  52
   8.2462 , 0.861741 , 0.000665 ,  53
   8.2462 , 0.861843 , 0.000665 ,  54
   8.2462 , 0.861782 , 0.000665 ,  55
   8.2462 , 0.861866 , 0.000665 ,  56
   8.2462 , 0.861740 , 0.000665 ,  57
   8.2462 , 0.861747 , 0.000665 ,  58
   8.2462 , 0.861902 , 0.000665 ,  59
   8.2462 , 0.861808 , 0.000665 ,  60
   8.2462 , 0.861728 , 0.000665 ,  61
   8.2462 , 0.861767 , 0.000665 ,  62
   8.2462 , 0.861784 , 0.000665 ,  63
   8.2462 , 0.861913 , 0.000665 ,  64
   8.2462 , 0.861873 , 0.000665 ,  65
   8.2462 , 0.861753 , 0.000665 ,  66
   8.2462 , 0.861860 , 0.000665 ,  67
   8.2462 , 0.861894 , 0.000665 ,  68
   8.2462 , 0.861814 , 0.000665 ,  69
   8.2462 , 0.861715 , 0.000665 ,  70
   8.2462 , 0.861814 , 0.000665 ,  71
   8.2462 , 0.861736 , 0.000665 ,  72
   8.2462 , 0.861887 , 0.000665 ,  73
   8.2462 , 0.861797 , 0.000665 ,  74
   8.2462 , 0.861785 , 0.000665 ,  75
   8.2462 , 0.861769 , 0.000665 ,  76
   8.2462 , 0.861867 , 0.000665 ,  77
   8.2462 , 0.861736 , 0.000665 ,  78
   8.2462 , 0.861877 , 0.000665 ,  79
   8.2462 , 0.861866 , 0.000665 ,  80
   8.2462 , 0.861808 , 0.000665 ,  81
   8.2462 , 0.861868 , 0.000665 ,  82
   8.2462 , 0.861813 , 0.000665 ,  83
   8.2462 , 0.861779 , 0.000665 ,  84
   8.2462 , 0.861767 , 0.000665 ,  85
   8.2462 , 0.861703 , 0.000665 ,  86
   8.2462 , 0.861903 , 0.000665 ,  87
   8.2462 , 0.861818 , 0.000665 ,  88
   8.2462 , 0.862068 , 0.000665 ,  89
   8.2462 , 0.861802 , 0.000665 ,  90
   8.2462 , 0.861727 , 0.000665 ,  91
   8.2462 , 0.861718 , 0.000665 ,  92
   8.2462 , 0.861691 , 0.000665 ,  93
   8.2462 , 0.861823 , 0.000665 ,  94
   8.2462 , 0.861853 , 0.000665 ,  95
   8.2462 , 0.861820 , 0.000665 ,  96
   8.2462 , 0.861809 , 0.000665 ,  97
   8.2462 , 0.861804 , 0.000665 ,  98
   8.2462 , 0.861846 , 0.000665 ,  99
   8.2462 , 0.861931 , 0.000665 , 100
   8.3066 , 0.863300 , 0.000655 ,   0
   8.3066 , 0.863357 , 0.000655 ,   1
   8.3066 , 0.863305 , 0.000655 ,   2
   8.3066 , 0.863284 , 0.000655 ,   3
   8.3066 , 0.863200 , 0.000655 ,   4
   8.3066 , 0.863256 , 0.000655 ,   5
   8.3066 , 0.863333 , 0.000655 ,   6
   8.3066 , 0.863289 , 0.000655 ,   7
   8.3066 , 0.863340 , 0.000655 ,   8
   8.3066 , 0.863468 , 0.000655 ,   9
   8.3066 , 0.863249 , 0.000655 ,  10
   8.3066 , 0.863258 , 0.000655 ,  11
   8.3066 , 0.863196 , 0.000655 ,  12
   8.3066 , 0.863442 , 0.000655 ,  13
   8.3066 , 0.863234 , 0.000655 ,  14
   8.3066 , 0.863347 , 0.000655 ,  15
   8.3066 , 0.863314 , 0.000655 ,  16
   8.3066 , 0.863332 , 0.000655 ,  17
   8.3066 , 0.863421 , 0.000655 ,  18
   8.3066 , 0.863226 , 0.000655 ,  19
   8.3066 , 0.863444 , 0.000655 ,  20
   8.3066 , 0.863339 , 0.000655 ,  21
   8.3066 , 0.863266 , 0.000655 ,  22
   8.3066 , 0.863359 , 0.000655 ,  23
   8.3066 , 0.863313 , 0.000655 ,  24
   8.3066 , 0.863221 , 0.000655 ,  25
   8.3066 , 0.863373 , 0.000655 ,  26
   8.3066 , 0.863175 , 0.000655 ,  27
   8.3066 , 0.863331 , 0.000655 ,  28
   8.3066 , 0.863341 , 0.000655 ,  29
   8.3066 , 0.863229 , 0.000655 ,  30
   8.3066 , 0.863372 , 0.000655 ,  31
   8.3066 , 0.863225 , 0.000655 ,  32
   8.3066 , 0.863288 , 0.000655 ,  33
   8.3066 , 0.863284 , 0.000655 ,  34
   8.3066 , 0.863338 , 0.000655 ,  35
   8.3066 , 0.863278 , 0.000655 ,  36
   8.3066 , 0.863250 , 0.000655 ,  37
   8.3066 , 0.863295 , 0.000655 ,  38
   8.3066 , 0.863312 , 0.000655 ,  39
   8.3066 , 0.863394 , 0.000655 ,  40
   8.3066 , 0.863248 , 0.000655 ,  41
   8.3066 , 0.863306 , 0.000655 ,  42
   8.3066 , 0.863320 , 0.000655 ,  43
   8.3066 , 0.863319 , 0.000655 ,  44
   8.3066 , 0.863287 , 0.000655 ,  45
   8.3066 , 0.863285 , 0.000655 ,  46
   8.3066 , 0.863222 , 0.000655 ,  47
   8.3066 , 0.863286 , 0.000655 ,  48
   8.3066 , 0.863351 , 0.000655 ,  49
   8.3066 , 0.863189 , 0.000655 ,  50
   8.3066 , 0.863178 , 0.000655 ,  51
   8.3066 , 0.863296 , 0.000655 ,  52
   8.3066 , 0.863222 , 0.000655 ,  53
   8.3066 , 0.863220 , 0.000655 ,  54
   8.3066 , 0.863256 , 0.000655 ,  55
   8.3066 , 0.863136 , 0.000655 ,  56
   8.3066 , 0.863312 , 0.000655 ,  57
   8.3066 , 0.863316 , 0.000655 ,  58
   8.3066 , 0.863267 , 0.000655 ,  59
   8.3066 , 0.863334 , 0.000655 ,  60
   8.3066 , 0.863247 , 0.000655 ,  61
   8.3066 , 0.863347 , 0.000655 ,  62
   8.3066 , 0.863298 , 0.000655 ,  63
   8.3066 , 0.863305 , 0.000655 ,  64
   8.3066 , 0.863270 , 0.000655 ,  65
   8.3066 , 0.863288 , 0.000655 ,  66
   8.3066 , 0.863343 , 0.000655 ,  67
   8.3066 , 0.863221 , 0.000655 ,  68
   8.3066 , 0.863394 , 0.000655 ,  69
   8.3066 , 0.863297 , 0.000655 ,  70
   8.3066 , 0.863337 , 0.000655 ,  71
   8.3066 , 0.863337 , 0.000655 ,  72
   8.3066 , 0.863306 , 0.000655 ,  73
   8.3066 , 0.863271 , 0.000655 ,  74
   8.3066 , 0.863217 , 0.000655 ,  75
   8.3066 , 0.863348 , 0.000655 ,  76
   8.3066 , 0.863401 , 0.000655 ,  77
   8.3066 , 0.863393 , 0.000655 ,  78
   8.3066 , 0.863418 , 0.000655 ,  79
   8.3066 , 0.863267 , 0.000655 ,  80
   8.3066 , 0.863222 , 0.000655 ,  81
   8.3066 , 0.863263 , 0.000655 ,  82
   8.3066 , 0.863355 , 0.000655 ,  83
   8.3066 , 0.863302 , 0.000655 ,  84
   8.3066 , 0.863195 , 0.000655 ,  85
   8.3066 , 0.863335 , 0.000655 ,  86
   8.3066 , 0.863329 , 0.000655 ,  87
   8.3066 , 0.863307 , 0.000655 ,  88
   8.3066 , 0.863355 , 0.000655 ,  89
   8.3066 , 0.863318 , 0.000655 ,  90
   8.3066 , 0.863277 , 0.000655 ,  91
   8.3066 , 0.863322 , 0.000655 ,  92
   8.3066 , 0.863211 , 0.000655 ,  93
   8.3066 , 0.863397 , 0.000655 ,  94
   8.3066 , 0.863273 , 0.000655 ,  95
   8.3066 , 0.863397 , 0.000655 ,  96
   8.3066 , 0.863319 , 0.000655 ,  97
   8.3066 , 0.863169 , 0.000655 ,  98
   8.3066 , 0.863361 , 0.000655 ,  99
   8.3066 , 0.863338 , 0.000655 , 100
   8.3666 , 0.864274 , 0.000695 ,   0
   8.3666 , 0.864417 , 0.000695 ,   1
   8.3666 , 0.864340 , 0.000695 ,   2
   8.3666 , 0.864325 , 0.000695 ,   3
   8.3666 , 0.864245 , 0.000695 ,   4
   8.3666 , 0.864149 , 0.000695 ,   5
   8.3666 , 0.864303 , 0.000695 ,   6
   8.3666 , 0.864286 , 0.000695 ,   7
   8.3666 , 0.864235 , 0.000695 ,   8
   8.3666 , 0.864211 , 0.000695 ,   9
   8.3666 , 0.864316 , 0.000695 ,  10
   8.3666 , 0.864283 , 0.000695 ,  11
   8.3666 , 0.864161 , 0.000695 ,  12
   8.3666 , 0.864310 , 0.000695 ,  13
   8.3666 , 0.864300 , 0.000695 ,  14
   8.3666 , 0.864331 , 0.000695 ,  15
   8.3666 , 0.864329 , 0.000695 ,  16
   8.3666 , 0.864190 , 0.000695 ,  17
   8.3666 , 0.864242 , 0.000695 ,  18
   8.3666 , 0.864192 , 0.000695 ,  19
   8.3666 , 0.864270 , 0.000695 ,  20
   8.3666 , 0.864187 , 0.000695 ,  21
   8.3666 , 0.864197 , 0.000695 ,  22
   8.3666 , 0.864229 , 0.000695 ,  23
   8.3666 , 0.864268 , 0.000695 ,  24
   8.3666 , 0.864337 , 0.000695 ,  25
   8.3666 , 0.864302 , 0.000695 ,  26
   8.3666 , 0.864192 , 0.000695 ,  27
   8.3666 , 0.864128 , 0.000695 ,  28
   8.3666 , 0.864310 , 0.000695 ,  29
   8.3666 , 0.864281 , 0.000695 ,  30
   8.3666 , 0.864257 , 0.000695 ,  31
   8.3666 , 0.864286 , 0.000695 ,  32
   8.3666 , 0.864409 , 0.000695 ,  33
   8.3666 , 0.864307 , 0.000695 ,  34
   8.3666 , 0.864233 , 0.000695 ,  35
   8.3666 , 0.864306 , 0.000695 ,  36
   8.3666 , 0.864343 , 0.000695 ,  37
   8.3666 , 0.864291 , 0.000695 ,  38
   8.3666 , 0.864340 , 0.000695 ,  39
   8.3666 , 0.864232 , 0.000695 ,  40
   8.3666 , 0.864379 , 0.000695 ,  41
   8.3666 , 0.864164 , 0.000695 ,  42
   8.3666 , 0.864286 , 0.000695 ,  43
   8.3666 , 0.864212 , 0.000695 ,  44
   8.3666 , 0.864440 , 0.000695 ,  45
   8.3666 , 0.864237 , 0.000695 ,  46
   8.3666 , 0.864232 , 0.000695 ,  47
   8.3666 , 0.864268 , 0.000695 ,  48
   8.3666 , 0.864356 , 0.000695 ,  49
   8.3666 , 0.864279 , 0.000695 ,  50
   8.3666 , 0.864329 , 0.000695 ,  51
   8.3666 , 0.864222 , 0.000695 ,  52
   8.3666 , 0.864225 , 0.000695 ,  53
   8.3666 , 0.864178 , 0.000695 ,  54
   8.3666 , 0.864217 , 0.000695 ,  55
   8.3666 , 0.864391 , 0.000695 ,  56
   8.3666 , 0.864220 , 0.000695 ,  57
   8.3666 , 0.864287 , 0.000695 ,  58
   8.3666 , 0.864204 , 0.000695 ,  59
   8.3666 , 0.864231 , 0.000695 ,  60
   8.3666 , 0.864237 , 0.000695 ,  61
   8.3666 , 0.864191 , 0.000695 ,  62
   8.3666 , 0.864295 , 0.000695 ,  63
   8.3666 , 0.864269 , 0.000695 ,  64
   8.3666 , 0.864360 , 0.000695 ,  65
   8.3666 , 0.864252 , 0.000695 ,  66
   8.3666 , 0.864223 , 0.000695 ,  67
   8.3666 , 0.864258 , 0.000695 ,  68
   8.3666 , 0.864231 , 0.000695 ,  69
   8.3666 , 0.864361 , 0.000695 ,  70
   8.3666 , 0.864090 , 0.000695 ,  71
   8.3666 , 0.864373 , 0.000695 ,  72
   8.3666 , 0.864304 , 0.000695 ,  73
   8.3666 , 0.864252 , 0.000695 ,  74
   8.3666 , 0.864256 , 0.000695 ,  75
   8.3666 , 0.864394 , 0.000695 ,  76
   8.3666 , 0.864326 , 0.000695 ,  77
   8.3666 , 0.864177 , 0.000695 ,  78
   8.3666 , 0.864323 , 0.000695 ,  79
   8.3666 , 0.864183 , 0.000695 ,  80
   8.3666 , 0.864175 , 0.000695 ,  81
   8.3666 , 0.864309 , 0.000695 ,  82
   8.3666 , 0.864197 , 0.000695 ,  83
   8.3666 , 0.864228 , 0.000695 ,  84
   8.3666 , 0.864243 , 0.000695 ,  85
   8.3666 , 0.864256 , 0.000695 ,  86
   8.3666 , 0.864336 , 0.000695 ,  87
   8.3666 , 0.864343 , 0.000695 ,  88
   8.3666 , 0.864389 , 0.000695 ,  89
   8.3666 , 0.864249 , 0.000695 ,  90
   8.3666 , 0.864227 , 0.000695 ,  91
   8.3666 , 0.864335 , 0.000695 ,  92
   8.3666 , 0.864324 , 0.000695 ,  93
   8.3666 , 0.864440 , 0.000695 ,  94
   8.3666 , 0.864382 , 0.000695 ,  95
   8.3666 , 0.864264 , 0.000695 ,  96
   8.3666 , 0.864263 , 0.000695 ,  97
   8.3666 , 0.864245 , 0.000695 ,  98
   8.3666 , 0.864285 , 0.000695 ,  99
   8.3666 , 0.864283 , 0.000695 , 100
   8.4853 , 0.866055 , 0.000866 ,   0
   8.4853 , 0.866170 , 0.000866 ,   1
   8.4853 , 0.866048 , 0.000866 ,   2
   8.4853 , 0.866095 , 0.000866 ,   3
   8.4853 , 0.866041 , 0.000866 ,   4
   8.4853 , 0.866072 , 0.000866 ,   5
   8.4853 , 0.866142 , 0.000866 ,   6
   8.4853 , 0.866057 , 0.000866 ,   7
   8.4853 , 0.866123 , 0.000866 ,   8
   8.4853 , 0.866135 , 0.000866 ,   9
   8.4853 , 0.866110 , 0.000866 ,  10
   8.4853 , 0.865981 , 0.000866 ,  11
   8.4853 , 0.865893 , 0.000866 ,  12
   8.4853 , 0.866060 , 0.000866 ,  13
   8.4853 , 0.866200 , 0.000866 ,  14
   8.4853 , 0.866107 , 0.000866 ,  15
   8.4853 , 0.866180 , 0.000866 ,  16
   8.4853 , 0.866150 , 0.000866 ,  17
   8.4853 , 0.866103 , 0.000866 ,  18
   8.4853 , 0.866119 , 0.000866 ,  19
   8.4853 , 0.866040 , 0.000866 ,  20
   8.4853 , 0.865966 , 0.000866 ,  21
   8.4853 , 0.865862 , 0.000866 ,  22
   8.4853 , 0.865915 , 0.000866 ,  23
   8.4853 , 0.866042 , 0.000866 ,  24
   8.4853 , 0.866190 , 0.000866 ,  25
   8.4853 , 0.865895 , 0.000866 ,  26
   8.4853 , 0.866057 , 0.000866 ,  27
   8.4853 , 0.866255 , 0.000866 ,  28
   8.4853 , 0.866079 , 0.000866 ,  29
   8.4853 , 0.866067 , 0.000866 ,  30
   8.4853 , 0.865983 , 0.000866 ,  31
   8.4853 , 0.866104 , 0.000866 ,  32
   8.4853 , 0.866122 , 0.000866 ,  33
   8.4853 , 0.865982 , 0.000866 ,  34
   8.4853 , 0.866150 , 0.000866 ,  35
   8.4853 , 0.866042 , 0.000866 ,  36
   8.4853 , 0.865987 , 0.000866 ,  37
   8.4853 , 0.865973 , 0.000866 ,  38
   8.4853 , 0.866074 , 0.000866 ,  39
   8.4853 , 0.865988 , 0.000866 ,  40
   8.4853 , 0.866079 , 0.000866 ,  41
   8.4853 , 0.866093 , 0.000866 ,  42
   8.4853 , 0.866089 , 0.000866 ,  43
   8.4853 , 0.866051 , 0.000866 ,  44
   8.4853 , 0.865876 , 0.000866 ,  45
   8.4853 , 0.866007 , 0.000866 ,  46
   8.4853 , 0.865929 , 0.000866 ,  47
   8.4853 , 0.866144 , 0.000866 ,  48
   8.4853 , 0.866071 , 0.000866 ,  49
   8.4853 , 0.865992 , 0.000866 ,  50
   8.4853 , 0.865889 , 0.000866 ,  51
   8.4853 , 0.866152 , 0.000866 ,  52
   8.4853 , 0.865961 , 0.000866 ,  53
   8.4853 , 0.866127 , 0.000866 ,  54
   8.4853 , 0.866059 , 0.000866 ,  55
   8.4853 , 0.865987 , 0.000866 ,  56
   8.4853 , 0.865890 , 0.000866 ,  57
   8.4853 , 0.866042 , 0.000866 ,  58
   8.4853 , 0.866075 , 0.000866 ,  59
   8.4853 , 0.865824 , 0.000866 ,  60
   8.4853 , 0.866057 , 0.000866 ,  61
   8.4853 , 0.866013 , 0.000866 ,  62
   8.4853 , 0.866136 , 0.000866 ,  63
   8.4853 , 0.866016 , 0.000866 ,  64
   8.4853 , 0.865914 , 0.000866 ,  65
   8.4853 , 0.865882 , 0.000866 ,  66
   8.4853 , 0.865995 , 0.000866 ,  67
   8.4853 , 0.866064 , 0.000866 ,  68
   8.4853 , 0.866166 , 0.000866 ,  69
   8.4853 , 0.866058 , 0.000866 ,  70
   8.4853 , 0.866017 , 0.000866 ,  71
   8.4853 , 0.865980 , 0.000866 ,  72
   8.4853 , 0.866063 , 0.000866 ,  73
   8.4853 , 0.866138 , 0.000866 ,  74
   8.4853 , 0.866001 , 0.000866 ,  75
   8.4853 , 0.866003 , 0.000866 ,  76
   8.4853 , 0.866026 , 0.000866 ,  77
   8.4853 , 0.866024 , 0.000866 ,  78
   8.4853 , 0.866127 , 0.000866 ,  79
   8.4853 , 0.866037 , 0.000866 ,  80
   8.4853 , 0.866085 , 0.000866 ,  81
   8.4853 , 0.866103 , 0.000866 ,  82
   8.4853 , 0.866105 , 0.000866 ,  83
   8.4853 , 0.866194 , 0.000866 ,  84
   8.4853 , 0.865987 , 0.000866 ,  85
   8.4853 , 0.866048 , 0.000866 ,  86
   8.4853 , 0.866014 , 0.000866 ,  87
   8.4853 , 0.866086 , 0.000866 ,  88
   8.4853 , 0.866191 , 0.000866 ,  89
   8.4853 , 0.866058 , 0.000866 ,  90
   8.4853 , 0.865981 , 0.000866 ,  91
   8.4853 , 0.866176 , 0.000866 ,  92
   8.4853 , 0.865996 , 0.000866 ,  93
   8.4853 , 0.866171 , 0.000866 ,  94
   8.4853 , 0.866115 , 0.000866 ,  95
   8.4853 , 0.866174 , 0.000866 ,  96
   8.4853 , 0.866180 , 0.000866 ,  97
   8.4853 , 0.866083 , 0.000866 ,  98
   8.4853 , 0.866110 , 0.000866 ,  99
   8.4853 , 0.865991 , 0.000866 , 100
   8.5440 , 0.864392 , 0.001705 ,   0
   8.5440 , 0.864429 , 0.001705 ,   1
   8.5440 , 0.864421 , 0.001705 ,   2
   8.5440 , 0.864182 , 0.001705 ,   3
   8.5440 , 0.864485 , 0.001705 ,   4
   8.5440 , 0.864238 , 0.001705 ,   5
   8.5440 , 0.864622 , 0.001705 ,   6
   8.5440 , 0.864329 , 0.001705 ,   7
   8.5440 , 0.863877 , 0.001705 ,   8
   8.5440 , 0.864398 , 0.001705 ,   9
   8.5440 , 0.864428 , 0.001705 ,  10
   8.5440 , 0.864307 , 0.001705 ,  11
   8.5440 , 0.864028 , 0.001705 ,  12
   8.5440 , 0.864541 , 0.001705 ,  13
   8.5440 , 0.864299 , 0.001705 ,  14
   8.5440 , 0.864493 , 0.001705 ,  15
   8.5440 , 0.864415 , 0.001705 ,  16
   8.5440 , 0.864557 , 0.001705 ,  17
   8.5440 , 0.864422 , 0.001705 ,  18
   8.5440 , 0.864399 , 0.001705 ,  19
   8.5440 , 0.863918 , 0.001705 ,  20
   8.5440 , 0.864254 , 0.001705 ,  21
   8.5440 , 0.864215 , 0.001705 ,  22
   8.5440 , 0.864518 , 0.001705 ,  23
   8.5440 , 0.864341 , 0.001705 ,  24
   8.5440 , 0.863796 , 0.001705 ,  25
   8.5440 , 0.864547 , 0.001705 ,  26
   8.5440 , 0.864547 , 0.001705 ,  27
   8.5440 , 0.864437 , 0.001705 ,  28
   8.5440 , 0.864279 , 0.001705 ,  29
   8.5440 , 0.864515 , 0.001705 ,  30
   8.5440 , 0.864374 , 0.001705 ,  31
   8.5440 , 0.864694 , 0.001705 ,  32
   8.5440 , 0.864308 , 0.001705 ,  33
   8.5440 , 0.864515 , 0.001705 ,  34
   8.5440 , 0.864398 , 0.001705 ,  35
   8.5440 , 0.864305 , 0.001705 ,  36
   8.5440 , 0.864410 , 0.001705 ,  37
   8.5440 , 0.864196 , 0.001705 ,  38
   8.5440 , 0.864276 , 0.001705 ,  39
   8.5440 , 0.864469 , 0.001705 ,  40
   8.5440 , 0.864369 , 0.001705 ,  41
   8.5440 , 0.864592 , 0.001705 ,  42
   8.5440 , 0.864105 , 0.001705 ,  43
   8.5440 , 0.864442 , 0.001705 ,  44
   8.5440 , 0.864617 , 0.001705 ,  45
   8.5440 , 0.864397 , 0.001705 ,  46
   8.5440 , 0.864528 , 0.001705 ,  47
   8.5440 , 0.864489 , 0.001705 ,  48
   8.5440 , 0.864325 , 0.001705 ,  49
   8.5440 , 0.864101 , 0.001705 ,  50
   8.5440 , 0.864311 , 0.001705 ,  51
   8.5440 , 0.864356 , 0.001705 ,  52
   8.5440 , 0.864044 , 0.001705 ,  53
   8.5440 , 0.864318 , 0.001705 ,  54
   8.5440 , 0.864352 , 0.001705 ,  55
   8.5440 , 0.864744 , 0.001705 ,  56
   8.5440 , 0.864282 , 0.001705 ,  57
   8.5440 , 0.864440 , 0.001705 ,  58
   8.5440 , 0.864328 , 0.001705 ,  59
   8.5440 , 0.864704 , 0.001705 ,  60
   8.5440 , 0.864461 , 0.001705 ,  61
   8.5440 , 0.864273 , 0.001705 ,  62
   8.5440 , 0.864349 , 0.001705 ,  63
   8.5440 , 0.864461 , 0.001705 ,  64
   8.5440 , 0.864467 , 0.001705 ,  65
   8.5440 , 0.864469 , 0.001705 ,  66
   8.5440 , 0.864355 , 0.001705 ,  67
   8.5440 , 0.864357 , 0.001705 ,  68
   8.5440 , 0.864626 , 0.001705 ,  69
   8.5440 , 0.864405 , 0.001705 ,  70
   8.5440 , 0.864500 , 0.001705 ,  71
   8.5440 , 0.864124 , 0.001705 ,  72
   8.5440 , 0.864331 , 0.001705 ,  73
   8.5440 , 0.864530 , 0.001705 ,  74
   8.5440 , 0.864613 , 0.001705 ,  75
   8.5440 , 0.864416 , 0.001705 ,  76
   8.5440 , 0.864687 , 0.001705 ,  77
   8.5440 , 0.864513 , 0.001705 ,  78
   8.5440 , 0.864409 , 0.001705 ,  79
   8.5440 , 0.864557 , 0.001705 ,  80
   8.5440 , 0.864537 , 0.001705 ,  81
   8.5440 , 0.864455 , 0.001705 ,  82
   8.5440 , 0.864468 , 0.001705 ,  83
   8.5440 , 0.864350 , 0.001705 ,  84
   8.5440 , 0.864252 , 0.001705 ,  85
   8.5440 , 0.864603 , 0.001705 ,  86
   8.5440 , 0.864334 , 0.001705 ,  87
   8.5440 , 0.864634 , 0.001705 ,  88
   8.5440 , 0.864474 , 0.001705 ,  89
   8.5440 , 0.864298 , 0.001705 ,  90
   8.5440 , 0.864213 , 0.001705 ,  91
   8.5440 , 0.864425 , 0.001705 ,  92
   8.5440 , 0.864513 , 0.001705 ,  93
   8.5440 , 0.864588 , 0.001705 ,  94
   8.5440 , 0.864521 , 0.001705 ,  95
   8.5440 , 0.864319 , 0.001705 ,  96
   8.5440 , 0.864327 , 0.001705 ,  97
   8.5440 , 0.864186 , 0.001705 ,  98
   8.5440 , 0.864344 , 0.001705 ,  99
   8.5440 , 0.864300 , 0.001705 , 100
   8.6023 , 0.869805 , 0.000761 ,   0
   8.6023 , 0.869937 , 0.000761 ,   1
   8.6023 , 0.869893 , 0.000761 ,   2
   8.6023 , 0.869739 , 0.000761 ,   3
   8.6023 , 0.869868 , 0.000761 ,   4
   8.6023 , 0.869733 , 0.000761 ,   5
   8.6023 , 0.869735 , 0.000761 ,   6
   8.6023 , 0.869909 , 0.000761 ,   7
   8.6023 , 0.869798 , 0.000761 ,   8
   8.6023 , 0.869754 , 0.000761 ,   9
   8.6023 , 0.869957 , 0.000761 ,  10
   8.6023 , 0.869770 , 0.000761 ,  11
   8.6023 , 0.869741 , 0.000761 ,  12
   8.6023 , 0.869885 , 0.000761 ,  13
   8.6023 , 0.869777 , 0.000761 ,  14
   8.6023 , 0.869824 , 0.000761 ,  15
   8.6023 , 0.869878 , 0.000761 ,  16
   8.6023 , 0.869771 , 0.000761 ,  17
   8.6023 , 0.869884 , 0.000761 ,  18
   8.6023 , 0.869878 , 0.000761 ,  19
   8.6023 , 0.869705 , 0.000761 ,  20
   8.6023 , 0.869836 , 0.000761 ,  21
   8.6023 , 0.869755 , 0.000761 ,  22
   8.6023 , 0.869757 , 0.000761 ,  23
   8.6023 , 0.869915 , 0.000761 ,  24
   8.6023 , 0.869928 , 0.000761 ,  25
   8.6023 , 0.869838 , 0.000761 ,  26
   8.6023 , 0.869796 , 0.000761 ,  27
   8.6023 , 0.869844 , 0.000761 ,  28
   8.6023 , 0.869857 , 0.000761 ,  29
   8.6023 , 0.869760 , 0.000761 ,  30
   8.6023 , 0.869954 , 0.000761 ,  31
   8.6023 , 0.869861 , 0.000761 ,  32
   8.6023 , 0.869905 , 0.000761 ,  33
   8.6023 , 0.869855 , 0.000761 ,  34
   8.6023 , 0.869774 , 0.000761 ,  35
   8.6023 , 0.869789 , 0.000761 ,  36
   8.6023 , 0.869721 , 0.000761 ,  37
   8.6023 , 0.869787 , 0.000761 ,  38
   8.6023 , 0.869685 , 0.000761 ,  39
   8.6023 , 0.869794 , 0.000761 ,  40
   8.6023 , 0.869787 , 0.000761 ,  41
   8.6023 , 0.869826 , 0.000761 ,  42
   8.6023 , 0.869680 , 0.000761 ,  43
   8.6023 , 0.869752 , 0.000761 ,  44
   8.6023 , 0.869741 , 0.000761 ,  45
   8.6023 , 0.869806 , 0.000761 ,  46
   8.6023 , 0.869807 , 0.000761 ,  47
   8.6023 , 0.869791 , 0.000761 ,  48
   8.6023 , 0.869820 , 0.000761 ,  49
   8.6023 , 0.869546 , 0.000761 ,  50
   8.6023 , 0.869685 , 0.000761 ,  51
   8.6023 , 0.869876 , 0.000761 ,  52
   8.6023 , 0.869799 , 0.000761 ,  53
   8.6023 , 0.869642 , 0.000761 ,  54
   8.6023 , 0.869795 , 0.000761 ,  55
   8.6023 , 0.869711 , 0.000761 ,  56
   8.6023 , 0.869610 , 0.000761 ,  57
   8.6023 , 0.869923 , 0.000761 ,  58
   8.6023 , 0.869793 , 0.000761 ,  59
   8.6023 , 0.869872 , 0.000761 ,  60
   8.6023 , 0.869879 , 0.000761 ,  61
   8.6023 , 0.869760 , 0.000761 ,  62
   8.6023 , 0.869817 , 0.000761 ,  63
   8.6023 , 0.869931 , 0.000761 ,  64
   8.6023 , 0.869771 , 0.000761 ,  65
   8.6023 , 0.869726 , 0.000761 ,  66
   8.6023 , 0.869807 , 0.000761 ,  67
   8.6023 , 0.869823 , 0.000761 ,  68
   8.6023 , 0.869766 , 0.000761 ,  69
   8.6023 , 0.869870 , 0.000761 ,  70
   8.6023 , 0.869750 , 0.000761 ,  71
   8.6023 , 0.869722 , 0.000761 ,  72
   8.6023 , 0.869901 , 0.000761 ,  73
   8.6023 , 0.869822 , 0.000761 ,  74
   8.6023 , 0.869767 , 0.000761 ,  75
   8.6023 , 0.869761 , 0.000761 ,  76
   8.6023 , 0.869909 , 0.000761 ,  77
   8.6023 , 0.869775 , 0.000761 ,  78
   8.6023 , 0.869778 , 0.000761 ,  79
   8.6023 , 0.869713 , 0.000761 ,  80
   8.6023 , 0.869738 , 0.000761 ,  81
   8.6023 , 0.869781 , 0.000761 ,  82
   8.6023 , 0.869881 , 0.000761 ,  83
   8.6023 , 0.869744 , 0.000761 ,  84
   8.6023 , 0.869699 , 0.000761 ,  85
   8.6023 , 0.869946 , 0.000761 ,  86
   8.6023 , 0.869775 , 0.000761 ,  87
   8.6023 , 0.869880 , 0.000761 ,  88
   8.6023 , 0.869833 , 0.000761 ,  89
   8.6023 , 0.869765 , 0.000761 ,  90
   8.6023 , 0.869793 , 0.000761 ,  91
   8.6023 , 0.869853 , 0.000761 ,  92
   8.6023 , 0.869847 , 0.000761 ,  93
   8.6023 , 0.869826 , 0.000761 ,  94
   8.6023 , 0.869809 , 0.000761 ,  95
   8.6023 , 0.869858 , 0.000761 ,  96
   8.6023 , 0.869771 , 0.000761 ,  97
   8.6023 , 0.869779 , 0.000761 ,  98
   8.6023 , 0.869896 , 0.000761 ,  99
   8.6023 , 0.869852 , 0.000761 , 100
   8.6603 , 0.870191 , 0.000843 ,   0
   8.6603 , 0.870310 , 0.000843 ,   1
   8.6603 , 0.870070 , 0.000843 ,   2
   8.6603 , 0.870128 , 0.000843 ,   3
   8.6603 , 0.870063 , 0.000843 ,   4
   8.6603 , 0.870308 , 0.000843 ,   5
   8.6603 , 0.870117 , 0.000843 ,   6
   8.6603 , 0.870103 , 0.000843 ,   7
   8.6603 , 0.870195 , 0.000843 ,   8
   8.6603 , 0.870278 , 0.000843 ,   9
   8.6603 , 0.870210 , 0.000843 ,  10
   8.6603 , 0.870225 , 0.000843 ,  11
   8.6603 , 0.870198 , 0.000843 ,  12
   8.6603 , 0.870171 , 0.000843 ,  13
   8.6603 , 0.870327 , 0.000843 ,  14
   8.6603 , 0.870184 , 0.000843 ,  15
   8.6603 , 0.870295 , 0.000843 ,  16
   8.6603 , 0.870268 , 0.000843 ,  17
   8.6603 , 0.870281 , 0.000843 ,  18
   8.6603 , 0.870308 , 0.000843 ,  19
   8.6603 , 0.870056 , 0.000843 ,  20
   8.6603 , 0.870336 , 0.000843 ,  21
   8.6603 , 0.870269 , 0.000843 ,  22
   8.6603 , 0.870235 , 0.000843 ,  23
   8.6603 , 0.870275 , 0.000843 ,  24
   8.6603 , 0.870101 , 0.000843 ,  25
   8.6603 , 0.870184 , 0.000843 ,  26
   8.6603 , 0.870221 , 0.000843 ,  27
   8.6603 , 0.870147 , 0.000843 ,  28
   8.6603 , 0.870095 , 0.000843 ,  29
   8.6603 , 0.870139 , 0.000843 ,  30
   8.6603 , 0.870203 , 0.000843 ,  31
   8.6603 , 0.869993 , 0.000843 ,  32
   8.6603 , 0.870330 , 0.000843 ,  33
   8.6603 , 0.870238 , 0.000843 ,  34
   8.6603 , 0.870209 , 0.000843 ,  35
   8.6603 , 0.870274 , 0.000843 ,  36
   8.6603 , 0.870060 , 0.000843 ,  37
   8.6603 , 0.870133 , 0.000843 ,  38
   8.6603 , 0.870146 , 0.000843 ,  39
   8.6603 , 0.870281 , 0.000843 ,  40
   8.6603 , 0.870204 , 0.000843 ,  41
   8.6603 , 0.870177 , 0.000843 ,  42
   8.6603 , 0.870256 , 0.000843 ,  43
   8.6603 , 0.870244 , 0.000843 ,  44
   8.6603 , 0.870223 , 0.000843 ,  45
   8.6603 , 0.870292 , 0.000843 ,  46
   8.6603 , 0.870255 , 0.000843 ,  47
   8.6603 , 0.870103 , 0.000843 ,  48
   8.6603 , 0.870321 , 0.000843 ,  49
   8.6603 , 0.870179 , 0.000843 ,  50
   8.6603 , 0.870249 , 0.000843 ,  51
   8.6603 , 0.870175 , 0.000843 ,  52
   8.6603 , 0.870035 , 0.000843 ,  53
   8.6603 , 0.870269 , 0.000843 ,  54
   8.6603 , 0.870169 , 0.000843 ,  55
   8.6603 , 0.870146 , 0.000843 ,  56
   8.6603 , 0.870128 , 0.000843 ,  57
   8.6603 , 0.870320 , 0.000843 ,  58
   8.6603 , 0.870229 , 0.000843 ,  59
   8.6603 , 0.870130 , 0.000843 ,  60
   8.6603 , 0.870288 , 0.000843 ,  61
   8.6603 , 0.870166 , 0.000843 ,  62
   8.6603 , 0.870105 , 0.000843 ,  63
   8.6603 , 0.870237 , 0.000843 ,  64
   8.6603 , 0.870151 , 0.000843 ,  65
   8.6603 , 0.869986 , 0.000843 ,  66
   8.6603 , 0.870184 , 0.000843 ,  67
   8.6603 , 0.870145 , 0.000843 ,  68
   8.6603 , 0.870206 , 0.000843 ,  69
   8.6603 , 0.870222 , 0.000843 ,  70
   8.6603 , 0.870103 , 0.000843 ,  71
   8.6603 , 0.870233 , 0.000843 ,  72
   8.6603 , 0.870155 , 0.000843 ,  73
   8.6603 , 0.870290 , 0.000843 ,  74
   8.6603 , 0.870028 , 0.000843 ,  75
   8.6603 , 0.870108 , 0.000843 ,  76
   8.6603 , 0.870172 , 0.000843 ,  77
   8.6603 , 0.870236 , 0.000843 ,  78
   8.6603 , 0.870178 , 0.000843 ,  79
   8.6603 , 0.870170 , 0.000843 ,  80
   8.6603 , 0.870284 , 0.000843 ,  81
   8.6603 , 0.870199 , 0.000843 ,  82
   8.6603 , 0.870130 , 0.000843 ,  83
   8.6603 , 0.870371 , 0.000843 ,  84
   8.6603 , 0.870145 , 0.000843 ,  85
   8.6603 , 0.870273 , 0.000843 ,  86
   8.6603 , 0.870249 , 0.000843 ,  87
   8.6603 , 0.870189 , 0.000843 ,  88
   8.6603 , 0.870124 , 0.000843 ,  89
   8.6603 , 0.870203 , 0.000843 ,  90
   8.6603 , 0.870033 , 0.000843 ,  91
   8.6603 , 0.870194 , 0.000843 ,  92
   8.6603 , 0.870118 , 0.000843 ,  93
   8.6603 , 0.870097 , 0.000843 ,  94
   8.6603 , 0.870030 , 0.000843 ,  95
   8.6603 , 0.870296 , 0.000843 ,  96
   8.6603 , 0.870065 , 0.000843 ,  97
   8.6603 , 0.870237 , 0.000843 ,  98
   8.6603 , 0.870201 , 0.000843 ,  99
   8.6603 , 0.870136 , 0.000843 , 100
   8.7178 , 0.871556 , 0.000924 ,   0
   8.7178 , 0.871609 , 0.000924 ,   1
   8.7178 , 0.871711 , 0.000924 ,   2
   8.7178 , 0.871499 , 0.000924 ,   3
   8.7178 , 0.871527 , 0.000924 ,   4
   8.7178 , 0.871555 , 0.000924 ,   5
   8.7178 , 0.871700 , 0.000924 ,   6
   8.7178 , 0.871597 , 0.000924 ,   7
   8.7178 , 0.871436 , 0.000924 ,   8
   8.7178 , 0.871669 , 0.000924 ,   9
   8.7178 , 0.871492 , 0.000924 ,  10
   8.7178 , 0.871576 , 0.000924 ,  11
   8.7178 , 0.871483 , 0.000924 ,  12
   8.7178 , 0.871391 , 0.000924 ,  13
   8.7178 , 0.871619 , 0.000924 ,  14
   8.7178 , 0.871570 , 0.000924 ,  15
   8.7178 , 0.871729 , 0.000924 ,  16
   8.7178 , 0.871529 , 0.000924 ,  17
   8.7178 , 0.871536 , 0.000924 ,  18
   8.7178 , 0.871444 , 0.000924 ,  19
   8.7178 , 0.871423 , 0.000924 ,  20
   8.7178 , 0.871627 , 0.000924 ,  21
   8.7178 , 0.871440 , 0.000924 ,  22
   8.7178 , 0.871636 , 0.000924 ,  23
   8.7178 , 0.871570 , 0.000924 ,  24
   8.7178 , 0.871609 , 0.000924 ,  25
   8.7178 , 0.871543 , 0.000924 ,  26
   8.7178 , 0.871578 , 0.000924 ,  27
   8.7178 , 0.871501 , 0.000924 ,  28
   8.7178 , 0.871592 , 0.000924 ,  29
   8.7178 , 0.871700 , 0.000924 ,  30
   8.7178 , 0.871514 , 0.000924 ,  31
   8.7178 , 0.871555 , 0.000924 ,  32
   8.7178 , 0.871601 , 0.000924 ,  33
   8.7178 , 0.871500 , 0.000924 ,  34
   8.7178 , 0.871583 , 0.000924 ,  35
   8.7178 , 0.871562 , 0.000924 ,  36
   8.7178 , 0.871454 , 0.000924 ,  37
   8.7178 , 0.871539 , 0.000924 ,  38
   8.7178 , 0.871460 , 0.000924 ,  39
   8.7178 , 0.871620 , 0.000924 ,  40
   8.7178 , 0.871495 , 0.000924 ,  41
   8.7178 , 0.871570 , 0.000924 ,  42
   8.7178 , 0.871760 , 0.000924 ,  43
   8.7178 , 0.871515 , 0.000924 ,  44
   8.7178 , 0.871484 , 0.000924 ,  45
   8.7178 , 0.871554 , 0.000924 ,  46
   8.7178 , 0.871551 , 0.000924 ,  47
   8.7178 , 0.871638 , 0.000924 ,  48
   8.7178 , 0.871465 , 0.000924 ,  49
   8.7178 , 0.871578 , 0.000924 ,  50
   8.7178 , 0.871383 , 0.000924 ,  51
   8.7178 , 0.871456 , 0.000924 ,  52
   8.7178 , 0.871505 , 0.000924 ,  53
   8.7178 , 0.871433 , 0.000924 ,  54
   8.7178 , 0.871756 , 0.000924 ,  55
   8.7178 , 0.871579 , 0.000924 ,  56
   8.7178 , 0.871663 , 0.000924 ,  57
   8.7178 , 0.871482 , 0.000924 ,  58
   8.7178 , 0.871410 , 0.000924 ,  59
   8.7178 , 0.871484 , 0.000924 ,  60
   8.7178 , 0.871449 , 0.000924 ,  61
   8.7178 , 0.871575 , 0.000924 ,  62
   8.7178 , 0.871746 , 0.000924 ,  63
   8.7178 , 0.871679 , 0.000924 ,  64
   8.7178 , 0.871502 , 0.000924 ,  65
   8.7178 , 0.871421 , 0.000924 ,  66
   8.7178 , 0.871590 , 0.000924 ,  67
   8.7178 , 0.871358 , 0.000924 ,  68
   8.7178 , 0.871480 , 0.000924 ,  69
   8.7178 , 0.871459 , 0.000924 ,  70
   8.7178 , 0.871594 , 0.000924 ,  71
   8.7178 , 0.871590 , 0.000924 ,  72
   8.7178 , 0.871476 , 0.000924 ,  73
   8.7178 , 0.871376 , 0.000924 ,  74
   8.7178 , 0.871648 , 0.000924 ,  75
   8.7178 , 0.871479 , 0.000924 ,  76
   8.7178 , 0.871583 , 0.000924 ,  77
   8.7178 , 0.871533 , 0.000924 ,  78
   8.7178 , 0.871587 , 0.000924 ,  79
   8.7178 , 0.871556 , 0.000924 ,  80
   8.7178 , 0.871738 , 0.000924 ,  81
   8.7178 , 0.871717 , 0.000924 ,  82
   8.7178 , 0.871373 , 0.000924 ,  83
   8.7178 , 0.871541 , 0.000924 ,  84
   8.7178 , 0.871508 , 0.000924 ,  85
   8.7178 , 0.871523 , 0.000924 ,  86
   8.7178 , 0.871593 , 0.000924 ,  87
   8.7178 , 0.871663 , 0.000924 ,  88
   8.7178 , 0.871549 , 0.000924 ,  89
   8.7178 , 0.871650 , 0.000924 ,  90
   8.7178 , 0.871502 , 0.000924 ,  91
   8.7178 , 0.871626 , 0.000924 ,  92
   8.7178 , 0.871567 , 0.000924 ,  93
   8.7178 , 0.871483 , 0.000924 ,  94
   8.7178 , 0.871723 , 0.000924 ,  95
   8.7178 , 0.871537 , 0.000924 ,  96
   8.7178 , 0.871631 , 0.000924 ,  97
   8.7178 , 0.871614 , 0.000924 ,  98
   8.7178 , 0.871622 , 0.000924 ,  99
   8.7178 , 0.871625 , 0.000924 , 100
   8.7750 , 0.873690 , 0.000744 ,   0
   8.7750 , 0.873730 , 0.000744 ,   1
   8.7750 , 0.873647 , 0.000744 ,   2
   8.7750 , 0.873673 , 0.000744 ,   3
   8.7750 , 0.873825 , 0.000744 ,   4
   8.7750 , 0.873677 , 0.000744 ,   5
   8.7750 , 0.873641 , 0.000744 ,   6
   8.7750 , 0.873802 , 0.000744 ,   7
   8.7750 , 0.873684 , 0.000744 ,   8
   8.7750 , 0.873781 , 0.000744 ,   9
   8.7750 , 0.873664 , 0.000744 ,  10
   8.7750 , 0.873547 , 0.000744 ,  11
   8.7750 , 0.873665 , 0.000744 ,  12
   8.7750 , 0.873735 , 0.000744 ,  13
   8.7750 , 0.873609 , 0.000744 ,  14
   8.7750 , 0.873802 , 0.000744 ,  15
   8.7750 , 0.873779 , 0.000744 ,  16
   8.7750 , 0.873713 , 0.000744 ,  17
   8.7750 , 0.873696 , 0.000744 ,  18
   8.7750 , 0.873687 , 0.000744 ,  19
   8.7750 , 0.873570 , 0.000744 ,  20
   8.7750 , 0.873630 , 0.000744 ,  21
   8.7750 , 0.873675 , 0.000744 ,  22
   8.7750 , 0.873661 , 0.000744 ,  23
   8.7750 , 0.873857 , 0.000744 ,  24
   8.7750 , 0.873775 , 0.000744 ,  25
   8.7750 , 0.873664 , 0.000744 ,  26
   8.7750 , 0.873822 , 0.000744 ,  27
   8.7750 , 0.873700 , 0.000744 ,  28
   8.7750 , 0.873593 , 0.000744 ,  29
   8.7750 , 0.873695 , 0.000744 ,  30
   8.7750 , 0.873608 , 0.000744 ,  31
   8.7750 , 0.873691 , 0.000744 ,  32
   8.7750 , 0.873763 , 0.000744 ,  33
   8.7750 , 0.873738 , 0.000744 ,  34
   8.7750 , 0.873749 , 0.000744 ,  35
   8.7750 , 0.873611 , 0.000744 ,  36
   8.7750 , 0.873642 , 0.000744 ,  37
   8.7750 , 0.873634 , 0.000744 ,  38
   8.7750 , 0.873688 , 0.000744 ,  39
   8.7750 , 0.873632 , 0.000744 ,  40
   8.7750 , 0.873577 , 0.000744 ,  41
   8.7750 , 0.873658 , 0.000744 ,  42
   8.7750 , 0.873707 , 0.000744 ,  43
   8.7750 , 0.873769 , 0.000744 ,  44
   8.7750 , 0.873762 , 0.000744 ,  45
   8.7750 , 0.873719 , 0.000744 ,  46
   8.7750 , 0.873648 , 0.000744 ,  47
   8.7750 , 0.873714 , 0.000744 ,  48
   8.7750 , 0.873765 , 0.000744 ,  49
   8.7750 , 0.873720 , 0.000744 ,  50
   8.7750 , 0.873594 , 0.000744 ,  51
   8.7750 , 0.873654 , 0.000744 ,  52
   8.7750 , 0.873586 , 0.000744 ,  53
   8.7750 , 0.873539 , 0.000744 ,  54
   8.7750 , 0.873828 , 0.000744 ,  55
   8.7750 , 0.873676 , 0.000744 ,  56
   8.7750 , 0.873558 , 0.000744 ,  57
   8.7750 , 0.873607 , 0.000744 ,  58
   8.7750 , 0.873535 , 0.000744 ,  59
   8.7750 , 0.873613 , 0.000744 ,  60
   8.7750 , 0.873689 , 0.000744 ,  61
   8.7750 , 0.873661 , 0.000744 ,  62
   8.7750 , 0.873831 , 0.000744 ,  63
   8.7750 , 0.873757 , 0.000744 ,  64
   8.7750 , 0.873623 , 0.000744 ,  65
   8.7750 , 0.873610 , 0.000744 ,  66
   8.7750 , 0.873594 , 0.000744 ,  67
   8.7750 , 0.873744 , 0.000744 ,  68
   8.7750 , 0.873725 , 0.000744 ,  69
   8.7750 , 0.873696 , 0.000744 ,  70
   8.7750 , 0.873654 , 0.000744 ,  71
   8.7750 , 0.873618 , 0.000744 ,  72
   8.7750 , 0.873771 , 0.000744 ,  73
   8.7750 , 0.873559 , 0.000744 ,  74
   8.7750 , 0.873737 , 0.000744 ,  75
   8.7750 , 0.873747 , 0.000744 ,  76
   8.7750 , 0.873772 , 0.000744 ,  77
   8.7750 , 0.873648 , 0.000744 ,  78
   8.7750 , 0.873845 , 0.000744 ,  79
   8.7750 , 0.873781 , 0.000744 ,  80
   8.7750 , 0.873770 , 0.000744 ,  81
   8.7750 , 0.873683 , 0.000744 ,  82
   8.7750 , 0.873715 , 0.000744 ,  83
   8.7750 , 0.873653 , 0.000744 ,  84
   8.7750 , 0.873597 , 0.000744 ,  85
   8.7750 , 0.873782 , 0.000744 ,  86
   8.7750 , 0.873757 , 0.000744 ,  87
   8.7750 , 0.873656 , 0.000744 ,  88
   8.7750 , 0.873623 , 0.000744 ,  89
   8.7750 , 0.873770 , 0.000744 ,  90
   8.7750 , 0.873595 , 0.000744 ,  91
   8.7750 , 0.873715 , 0.000744 ,  92
   8.7750 , 0.873723 , 0.000744 ,  93
   8.7750 , 0.873663 , 0.000744 ,  94
   8.7750 , 0.873669 , 0.000744 ,  95
   8.7750 , 0.873772 , 0.000744 ,  96
   8.7750 , 0.873647 , 0.000744 ,  97
   8.7750 , 0.873703 , 0.000744 ,  98
   8.7750 , 0.873696 , 0.000744 ,  99
   8.7750 , 0.873726 , 0.000744 , 100
   8.8318 , 0.873506 , 0.001010 ,   0
   8.8318 , 0.873642 , 0.001010 ,   1
   8.8318 , 0.873450 , 0.001010 ,   2
   8.8318 , 0.873510 , 0.001010 ,   3
   8.8318 , 0.873522 , 0.001010 ,   4
   8.8318 , 0.873355 , 0.001010 ,   5
   8.8318 , 0.873352 , 0.001010 ,   6
   8.8318 , 0.873538 , 0.001010 ,   7
   8.8318 , 0.873559 , 0.001010 ,   8
   8.8318 , 0.873420 , 0.001010 ,   9
   8.8318 , 0.873512 , 0.001010 ,  10
   8.8318 , 0.873451 , 0.001010 ,  11
   8.8318 , 0.873397 , 0.001010 ,  12
   8.8318 , 0.873451 , 0.001010 ,  13
   8.8318 , 0.873558 , 0.001010 ,  14
   8.8318 , 0.873417 , 0.001010 ,  15
   8.8318 , 0.873571 , 0.001010 ,  16
   8.8318 , 0.873482 , 0.001010 ,  17
   8.8318 , 0.873524 , 0.001010 ,  18
   8.8318 , 0.873539 , 0.001010 ,  19
   8.8318 , 0.873501 , 0.001010 ,  20
   8.8318 , 0.873677 , 0.001010 ,  21
   8.8318 , 0.873526 , 0.001010 ,  22
   8.8318 , 0.873397 , 0.001010 ,  23
   8.8318 , 0.873503 , 0.001010 ,  24
   8.8318 , 0.873535 , 0.001010 ,  25
   8.8318 , 0.873369 , 0.001010 ,  26
   8.8318 , 0.873448 , 0.001010 ,  27
   8.8318 , 0.873473 , 0.001010 ,  28
   8.8318 , 0.873447 , 0.001010 ,  29
   8.8318 , 0.873418 , 0.001010 ,  30
   8.8318 , 0.873560 , 0.001010 ,  31
   8.8318 , 0.873589 , 0.001010 ,  32
   8.8318 , 0.873714 , 0.001010 ,  33
   8.8318 , 0.873471 , 0.001010 ,  34
   8.8318 , 0.873616 , 0.001010 ,  35
   8.8318 , 0.873664 , 0.001010 ,  36
   8.8318 , 0.873523 , 0.001010 ,  37
   8.8318 , 0.873451 , 0.001010 ,  38
   8.8318 , 0.873469 , 0.001010 ,  39
   8.8318 , 0.873461 , 0.001010 ,  40
   8.8318 , 0.873656 , 0.001010 ,  41
   8.8318 , 0.873404 , 0.001010 ,  42
   8.8318 , 0.873583 , 0.001010 ,  43
   8.8318 , 0.873364 , 0.001010 ,  44
   8.8318 , 0.873669 , 0.001010 ,  45
   8.8318 , 0.873512 , 0.001010 ,  46
   8.8318 , 0.873495 , 0.001010 ,  47
   8.8318 , 0.873369 , 0.001010 ,  48
   8.8318 , 0.873557 , 0.001010 ,  49
   8.8318 , 0.873430 , 0.001010 ,  50
   8.8318 , 0.873374 , 0.001010 ,  51
   8.8318 , 0.873459 , 0.001010 ,  52
   8.8318 , 0.873365 , 0.001010 ,  53
   8.8318 , 0.873334 , 0.001010 ,  54
   8.8318 , 0.873461 , 0.001010 ,  55
   8.8318 , 0.873280 , 0.001010 ,  56
   8.8318 , 0.873553 , 0.001010 ,  57
   8.8318 , 0.873301 , 0.001010 ,  58
   8.8318 , 0.873652 , 0.001010 ,  59
   8.8318 , 0.873672 , 0.001010 ,  60
   8.8318 , 0.873566 , 0.001010 ,  61
   8.8318 , 0.873439 , 0.001010 ,  62
   8.8318 , 0.873671 , 0.001010 ,  63
   8.8318 , 0.873552 , 0.001010 ,  64
   8.8318 , 0.873502 , 0.001010 ,  65
   8.8318 , 0.873536 , 0.001010 ,  66
   8.8318 , 0.873437 , 0.001010 ,  67
   8.8318 , 0.873517 , 0.001010 ,  68
   8.8318 , 0.873344 , 0.001010 ,  69
   8.8318 , 0.873506 , 0.001010 ,  70
   8.8318 , 0.873528 , 0.001010 ,  71
   8.8318 , 0.873564 , 0.001010 ,  72
   8.8318 , 0.873496 , 0.001010 ,  73
   8.8318 , 0.873323 , 0.001010 ,  74
   8.8318 , 0.873409 , 0.001010 ,  75
   8.8318 , 0.873516 , 0.001010 ,  76
   8.8318 , 0.873544 , 0.001010 ,  77
   8.8318 , 0.873357 , 0.001010 ,  78
   8.8318 , 0.873479 , 0.001010 ,  79
   8.8318 , 0.873621 , 0.001010 ,  80
   8.8318 , 0.873542 , 0.001010 ,  81
   8.8318 , 0.873552 , 0.001010 ,  82
   8.8318 , 0.873536 , 0.001010 ,  83
   8.8318 , 0.873605 , 0.001010 ,  84
   8.8318 , 0.873628 , 0.001010 ,  85
   8.8318 , 0.873499 , 0.001010 ,  86
   8.8318 , 0.873511 , 0.001010 ,  87
   8.8318 , 0.873530 , 0.001010 ,  88
   8.8318 , 0.873552 , 0.001010 ,  89
   8.8318 , 0.873544 , 0.001010 ,  90
   8.8318 , 0.873267 , 0.001010 ,  91
   8.8318 , 0.873517 , 0.001010 ,  92
   8.8318 , 0.873395 , 0.001010 ,  93
   8.8318 , 0.873723 , 0.001010 ,  94
   8.8318 , 0.873689 , 0.001010 ,  95
   8.8318 , 0.873702 , 0.001010 ,  96
   8.8318 , 0.873636 , 0.001010 ,  97
   8.8318 , 0.873591 , 0.001010 ,  98
   8.8318 , 0.873561 , 0.001010 ,  99
   8.8318 , 0.873506 , 0.001010 , 100
   8.9443 , 0.877979 , 0.000764 ,   0
   8.9443 , 0.878064 , 0.000764 ,   1
   8.9443 , 0.877962 , 0.000764 ,   2
   8.9443 , 0.877914 , 0.000764 ,   3
   8.9443 , 0.877929 , 0.000764 ,   4
   8.9443 , 0.878062 , 0.000764 ,   5
   8.9443 , 0.877878 , 0.000764 ,   6
   8.9443 , 0.878077 , 0.000764 ,   7
   8.9443 , 0.878044 , 0.000764 ,   8
   8.9443 , 0.877996 , 0.000764 ,   9
   8.9443 , 0.878091 , 0.000764 ,  10
   8.9443 , 0.877871 , 0.000764 ,  11
   8.9443 , 0.877930 , 0.000764 ,  12
   8.9443 , 0.877968 , 0.000764 ,  13
   8.9443 , 0.877971 , 0.000764 ,  14
   8.9443 , 0.877921 , 0.000764 ,  15
   8.9443 , 0.877872 , 0.000764 ,  16
   8.9443 , 0.877994 , 0.000764 ,  17
   8.9443 , 0.877921 , 0.000764 ,  18
   8.9443 , 0.877922 , 0.000764 ,  19
   8.9443 , 0.877865 , 0.000764 ,  20
   8.9443 , 0.878006 , 0.000764 ,  21
   8.9443 , 0.878015 , 0.000764 ,  22
   8.9443 , 0.877945 , 0.000764 ,  23
   8.9443 , 0.878058 , 0.000764 ,  24
   8.9443 , 0.877933 , 0.000764 ,  25
   8.9443 , 0.878102 , 0.000764 ,  26
   8.9443 , 0.878103 , 0.000764 ,  27
   8.9443 , 0.878006 , 0.000764 ,  28
   8.9443 , 0.877908 , 0.000764 ,  29
   8.9443 , 0.877970 , 0.000764 ,  30
   8.9443 , 0.877998 , 0.000764 ,  31
   8.9443 , 0.877996 , 0.000764 ,  32
   8.9443 , 0.877933 , 0.000764 ,  33
   8.9443 , 0.877959 , 0.000764 ,  34
   8.9443 , 0.877860 , 0.000764 ,  35
   8.9443 , 0.877999 , 0.000764 ,  36
   8.9443 , 0.877986 , 0.000764 ,  37
   8.9443 , 0.877967 , 0.000764 ,  38
   8.9443 , 0.877957 , 0.000764 ,  39
   8.9443 , 0.877957 , 0.000764 ,  40
   8.9443 , 0.877860 , 0.000764 ,  41
   8.9443 , 0.877919 , 0.000764 ,  42
   8.9443 , 0.877992 , 0.000764 ,  43
   8.9443 , 0.878013 , 0.000764 ,  44
   8.9443 , 0.877781 , 0.000764 ,  45
   8.9443 , 0.878052 , 0.000764 ,  46
   8.9443 , 0.877964 , 0.000764 ,  47
   8.9443 , 0.878011 , 0.000764 ,  48
   8.9443 , 0.878000 , 0.000764 ,  49
   8.9443 , 0.877851 , 0.000764 ,  50
   8.9443 , 0.877971 , 0.000764 ,  51
   8.9443 , 0.877842 , 0.000764 ,  52
   8.9443 , 0.878071 , 0.000764 ,  53
   8.9443 , 0.877868 , 0.000764 ,  54
   8.9443 , 0.877997 , 0.000764 ,  55
   8.9443 , 0.877975 , 0.000764 ,  56
   8.9443 , 0.877972 , 0.000764 ,  57
   8.9443 , 0.878064 , 0.000764 ,  58
   8.9443 , 0.877964 , 0.000764 ,  59
   8.9443 , 0.877964 , 0.000764 ,  60
   8.9443 , 0.878107 , 0.000764 ,  61
   8.9443 , 0.877936 , 0.000764 ,  62
   8.9443 , 0.877920 , 0.000764 ,  63
   8.9443 , 0.878193 , 0.000764 ,  64
   8.9443 , 0.877960 , 0.000764 ,  65
   8.9443 , 0.877953 , 0.000764 ,  66
   8.9443 , 0.878031 , 0.000764 ,  67
   8.9443 , 0.877953 , 0.000764 ,  68
   8.9443 , 0.877934 , 0.000764 ,  69
   8.9443 , 0.878026 , 0.000764 ,  70
   8.9443 , 0.877917 , 0.000764 ,  71
   8.9443 , 0.877930 , 0.000764 ,  72
   8.9443 , 0.878035 , 0.000764 ,  73
   8.9443 , 0.877830 , 0.000764 ,  74
   8.9443 , 0.878036 , 0.000764 ,  75
   8.9443 , 0.878090 , 0.000764 ,  76
   8.9443 , 0.878031 , 0.000764 ,  77
   8.9443 , 0.877958 , 0.000764 ,  78
   8.9443 , 0.877860 , 0.000764 ,  79
   8.9443 , 0.877995 , 0.000764 ,  80
   8.9443 , 0.878132 , 0.000764 ,  81
   8.9443 , 0.878018 , 0.000764 ,  82
   8.9443 , 0.877965 , 0.000764 ,  83
   8.9443 , 0.878018 , 0.000764 ,  84
   8.9443 , 0.877797 , 0.000764 ,  85
   8.9443 , 0.878126 , 0.000764 ,  86
   8.9443 , 0.877981 , 0.000764 ,  87
   8.9443 , 0.877941 , 0.000764 ,  88
   8.9443 , 0.878024 , 0.000764 ,  89
   8.9443 , 0.878009 , 0.000764 ,  90
   8.9443 , 0.877879 , 0.000764 ,  91
   8.9443 , 0.878006 , 0.000764 ,  92
   8.9443 , 0.877943 , 0.000764 ,  93
   8.9443 , 0.877995 , 0.000764 ,  94
   8.9443 , 0.878013 , 0.000764 ,  95
   8.9443 , 0.878082 , 0.000764 ,  96
   8.9443 , 0.878035 , 0.000764 ,  97
   8.9443 , 0.878050 , 0.000764 ,  98
   8.9443 , 0.878126 , 0.000764 ,  99
   8.9443 , 0.877966 , 0.000764 , 100
   9.0000 , 0.878845 , 0.000882 ,   0
   9.0000 , 0.879038 , 0.000882 ,   1
   9.0000 , 0.878807 , 0.000882 ,   2
   9.0000 , 0.878787 , 0.000882 ,   3
   9.0000 , 0.878966 , 0.000882 ,   4
   9.0000 , 0.878762 , 0.000882 ,   5
   9.0000 , 0.878970 , 0.000882 ,   6
   9.0000 , 0.878972 , 0.000882 ,   7
   9.0000 , 0.878890 , 0.000882 ,   8
   9.0000 , 0.878917 , 0.000882 ,   9
   9.0000 , 0.878719 , 0.000882 ,  10
   9.0000 , 0.878731 , 0.000882 ,  11
   9.0000 , 0.878998 , 0.000882 ,  12
   9.0000 , 0.878830 , 0.000882 ,  13
   9.0000 , 0.878860 , 0.000882 ,  14
   9.0000 , 0.878948 , 0.000882 ,  15
   9.0000 , 0.878675 , 0.000882 ,  16
   9.0000 , 0.878900 , 0.000882 ,  17
   9.0000 , 0.878923 , 0.000882 ,  18
   9.0000 , 0.878897 , 0.000882 ,  19
   9.0000 , 0.878937 , 0.000882 ,  20
   9.0000 , 0.878888 , 0.000882 ,  21
   9.0000 , 0.878742 , 0.000882 ,  22
   9.0000 , 0.878618 , 0.000882 ,  23
   9.0000 , 0.878764 , 0.000882 ,  24
   9.0000 , 0.878895 , 0.000882 ,  25
   9.0000 , 0.878825 , 0.000882 ,  26
   9.0000 , 0.878853 , 0.000882 ,  27
   9.0000 , 0.878870 , 0.000882 ,  28
   9.0000 , 0.878971 , 0.000882 ,  29
   9.0000 , 0.878706 , 0.000882 ,  30
   9.0000 , 0.878621 , 0.000882 ,  31
   9.0000 , 0.878725 , 0.000882 ,  32
   9.0000 , 0.878947 , 0.000882 ,  33
   9.0000 , 0.878746 , 0.000882 ,  34
   9.0000 , 0.878931 , 0.000882 ,  35
   9.0000 , 0.878882 , 0.000882 ,  36
   9.0000 , 0.878917 , 0.000882 ,  37
   9.0000 , 0.878766 , 0.000882 ,  38
   9.0000 , 0.878760 , 0.000882 ,  39
   9.0000 , 0.878889 , 0.000882 ,  40
   9.0000 , 0.878952 , 0.000882 ,  41
   9.0000 , 0.878706 , 0.000882 ,  42
   9.0000 , 0.878847 , 0.000882 ,  43
   9.0000 , 0.878917 , 0.000882 ,  44
   9.0000 , 0.878774 , 0.000882 ,  45
   9.0000 , 0.878787 , 0.000882 ,  46
   9.0000 , 0.878916 , 0.000882 ,  47
   9.0000 , 0.878715 , 0.000882 ,  48
   9.0000 , 0.878923 , 0.000882 ,  49
   9.0000 , 0.878793 , 0.000882 ,  50
   9.0000 , 0.878888 , 0.000882 ,  51
   9.0000 , 0.878808 , 0.000882 ,  52
   9.0000 , 0.878892 , 0.000882 ,  53
   9.0000 , 0.878850 , 0.000882 ,  54
   9.0000 , 0.878890 , 0.000882 ,  55
   9.0000 , 0.878890 , 0.000882 ,  56
   9.0000 , 0.878829 , 0.000882 ,  57
   9.0000 , 0.878814 , 0.000882 ,  58
   9.0000 , 0.878698 , 0.000882 ,  59
   9.0000 , 0.878982 , 0.000882 ,  60
   9.0000 , 0.878809 , 0.000882 ,  61
   9.0000 , 0.878844 , 0.000882 ,  62
   9.0000 , 0.878960 , 0.000882 ,  63
   9.0000 , 0.878887 , 0.000882 ,  64
   9.0000 , 0.878878 , 0.000882 ,  65
   9.0000 , 0.878945 , 0.000882 ,  66
   9.0000 , 0.878824 , 0.000882 ,  67
   9.0000 , 0.878641 , 0.000882 ,  68
   9.0000 , 0.878915 , 0.000882 ,  69
   9.0000 , 0.878788 , 0.000882 ,  70
   9.0000 , 0.878728 , 0.000882 ,  71
   9.0000 , 0.878891 , 0.000882 ,  72
   9.0000 , 0.878916 , 0.000882 ,  73
   9.0000 , 0.878700 , 0.000882 ,  74
   9.0000 , 0.878842 , 0.000882 ,  75
   9.0000 , 0.878790 , 0.000882 ,  76
   9.0000 , 0.878782 , 0.000882 ,  77
   9.0000 , 0.878912 , 0.000882 ,  78
   9.0000 , 0.878872 , 0.000882 ,  79
   9.0000 , 0.878801 , 0.000882 ,  80
   9.0000 , 0.878866 , 0.000882 ,  81
   9.0000 , 0.878891 , 0.000882 ,  82
   9.0000 , 0.878841 , 0.000882 ,  83
   9.0000 , 0.878842 , 0.000882 ,  84
   9.0000 , 0.878721 , 0.000882 ,  85
   9.0000 , 0.878863 , 0.000882 ,  86
   9.0000 , 0.878858 , 0.000882 ,  87
   9.0000 , 0.878823 , 0.000882 ,  88
   9.0000 , 0.878801 , 0.000882 ,  89
   9.0000 , 0.878887 , 0.000882 ,  90
   9.0000 , 0.878752 , 0.000882 ,  91
   9.0000 , 0.878852 , 0.000882 ,  92
   9.0000 , 0.878857 , 0.000882 ,  93
   9.0000 , 0.878854 , 0.000882 ,  94
   9.0000 , 0.878934 , 0.000882 ,  95
   9.0000 , 0.878989 , 0.000882 ,  96
   9.0000 , 0.878903 , 0.000882 ,  97
   9.0000 , 0.878773 , 0.000882 ,  98
   9.0000 , 0.878779 , 0.000882 ,  99
   9.0000 , 0.878928 , 0.000882 , 100
   9.0554 , 0.876571 , 0.001404 ,   0
   9.0554 , 0.876586 , 0.001404 ,   1
   9.0554 , 0.876666 , 0.001404 ,   2
   9.0554 , 0.876438 , 0.001404 ,   3
   9.0554 , 0.876471 , 0.001404 ,   4
   9.0554 , 0.876575 , 0.001404 ,   5
   9.0554 , 0.876659 , 0.001404 ,   6
   9.0554 , 0.877024 , 0.001404 ,   7
   9.0554 , 0.876576 , 0.001404 ,   8
   9.0554 , 0.876667 , 0.001404 ,   9
   9.0554 , 0.876713 , 0.001404 ,  10
   9.0554 , 0.876419 , 0.001404 ,  11
   9.0554 , 0.876365 , 0.001404 ,  12
   9.0554 , 0.876548 , 0.001404 ,  13
   9.0554 , 0.876603 , 0.001404 ,  14
   9.0554 , 0.876561 , 0.001404 ,  15
   9.0554 , 0.876333 , 0.001404 ,  16
   9.0554 , 0.876604 , 0.001404 ,  17
   9.0554 , 0.876437 , 0.001404 ,  18
   9.0554 , 0.876555 , 0.001404 ,  19
   9.0554 , 0.876497 , 0.001404 ,  20
   9.0554 , 0.876597 , 0.001404 ,  21
   9.0554 , 0.876556 , 0.001404 ,  22
   9.0554 , 0.876413 , 0.001404 ,  23
   9.0554 , 0.876539 , 0.001404 ,  24
   9.0554 , 0.876753 , 0.001404 ,  25
   9.0554 , 0.876626 , 0.001404 ,  26
   9.0554 , 0.876561 , 0.001404 ,  27
   9.0554 , 0.876623 , 0.001404 ,  28
   9.0554 , 0.876558 , 0.001404 ,  29
   9.0554 , 0.876460 , 0.001404 ,  30
   9.0554 , 0.876227 , 0.001404 ,  31
   9.0554 , 0.876595 , 0.001404 ,  32
   9.0554 , 0.876854 , 0.001404 ,  33
   9.0554 , 0.876821 , 0.001404 ,  34
   9.0554 , 0.876504 , 0.001404 ,  35
   9.0554 , 0.876679 , 0.001404 ,  36
   9.0554 , 0.876517 , 0.001404 ,  37
   9.0554 , 0.876593 , 0.001404 ,  38
   9.0554 , 0.876814 , 0.001404 ,  39
   9.0554 , 0.876618 , 0.001404 ,  40
   9.0554 , 0.876560 , 0.001404 ,  41
   9.0554 , 0.876676 , 0.001404 ,  42
   9.0554 , 0.876638 , 0.001404 ,  43
   9.0554 , 0.876371 , 0.001404 ,  44
   9.0554 , 0.876096 , 0.001404 ,  45
   9.0554 , 0.876740 , 0.001404 ,  46
   9.0554 , 0.876582 , 0.001404 ,  47
   9.0554 , 0.876378 , 0.001404 ,  48
   9.0554 , 0.876725 , 0.001404 ,  49
   9.0554 , 0.876521 , 0.001404 ,  50
   9.0554 , 0.876509 , 0.001404 ,  51
   9.0554 , 0.876650 , 0.001404 ,  52
   9.0554 , 0.876511 , 0.001404 ,  53
   9.0554 , 0.876298 , 0.001404 ,  54
   9.0554 , 0.876587 , 0.001404 ,  55
   9.0554 , 0.876742 , 0.001404 ,  56
   9.0554 , 0.876535 , 0.001404 ,  57
   9.0554 , 0.876684 , 0.001404 ,  58
   9.0554 , 0.876552 , 0.001404 ,  59
   9.0554 , 0.876319 , 0.001404 ,  60
   9.0554 , 0.876772 , 0.001404 ,  61
   9.0554 , 0.876476 , 0.001404 ,  62
   9.0554 , 0.876718 , 0.001404 ,  63
   9.0554 , 0.876570 , 0.001404 ,  64
   9.0554 , 0.876369 , 0.001404 ,  65
   9.0554 , 0.876758 , 0.001404 ,  66
   9.0554 , 0.876700 , 0.001404 ,  67
   9.0554 , 0.876622 , 0.001404 ,  68
   9.0554 , 0.876755 , 0.001404 ,  69
   9.0554 , 0.876505 , 0.001404 ,  70
   9.0554 , 0.876577 , 0.001404 ,  71
   9.0554 , 0.876436 , 0.001404 ,  72
   9.0554 , 0.876613 , 0.001404 ,  73
   9.0554 , 0.876318 , 0.001404 ,  74
   9.0554 , 0.876561 , 0.001404 ,  75
   9.0554 , 0.876704 , 0.001404 ,  76
   9.0554 , 0.876718 , 0.001404 ,  77
   9.0554 , 0.876541 , 0.001404 ,  78
   9.0554 , 0.876455 , 0.001404 ,  79
   9.0554 , 0.876668 , 0.001404 ,  80
   9.0554 , 0.876419 , 0.001404 ,  81
   9.0554 , 0.876630 , 0.001404 ,  82
   9.0554 , 0.876722 , 0.001404 ,  83
   9.0554 , 0.876640 , 0.001404 ,  84
   9.0554 , 0.876506 , 0.001404 ,  85
   9.0554 , 0.876568 , 0.001404 ,  86
   9.0554 , 0.876651 , 0.001404 ,  87
   9.0554 , 0.876447 , 0.001404 ,  88
   9.0554 , 0.876523 , 0.001404 ,  89
   9.0554 , 0.876379 , 0.001404 ,  90
   9.0554 , 0.876660 , 0.001404 ,  91
   9.0554 , 0.876620 , 0.001404 ,  92
   9.0554 , 0.876581 , 0.001404 ,  93
   9.0554 , 0.876646 , 0.001404 ,  94
   9.0554 , 0.876547 , 0.001404 ,  95
   9.0554 , 0.876741 , 0.001404 ,  96
   9.0554 , 0.876474 , 0.001404 ,  97
   9.0554 , 0.876559 , 0.001404 ,  98
   9.0554 , 0.876588 , 0.001404 ,  99
   9.0554 , 0.876410 , 0.001404 , 100
   9.1104 , 0.877457 , 0.001456 ,   0
   9.1104 , 0.877708 , 0.001456 ,   1
   9.1104 , 0.877534 , 0.001456 ,   2
   9.1104 , 0.877275 , 0.001456 ,   3
   9.1104 , 0.877379 , 0.001456 ,   4
   9.1104 , 0.877643 , 0.001456 ,   5
   9.1104 , 0.877497 , 0.001456 ,   6
   9.1104 , 0.877743 , 0.001456 ,   7
   9.1104 , 0.877463 , 0.001456 ,   8
   9.1104 , 0.877469 , 0.001456 ,   9
   9.1104 , 0.877445 , 0.001456 ,  10
   9.1104 , 0.877627 , 0.001456 ,  11
   9.1104 , 0.877572 , 0.001456 ,  12
   9.1104 , 0.877326 , 0.001456 ,  13
   9.1104 , 0.877399 , 0.001456 ,  14
   9.1104 , 0.877562 , 0.001456 ,  15
   9.1104 , 0.877033 , 0.001456 ,  16
   9.1104 , 0.877339 , 0.001456 ,  17
   9.1104 , 0.877615 , 0.001456 ,  18
   9.1104 , 0.877179 , 0.001456 ,  19
   9.1104 , 0.877333 , 0.001456 ,  20
   9.1104 , 0.877536 , 0.001456 ,  21
   9.1104 , 0.877554 , 0.001456 ,  22
   9.1104 , 0.877341 , 0.001456 ,  23
   9.1104 , 0.877377 , 0.001456 ,  24
   9.1104 , 0.877512 , 0.001456 ,  25
   9.1104 , 0.877611 , 0.001456 ,  26
   9.1104 , 0.877220 , 0.001456 ,  27
   9.1104 , 0.877260 , 0.001456 ,  28
   9.1104 , 0.877374 , 0.001456 ,  29
   9.1104 , 0.877307 , 0.001456 ,  30
   9.1104 , 0.877514 , 0.001456 ,  31
   9.1104 , 0.877558 , 0.001456 ,  32
   9.1104 , 0.877759 , 0.001456 ,  33
   9.1104 , 0.877477 , 0.001456 ,  34
   9.1104 , 0.877288 , 0.001456 ,  35
   9.1104 , 0.877359 , 0.001456 ,  36
   9.1104 , 0.877551 , 0.001456 ,  37
   9.1104 , 0.877586 , 0.001456 ,  38
   9.1104 , 0.877560 , 0.001456 ,  39
   9.1104 , 0.877489 , 0.001456 ,  40
   9.1104 , 0.877462 , 0.001456 ,  41
   9.1104 , 0.877414 , 0.001456 ,  42
   9.1104 , 0.877625 , 0.001456 ,  43
   9.1104 , 0.877351 , 0.001456 ,  44
   9.1104 , 0.877436 , 0.001456 ,  45
   9.1104 , 0.877493 , 0.001456 ,  46
   9.1104 , 0.877171 , 0.001456 ,  47
   9.1104 , 0.877463 , 0.001456 ,  48
   9.1104 , 0.877498 , 0.001456 ,  49
   9.1104 , 0.877254 , 0.001456 ,  50
   9.1104 , 0.877459 , 0.001456 ,  51
   9.1104 , 0.877412 , 0.001456 ,  52
   9.1104 , 0.877304 , 0.001456 ,  53
   9.1104 , 0.877272 , 0.001456 ,  54
   9.1104 , 0.877346 , 0.001456 ,  55
   9.1104 , 0.877585 , 0.001456 ,  56
   9.1104 , 0.877343 , 0.001456 ,  57
   9.1104 , 0.877488 , 0.001456 ,  58
   9.1104 , 0.877500 , 0.001456 ,  59
   9.1104 , 0.877573 , 0.001456 ,  60
   9.1104 , 0.877215 , 0.001456 ,  61
   9.1104 , 0.877589 , 0.001456 ,  62
   9.1104 , 0.877429 , 0.001456 ,  63
   9.1104 , 0.877608 , 0.001456 ,  64
   9.1104 , 0.877343 , 0.001456 ,  65
   9.1104 , 0.877486 , 0.001456 ,  66
   9.1104 , 0.877440 , 0.001456 ,  67
   9.1104 , 0.877411 , 0.001456 ,  68
   9.1104 , 0.877650 , 0.001456 ,  69
   9.1104 , 0.877713 , 0.001456 ,  70
   9.1104 , 0.877314 , 0.001456 ,  71
   9.1104 , 0.877418 , 0.001456 ,  72
   9.1104 , 0.877593 , 0.001456 ,  73
   9.1104 , 0.877161 , 0.001456 ,  74
   9.1104 , 0.877462 , 0.001456 ,  75
   9.1104 , 0.877534 , 0.001456 ,  76
   9.1104 , 0.877395 , 0.001456 ,  77
   9.1104 , 0.877602 , 0.001456 ,  78
   9.1104 , 0.877468 , 0.001456 ,  79
   9.1104 , 0.877454 , 0.001456 ,  80
   9.1104 , 0.877580 , 0.001456 ,  81
   9.1104 , 0.877392 , 0.001456 ,  82
   9.1104 , 0.877355 , 0.001456 ,  83
   9.1104 , 0.877597 , 0.001456 ,  84
   9.1104 , 0.877440 , 0.001456 ,  85
   9.1104 , 0.877634 , 0.001456 ,  86
   9.1104 , 0.877344 , 0.001456 ,  87
   9.1104 , 0.877678 , 0.001456 ,  88
   9.1104 , 0.877274 , 0.001456 ,  89
   9.1104 , 0.877577 , 0.001456 ,  90
   9.1104 , 0.877378 , 0.001456 ,  91
   9.1104 , 0.877625 , 0.001456 ,  92
   9.1104 , 0.877516 , 0.001456 ,  93
   9.1104 , 0.877576 , 0.001456 ,  94
   9.1104 , 0.877787 , 0.001456 ,  95
   9.1104 , 0.877588 , 0.001456 ,  96
   9.1104 , 0.877279 , 0.001456 ,  97
   9.1104 , 0.877367 , 0.001456 ,  98
   9.1104 , 0.877570 , 0.001456 ,  99
   9.1104 , 0.877220 , 0.001456 , 100
   9.1652 , 0.880461 , 0.001216 ,   0
   9.1652 , 0.880653 , 0.001216 ,   1
   9.1652 , 0.880216 , 0.001216 ,   2
   9.1652 , 0.880312 , 0.001216 ,   3
   9.1652 , 0.880499 , 0.001216 ,   4
   9.1652 , 0.880390 , 0.001216 ,   5
   9.1652 , 0.880514 , 0.001216 ,   6
   9.1652 , 0.880419 , 0.001216 ,   7
   9.1652 , 0.880444 , 0.001216 ,   8
   9.1652 , 0.880542 , 0.001216 ,   9
   9.1652 , 0.880394 , 0.001216 ,  10
   9.1652 , 0.880387 , 0.001216 ,  11
   9.1652 , 0.880677 , 0.001216 ,  12
   9.1652 , 0.880290 , 0.001216 ,  13
   9.1652 , 0.880542 , 0.001216 ,  14
   9.1652 , 0.880585 , 0.001216 ,  15
   9.1652 , 0.880441 , 0.001216 ,  16
   9.1652 , 0.880540 , 0.001216 ,  17
   9.1652 , 0.880526 , 0.001216 ,  18
   9.1652 , 0.880689 , 0.001216 ,  19
   9.1652 , 0.880415 , 0.001216 ,  20
   9.1652 , 0.880509 , 0.001216 ,  21
   9.1652 , 0.880444 , 0.001216 ,  22
   9.1652 , 0.880413 , 0.001216 ,  23
   9.1652 , 0.880432 , 0.001216 ,  24
   9.1652 , 0.880381 , 0.001216 ,  25
   9.1652 , 0.880648 , 0.001216 ,  26
   9.1652 , 0.880488 , 0.001216 ,  27
   9.1652 , 0.880363 , 0.001216 ,  28
   9.1652 , 0.880624 , 0.001216 ,  29
   9.1652 , 0.880341 , 0.001216 ,  30
   9.1652 , 0.880430 , 0.001216 ,  31
   9.1652 , 0.880435 , 0.001216 ,  32
   9.1652 , 0.880745 , 0.001216 ,  33
   9.1652 , 0.880577 , 0.001216 ,  34
   9.1652 , 0.880415 , 0.001216 ,  35
   9.1652 , 0.880461 , 0.001216 ,  36
   9.1652 , 0.880504 , 0.001216 ,  37
   9.1652 , 0.880201 , 0.001216 ,  38
   9.1652 , 0.880538 , 0.001216 ,  39
   9.1652 , 0.880431 , 0.001216 ,  40
   9.1652 , 0.880438 , 0.001216 ,  41
   9.1652 , 0.880615 , 0.001216 ,  42
   9.1652 , 0.880527 , 0.001216 ,  43
   9.1652 , 0.880515 , 0.001216 ,  44
   9.1652 , 0.880583 , 0.001216 ,  45
   9.1652 , 0.880608 , 0.001216 ,  46
   9.1652 , 0.880568 , 0.001216 ,  47
   9.1652 , 0.880434 , 0.001216 ,  48
   9.1652 , 0.880605 , 0.001216 ,  49
   9.1652 , 0.880423 , 0.001216 ,  50
   9.1652 , 0.880335 , 0.001216 ,  51
   9.1652 , 0.880513 , 0.001216 ,  52
   9.1652 , 0.880384 , 0.001216 ,  53
   9.1652 , 0.880382 , 0.001216 ,  54
   9.1652 , 0.880470 , 0.001216 ,  55
   9.1652 , 0.880190 , 0.001216 ,  56
   9.1652 , 0.880556 , 0.001216 ,  57
   9.1652 , 0.880285 , 0.001216 ,  58
   9.1652 , 0.880424 , 0.001216 ,  59
   9.1652 , 0.880499 , 0.001216 ,  60
   9.1652 , 0.880596 , 0.001216 ,  61
   9.1652 , 0.880497 , 0.001216 ,  62
   9.1652 , 0.880526 , 0.001216 ,  63
   9.1652 , 0.880383 , 0.001216 ,  64
   9.1652 , 0.880501 , 0.001216 ,  65
   9.1652 , 0.880525 , 0.001216 ,  66
   9.1652 , 0.880464 , 0.001216 ,  67
   9.1652 , 0.880431 , 0.001216 ,  68
   9.1652 , 0.880601 , 0.001216 ,  69
   9.1652 , 0.880192 , 0.001216 ,  70
   9.1652 , 0.880341 , 0.001216 ,  71
   9.1652 , 0.880401 , 0.001216 ,  72
   9.1652 , 0.880434 , 0.001216 ,  73
   9.1652 , 0.880330 , 0.001216 ,  74
   9.1652 , 0.880410 , 0.001216 ,  75
   9.1652 , 0.880468 , 0.001216 ,  76
   9.1652 , 0.880694 , 0.001216 ,  77
   9.1652 , 0.880642 , 0.001216 ,  78
   9.1652 , 0.880482 , 0.001216 ,  79
   9.1652 , 0.880520 , 0.001216 ,  80
   9.1652 , 0.880439 , 0.001216 ,  81
   9.1652 , 0.880314 , 0.001216 ,  82
   9.1652 , 0.880197 , 0.001216 ,  83
   9.1652 , 0.880526 , 0.001216 ,  84
   9.1652 , 0.880333 , 0.001216 ,  85
   9.1652 , 0.880533 , 0.001216 ,  86
   9.1652 , 0.880620 , 0.001216 ,  87
   9.1652 , 0.880507 , 0.001216 ,  88
   9.1652 , 0.880680 , 0.001216 ,  89
   9.1652 , 0.880269 , 0.001216 ,  90
   9.1652 , 0.880399 , 0.001216 ,  91
   9.1652 , 0.880336 , 0.001216 ,  92
   9.1652 , 0.880571 , 0.001216 ,  93
   9.1652 , 0.880379 , 0.001216 ,  94
   9.1652 , 0.880452 , 0.001216 ,  95
   9.1652 , 0.880518 , 0.001216 ,  96
   9.1652 , 0.880465 , 0.001216 ,  97
   9.1652 , 0.880186 , 0.001216 ,  98
   9.1652 , 0.880284 , 0.001216 ,  99
   9.1652 , 0.880348 , 0.001216 , 100
   9.2195 , 0.881787 , 0.001172 ,   0
   9.2195 , 0.882053 , 0.001172 ,   1
   9.2195 , 0.882032 , 0.001172 ,   2
   9.2195 , 0.881690 , 0.001172 ,   3
   9.2195 , 0.881826 , 0.001172 ,   4
   9.2195 , 0.881903 , 0.001172 ,   5
   9.2195 , 0.881646 , 0.001172 ,   6
   9.2195 , 0.881715 , 0.001172 ,   7
   9.2195 , 0.881676 , 0.001172 ,   8
   9.2195 , 0.881851 , 0.001172 ,   9
   9.2195 , 0.881740 , 0.001172 ,  10
   9.2195 , 0.881559 , 0.001172 ,  11
   9.2195 , 0.881838 , 0.001172 ,  12
   9.2195 , 0.881753 , 0.001172 ,  13
   9.2195 , 0.881880 , 0.001172 ,  14
   9.2195 , 0.881754 , 0.001172 ,  15
   9.2195 , 0.881793 , 0.001172 ,  16
   9.2195 , 0.881863 , 0.001172 ,  17
   9.2195 , 0.881872 , 0.001172 ,  18
   9.2195 , 0.881866 , 0.001172 ,  19
   9.2195 , 0.881758 , 0.001172 ,  20
   9.2195 , 0.881796 , 0.001172 ,  21
   9.2195 , 0.881781 , 0.001172 ,  22
   9.2195 , 0.881596 , 0.001172 ,  23
   9.2195 , 0.881932 , 0.001172 ,  24
   9.2195 , 0.881614 , 0.001172 ,  25
   9.2195 , 0.881915 , 0.001172 ,  26
   9.2195 , 0.881712 , 0.001172 ,  27
   9.2195 , 0.881831 , 0.001172 ,  28
   9.2195 , 0.881757 , 0.001172 ,  29
   9.2195 , 0.881775 , 0.001172 ,  30
   9.2195 , 0.881681 , 0.001172 ,  31
   9.2195 , 0.881649 , 0.001172 ,  32
   9.2195 , 0.881704 , 0.001172 ,  33
   9.2195 , 0.881862 , 0.001172 ,  34
   9.2195 , 0.881555 , 0.001172 ,  35
   9.2195 , 0.881765 , 0.001172 ,  36
   9.2195 , 0.881801 , 0.001172 ,  37
   9.2195 , 0.881614 , 0.001172 ,  38
   9.2195 , 0.881839 , 0.001172 ,  39
   9.2195 , 0.881855 , 0.001172 ,  40
   9.2195 , 0.881804 , 0.001172 ,  41
   9.2195 , 0.881882 , 0.001172 ,  42
   9.2195 , 0.881862 , 0.001172 ,  43
   9.2195 , 0.881774 , 0.001172 ,  44
   9.2195 , 0.881716 , 0.001172 ,  45
   9.2195 , 0.881766 , 0.001172 ,  46
   9.2195 , 0.881629 , 0.001172 ,  47
   9.2195 , 0.881718 , 0.001172 ,  48
   9.2195 , 0.881707 , 0.001172 ,  49
   9.2195 , 0.881616 , 0.001172 ,  50
   9.2195 , 0.881674 , 0.001172 ,  51
   9.2195 , 0.881562 , 0.001172 ,  52
   9.2195 , 0.881694 , 0.001172 ,  53
   9.2195 , 0.881800 , 0.001172 ,  54
   9.2195 , 0.881678 , 0.001172 ,  55
   9.2195 , 0.881952 , 0.001172 ,  56
   9.2195 , 0.881669 , 0.001172 ,  57
   9.2195 , 0.881758 , 0.001172 ,  58
   9.2195 , 0.881810 , 0.001172 ,  59
   9.2195 , 0.881802 , 0.001172 ,  60
   9.2195 , 0.881857 , 0.001172 ,  61
   9.2195 , 0.881992 , 0.001172 ,  62
   9.2195 , 0.881807 , 0.001172 ,  63
   9.2195 , 0.881950 , 0.001172 ,  64
   9.2195 , 0.881745 , 0.001172 ,  65
   9.2195 , 0.881686 , 0.001172 ,  66
   9.2195 , 0.881780 , 0.001172 ,  67
   9.2195 , 0.881773 , 0.001172 ,  68
   9.2195 , 0.881681 , 0.001172 ,  69
   9.2195 , 0.881963 , 0.001172 ,  70
   9.2195 , 0.881438 , 0.001172 ,  71
   9.2195 , 0.881845 , 0.001172 ,  72
   9.2195 , 0.881979 , 0.001172 ,  73
   9.2195 , 0.881710 , 0.001172 ,  74
   9.2195 , 0.881915 , 0.001172 ,  75
   9.2195 , 0.881902 , 0.001172 ,  76
   9.2195 , 0.881761 , 0.001172 ,  77
   9.2195 , 0.882018 , 0.001172 ,  78
   9.2195 , 0.881720 , 0.001172 ,  79
   9.2195 , 0.881828 , 0.001172 ,  80
   9.2195 , 0.881796 , 0.001172 ,  81
   9.2195 , 0.881826 , 0.001172 ,  82
   9.2195 , 0.881623 , 0.001172 ,  83
   9.2195 , 0.881808 , 0.001172 ,  84
   9.2195 , 0.881700 , 0.001172 ,  85
   9.2195 , 0.881975 , 0.001172 ,  86
   9.2195 , 0.881693 , 0.001172 ,  87
   9.2195 , 0.881791 , 0.001172 ,  88
   9.2195 , 0.881904 , 0.001172 ,  89
   9.2195 , 0.881665 , 0.001172 ,  90
   9.2195 , 0.881778 , 0.001172 ,  91
   9.2195 , 0.881840 , 0.001172 ,  92
   9.2195 , 0.881981 , 0.001172 ,  93
   9.2195 , 0.881694 , 0.001172 ,  94
   9.2195 , 0.882013 , 0.001172 ,  95
   9.2195 , 0.881949 , 0.001172 ,  96
   9.2195 , 0.881815 , 0.001172 ,  97
   9.2195 , 0.881818 , 0.001172 ,  98
   9.2195 , 0.881834 , 0.001172 ,  99
   9.2195 , 0.881728 , 0.001172 , 100
   9.2736 , 0.885132 , 0.000822 ,   0
   9.2736 , 0.885298 , 0.000822 ,   1
   9.2736 , 0.885149 , 0.000822 ,   2
   9.2736 , 0.885288 , 0.000822 ,   3
   9.2736 , 0.884825 , 0.000822 ,   4
   9.2736 , 0.885181 , 0.000822 ,   5
   9.2736 , 0.885095 , 0.000822 ,   6
   9.2736 , 0.885132 , 0.000822 ,   7
   9.2736 , 0.885204 , 0.000822 ,   8
   9.2736 , 0.885272 , 0.000822 ,   9
   9.2736 , 0.885248 , 0.000822 ,  10
   9.2736 , 0.885178 , 0.000822 ,  11
   9.2736 , 0.885137 , 0.000822 ,  12
   9.2736 , 0.885140 , 0.000822 ,  13
   9.2736 , 0.885100 , 0.000822 ,  14
   9.2736 , 0.885097 , 0.000822 ,  15
   9.2736 , 0.885136 , 0.000822 ,  16
   9.2736 , 0.885233 , 0.000822 ,  17
   9.2736 , 0.885034 , 0.000822 ,  18
   9.2736 , 0.885090 , 0.000822 ,  19
   9.2736 , 0.885063 , 0.000822 ,  20
   9.2736 , 0.885077 , 0.000822 ,  21
   9.2736 , 0.885233 , 0.000822 ,  22
   9.2736 , 0.885039 , 0.000822 ,  23
   9.2736 , 0.885194 , 0.000822 ,  24
   9.2736 , 0.885050 , 0.000822 ,  25
   9.2736 , 0.885234 , 0.000822 ,  26
   9.2736 , 0.885080 , 0.000822 ,  27
   9.2736 , 0.885072 , 0.000822 ,  28
   9.2736 , 0.885184 , 0.000822 ,  29
   9.2736 , 0.885237 , 0.000822 ,  30
   9.2736 , 0.885188 , 0.000822 ,  31
   9.2736 , 0.885085 , 0.000822 ,  32
   9.2736 , 0.885234 , 0.000822 ,  33
   9.2736 , 0.885117 , 0.000822 ,  34
   9.2736 , 0.885071 , 0.000822 ,  35
   9.2736 , 0.885035 , 0.000822 ,  36
   9.2736 , 0.885130 , 0.000822 ,  37
   9.2736 , 0.885120 , 0.000822 ,  38
   9.2736 , 0.885270 , 0.000822 ,  39
   9.2736 , 0.885161 , 0.000822 ,  40
   9.2736 , 0.885023 , 0.000822 ,  41
   9.2736 , 0.885136 , 0.000822 ,  42
   9.2736 , 0.885278 , 0.000822 ,  43
   9.2736 , 0.885118 , 0.000822 ,  44
   9.2736 , 0.885103 , 0.000822 ,  45
   9.2736 , 0.885161 , 0.000822 ,  46
   9.2736 , 0.885087 , 0.000822 ,  47
   9.2736 , 0.885157 , 0.000822 ,  48
   9.2736 , 0.885156 , 0.000822 ,  49
   9.2736 , 0.885022 , 0.000822 ,  50
   9.2736 , 0.885076 , 0.000822 ,  51
   9.2736 , 0.885224 , 0.000822 ,  52
   9.2736 , 0.884968 , 0.000822 ,  53
   9.2736 , 0.885006 , 0.000822 ,  54
   9.2736 , 0.885246 , 0.000822 ,  55
   9.2736 , 0.885165 , 0.000822 ,  56
   9.2736 , 0.884952 , 0.000822 ,  57
   9.2736 , 0.885053 , 0.000822 ,  58
   9.2736 , 0.885155 , 0.000822 ,  59
   9.2736 , 0.885204 , 0.000822 ,  60
   9.2736 , 0.884994 , 0.000822 ,  61
   9.2736 , 0.884984 , 0.000822 ,  62
   9.2736 , 0.885092 , 0.000822 ,  63
   9.2736 , 0.885193 , 0.000822 ,  64
   9.2736 , 0.885192 , 0.000822 ,  65
   9.2736 , 0.885037 , 0.000822 ,  66
   9.2736 , 0.885222 , 0.000822 ,  67
   9.2736 , 0.885263 , 0.000822 ,  68
   9.2736 , 0.885097 , 0.000822 ,  69
   9.2736 , 0.885031 , 0.000822 ,  70
   9.2736 , 0.885054 , 0.000822 ,  71
   9.2736 , 0.885058 , 0.000822 ,  72
   9.2736 , 0.885255 , 0.000822 ,  73
   9.2736 , 0.885114 , 0.000822 ,  74
   9.2736 , 0.885142 , 0.000822 ,  75
   9.2736 , 0.885152 , 0.000822 ,  76
   9.2736 , 0.885202 , 0.000822 ,  77
   9.2736 , 0.885233 , 0.000822 ,  78
   9.2736 , 0.885094 , 0.000822 ,  79
   9.2736 , 0.885106 , 0.000822 ,  80
   9.2736 , 0.885179 , 0.000822 ,  81
   9.2736 , 0.885036 , 0.000822 ,  82
   9.2736 , 0.885144 , 0.000822 ,  83
   9.2736 , 0.885090 , 0.000822 ,  84
   9.2736 , 0.885083 , 0.000822 ,  85
   9.2736 , 0.885113 , 0.000822 ,  86
   9.2736 , 0.885114 , 0.000822 ,  87
   9.2736 , 0.885215 , 0.000822 ,  88
   9.2736 , 0.885166 , 0.000822 ,  89
   9.2736 , 0.885086 , 0.000822 ,  90
   9.2736 , 0.885059 , 0.000822 ,  91
   9.2736 , 0.885178 , 0.000822 ,  92
   9.2736 , 0.885125 , 0.000822 ,  93
   9.2736 , 0.885143 , 0.000822 ,  94
   9.2736 , 0.885168 , 0.000822 ,  95
   9.2736 , 0.885176 , 0.000822 ,  96
   9.2736 , 0.885142 , 0.000822 ,  97
   9.2736 , 0.885184 , 0.000822 ,  98
   9.2736 , 0.885122 , 0.000822 ,  99
   9.2736 , 0.885112 , 0.000822 , 100
   9.3808 , 0.889182 , 0.000878 ,   0
   9.3808 , 0.889132 , 0.000878 ,   1
   9.3808 , 0.889000 , 0.000878 ,   2
   9.3808 , 0.889218 , 0.000878 ,   3
   9.3808 , 0.889034 , 0.000878 ,   4
   9.3808 , 0.889189 , 0.000878 ,   5
   9.3808 , 0.889175 , 0.000878 ,   6
   9.3808 , 0.889054 , 0.000878 ,   7
   9.3808 , 0.889251 , 0.000878 ,   8
   9.3808 , 0.889314 , 0.000878 ,   9
   9.3808 , 0.889159 , 0.000878 ,  10
   9.3808 , 0.889112 , 0.000878 ,  11
   9.3808 , 0.889244 , 0.000878 ,  12
   9.3808 , 0.889227 , 0.000878 ,  13
   9.3808 , 0.889250 , 0.000878 ,  14
   9.3808 , 0.889190 , 0.000878 ,  15
   9.3808 , 0.889271 , 0.000878 ,  16
   9.3808 , 0.889265 , 0.000878 ,  17
   9.3808 , 0.889285 , 0.000878 ,  18
   9.3808 , 0.889303 , 0.000878 ,  19
   9.3808 , 0.889296 , 0.000878 ,  20
   9.3808 , 0.889118 , 0.000878 ,  21
   9.3808 , 0.889128 , 0.000878 ,  22
   9.3808 , 0.889290 , 0.000878 ,  23
   9.3808 , 0.889237 , 0.000878 ,  24
   9.3808 , 0.889144 , 0.000878 ,  25
   9.3808 , 0.889193 , 0.000878 ,  26
   9.3808 , 0.889254 , 0.000878 ,  27
   9.3808 , 0.889283 , 0.000878 ,  28
   9.3808 , 0.889375 , 0.000878 ,  29
   9.3808 , 0.889046 , 0.000878 ,  30
   9.3808 , 0.889353 , 0.000878 ,  31
   9.3808 , 0.889109 , 0.000878 ,  32
   9.3808 , 0.889295 , 0.000878 ,  33
   9.3808 , 0.889008 , 0.000878 ,  34
   9.3808 , 0.889232 , 0.000878 ,  35
   9.3808 , 0.889271 , 0.000878 ,  36
   9.3808 , 0.889206 , 0.000878 ,  37
   9.3808 , 0.889211 , 0.000878 ,  38
   9.3808 , 0.889133 , 0.000878 ,  39
   9.3808 , 0.889124 , 0.000878 ,  40
   9.3808 , 0.889104 , 0.000878 ,  41
   9.3808 , 0.889204 , 0.000878 ,  42
   9.3808 , 0.889242 , 0.000878 ,  43
   9.3808 , 0.889069 , 0.000878 ,  44
   9.3808 , 0.889080 , 0.000878 ,  45
   9.3808 , 0.889257 , 0.000878 ,  46
   9.3808 , 0.889139 , 0.000878 ,  47
   9.3808 , 0.889141 , 0.000878 ,  48
   9.3808 , 0.889087 , 0.000878 ,  49
   9.3808 , 0.889255 , 0.000878 ,  50
   9.3808 , 0.889180 , 0.000878 ,  51
   9.3808 , 0.889159 , 0.000878 ,  52
   9.3808 , 0.889149 , 0.000878 ,  53
   9.3808 , 0.889260 , 0.000878 ,  54
   9.3808 , 0.889174 , 0.000878 ,  55
   9.3808 , 0.889175 , 0.000878 ,  56
   9.3808 , 0.889175 , 0.000878 ,  57
   9.3808 , 0.889301 , 0.000878 ,  58
   9.3808 , 0.889180 , 0.000878 ,  59
   9.3808 , 0.889098 , 0.000878 ,  60
   9.3808 , 0.889276 , 0.000878 ,  61
   9.3808 , 0.889058 , 0.000878 ,  62
   9.3808 , 0.889161 , 0.000878 ,  63
   9.3808 , 0.889306 , 0.000878 ,  64
   9.3808 , 0.889232 , 0.000878 ,  65
   9.3808 , 0.889168 , 0.000878 ,  66
   9.3808 , 0.889193 , 0.000878 ,  67
   9.3808 , 0.889201 , 0.000878 ,  68
   9.3808 , 0.889090 , 0.000878 ,  69
   9.3808 , 0.889196 , 0.000878 ,  70
   9.3808 , 0.889150 , 0.000878 ,  71
   9.3808 , 0.889185 , 0.000878 ,  72
   9.3808 , 0.889113 , 0.000878 ,  73
   9.3808 , 0.889128 , 0.000878 ,  74
   9.3808 , 0.889313 , 0.000878 ,  75
   9.3808 , 0.889292 , 0.000878 ,  76
   9.3808 , 0.889195 , 0.000878 ,  77
   9.3808 , 0.889047 , 0.000878 ,  78
   9.3808 , 0.889251 , 0.000878 ,  79
   9.3808 , 0.889303 , 0.000878 ,  80
   9.3808 , 0.889251 , 0.000878 ,  81
   9.3808 , 0.889290 , 0.000878 ,  82
   9.3808 , 0.889012 , 0.000878 ,  83
   9.3808 , 0.889204 , 0.000878 ,  84
   9.3808 , 0.889154 , 0.000878 ,  85
   9.3808 , 0.889189 , 0.000878 ,  86
   9.3808 , 0.889168 , 0.000878 ,  87
   9.3808 , 0.889098 , 0.000878 ,  88
   9.3808 , 0.889322 , 0.000878 ,  89
   9.3808 , 0.889180 , 0.000878 ,  90
   9.3808 , 0.889192 , 0.000878 ,  91
   9.3808 , 0.889220 , 0.000878 ,  92
   9.3808 , 0.889276 , 0.000878 ,  93
   9.3808 , 0.889179 , 0.000878 ,  94
   9.3808 , 0.888931 , 0.000878 ,  95
   9.3808 , 0.889127 , 0.000878 ,  96
   9.3808 , 0.889045 , 0.000878 ,  97
   9.3808 , 0.889105 , 0.000878 ,  98
   9.3808 , 0.889115 , 0.000878 ,  99
   9.3808 , 0.889029 , 0.000878 , 100
   9.4340 , 0.887579 , 0.001106 ,   0
   9.4340 , 0.887608 , 0.001106 ,   1
   9.4340 , 0.887637 , 0.001106 ,   2
   9.4340 , 0.887543 , 0.001106 ,   3
   9.4340 , 0.887515 , 0.001106 ,   4
   9.4340 , 0.887653 , 0.001106 ,   5
   9.4340 , 0.887460 , 0.001106 ,   6
   9.4340 , 0.887450 , 0.001106 ,   7
   9.4340 , 0.887657 , 0.001106 ,   8
   9.4340 , 0.887541 , 0.001106 ,   9
   9.4340 , 0.887380 , 0.001106 ,  10
   9.4340 , 0.887362 , 0.001106 ,  11
   9.4340 , 0.887495 , 0.001106 ,  12
   9.4340 , 0.887423 , 0.001106 ,  13
   9.4340 , 0.887714 , 0.001106 ,  14
   9.4340 , 0.887631 , 0.001106 ,  15
   9.4340 , 0.887557 , 0.001106 ,  16
   9.4340 , 0.887728 , 0.001106 ,  17
   9.4340 , 0.887838 , 0.001106 ,  18
   9.4340 , 0.887711 , 0.001106 ,  19
   9.4340 , 0.887328 , 0.001106 ,  20
   9.4340 , 0.887506 , 0.001106 ,  21
   9.4340 , 0.887592 , 0.001106 ,  22
   9.4340 , 0.887321 , 0.001106 ,  23
   9.4340 , 0.887491 , 0.001106 ,  24
   9.4340 , 0.887581 , 0.001106 ,  25
   9.4340 , 0.887672 , 0.001106 ,  26
   9.4340 , 0.887454 , 0.001106 ,  27
   9.4340 , 0.887768 , 0.001106 ,  28
   9.4340 , 0.887545 , 0.001106 ,  29
   9.4340 , 0.887644 , 0.001106 ,  30
   9.4340 , 0.887562 , 0.001106 ,  31
   9.4340 , 0.887629 , 0.001106 ,  32
   9.4340 , 0.887657 , 0.001106 ,  33
   9.4340 , 0.887546 , 0.001106 ,  34
   9.4340 , 0.887700 , 0.001106 ,  35
   9.4340 , 0.887611 , 0.001106 ,  36
   9.4340 , 0.887441 , 0.001106 ,  37
   9.4340 , 0.887532 , 0.001106 ,  38
   9.4340 , 0.887573 , 0.001106 ,  39
   9.4340 , 0.887686 , 0.001106 ,  40
   9.4340 , 0.887629 , 0.001106 ,  41
   9.4340 , 0.887530 , 0.001106 ,  42
   9.4340 , 0.887732 , 0.001106 ,  43
   9.4340 , 0.887557 , 0.001106 ,  44
   9.4340 , 0.887453 , 0.001106 ,  45
   9.4340 , 0.887699 , 0.001106 ,  46
   9.4340 , 0.887552 , 0.001106 ,  47
   9.4340 , 0.887578 , 0.001106 ,  48
   9.4340 , 0.887648 , 0.001106 ,  49
   9.4340 , 0.887404 , 0.001106 ,  50
   9.4340 , 0.887548 , 0.001106 ,  51
   9.4340 , 0.887606 , 0.001106 ,  52
   9.4340 , 0.887500 , 0.001106 ,  53
   9.4340 , 0.887454 , 0.001106 ,  54
   9.4340 , 0.887597 , 0.001106 ,  55
   9.4340 , 0.887653 , 0.001106 ,  56
   9.4340 , 0.887522 , 0.001106 ,  57
   9.4340 , 0.887584 , 0.001106 ,  58
   9.4340 , 0.887479 , 0.001106 ,  59
   9.4340 , 0.887666 , 0.001106 ,  60
   9.4340 , 0.887615 , 0.001106 ,  61
   9.4340 , 0.887369 , 0.001106 ,  62
   9.4340 , 0.887709 , 0.001106 ,  63
   9.4340 , 0.887702 , 0.001106 ,  64
   9.4340 , 0.887479 , 0.001106 ,  65
   9.4340 , 0.887428 , 0.001106 ,  66
   9.4340 , 0.887682 , 0.001106 ,  67
   9.4340 , 0.887619 , 0.001106 ,  68
   9.4340 , 0.887521 , 0.001106 ,  69
   9.4340 , 0.887589 , 0.001106 ,  70
   9.4340 , 0.887707 , 0.001106 ,  71
   9.4340 , 0.887559 , 0.001106 ,  72
   9.4340 , 0.887692 , 0.001106 ,  73
   9.4340 , 0.887449 , 0.001106 ,  74
   9.4340 , 0.887567 , 0.001106 ,  75
   9.4340 , 0.887527 , 0.001106 ,  76
   9.4340 , 0.887768 , 0.001106 ,  77
   9.4340 , 0.887561 , 0.001106 ,  78
   9.4340 , 0.887713 , 0.001106 ,  79
   9.4340 , 0.887681 , 0.001106 ,  80
   9.4340 , 0.887765 , 0.001106 ,  81
   9.4340 , 0.887699 , 0.001106 ,  82
   9.4340 , 0.887431 , 0.001106 ,  83
   9.4340 , 0.887732 , 0.001106 ,  84
   9.4340 , 0.887506 , 0.001106 ,  85
   9.4340 , 0.887568 , 0.001106 ,  86
   9.4340 , 0.887678 , 0.001106 ,  87
   9.4340 , 0.887607 , 0.001106 ,  88
   9.4340 , 0.887739 , 0.001106 ,  89
   9.4340 , 0.887581 , 0.001106 ,  90
   9.4340 , 0.887339 , 0.001106 ,  91
   9.4340 , 0.887623 , 0.001106 ,  92
   9.4340 , 0.887602 , 0.001106 ,  93
   9.4340 , 0.887444 , 0.001106 ,  94
   9.4340 , 0.887507 , 0.001106 ,  95
   9.4340 , 0.887507 , 0.001106 ,  96
   9.4340 , 0.887781 , 0.001106 ,  97
   9.4340 , 0.887545 , 0.001106 ,  98
   9.4340 , 0.887521 , 0.001106 ,  99
   9.4340 , 0.887581 , 0.001106 , 100
   9.4868 , 0.889793 , 0.000879 ,   0
   9.4868 , 0.889819 , 0.000879 ,   1
   9.4868 , 0.889873 , 0.000879 ,   2
   9.4868 , 0.889851 , 0.000879 ,   3
   9.4868 , 0.889712 , 0.000879 ,   4
   9.4868 , 0.889656 , 0.000879 ,   5
   9.4868 , 0.889789 , 0.000879 ,   6
   9.4868 , 0.889708 , 0.000879 ,   7
   9.4868 , 0.889805 , 0.000879 ,   8
   9.4868 , 0.889874 , 0.000879 ,   9
   9.4868 , 0.889677 , 0.000879 ,  10
   9.4868 , 0.889731 , 0.000879 ,  11
   9.4868 , 0.889812 , 0.000879 ,  12
   9.4868 , 0.889758 , 0.000879 ,  13
   9.4868 , 0.889712 , 0.000879 ,  14
   9.4868 , 0.889776 , 0.000879 ,  15
   9.4868 , 0.889689 , 0.000879 ,  16
   9.4868 , 0.889797 , 0.000879 ,  17
   9.4868 , 0.889813 , 0.000879 ,  18
   9.4868 , 0.889886 , 0.000879 ,  19
   9.4868 , 0.889712 , 0.000879 ,  20
   9.4868 , 0.889768 , 0.000879 ,  21
   9.4868 , 0.889743 , 0.000879 ,  22
   9.4868 , 0.889751 , 0.000879 ,  23
   9.4868 , 0.889960 , 0.000879 ,  24
   9.4868 , 0.889678 , 0.000879 ,  25
   9.4868 , 0.889748 , 0.000879 ,  26
   9.4868 , 0.889709 , 0.000879 ,  27
   9.4868 , 0.889791 , 0.000879 ,  28
   9.4868 , 0.889911 , 0.000879 ,  29
   9.4868 , 0.889810 , 0.000879 ,  30
   9.4868 , 0.889817 , 0.000879 ,  31
   9.4868 , 0.889836 , 0.000879 ,  32
   9.4868 , 0.889943 , 0.000879 ,  33
   9.4868 , 0.889752 , 0.000879 ,  34
   9.4868 , 0.889682 , 0.000879 ,  35
   9.4868 , 0.889796 , 0.000879 ,  36
   9.4868 , 0.889858 , 0.000879 ,  37
   9.4868 , 0.889875 , 0.000879 ,  38
   9.4868 , 0.889960 , 0.000879 ,  39
   9.4868 , 0.889782 , 0.000879 ,  40
   9.4868 , 0.889808 , 0.000879 ,  41
   9.4868 , 0.889910 , 0.000879 ,  42
   9.4868 , 0.889939 , 0.000879 ,  43
   9.4868 , 0.889806 , 0.000879 ,  44
   9.4868 , 0.889842 , 0.000879 ,  45
   9.4868 , 0.889902 , 0.000879 ,  46
   9.4868 , 0.889704 , 0.000879 ,  47
   9.4868 , 0.889630 , 0.000879 ,  48
   9.4868 , 0.889760 , 0.000879 ,  49
   9.4868 , 0.889766 , 0.000879 ,  50
   9.4868 , 0.889737 , 0.000879 ,  51
   9.4868 , 0.889741 , 0.000879 ,  52
   9.4868 , 0.889679 , 0.000879 ,  53
   9.4868 , 0.889582 , 0.000879 ,  54
   9.4868 , 0.889718 , 0.000879 ,  55
   9.4868 , 0.889868 , 0.000879 ,  56
   9.4868 , 0.889829 , 0.000879 ,  57
   9.4868 , 0.889815 , 0.000879 ,  58
   9.4868 , 0.889919 , 0.000879 ,  59
   9.4868 , 0.889897 , 0.000879 ,  60
   9.4868 , 0.889809 , 0.000879 ,  61
   9.4868 , 0.889657 , 0.000879 ,  62
   9.4868 , 0.889738 , 0.000879 ,  63
   9.4868 , 0.889946 , 0.000879 ,  64
   9.4868 , 0.889730 , 0.000879 ,  65
   9.4868 , 0.889615 , 0.000879 ,  66
   9.4868 , 0.889697 , 0.000879 ,  67
   9.4868 , 0.889890 , 0.000879 ,  68
   9.4868 , 0.889837 , 0.000879 ,  69
   9.4868 , 0.889708 , 0.000879 ,  70
   9.4868 , 0.889728 , 0.000879 ,  71
   9.4868 , 0.889758 , 0.000879 ,  72
   9.4868 , 0.889754 , 0.000879 ,  73
   9.4868 , 0.889708 , 0.000879 ,  74
   9.4868 , 0.889694 , 0.000879 ,  75
   9.4868 , 0.889707 , 0.000879 ,  76
   9.4868 , 0.889831 , 0.000879 ,  77
   9.4868 , 0.889968 , 0.000879 ,  78
   9.4868 , 0.889613 , 0.000879 ,  79
   9.4868 , 0.889792 , 0.000879 ,  80
   9.4868 , 0.889788 , 0.000879 ,  81
   9.4868 , 0.889790 , 0.000879 ,  82
   9.4868 , 0.889817 , 0.000879 ,  83
   9.4868 , 0.889854 , 0.000879 ,  84
   9.4868 , 0.889696 , 0.000879 ,  85
   9.4868 , 0.889918 , 0.000879 ,  86
   9.4868 , 0.889937 , 0.000879 ,  87
   9.4868 , 0.889946 , 0.000879 ,  88
   9.4868 , 0.889916 , 0.000879 ,  89
   9.4868 , 0.889695 , 0.000879 ,  90
   9.4868 , 0.889810 , 0.000879 ,  91
   9.4868 , 0.889916 , 0.000879 ,  92
   9.4868 , 0.889880 , 0.000879 ,  93
   9.4868 , 0.889808 , 0.000879 ,  94
   9.4868 , 0.889855 , 0.000879 ,  95
   9.4868 , 0.889806 , 0.000879 ,  96
   9.4868 , 0.889768 , 0.000879 ,  97
   9.4868 , 0.889843 , 0.000879 ,  98
   9.4868 , 0.889786 , 0.000879 ,  99
   9.4868 , 0.889756 , 0.000879 , 100
   9.5394 , 0.889349 , 0.001110 ,   0
   9.5394 , 0.889454 , 0.001110 ,   1
   9.5394 , 0.889535 , 0.001110 ,   2
   9.5394 , 0.889376 , 0.001110 ,   3
   9.5394 , 0.889350 , 0.001110 ,   4
   9.5394 , 0.889390 , 0.001110 ,   5
   9.5394 , 0.889460 , 0.001110 ,   6
   9.5394 , 0.889282 , 0.001110 ,   7
   9.5394 , 0.889387 , 0.001110 ,   8
   9.5394 , 0.889264 , 0.001110 ,   9
   9.5394 , 0.889522 , 0.001110 ,  10
   9.5394 , 0.889222 , 0.001110 ,  11
   9.5394 , 0.889353 , 0.001110 ,  12
   9.5394 , 0.889450 , 0.001110 ,  13
   9.5394 , 0.889211 , 0.001110 ,  14
   9.5394 , 0.889475 , 0.001110 ,  15
   9.5394 , 0.889444 , 0.001110 ,  16
   9.5394 , 0.889173 , 0.001110 ,  17
   9.5394 , 0.889453 , 0.001110 ,  18
   9.5394 , 0.889286 , 0.001110 ,  19
   9.5394 , 0.889208 , 0.001110 ,  20
   9.5394 , 0.889415 , 0.001110 ,  21
   9.5394 , 0.889222 , 0.001110 ,  22
   9.5394 , 0.889452 , 0.001110 ,  23
   9.5394 , 0.889380 , 0.001110 ,  24
   9.5394 , 0.889512 , 0.001110 ,  25
   9.5394 , 0.889460 , 0.001110 ,  26
   9.5394 , 0.889312 , 0.001110 ,  27
   9.5394 , 0.889405 , 0.001110 ,  28
   9.5394 , 0.889248 , 0.001110 ,  29
   9.5394 , 0.889237 , 0.001110 ,  30
   9.5394 , 0.889174 , 0.001110 ,  31
   9.5394 , 0.889613 , 0.001110 ,  32
   9.5394 , 0.889383 , 0.001110 ,  33
   9.5394 , 0.889487 , 0.001110 ,  34
   9.5394 , 0.889342 , 0.001110 ,  35
   9.5394 , 0.889398 , 0.001110 ,  36
   9.5394 , 0.889441 , 0.001110 ,  37
   9.5394 , 0.889268 , 0.001110 ,  38
   9.5394 , 0.889639 , 0.001110 ,  39
   9.5394 , 0.889422 , 0.001110 ,  40
   9.5394 , 0.889421 , 0.001110 ,  41
   9.5394 , 0.889322 , 0.001110 ,  42
   9.5394 , 0.889122 , 0.001110 ,  43
   9.5394 , 0.889437 , 0.001110 ,  44
   9.5394 , 0.889264 , 0.001110 ,  45
   9.5394 , 0.889366 , 0.001110 ,  46
   9.5394 , 0.889273 , 0.001110 ,  47
   9.5394 , 0.889435 , 0.001110 ,  48
   9.5394 , 0.889325 , 0.001110 ,  49
   9.5394 , 0.889412 , 0.001110 ,  50
   9.5394 , 0.889174 , 0.001110 ,  51
   9.5394 , 0.889374 , 0.001110 ,  52
   9.5394 , 0.889419 , 0.001110 ,  53
   9.5394 , 0.889286 , 0.001110 ,  54
   9.5394 , 0.889305 , 0.001110 ,  55
   9.5394 , 0.889398 , 0.001110 ,  56
   9.5394 , 0.889374 , 0.001110 ,  57
   9.5394 , 0.889265 , 0.001110 ,  58
   9.5394 , 0.889168 , 0.001110 ,  59
   9.5394 , 0.889368 , 0.001110 ,  60
   9.5394 , 0.889245 , 0.001110 ,  61
   9.5394 , 0.889362 , 0.001110 ,  62
   9.5394 , 0.889298 , 0.001110 ,  63
   9.5394 , 0.889400 , 0.001110 ,  64
   9.5394 , 0.889336 , 0.001110 ,  65
   9.5394 , 0.889293 , 0.001110 ,  66
   9.5394 , 0.889331 , 0.001110 ,  67
   9.5394 , 0.889537 , 0.001110 ,  68
   9.5394 , 0.889147 , 0.001110 ,  69
   9.5394 , 0.889363 , 0.001110 ,  70
   9.5394 , 0.889333 , 0.001110 ,  71
   9.5394 , 0.889377 , 0.001110 ,  72
   9.5394 , 0.889340 , 0.001110 ,  73
   9.5394 , 0.889221 , 0.001110 ,  74
   9.5394 , 0.889279 , 0.001110 ,  75
   9.5394 , 0.889241 , 0.001110 ,  76
   9.5394 , 0.889291 , 0.001110 ,  77
   9.5394 , 0.889339 , 0.001110 ,  78
   9.5394 , 0.889273 , 0.001110 ,  79
   9.5394 , 0.889385 , 0.001110 ,  80
   9.5394 , 0.889227 , 0.001110 ,  81
   9.5394 , 0.889377 , 0.001110 ,  82
   9.5394 , 0.889389 , 0.001110 ,  83
   9.5394 , 0.889200 , 0.001110 ,  84
   9.5394 , 0.889373 , 0.001110 ,  85
   9.5394 , 0.889530 , 0.001110 ,  86
   9.5394 , 0.889117 , 0.001110 ,  87
   9.5394 , 0.889554 , 0.001110 ,  88
   9.5394 , 0.889491 , 0.001110 ,  89
   9.5394 , 0.889139 , 0.001110 ,  90
   9.5394 , 0.889539 , 0.001110 ,  91
   9.5394 , 0.889362 , 0.001110 ,  92
   9.5394 , 0.889455 , 0.001110 ,  93
   9.5394 , 0.889195 , 0.001110 ,  94
   9.5394 , 0.889262 , 0.001110 ,  95
   9.5394 , 0.889343 , 0.001110 ,  96
   9.5394 , 0.889414 , 0.001110 ,  97
   9.5394 , 0.889337 , 0.001110 ,  98
   9.5394 , 0.889362 , 0.001110 ,  99
   9.5394 , 0.889164 , 0.001110 , 100
   9.6437 , 0.892175 , 0.001117 ,   0
   9.6437 , 0.892119 , 0.001117 ,   1
   9.6437 , 0.891970 , 0.001117 ,   2
   9.6437 , 0.892097 , 0.001117 ,   3
   9.6437 , 0.892112 , 0.001117 ,   4
   9.6437 , 0.891986 , 0.001117 ,   5
   9.6437 , 0.892298 , 0.001117 ,   6
   9.6437 , 0.892035 , 0.001117 ,   7
   9.6437 , 0.892055 , 0.001117 ,   8
   9.6437 , 0.892183 , 0.001117 ,   9
   9.6437 , 0.892006 , 0.001117 ,  10
   9.6437 , 0.892198 , 0.001117 ,  11
   9.6437 , 0.892246 , 0.001117 ,  12
   9.6437 , 0.892158 , 0.001117 ,  13
   9.6437 , 0.892012 , 0.001117 ,  14
   9.6437 , 0.892288 , 0.001117 ,  15
   9.6437 , 0.892094 , 0.001117 ,  16
   9.6437 , 0.892056 , 0.001117 ,  17
   9.6437 , 0.892396 , 0.001117 ,  18
   9.6437 , 0.892029 , 0.001117 ,  19
   9.6437 , 0.892048 , 0.001117 ,  20
   9.6437 , 0.892017 , 0.001117 ,  21
   9.6437 , 0.892171 , 0.001117 ,  22
   9.6437 , 0.892081 , 0.001117 ,  23
   9.6437 , 0.892185 , 0.001117 ,  24
   9.6437 , 0.892116 , 0.001117 ,  25
   9.6437 , 0.892052 , 0.001117 ,  26
   9.6437 , 0.892123 , 0.001117 ,  27
   9.6437 , 0.891968 , 0.001117 ,  28
   9.6437 , 0.892019 , 0.001117 ,  29
   9.6437 , 0.892091 , 0.001117 ,  30
   9.6437 , 0.892027 , 0.001117 ,  31
   9.6437 , 0.892134 , 0.001117 ,  32
   9.6437 , 0.892391 , 0.001117 ,  33
   9.6437 , 0.892181 , 0.001117 ,  34
   9.6437 , 0.892299 , 0.001117 ,  35
   9.6437 , 0.892128 , 0.001117 ,  36
   9.6437 , 0.892057 , 0.001117 ,  37
   9.6437 , 0.892250 , 0.001117 ,  38
   9.6437 , 0.892260 , 0.001117 ,  39
   9.6437 , 0.892291 , 0.001117 ,  40
   9.6437 , 0.892247 , 0.001117 ,  41
   9.6437 , 0.892213 , 0.001117 ,  42
   9.6437 , 0.892303 , 0.001117 ,  43
   9.6437 , 0.892117 , 0.001117 ,  44
   9.6437 , 0.892281 , 0.001117 ,  45
   9.6437 , 0.892343 , 0.001117 ,  46
   9.6437 , 0.892089 , 0.001117 ,  47
   9.6437 , 0.892087 , 0.001117 ,  48
   9.6437 , 0.892372 , 0.001117 ,  49
   9.6437 , 0.892165 , 0.001117 ,  50
   9.6437 , 0.892232 , 0.001117 ,  51
   9.6437 , 0.892231 , 0.001117 ,  52
   9.6437 , 0.892072 , 0.001117 ,  53
   9.6437 , 0.892230 , 0.001117 ,  54
   9.6437 , 0.892280 , 0.001117 ,  55
   9.6437 , 0.892082 , 0.001117 ,  56
   9.6437 , 0.892029 , 0.001117 ,  57
   9.6437 , 0.892231 , 0.001117 ,  58
   9.6437 , 0.892166 , 0.001117 ,  59
   9.6437 , 0.892309 , 0.001117 ,  60
   9.6437 , 0.892349 , 0.001117 ,  61
   9.6437 , 0.892234 , 0.001117 ,  62
   9.6437 , 0.892321 , 0.001117 ,  63
   9.6437 , 0.892131 , 0.001117 ,  64
   9.6437 , 0.892186 , 0.001117 ,  65
   9.6437 , 0.892119 , 0.001117 ,  66
   9.6437 , 0.892070 , 0.001117 ,  67
   9.6437 , 0.892136 , 0.001117 ,  68
   9.6437 , 0.892277 , 0.001117 ,  69
   9.6437 , 0.892115 , 0.001117 ,  70
   9.6437 , 0.892104 , 0.001117 ,  71
   9.6437 , 0.892171 , 0.001117 ,  72
   9.6437 , 0.892284 , 0.001117 ,  73
   9.6437 , 0.892031 , 0.001117 ,  74
   9.6437 , 0.892350 , 0.001117 ,  75
   9.6437 , 0.892316 , 0.001117 ,  76
   9.6437 , 0.892163 , 0.001117 ,  77
   9.6437 , 0.892091 , 0.001117 ,  78
   9.6437 , 0.892272 , 0.001117 ,  79
   9.6437 , 0.892172 , 0.001117 ,  80
   9.6437 , 0.892348 , 0.001117 ,  81
   9.6437 , 0.892037 , 0.001117 ,  82
   9.6437 , 0.892249 , 0.001117 ,  83
   9.6437 , 0.892273 , 0.001117 ,  84
   9.6437 , 0.892060 , 0.001117 ,  85
   9.6437 , 0.892227 , 0.001117 ,  86
   9.6437 , 0.892295 , 0.001117 ,  87
   9.6437 , 0.892039 , 0.001117 ,  88
   9.6437 , 0.892397 , 0.001117 ,  89
   9.6437 , 0.892097 , 0.001117 ,  90
   9.6437 , 0.892259 , 0.001117 ,  91
   9.6437 , 0.892339 , 0.001117 ,  92
   9.6437 , 0.892209 , 0.001117 ,  93
   9.6437 , 0.892206 , 0.001117 ,  94
   9.6437 , 0.892362 , 0.001117 ,  95
   9.6437 , 0.892248 , 0.001117 ,  96
   9.6437 , 0.892154 , 0.001117 ,  97
   9.6437 , 0.892051 , 0.001117 ,  98
   9.6437 , 0.892132 , 0.001117 ,  99
   9.6437 , 0.892290 , 0.001117 , 100
   9.6954 , 0.891092 , 0.001477 ,   0
   9.6954 , 0.891393 , 0.001477 ,   1
   9.6954 , 0.891093 , 0.001477 ,   2
   9.6954 , 0.891167 , 0.001477 ,   3
   9.6954 , 0.891246 , 0.001477 ,   4
   9.6954 , 0.890676 , 0.001477 ,   5
   9.6954 , 0.891076 , 0.001477 ,   6
   9.6954 , 0.891160 , 0.001477 ,   7
   9.6954 , 0.891170 , 0.001477 ,   8
   9.6954 , 0.891347 , 0.001477 ,   9
   9.6954 , 0.890987 , 0.001477 ,  10
   9.6954 , 0.890664 , 0.001477 ,  11
   9.6954 , 0.891188 , 0.001477 ,  12
   9.6954 , 0.891090 , 0.001477 ,  13
   9.6954 , 0.890813 , 0.001477 ,  14
   9.6954 , 0.891050 , 0.001477 ,  15
   9.6954 , 0.891194 , 0.001477 ,  16
   9.6954 , 0.891140 , 0.001477 ,  17
   9.6954 , 0.891179 , 0.001477 ,  18
   9.6954 , 0.891078 , 0.001477 ,  19
   9.6954 , 0.890830 , 0.001477 ,  20
   9.6954 , 0.891014 , 0.001477 ,  21
   9.6954 , 0.891165 , 0.001477 ,  22
   9.6954 , 0.891251 , 0.001477 ,  23
   9.6954 , 0.891209 , 0.001477 ,  24
   9.6954 , 0.891084 , 0.001477 ,  25
   9.6954 , 0.891216 , 0.001477 ,  26
   9.6954 , 0.890901 , 0.001477 ,  27
   9.6954 , 0.891251 , 0.001477 ,  28
   9.6954 , 0.891283 , 0.001477 ,  29
   9.6954 , 0.891161 , 0.001477 ,  30
   9.6954 , 0.891174 , 0.001477 ,  31
   9.6954 , 0.891170 , 0.001477 ,  32
   9.6954 , 0.891190 , 0.001477 ,  33
   9.6954 , 0.891102 , 0.001477 ,  34
   9.6954 , 0.891279 , 0.001477 ,  35
   9.6954 , 0.891230 , 0.001477 ,  36
   9.6954 , 0.891004 , 0.001477 ,  37
   9.6954 , 0.891022 , 0.001477 ,  38
   9.6954 , 0.891142 , 0.001477 ,  39
   9.6954 , 0.891135 , 0.001477 ,  40
   9.6954 , 0.890934 , 0.001477 ,  41
   9.6954 , 0.891308 , 0.001477 ,  42
   9.6954 , 0.891017 , 0.001477 ,  43
   9.6954 , 0.891151 , 0.001477 ,  44
   9.6954 , 0.890922 , 0.001477 ,  45
   9.6954 , 0.891308 , 0.001477 ,  46
   9.6954 , 0.890937 , 0.001477 ,  47
   9.6954 , 0.891121 , 0.001477 ,  48
   9.6954 , 0.891090 , 0.001477 ,  49
   9.6954 , 0.890913 , 0.001477 ,  50
   9.6954 , 0.890972 , 0.001477 ,  51
   9.6954 , 0.891070 , 0.001477 ,  52
   9.6954 , 0.891050 , 0.001477 ,  53
   9.6954 , 0.891215 , 0.001477 ,  54
   9.6954 , 0.890967 , 0.001477 ,  55
   9.6954 , 0.890919 , 0.001477 ,  56
   9.6954 , 0.890931 , 0.001477 ,  57
   9.6954 , 0.891307 , 0.001477 ,  58
   9.6954 , 0.890870 , 0.001477 ,  59
   9.6954 , 0.891119 , 0.001477 ,  60
   9.6954 , 0.891188 , 0.001477 ,  61
   9.6954 , 0.891096 , 0.001477 ,  62
   9.6954 , 0.891174 , 0.001477 ,  63
   9.6954 , 0.891017 , 0.001477 ,  64
   9.6954 , 0.891053 , 0.001477 ,  65
   9.6954 , 0.890886 , 0.001477 ,  66
   9.6954 , 0.890962 , 0.001477 ,  67
   9.6954 , 0.891223 , 0.001477 ,  68
   9.6954 , 0.890982 , 0.001477 ,  69
   9.6954 , 0.891023 , 0.001477 ,  70
   9.6954 , 0.891044 , 0.001477 ,  71
   9.6954 , 0.890999 , 0.001477 ,  72
   9.6954 , 0.891117 , 0.001477 ,  73
   9.6954 , 0.890929 , 0.001477 ,  74
   9.6954 , 0.891055 , 0.001477 ,  75
   9.6954 , 0.891264 , 0.001477 ,  76
   9.6954 , 0.891182 , 0.001477 ,  77
   9.6954 , 0.891145 , 0.001477 ,  78
   9.6954 , 0.891091 , 0.001477 ,  79
   9.6954 , 0.891099 , 0.001477 ,  80
   9.6954 , 0.891063 , 0.001477 ,  81
   9.6954 , 0.891275 , 0.001477 ,  82
   9.6954 , 0.890862 , 0.001477 ,  83
   9.6954 , 0.891251 , 0.001477 ,  84
   9.6954 , 0.890929 , 0.001477 ,  85
   9.6954 , 0.891158 , 0.001477 ,  86
   9.6954 , 0.891024 , 0.001477 ,  87
   9.6954 , 0.891153 , 0.001477 ,  88
   9.6954 , 0.891293 , 0.001477 ,  89
   9.6954 , 0.890990 , 0.001477 ,  90
   9.6954 , 0.890647 , 0.001477 ,  91
   9.6954 , 0.890992 , 0.001477 ,  92
   9.6954 , 0.891192 , 0.001477 ,  93
   9.6954 , 0.891072 , 0.001477 ,  94
   9.6954 , 0.891329 , 0.001477 ,  95
   9.6954 , 0.891268 , 0.001477 ,  96
   9.6954 , 0.891237 , 0.001477 ,  97
   9.6954 , 0.890959 , 0.001477 ,  98
   9.6954 , 0.891236 , 0.001477 ,  99
   9.6954 , 0.891149 , 0.001477 , 100
   9.7980 , 0.895092 , 0.001240 ,   0
   9.7980 , 0.895154 , 0.001240 ,   1
   9.7980 , 0.895026 , 0.001240 ,   2
   9.7980 , 0.895056 , 0.001240 ,   3
   9.7980 , 0.895108 , 0.001240 ,   4
   9.7980 , 0.895072 , 0.001240 ,   5
   9.7980 , 0.894945 , 0.001240 ,   6
   9.7980 , 0.894989 , 0.001240 ,   7
   9.7980 , 0.894851 , 0.001240 ,   8
   9.7980 , 0.895208 , 0.001240 ,   9
   9.7980 , 0.895137 , 0.001240 ,  10
   9.7980 , 0.895029 , 0.001240 ,  11
   9.7980 , 0.895072 , 0.001240 ,  12
   9.7980 , 0.895123 , 0.001240 ,  13
   9.7980 , 0.894930 , 0.001240 ,  14
   9.7980 , 0.895229 , 0.001240 ,  15
   9.7980 , 0.895011 , 0.001240 ,  16
   9.7980 , 0.895044 , 0.001240 ,  17
   9.7980 , 0.894847 , 0.001240 ,  18
   9.7980 , 0.894971 , 0.001240 ,  19
   9.7980 , 0.895039 , 0.001240 ,  20
   9.7980 , 0.895109 , 0.001240 ,  21
   9.7980 , 0.895057 , 0.001240 ,  22
   9.7980 , 0.894985 , 0.001240 ,  23
   9.7980 , 0.895045 , 0.001240 ,  24
   9.7980 , 0.895151 , 0.001240 ,  25
   9.7980 , 0.894919 , 0.001240 ,  26
   9.7980 , 0.894888 , 0.001240 ,  27
   9.7980 , 0.895098 , 0.001240 ,  28
   9.7980 , 0.895135 , 0.001240 ,  29
   9.7980 , 0.895269 , 0.001240 ,  30
   9.7980 , 0.894943 , 0.001240 ,  31
   9.7980 , 0.895250 , 0.001240 ,  32
   9.7980 , 0.895200 , 0.001240 ,  33
   9.7980 , 0.895157 , 0.001240 ,  34
   9.7980 , 0.895263 , 0.001240 ,  35
   9.7980 , 0.894995 , 0.001240 ,  36
   9.7980 , 0.894974 , 0.001240 ,  37
   9.7980 , 0.895056 , 0.001240 ,  38
   9.7980 , 0.895147 , 0.001240 ,  39
   9.7980 , 0.895046 , 0.001240 ,  40
   9.7980 , 0.895051 , 0.001240 ,  41
   9.7980 , 0.895185 , 0.001240 ,  42
   9.7980 , 0.895079 , 0.001240 ,  43
   9.7980 , 0.895157 , 0.001240 ,  44
   9.7980 , 0.894858 , 0.001240 ,  45
   9.7980 , 0.895177 , 0.001240 ,  46
   9.7980 , 0.895050 , 0.001240 ,  47
   9.7980 , 0.895286 , 0.001240 ,  48
   9.7980 , 0.894849 , 0.001240 ,  49
   9.7980 , 0.895372 , 0.001240 ,  50
   9.7980 , 0.895052 , 0.001240 ,  51
   9.7980 , 0.895153 , 0.001240 ,  52
   9.7980 , 0.895038 , 0.001240 ,  53
   9.7980 , 0.895178 , 0.001240 ,  54
   9.7980 , 0.895163 , 0.001240 ,  55
   9.7980 , 0.895022 , 0.001240 ,  56
   9.7980 , 0.895006 , 0.001240 ,  57
   9.7980 , 0.895160 , 0.001240 ,  58
   9.7980 , 0.894924 , 0.001240 ,  59
   9.7980 , 0.894802 , 0.001240 ,  60
   9.7980 , 0.895225 , 0.001240 ,  61
   9.7980 , 0.894981 , 0.001240 ,  62
   9.7980 , 0.895382 , 0.001240 ,  63
   9.7980 , 0.895134 , 0.001240 ,  64
   9.7980 , 0.895186 , 0.001240 ,  65
   9.7980 , 0.895054 , 0.001240 ,  66
   9.7980 , 0.895139 , 0.001240 ,  67
   9.7980 , 0.895067 , 0.001240 ,  68
   9.7980 , 0.895314 , 0.001240 ,  69
   9.7980 , 0.895096 , 0.001240 ,  70
   9.7980 , 0.894963 , 0.001240 ,  71
   9.7980 , 0.894892 , 0.001240 ,  72
   9.7980 , 0.895068 , 0.001240 ,  73
   9.7980 , 0.895079 , 0.001240 ,  74
   9.7980 , 0.895165 , 0.001240 ,  75
   9.7980 , 0.895055 , 0.001240 ,  76
   9.7980 , 0.895169 , 0.001240 ,  77
   9.7980 , 0.895181 , 0.001240 ,  78
   9.7980 , 0.895389 , 0.001240 ,  79
   9.7980 , 0.895119 , 0.001240 ,  80
   9.7980 , 0.895106 , 0.001240 ,  81
   9.7980 , 0.895170 , 0.001240 ,  82
   9.7980 , 0.895335 , 0.001240 ,  83
   9.7980 , 0.895043 , 0.001240 ,  84
   9.7980 , 0.895061 , 0.001240 ,  85
   9.7980 , 0.895023 , 0.001240 ,  86
   9.7980 , 0.895188 , 0.001240 ,  87
   9.7980 , 0.895324 , 0.001240 ,  88
   9.7980 , 0.895167 , 0.001240 ,  89
   9.7980 , 0.895082 , 0.001240 ,  90
   9.7980 , 0.895211 , 0.001240 ,  91
   9.7980 , 0.895083 , 0.001240 ,  92
   9.7980 , 0.895057 , 0.001240 ,  93
   9.7980 , 0.895032 , 0.001240 ,  94
   9.7980 , 0.895105 , 0.001240 ,  95
   9.7980 , 0.895049 , 0.001240 ,  96
   9.7980 , 0.895325 , 0.001240 ,  97
   9.7980 , 0.894947 , 0.001240 ,  98
   9.7980 , 0.895185 , 0.001240 ,  99
   9.7980 , 0.894883 , 0.001240 , 100
   9.8489 , 0.894946 , 0.001298 ,   0
   9.8489 , 0.894734 , 0.001298 ,   1
   9.8489 , 0.895034 , 0.001298 ,   2
   9.8489 , 0.894688 , 0.001298 ,   3
   9.8489 , 0.894928 , 0.001298 ,   4
   9.8489 , 0.894808 , 0.001298 ,   5
   9.8489 , 0.894884 , 0.001298 ,   6
   9.8489 , 0.894904 , 0.001298 ,   7
   9.8489 , 0.895095 , 0.001298 ,   8
   9.8489 , 0.894970 , 0.001298 ,   9
   9.8489 , 0.895044 , 0.001298 ,  10
   9.8489 , 0.894893 , 0.001298 ,  11
   9.8489 , 0.894893 , 0.001298 ,  12
   9.8489 , 0.895011 , 0.001298 ,  13
   9.8489 , 0.894961 , 0.001298 ,  14
   9.8489 , 0.894865 , 0.001298 ,  15
   9.8489 , 0.895069 , 0.001298 ,  16
   9.8489 , 0.895185 , 0.001298 ,  17
   9.8489 , 0.895049 , 0.001298 ,  18
   9.8489 , 0.895172 , 0.001298 ,  19
   9.8489 , 0.894958 , 0.001298 ,  20
   9.8489 , 0.894944 , 0.001298 ,  21
   9.8489 , 0.895194 , 0.001298 ,  22
   9.8489 , 0.895259 , 0.001298 ,  23
   9.8489 , 0.895039 , 0.001298 ,  24
   9.8489 , 0.894744 , 0.001298 ,  25
   9.8489 , 0.894944 , 0.001298 ,  26
   9.8489 , 0.894755 , 0.001298 ,  27
   9.8489 , 0.894808 , 0.001298 ,  28
   9.8489 , 0.895008 , 0.001298 ,  29
   9.8489 , 0.894808 , 0.001298 ,  30
   9.8489 , 0.895011 , 0.001298 ,  31
   9.8489 , 0.895050 , 0.001298 ,  32
   9.8489 , 0.895035 , 0.001298 ,  33
   9.8489 , 0.894999 , 0.001298 ,  34
   9.8489 , 0.894786 , 0.001298 ,  35
   9.8489 , 0.894784 , 0.001298 ,  36
   9.8489 , 0.894895 , 0.001298 ,  37
   9.8489 , 0.895081 , 0.001298 ,  38
   9.8489 , 0.895141 , 0.001298 ,  39
   9.8489 , 0.895084 , 0.001298 ,  40
   9.8489 , 0.894882 , 0.001298 ,  41
   9.8489 , 0.894902 , 0.001298 ,  42
   9.8489 , 0.894752 , 0.001298 ,  43
   9.8489 , 0.894941 , 0.001298 ,  44
   9.8489 , 0.895060 , 0.001298 ,  45
   9.8489 , 0.894918 , 0.001298 ,  46
   9.8489 , 0.894961 , 0.001298 ,  47
   9.8489 , 0.895050 , 0.001298 ,  48
   9.8489 , 0.894911 , 0.001298 ,  49
   9.8489 , 0.894789 , 0.001298 ,  50
   9.8489 , 0.894712 , 0.001298 ,  51
   9.8489 , 0.894757 , 0.001298 ,  52
   9.8489 , 0.894847 , 0.001298 ,  53
   9.8489 , 0.895005 , 0.001298 ,  54
   9.8489 , 0.895030 , 0.001298 ,  55
   9.8489 , 0.894862 , 0.001298 ,  56
   9.8489 , 0.894936 , 0.001298 ,  57
   9.8489 , 0.894755 , 0.001298 ,  58
   9.8489 , 0.894871 , 0.001298 ,  59
   9.8489 , 0.895115 , 0.001298 ,  60
   9.8489 , 0.894787 , 0.001298 ,  61
   9.8489 , 0.895030 , 0.001298 ,  62
   9.8489 , 0.895014 , 0.001298 ,  63
   9.8489 , 0.895109 , 0.001298 ,  64
   9.8489 , 0.894998 , 0.001298 ,  65
   9.8489 , 0.894877 , 0.001298 ,  66
   9.8489 , 0.894904 , 0.001298 ,  67
   9.8489 , 0.894765 , 0.001298 ,  68
   9.8489 , 0.894942 , 0.001298 ,  69
   9.8489 , 0.894942 , 0.001298 ,  70
   9.8489 , 0.894916 , 0.001298 ,  71
   9.8489 , 0.894729 , 0.001298 ,  72
   9.8489 , 0.895208 , 0.001298 ,  73
   9.8489 , 0.894847 , 0.001298 ,  74
   9.8489 , 0.895009 , 0.001298 ,  75
   9.8489 , 0.895082 , 0.001298 ,  76
   9.8489 , 0.895004 , 0.001298 ,  77
   9.8489 , 0.895139 , 0.001298 ,  78
   9.8489 , 0.894995 , 0.001298 ,  79
   9.8489 , 0.894990 , 0.001298 ,  80
   9.8489 , 0.894626 , 0.001298 ,  81
   9.8489 , 0.895044 , 0.001298 ,  82
   9.8489 , 0.894971 , 0.001298 ,  83
   9.8489 , 0.894898 , 0.001298 ,  84
   9.8489 , 0.894894 , 0.001298 ,  85
   9.8489 , 0.894867 , 0.001298 ,  86
   9.8489 , 0.895083 , 0.001298 ,  87
   9.8489 , 0.894986 , 0.001298 ,  88
   9.8489 , 0.894981 , 0.001298 ,  89
   9.8489 , 0.895043 , 0.001298 ,  90
   9.8489 , 0.894765 , 0.001298 ,  91
   9.8489 , 0.895044 , 0.001298 ,  92
   9.8489 , 0.894906 , 0.001298 ,  93
   9.8489 , 0.895019 , 0.001298 ,  94
   9.8489 , 0.895086 , 0.001298 ,  95
   9.8489 , 0.895019 , 0.001298 ,  96
   9.8489 , 0.894858 , 0.001298 ,  97
   9.8489 , 0.895209 , 0.001298 ,  98
   9.8489 , 0.894804 , 0.001298 ,  99
   9.8489 , 0.894870 , 0.001298 , 100
   9.8995 , 0.897072 , 0.001054 ,   0
   9.8995 , 0.897078 , 0.001054 ,   1
   9.8995 , 0.897069 , 0.001054 ,   2
   9.8995 , 0.897113 , 0.001054 ,   3
   9.8995 , 0.896850 , 0.001054 ,   4
   9.8995 , 0.897069 , 0.001054 ,   5
   9.8995 , 0.897003 , 0.001054 ,   6
   9.8995 , 0.897013 , 0.001054 ,   7
   9.8995 , 0.897106 , 0.001054 ,   8
   9.8995 , 0.897243 , 0.001054 ,   9
   9.8995 , 0.897119 , 0.001054 ,  10
   9.8995 , 0.896913 , 0.001054 ,  11
   9.8995 , 0.897203 , 0.001054 ,  12
   9.8995 , 0.896995 , 0.001054 ,  13
   9.8995 , 0.897066 , 0.001054 ,  14
   9.8995 , 0.897033 , 0.001054 ,  15
   9.8995 , 0.897040 , 0.001054 ,  16
   9.8995 , 0.897194 , 0.001054 ,  17
   9.8995 , 0.897039 , 0.001054 ,  18
   9.8995 , 0.897282 , 0.001054 ,  19
   9.8995 , 0.896953 , 0.001054 ,  20
   9.8995 , 0.897062 , 0.001054 ,  21
   9.8995 , 0.897072 , 0.001054 ,  22
   9.8995 , 0.897001 , 0.001054 ,  23
   9.8995 , 0.897111 , 0.001054 ,  24
   9.8995 , 0.896961 , 0.001054 ,  25
   9.8995 , 0.896902 , 0.001054 ,  26
   9.8995 , 0.897122 , 0.001054 ,  27
   9.8995 , 0.896965 , 0.001054 ,  28
   9.8995 , 0.897216 , 0.001054 ,  29
   9.8995 , 0.897105 , 0.001054 ,  30
   9.8995 , 0.897052 , 0.001054 ,  31
   9.8995 , 0.897252 , 0.001054 ,  32
   9.8995 , 0.896999 , 0.001054 ,  33
   9.8995 , 0.897141 , 0.001054 ,  34
   9.8995 , 0.897030 , 0.001054 ,  35
   9.8995 , 0.896981 , 0.001054 ,  36
   9.8995 , 0.897062 , 0.001054 ,  37
   9.8995 , 0.897114 , 0.001054 ,  38
   9.8995 , 0.897106 , 0.001054 ,  39
   9.8995 , 0.897093 , 0.001054 ,  40
   9.8995 , 0.896996 , 0.001054 ,  41
   9.8995 , 0.897122 , 0.001054 ,  42
   9.8995 , 0.897041 , 0.001054 ,  43
   9.8995 , 0.896930 , 0.001054 ,  44
   9.8995 , 0.896946 , 0.001054 ,  45
   9.8995 , 0.897121 , 0.001054 ,  46
   9.8995 , 0.897187 , 0.001054 ,  47
   9.8995 , 0.897186 , 0.001054 ,  48
   9.8995 , 0.897199 , 0.001054 ,  49
   9.8995 , 0.896928 , 0.001054 ,  50
   9.8995 , 0.897013 , 0.001054 ,  51
   9.8995 , 0.896979 , 0.001054 ,  52
   9.8995 , 0.896853 , 0.001054 ,  53
   9.8995 , 0.897169 , 0.001054 ,  54
   9.8995 , 0.897065 , 0.001054 ,  55
   9.8995 , 0.896990 , 0.001054 ,  56
   9.8995 , 0.897168 , 0.001054 ,  57
   9.8995 , 0.896955 , 0.001054 ,  58
   9.8995 , 0.897088 , 0.001054 ,  59
   9.8995 , 0.897161 , 0.001054 ,  60
   9.8995 , 0.897086 , 0.001054 ,  61
   9.8995 , 0.897028 , 0.001054 ,  62
   9.8995 , 0.897278 , 0.001054 ,  63
   9.8995 , 0.897042 , 0.001054 ,  64
   9.8995 , 0.897119 , 0.001054 ,  65
   9.8995 , 0.896915 , 0.001054 ,  66
   9.8995 , 0.896902 , 0.001054 ,  67
   9.8995 , 0.897064 , 0.001054 ,  68
   9.8995 , 0.896909 , 0.001054 ,  69
   9.8995 , 0.896922 , 0.001054 ,  70
   9.8995 , 0.897040 , 0.001054 ,  71
   9.8995 , 0.896985 , 0.001054 ,  72
   9.8995 , 0.897087 , 0.001054 ,  73
   9.8995 , 0.896914 , 0.001054 ,  74
   9.8995 , 0.896973 , 0.001054 ,  75
   9.8995 , 0.896930 , 0.001054 ,  76
   9.8995 , 0.897099 , 0.001054 ,  77
   9.8995 , 0.897042 , 0.001054 ,  78
   9.8995 , 0.897210 , 0.001054 ,  79
   9.8995 , 0.896873 , 0.001054 ,  80
   9.8995 , 0.897228 , 0.001054 ,  81
   9.8995 , 0.896994 , 0.001054 ,  82
   9.8995 , 0.896994 , 0.001054 ,  83
   9.8995 , 0.897226 , 0.001054 ,  84
   9.8995 , 0.897236 , 0.001054 ,  85
   9.8995 , 0.897131 , 0.001054 ,  86
   9.8995 , 0.897230 , 0.001054 ,  87
   9.8995 , 0.897186 , 0.001054 ,  88
   9.8995 , 0.897124 , 0.001054 ,  89
   9.8995 , 0.897227 , 0.001054 ,  90
   9.8995 , 0.897115 , 0.001054 ,  91
   9.8995 , 0.897048 , 0.001054 ,  92
   9.8995 , 0.897089 , 0.001054 ,  93
   9.8995 , 0.897146 , 0.001054 ,  94
   9.8995 , 0.897218 , 0.001054 ,  95
   9.8995 , 0.897295 , 0.001054 ,  96
   9.8995 , 0.896959 , 0.001054 ,  97
   9.8995 , 0.897137 , 0.001054 ,  98
   9.8995 , 0.897128 , 0.001054 ,  99
   9.8995 , 0.897156 , 0.001054 , 100
   9.9499 , 0.897957 , 0.001169 ,   0
   9.9499 , 0.897967 , 0.001169 ,   1
   9.9499 , 0.897951 , 0.001169 ,   2
   9.9499 , 0.897891 , 0.001169 ,   3
   9.9499 , 0.897889 , 0.001169 ,   4
   9.9499 , 0.897789 , 0.001169 ,   5
   9.9499 , 0.897767 , 0.001169 ,   6
   9.9499 , 0.897900 , 0.001169 ,   7
   9.9499 , 0.898041 , 0.001169 ,   8
   9.9499 , 0.898139 , 0.001169 ,   9
   9.9499 , 0.897980 , 0.001169 ,  10
   9.9499 , 0.897906 , 0.001169 ,  11
   9.9499 , 0.898121 , 0.001169 ,  12
   9.9499 , 0.897925 , 0.001169 ,  13
   9.9499 , 0.898128 , 0.001169 ,  14
   9.9499 , 0.897834 , 0.001169 ,  15
   9.9499 , 0.897837 , 0.001169 ,  16
   9.9499 , 0.897902 , 0.001169 ,  17
   9.9499 , 0.898151 , 0.001169 ,  18
   9.9499 , 0.897916 , 0.001169 ,  19
   9.9499 , 0.897952 , 0.001169 ,  20
   9.9499 , 0.897848 , 0.001169 ,  21
   9.9499 , 0.898077 , 0.001169 ,  22
   9.9499 , 0.897943 , 0.001169 ,  23
   9.9499 , 0.898223 , 0.001169 ,  24
   9.9499 , 0.897788 , 0.001169 ,  25
   9.9499 , 0.898126 , 0.001169 ,  26
   9.9499 , 0.897970 , 0.001169 ,  27
   9.9499 , 0.898129 , 0.001169 ,  28
   9.9499 , 0.898035 , 0.001169 ,  29
   9.9499 , 0.897901 , 0.001169 ,  30
   9.9499 , 0.898093 , 0.001169 ,  31
   9.9499 , 0.897871 , 0.001169 ,  32
   9.9499 , 0.898011 , 0.001169 ,  33
   9.9499 , 0.897767 , 0.001169 ,  34
   9.9499 , 0.898062 , 0.001169 ,  35
   9.9499 , 0.897868 , 0.001169 ,  36
   9.9499 , 0.897908 , 0.001169 ,  37
   9.9499 , 0.897803 , 0.001169 ,  38
   9.9499 , 0.898034 , 0.001169 ,  39
   9.9499 , 0.897966 , 0.001169 ,  40
   9.9499 , 0.898049 , 0.001169 ,  41
   9.9499 , 0.897872 , 0.001169 ,  42
   9.9499 , 0.898126 , 0.001169 ,  43
   9.9499 , 0.897928 , 0.001169 ,  44
   9.9499 , 0.898004 , 0.001169 ,  45
   9.9499 , 0.898112 , 0.001169 ,  46
   9.9499 , 0.898188 , 0.001169 ,  47
   9.9499 , 0.897970 , 0.001169 ,  48
   9.9499 , 0.897784 , 0.001169 ,  49
   9.9499 , 0.897911 , 0.001169 ,  50
   9.9499 , 0.897863 , 0.001169 ,  51
   9.9499 , 0.898073 , 0.001169 ,  52
   9.9499 , 0.897851 , 0.001169 ,  53
   9.9499 , 0.897850 , 0.001169 ,  54
   9.9499 , 0.898005 , 0.001169 ,  55
   9.9499 , 0.897959 , 0.001169 ,  56
   9.9499 , 0.897908 , 0.001169 ,  57
   9.9499 , 0.897814 , 0.001169 ,  58
   9.9499 , 0.897902 , 0.001169 ,  59
   9.9499 , 0.897819 , 0.001169 ,  60
   9.9499 , 0.897891 , 0.001169 ,  61
   9.9499 , 0.897746 , 0.001169 ,  62
   9.9499 , 0.897982 , 0.001169 ,  63
   9.9499 , 0.898087 , 0.001169 ,  64
   9.9499 , 0.897907 , 0.001169 ,  65
   9.9499 , 0.897812 , 0.001169 ,  66
   9.9499 , 0.897817 , 0.001169 ,  67
   9.9499 , 0.898007 , 0.001169 ,  68
   9.9499 , 0.898001 , 0.001169 ,  69
   9.9499 , 0.897774 , 0.001169 ,  70
   9.9499 , 0.897873 , 0.001169 ,  71
   9.9499 , 0.897885 , 0.001169 ,  72
   9.9499 , 0.898109 , 0.001169 ,  73
   9.9499 , 0.898010 , 0.001169 ,  74
   9.9499 , 0.898019 , 0.001169 ,  75
   9.9499 , 0.897718 , 0.001169 ,  76
   9.9499 , 0.897920 , 0.001169 ,  77
   9.9499 , 0.897973 , 0.001169 ,  78
   9.9499 , 0.898179 , 0.001169 ,  79
   9.9499 , 0.898015 , 0.001169 ,  80
   9.9499 , 0.897890 , 0.001169 ,  81
   9.9499 , 0.898005 , 0.001169 ,  82
   9.9499 , 0.898085 , 0.001169 ,  83
   9.9499 , 0.897831 , 0.001169 ,  84
   9.9499 , 0.897804 , 0.001169 ,  85
   9.9499 , 0.898045 , 0.001169 ,  86
   9.9499 , 0.898030 , 0.001169 ,  87
   9.9499 , 0.898102 , 0.001169 ,  88
   9.9499 , 0.898117 , 0.001169 ,  89
   9.9499 , 0.897898 , 0.001169 ,  90
   9.9499 , 0.897807 , 0.001169 ,  91
   9.9499 , 0.897906 , 0.001169 ,  92
   9.9499 , 0.897996 , 0.001169 ,  93
   9.9499 , 0.897935 , 0.001169 ,  94
   9.9499 , 0.898180 , 0.001169 ,  95
   9.9499 , 0.898114 , 0.001169 ,  96
   9.9499 , 0.897969 , 0.001169 ,  97
   9.9499 , 0.897786 , 0.001169 ,  98
   9.9499 , 0.897976 , 0.001169 ,  99
   9.9499 , 0.897992 , 0.001169 , 100
  10.0000 , 0.898670 , 0.001394 ,   0
  10.0000 , 0.898987 , 0.001394 ,   1
  10.0000 , 0.898607 , 0.001394 ,   2
  10.0000 , 0.898546 , 0.001394 ,   3
  10.0000 , 0.898488 , 0.001394 ,   4
  10.0000 , 0.898493 , 0.001394 ,   5
  10.0000 , 0.898750 , 0.001394 ,   6
  10.0000 , 0.898632 , 0.001394 ,   7
  10.0000 , 0.898686 , 0.001394 ,   8
  10.0000 , 0.898778 , 0.001394 ,   9
  10.0000 , 0.898691 , 0.001394 ,  10
  10.0000 , 0.898465 , 0.001394 ,  11
  10.0000 , 0.898765 , 0.001394 ,  12
  10.0000 , 0.898655 , 0.001394 ,  13
  10.0000 , 0.898688 , 0.001394 ,  14
  10.0000 , 0.898536 , 0.001394 ,  15
  10.0000 , 0.898682 , 0.001394 ,  16
  10.0000 , 0.898852 , 0.001394 ,  17
  10.0000 , 0.898800 , 0.001394 ,  18
  10.0000 , 0.898520 , 0.001394 ,  19
  10.0000 , 0.898639 , 0.001394 ,  20
  10.0000 , 0.898572 , 0.001394 ,  21
  10.0000 , 0.898579 , 0.001394 ,  22
  10.0000 , 0.898314 , 0.001394 ,  23
  10.0000 , 0.898860 , 0.001394 ,  24
  10.0000 , 0.898606 , 0.001394 ,  25
  10.0000 , 0.898596 , 0.001394 ,  26
  10.0000 , 0.898635 , 0.001394 ,  27
  10.0000 , 0.898518 , 0.001394 ,  28
  10.0000 , 0.898710 , 0.001394 ,  29
  10.0000 , 0.898722 , 0.001394 ,  30
  10.0000 , 0.898619 , 0.001394 ,  31
  10.0000 , 0.898748 , 0.001394 ,  32
  10.0000 , 0.898534 , 0.001394 ,  33
  10.0000 , 0.898447 , 0.001394 ,  34
  10.0000 , 0.898715 , 0.001394 ,  35
  10.0000 , 0.898622 , 0.001394 ,  36
  10.0000 , 0.898572 , 0.001394 ,  37
  10.0000 , 0.898711 , 0.001394 ,  38
  10.0000 , 0.898863 , 0.001394 ,  39
  10.0000 , 0.898678 , 0.001394 ,  40
  10.0000 , 0.898921 , 0.001394 ,  41
  10.0000 , 0.898617 , 0.001394 ,  42
  10.0000 , 0.898533 , 0.001394 ,  43
  10.0000 , 0.898822 , 0.001394 ,  44
  10.0000 , 0.898824 , 0.001394 ,  45
  10.0000 , 0.898691 , 0.001394 ,  46
  10.0000 , 0.898917 , 0.001394 ,  47
  10.0000 , 0.898784 , 0.001394 ,  48
  10.0000 , 0.898571 , 0.001394 ,  49
  10.0000 , 0.898180 , 0.001394 ,  50
  10.0000 , 0.898696 , 0.001394 ,  51
  10.0000 , 0.898722 , 0.001394 ,  52
  10.0000 , 0.898548 , 0.001394 ,  53
  10.0000 , 0.898749 , 0.001394 ,  54
  10.0000 , 0.898656 , 0.001394 ,  55
  10.0000 , 0.898812 , 0.001394 ,  56
  10.0000 , 0.898847 , 0.001394 ,  57
  10.0000 , 0.898884 , 0.001394 ,  58
  10.0000 , 0.898724 , 0.001394 ,  59
  10.0000 , 0.898711 , 0.001394 ,  60
  10.0000 , 0.898579 , 0.001394 ,  61
  10.0000 , 0.898473 , 0.001394 ,  62
  10.0000 , 0.898708 , 0.001394 ,  63
  10.0000 , 0.898776 , 0.001394 ,  64
  10.0000 , 0.898604 , 0.001394 ,  65
  10.0000 , 0.898599 , 0.001394 ,  66
  10.0000 , 0.898501 , 0.001394 ,  67
  10.0000 , 0.898440 , 0.001394 ,  68
  10.0000 , 0.898594 , 0.001394 ,  69
  10.0000 , 0.898616 , 0.001394 ,  70
  10.0000 , 0.898796 , 0.001394 ,  71
  10.0000 , 0.898806 , 0.001394 ,  72
  10.0000 , 0.898701 , 0.001394 ,  73
  10.0000 , 0.898718 , 0.001394 ,  74
  10.0000 , 0.898525 , 0.001394 ,  75
  10.0000 , 0.898567 , 0.001394 ,  76
  10.0000 , 0.898732 , 0.001394 ,  77
  10.0000 , 0.898651 , 0.001394 ,  78
  10.0000 , 0.898446 , 0.001394 ,  79
  10.0000 , 0.898743 , 0.001394 ,  80
  10.0000 , 0.898707 , 0.001394 ,  81
  10.0000 , 0.898829 , 0.001394 ,  82
  10.0000 , 0.898593 , 0.001394 ,  83
  10.0000 , 0.898796 , 0.001394 ,  84
  10.0000 , 0.898649 , 0.001394 ,  85
  10.0000 , 0.898869 , 0.001394 ,  86
  10.0000 , 0.898905 , 0.001394 ,  87
  10.0000 , 0.898630 , 0.001394 ,  88
  10.0000 , 0.898758 , 0.001394 ,  89
  10.0000 , 0.898609 , 0.001394 ,  90
  10.0000 , 0.898535 , 0.001394 ,  91
  10.0000 , 0.898539 , 0.001394 ,  92
  10.0000 , 0.898493 , 0.001394 ,  93
  10.0000 , 0.898584 , 0.001394 ,  94
  10.0000 , 0.898838 , 0.001394 ,  95
  10.0000 , 0.898783 , 0.001394 ,  96
  10.0000 , 0.898927 , 0.001394 ,  97
  10.0000 , 0.898811 , 0.001394 ,  98
  10.0000 , 0.898779 , 0.001394 ,  99
  10.0000 , 0.898582 , 0.001394 , 100
  10.0499 , 0.901249 , 0.001078 ,   0
  10.0499 , 0.901462 , 0.001078 ,   1
  10.0499 , 0.901252 , 0.001078 ,   2
  10.0499 , 0.901198 , 0.001078 ,   3
  10.0499 , 0.901114 , 0.001078 ,   4
  10.0499 , 0.901048 , 0.001078 ,   5
  10.0499 , 0.901267 , 0.001078 ,   6
  10.0499 , 0.901375 , 0.001078 ,   7
  10.0499 , 0.901178 , 0.001078 ,   8
  10.0499 , 0.901434 , 0.001078 ,   9
  10.0499 , 0.901152 , 0.001078 ,  10
  10.0499 , 0.901162 , 0.001078 ,  11
  10.0499 , 0.901187 , 0.001078 ,  12
  10.0499 , 0.901170 , 0.001078 ,  13
  10.0499 , 0.901292 , 0.001078 ,  14
  10.0499 , 0.901397 , 0.001078 ,  15
  10.0499 , 0.901110 , 0.001078 ,  16
  10.0499 , 0.901218 , 0.001078 ,  17
  10.0499 , 0.901343 , 0.001078 ,  18
  10.0499 , 0.901311 , 0.001078 ,  19
  10.0499 , 0.901324 , 0.001078 ,  20
  10.0499 , 0.900990 , 0.001078 ,  21
  10.0499 , 0.901281 , 0.001078 ,  22
  10.0499 , 0.901141 , 0.001078 ,  23
  10.0499 , 0.901183 , 0.001078 ,  24
  10.0499 , 0.901190 , 0.001078 ,  25
  10.0499 , 0.901292 , 0.001078 ,  26
  10.0499 , 0.901081 , 0.001078 ,  27
  10.0499 , 0.901256 , 0.001078 ,  28
  10.0499 , 0.901197 , 0.001078 ,  29
  10.0499 , 0.901224 , 0.001078 ,  30
  10.0499 , 0.901228 , 0.001078 ,  31
  10.0499 , 0.900947 , 0.001078 ,  32
  10.0499 , 0.901448 , 0.001078 ,  33
  10.0499 , 0.901417 , 0.001078 ,  34
  10.0499 , 0.901460 , 0.001078 ,  35
  10.0499 , 0.901174 , 0.001078 ,  36
  10.0499 , 0.901195 , 0.001078 ,  37
  10.0499 , 0.901283 , 0.001078 ,  38
  10.0499 , 0.901477 , 0.001078 ,  39
  10.0499 , 0.901325 , 0.001078 ,  40
  10.0499 , 0.901175 , 0.001078 ,  41
  10.0499 , 0.901319 , 0.001078 ,  42
  10.0499 , 0.901301 , 0.001078 ,  43
  10.0499 , 0.901239 , 0.001078 ,  44
  10.0499 , 0.901214 , 0.001078 ,  45
  10.0499 , 0.901447 , 0.001078 ,  46
  10.0499 , 0.901214 , 0.001078 ,  47
  10.0499 , 0.901301 , 0.001078 ,  48
  10.0499 , 0.901355 , 0.001078 ,  49
  10.0499 , 0.901226 , 0.001078 ,  50
  10.0499 , 0.901211 , 0.001078 ,  51
  10.0499 , 0.901328 , 0.001078 ,  52
  10.0499 , 0.901143 , 0.001078 ,  53
  10.0499 , 0.901220 , 0.001078 ,  54
  10.0499 , 0.901313 , 0.001078 ,  55
  10.0499 , 0.901195 , 0.001078 ,  56
  10.0499 , 0.901196 , 0.001078 ,  57
  10.0499 , 0.901216 , 0.001078 ,  58
  10.0499 , 0.901279 , 0.001078 ,  59
  10.0499 , 0.901260 , 0.001078 ,  60
  10.0499 , 0.901303 , 0.001078 ,  61
  10.0499 , 0.901243 , 0.001078 ,  62
  10.0499 , 0.901228 , 0.001078 ,  63
  10.0499 , 0.901422 , 0.001078 ,  64
  10.0499 , 0.901111 , 0.001078 ,  65
  10.0499 , 0.901095 , 0.001078 ,  66
  10.0499 , 0.901101 , 0.001078 ,  67
  10.0499 , 0.901079 , 0.001078 ,  68
  10.0499 , 0.901261 , 0.001078 ,  69
  10.0499 , 0.901369 , 0.001078 ,  70
  10.0499 , 0.901239 , 0.001078 ,  71
  10.0499 , 0.901264 , 0.001078 ,  72
  10.0499 , 0.901379 , 0.001078 ,  73
  10.0499 , 0.901280 , 0.001078 ,  74
  10.0499 , 0.901015 , 0.001078 ,  75
  10.0499 , 0.901112 , 0.001078 ,  76
  10.0499 , 0.901272 , 0.001078 ,  77
  10.0499 , 0.901366 , 0.001078 ,  78
  10.0499 , 0.901278 , 0.001078 ,  79
  10.0499 , 0.901326 , 0.001078 ,  80
  10.0499 , 0.901189 , 0.001078 ,  81
  10.0499 , 0.901282 , 0.001078 ,  82
  10.0499 , 0.901113 , 0.001078 ,  83
  10.0499 , 0.901279 , 0.001078 ,  84
  10.0499 , 0.901050 , 0.001078 ,  85
  10.0499 , 0.901231 , 0.001078 ,  86
  10.0499 , 0.901290 , 0.001078 ,  87
  10.0499 , 0.901186 , 0.001078 ,  88
  10.0499 , 0.901272 , 0.001078 ,  89
  10.0499 , 0.901241 , 0.001078 ,  90
  10.0499 , 0.901126 , 0.001078 ,  91
  10.0499 , 0.901397 , 0.001078 ,  92
  10.0499 , 0.901310 , 0.001078 ,  93
  10.0499 , 0.901423 , 0.001078 ,  94
  10.0499 , 0.901334 , 0.001078 ,  95
  10.0499 , 0.901246 , 0.001078 ,  96
  10.0499 , 0.901305 , 0.001078 ,  97
  10.0499 , 0.901272 , 0.001078 ,  98
  10.0499 , 0.901293 , 0.001078 ,  99
  10.0499 , 0.901341 , 0.001078 , 100
  10.0995 , 0.900433 , 0.001370 ,   0
  10.0995 , 0.900304 , 0.001370 ,   1
  10.0995 , 0.900402 , 0.001370 ,   2
  10.0995 , 0.900447 , 0.001370 ,   3
  10.0995 , 0.900442 , 0.001370 ,   4
  10.0995 , 0.900354 , 0.001370 ,   5
  10.0995 , 0.900251 , 0.001370 ,   6
  10.0995 , 0.900299 , 0.001370 ,   7
  10.0995 , 0.900410 , 0.001370 ,   8
  10.0995 , 0.900447 , 0.001370 ,   9
  10.0995 , 0.900403 , 0.001370 ,  10
  10.0995 , 0.900601 , 0.001370 ,  11
  10.0995 , 0.900368 , 0.001370 ,  12
  10.0995 , 0.900494 , 0.001370 ,  13
  10.0995 , 0.900459 , 0.001370 ,  14
  10.0995 , 0.900694 , 0.001370 ,  15
  10.0995 , 0.900239 , 0.001370 ,  16
  10.0995 , 0.900479 , 0.001370 ,  17
  10.0995 , 0.900314 , 0.001370 ,  18
  10.0995 , 0.900294 , 0.001370 ,  19
  10.0995 , 0.900353 , 0.001370 ,  20
  10.0995 , 0.900396 , 0.001370 ,  21
  10.0995 , 0.900464 , 0.001370 ,  22
  10.0995 , 0.900283 , 0.001370 ,  23
  10.0995 , 0.900415 , 0.001370 ,  24
  10.0995 , 0.900337 , 0.001370 ,  25
  10.0995 , 0.900195 , 0.001370 ,  26
  10.0995 , 0.900366 , 0.001370 ,  27
  10.0995 , 0.900565 , 0.001370 ,  28
  10.0995 , 0.900486 , 0.001370 ,  29
  10.0995 , 0.900455 , 0.001370 ,  30
  10.0995 , 0.900647 , 0.001370 ,  31
  10.0995 , 0.900387 , 0.001370 ,  32
  10.0995 , 0.900336 , 0.001370 ,  33
  10.0995 , 0.900380 , 0.001370 ,  34
  10.0995 , 0.900770 , 0.001370 ,  35
  10.0995 , 0.900527 , 0.001370 ,  36
  10.0995 , 0.900524 , 0.001370 ,  37
  10.0995 , 0.900346 , 0.001370 ,  38
  10.0995 , 0.900632 , 0.001370 ,  39
  10.0995 , 0.900563 , 0.001370 ,  40
  10.0995 , 0.900429 , 0.001370 ,  41
  10.0995 , 0.900476 , 0.001370 ,  42
  10.0995 , 0.900666 , 0.001370 ,  43
  10.0995 , 0.900229 , 0.001370 ,  44
  10.0995 , 0.900301 , 0.001370 ,  45
  10.0995 , 0.900785 , 0.001370 ,  46
  10.0995 , 0.900143 , 0.001370 ,  47
  10.0995 , 0.900527 , 0.001370 ,  48
  10.0995 , 0.900335 , 0.001370 ,  49
  10.0995 , 0.900182 , 0.001370 ,  50
  10.0995 , 0.900355 , 0.001370 ,  51
  10.0995 , 0.900229 , 0.001370 ,  52
  10.0995 , 0.900354 , 0.001370 ,  53
  10.0995 , 0.900367 , 0.001370 ,  54
  10.0995 , 0.900397 , 0.001370 ,  55
  10.0995 , 0.900229 , 0.001370 ,  56
  10.0995 , 0.900517 , 0.001370 ,  57
  10.0995 , 0.900578 , 0.001370 ,  58
  10.0995 , 0.900539 , 0.001370 ,  59
  10.0995 , 0.900613 , 0.001370 ,  60
  10.0995 , 0.900288 , 0.001370 ,  61
  10.0995 , 0.900504 , 0.001370 ,  62
  10.0995 , 0.900336 , 0.001370 ,  63
  10.0995 , 0.900520 , 0.001370 ,  64
  10.0995 , 0.900449 , 0.001370 ,  65
  10.0995 , 0.900469 , 0.001370 ,  66
  10.0995 , 0.900371 , 0.001370 ,  67
  10.0995 , 0.900454 , 0.001370 ,  68
  10.0995 , 0.900309 , 0.001370 ,  69
  10.0995 , 0.900724 , 0.001370 ,  70
  10.0995 , 0.900450 , 0.001370 ,  71
  10.0995 , 0.900588 , 0.001370 ,  72
  10.0995 , 0.900368 , 0.001370 ,  73
  10.0995 , 0.900471 , 0.001370 ,  74
  10.0995 , 0.900490 , 0.001370 ,  75
  10.0995 , 0.900284 , 0.001370 ,  76
  10.0995 , 0.900287 , 0.001370 ,  77
  10.0995 , 0.900533 , 0.001370 ,  78
  10.0995 , 0.900259 , 0.001370 ,  79
  10.0995 , 0.900354 , 0.001370 ,  80
  10.0995 , 0.900615 , 0.001370 ,  81
  10.0995 , 0.900455 , 0.001370 ,  82
  10.0995 , 0.900347 , 0.001370 ,  83
  10.0995 , 0.900446 , 0.001370 ,  84
  10.0995 , 0.900135 , 0.001370 ,  85
  10.0995 , 0.900690 , 0.001370 ,  86
  10.0995 , 0.900392 , 0.001370 ,  87
  10.0995 , 0.900373 , 0.001370 ,  88
  10.0995 , 0.900334 , 0.001370 ,  89
  10.0995 , 0.900531 , 0.001370 ,  90
  10.0995 , 0.900676 , 0.001370 ,  91
  10.0995 , 0.900689 , 0.001370 ,  92
  10.0995 , 0.900341 , 0.001370 ,  93
  10.0995 , 0.900464 , 0.001370 ,  94
  10.0995 , 0.900505 , 0.001370 ,  95
  10.0995 , 0.900436 , 0.001370 ,  96
  10.0995 , 0.900461 , 0.001370 ,  97
  10.0995 , 0.900608 , 0.001370 ,  98
  10.0995 , 0.900416 , 0.001370 ,  99
  10.0995 , 0.900374 , 0.001370 , 100
  10.1980 , 0.903764 , 0.001152 ,   0
  10.1980 , 0.903895 , 0.001152 ,   1
  10.1980 , 0.903741 , 0.001152 ,   2
  10.1980 , 0.903672 , 0.001152 ,   3
  10.1980 , 0.903779 , 0.001152 ,   4
  10.1980 , 0.903795 , 0.001152 ,   5
  10.1980 , 0.903758 , 0.001152 ,   6
  10.1980 , 0.903632 , 0.001152 ,   7
  10.1980 , 0.903695 , 0.001152 ,   8
  10.1980 , 0.903761 , 0.001152 ,   9
  10.1980 , 0.903829 , 0.001152 ,  10
  10.1980 , 0.903709 , 0.001152 ,  11
  10.1980 , 0.903684 , 0.001152 ,  12
  10.1980 , 0.903792 , 0.001152 ,  13
  10.1980 , 0.903810 , 0.001152 ,  14
  10.1980 , 0.903906 , 0.001152 ,  15
  10.1980 , 0.903831 , 0.001152 ,  16
  10.1980 , 0.903725 , 0.001152 ,  17
  10.1980 , 0.903777 , 0.001152 ,  18
  10.1980 , 0.903801 , 0.001152 ,  19
  10.1980 , 0.903655 , 0.001152 ,  20
  10.1980 , 0.903381 , 0.001152 ,  21
  10.1980 , 0.903874 , 0.001152 ,  22
  10.1980 , 0.903602 , 0.001152 ,  23
  10.1980 , 0.903862 , 0.001152 ,  24
  10.1980 , 0.903778 , 0.001152 ,  25
  10.1980 , 0.903850 , 0.001152 ,  26
  10.1980 , 0.903795 , 0.001152 ,  27
  10.1980 , 0.903810 , 0.001152 ,  28
  10.1980 , 0.903773 , 0.001152 ,  29
  10.1980 , 0.903826 , 0.001152 ,  30
  10.1980 , 0.903669 , 0.001152 ,  31
  10.1980 , 0.903721 , 0.001152 ,  32
  10.1980 , 0.903868 , 0.001152 ,  33
  10.1980 , 0.903649 , 0.001152 ,  34
  10.1980 , 0.903846 , 0.001152 ,  35
  10.1980 , 0.903764 , 0.001152 ,  36
  10.1980 , 0.903738 , 0.001152 ,  37
  10.1980 , 0.903883 , 0.001152 ,  38
  10.1980 , 0.903856 , 0.001152 ,  39
  10.1980 , 0.903927 , 0.001152 ,  40
  10.1980 , 0.903639 , 0.001152 ,  41
  10.1980 , 0.903993 , 0.001152 ,  42
  10.1980 , 0.903850 , 0.001152 ,  43
  10.1980 , 0.903868 , 0.001152 ,  44
  10.1980 , 0.903795 , 0.001152 ,  45
  10.1980 , 0.903832 , 0.001152 ,  46
  10.1980 , 0.903548 , 0.001152 ,  47
  10.1980 , 0.903588 , 0.001152 ,  48
  10.1980 , 0.903988 , 0.001152 ,  49
  10.1980 , 0.903736 , 0.001152 ,  50
  10.1980 , 0.903579 , 0.001152 ,  51
  10.1980 , 0.903872 , 0.001152 ,  52
  10.1980 , 0.903500 , 0.001152 ,  53
  10.1980 , 0.903768 , 0.001152 ,  54
  10.1980 , 0.903686 , 0.001152 ,  55
  10.1980 , 0.903717 , 0.001152 ,  56
  10.1980 , 0.903768 , 0.001152 ,  57
  10.1980 , 0.903674 , 0.001152 ,  58
  10.1980 , 0.904008 , 0.001152 ,  59
  10.1980 , 0.903681 , 0.001152 ,  60
  10.1980 , 0.903671 , 0.001152 ,  61
  10.1980 , 0.903825 , 0.001152 ,  62
  10.1980 , 0.903885 , 0.001152 ,  63
  10.1980 , 0.903821 , 0.001152 ,  64
  10.1980 , 0.903669 , 0.001152 ,  65
  10.1980 , 0.903589 , 0.001152 ,  66
  10.1980 , 0.903862 , 0.001152 ,  67
  10.1980 , 0.903497 , 0.001152 ,  68
  10.1980 , 0.903619 , 0.001152 ,  69
  10.1980 , 0.903738 , 0.001152 ,  70
  10.1980 , 0.903803 , 0.001152 ,  71
  10.1980 , 0.903762 , 0.001152 ,  72
  10.1980 , 0.903759 , 0.001152 ,  73
  10.1980 , 0.903662 , 0.001152 ,  74
  10.1980 , 0.903882 , 0.001152 ,  75
  10.1980 , 0.903689 , 0.001152 ,  76
  10.1980 , 0.903928 , 0.001152 ,  77
  10.1980 , 0.903612 , 0.001152 ,  78
  10.1980 , 0.903722 , 0.001152 ,  79
  10.1980 , 0.903891 , 0.001152 ,  80
  10.1980 , 0.903914 , 0.001152 ,  81
  10.1980 , 0.903717 , 0.001152 ,  82
  10.1980 , 0.903806 , 0.001152 ,  83
  10.1980 , 0.903819 , 0.001152 ,  84
  10.1980 , 0.903682 , 0.001152 ,  85
  10.1980 , 0.903708 , 0.001152 ,  86
  10.1980 , 0.903797 , 0.001152 ,  87
  10.1980 , 0.903772 , 0.001152 ,  88
  10.1980 , 0.903535 , 0.001152 ,  89
  10.1980 , 0.903714 , 0.001152 ,  90
  10.1980 , 0.903671 , 0.001152 ,  91
  10.1980 , 0.903766 , 0.001152 ,  92
  10.1980 , 0.903546 , 0.001152 ,  93
  10.1980 , 0.903829 , 0.001152 ,  94
  10.1980 , 0.903748 , 0.001152 ,  95
  10.1980 , 0.903737 , 0.001152 ,  96
  10.1980 , 0.903965 , 0.001152 ,  97
  10.1980 , 0.903826 , 0.001152 ,  98
  10.1980 , 0.903750 , 0.001152 ,  99
  10.1980 , 0.903940 , 0.001152 , 100
  10.2470 , 0.905412 , 0.001119 ,   0
  10.2470 , 0.905620 , 0.001119 ,   1
  10.2470 , 0.905470 , 0.001119 ,   2
  10.2470 , 0.905551 , 0.001119 ,   3
  10.2470 , 0.905231 , 0.001119 ,   4
  10.2470 , 0.905373 , 0.001119 ,   5
  10.2470 , 0.905412 , 0.001119 ,   6
  10.2470 , 0.905335 , 0.001119 ,   7
  10.2470 , 0.905195 , 0.001119 ,   8
  10.2470 , 0.905542 , 0.001119 ,   9
  10.2470 , 0.905262 , 0.001119 ,  10
  10.2470 , 0.905323 , 0.001119 ,  11
  10.2470 , 0.905448 , 0.001119 ,  12
  10.2470 , 0.905370 , 0.001119 ,  13
  10.2470 , 0.905334 , 0.001119 ,  14
  10.2470 , 0.905630 , 0.001119 ,  15
  10.2470 , 0.905368 , 0.001119 ,  16
  10.2470 , 0.905548 , 0.001119 ,  17
  10.2470 , 0.905545 , 0.001119 ,  18
  10.2470 , 0.905320 , 0.001119 ,  19
  10.2470 , 0.905308 , 0.001119 ,  20
  10.2470 , 0.905462 , 0.001119 ,  21
  10.2470 , 0.905380 , 0.001119 ,  22
  10.2470 , 0.905402 , 0.001119 ,  23
  10.2470 , 0.905410 , 0.001119 ,  24
  10.2470 , 0.905263 , 0.001119 ,  25
  10.2470 , 0.905437 , 0.001119 ,  26
  10.2470 , 0.905359 , 0.001119 ,  27
  10.2470 , 0.905350 , 0.001119 ,  28
  10.2470 , 0.905522 , 0.001119 ,  29
  10.2470 , 0.905543 , 0.001119 ,  30
  10.2470 , 0.905321 , 0.001119 ,  31
  10.2470 , 0.905590 , 0.001119 ,  32
  10.2470 , 0.905612 , 0.001119 ,  33
  10.2470 , 0.905360 , 0.001119 ,  34
  10.2470 , 0.905501 , 0.001119 ,  35
  10.2470 , 0.905752 , 0.001119 ,  36
  10.2470 , 0.905391 , 0.001119 ,  37
  10.2470 , 0.905408 , 0.001119 ,  38
  10.2470 , 0.905471 , 0.001119 ,  39
  10.2470 , 0.905482 , 0.001119 ,  40
  10.2470 , 0.905589 , 0.001119 ,  41
  10.2470 , 0.905465 , 0.001119 ,  42
  10.2470 , 0.905560 , 0.001119 ,  43
  10.2470 , 0.905266 , 0.001119 ,  44
  10.2470 , 0.905454 , 0.001119 ,  45
  10.2470 , 0.905447 , 0.001119 ,  46
  10.2470 , 0.905321 , 0.001119 ,  47
  10.2470 , 0.905340 , 0.001119 ,  48
  10.2470 , 0.905590 , 0.001119 ,  49
  10.2470 , 0.905390 , 0.001119 ,  50
  10.2470 , 0.905382 , 0.001119 ,  51
  10.2470 , 0.905545 , 0.001119 ,  52
  10.2470 , 0.905254 , 0.001119 ,  53
  10.2470 , 0.905467 , 0.001119 ,  54
  10.2470 , 0.905446 , 0.001119 ,  55
  10.2470 , 0.905305 , 0.001119 ,  56
  10.2470 , 0.905383 , 0.001119 ,  57
  10.2470 , 0.905337 , 0.001119 ,  58
  10.2470 , 0.905514 , 0.001119 ,  59
  10.2470 , 0.905414 , 0.001119 ,  60
  10.2470 , 0.905180 , 0.001119 ,  61
  10.2470 , 0.905182 , 0.001119 ,  62
  10.2470 , 0.905506 , 0.001119 ,  63
  10.2470 , 0.905505 , 0.001119 ,  64
  10.2470 , 0.905446 , 0.001119 ,  65
  10.2470 , 0.905299 , 0.001119 ,  66
  10.2470 , 0.905461 , 0.001119 ,  67
  10.2470 , 0.905363 , 0.001119 ,  68
  10.2470 , 0.905276 , 0.001119 ,  69
  10.2470 , 0.905239 , 0.001119 ,  70
  10.2470 , 0.905266 , 0.001119 ,  71
  10.2470 , 0.905505 , 0.001119 ,  72
  10.2470 , 0.905534 , 0.001119 ,  73
  10.2470 , 0.905374 , 0.001119 ,  74
  10.2470 , 0.905448 , 0.001119 ,  75
  10.2470 , 0.905311 , 0.001119 ,  76
  10.2470 , 0.905479 , 0.001119 ,  77
  10.2470 , 0.905475 , 0.001119 ,  78
  10.2470 , 0.905441 , 0.001119 ,  79
  10.2470 , 0.905462 , 0.001119 ,  80
  10.2470 , 0.905523 , 0.001119 ,  81
  10.2470 , 0.905375 , 0.001119 ,  82
  10.2470 , 0.905517 , 0.001119 ,  83
  10.2470 , 0.905489 , 0.001119 ,  84
  10.2470 , 0.905447 , 0.001119 ,  85
  10.2470 , 0.905424 , 0.001119 ,  86
  10.2470 , 0.905527 , 0.001119 ,  87
  10.2470 , 0.905190 , 0.001119 ,  88
  10.2470 , 0.905314 , 0.001119 ,  89
  10.2470 , 0.905441 , 0.001119 ,  90
  10.2470 , 0.905375 , 0.001119 ,  91
  10.2470 , 0.905257 , 0.001119 ,  92
  10.2470 , 0.905390 , 0.001119 ,  93
  10.2470 , 0.905456 , 0.001119 ,  94
  10.2470 , 0.905287 , 0.001119 ,  95
  10.2470 , 0.905373 , 0.001119 ,  96
  10.2470 , 0.905210 , 0.001119 ,  97
  10.2470 , 0.905390 , 0.001119 ,  98
  10.2470 , 0.905398 , 0.001119 ,  99
  10.2470 , 0.905338 , 0.001119 , 100
  10.2956 , 0.902908 , 0.001540 ,   0
  10.2956 , 0.903027 , 0.001540 ,   1
  10.2956 , 0.903271 , 0.001540 ,   2
  10.2956 , 0.903016 , 0.001540 ,   3
  10.2956 , 0.902979 , 0.001540 ,   4
  10.2956 , 0.902786 , 0.001540 ,   5
  10.2956 , 0.902783 , 0.001540 ,   6
  10.2956 , 0.903153 , 0.001540 ,   7
  10.2956 , 0.902892 , 0.001540 ,   8
  10.2956 , 0.902788 , 0.001540 ,   9
  10.2956 , 0.902999 , 0.001540 ,  10
  10.2956 , 0.902593 , 0.001540 ,  11
  10.2956 , 0.902979 , 0.001540 ,  12
  10.2956 , 0.903001 , 0.001540 ,  13
  10.2956 , 0.902805 , 0.001540 ,  14
  10.2956 , 0.903054 , 0.001540 ,  15
  10.2956 , 0.902793 , 0.001540 ,  16
  10.2956 , 0.902787 , 0.001540 ,  17
  10.2956 , 0.903005 , 0.001540 ,  18
  10.2956 , 0.902812 , 0.001540 ,  19
  10.2956 , 0.902802 , 0.001540 ,  20
  10.2956 , 0.903090 , 0.001540 ,  21
  10.2956 , 0.902811 , 0.001540 ,  22
  10.2956 , 0.902680 , 0.001540 ,  23
  10.2956 , 0.903096 , 0.001540 ,  24
  10.2956 , 0.902778 , 0.001540 ,  25
  10.2956 , 0.902625 , 0.001540 ,  26
  10.2956 , 0.902670 , 0.001540 ,  27
  10.2956 , 0.903172 , 0.001540 ,  28
  10.2956 , 0.902991 , 0.001540 ,  29
  10.2956 , 0.902987 , 0.001540 ,  30
  10.2956 , 0.902905 , 0.001540 ,  31
  10.2956 , 0.902702 , 0.001540 ,  32
  10.2956 , 0.902944 , 0.001540 ,  33
  10.2956 , 0.902884 , 0.001540 ,  34
  10.2956 , 0.902984 , 0.001540 ,  35
  10.2956 , 0.902707 , 0.001540 ,  36
  10.2956 , 0.902866 , 0.001540 ,  37
  10.2956 , 0.903137 , 0.001540 ,  38
  10.2956 , 0.902979 , 0.001540 ,  39
  10.2956 , 0.902838 , 0.001540 ,  40
  10.2956 , 0.903035 , 0.001540 ,  41
  10.2956 , 0.902819 , 0.001540 ,  42
  10.2956 , 0.902953 , 0.001540 ,  43
  10.2956 , 0.902869 , 0.001540 ,  44
  10.2956 , 0.903044 , 0.001540 ,  45
  10.2956 , 0.902840 , 0.001540 ,  46
  10.2956 , 0.902621 , 0.001540 ,  47
  10.2956 , 0.902897 , 0.001540 ,  48
  10.2956 , 0.903061 , 0.001540 ,  49
  10.2956 , 0.902728 , 0.001540 ,  50
  10.2956 , 0.902486 , 0.001540 ,  51
  10.2956 , 0.902858 , 0.001540 ,  52
  10.2956 , 0.903003 , 0.001540 ,  53
  10.2956 , 0.902780 , 0.001540 ,  54
  10.2956 , 0.902768 , 0.001540 ,  55
  10.2956 , 0.902816 , 0.001540 ,  56
  10.2956 , 0.902764 , 0.001540 ,  57
  10.2956 , 0.903191 , 0.001540 ,  58
  10.2956 , 0.902836 , 0.001540 ,  59
  10.2956 , 0.903113 , 0.001540 ,  60
  10.2956 , 0.902675 , 0.001540 ,  61
  10.2956 , 0.902756 , 0.001540 ,  62
  10.2956 , 0.903050 , 0.001540 ,  63
  10.2956 , 0.903227 , 0.001540 ,  64
  10.2956 , 0.903148 , 0.001540 ,  65
  10.2956 , 0.902830 , 0.001540 ,  66
  10.2956 , 0.902880 , 0.001540 ,  67
  10.2956 , 0.902666 , 0.001540 ,  68
  10.2956 , 0.902569 , 0.001540 ,  69
  10.2956 , 0.902767 , 0.001540 ,  70
  10.2956 , 0.903016 , 0.001540 ,  71
  10.2956 , 0.902978 , 0.001540 ,  72
  10.2956 , 0.902792 , 0.001540 ,  73
  10.2956 , 0.902731 , 0.001540 ,  74
  10.2956 , 0.902854 , 0.001540 ,  75
  10.2956 , 0.902934 , 0.001540 ,  76
  10.2956 , 0.902888 , 0.001540 ,  77
  10.2956 , 0.902987 , 0.001540 ,  78
  10.2956 , 0.902899 , 0.001540 ,  79
  10.2956 , 0.902969 , 0.001540 ,  80
  10.2956 , 0.902997 , 0.001540 ,  81
  10.2956 , 0.903041 , 0.001540 ,  82
  10.2956 , 0.902909 , 0.001540 ,  83
  10.2956 , 0.903114 , 0.001540 ,  84
  10.2956 , 0.903017 , 0.001540 ,  85
  10.2956 , 0.903021 , 0.001540 ,  86
  10.2956 , 0.902955 , 0.001540 ,  87
  10.2956 , 0.902847 , 0.001540 ,  88
  10.2956 , 0.903128 , 0.001540 ,  89
  10.2956 , 0.902905 , 0.001540 ,  90
  10.2956 , 0.902888 , 0.001540 ,  91
  10.2956 , 0.902879 , 0.001540 ,  92
  10.2956 , 0.902815 , 0.001540 ,  93
  10.2956 , 0.903043 , 0.001540 ,  94
  10.2956 , 0.903043 , 0.001540 ,  95
  10.2956 , 0.903145 , 0.001540 ,  96
  10.2956 , 0.902869 , 0.001540 ,  97
  10.2956 , 0.902958 , 0.001540 ,  98
  10.2956 , 0.903000 , 0.001540 ,  99
  10.2956 , 0.902824 , 0.001540 , 100
  10.3441 , 0.907415 , 0.001133 ,   0
  10.3441 , 0.907504 , 0.001133 ,   1
  10.3441 , 0.907588 , 0.001133 ,   2
  10.3441 , 0.907329 , 0.001133 ,   3
  10.3441 , 0.907515 , 0.001133 ,   4
  10.3441 , 0.907405 , 0.001133 ,   5
  10.3441 , 0.907510 , 0.001133 ,   6
  10.3441 , 0.907314 , 0.001133 ,   7
  10.3441 , 0.907430 , 0.001133 ,   8
  10.3441 , 0.907471 , 0.001133 ,   9
  10.3441 , 0.907513 , 0.001133 ,  10
  10.3441 , 0.907213 , 0.001133 ,  11
  10.3441 , 0.907497 , 0.001133 ,  12
  10.3441 , 0.907574 , 0.001133 ,  13
  10.3441 , 0.907446 , 0.001133 ,  14
  10.3441 , 0.907502 , 0.001133 ,  15
  10.3441 , 0.907336 , 0.001133 ,  16
  10.3441 , 0.907401 , 0.001133 ,  17
  10.3441 , 0.907449 , 0.001133 ,  18
  10.3441 , 0.907477 , 0.001133 ,  19
  10.3441 , 0.907311 , 0.001133 ,  20
  10.3441 , 0.907246 , 0.001133 ,  21
  10.3441 , 0.907529 , 0.001133 ,  22
  10.3441 , 0.907357 , 0.001133 ,  23
  10.3441 , 0.907506 , 0.001133 ,  24
  10.3441 , 0.907306 , 0.001133 ,  25
  10.3441 , 0.907312 , 0.001133 ,  26
  10.3441 , 0.907326 , 0.001133 ,  27
  10.3441 , 0.907428 , 0.001133 ,  28
  10.3441 , 0.907654 , 0.001133 ,  29
  10.3441 , 0.907271 , 0.001133 ,  30
  10.3441 , 0.907298 , 0.001133 ,  31
  10.3441 , 0.907327 , 0.001133 ,  32
  10.3441 , 0.907442 , 0.001133 ,  33
  10.3441 , 0.907628 , 0.001133 ,  34
  10.3441 , 0.907342 , 0.001133 ,  35
  10.3441 , 0.907376 , 0.001133 ,  36
  10.3441 , 0.907405 , 0.001133 ,  37
  10.3441 , 0.907537 , 0.001133 ,  38
  10.3441 , 0.907332 , 0.001133 ,  39
  10.3441 , 0.907317 , 0.001133 ,  40
  10.3441 , 0.907290 , 0.001133 ,  41
  10.3441 , 0.907516 , 0.001133 ,  42
  10.3441 , 0.907380 , 0.001133 ,  43
  10.3441 , 0.907489 , 0.001133 ,  44
  10.3441 , 0.907406 , 0.001133 ,  45
  10.3441 , 0.907551 , 0.001133 ,  46
  10.3441 , 0.907335 , 0.001133 ,  47
  10.3441 , 0.907467 , 0.001133 ,  48
  10.3441 , 0.907608 , 0.001133 ,  49
  10.3441 , 0.907351 , 0.001133 ,  50
  10.3441 , 0.907409 , 0.001133 ,  51
  10.3441 , 0.907176 , 0.001133 ,  52
  10.3441 , 0.907322 , 0.001133 ,  53
  10.3441 , 0.907232 , 0.001133 ,  54
  10.3441 , 0.907381 , 0.001133 ,  55
  10.3441 , 0.907381 , 0.001133 ,  56
  10.3441 , 0.907630 , 0.001133 ,  57
  10.3441 , 0.907428 , 0.001133 ,  58
  10.3441 , 0.907263 , 0.001133 ,  59
  10.3441 , 0.907469 , 0.001133 ,  60
  10.3441 , 0.907562 , 0.001133 ,  61
  10.3441 , 0.907260 , 0.001133 ,  62
  10.3441 , 0.907529 , 0.001133 ,  63
  10.3441 , 0.907409 , 0.001133 ,  64
  10.3441 , 0.907379 , 0.001133 ,  65
  10.3441 , 0.907235 , 0.001133 ,  66
  10.3441 , 0.907176 , 0.001133 ,  67
  10.3441 , 0.907290 , 0.001133 ,  68
  10.3441 , 0.907352 , 0.001133 ,  69
  10.3441 , 0.907267 , 0.001133 ,  70
  10.3441 , 0.907320 , 0.001133 ,  71
  10.3441 , 0.907362 , 0.001133 ,  72
  10.3441 , 0.907596 , 0.001133 ,  73
  10.3441 , 0.907469 , 0.001133 ,  74
  10.3441 , 0.907281 , 0.001133 ,  75
  10.3441 , 0.907416 , 0.001133 ,  76
  10.3441 , 0.907345 , 0.001133 ,  77
  10.3441 , 0.907380 , 0.001133 ,  78
  10.3441 , 0.907350 , 0.001133 ,  79
  10.3441 , 0.907556 , 0.001133 ,  80
  10.3441 , 0.907583 , 0.001133 ,  81
  10.3441 , 0.907466 , 0.001133 ,  82
  10.3441 , 0.907447 , 0.001133 ,  83
  10.3441 , 0.907258 , 0.001133 ,  84
  10.3441 , 0.907448 , 0.001133 ,  85
  10.3441 , 0.907697 , 0.001133 ,  86
  10.3441 , 0.907439 , 0.001133 ,  87
  10.3441 , 0.907580 , 0.001133 ,  88
  10.3441 , 0.907415 , 0.001133 ,  89
  10.3441 , 0.907376 , 0.001133 ,  90
  10.3441 , 0.907303 , 0.001133 ,  91
  10.3441 , 0.907319 , 0.001133 ,  92
  10.3441 , 0.907501 , 0.001133 ,  93
  10.3441 , 0.907468 , 0.001133 ,  94
  10.3441 , 0.907639 , 0.001133 ,  95
  10.3441 , 0.907478 , 0.001133 ,  96
  10.3441 , 0.907346 , 0.001133 ,  97
  10.3441 , 0.907490 , 0.001133 ,  98
  10.3441 , 0.907434 , 0.001133 ,  99
  10.3441 , 0.907412 , 0.001133 , 100
  10.3923 , 0.905630 , 0.001449 ,   0
  10.3923 , 0.905742 , 0.001449 ,   1
  10.3923 , 0.905519 , 0.001449 ,   2
  10.3923 , 0.905849 , 0.001449 ,   3
  10.3923 , 0.905623 , 0.001449 ,   4
  10.3923 , 0.905751 , 0.001449 ,   5
  10.3923 , 0.905326 , 0.001449 ,   6
  10.3923 , 0.905571 , 0.001449 ,   7
  10.3923 , 0.905284 , 0.001449 ,   8
  10.3923 , 0.905572 , 0.001449 ,   9
  10.3923 , 0.905747 , 0.001449 ,  10
  10.3923 , 0.905737 , 0.001449 ,  11
  10.3923 , 0.905729 , 0.001449 ,  12
  10.3923 , 0.905689 , 0.001449 ,  13
  10.3923 , 0.905667 , 0.001449 ,  14
  10.3923 , 0.905601 , 0.001449 ,  15
  10.3923 , 0.905494 , 0.001449 ,  16
  10.3923 , 0.905437 , 0.001449 ,  17
  10.3923 , 0.905565 , 0.001449 ,  18
  10.3923 , 0.905601 , 0.001449 ,  19
  10.3923 , 0.905687 , 0.001449 ,  20
  10.3923 , 0.905347 , 0.001449 ,  21
  10.3923 , 0.905346 , 0.001449 ,  22
  10.3923 , 0.905573 , 0.001449 ,  23
  10.3923 , 0.905471 , 0.001449 ,  24
  10.3923 , 0.905584 , 0.001449 ,  25
  10.3923 , 0.905657 , 0.001449 ,  26
  10.3923 , 0.905735 , 0.001449 ,  27
  10.3923 , 0.905503 , 0.001449 ,  28
  10.3923 , 0.905700 , 0.001449 ,  29
  10.3923 , 0.905681 , 0.001449 ,  30
  10.3923 , 0.905586 , 0.001449 ,  31
  10.3923 , 0.905542 , 0.001449 ,  32
  10.3923 , 0.905542 , 0.001449 ,  33
  10.3923 , 0.905905 , 0.001449 ,  34
  10.3923 , 0.905798 , 0.001449 ,  35
  10.3923 , 0.905751 , 0.001449 ,  36
  10.3923 , 0.905377 , 0.001449 ,  37
  10.3923 , 0.905526 , 0.001449 ,  38
  10.3923 , 0.905481 , 0.001449 ,  39
  10.3923 , 0.905593 , 0.001449 ,  40
  10.3923 , 0.905553 , 0.001449 ,  41
  10.3923 , 0.905736 , 0.001449 ,  42
  10.3923 , 0.905793 , 0.001449 ,  43
  10.3923 , 0.905510 , 0.001449 ,  44
  10.3923 , 0.905721 , 0.001449 ,  45
  10.3923 , 0.905653 , 0.001449 ,  46
  10.3923 , 0.905390 , 0.001449 ,  47
  10.3923 , 0.905771 , 0.001449 ,  48
  10.3923 , 0.905644 , 0.001449 ,  49
  10.3923 , 0.905674 , 0.001449 ,  50
  10.3923 , 0.905668 , 0.001449 ,  51
  10.3923 , 0.905746 , 0.001449 ,  52
  10.3923 , 0.905456 , 0.001449 ,  53
  10.3923 , 0.905508 , 0.001449 ,  54
  10.3923 , 0.905674 , 0.001449 ,  55
  10.3923 , 0.905507 , 0.001449 ,  56
  10.3923 , 0.905419 , 0.001449 ,  57
  10.3923 , 0.905326 , 0.001449 ,  58
  10.3923 , 0.905817 , 0.001449 ,  59
  10.3923 , 0.905493 , 0.001449 ,  60
  10.3923 , 0.905744 , 0.001449 ,  61
  10.3923 , 0.905599 , 0.001449 ,  62
  10.3923 , 0.905679 , 0.001449 ,  63
  10.3923 , 0.905761 , 0.001449 ,  64
  10.3923 , 0.905711 , 0.001449 ,  65
  10.3923 , 0.905861 , 0.001449 ,  66
  10.3923 , 0.905719 , 0.001449 ,  67
  10.3923 , 0.905931 , 0.001449 ,  68
  10.3923 , 0.905484 , 0.001449 ,  69
  10.3923 , 0.905817 , 0.001449 ,  70
  10.3923 , 0.905718 , 0.001449 ,  71
  10.3923 , 0.905566 , 0.001449 ,  72
  10.3923 , 0.905831 , 0.001449 ,  73
  10.3923 , 0.905652 , 0.001449 ,  74
  10.3923 , 0.905691 , 0.001449 ,  75
  10.3923 , 0.905574 , 0.001449 ,  76
  10.3923 , 0.905725 , 0.001449 ,  77
  10.3923 , 0.905881 , 0.001449 ,  78
  10.3923 , 0.905645 , 0.001449 ,  79
  10.3923 , 0.905518 , 0.001449 ,  80
  10.3923 , 0.905620 , 0.001449 ,  81
  10.3923 , 0.905639 , 0.001449 ,  82
  10.3923 , 0.905777 , 0.001449 ,  83
  10.3923 , 0.905857 , 0.001449 ,  84
  10.3923 , 0.905541 , 0.001449 ,  85
  10.3923 , 0.905725 , 0.001449 ,  86
  10.3923 , 0.905826 , 0.001449 ,  87
  10.3923 , 0.905532 , 0.001449 ,  88
  10.3923 , 0.905550 , 0.001449 ,  89
  10.3923 , 0.905585 , 0.001449 ,  90
  10.3923 , 0.905512 , 0.001449 ,  91
  10.3923 , 0.905360 , 0.001449 ,  92
  10.3923 , 0.905702 , 0.001449 ,  93
  10.3923 , 0.905611 , 0.001449 ,  94
  10.3923 , 0.905963 , 0.001449 ,  95
  10.3923 , 0.905638 , 0.001449 ,  96
  10.3923 , 0.905742 , 0.001449 ,  97
  10.3923 , 0.905591 , 0.001449 ,  98
  10.3923 , 0.905731 , 0.001449 ,  99
  10.3923 , 0.905412 , 0.001449 , 100
  10.4403 , 0.909524 , 0.001078 ,   0
  10.4403 , 0.909667 , 0.001078 ,   1
  10.4403 , 0.909675 , 0.001078 ,   2
  10.4403 , 0.909420 , 0.001078 ,   3
  10.4403 , 0.909531 , 0.001078 ,   4
  10.4403 , 0.909566 , 0.001078 ,   5
  10.4403 , 0.909547 , 0.001078 ,   6
  10.4403 , 0.909605 , 0.001078 ,   7
  10.4403 , 0.909584 , 0.001078 ,   8
  10.4403 , 0.909549 , 0.001078 ,   9
  10.4403 , 0.909500 , 0.001078 ,  10
  10.4403 , 0.909431 , 0.001078 ,  11
  10.4403 , 0.909658 , 0.001078 ,  12
  10.4403 , 0.909462 , 0.001078 ,  13
  10.4403 , 0.909642 , 0.001078 ,  14
  10.4403 , 0.909570 , 0.001078 ,  15
  10.4403 , 0.909412 , 0.001078 ,  16
  10.4403 , 0.909550 , 0.001078 ,  17
  10.4403 , 0.909568 , 0.001078 ,  18
  10.4403 , 0.909470 , 0.001078 ,  19
  10.4403 , 0.909359 , 0.001078 ,  20
  10.4403 , 0.909545 , 0.001078 ,  21
  10.4403 , 0.909648 , 0.001078 ,  22
  10.4403 , 0.909472 , 0.001078 ,  23
  10.4403 , 0.909562 , 0.001078 ,  24
  10.4403 , 0.909281 , 0.001078 ,  25
  10.4403 , 0.909360 , 0.001078 ,  26
  10.4403 , 0.909378 , 0.001078 ,  27
  10.4403 , 0.909558 , 0.001078 ,  28
  10.4403 , 0.909446 , 0.001078 ,  29
  10.4403 , 0.909412 , 0.001078 ,  30
  10.4403 , 0.909577 , 0.001078 ,  31
  10.4403 , 0.909364 , 0.001078 ,  32
  10.4403 , 0.909488 , 0.001078 ,  33
  10.4403 , 0.909513 , 0.001078 ,  34
  10.4403 , 0.909702 , 0.001078 ,  35
  10.4403 , 0.909395 , 0.001078 ,  36
  10.4403 , 0.909442 , 0.001078 ,  37
  10.4403 , 0.909487 , 0.001078 ,  38
  10.4403 , 0.909554 , 0.001078 ,  39
  10.4403 , 0.909646 , 0.001078 ,  40
  10.4403 , 0.909382 , 0.001078 ,  41
  10.4403 , 0.909691 , 0.001078 ,  42
  10.4403 , 0.909610 , 0.001078 ,  43
  10.4403 , 0.909565 , 0.001078 ,  44
  10.4403 , 0.909485 , 0.001078 ,  45
  10.4403 , 0.909748 , 0.001078 ,  46
  10.4403 , 0.909529 , 0.001078 ,  47
  10.4403 , 0.909501 , 0.001078 ,  48
  10.4403 , 0.909707 , 0.001078 ,  49
  10.4403 , 0.909466 , 0.001078 ,  50
  10.4403 , 0.909598 , 0.001078 ,  51
  10.4403 , 0.909629 , 0.001078 ,  52
  10.4403 , 0.909445 , 0.001078 ,  53
  10.4403 , 0.909708 , 0.001078 ,  54
  10.4403 , 0.909467 , 0.001078 ,  55
  10.4403 , 0.909675 , 0.001078 ,  56
  10.4403 , 0.909590 , 0.001078 ,  57
  10.4403 , 0.909497 , 0.001078 ,  58
  10.4403 , 0.909461 , 0.001078 ,  59
  10.4403 , 0.909673 , 0.001078 ,  60
  10.4403 , 0.909423 , 0.001078 ,  61
  10.4403 , 0.909495 , 0.001078 ,  62
  10.4403 , 0.909406 , 0.001078 ,  63
  10.4403 , 0.909588 , 0.001078 ,  64
  10.4403 , 0.909530 , 0.001078 ,  65
  10.4403 , 0.909441 , 0.001078 ,  66
  10.4403 , 0.909520 , 0.001078 ,  67
  10.4403 , 0.909562 , 0.001078 ,  68
  10.4403 , 0.909599 , 0.001078 ,  69
  10.4403 , 0.909488 , 0.001078 ,  70
  10.4403 , 0.909444 , 0.001078 ,  71
  10.4403 , 0.909421 , 0.001078 ,  72
  10.4403 , 0.909561 , 0.001078 ,  73
  10.4403 , 0.909500 , 0.001078 ,  74
  10.4403 , 0.909234 , 0.001078 ,  75
  10.4403 , 0.909328 , 0.001078 ,  76
  10.4403 , 0.909603 , 0.001078 ,  77
  10.4403 , 0.909459 , 0.001078 ,  78
  10.4403 , 0.909596 , 0.001078 ,  79
  10.4403 , 0.909657 , 0.001078 ,  80
  10.4403 , 0.909603 , 0.001078 ,  81
  10.4403 , 0.909395 , 0.001078 ,  82
  10.4403 , 0.909716 , 0.001078 ,  83
  10.4403 , 0.909482 , 0.001078 ,  84
  10.4403 , 0.909268 , 0.001078 ,  85
  10.4403 , 0.909779 , 0.001078 ,  86
  10.4403 , 0.909454 , 0.001078 ,  87
  10.4403 , 0.909566 , 0.001078 ,  88
  10.4403 , 0.909407 , 0.001078 ,  89
  10.4403 , 0.909414 , 0.001078 ,  90
  10.4403 , 0.909597 , 0.001078 ,  91
  10.4403 , 0.909667 , 0.001078 ,  92
  10.4403 , 0.909476 , 0.001078 ,  93
  10.4403 , 0.909598 , 0.001078 ,  94
  10.4403 , 0.909542 , 0.001078 ,  95
  10.4403 , 0.909583 , 0.001078 ,  96
  10.4403 , 0.909468 , 0.001078 ,  97
  10.4403 , 0.909520 , 0.001078 ,  98
  10.4403 , 0.909622 , 0.001078 ,  99
  10.4403 , 0.909525 , 0.001078 , 100
  10.4881 , 0.908157 , 0.001403 ,   0
  10.4881 , 0.908337 , 0.001403 ,   1
  10.4881 , 0.908115 , 0.001403 ,   2
  10.4881 , 0.908146 , 0.001403 ,   3
  10.4881 , 0.908061 , 0.001403 ,   4
  10.4881 , 0.908050 , 0.001403 ,   5
  10.4881 , 0.908059 , 0.001403 ,   6
  10.4881 , 0.908248 , 0.001403 ,   7
  10.4881 , 0.908055 , 0.001403 ,   8
  10.4881 , 0.908233 , 0.001403 ,   9
  10.4881 , 0.907991 , 0.001403 ,  10
  10.4881 , 0.907933 , 0.001403 ,  11
  10.4881 , 0.908025 , 0.001403 ,  12
  10.4881 , 0.908165 , 0.001403 ,  13
  10.4881 , 0.908396 , 0.001403 ,  14
  10.4881 , 0.908334 , 0.001403 ,  15
  10.4881 , 0.908455 , 0.001403 ,  16
  10.4881 , 0.908002 , 0.001403 ,  17
  10.4881 , 0.908380 , 0.001403 ,  18
  10.4881 , 0.908324 , 0.001403 ,  19
  10.4881 , 0.908015 , 0.001403 ,  20
  10.4881 , 0.907905 , 0.001403 ,  21
  10.4881 , 0.908155 , 0.001403 ,  22
  10.4881 , 0.908152 , 0.001403 ,  23
  10.4881 , 0.908464 , 0.001403 ,  24
  10.4881 , 0.908240 , 0.001403 ,  25
  10.4881 , 0.908174 , 0.001403 ,  26
  10.4881 , 0.908077 , 0.001403 ,  27
  10.4881 , 0.908179 , 0.001403 ,  28
  10.4881 , 0.908094 , 0.001403 ,  29
  10.4881 , 0.907942 , 0.001403 ,  30
  10.4881 , 0.908149 , 0.001403 ,  31
  10.4881 , 0.908271 , 0.001403 ,  32
  10.4881 , 0.908135 , 0.001403 ,  33
  10.4881 , 0.908296 , 0.001403 ,  34
  10.4881 , 0.908152 , 0.001403 ,  35
  10.4881 , 0.907980 , 0.001403 ,  36
  10.4881 , 0.908146 , 0.001403 ,  37
  10.4881 , 0.908220 , 0.001403 ,  38
  10.4881 , 0.908342 , 0.001403 ,  39
  10.4881 , 0.908278 , 0.001403 ,  40
  10.4881 , 0.908217 , 0.001403 ,  41
  10.4881 , 0.908050 , 0.001403 ,  42
  10.4881 , 0.908261 , 0.001403 ,  43
  10.4881 , 0.907857 , 0.001403 ,  44
  10.4881 , 0.908305 , 0.001403 ,  45
  10.4881 , 0.908196 , 0.001403 ,  46
  10.4881 , 0.908186 , 0.001403 ,  47
  10.4881 , 0.908174 , 0.001403 ,  48
  10.4881 , 0.908038 , 0.001403 ,  49
  10.4881 , 0.908017 , 0.001403 ,  50
  10.4881 , 0.907990 , 0.001403 ,  51
  10.4881 , 0.908029 , 0.001403 ,  52
  10.4881 , 0.908134 , 0.001403 ,  53
  10.4881 , 0.908090 , 0.001403 ,  54
  10.4881 , 0.908041 , 0.001403 ,  55
  10.4881 , 0.908155 , 0.001403 ,  56
  10.4881 , 0.907897 , 0.001403 ,  57
  10.4881 , 0.908370 , 0.001403 ,  58
  10.4881 , 0.907930 , 0.001403 ,  59
  10.4881 , 0.908409 , 0.001403 ,  60
  10.4881 , 0.908262 , 0.001403 ,  61
  10.4881 , 0.908160 , 0.001403 ,  62
  10.4881 , 0.908224 , 0.001403 ,  63
  10.4881 , 0.908364 , 0.001403 ,  64
  10.4881 , 0.908269 , 0.001403 ,  65
  10.4881 , 0.908016 , 0.001403 ,  66
  10.4881 , 0.908181 , 0.001403 ,  67
  10.4881 , 0.908164 , 0.001403 ,  68
  10.4881 , 0.908145 , 0.001403 ,  69
  10.4881 , 0.908190 , 0.001403 ,  70
  10.4881 , 0.908146 , 0.001403 ,  71
  10.4881 , 0.908032 , 0.001403 ,  72
  10.4881 , 0.908326 , 0.001403 ,  73
  10.4881 , 0.907886 , 0.001403 ,  74
  10.4881 , 0.908251 , 0.001403 ,  75
  10.4881 , 0.908102 , 0.001403 ,  76
  10.4881 , 0.908257 , 0.001403 ,  77
  10.4881 , 0.908373 , 0.001403 ,  78
  10.4881 , 0.907942 , 0.001403 ,  79
  10.4881 , 0.908091 , 0.001403 ,  80
  10.4881 , 0.908295 , 0.001403 ,  81
  10.4881 , 0.908213 , 0.001403 ,  82
  10.4881 , 0.908041 , 0.001403 ,  83
  10.4881 , 0.908146 , 0.001403 ,  84
  10.4881 , 0.908161 , 0.001403 ,  85
  10.4881 , 0.908391 , 0.001403 ,  86
  10.4881 , 0.908184 , 0.001403 ,  87
  10.4881 , 0.908189 , 0.001403 ,  88
  10.4881 , 0.908194 , 0.001403 ,  89
  10.4881 , 0.908063 , 0.001403 ,  90
  10.4881 , 0.907764 , 0.001403 ,  91
  10.4881 , 0.908070 , 0.001403 ,  92
  10.4881 , 0.908213 , 0.001403 ,  93
  10.4881 , 0.908167 , 0.001403 ,  94
  10.4881 , 0.908316 , 0.001403 ,  95
  10.4881 , 0.908116 , 0.001403 ,  96
  10.4881 , 0.908064 , 0.001403 ,  97
  10.4881 , 0.908269 , 0.001403 ,  98
  10.4881 , 0.908310 , 0.001403 ,  99
  10.4881 , 0.908054 , 0.001403 , 100
  10.6301 , 0.910221 , 0.001790 ,   0
  10.6301 , 0.910044 , 0.001790 ,   1
  10.6301 , 0.910405 , 0.001790 ,   2
  10.6301 , 0.909884 , 0.001790 ,   3
  10.6301 , 0.910110 , 0.001790 ,   4
  10.6301 , 0.910195 , 0.001790 ,   5
  10.6301 , 0.910554 , 0.001790 ,   6
  10.6301 , 0.910008 , 0.001790 ,   7
  10.6301 , 0.910448 , 0.001790 ,   8
  10.6301 , 0.910425 , 0.001790 ,   9
  10.6301 , 0.910389 , 0.001790 ,  10
  10.6301 , 0.910019 , 0.001790 ,  11
  10.6301 , 0.910169 , 0.001790 ,  12
  10.6301 , 0.910313 , 0.001790 ,  13
  10.6301 , 0.909899 , 0.001790 ,  14
  10.6301 , 0.910392 , 0.001790 ,  15
  10.6301 , 0.910153 , 0.001790 ,  16
  10.6301 , 0.910470 , 0.001790 ,  17
  10.6301 , 0.910385 , 0.001790 ,  18
  10.6301 , 0.910138 , 0.001790 ,  19
  10.6301 , 0.910125 , 0.001790 ,  20
  10.6301 , 0.909867 , 0.001790 ,  21
  10.6301 , 0.910191 , 0.001790 ,  22
  10.6301 , 0.909967 , 0.001790 ,  23
  10.6301 , 0.910398 , 0.001790 ,  24
  10.6301 , 0.910328 , 0.001790 ,  25
  10.6301 , 0.910193 , 0.001790 ,  26
  10.6301 , 0.909792 , 0.001790 ,  27
  10.6301 , 0.910092 , 0.001790 ,  28
  10.6301 , 0.910072 , 0.001790 ,  29
  10.6301 , 0.910108 , 0.001790 ,  30
  10.6301 , 0.910349 , 0.001790 ,  31
  10.6301 , 0.909989 , 0.001790 ,  32
  10.6301 , 0.910222 , 0.001790 ,  33
  10.6301 , 0.910070 , 0.001790 ,  34
  10.6301 , 0.910144 , 0.001790 ,  35
  10.6301 , 0.910324 , 0.001790 ,  36
  10.6301 , 0.910185 , 0.001790 ,  37
  10.6301 , 0.909970 , 0.001790 ,  38
  10.6301 , 0.910340 , 0.001790 ,  39
  10.6301 , 0.910210 , 0.001790 ,  40
  10.6301 , 0.910160 , 0.001790 ,  41
  10.6301 , 0.910053 , 0.001790 ,  42
  10.6301 , 0.910169 , 0.001790 ,  43
  10.6301 , 0.910285 , 0.001790 ,  44
  10.6301 , 0.910281 , 0.001790 ,  45
  10.6301 , 0.910526 , 0.001790 ,  46
  10.6301 , 0.909953 , 0.001790 ,  47
  10.6301 , 0.910284 , 0.001790 ,  48
  10.6301 , 0.910294 , 0.001790 ,  49
  10.6301 , 0.909947 , 0.001790 ,  50
  10.6301 , 0.910083 , 0.001790 ,  51
  10.6301 , 0.910330 , 0.001790 ,  52
  10.6301 , 0.910233 , 0.001790 ,  53
  10.6301 , 0.910363 , 0.001790 ,  54
  10.6301 , 0.910101 , 0.001790 ,  55
  10.6301 , 0.910088 , 0.001790 ,  56
  10.6301 , 0.910175 , 0.001790 ,  57
  10.6301 , 0.910127 , 0.001790 ,  58
  10.6301 , 0.910447 , 0.001790 ,  59
  10.6301 , 0.910094 , 0.001790 ,  60
  10.6301 , 0.910517 , 0.001790 ,  61
  10.6301 , 0.910097 , 0.001790 ,  62
  10.6301 , 0.910315 , 0.001790 ,  63
  10.6301 , 0.910502 , 0.001790 ,  64
  10.6301 , 0.910359 , 0.001790 ,  65
  10.6301 , 0.910410 , 0.001790 ,  66
  10.6301 , 0.910319 , 0.001790 ,  67
  10.6301 , 0.910430 , 0.001790 ,  68
  10.6301 , 0.910383 , 0.001790 ,  69
  10.6301 , 0.910254 , 0.001790 ,  70
  10.6301 , 0.910224 , 0.001790 ,  71
  10.6301 , 0.909951 , 0.001790 ,  72
  10.6301 , 0.910181 , 0.001790 ,  73
  10.6301 , 0.910392 , 0.001790 ,  74
  10.6301 , 0.910033 , 0.001790 ,  75
  10.6301 , 0.910268 , 0.001790 ,  76
  10.6301 , 0.910595 , 0.001790 ,  77
  10.6301 , 0.910485 , 0.001790 ,  78
  10.6301 , 0.910251 , 0.001790 ,  79
  10.6301 , 0.910295 , 0.001790 ,  80
  10.6301 , 0.910330 , 0.001790 ,  81
  10.6301 , 0.910169 , 0.001790 ,  82
  10.6301 , 0.910315 , 0.001790 ,  83
  10.6301 , 0.910378 , 0.001790 ,  84
  10.6301 , 0.910161 , 0.001790 ,  85
  10.6301 , 0.910128 , 0.001790 ,  86
  10.6301 , 0.910576 , 0.001790 ,  87
  10.6301 , 0.909960 , 0.001790 ,  88
  10.6301 , 0.910416 , 0.001790 ,  89
  10.6301 , 0.910525 , 0.001790 ,  90
  10.6301 , 0.910109 , 0.001790 ,  91
  10.6301 , 0.910156 , 0.001790 ,  92
  10.6301 , 0.910075 , 0.001790 ,  93
  10.6301 , 0.909917 , 0.001790 ,  94
  10.6301 , 0.910272 , 0.001790 ,  95
  10.6301 , 0.910191 , 0.001790 ,  96
  10.6301 , 0.910200 , 0.001790 ,  97
  10.6301 , 0.910115 , 0.001790 ,  98
  10.6301 , 0.910427 , 0.001790 ,  99
  10.6301 , 0.909953 , 0.001790 , 100
  10.6771 , 0.911701 , 0.001467 ,   0
  10.6771 , 0.911629 , 0.001467 ,   1
  10.6771 , 0.911926 , 0.001467 ,   2
  10.6771 , 0.911852 , 0.001467 ,   3
  10.6771 , 0.911498 , 0.001467 ,   4
  10.6771 , 0.911940 , 0.001467 ,   5
  10.6771 , 0.911673 , 0.001467 ,   6
  10.6771 , 0.911678 , 0.001467 ,   7
  10.6771 , 0.911812 , 0.001467 ,   8
  10.6771 , 0.911664 , 0.001467 ,   9
  10.6771 , 0.911534 , 0.001467 ,  10
  10.6771 , 0.911613 , 0.001467 ,  11
  10.6771 , 0.911714 , 0.001467 ,  12
  10.6771 , 0.911859 , 0.001467 ,  13
  10.6771 , 0.911656 , 0.001467 ,  14
  10.6771 , 0.911806 , 0.001467 ,  15
  10.6771 , 0.911870 , 0.001467 ,  16
  10.6771 , 0.911338 , 0.001467 ,  17
  10.6771 , 0.911709 , 0.001467 ,  18
  10.6771 , 0.911579 , 0.001467 ,  19
  10.6771 , 0.911689 , 0.001467 ,  20
  10.6771 , 0.911539 , 0.001467 ,  21
  10.6771 , 0.911779 , 0.001467 ,  22
  10.6771 , 0.911563 , 0.001467 ,  23
  10.6771 , 0.911739 , 0.001467 ,  24
  10.6771 , 0.911511 , 0.001467 ,  25
  10.6771 , 0.911783 , 0.001467 ,  26
  10.6771 , 0.911543 , 0.001467 ,  27
  10.6771 , 0.911715 , 0.001467 ,  28
  10.6771 , 0.911682 , 0.001467 ,  29
  10.6771 , 0.911749 , 0.001467 ,  30
  10.6771 , 0.911511 , 0.001467 ,  31
  10.6771 , 0.911656 , 0.001467 ,  32
  10.6771 , 0.911897 , 0.001467 ,  33
  10.6771 , 0.911454 , 0.001467 ,  34
  10.6771 , 0.911853 , 0.001467 ,  35
  10.6771 , 0.911631 , 0.001467 ,  36
  10.6771 , 0.911553 , 0.001467 ,  37
  10.6771 , 0.911652 , 0.001467 ,  38
  10.6771 , 0.911740 , 0.001467 ,  39
  10.6771 , 0.911632 , 0.001467 ,  40
  10.6771 , 0.911777 , 0.001467 ,  41
  10.6771 , 0.911737 , 0.001467 ,  42
  10.6771 , 0.911715 , 0.001467 ,  43
  10.6771 , 0.911419 , 0.001467 ,  44
  10.6771 , 0.911535 , 0.001467 ,  45
  10.6771 , 0.911958 , 0.001467 ,  46
  10.6771 , 0.911472 , 0.001467 ,  47
  10.6771 , 0.911760 , 0.001467 ,  48
  10.6771 , 0.911857 , 0.001467 ,  49
  10.6771 , 0.911703 , 0.001467 ,  50
  10.6771 , 0.911552 , 0.001467 ,  51
  10.6771 , 0.911991 , 0.001467 ,  52
  10.6771 , 0.911532 , 0.001467 ,  53
  10.6771 , 0.911859 , 0.001467 ,  54
  10.6771 , 0.911956 , 0.001467 ,  55
  10.6771 , 0.911765 , 0.001467 ,  56
  10.6771 , 0.911532 , 0.001467 ,  57
  10.6771 , 0.911857 , 0.001467 ,  58
  10.6771 , 0.911617 , 0.001467 ,  59
  10.6771 , 0.911719 , 0.001467 ,  60
  10.6771 , 0.911342 , 0.001467 ,  61
  10.6771 , 0.911723 , 0.001467 ,  62
  10.6771 , 0.911775 , 0.001467 ,  63
  10.6771 , 0.911842 , 0.001467 ,  64
  10.6771 , 0.911777 , 0.001467 ,  65
  10.6771 , 0.911838 , 0.001467 ,  66
  10.6771 , 0.911674 , 0.001467 ,  67
  10.6771 , 0.911867 , 0.001467 ,  68
  10.6771 , 0.911871 , 0.001467 ,  69
  10.6771 , 0.911645 , 0.001467 ,  70
  10.6771 , 0.911505 , 0.001467 ,  71
  10.6771 , 0.911795 , 0.001467 ,  72
  10.6771 , 0.911438 , 0.001467 ,  73
  10.6771 , 0.912005 , 0.001467 ,  74
  10.6771 , 0.911782 , 0.001467 ,  75
  10.6771 , 0.911575 , 0.001467 ,  76
  10.6771 , 0.911814 , 0.001467 ,  77
  10.6771 , 0.911706 , 0.001467 ,  78
  10.6771 , 0.911791 , 0.001467 ,  79
  10.6771 , 0.911689 , 0.001467 ,  80
  10.6771 , 0.911789 , 0.001467 ,  81
  10.6771 , 0.911714 , 0.001467 ,  82
  10.6771 , 0.911678 , 0.001467 ,  83
  10.6771 , 0.912048 , 0.001467 ,  84
  10.6771 , 0.911631 , 0.001467 ,  85
  10.6771 , 0.911775 , 0.001467 ,  86
  10.6771 , 0.911725 , 0.001467 ,  87
  10.6771 , 0.911648 , 0.001467 ,  88
  10.6771 , 0.911717 , 0.001467 ,  89
  10.6771 , 0.911624 , 0.001467 ,  90
  10.6771 , 0.911770 , 0.001467 ,  91
  10.6771 , 0.911809 , 0.001467 ,  92
  10.6771 , 0.911714 , 0.001467 ,  93
  10.6771 , 0.911625 , 0.001467 ,  94
  10.6771 , 0.911436 , 0.001467 ,  95
  10.6771 , 0.911724 , 0.001467 ,  96
  10.6771 , 0.911650 , 0.001467 ,  97
  10.6771 , 0.911411 , 0.001467 ,  98
  10.6771 , 0.911707 , 0.001467 ,  99
  10.6771 , 0.911849 , 0.001467 , 100
  10.7238 , 0.911903 , 0.001452 ,   0
  10.7238 , 0.911801 , 0.001452 ,   1
  10.7238 , 0.912129 , 0.001452 ,   2
  10.7238 , 0.911829 , 0.001452 ,   3
  10.7238 , 0.911944 , 0.001452 ,   4
  10.7238 , 0.911974 , 0.001452 ,   5
  10.7238 , 0.912121 , 0.001452 ,   6
  10.7238 , 0.911717 , 0.001452 ,   7
  10.7238 , 0.912005 , 0.001452 ,   8
  10.7238 , 0.911967 , 0.001452 ,   9
  10.7238 , 0.911772 , 0.001452 ,  10
  10.7238 , 0.911919 , 0.001452 ,  11
  10.7238 , 0.912209 , 0.001452 ,  12
  10.7238 , 0.911665 , 0.001452 ,  13
  10.7238 , 0.912010 , 0.001452 ,  14
  10.7238 , 0.911906 , 0.001452 ,  15
  10.7238 , 0.911946 , 0.001452 ,  16
  10.7238 , 0.911834 , 0.001452 ,  17
  10.7238 , 0.912023 , 0.001452 ,  18
  10.7238 , 0.911681 , 0.001452 ,  19
  10.7238 , 0.911460 , 0.001452 ,  20
  10.7238 , 0.911674 , 0.001452 ,  21
  10.7238 , 0.911968 , 0.001452 ,  22
  10.7238 , 0.911934 , 0.001452 ,  23
  10.7238 , 0.911746 , 0.001452 ,  24
  10.7238 , 0.911746 , 0.001452 ,  25
  10.7238 , 0.911775 , 0.001452 ,  26
  10.7238 , 0.911676 , 0.001452 ,  27
  10.7238 , 0.911796 , 0.001452 ,  28
  10.7238 , 0.911840 , 0.001452 ,  29
  10.7238 , 0.911966 , 0.001452 ,  30
  10.7238 , 0.911849 , 0.001452 ,  31
  10.7238 , 0.911792 , 0.001452 ,  32
  10.7238 , 0.911756 , 0.001452 ,  33
  10.7238 , 0.911941 , 0.001452 ,  34
  10.7238 , 0.911897 , 0.001452 ,  35
  10.7238 , 0.911775 , 0.001452 ,  36
  10.7238 , 0.911939 , 0.001452 ,  37
  10.7238 , 0.911877 , 0.001452 ,  38
  10.7238 , 0.911899 , 0.001452 ,  39
  10.7238 , 0.911902 , 0.001452 ,  40
  10.7238 , 0.912002 , 0.001452 ,  41
  10.7238 , 0.912184 , 0.001452 ,  42
  10.7238 , 0.911805 , 0.001452 ,  43
  10.7238 , 0.911970 , 0.001452 ,  44
  10.7238 , 0.912084 , 0.001452 ,  45
  10.7238 , 0.911985 , 0.001452 ,  46
  10.7238 , 0.911980 , 0.001452 ,  47
  10.7238 , 0.911836 , 0.001452 ,  48
  10.7238 , 0.911932 , 0.001452 ,  49
  10.7238 , 0.911909 , 0.001452 ,  50
  10.7238 , 0.911776 , 0.001452 ,  51
  10.7238 , 0.911788 , 0.001452 ,  52
  10.7238 , 0.911885 , 0.001452 ,  53
  10.7238 , 0.911703 , 0.001452 ,  54
  10.7238 , 0.911725 , 0.001452 ,  55
  10.7238 , 0.911869 , 0.001452 ,  56
  10.7238 , 0.911588 , 0.001452 ,  57
  10.7238 , 0.911981 , 0.001452 ,  58
  10.7238 , 0.911666 , 0.001452 ,  59
  10.7238 , 0.912113 , 0.001452 ,  60
  10.7238 , 0.911884 , 0.001452 ,  61
  10.7238 , 0.911877 , 0.001452 ,  62
  10.7238 , 0.912079 , 0.001452 ,  63
  10.7238 , 0.912046 , 0.001452 ,  64
  10.7238 , 0.912111 , 0.001452 ,  65
  10.7238 , 0.911648 , 0.001452 ,  66
  10.7238 , 0.912144 , 0.001452 ,  67
  10.7238 , 0.911957 , 0.001452 ,  68
  10.7238 , 0.912209 , 0.001452 ,  69
  10.7238 , 0.912065 , 0.001452 ,  70
  10.7238 , 0.911918 , 0.001452 ,  71
  10.7238 , 0.911926 , 0.001452 ,  72
  10.7238 , 0.911963 , 0.001452 ,  73
  10.7238 , 0.911848 , 0.001452 ,  74
  10.7238 , 0.911890 , 0.001452 ,  75
  10.7238 , 0.911764 , 0.001452 ,  76
  10.7238 , 0.911899 , 0.001452 ,  77
  10.7238 , 0.911887 , 0.001452 ,  78
  10.7238 , 0.911901 , 0.001452 ,  79
  10.7238 , 0.912002 , 0.001452 ,  80
  10.7238 , 0.911954 , 0.001452 ,  81
  10.7238 , 0.911767 , 0.001452 ,  82
  10.7238 , 0.911923 , 0.001452 ,  83
  10.7238 , 0.912072 , 0.001452 ,  84
  10.7238 , 0.911891 , 0.001452 ,  85
  10.7238 , 0.912072 , 0.001452 ,  86
  10.7238 , 0.911891 , 0.001452 ,  87
  10.7238 , 0.912010 , 0.001452 ,  88
  10.7238 , 0.912022 , 0.001452 ,  89
  10.7238 , 0.911931 , 0.001452 ,  90
  10.7238 , 0.911644 , 0.001452 ,  91
  10.7238 , 0.911860 , 0.001452 ,  92
  10.7238 , 0.911986 , 0.001452 ,  93
  10.7238 , 0.911728 , 0.001452 ,  94
  10.7238 , 0.911857 , 0.001452 ,  95
  10.7238 , 0.911941 , 0.001452 ,  96
  10.7238 , 0.912152 , 0.001452 ,  97
  10.7238 , 0.912252 , 0.001452 ,  98
  10.7238 , 0.911961 , 0.001452 ,  99
  10.7238 , 0.911887 , 0.001452 , 100
  10.7703 , 0.910992 , 0.001747 ,   0
  10.7703 , 0.911222 , 0.001747 ,   1
  10.7703 , 0.910953 , 0.001747 ,   2
  10.7703 , 0.910950 , 0.001747 ,   3
  10.7703 , 0.910717 , 0.001747 ,   4
  10.7703 , 0.911184 , 0.001747 ,   5
  10.7703 , 0.911011 , 0.001747 ,   6
  10.7703 , 0.911274 , 0.001747 ,   7
  10.7703 , 0.911202 , 0.001747 ,   8
  10.7703 , 0.910888 , 0.001747 ,   9
  10.7703 , 0.911022 , 0.001747 ,  10
  10.7703 , 0.911136 , 0.001747 ,  11
  10.7703 , 0.911195 , 0.001747 ,  12
  10.7703 , 0.910949 , 0.001747 ,  13
  10.7703 , 0.911108 , 0.001747 ,  14
  10.7703 , 0.910975 , 0.001747 ,  15
  10.7703 , 0.911279 , 0.001747 ,  16
  10.7703 , 0.910609 , 0.001747 ,  17
  10.7703 , 0.910813 , 0.001747 ,  18
  10.7703 , 0.910943 , 0.001747 ,  19
  10.7703 , 0.910867 , 0.001747 ,  20
  10.7703 , 0.910968 , 0.001747 ,  21
  10.7703 , 0.911026 , 0.001747 ,  22
  10.7703 , 0.910401 , 0.001747 ,  23
  10.7703 , 0.911164 , 0.001747 ,  24
  10.7703 , 0.911103 , 0.001747 ,  25
  10.7703 , 0.911331 , 0.001747 ,  26
  10.7703 , 0.910566 , 0.001747 ,  27
  10.7703 , 0.910881 , 0.001747 ,  28
  10.7703 , 0.911088 , 0.001747 ,  29
  10.7703 , 0.910814 , 0.001747 ,  30
  10.7703 , 0.910990 , 0.001747 ,  31
  10.7703 , 0.910948 , 0.001747 ,  32
  10.7703 , 0.911045 , 0.001747 ,  33
  10.7703 , 0.911007 , 0.001747 ,  34
  10.7703 , 0.911006 , 0.001747 ,  35
  10.7703 , 0.910977 , 0.001747 ,  36
  10.7703 , 0.911053 , 0.001747 ,  37
  10.7703 , 0.910782 , 0.001747 ,  38
  10.7703 , 0.910891 , 0.001747 ,  39
  10.7703 , 0.910894 , 0.001747 ,  40
  10.7703 , 0.910627 , 0.001747 ,  41
  10.7703 , 0.911067 , 0.001747 ,  42
  10.7703 , 0.910918 , 0.001747 ,  43
  10.7703 , 0.910563 , 0.001747 ,  44
  10.7703 , 0.911147 , 0.001747 ,  45
  10.7703 , 0.911166 , 0.001747 ,  46
  10.7703 , 0.910775 , 0.001747 ,  47
  10.7703 , 0.910838 , 0.001747 ,  48
  10.7703 , 0.911120 , 0.001747 ,  49
  10.7703 , 0.910781 , 0.001747 ,  50
  10.7703 , 0.910996 , 0.001747 ,  51
  10.7703 , 0.910911 , 0.001747 ,  52
  10.7703 , 0.911032 , 0.001747 ,  53
  10.7703 , 0.911045 , 0.001747 ,  54
  10.7703 , 0.910933 , 0.001747 ,  55
  10.7703 , 0.911070 , 0.001747 ,  56
  10.7703 , 0.911392 , 0.001747 ,  57
  10.7703 , 0.910932 , 0.001747 ,  58
  10.7703 , 0.911092 , 0.001747 ,  59
  10.7703 , 0.911071 , 0.001747 ,  60
  10.7703 , 0.910896 , 0.001747 ,  61
  10.7703 , 0.911310 , 0.001747 ,  62
  10.7703 , 0.910964 , 0.001747 ,  63
  10.7703 , 0.911036 , 0.001747 ,  64
  10.7703 , 0.911190 , 0.001747 ,  65
  10.7703 , 0.911135 , 0.001747 ,  66
  10.7703 , 0.911097 , 0.001747 ,  67
  10.7703 , 0.911121 , 0.001747 ,  68
  10.7703 , 0.910857 , 0.001747 ,  69
  10.7703 , 0.910919 , 0.001747 ,  70
  10.7703 , 0.911037 , 0.001747 ,  71
  10.7703 , 0.910880 , 0.001747 ,  72
  10.7703 , 0.911054 , 0.001747 ,  73
  10.7703 , 0.910754 , 0.001747 ,  74
  10.7703 , 0.911040 , 0.001747 ,  75
  10.7703 , 0.911013 , 0.001747 ,  76
  10.7703 , 0.910958 , 0.001747 ,  77
  10.7703 , 0.911266 , 0.001747 ,  78
  10.7703 , 0.911038 , 0.001747 ,  79
  10.7703 , 0.910861 , 0.001747 ,  80
  10.7703 , 0.910929 , 0.001747 ,  81
  10.7703 , 0.911098 , 0.001747 ,  82
  10.7703 , 0.910810 , 0.001747 ,  83
  10.7703 , 0.911302 , 0.001747 ,  84
  10.7703 , 0.910850 , 0.001747 ,  85
  10.7703 , 0.911199 , 0.001747 ,  86
  10.7703 , 0.911039 , 0.001747 ,  87
  10.7703 , 0.911058 , 0.001747 ,  88
  10.7703 , 0.910957 , 0.001747 ,  89
  10.7703 , 0.910956 , 0.001747 ,  90
  10.7703 , 0.910790 , 0.001747 ,  91
  10.7703 , 0.910968 , 0.001747 ,  92
  10.7703 , 0.910860 , 0.001747 ,  93
  10.7703 , 0.911011 , 0.001747 ,  94
  10.7703 , 0.911067 , 0.001747 ,  95
  10.7703 , 0.910912 , 0.001747 ,  96
  10.7703 , 0.910773 , 0.001747 ,  97
  10.7703 , 0.911321 , 0.001747 ,  98
  10.7703 , 0.911119 , 0.001747 ,  99
  10.7703 , 0.910927 , 0.001747 , 100
  10.8167 , 0.915189 , 0.001358 ,   0
  10.8167 , 0.915332 , 0.001358 ,   1
  10.8167 , 0.915269 , 0.001358 ,   2
  10.8167 , 0.915386 , 0.001358 ,   3
  10.8167 , 0.915265 , 0.001358 ,   4
  10.8167 , 0.915337 , 0.001358 ,   5
  10.8167 , 0.915164 , 0.001358 ,   6
  10.8167 , 0.915126 , 0.001358 ,   7
  10.8167 , 0.915320 , 0.001358 ,   8
  10.8167 , 0.915343 , 0.001358 ,   9
  10.8167 , 0.915040 , 0.001358 ,  10
  10.8167 , 0.914895 , 0.001358 ,  11
  10.8167 , 0.915296 , 0.001358 ,  12
  10.8167 , 0.915253 , 0.001358 ,  13
  10.8167 , 0.915253 , 0.001358 ,  14
  10.8167 , 0.915110 , 0.001358 ,  15
  10.8167 , 0.915255 , 0.001358 ,  16
  10.8167 , 0.915229 , 0.001358 ,  17
  10.8167 , 0.914969 , 0.001358 ,  18
  10.8167 , 0.915228 , 0.001358 ,  19
  10.8167 , 0.915184 , 0.001358 ,  20
  10.8167 , 0.914896 , 0.001358 ,  21
  10.8167 , 0.915081 , 0.001358 ,  22
  10.8167 , 0.915181 , 0.001358 ,  23
  10.8167 , 0.915315 , 0.001358 ,  24
  10.8167 , 0.915513 , 0.001358 ,  25
  10.8167 , 0.915319 , 0.001358 ,  26
  10.8167 , 0.915030 , 0.001358 ,  27
  10.8167 , 0.915413 , 0.001358 ,  28
  10.8167 , 0.915214 , 0.001358 ,  29
  10.8167 , 0.914979 , 0.001358 ,  30
  10.8167 , 0.915384 , 0.001358 ,  31
  10.8167 , 0.915075 , 0.001358 ,  32
  10.8167 , 0.915303 , 0.001358 ,  33
  10.8167 , 0.915344 , 0.001358 ,  34
  10.8167 , 0.915175 , 0.001358 ,  35
  10.8167 , 0.915248 , 0.001358 ,  36
  10.8167 , 0.915278 , 0.001358 ,  37
  10.8167 , 0.915081 , 0.001358 ,  38
  10.8167 , 0.915304 , 0.001358 ,  39
  10.8167 , 0.915449 , 0.001358 ,  40
  10.8167 , 0.915218 , 0.001358 ,  41
  10.8167 , 0.915001 , 0.001358 ,  42
  10.8167 , 0.915324 , 0.001358 ,  43
  10.8167 , 0.915010 , 0.001358 ,  44
  10.8167 , 0.915229 , 0.001358 ,  45
  10.8167 , 0.915361 , 0.001358 ,  46
  10.8167 , 0.915018 , 0.001358 ,  47
  10.8167 , 0.915133 , 0.001358 ,  48
  10.8167 , 0.915120 , 0.001358 ,  49
  10.8167 , 0.915138 , 0.001358 ,  50
  10.8167 , 0.915086 , 0.001358 ,  51
  10.8167 , 0.915062 , 0.001358 ,  52
  10.8167 , 0.914987 , 0.001358 ,  53
  10.8167 , 0.915033 , 0.001358 ,  54
  10.8167 , 0.915082 , 0.001358 ,  55
  10.8167 , 0.915247 , 0.001358 ,  56
  10.8167 , 0.915254 , 0.001358 ,  57
  10.8167 , 0.915139 , 0.001358 ,  58
  10.8167 , 0.915090 , 0.001358 ,  59
  10.8167 , 0.915286 , 0.001358 ,  60
  10.8167 , 0.915159 , 0.001358 ,  61
  10.8167 , 0.915052 , 0.001358 ,  62
  10.8167 , 0.915344 , 0.001358 ,  63
  10.8167 , 0.915439 , 0.001358 ,  64
  10.8167 , 0.914967 , 0.001358 ,  65
  10.8167 , 0.915272 , 0.001358 ,  66
  10.8167 , 0.915148 , 0.001358 ,  67
  10.8167 , 0.914936 , 0.001358 ,  68
  10.8167 , 0.915083 , 0.001358 ,  69
  10.8167 , 0.915102 , 0.001358 ,  70
  10.8167 , 0.915154 , 0.001358 ,  71
  10.8167 , 0.915400 , 0.001358 ,  72
  10.8167 , 0.915186 , 0.001358 ,  73
  10.8167 , 0.915111 , 0.001358 ,  74
  10.8167 , 0.915221 , 0.001358 ,  75
  10.8167 , 0.914998 , 0.001358 ,  76
  10.8167 , 0.915338 , 0.001358 ,  77
  10.8167 , 0.915315 , 0.001358 ,  78
  10.8167 , 0.915057 , 0.001358 ,  79
  10.8167 , 0.915313 , 0.001358 ,  80
  10.8167 , 0.914968 , 0.001358 ,  81
  10.8167 , 0.915217 , 0.001358 ,  82
  10.8167 , 0.914942 , 0.001358 ,  83
  10.8167 , 0.915329 , 0.001358 ,  84
  10.8167 , 0.915276 , 0.001358 ,  85
  10.8167 , 0.915350 , 0.001358 ,  86
  10.8167 , 0.915126 , 0.001358 ,  87
  10.8167 , 0.915217 , 0.001358 ,  88
  10.8167 , 0.915272 , 0.001358 ,  89
  10.8167 , 0.915180 , 0.001358 ,  90
  10.8167 , 0.915198 , 0.001358 ,  91
  10.8167 , 0.915150 , 0.001358 ,  92
  10.8167 , 0.915217 , 0.001358 ,  93
  10.8167 , 0.915183 , 0.001358 ,  94
  10.8167 , 0.915169 , 0.001358 ,  95
  10.8167 , 0.915288 , 0.001358 ,  96
  10.8167 , 0.915332 , 0.001358 ,  97
  10.8167 , 0.915159 , 0.001358 ,  98
  10.8167 , 0.915067 , 0.001358 ,  99
  10.8167 , 0.914973 , 0.001358 , 100
  10.8628 , 0.918554 , 0.001132 ,   0
  10.8628 , 0.918628 , 0.001132 ,   1
  10.8628 , 0.918602 , 0.001132 ,   2
  10.8628 , 0.918593 , 0.001132 ,   3
  10.8628 , 0.918653 , 0.001132 ,   4
  10.8628 , 0.918518 , 0.001132 ,   5
  10.8628 , 0.918531 , 0.001132 ,   6
  10.8628 , 0.918431 , 0.001132 ,   7
  10.8628 , 0.918617 , 0.001132 ,   8
  10.8628 , 0.918636 , 0.001132 ,   9
  10.8628 , 0.918635 , 0.001132 ,  10
  10.8628 , 0.918404 , 0.001132 ,  11
  10.8628 , 0.918503 , 0.001132 ,  12
  10.8628 , 0.918542 , 0.001132 ,  13
  10.8628 , 0.918790 , 0.001132 ,  14
  10.8628 , 0.918532 , 0.001132 ,  15
  10.8628 , 0.918637 , 0.001132 ,  16
  10.8628 , 0.918412 , 0.001132 ,  17
  10.8628 , 0.918576 , 0.001132 ,  18
  10.8628 , 0.918776 , 0.001132 ,  19
  10.8628 , 0.918441 , 0.001132 ,  20
  10.8628 , 0.918395 , 0.001132 ,  21
  10.8628 , 0.918720 , 0.001132 ,  22
  10.8628 , 0.918626 , 0.001132 ,  23
  10.8628 , 0.918348 , 0.001132 ,  24
  10.8628 , 0.918367 , 0.001132 ,  25
  10.8628 , 0.918469 , 0.001132 ,  26
  10.8628 , 0.918633 , 0.001132 ,  27
  10.8628 , 0.918510 , 0.001132 ,  28
  10.8628 , 0.918478 , 0.001132 ,  29
  10.8628 , 0.918493 , 0.001132 ,  30
  10.8628 , 0.918587 , 0.001132 ,  31
  10.8628 , 0.918648 , 0.001132 ,  32
  10.8628 , 0.918767 , 0.001132 ,  33
  10.8628 , 0.918386 , 0.001132 ,  34
  10.8628 , 0.918649 , 0.001132 ,  35
  10.8628 , 0.918827 , 0.001132 ,  36
  10.8628 , 0.918581 , 0.001132 ,  37
  10.8628 , 0.918453 , 0.001132 ,  38
  10.8628 , 0.918591 , 0.001132 ,  39
  10.8628 , 0.918595 , 0.001132 ,  40
  10.8628 , 0.918491 , 0.001132 ,  41
  10.8628 , 0.918520 , 0.001132 ,  42
  10.8628 , 0.918483 , 0.001132 ,  43
  10.8628 , 0.918548 , 0.001132 ,  44
  10.8628 , 0.918679 , 0.001132 ,  45
  10.8628 , 0.918511 , 0.001132 ,  46
  10.8628 , 0.918643 , 0.001132 ,  47
  10.8628 , 0.918644 , 0.001132 ,  48
  10.8628 , 0.918504 , 0.001132 ,  49
  10.8628 , 0.918536 , 0.001132 ,  50
  10.8628 , 0.918581 , 0.001132 ,  51
  10.8628 , 0.918657 , 0.001132 ,  52
  10.8628 , 0.918346 , 0.001132 ,  53
  10.8628 , 0.918542 , 0.001132 ,  54
  10.8628 , 0.918411 , 0.001132 ,  55
  10.8628 , 0.918480 , 0.001132 ,  56
  10.8628 , 0.918366 , 0.001132 ,  57
  10.8628 , 0.918539 , 0.001132 ,  58
  10.8628 , 0.918419 , 0.001132 ,  59
  10.8628 , 0.918407 , 0.001132 ,  60
  10.8628 , 0.918586 , 0.001132 ,  61
  10.8628 , 0.918624 , 0.001132 ,  62
  10.8628 , 0.918577 , 0.001132 ,  63
  10.8628 , 0.918665 , 0.001132 ,  64
  10.8628 , 0.918574 , 0.001132 ,  65
  10.8628 , 0.918475 , 0.001132 ,  66
  10.8628 , 0.918498 , 0.001132 ,  67
  10.8628 , 0.918476 , 0.001132 ,  68
  10.8628 , 0.918411 , 0.001132 ,  69
  10.8628 , 0.918641 , 0.001132 ,  70
  10.8628 , 0.918596 , 0.001132 ,  71
  10.8628 , 0.918589 , 0.001132 ,  72
  10.8628 , 0.918670 , 0.001132 ,  73
  10.8628 , 0.918497 , 0.001132 ,  74
  10.8628 , 0.918669 , 0.001132 ,  75
  10.8628 , 0.918548 , 0.001132 ,  76
  10.8628 , 0.918453 , 0.001132 ,  77
  10.8628 , 0.918516 , 0.001132 ,  78
  10.8628 , 0.918671 , 0.001132 ,  79
  10.8628 , 0.918513 , 0.001132 ,  80
  10.8628 , 0.918798 , 0.001132 ,  81
  10.8628 , 0.918428 , 0.001132 ,  82
  10.8628 , 0.918562 , 0.001132 ,  83
  10.8628 , 0.918567 , 0.001132 ,  84
  10.8628 , 0.918676 , 0.001132 ,  85
  10.8628 , 0.918510 , 0.001132 ,  86
  10.8628 , 0.918327 , 0.001132 ,  87
  10.8628 , 0.918702 , 0.001132 ,  88
  10.8628 , 0.918764 , 0.001132 ,  89
  10.8628 , 0.918508 , 0.001132 ,  90
  10.8628 , 0.918332 , 0.001132 ,  91
  10.8628 , 0.918459 , 0.001132 ,  92
  10.8628 , 0.918432 , 0.001132 ,  93
  10.8628 , 0.918736 , 0.001132 ,  94
  10.8628 , 0.918600 , 0.001132 ,  95
  10.8628 , 0.918520 , 0.001132 ,  96
  10.8628 , 0.918409 , 0.001132 ,  97
  10.8628 , 0.918654 , 0.001132 ,  98
  10.8628 , 0.918741 , 0.001132 ,  99
  10.8628 , 0.918497 , 0.001132 , 100
  10.9545 , 0.918333 , 0.001411 ,   0
  10.9545 , 0.918287 , 0.001411 ,   1
  10.9545 , 0.918506 , 0.001411 ,   2
  10.9545 , 0.918093 , 0.001411 ,   3
  10.9545 , 0.918233 , 0.001411 ,   4
  10.9545 , 0.918185 , 0.001411 ,   5
  10.9545 , 0.918235 , 0.001411 ,   6
  10.9545 , 0.918460 , 0.001411 ,   7
  10.9545 , 0.918239 , 0.001411 ,   8
  10.9545 , 0.918583 , 0.001411 ,   9
  10.9545 , 0.918303 , 0.001411 ,  10
  10.9545 , 0.918026 , 0.001411 ,  11
  10.9545 , 0.918431 , 0.001411 ,  12
  10.9545 , 0.918529 , 0.001411 ,  13
  10.9545 , 0.918562 , 0.001411 ,  14
  10.9545 , 0.918520 , 0.001411 ,  15
  10.9545 , 0.918335 , 0.001411 ,  16
  10.9545 , 0.918197 , 0.001411 ,  17
  10.9545 , 0.918253 , 0.001411 ,  18
  10.9545 , 0.918286 , 0.001411 ,  19
  10.9545 , 0.918241 , 0.001411 ,  20
  10.9545 , 0.918059 , 0.001411 ,  21
  10.9545 , 0.918205 , 0.001411 ,  22
  10.9545 , 0.918539 , 0.001411 ,  23
  10.9545 , 0.918383 , 0.001411 ,  24
  10.9545 , 0.918339 , 0.001411 ,  25
  10.9545 , 0.918464 , 0.001411 ,  26
  10.9545 , 0.918347 , 0.001411 ,  27
  10.9545 , 0.918113 , 0.001411 ,  28
  10.9545 , 0.918229 , 0.001411 ,  29
  10.9545 , 0.918419 , 0.001411 ,  30
  10.9545 , 0.918174 , 0.001411 ,  31
  10.9545 , 0.918354 , 0.001411 ,  32
  10.9545 , 0.918414 , 0.001411 ,  33
  10.9545 , 0.918452 , 0.001411 ,  34
  10.9545 , 0.918271 , 0.001411 ,  35
  10.9545 , 0.918172 , 0.001411 ,  36
  10.9545 , 0.918241 , 0.001411 ,  37
  10.9545 , 0.918111 , 0.001411 ,  38
  10.9545 , 0.918514 , 0.001411 ,  39
  10.9545 , 0.918516 , 0.001411 ,  40
  10.9545 , 0.918479 , 0.001411 ,  41
  10.9545 , 0.918465 , 0.001411 ,  42
  10.9545 , 0.918232 , 0.001411 ,  43
  10.9545 , 0.918436 , 0.001411 ,  44
  10.9545 , 0.918193 , 0.001411 ,  45
  10.9545 , 0.918362 , 0.001411 ,  46
  10.9545 , 0.918112 , 0.001411 ,  47
  10.9545 , 0.918278 , 0.001411 ,  48
  10.9545 , 0.918551 , 0.001411 ,  49
  10.9545 , 0.918358 , 0.001411 ,  50
  10.9545 , 0.918350 , 0.001411 ,  51
  10.9545 , 0.918320 , 0.001411 ,  52
  10.9545 , 0.918318 , 0.001411 ,  53
  10.9545 , 0.918393 , 0.001411 ,  54
  10.9545 , 0.918151 , 0.001411 ,  55
  10.9545 , 0.918156 , 0.001411 ,  56
  10.9545 , 0.918205 , 0.001411 ,  57
  10.9545 , 0.918279 , 0.001411 ,  58
  10.9545 , 0.918164 , 0.001411 ,  59
  10.9545 , 0.918042 , 0.001411 ,  60
  10.9545 , 0.918411 , 0.001411 ,  61
  10.9545 , 0.918508 , 0.001411 ,  62
  10.9545 , 0.918347 , 0.001411 ,  63
  10.9545 , 0.918514 , 0.001411 ,  64
  10.9545 , 0.918165 , 0.001411 ,  65
  10.9545 , 0.918454 , 0.001411 ,  66
  10.9545 , 0.918326 , 0.001411 ,  67
  10.9545 , 0.918144 , 0.001411 ,  68
  10.9545 , 0.918268 , 0.001411 ,  69
  10.9545 , 0.918586 , 0.001411 ,  70
  10.9545 , 0.918206 , 0.001411 ,  71
  10.9545 , 0.918354 , 0.001411 ,  72
  10.9545 , 0.918515 , 0.001411 ,  73
  10.9545 , 0.918331 , 0.001411 ,  74
  10.9545 , 0.918212 , 0.001411 ,  75
  10.9545 , 0.918351 , 0.001411 ,  76
  10.9545 , 0.918389 , 0.001411 ,  77
  10.9545 , 0.918158 , 0.001411 ,  78
  10.9545 , 0.918426 , 0.001411 ,  79
  10.9545 , 0.918520 , 0.001411 ,  80
  10.9545 , 0.918383 , 0.001411 ,  81
  10.9545 , 0.918462 , 0.001411 ,  82
  10.9545 , 0.918325 , 0.001411 ,  83
  10.9545 , 0.918370 , 0.001411 ,  84
  10.9545 , 0.918270 , 0.001411 ,  85
  10.9545 , 0.918487 , 0.001411 ,  86
  10.9545 , 0.918414 , 0.001411 ,  87
  10.9545 , 0.918437 , 0.001411 ,  88
  10.9545 , 0.918524 , 0.001411 ,  89
  10.9545 , 0.918230 , 0.001411 ,  90
  10.9545 , 0.918080 , 0.001411 ,  91
  10.9545 , 0.918517 , 0.001411 ,  92
  10.9545 , 0.918485 , 0.001411 ,  93
  10.9545 , 0.918204 , 0.001411 ,  94
  10.9545 , 0.918203 , 0.001411 ,  95
  10.9545 , 0.918248 , 0.001411 ,  96
  10.9545 , 0.918331 , 0.001411 ,  97
  10.9545 , 0.918377 , 0.001411 ,  98
  10.9545 , 0.918583 , 0.001411 ,  99
  10.9545 , 0.918426 , 0.001411 , 100
  11.0000 , 0.918703 , 0.001498 ,   0
  11.0000 , 0.919051 , 0.001498 ,   1
  11.0000 , 0.918934 , 0.001498 ,   2
  11.0000 , 0.918743 , 0.001498 ,   3
  11.0000 , 0.918705 , 0.001498 ,   4
  11.0000 , 0.918707 , 0.001498 ,   5
  11.0000 , 0.918357 , 0.001498 ,   6
  11.0000 , 0.918464 , 0.001498 ,   7
  11.0000 , 0.918793 , 0.001498 ,   8
  11.0000 , 0.918583 , 0.001498 ,   9
  11.0000 , 0.918640 , 0.001498 ,  10
  11.0000 , 0.918613 , 0.001498 ,  11
  11.0000 , 0.918881 , 0.001498 ,  12
  11.0000 , 0.918585 , 0.001498 ,  13
  11.0000 , 0.918739 , 0.001498 ,  14
  11.0000 , 0.918650 , 0.001498 ,  15
  11.0000 , 0.918530 , 0.001498 ,  16
  11.0000 , 0.918773 , 0.001498 ,  17
  11.0000 , 0.918670 , 0.001498 ,  18
  11.0000 , 0.918395 , 0.001498 ,  19
  11.0000 , 0.918835 , 0.001498 ,  20
  11.0000 , 0.918520 , 0.001498 ,  21
  11.0000 , 0.918952 , 0.001498 ,  22
  11.0000 , 0.918768 , 0.001498 ,  23
  11.0000 , 0.918790 , 0.001498 ,  24
  11.0000 , 0.918636 , 0.001498 ,  25
  11.0000 , 0.918864 , 0.001498 ,  26
  11.0000 , 0.918623 , 0.001498 ,  27
  11.0000 , 0.918678 , 0.001498 ,  28
  11.0000 , 0.918785 , 0.001498 ,  29
  11.0000 , 0.918695 , 0.001498 ,  30
  11.0000 , 0.918720 , 0.001498 ,  31
  11.0000 , 0.918777 , 0.001498 ,  32
  11.0000 , 0.918766 , 0.001498 ,  33
  11.0000 , 0.918528 , 0.001498 ,  34
  11.0000 , 0.918752 , 0.001498 ,  35
  11.0000 , 0.918612 , 0.001498 ,  36
  11.0000 , 0.918811 , 0.001498 ,  37
  11.0000 , 0.918706 , 0.001498 ,  38
  11.0000 , 0.919036 , 0.001498 ,  39
  11.0000 , 0.918658 , 0.001498 ,  40
  11.0000 , 0.918758 , 0.001498 ,  41
  11.0000 , 0.918982 , 0.001498 ,  42
  11.0000 , 0.918661 , 0.001498 ,  43
  11.0000 , 0.918616 , 0.001498 ,  44
  11.0000 , 0.918808 , 0.001498 ,  45
  11.0000 , 0.918766 , 0.001498 ,  46
  11.0000 , 0.918728 , 0.001498 ,  47
  11.0000 , 0.918667 , 0.001498 ,  48
  11.0000 , 0.918615 , 0.001498 ,  49
  11.0000 , 0.918785 , 0.001498 ,  50
  11.0000 , 0.918581 , 0.001498 ,  51
  11.0000 , 0.918630 , 0.001498 ,  52
  11.0000 , 0.918499 , 0.001498 ,  53
  11.0000 , 0.918597 , 0.001498 ,  54
  11.0000 , 0.918701 , 0.001498 ,  55
  11.0000 , 0.918231 , 0.001498 ,  56
  11.0000 , 0.918486 , 0.001498 ,  57
  11.0000 , 0.918711 , 0.001498 ,  58
  11.0000 , 0.918688 , 0.001498 ,  59
  11.0000 , 0.918390 , 0.001498 ,  60
  11.0000 , 0.918976 , 0.001498 ,  61
  11.0000 , 0.918738 , 0.001498 ,  62
  11.0000 , 0.918754 , 0.001498 ,  63
  11.0000 , 0.918744 , 0.001498 ,  64
  11.0000 , 0.918807 , 0.001498 ,  65
  11.0000 , 0.918709 , 0.001498 ,  66
  11.0000 , 0.918598 , 0.001498 ,  67
  11.0000 , 0.918727 , 0.001498 ,  68
  11.0000 , 0.918846 , 0.001498 ,  69
  11.0000 , 0.918677 , 0.001498 ,  70
  11.0000 , 0.918773 , 0.001498 ,  71
  11.0000 , 0.918612 , 0.001498 ,  72
  11.0000 , 0.918616 , 0.001498 ,  73
  11.0000 , 0.918661 , 0.001498 ,  74
  11.0000 , 0.918648 , 0.001498 ,  75
  11.0000 , 0.918533 , 0.001498 ,  76
  11.0000 , 0.918629 , 0.001498 ,  77
  11.0000 , 0.918945 , 0.001498 ,  78
  11.0000 , 0.918604 , 0.001498 ,  79
  11.0000 , 0.918794 , 0.001498 ,  80
  11.0000 , 0.918549 , 0.001498 ,  81
  11.0000 , 0.918863 , 0.001498 ,  82
  11.0000 , 0.918437 , 0.001498 ,  83
  11.0000 , 0.918699 , 0.001498 ,  84
  11.0000 , 0.918549 , 0.001498 ,  85
  11.0000 , 0.918877 , 0.001498 ,  86
  11.0000 , 0.918575 , 0.001498 ,  87
  11.0000 , 0.918989 , 0.001498 ,  88
  11.0000 , 0.918936 , 0.001498 ,  89
  11.0000 , 0.918601 , 0.001498 ,  90
  11.0000 , 0.918657 , 0.001498 ,  91
  11.0000 , 0.918741 , 0.001498 ,  92
  11.0000 , 0.918597 , 0.001498 ,  93
  11.0000 , 0.918994 , 0.001498 ,  94
  11.0000 , 0.918834 , 0.001498 ,  95
  11.0000 , 0.918890 , 0.001498 ,  96
  11.0000 , 0.918600 , 0.001498 ,  97
  11.0000 , 0.918736 , 0.001498 ,  98
  11.0000 , 0.918732 , 0.001498 ,  99
  11.0000 , 0.918780 , 0.001498 , 100
  11.0454 , 0.916367 , 0.001768 ,   0
  11.0454 , 0.916684 , 0.001768 ,   1
  11.0454 , 0.916481 , 0.001768 ,   2
  11.0454 , 0.916203 , 0.001768 ,   3
  11.0454 , 0.916230 , 0.001768 ,   4
  11.0454 , 0.916635 , 0.001768 ,   5
  11.0454 , 0.916302 , 0.001768 ,   6
  11.0454 , 0.916193 , 0.001768 ,   7
  11.0454 , 0.916062 , 0.001768 ,   8
  11.0454 , 0.916429 , 0.001768 ,   9
  11.0454 , 0.916430 , 0.001768 ,  10
  11.0454 , 0.916135 , 0.001768 ,  11
  11.0454 , 0.916374 , 0.001768 ,  12
  11.0454 , 0.916357 , 0.001768 ,  13
  11.0454 , 0.916405 , 0.001768 ,  14
  11.0454 , 0.916719 , 0.001768 ,  15
  11.0454 , 0.916288 , 0.001768 ,  16
  11.0454 , 0.916387 , 0.001768 ,  17
  11.0454 , 0.916362 , 0.001768 ,  18
  11.0454 , 0.916337 , 0.001768 ,  19
  11.0454 , 0.916359 , 0.001768 ,  20
  11.0454 , 0.916328 , 0.001768 ,  21
  11.0454 , 0.916329 , 0.001768 ,  22
  11.0454 , 0.916300 , 0.001768 ,  23
  11.0454 , 0.916712 , 0.001768 ,  24
  11.0454 , 0.916270 , 0.001768 ,  25
  11.0454 , 0.916215 , 0.001768 ,  26
  11.0454 , 0.916527 , 0.001768 ,  27
  11.0454 , 0.916136 , 0.001768 ,  28
  11.0454 , 0.916065 , 0.001768 ,  29
  11.0454 , 0.916395 , 0.001768 ,  30
  11.0454 , 0.916287 , 0.001768 ,  31
  11.0454 , 0.916669 , 0.001768 ,  32
  11.0454 , 0.916601 , 0.001768 ,  33
  11.0454 , 0.916693 , 0.001768 ,  34
  11.0454 , 0.916199 , 0.001768 ,  35
  11.0454 , 0.916612 , 0.001768 ,  36
  11.0454 , 0.916280 , 0.001768 ,  37
  11.0454 , 0.916384 , 0.001768 ,  38
  11.0454 , 0.916520 , 0.001768 ,  39
  11.0454 , 0.916522 , 0.001768 ,  40
  11.0454 , 0.916392 , 0.001768 ,  41
  11.0454 , 0.916386 , 0.001768 ,  42
  11.0454 , 0.916373 , 0.001768 ,  43
  11.0454 , 0.916187 , 0.001768 ,  44
  11.0454 , 0.916601 , 0.001768 ,  45
  11.0454 , 0.916211 , 0.001768 ,  46
  11.0454 , 0.916405 , 0.001768 ,  47
  11.0454 , 0.916270 , 0.001768 ,  48
  11.0454 , 0.916337 , 0.001768 ,  49
  11.0454 , 0.916154 , 0.001768 ,  50
  11.0454 , 0.916201 , 0.001768 ,  51
  11.0454 , 0.916260 , 0.001768 ,  52
  11.0454 , 0.916227 , 0.001768 ,  53
  11.0454 , 0.916429 , 0.001768 ,  54
  11.0454 , 0.916582 , 0.001768 ,  55
  11.0454 , 0.916347 , 0.001768 ,  56
  11.0454 , 0.916330 , 0.001768 ,  57
  11.0454 , 0.916453 , 0.001768 ,  58
  11.0454 , 0.916348 , 0.001768 ,  59
  11.0454 , 0.916476 , 0.001768 ,  60
  11.0454 , 0.916553 , 0.001768 ,  61
  11.0454 , 0.916304 , 0.001768 ,  62
  11.0454 , 0.916654 , 0.001768 ,  63
  11.0454 , 0.916589 , 0.001768 ,  64
  11.0454 , 0.916443 , 0.001768 ,  65
  11.0454 , 0.916175 , 0.001768 ,  66
  11.0454 , 0.916033 , 0.001768 ,  67
  11.0454 , 0.916166 , 0.001768 ,  68
  11.0454 , 0.916269 , 0.001768 ,  69
  11.0454 , 0.916388 , 0.001768 ,  70
  11.0454 , 0.916197 , 0.001768 ,  71
  11.0454 , 0.916054 , 0.001768 ,  72
  11.0454 , 0.916460 , 0.001768 ,  73
  11.0454 , 0.916260 , 0.001768 ,  74
  11.0454 , 0.916267 , 0.001768 ,  75
  11.0454 , 0.916333 , 0.001768 ,  76
  11.0454 , 0.916218 , 0.001768 ,  77
  11.0454 , 0.916826 , 0.001768 ,  78
  11.0454 , 0.916280 , 0.001768 ,  79
  11.0454 , 0.916603 , 0.001768 ,  80
  11.0454 , 0.916438 , 0.001768 ,  81
  11.0454 , 0.916353 , 0.001768 ,  82
  11.0454 , 0.915967 , 0.001768 ,  83
  11.0454 , 0.915972 , 0.001768 ,  84
  11.0454 , 0.916118 , 0.001768 ,  85
  11.0454 , 0.916499 , 0.001768 ,  86
  11.0454 , 0.916650 , 0.001768 ,  87
  11.0454 , 0.916320 , 0.001768 ,  88
  11.0454 , 0.916173 , 0.001768 ,  89
  11.0454 , 0.916401 , 0.001768 ,  90
  11.0454 , 0.916353 , 0.001768 ,  91
  11.0454 , 0.916453 , 0.001768 ,  92
  11.0454 , 0.916385 , 0.001768 ,  93
  11.0454 , 0.916563 , 0.001768 ,  94
  11.0454 , 0.916586 , 0.001768 ,  95
  11.0454 , 0.916419 , 0.001768 ,  96
  11.0454 , 0.916570 , 0.001768 ,  97
  11.0454 , 0.916439 , 0.001768 ,  98
  11.0454 , 0.916157 , 0.001768 ,  99
  11.0454 , 0.916321 , 0.001768 , 100
  11.0905 , 0.918010 , 0.001714 ,   0
  11.0905 , 0.918048 , 0.001714 ,   1
  11.0905 , 0.918088 , 0.001714 ,   2
  11.0905 , 0.918084 , 0.001714 ,   3
  11.0905 , 0.918041 , 0.001714 ,   4
  11.0905 , 0.917625 , 0.001714 ,   5
  11.0905 , 0.917743 , 0.001714 ,   6
  11.0905 , 0.917981 , 0.001714 ,   7
  11.0905 , 0.917894 , 0.001714 ,   8
  11.0905 , 0.917846 , 0.001714 ,   9
  11.0905 , 0.918184 , 0.001714 ,  10
  11.0905 , 0.917773 , 0.001714 ,  11
  11.0905 , 0.918132 , 0.001714 ,  12
  11.0905 , 0.917874 , 0.001714 ,  13
  11.0905 , 0.918164 , 0.001714 ,  14
  11.0905 , 0.918126 , 0.001714 ,  15
  11.0905 , 0.918051 , 0.001714 ,  16
  11.0905 , 0.917998 , 0.001714 ,  17
  11.0905 , 0.918209 , 0.001714 ,  18
  11.0905 , 0.918116 , 0.001714 ,  19
  11.0905 , 0.918199 , 0.001714 ,  20
  11.0905 , 0.918207 , 0.001714 ,  21
  11.0905 , 0.918342 , 0.001714 ,  22
  11.0905 , 0.917861 , 0.001714 ,  23
  11.0905 , 0.917871 , 0.001714 ,  24
  11.0905 , 0.917898 , 0.001714 ,  25
  11.0905 , 0.917999 , 0.001714 ,  26
  11.0905 , 0.917702 , 0.001714 ,  27
  11.0905 , 0.918236 , 0.001714 ,  28
  11.0905 , 0.918118 , 0.001714 ,  29
  11.0905 , 0.917952 , 0.001714 ,  30
  11.0905 , 0.918151 , 0.001714 ,  31
  11.0905 , 0.918119 , 0.001714 ,  32
  11.0905 , 0.917917 , 0.001714 ,  33
  11.0905 , 0.918134 , 0.001714 ,  34
  11.0905 , 0.918246 , 0.001714 ,  35
  11.0905 , 0.918392 , 0.001714 ,  36
  11.0905 , 0.917728 , 0.001714 ,  37
  11.0905 , 0.917898 , 0.001714 ,  38
  11.0905 , 0.918137 , 0.001714 ,  39
  11.0905 , 0.917931 , 0.001714 ,  40
  11.0905 , 0.917975 , 0.001714 ,  41
  11.0905 , 0.917975 , 0.001714 ,  42
  11.0905 , 0.917857 , 0.001714 ,  43
  11.0905 , 0.917890 , 0.001714 ,  44
  11.0905 , 0.918167 , 0.001714 ,  45
  11.0905 , 0.918262 , 0.001714 ,  46
  11.0905 , 0.917816 , 0.001714 ,  47
  11.0905 , 0.917960 , 0.001714 ,  48
  11.0905 , 0.917956 , 0.001714 ,  49
  11.0905 , 0.917821 , 0.001714 ,  50
  11.0905 , 0.918315 , 0.001714 ,  51
  11.0905 , 0.917890 , 0.001714 ,  52
  11.0905 , 0.918066 , 0.001714 ,  53
  11.0905 , 0.917919 , 0.001714 ,  54
  11.0905 , 0.918011 , 0.001714 ,  55
  11.0905 , 0.917819 , 0.001714 ,  56
  11.0905 , 0.917723 , 0.001714 ,  57
  11.0905 , 0.917877 , 0.001714 ,  58
  11.0905 , 0.917879 , 0.001714 ,  59
  11.0905 , 0.917998 , 0.001714 ,  60
  11.0905 , 0.917856 , 0.001714 ,  61
  11.0905 , 0.917730 , 0.001714 ,  62
  11.0905 , 0.918110 , 0.001714 ,  63
  11.0905 , 0.917964 , 0.001714 ,  64
  11.0905 , 0.918138 , 0.001714 ,  65
  11.0905 , 0.917687 , 0.001714 ,  66
  11.0905 , 0.918138 , 0.001714 ,  67
  11.0905 , 0.918251 , 0.001714 ,  68
  11.0905 , 0.917905 , 0.001714 ,  69
  11.0905 , 0.918055 , 0.001714 ,  70
  11.0905 , 0.917746 , 0.001714 ,  71
  11.0905 , 0.918160 , 0.001714 ,  72
  11.0905 , 0.918075 , 0.001714 ,  73
  11.0905 , 0.917767 , 0.001714 ,  74
  11.0905 , 0.918038 , 0.001714 ,  75
  11.0905 , 0.917869 , 0.001714 ,  76
  11.0905 , 0.918155 , 0.001714 ,  77
  11.0905 , 0.918046 , 0.001714 ,  78
  11.0905 , 0.917869 , 0.001714 ,  79
  11.0905 , 0.917936 , 0.001714 ,  80
  11.0905 , 0.918155 , 0.001714 ,  81
  11.0905 , 0.918115 , 0.001714 ,  82
  11.0905 , 0.917856 , 0.001714 ,  83
  11.0905 , 0.918032 , 0.001714 ,  84
  11.0905 , 0.917984 , 0.001714 ,  85
  11.0905 , 0.918440 , 0.001714 ,  86
  11.0905 , 0.917999 , 0.001714 ,  87
  11.0905 , 0.918062 , 0.001714 ,  88
  11.0905 , 0.918150 , 0.001714 ,  89
  11.0905 , 0.918393 , 0.001714 ,  90
  11.0905 , 0.917821 , 0.001714 ,  91
  11.0905 , 0.918135 , 0.001714 ,  92
  11.0905 , 0.917930 , 0.001714 ,  93
  11.0905 , 0.918170 , 0.001714 ,  94
  11.0905 , 0.917983 , 0.001714 ,  95
  11.0905 , 0.917835 , 0.001714 ,  96
  11.0905 , 0.917978 , 0.001714 ,  97
  11.0905 , 0.918002 , 0.001714 ,  98
  11.0905 , 0.917868 , 0.001714 ,  99
  11.0905 , 0.918340 , 0.001714 , 100
  11.1803 , 0.921797 , 0.001595 ,   0
  11.1803 , 0.921706 , 0.001595 ,   1
  11.1803 , 0.921800 , 0.001595 ,   2
  11.1803 , 0.921658 , 0.001595 ,   3
  11.1803 , 0.921720 , 0.001595 ,   4
  11.1803 , 0.921806 , 0.001595 ,   5
  11.1803 , 0.921371 , 0.001595 ,   6
  11.1803 , 0.921938 , 0.001595 ,   7
  11.1803 , 0.922121 , 0.001595 ,   8
  11.1803 , 0.921800 , 0.001595 ,   9
  11.1803 , 0.921864 , 0.001595 ,  10
  11.1803 , 0.921540 , 0.001595 ,  11
  11.1803 , 0.921895 , 0.001595 ,  12
  11.1803 , 0.922055 , 0.001595 ,  13
  11.1803 , 0.921813 , 0.001595 ,  14
  11.1803 , 0.921744 , 0.001595 ,  15
  11.1803 , 0.921650 , 0.001595 ,  16
  11.1803 , 0.921862 , 0.001595 ,  17
  11.1803 , 0.922024 , 0.001595 ,  18
  11.1803 , 0.921707 , 0.001595 ,  19
  11.1803 , 0.921656 , 0.001595 ,  20
  11.1803 , 0.921638 , 0.001595 ,  21
  11.1803 , 0.922110 , 0.001595 ,  22
  11.1803 , 0.921620 , 0.001595 ,  23
  11.1803 , 0.921776 , 0.001595 ,  24
  11.1803 , 0.921739 , 0.001595 ,  25
  11.1803 , 0.921902 , 0.001595 ,  26
  11.1803 , 0.921811 , 0.001595 ,  27
  11.1803 , 0.921732 , 0.001595 ,  28
  11.1803 , 0.921847 , 0.001595 ,  29
  11.1803 , 0.921865 , 0.001595 ,  30
  11.1803 , 0.921828 , 0.001595 ,  31
  11.1803 , 0.921551 , 0.001595 ,  32
  11.1803 , 0.922303 , 0.001595 ,  33
  11.1803 , 0.921728 , 0.001595 ,  34
  11.1803 , 0.921822 , 0.001595 ,  35
  11.1803 , 0.921653 , 0.001595 ,  36
  11.1803 , 0.921989 , 0.001595 ,  37
  11.1803 , 0.921827 , 0.001595 ,  38
  11.1803 , 0.921959 , 0.001595 ,  39
  11.1803 , 0.921763 , 0.001595 ,  40
  11.1803 , 0.921689 , 0.001595 ,  41
  11.1803 , 0.921410 , 0.001595 ,  42
  11.1803 , 0.921672 , 0.001595 ,  43
  11.1803 , 0.921624 , 0.001595 ,  44
  11.1803 , 0.921538 , 0.001595 ,  45
  11.1803 , 0.921924 , 0.001595 ,  46
  11.1803 , 0.921758 , 0.001595 ,  47
  11.1803 , 0.921914 , 0.001595 ,  48
  11.1803 , 0.921775 , 0.001595 ,  49
  11.1803 , 0.921607 , 0.001595 ,  50
  11.1803 , 0.922007 , 0.001595 ,  51
  11.1803 , 0.921753 , 0.001595 ,  52
  11.1803 , 0.921805 , 0.001595 ,  53
  11.1803 , 0.921899 , 0.001595 ,  54
  11.1803 , 0.921830 , 0.001595 ,  55
  11.1803 , 0.921871 , 0.001595 ,  56
  11.1803 , 0.921407 , 0.001595 ,  57
  11.1803 , 0.921944 , 0.001595 ,  58
  11.1803 , 0.921987 , 0.001595 ,  59
  11.1803 , 0.921609 , 0.001595 ,  60
  11.1803 , 0.921708 , 0.001595 ,  61
  11.1803 , 0.921819 , 0.001595 ,  62
  11.1803 , 0.921939 , 0.001595 ,  63
  11.1803 , 0.921774 , 0.001595 ,  64
  11.1803 , 0.921851 , 0.001595 ,  65
  11.1803 , 0.921576 , 0.001595 ,  66
  11.1803 , 0.921770 , 0.001595 ,  67
  11.1803 , 0.921815 , 0.001595 ,  68
  11.1803 , 0.921650 , 0.001595 ,  69
  11.1803 , 0.921606 , 0.001595 ,  70
  11.1803 , 0.921581 , 0.001595 ,  71
  11.1803 , 0.921980 , 0.001595 ,  72
  11.1803 , 0.921870 , 0.001595 ,  73
  11.1803 , 0.921755 , 0.001595 ,  74
  11.1803 , 0.921779 , 0.001595 ,  75
  11.1803 , 0.921643 , 0.001595 ,  76
  11.1803 , 0.921920 , 0.001595 ,  77
  11.1803 , 0.922155 , 0.001595 ,  78
  11.1803 , 0.921683 , 0.001595 ,  79
  11.1803 , 0.921807 , 0.001595 ,  80
  11.1803 , 0.921957 , 0.001595 ,  81
  11.1803 , 0.921891 , 0.001595 ,  82
  11.1803 , 0.921877 , 0.001595 ,  83
  11.1803 , 0.921679 , 0.001595 ,  84
  11.1803 , 0.921799 , 0.001595 ,  85
  11.1803 , 0.922032 , 0.001595 ,  86
  11.1803 , 0.921762 , 0.001595 ,  87
  11.1803 , 0.921804 , 0.001595 ,  88
  11.1803 , 0.921952 , 0.001595 ,  89
  11.1803 , 0.921825 , 0.001595 ,  90
  11.1803 , 0.921779 , 0.001595 ,  91
  11.1803 , 0.921715 , 0.001595 ,  92
  11.1803 , 0.921808 , 0.001595 ,  93
  11.1803 , 0.921824 , 0.001595 ,  94
  11.1803 , 0.921942 , 0.001595 ,  95
  11.1803 , 0.921871 , 0.001595 ,  96
  11.1803 , 0.921862 , 0.001595 ,  97
  11.1803 , 0.921708 , 0.001595 ,  98
  11.1803 , 0.922055 , 0.001595 ,  99
  11.1803 , 0.921564 , 0.001595 , 100
  11.2250 , 0.923707 , 0.001438 ,   0
  11.2250 , 0.923994 , 0.001438 ,   1
  11.2250 , 0.923690 , 0.001438 ,   2
  11.2250 , 0.923629 , 0.001438 ,   3
  11.2250 , 0.923701 , 0.001438 ,   4
  11.2250 , 0.923716 , 0.001438 ,   5
  11.2250 , 0.923596 , 0.001438 ,   6
  11.2250 , 0.923928 , 0.001438 ,   7
  11.2250 , 0.923545 , 0.001438 ,   8
  11.2250 , 0.923847 , 0.001438 ,   9
  11.2250 , 0.923653 , 0.001438 ,  10
  11.2250 , 0.923690 , 0.001438 ,  11
  11.2250 , 0.923607 , 0.001438 ,  12
  11.2250 , 0.923864 , 0.001438 ,  13
  11.2250 , 0.923929 , 0.001438 ,  14
  11.2250 , 0.923613 , 0.001438 ,  15
  11.2250 , 0.923947 , 0.001438 ,  16
  11.2250 , 0.923598 , 0.001438 ,  17
  11.2250 , 0.923871 , 0.001438 ,  18
  11.2250 , 0.923854 , 0.001438 ,  19
  11.2250 , 0.923523 , 0.001438 ,  20
  11.2250 , 0.923560 , 0.001438 ,  21
  11.2250 , 0.923722 , 0.001438 ,  22
  11.2250 , 0.923503 , 0.001438 ,  23
  11.2250 , 0.923841 , 0.001438 ,  24
  11.2250 , 0.923621 , 0.001438 ,  25
  11.2250 , 0.923504 , 0.001438 ,  26
  11.2250 , 0.923464 , 0.001438 ,  27
  11.2250 , 0.923631 , 0.001438 ,  28
  11.2250 , 0.923672 , 0.001438 ,  29
  11.2250 , 0.923864 , 0.001438 ,  30
  11.2250 , 0.923693 , 0.001438 ,  31
  11.2250 , 0.923730 , 0.001438 ,  32
  11.2250 , 0.923688 , 0.001438 ,  33
  11.2250 , 0.923526 , 0.001438 ,  34
  11.2250 , 0.923520 , 0.001438 ,  35
  11.2250 , 0.923889 , 0.001438 ,  36
  11.2250 , 0.923671 , 0.001438 ,  37
  11.2250 , 0.923667 , 0.001438 ,  38
  11.2250 , 0.923795 , 0.001438 ,  39
  11.2250 , 0.923876 , 0.001438 ,  40
  11.2250 , 0.923720 , 0.001438 ,  41
  11.2250 , 0.923894 , 0.001438 ,  42
  11.2250 , 0.923596 , 0.001438 ,  43
  11.2250 , 0.923539 , 0.001438 ,  44
  11.2250 , 0.923695 , 0.001438 ,  45
  11.2250 , 0.923939 , 0.001438 ,  46
  11.2250 , 0.923482 , 0.001438 ,  47
  11.2250 , 0.923693 , 0.001438 ,  48
  11.2250 , 0.923745 , 0.001438 ,  49
  11.2250 , 0.923764 , 0.001438 ,  50
  11.2250 , 0.923788 , 0.001438 ,  51
  11.2250 , 0.923657 , 0.001438 ,  52
  11.2250 , 0.923877 , 0.001438 ,  53
  11.2250 , 0.923607 , 0.001438 ,  54
  11.2250 , 0.923714 , 0.001438 ,  55
  11.2250 , 0.923854 , 0.001438 ,  56
  11.2250 , 0.923658 , 0.001438 ,  57
  11.2250 , 0.923619 , 0.001438 ,  58
  11.2250 , 0.923546 , 0.001438 ,  59
  11.2250 , 0.923786 , 0.001438 ,  60
  11.2250 , 0.923922 , 0.001438 ,  61
  11.2250 , 0.923610 , 0.001438 ,  62
  11.2250 , 0.923801 , 0.001438 ,  63
  11.2250 , 0.924007 , 0.001438 ,  64
  11.2250 , 0.923440 , 0.001438 ,  65
  11.2250 , 0.923658 , 0.001438 ,  66
  11.2250 , 0.923955 , 0.001438 ,  67
  11.2250 , 0.923747 , 0.001438 ,  68
  11.2250 , 0.923873 , 0.001438 ,  69
  11.2250 , 0.923774 , 0.001438 ,  70
  11.2250 , 0.923808 , 0.001438 ,  71
  11.2250 , 0.923658 , 0.001438 ,  72
  11.2250 , 0.923625 , 0.001438 ,  73
  11.2250 , 0.923474 , 0.001438 ,  74
  11.2250 , 0.923631 , 0.001438 ,  75
  11.2250 , 0.923685 , 0.001438 ,  76
  11.2250 , 0.923523 , 0.001438 ,  77
  11.2250 , 0.923692 , 0.001438 ,  78
  11.2250 , 0.923696 , 0.001438 ,  79
  11.2250 , 0.923660 , 0.001438 ,  80
  11.2250 , 0.923937 , 0.001438 ,  81
  11.2250 , 0.923632 , 0.001438 ,  82
  11.2250 , 0.923671 , 0.001438 ,  83
  11.2250 , 0.923737 , 0.001438 ,  84
  11.2250 , 0.923559 , 0.001438 ,  85
  11.2250 , 0.923783 , 0.001438 ,  86
  11.2250 , 0.923886 , 0.001438 ,  87
  11.2250 , 0.923552 , 0.001438 ,  88
  11.2250 , 0.923313 , 0.001438 ,  89
  11.2250 , 0.923814 , 0.001438 ,  90
  11.2250 , 0.923589 , 0.001438 ,  91
  11.2250 , 0.923662 , 0.001438 ,  92
  11.2250 , 0.923640 , 0.001438 ,  93
  11.2250 , 0.923737 , 0.001438 ,  94
  11.2250 , 0.923520 , 0.001438 ,  95
  11.2250 , 0.923628 , 0.001438 ,  96
  11.2250 , 0.923756 , 0.001438 ,  97
  11.2250 , 0.923732 , 0.001438 ,  98
  11.2250 , 0.924091 , 0.001438 ,  99
  11.2250 , 0.923752 , 0.001438 , 100
  11.3137 , 0.928175 , 0.001615 ,   0
  11.3137 , 0.928370 , 0.001615 ,   1
  11.3137 , 0.927771 , 0.001615 ,   2
  11.3137 , 0.928228 , 0.001615 ,   3
  11.3137 , 0.928401 , 0.001615 ,   4
  11.3137 , 0.927905 , 0.001615 ,   5
  11.3137 , 0.927923 , 0.001615 ,   6
  11.3137 , 0.928139 , 0.001615 ,   7
  11.3137 , 0.928329 , 0.001615 ,   8
  11.3137 , 0.927994 , 0.001615 ,   9
  11.3137 , 0.928155 , 0.001615 ,  10
  11.3137 , 0.928175 , 0.001615 ,  11
  11.3137 , 0.927717 , 0.001615 ,  12
  11.3137 , 0.928449 , 0.001615 ,  13
  11.3137 , 0.928282 , 0.001615 ,  14
  11.3137 , 0.928103 , 0.001615 ,  15
  11.3137 , 0.928330 , 0.001615 ,  16
  11.3137 , 0.928095 , 0.001615 ,  17
  11.3137 , 0.928280 , 0.001615 ,  18
  11.3137 , 0.928009 , 0.001615 ,  19
  11.3137 , 0.928265 , 0.001615 ,  20
  11.3137 , 0.928167 , 0.001615 ,  21
  11.3137 , 0.928115 , 0.001615 ,  22
  11.3137 , 0.928244 , 0.001615 ,  23
  11.3137 , 0.928055 , 0.001615 ,  24
  11.3137 , 0.928094 , 0.001615 ,  25
  11.3137 , 0.928207 , 0.001615 ,  26
  11.3137 , 0.928181 , 0.001615 ,  27
  11.3137 , 0.928138 , 0.001615 ,  28
  11.3137 , 0.928272 , 0.001615 ,  29
  11.3137 , 0.928336 , 0.001615 ,  30
  11.3137 , 0.928189 , 0.001615 ,  31
  11.3137 , 0.928337 , 0.001615 ,  32
  11.3137 , 0.928214 , 0.001615 ,  33
  11.3137 , 0.928008 , 0.001615 ,  34
  11.3137 , 0.928314 , 0.001615 ,  35
  11.3137 , 0.928241 , 0.001615 ,  36
  11.3137 , 0.928077 , 0.001615 ,  37
  11.3137 , 0.928248 , 0.001615 ,  38
  11.3137 , 0.928348 , 0.001615 ,  39
  11.3137 , 0.928175 , 0.001615 ,  40
  11.3137 , 0.928437 , 0.001615 ,  41
  11.3137 , 0.928136 , 0.001615 ,  42
  11.3137 , 0.928261 , 0.001615 ,  43
  11.3137 , 0.928193 , 0.001615 ,  44
  11.3137 , 0.928202 , 0.001615 ,  45
  11.3137 , 0.928077 , 0.001615 ,  46
  11.3137 , 0.927898 , 0.001615 ,  47
  11.3137 , 0.928307 , 0.001615 ,  48
  11.3137 , 0.928299 , 0.001615 ,  49
  11.3137 , 0.928073 , 0.001615 ,  50
  11.3137 , 0.928155 , 0.001615 ,  51
  11.3137 , 0.928190 , 0.001615 ,  52
  11.3137 , 0.927964 , 0.001615 ,  53
  11.3137 , 0.928256 , 0.001615 ,  54
  11.3137 , 0.928112 , 0.001615 ,  55
  11.3137 , 0.928182 , 0.001615 ,  56
  11.3137 , 0.928590 , 0.001615 ,  57
  11.3137 , 0.928004 , 0.001615 ,  58
  11.3137 , 0.928149 , 0.001615 ,  59
  11.3137 , 0.928199 , 0.001615 ,  60
  11.3137 , 0.928314 , 0.001615 ,  61
  11.3137 , 0.928221 , 0.001615 ,  62
  11.3137 , 0.928330 , 0.001615 ,  63
  11.3137 , 0.928292 , 0.001615 ,  64
  11.3137 , 0.928442 , 0.001615 ,  65
  11.3137 , 0.928491 , 0.001615 ,  66
  11.3137 , 0.928311 , 0.001615 ,  67
  11.3137 , 0.928061 , 0.001615 ,  68
  11.3137 , 0.928135 , 0.001615 ,  69
  11.3137 , 0.928162 , 0.001615 ,  70
  11.3137 , 0.927969 , 0.001615 ,  71
  11.3137 , 0.927937 , 0.001615 ,  72
  11.3137 , 0.928212 , 0.001615 ,  73
  11.3137 , 0.928139 , 0.001615 ,  74
  11.3137 , 0.928190 , 0.001615 ,  75
  11.3137 , 0.928183 , 0.001615 ,  76
  11.3137 , 0.928548 , 0.001615 ,  77
  11.3137 , 0.928128 , 0.001615 ,  78
  11.3137 , 0.928002 , 0.001615 ,  79
  11.3137 , 0.927871 , 0.001615 ,  80
  11.3137 , 0.928358 , 0.001615 ,  81
  11.3137 , 0.928320 , 0.001615 ,  82
  11.3137 , 0.928137 , 0.001615 ,  83
  11.3137 , 0.928356 , 0.001615 ,  84
  11.3137 , 0.928223 , 0.001615 ,  85
  11.3137 , 0.928225 , 0.001615 ,  86
  11.3137 , 0.927921 , 0.001615 ,  87
  11.3137 , 0.928077 , 0.001615 ,  88
  11.3137 , 0.928427 , 0.001615 ,  89
  11.3137 , 0.928111 , 0.001615 ,  90
  11.3137 , 0.928188 , 0.001615 ,  91
  11.3137 , 0.927996 , 0.001615 ,  92
  11.3137 , 0.928039 , 0.001615 ,  93
  11.3137 , 0.928048 , 0.001615 ,  94
  11.3137 , 0.928131 , 0.001615 ,  95
  11.3137 , 0.927997 , 0.001615 ,  96
  11.3137 , 0.928419 , 0.001615 ,  97
  11.3137 , 0.928068 , 0.001615 ,  98
  11.3137 , 0.927955 , 0.001615 ,  99
  11.3137 , 0.927980 , 0.001615 , 100
  11.3578 , 0.927016 , 0.001481 ,   0
  11.3578 , 0.927063 , 0.001481 ,   1
  11.3578 , 0.926831 , 0.001481 ,   2
  11.3578 , 0.926974 , 0.001481 ,   3
  11.3578 , 0.926908 , 0.001481 ,   4
  11.3578 , 0.926914 , 0.001481 ,   5
  11.3578 , 0.926966 , 0.001481 ,   6
  11.3578 , 0.926968 , 0.001481 ,   7
  11.3578 , 0.927033 , 0.001481 ,   8
  11.3578 , 0.926877 , 0.001481 ,   9
  11.3578 , 0.927214 , 0.001481 ,  10
  11.3578 , 0.926984 , 0.001481 ,  11
  11.3578 , 0.926923 , 0.001481 ,  12
  11.3578 , 0.927079 , 0.001481 ,  13
  11.3578 , 0.927143 , 0.001481 ,  14
  11.3578 , 0.926991 , 0.001481 ,  15
  11.3578 , 0.926994 , 0.001481 ,  16
  11.3578 , 0.927171 , 0.001481 ,  17
  11.3578 , 0.926864 , 0.001481 ,  18
  11.3578 , 0.927037 , 0.001481 ,  19
  11.3578 , 0.926895 , 0.001481 ,  20
  11.3578 , 0.926874 , 0.001481 ,  21
  11.3578 , 0.927013 , 0.001481 ,  22
  11.3578 , 0.926614 , 0.001481 ,  23
  11.3578 , 0.927094 , 0.001481 ,  24
  11.3578 , 0.926845 , 0.001481 ,  25
  11.3578 , 0.926852 , 0.001481 ,  26
  11.3578 , 0.926980 , 0.001481 ,  27
  11.3578 , 0.927009 , 0.001481 ,  28
  11.3578 , 0.927117 , 0.001481 ,  29
  11.3578 , 0.927069 , 0.001481 ,  30
  11.3578 , 0.927287 , 0.001481 ,  31
  11.3578 , 0.927117 , 0.001481 ,  32
  11.3578 , 0.926958 , 0.001481 ,  33
  11.3578 , 0.926900 , 0.001481 ,  34
  11.3578 , 0.927025 , 0.001481 ,  35
  11.3578 , 0.926768 , 0.001481 ,  36
  11.3578 , 0.926943 , 0.001481 ,  37
  11.3578 , 0.927117 , 0.001481 ,  38
  11.3578 , 0.927120 , 0.001481 ,  39
  11.3578 , 0.927152 , 0.001481 ,  40
  11.3578 , 0.927080 , 0.001481 ,  41
  11.3578 , 0.927052 , 0.001481 ,  42
  11.3578 , 0.926865 , 0.001481 ,  43
  11.3578 , 0.926923 , 0.001481 ,  44
  11.3578 , 0.926843 , 0.001481 ,  45
  11.3578 , 0.927207 , 0.001481 ,  46
  11.3578 , 0.927025 , 0.001481 ,  47
  11.3578 , 0.927091 , 0.001481 ,  48
  11.3578 , 0.927111 , 0.001481 ,  49
  11.3578 , 0.926761 , 0.001481 ,  50
  11.3578 , 0.926898 , 0.001481 ,  51
  11.3578 , 0.926924 , 0.001481 ,  52
  11.3578 , 0.926882 , 0.001481 ,  53
  11.3578 , 0.926924 , 0.001481 ,  54
  11.3578 , 0.927176 , 0.001481 ,  55
  11.3578 , 0.927125 , 0.001481 ,  56
  11.3578 , 0.926980 , 0.001481 ,  57
  11.3578 , 0.927115 , 0.001481 ,  58
  11.3578 , 0.927271 , 0.001481 ,  59
  11.3578 , 0.926923 , 0.001481 ,  60
  11.3578 , 0.927207 , 0.001481 ,  61
  11.3578 , 0.926973 , 0.001481 ,  62
  11.3578 , 0.927257 , 0.001481 ,  63
  11.3578 , 0.927510 , 0.001481 ,  64
  11.3578 , 0.926984 , 0.001481 ,  65
  11.3578 , 0.926884 , 0.001481 ,  66
  11.3578 , 0.927156 , 0.001481 ,  67
  11.3578 , 0.927015 , 0.001481 ,  68
  11.3578 , 0.927073 , 0.001481 ,  69
  11.3578 , 0.927118 , 0.001481 ,  70
  11.3578 , 0.927125 , 0.001481 ,  71
  11.3578 , 0.926972 , 0.001481 ,  72
  11.3578 , 0.926976 , 0.001481 ,  73
  11.3578 , 0.927341 , 0.001481 ,  74
  11.3578 , 0.926895 , 0.001481 ,  75
  11.3578 , 0.927177 , 0.001481 ,  76
  11.3578 , 0.927221 , 0.001481 ,  77
  11.3578 , 0.927265 , 0.001481 ,  78
  11.3578 , 0.926928 , 0.001481 ,  79
  11.3578 , 0.927348 , 0.001481 ,  80
  11.3578 , 0.927234 , 0.001481 ,  81
  11.3578 , 0.926996 , 0.001481 ,  82
  11.3578 , 0.926963 , 0.001481 ,  83
  11.3578 , 0.926978 , 0.001481 ,  84
  11.3578 , 0.926857 , 0.001481 ,  85
  11.3578 , 0.926984 , 0.001481 ,  86
  11.3578 , 0.926972 , 0.001481 ,  87
  11.3578 , 0.926848 , 0.001481 ,  88
  11.3578 , 0.927029 , 0.001481 ,  89
  11.3578 , 0.927067 , 0.001481 ,  90
  11.3578 , 0.926810 , 0.001481 ,  91
  11.3578 , 0.927032 , 0.001481 ,  92
  11.3578 , 0.926900 , 0.001481 ,  93
  11.3578 , 0.926842 , 0.001481 ,  94
  11.3578 , 0.927196 , 0.001481 ,  95
  11.3578 , 0.926922 , 0.001481 ,  96
  11.3578 , 0.926749 , 0.001481 ,  97
  11.3578 , 0.927079 , 0.001481 ,  98
  11.3578 , 0.927032 , 0.001481 ,  99
  11.3578 , 0.926762 , 0.001481 , 100
  11.4018 , 0.925855 , 0.001595 ,   0
  11.4018 , 0.925980 , 0.001595 ,   1
  11.4018 , 0.926064 , 0.001595 ,   2
  11.4018 , 0.925757 , 0.001595 ,   3
  11.4018 , 0.925527 , 0.001595 ,   4
  11.4018 , 0.925858 , 0.001595 ,   5
  11.4018 , 0.925982 , 0.001595 ,   6
  11.4018 , 0.925863 , 0.001595 ,   7
  11.4018 , 0.926269 , 0.001595 ,   8
  11.4018 , 0.925779 , 0.001595 ,   9
  11.4018 , 0.925943 , 0.001595 ,  10
  11.4018 , 0.925598 , 0.001595 ,  11
  11.4018 , 0.926061 , 0.001595 ,  12
  11.4018 , 0.925955 , 0.001595 ,  13
  11.4018 , 0.925976 , 0.001595 ,  14
  11.4018 , 0.925962 , 0.001595 ,  15
  11.4018 , 0.925854 , 0.001595 ,  16
  11.4018 , 0.925928 , 0.001595 ,  17
  11.4018 , 0.925914 , 0.001595 ,  18
  11.4018 , 0.925937 , 0.001595 ,  19
  11.4018 , 0.925653 , 0.001595 ,  20
  11.4018 , 0.925792 , 0.001595 ,  21
  11.4018 , 0.926320 , 0.001595 ,  22
  11.4018 , 0.925784 , 0.001595 ,  23
  11.4018 , 0.925933 , 0.001595 ,  24
  11.4018 , 0.925705 , 0.001595 ,  25
  11.4018 , 0.926036 , 0.001595 ,  26
  11.4018 , 0.925760 , 0.001595 ,  27
  11.4018 , 0.925921 , 0.001595 ,  28
  11.4018 , 0.926074 , 0.001595 ,  29
  11.4018 , 0.926114 , 0.001595 ,  30
  11.4018 , 0.925602 , 0.001595 ,  31
  11.4018 , 0.926105 , 0.001595 ,  32
  11.4018 , 0.925807 , 0.001595 ,  33
  11.4018 , 0.925955 , 0.001595 ,  34
  11.4018 , 0.925642 , 0.001595 ,  35
  11.4018 , 0.925817 , 0.001595 ,  36
  11.4018 , 0.926067 , 0.001595 ,  37
  11.4018 , 0.925796 , 0.001595 ,  38
  11.4018 , 0.925850 , 0.001595 ,  39
  11.4018 , 0.926031 , 0.001595 ,  40
  11.4018 , 0.925952 , 0.001595 ,  41
  11.4018 , 0.926176 , 0.001595 ,  42
  11.4018 , 0.925794 , 0.001595 ,  43
  11.4018 , 0.925576 , 0.001595 ,  44
  11.4018 , 0.925904 , 0.001595 ,  45
  11.4018 , 0.925889 , 0.001595 ,  46
  11.4018 , 0.925760 , 0.001595 ,  47
  11.4018 , 0.925946 , 0.001595 ,  48
  11.4018 , 0.925780 , 0.001595 ,  49
  11.4018 , 0.925413 , 0.001595 ,  50
  11.4018 , 0.925901 , 0.001595 ,  51
  11.4018 , 0.925773 , 0.001595 ,  52
  11.4018 , 0.925867 , 0.001595 ,  53
  11.4018 , 0.925774 , 0.001595 ,  54
  11.4018 , 0.925777 , 0.001595 ,  55
  11.4018 , 0.925939 , 0.001595 ,  56
  11.4018 , 0.925776 , 0.001595 ,  57
  11.4018 , 0.925480 , 0.001595 ,  58
  11.4018 , 0.925975 , 0.001595 ,  59
  11.4018 , 0.925939 , 0.001595 ,  60
  11.4018 , 0.925898 , 0.001595 ,  61
  11.4018 , 0.925834 , 0.001595 ,  62
  11.4018 , 0.926099 , 0.001595 ,  63
  11.4018 , 0.925863 , 0.001595 ,  64
  11.4018 , 0.925518 , 0.001595 ,  65
  11.4018 , 0.925754 , 0.001595 ,  66
  11.4018 , 0.925766 , 0.001595 ,  67
  11.4018 , 0.925899 , 0.001595 ,  68
  11.4018 , 0.925796 , 0.001595 ,  69
  11.4018 , 0.925867 , 0.001595 ,  70
  11.4018 , 0.925716 , 0.001595 ,  71
  11.4018 , 0.925704 , 0.001595 ,  72
  11.4018 , 0.925993 , 0.001595 ,  73
  11.4018 , 0.925833 , 0.001595 ,  74
  11.4018 , 0.925826 , 0.001595 ,  75
  11.4018 , 0.925998 , 0.001595 ,  76
  11.4018 , 0.925893 , 0.001595 ,  77
  11.4018 , 0.925909 , 0.001595 ,  78
  11.4018 , 0.925729 , 0.001595 ,  79
  11.4018 , 0.925723 , 0.001595 ,  80
  11.4018 , 0.925993 , 0.001595 ,  81
  11.4018 , 0.925702 , 0.001595 ,  82
  11.4018 , 0.925858 , 0.001595 ,  83
  11.4018 , 0.925859 , 0.001595 ,  84
  11.4018 , 0.925841 , 0.001595 ,  85
  11.4018 , 0.925757 , 0.001595 ,  86
  11.4018 , 0.925951 , 0.001595 ,  87
  11.4018 , 0.925873 , 0.001595 ,  88
  11.4018 , 0.925502 , 0.001595 ,  89
  11.4018 , 0.925731 , 0.001595 ,  90
  11.4018 , 0.925618 , 0.001595 ,  91
  11.4018 , 0.925817 , 0.001595 ,  92
  11.4018 , 0.925717 , 0.001595 ,  93
  11.4018 , 0.925790 , 0.001595 ,  94
  11.4018 , 0.925801 , 0.001595 ,  95
  11.4018 , 0.925804 , 0.001595 ,  96
  11.4018 , 0.925994 , 0.001595 ,  97
  11.4018 , 0.925826 , 0.001595 ,  98
  11.4018 , 0.926053 , 0.001595 ,  99
  11.4018 , 0.925938 , 0.001595 , 100
  11.4455 , 0.925095 , 0.001700 ,   0
  11.4455 , 0.924968 , 0.001700 ,   1
  11.4455 , 0.925327 , 0.001700 ,   2
  11.4455 , 0.925123 , 0.001700 ,   3
  11.4455 , 0.925181 , 0.001700 ,   4
  11.4455 , 0.924868 , 0.001700 ,   5
  11.4455 , 0.925062 , 0.001700 ,   6
  11.4455 , 0.925068 , 0.001700 ,   7
  11.4455 , 0.925172 , 0.001700 ,   8
  11.4455 , 0.925131 , 0.001700 ,   9
  11.4455 , 0.925085 , 0.001700 ,  10
  11.4455 , 0.925060 , 0.001700 ,  11
  11.4455 , 0.925048 , 0.001700 ,  12
  11.4455 , 0.924834 , 0.001700 ,  13
  11.4455 , 0.925268 , 0.001700 ,  14
  11.4455 , 0.925216 , 0.001700 ,  15
  11.4455 , 0.925149 , 0.001700 ,  16
  11.4455 , 0.925253 , 0.001700 ,  17
  11.4455 , 0.925456 , 0.001700 ,  18
  11.4455 , 0.925373 , 0.001700 ,  19
  11.4455 , 0.924840 , 0.001700 ,  20
  11.4455 , 0.924878 , 0.001700 ,  21
  11.4455 , 0.925362 , 0.001700 ,  22
  11.4455 , 0.925279 , 0.001700 ,  23
  11.4455 , 0.925021 , 0.001700 ,  24
  11.4455 , 0.924971 , 0.001700 ,  25
  11.4455 , 0.925196 , 0.001700 ,  26
  11.4455 , 0.924784 , 0.001700 ,  27
  11.4455 , 0.924932 , 0.001700 ,  28
  11.4455 , 0.925410 , 0.001700 ,  29
  11.4455 , 0.925197 , 0.001700 ,  30
  11.4455 , 0.925003 , 0.001700 ,  31
  11.4455 , 0.925149 , 0.001700 ,  32
  11.4455 , 0.925383 , 0.001700 ,  33
  11.4455 , 0.925385 , 0.001700 ,  34
  11.4455 , 0.924928 , 0.001700 ,  35
  11.4455 , 0.925134 , 0.001700 ,  36
  11.4455 , 0.925335 , 0.001700 ,  37
  11.4455 , 0.924884 , 0.001700 ,  38
  11.4455 , 0.925412 , 0.001700 ,  39
  11.4455 , 0.925032 , 0.001700 ,  40
  11.4455 , 0.924992 , 0.001700 ,  41
  11.4455 , 0.925151 , 0.001700 ,  42
  11.4455 , 0.925079 , 0.001700 ,  43
  11.4455 , 0.924943 , 0.001700 ,  44
  11.4455 , 0.925130 , 0.001700 ,  45
  11.4455 , 0.925490 , 0.001700 ,  46
  11.4455 , 0.924920 , 0.001700 ,  47
  11.4455 , 0.924777 , 0.001700 ,  48
  11.4455 , 0.925008 , 0.001700 ,  49
  11.4455 , 0.924896 , 0.001700 ,  50
  11.4455 , 0.925189 , 0.001700 ,  51
  11.4455 , 0.925157 , 0.001700 ,  52
  11.4455 , 0.925157 , 0.001700 ,  53
  11.4455 , 0.925003 , 0.001700 ,  54
  11.4455 , 0.925299 , 0.001700 ,  55
  11.4455 , 0.924868 , 0.001700 ,  56
  11.4455 , 0.924961 , 0.001700 ,  57
  11.4455 , 0.925114 , 0.001700 ,  58
  11.4455 , 0.924973 , 0.001700 ,  59
  11.4455 , 0.924830 , 0.001700 ,  60
  11.4455 , 0.925190 , 0.001700 ,  61
  11.4455 , 0.925340 , 0.001700 ,  62
  11.4455 , 0.925122 , 0.001700 ,  63
  11.4455 , 0.925126 , 0.001700 ,  64
  11.4455 , 0.925242 , 0.001700 ,  65
  11.4455 , 0.925162 , 0.001700 ,  66
  11.4455 , 0.925115 , 0.001700 ,  67
  11.4455 , 0.924899 , 0.001700 ,  68
  11.4455 , 0.924710 , 0.001700 ,  69
  11.4455 , 0.924948 , 0.001700 ,  70
  11.4455 , 0.925047 , 0.001700 ,  71
  11.4455 , 0.925135 , 0.001700 ,  72
  11.4455 , 0.925094 , 0.001700 ,  73
  11.4455 , 0.925170 , 0.001700 ,  74
  11.4455 , 0.925187 , 0.001700 ,  75
  11.4455 , 0.925064 , 0.001700 ,  76
  11.4455 , 0.925048 , 0.001700 ,  77
  11.4455 , 0.925147 , 0.001700 ,  78
  11.4455 , 0.924987 , 0.001700 ,  79
  11.4455 , 0.925106 , 0.001700 ,  80
  11.4455 , 0.925161 , 0.001700 ,  81
  11.4455 , 0.925091 , 0.001700 ,  82
  11.4455 , 0.924867 , 0.001700 ,  83
  11.4455 , 0.924955 , 0.001700 ,  84
  11.4455 , 0.925276 , 0.001700 ,  85
  11.4455 , 0.925078 , 0.001700 ,  86
  11.4455 , 0.925099 , 0.001700 ,  87
  11.4455 , 0.924759 , 0.001700 ,  88
  11.4455 , 0.924934 , 0.001700 ,  89
  11.4455 , 0.925029 , 0.001700 ,  90
  11.4455 , 0.925235 , 0.001700 ,  91
  11.4455 , 0.925182 , 0.001700 ,  92
  11.4455 , 0.925138 , 0.001700 ,  93
  11.4455 , 0.925383 , 0.001700 ,  94
  11.4455 , 0.924896 , 0.001700 ,  95
  11.4455 , 0.924953 , 0.001700 ,  96
  11.4455 , 0.924856 , 0.001700 ,  97
  11.4455 , 0.925281 , 0.001700 ,  98
  11.4455 , 0.925302 , 0.001700 ,  99
  11.4455 , 0.924991 , 0.001700 , 100
  11.4891 , 0.930825 , 0.001597 ,   0
  11.4891 , 0.930756 , 0.001597 ,   1
  11.4891 , 0.930627 , 0.001597 ,   2
  11.4891 , 0.930807 , 0.001597 ,   3
  11.4891 , 0.931087 , 0.001597 ,   4
  11.4891 , 0.930735 , 0.001597 ,   5
  11.4891 , 0.930935 , 0.001597 ,   6
  11.4891 , 0.930397 , 0.001597 ,   7
  11.4891 , 0.930963 , 0.001597 ,   8
  11.4891 , 0.930624 , 0.001597 ,   9
  11.4891 , 0.930956 , 0.001597 ,  10
  11.4891 , 0.930746 , 0.001597 ,  11
  11.4891 , 0.930876 , 0.001597 ,  12
  11.4891 , 0.930831 , 0.001597 ,  13
  11.4891 , 0.930796 , 0.001597 ,  14
  11.4891 , 0.930990 , 0.001597 ,  15
  11.4891 , 0.931079 , 0.001597 ,  16
  11.4891 , 0.930933 , 0.001597 ,  17
  11.4891 , 0.930681 , 0.001597 ,  18
  11.4891 , 0.930828 , 0.001597 ,  19
  11.4891 , 0.930815 , 0.001597 ,  20
  11.4891 , 0.930867 , 0.001597 ,  21
  11.4891 , 0.930960 , 0.001597 ,  22
  11.4891 , 0.930913 , 0.001597 ,  23
  11.4891 , 0.930622 , 0.001597 ,  24
  11.4891 , 0.930691 , 0.001597 ,  25
  11.4891 , 0.930718 , 0.001597 ,  26
  11.4891 , 0.931072 , 0.001597 ,  27
  11.4891 , 0.930533 , 0.001597 ,  28
  11.4891 , 0.930940 , 0.001597 ,  29
  11.4891 , 0.931028 , 0.001597 ,  30
  11.4891 , 0.930880 , 0.001597 ,  31
  11.4891 , 0.930705 , 0.001597 ,  32
  11.4891 , 0.931022 , 0.001597 ,  33
  11.4891 , 0.930824 , 0.001597 ,  34
  11.4891 , 0.930933 , 0.001597 ,  35
  11.4891 , 0.930864 , 0.001597 ,  36
  11.4891 , 0.930721 , 0.001597 ,  37
  11.4891 , 0.930726 , 0.001597 ,  38
  11.4891 , 0.930698 , 0.001597 ,  39
  11.4891 , 0.930912 , 0.001597 ,  40
  11.4891 , 0.930992 , 0.001597 ,  41
  11.4891 , 0.930773 , 0.001597 ,  42
  11.4891 , 0.930804 , 0.001597 ,  43
  11.4891 , 0.931080 , 0.001597 ,  44
  11.4891 , 0.930844 , 0.001597 ,  45
  11.4891 , 0.930685 , 0.001597 ,  46
  11.4891 , 0.930638 , 0.001597 ,  47
  11.4891 , 0.930861 , 0.001597 ,  48
  11.4891 , 0.930962 , 0.001597 ,  49
  11.4891 , 0.931083 , 0.001597 ,  50
  11.4891 , 0.930641 , 0.001597 ,  51
  11.4891 , 0.930880 , 0.001597 ,  52
  11.4891 , 0.930678 , 0.001597 ,  53
  11.4891 , 0.930971 , 0.001597 ,  54
  11.4891 , 0.931279 , 0.001597 ,  55
  11.4891 , 0.930687 , 0.001597 ,  56
  11.4891 , 0.930864 , 0.001597 ,  57
  11.4891 , 0.930923 , 0.001597 ,  58
  11.4891 , 0.930580 , 0.001597 ,  59
  11.4891 , 0.930901 , 0.001597 ,  60
  11.4891 , 0.930858 , 0.001597 ,  61
  11.4891 , 0.930624 , 0.001597 ,  62
  11.4891 , 0.930726 , 0.001597 ,  63
  11.4891 , 0.930860 , 0.001597 ,  64
  11.4891 , 0.930710 , 0.001597 ,  65
  11.4891 , 0.930604 , 0.001597 ,  66
  11.4891 , 0.930472 , 0.001597 ,  67
  11.4891 , 0.931053 , 0.001597 ,  68
  11.4891 , 0.930861 , 0.001597 ,  69
  11.4891 , 0.930840 , 0.001597 ,  70
  11.4891 , 0.930620 , 0.001597 ,  71
  11.4891 , 0.930720 , 0.001597 ,  72
  11.4891 , 0.930916 , 0.001597 ,  73
  11.4891 , 0.930630 , 0.001597 ,  74
  11.4891 , 0.931029 , 0.001597 ,  75
  11.4891 , 0.930427 , 0.001597 ,  76
  11.4891 , 0.930937 , 0.001597 ,  77
  11.4891 , 0.930796 , 0.001597 ,  78
  11.4891 , 0.930647 , 0.001597 ,  79
  11.4891 , 0.931090 , 0.001597 ,  80
  11.4891 , 0.930939 , 0.001597 ,  81
  11.4891 , 0.930849 , 0.001597 ,  82
  11.4891 , 0.930807 , 0.001597 ,  83
  11.4891 , 0.930896 , 0.001597 ,  84
  11.4891 , 0.930826 , 0.001597 ,  85
  11.4891 , 0.930840 , 0.001597 ,  86
  11.4891 , 0.930883 , 0.001597 ,  87
  11.4891 , 0.930722 , 0.001597 ,  88
  11.4891 , 0.930837 , 0.001597 ,  89
  11.4891 , 0.930684 , 0.001597 ,  90
  11.4891 , 0.930652 , 0.001597 ,  91
  11.4891 , 0.930731 , 0.001597 ,  92
  11.4891 , 0.930881 , 0.001597 ,  93
  11.4891 , 0.930873 , 0.001597 ,  94
  11.4891 , 0.930656 , 0.001597 ,  95
  11.4891 , 0.930882 , 0.001597 ,  96
  11.4891 , 0.931149 , 0.001597 ,  97
  11.4891 , 0.930879 , 0.001597 ,  98
  11.4891 , 0.931035 , 0.001597 ,  99
  11.4891 , 0.930877 , 0.001597 , 100
  11.5326 , 0.931632 , 0.001606 ,   0
  11.5326 , 0.931653 , 0.001606 ,   1
  11.5326 , 0.931731 , 0.001606 ,   2
  11.5326 , 0.931513 , 0.001606 ,   3
  11.5326 , 0.931447 , 0.001606 ,   4
  11.5326 , 0.931828 , 0.001606 ,   5
  11.5326 , 0.931926 , 0.001606 ,   6
  11.5326 , 0.931410 , 0.001606 ,   7
  11.5326 , 0.931474 , 0.001606 ,   8
  11.5326 , 0.931518 , 0.001606 ,   9
  11.5326 , 0.931481 , 0.001606 ,  10
  11.5326 , 0.931682 , 0.001606 ,  11
  11.5326 , 0.931922 , 0.001606 ,  12
  11.5326 , 0.931612 , 0.001606 ,  13
  11.5326 , 0.931504 , 0.001606 ,  14
  11.5326 , 0.931589 , 0.001606 ,  15
  11.5326 , 0.931760 , 0.001606 ,  16
  11.5326 , 0.931957 , 0.001606 ,  17
  11.5326 , 0.931462 , 0.001606 ,  18
  11.5326 , 0.931565 , 0.001606 ,  19
  11.5326 , 0.931530 , 0.001606 ,  20
  11.5326 , 0.931665 , 0.001606 ,  21
  11.5326 , 0.931558 , 0.001606 ,  22
  11.5326 , 0.931667 , 0.001606 ,  23
  11.5326 , 0.931676 , 0.001606 ,  24
  11.5326 , 0.931613 , 0.001606 ,  25
  11.5326 , 0.931831 , 0.001606 ,  26
  11.5326 , 0.931792 , 0.001606 ,  27
  11.5326 , 0.931629 , 0.001606 ,  28
  11.5326 , 0.931670 , 0.001606 ,  29
  11.5326 , 0.931703 , 0.001606 ,  30
  11.5326 , 0.931482 , 0.001606 ,  31
  11.5326 , 0.931537 , 0.001606 ,  32
  11.5326 , 0.931248 , 0.001606 ,  33
  11.5326 , 0.931705 , 0.001606 ,  34
  11.5326 , 0.931672 , 0.001606 ,  35
  11.5326 , 0.931607 , 0.001606 ,  36
  11.5326 , 0.931492 , 0.001606 ,  37
  11.5326 , 0.931847 , 0.001606 ,  38
  11.5326 , 0.932004 , 0.001606 ,  39
  11.5326 , 0.931538 , 0.001606 ,  40
  11.5326 , 0.931530 , 0.001606 ,  41
  11.5326 , 0.931676 , 0.001606 ,  42
  11.5326 , 0.931552 , 0.001606 ,  43
  11.5326 , 0.931528 , 0.001606 ,  44
  11.5326 , 0.931653 , 0.001606 ,  45
  11.5326 , 0.931866 , 0.001606 ,  46
  11.5326 , 0.931577 , 0.001606 ,  47
  11.5326 , 0.931659 , 0.001606 ,  48
  11.5326 , 0.931597 , 0.001606 ,  49
  11.5326 , 0.931715 , 0.001606 ,  50
  11.5326 , 0.931384 , 0.001606 ,  51
  11.5326 , 0.931681 , 0.001606 ,  52
  11.5326 , 0.931716 , 0.001606 ,  53
  11.5326 , 0.931626 , 0.001606 ,  54
  11.5326 , 0.931650 , 0.001606 ,  55
  11.5326 , 0.931722 , 0.001606 ,  56
  11.5326 , 0.931431 , 0.001606 ,  57
  11.5326 , 0.931409 , 0.001606 ,  58
  11.5326 , 0.931627 , 0.001606 ,  59
  11.5326 , 0.931713 , 0.001606 ,  60
  11.5326 , 0.931743 , 0.001606 ,  61
  11.5326 , 0.931662 , 0.001606 ,  62
  11.5326 , 0.931971 , 0.001606 ,  63
  11.5326 , 0.931915 , 0.001606 ,  64
  11.5326 , 0.931887 , 0.001606 ,  65
  11.5326 , 0.931458 , 0.001606 ,  66
  11.5326 , 0.931731 , 0.001606 ,  67
  11.5326 , 0.931746 , 0.001606 ,  68
  11.5326 , 0.931697 , 0.001606 ,  69
  11.5326 , 0.931787 , 0.001606 ,  70
  11.5326 , 0.931728 , 0.001606 ,  71
  11.5326 , 0.931841 , 0.001606 ,  72
  11.5326 , 0.931842 , 0.001606 ,  73
  11.5326 , 0.931349 , 0.001606 ,  74
  11.5326 , 0.931590 , 0.001606 ,  75
  11.5326 , 0.931470 , 0.001606 ,  76
  11.5326 , 0.931845 , 0.001606 ,  77
  11.5326 , 0.931425 , 0.001606 ,  78
  11.5326 , 0.931722 , 0.001606 ,  79
  11.5326 , 0.931882 , 0.001606 ,  80
  11.5326 , 0.931588 , 0.001606 ,  81
  11.5326 , 0.931729 , 0.001606 ,  82
  11.5326 , 0.931310 , 0.001606 ,  83
  11.5326 , 0.931511 , 0.001606 ,  84
  11.5326 , 0.931809 , 0.001606 ,  85
  11.5326 , 0.931594 , 0.001606 ,  86
  11.5326 , 0.931561 , 0.001606 ,  87
  11.5326 , 0.931350 , 0.001606 ,  88
  11.5326 , 0.931702 , 0.001606 ,  89
  11.5326 , 0.931482 , 0.001606 ,  90
  11.5326 , 0.931585 , 0.001606 ,  91
  11.5326 , 0.931591 , 0.001606 ,  92
  11.5326 , 0.931352 , 0.001606 ,  93
  11.5326 , 0.931522 , 0.001606 ,  94
  11.5326 , 0.931446 , 0.001606 ,  95
  11.5326 , 0.931317 , 0.001606 ,  96
  11.5326 , 0.931638 , 0.001606 ,  97
  11.5326 , 0.931729 , 0.001606 ,  98
  11.5326 , 0.931534 , 0.001606 ,  99
  11.5326 , 0.931768 , 0.001606 , 100
  11.5758 , 0.931422 , 0.001407 ,   0
  11.5758 , 0.931305 , 0.001407 ,   1
  11.5758 , 0.931384 , 0.001407 ,   2
  11.5758 , 0.931174 , 0.001407 ,   3
  11.5758 , 0.931283 , 0.001407 ,   4
  11.5758 , 0.931273 , 0.001407 ,   5
  11.5758 , 0.931294 , 0.001407 ,   6
  11.5758 , 0.931363 , 0.001407 ,   7
  11.5758 , 0.931703 , 0.001407 ,   8
  11.5758 , 0.931528 , 0.001407 ,   9
  11.5758 , 0.931462 , 0.001407 ,  10
  11.5758 , 0.931336 , 0.001407 ,  11
  11.5758 , 0.931391 , 0.001407 ,  12
  11.5758 , 0.931406 , 0.001407 ,  13
  11.5758 , 0.931457 , 0.001407 ,  14
  11.5758 , 0.931598 , 0.001407 ,  15
  11.5758 , 0.931367 , 0.001407 ,  16
  11.5758 , 0.931304 , 0.001407 ,  17
  11.5758 , 0.931664 , 0.001407 ,  18
  11.5758 , 0.931229 , 0.001407 ,  19
  11.5758 , 0.931363 , 0.001407 ,  20
  11.5758 , 0.931458 , 0.001407 ,  21
  11.5758 , 0.931749 , 0.001407 ,  22
  11.5758 , 0.931262 , 0.001407 ,  23
  11.5758 , 0.931422 , 0.001407 ,  24
  11.5758 , 0.931465 , 0.001407 ,  25
  11.5758 , 0.931265 , 0.001407 ,  26
  11.5758 , 0.931305 , 0.001407 ,  27
  11.5758 , 0.931476 , 0.001407 ,  28
  11.5758 , 0.931203 , 0.001407 ,  29
  11.5758 , 0.931413 , 0.001407 ,  30
  11.5758 , 0.931217 , 0.001407 ,  31
  11.5758 , 0.931446 , 0.001407 ,  32
  11.5758 , 0.931287 , 0.001407 ,  33
  11.5758 , 0.931418 , 0.001407 ,  34
  11.5758 , 0.931509 , 0.001407 ,  35
  11.5758 , 0.931439 , 0.001407 ,  36
  11.5758 , 0.931335 , 0.001407 ,  37
  11.5758 , 0.931317 , 0.001407 ,  38
  11.5758 , 0.931629 , 0.001407 ,  39
  11.5758 , 0.931185 , 0.001407 ,  40
  11.5758 , 0.931392 , 0.001407 ,  41
  11.5758 , 0.931529 , 0.001407 ,  42
  11.5758 , 0.931486 , 0.001407 ,  43
  11.5758 , 0.931067 , 0.001407 ,  44
  11.5758 , 0.931419 , 0.001407 ,  45
  11.5758 , 0.931760 , 0.001407 ,  46
  11.5758 , 0.931295 , 0.001407 ,  47
  11.5758 , 0.931496 , 0.001407 ,  48
  11.5758 , 0.931639 , 0.001407 ,  49
  11.5758 , 0.931500 , 0.001407 ,  50
  11.5758 , 0.931387 , 0.001407 ,  51
  11.5758 , 0.931340 , 0.001407 ,  52
  11.5758 , 0.931511 , 0.001407 ,  53
  11.5758 , 0.931539 , 0.001407 ,  54
  11.5758 , 0.931380 , 0.001407 ,  55
  11.5758 , 0.931354 , 0.001407 ,  56
  11.5758 , 0.931415 , 0.001407 ,  57
  11.5758 , 0.931359 , 0.001407 ,  58
  11.5758 , 0.931300 , 0.001407 ,  59
  11.5758 , 0.931477 , 0.001407 ,  60
  11.5758 , 0.931601 , 0.001407 ,  61
  11.5758 , 0.931279 , 0.001407 ,  62
  11.5758 , 0.931843 , 0.001407 ,  63
  11.5758 , 0.931476 , 0.001407 ,  64
  11.5758 , 0.931339 , 0.001407 ,  65
  11.5758 , 0.931505 , 0.001407 ,  66
  11.5758 , 0.931366 , 0.001407 ,  67
  11.5758 , 0.931205 , 0.001407 ,  68
  11.5758 , 0.931488 , 0.001407 ,  69
  11.5758 , 0.931503 , 0.001407 ,  70
  11.5758 , 0.931390 , 0.001407 ,  71
  11.5758 , 0.931546 , 0.001407 ,  72
  11.5758 , 0.931577 , 0.001407 ,  73
  11.5758 , 0.931277 , 0.001407 ,  74
  11.5758 , 0.931534 , 0.001407 ,  75
  11.5758 , 0.931055 , 0.001407 ,  76
  11.5758 , 0.931405 , 0.001407 ,  77
  11.5758 , 0.931469 , 0.001407 ,  78
  11.5758 , 0.931366 , 0.001407 ,  79
  11.5758 , 0.931613 , 0.001407 ,  80
  11.5758 , 0.931397 , 0.001407 ,  81
  11.5758 , 0.931551 , 0.001407 ,  82
  11.5758 , 0.931457 , 0.001407 ,  83
  11.5758 , 0.931290 , 0.001407 ,  84
  11.5758 , 0.931407 , 0.001407 ,  85
  11.5758 , 0.931779 , 0.001407 ,  86
  11.5758 , 0.931364 , 0.001407 ,  87
  11.5758 , 0.931408 , 0.001407 ,  88
  11.5758 , 0.931447 , 0.001407 ,  89
  11.5758 , 0.931316 , 0.001407 ,  90
  11.5758 , 0.931435 , 0.001407 ,  91
  11.5758 , 0.931482 , 0.001407 ,  92
  11.5758 , 0.931536 , 0.001407 ,  93
  11.5758 , 0.931385 , 0.001407 ,  94
  11.5758 , 0.931526 , 0.001407 ,  95
  11.5758 , 0.931463 , 0.001407 ,  96
  11.5758 , 0.931506 , 0.001407 ,  97
  11.5758 , 0.931324 , 0.001407 ,  98
  11.5758 , 0.931505 , 0.001407 ,  99
  11.5758 , 0.931438 , 0.001407 , 100
  11.6619 , 0.930752 , 0.001687 ,   0
  11.6619 , 0.931030 , 0.001687 ,   1
  11.6619 , 0.930872 , 0.001687 ,   2
  11.6619 , 0.930634 , 0.001687 ,   3
  11.6619 , 0.930745 , 0.001687 ,   4
  11.6619 , 0.930800 , 0.001687 ,   5
  11.6619 , 0.930781 , 0.001687 ,   6
  11.6619 , 0.930358 , 0.001687 ,   7
  11.6619 , 0.930800 , 0.001687 ,   8
  11.6619 , 0.930614 , 0.001687 ,   9
  11.6619 , 0.930862 , 0.001687 ,  10
  11.6619 , 0.930629 , 0.001687 ,  11
  11.6619 , 0.930711 , 0.001687 ,  12
  11.6619 , 0.930550 , 0.001687 ,  13
  11.6619 , 0.930755 , 0.001687 ,  14
  11.6619 , 0.930812 , 0.001687 ,  15
  11.6619 , 0.930716 , 0.001687 ,  16
  11.6619 , 0.930929 , 0.001687 ,  17
  11.6619 , 0.930839 , 0.001687 ,  18
  11.6619 , 0.930628 , 0.001687 ,  19
  11.6619 , 0.930612 , 0.001687 ,  20
  11.6619 , 0.930931 , 0.001687 ,  21
  11.6619 , 0.930951 , 0.001687 ,  22
  11.6619 , 0.930653 , 0.001687 ,  23
  11.6619 , 0.930693 , 0.001687 ,  24
  11.6619 , 0.930616 , 0.001687 ,  25
  11.6619 , 0.930470 , 0.001687 ,  26
  11.6619 , 0.930673 , 0.001687 ,  27
  11.6619 , 0.931007 , 0.001687 ,  28
  11.6619 , 0.931119 , 0.001687 ,  29
  11.6619 , 0.930742 , 0.001687 ,  30
  11.6619 , 0.930538 , 0.001687 ,  31
  11.6619 , 0.930976 , 0.001687 ,  32
  11.6619 , 0.931081 , 0.001687 ,  33
  11.6619 , 0.930805 , 0.001687 ,  34
  11.6619 , 0.930506 , 0.001687 ,  35
  11.6619 , 0.931168 , 0.001687 ,  36
  11.6619 , 0.930569 , 0.001687 ,  37
  11.6619 , 0.930529 , 0.001687 ,  38
  11.6619 , 0.930957 , 0.001687 ,  39
  11.6619 , 0.931051 , 0.001687 ,  40
  11.6619 , 0.930964 , 0.001687 ,  41
  11.6619 , 0.930559 , 0.001687 ,  42
  11.6619 , 0.930821 , 0.001687 ,  43
  11.6619 , 0.930650 , 0.001687 ,  44
  11.6619 , 0.930879 , 0.001687 ,  45
  11.6619 , 0.930906 , 0.001687 ,  46
  11.6619 , 0.930650 , 0.001687 ,  47
  11.6619 , 0.930474 , 0.001687 ,  48
  11.6619 , 0.930686 , 0.001687 ,  49
  11.6619 , 0.930608 , 0.001687 ,  50
  11.6619 , 0.930949 , 0.001687 ,  51
  11.6619 , 0.930700 , 0.001687 ,  52
  11.6619 , 0.930827 , 0.001687 ,  53
  11.6619 , 0.930796 , 0.001687 ,  54
  11.6619 , 0.930792 , 0.001687 ,  55
  11.6619 , 0.930633 , 0.001687 ,  56
  11.6619 , 0.930482 , 0.001687 ,  57
  11.6619 , 0.930576 , 0.001687 ,  58
  11.6619 , 0.930563 , 0.001687 ,  59
  11.6619 , 0.930685 , 0.001687 ,  60
  11.6619 , 0.930584 , 0.001687 ,  61
  11.6619 , 0.930612 , 0.001687 ,  62
  11.6619 , 0.930799 , 0.001687 ,  63
  11.6619 , 0.930699 , 0.001687 ,  64
  11.6619 , 0.930768 , 0.001687 ,  65
  11.6619 , 0.930673 , 0.001687 ,  66
  11.6619 , 0.930772 , 0.001687 ,  67
  11.6619 , 0.930578 , 0.001687 ,  68
  11.6619 , 0.930802 , 0.001687 ,  69
  11.6619 , 0.930609 , 0.001687 ,  70
  11.6619 , 0.930847 , 0.001687 ,  71
  11.6619 , 0.930788 , 0.001687 ,  72
  11.6619 , 0.930572 , 0.001687 ,  73
  11.6619 , 0.930814 , 0.001687 ,  74
  11.6619 , 0.930796 , 0.001687 ,  75
  11.6619 , 0.930606 , 0.001687 ,  76
  11.6619 , 0.930747 , 0.001687 ,  77
  11.6619 , 0.930772 , 0.001687 ,  78
  11.6619 , 0.930958 , 0.001687 ,  79
  11.6619 , 0.930815 , 0.001687 ,  80
  11.6619 , 0.930926 , 0.001687 ,  81
  11.6619 , 0.930454 , 0.001687 ,  82
  11.6619 , 0.930809 , 0.001687 ,  83
  11.6619 , 0.930922 , 0.001687 ,  84
  11.6619 , 0.930888 , 0.001687 ,  85
  11.6619 , 0.930980 , 0.001687 ,  86
  11.6619 , 0.930840 , 0.001687 ,  87
  11.6619 , 0.930727 , 0.001687 ,  88
  11.6619 , 0.930939 , 0.001687 ,  89
  11.6619 , 0.930798 , 0.001687 ,  90
  11.6619 , 0.930691 , 0.001687 ,  91
  11.6619 , 0.930726 , 0.001687 ,  92
  11.6619 , 0.930665 , 0.001687 ,  93
  11.6619 , 0.931035 , 0.001687 ,  94
  11.6619 , 0.930996 , 0.001687 ,  95
  11.6619 , 0.930398 , 0.001687 ,  96
  11.6619 , 0.930962 , 0.001687 ,  97
  11.6619 , 0.930762 , 0.001687 ,  98
  11.6619 , 0.930554 , 0.001687 ,  99
  11.6619 , 0.930528 , 0.001687 , 100
  11.7047 , 0.931020 , 0.001708 ,   0
  11.7047 , 0.931026 , 0.001708 ,   1
  11.7047 , 0.930650 , 0.001708 ,   2
  11.7047 , 0.930981 , 0.001708 ,   3
  11.7047 , 0.931221 , 0.001708 ,   4
  11.7047 , 0.931388 , 0.001708 ,   5
  11.7047 , 0.931187 , 0.001708 ,   6
  11.7047 , 0.930779 , 0.001708 ,   7
  11.7047 , 0.931345 , 0.001708 ,   8
  11.7047 , 0.931023 , 0.001708 ,   9
  11.7047 , 0.931279 , 0.001708 ,  10
  11.7047 , 0.930918 , 0.001708 ,  11
  11.7047 , 0.931062 , 0.001708 ,  12
  11.7047 , 0.930716 , 0.001708 ,  13
  11.7047 , 0.931234 , 0.001708 ,  14
  11.7047 , 0.931043 , 0.001708 ,  15
  11.7047 , 0.931085 , 0.001708 ,  16
  11.7047 , 0.930850 , 0.001708 ,  17
  11.7047 , 0.931007 , 0.001708 ,  18
  11.7047 , 0.931228 , 0.001708 ,  19
  11.7047 , 0.930824 , 0.001708 ,  20
  11.7047 , 0.930625 , 0.001708 ,  21
  11.7047 , 0.931050 , 0.001708 ,  22
  11.7047 , 0.930971 , 0.001708 ,  23
  11.7047 , 0.931385 , 0.001708 ,  24
  11.7047 , 0.930849 , 0.001708 ,  25
  11.7047 , 0.930750 , 0.001708 ,  26
  11.7047 , 0.930931 , 0.001708 ,  27
  11.7047 , 0.931019 , 0.001708 ,  28
  11.7047 , 0.931024 , 0.001708 ,  29
  11.7047 , 0.930897 , 0.001708 ,  30
  11.7047 , 0.931133 , 0.001708 ,  31
  11.7047 , 0.930960 , 0.001708 ,  32
  11.7047 , 0.931145 , 0.001708 ,  33
  11.7047 , 0.931106 , 0.001708 ,  34
  11.7047 , 0.931053 , 0.001708 ,  35
  11.7047 , 0.930945 , 0.001708 ,  36
  11.7047 , 0.930815 , 0.001708 ,  37
  11.7047 , 0.930817 , 0.001708 ,  38
  11.7047 , 0.931328 , 0.001708 ,  39
  11.7047 , 0.931084 , 0.001708 ,  40
  11.7047 , 0.930884 , 0.001708 ,  41
  11.7047 , 0.931001 , 0.001708 ,  42
  11.7047 , 0.930741 , 0.001708 ,  43
  11.7047 , 0.930570 , 0.001708 ,  44
  11.7047 , 0.930954 , 0.001708 ,  45
  11.7047 , 0.931181 , 0.001708 ,  46
  11.7047 , 0.931147 , 0.001708 ,  47
  11.7047 , 0.930945 , 0.001708 ,  48
  11.7047 , 0.931169 , 0.001708 ,  49
  11.7047 , 0.931050 , 0.001708 ,  50
  11.7047 , 0.930848 , 0.001708 ,  51
  11.7047 , 0.931094 , 0.001708 ,  52
  11.7047 , 0.930794 , 0.001708 ,  53
  11.7047 , 0.930949 , 0.001708 ,  54
  11.7047 , 0.931067 , 0.001708 ,  55
  11.7047 , 0.931146 , 0.001708 ,  56
  11.7047 , 0.930967 , 0.001708 ,  57
  11.7047 , 0.931027 , 0.001708 ,  58
  11.7047 , 0.930889 , 0.001708 ,  59
  11.7047 , 0.931397 , 0.001708 ,  60
  11.7047 , 0.931107 , 0.001708 ,  61
  11.7047 , 0.931035 , 0.001708 ,  62
  11.7047 , 0.930843 , 0.001708 ,  63
  11.7047 , 0.930951 , 0.001708 ,  64
  11.7047 , 0.930905 , 0.001708 ,  65
  11.7047 , 0.931146 , 0.001708 ,  66
  11.7047 , 0.931079 , 0.001708 ,  67
  11.7047 , 0.930814 , 0.001708 ,  68
  11.7047 , 0.930940 , 0.001708 ,  69
  11.7047 , 0.930987 , 0.001708 ,  70
  11.7047 , 0.931083 , 0.001708 ,  71
  11.7047 , 0.930769 , 0.001708 ,  72
  11.7047 , 0.930999 , 0.001708 ,  73
  11.7047 , 0.931157 , 0.001708 ,  74
  11.7047 , 0.931171 , 0.001708 ,  75
  11.7047 , 0.930797 , 0.001708 ,  76
  11.7047 , 0.931241 , 0.001708 ,  77
  11.7047 , 0.931187 , 0.001708 ,  78
  11.7047 , 0.931331 , 0.001708 ,  79
  11.7047 , 0.930961 , 0.001708 ,  80
  11.7047 , 0.931354 , 0.001708 ,  81
  11.7047 , 0.931079 , 0.001708 ,  82
  11.7047 , 0.930983 , 0.001708 ,  83
  11.7047 , 0.931142 , 0.001708 ,  84
  11.7047 , 0.930921 , 0.001708 ,  85
  11.7047 , 0.931225 , 0.001708 ,  86
  11.7047 , 0.930868 , 0.001708 ,  87
  11.7047 , 0.931007 , 0.001708 ,  88
  11.7047 , 0.931002 , 0.001708 ,  89
  11.7047 , 0.931233 , 0.001708 ,  90
  11.7047 , 0.931072 , 0.001708 ,  91
  11.7047 , 0.930907 , 0.001708 ,  92
  11.7047 , 0.931144 , 0.001708 ,  93
  11.7047 , 0.930942 , 0.001708 ,  94
  11.7047 , 0.931072 , 0.001708 ,  95
  11.7047 , 0.931058 , 0.001708 ,  96
  11.7047 , 0.931004 , 0.001708 ,  97
  11.7047 , 0.930879 , 0.001708 ,  98
  11.7047 , 0.931061 , 0.001708 ,  99
  11.7047 , 0.930913 , 0.001708 , 100
  11.7473 , 0.932239 , 0.001594 ,   0
  11.7473 , 0.932389 , 0.001594 ,   1
  11.7473 , 0.932078 , 0.001594 ,   2
  11.7473 , 0.932210 , 0.001594 ,   3
  11.7473 , 0.932403 , 0.001594 ,   4
  11.7473 , 0.932030 , 0.001594 ,   5
  11.7473 , 0.932318 , 0.001594 ,   6
  11.7473 , 0.931982 , 0.001594 ,   7
  11.7473 , 0.932535 , 0.001594 ,   8
  11.7473 , 0.932440 , 0.001594 ,   9
  11.7473 , 0.932442 , 0.001594 ,  10
  11.7473 , 0.932120 , 0.001594 ,  11
  11.7473 , 0.932277 , 0.001594 ,  12
  11.7473 , 0.932397 , 0.001594 ,  13
  11.7473 , 0.932202 , 0.001594 ,  14
  11.7473 , 0.932051 , 0.001594 ,  15
  11.7473 , 0.932065 , 0.001594 ,  16
  11.7473 , 0.932509 , 0.001594 ,  17
  11.7473 , 0.932140 , 0.001594 ,  18
  11.7473 , 0.932308 , 0.001594 ,  19
  11.7473 , 0.932041 , 0.001594 ,  20
  11.7473 , 0.932035 , 0.001594 ,  21
  11.7473 , 0.932167 , 0.001594 ,  22
  11.7473 , 0.932154 , 0.001594 ,  23
  11.7473 , 0.932290 , 0.001594 ,  24
  11.7473 , 0.932040 , 0.001594 ,  25
  11.7473 , 0.932026 , 0.001594 ,  26
  11.7473 , 0.932311 , 0.001594 ,  27
  11.7473 , 0.932058 , 0.001594 ,  28
  11.7473 , 0.932377 , 0.001594 ,  29
  11.7473 , 0.932348 , 0.001594 ,  30
  11.7473 , 0.932415 , 0.001594 ,  31
  11.7473 , 0.932098 , 0.001594 ,  32
  11.7473 , 0.932236 , 0.001594 ,  33
  11.7473 , 0.932265 , 0.001594 ,  34
  11.7473 , 0.932173 , 0.001594 ,  35
  11.7473 , 0.932252 , 0.001594 ,  36
  11.7473 , 0.932105 , 0.001594 ,  37
  11.7473 , 0.932482 , 0.001594 ,  38
  11.7473 , 0.932233 , 0.001594 ,  39
  11.7473 , 0.932475 , 0.001594 ,  40
  11.7473 , 0.932341 , 0.001594 ,  41
  11.7473 , 0.932248 , 0.001594 ,  42
  11.7473 , 0.932231 , 0.001594 ,  43
  11.7473 , 0.932378 , 0.001594 ,  44
  11.7473 , 0.932287 , 0.001594 ,  45
  11.7473 , 0.932619 , 0.001594 ,  46
  11.7473 , 0.932150 , 0.001594 ,  47
  11.7473 , 0.932202 , 0.001594 ,  48
  11.7473 , 0.932039 , 0.001594 ,  49
  11.7473 , 0.932301 , 0.001594 ,  50
  11.7473 , 0.932227 , 0.001594 ,  51
  11.7473 , 0.932284 , 0.001594 ,  52
  11.7473 , 0.932463 , 0.001594 ,  53
  11.7473 , 0.932077 , 0.001594 ,  54
  11.7473 , 0.932409 , 0.001594 ,  55
  11.7473 , 0.932154 , 0.001594 ,  56
  11.7473 , 0.931968 , 0.001594 ,  57
  11.7473 , 0.932234 , 0.001594 ,  58
  11.7473 , 0.932194 , 0.001594 ,  59
  11.7473 , 0.932237 , 0.001594 ,  60
  11.7473 , 0.932243 , 0.001594 ,  61
  11.7473 , 0.932114 , 0.001594 ,  62
  11.7473 , 0.932225 , 0.001594 ,  63
  11.7473 , 0.932335 , 0.001594 ,  64
  11.7473 , 0.932135 , 0.001594 ,  65
  11.7473 , 0.932296 , 0.001594 ,  66
  11.7473 , 0.932142 , 0.001594 ,  67
  11.7473 , 0.932362 , 0.001594 ,  68
  11.7473 , 0.932188 , 0.001594 ,  69
  11.7473 , 0.932562 , 0.001594 ,  70
  11.7473 , 0.932180 , 0.001594 ,  71
  11.7473 , 0.932313 , 0.001594 ,  72
  11.7473 , 0.932425 , 0.001594 ,  73
  11.7473 , 0.931910 , 0.001594 ,  74
  11.7473 , 0.932293 , 0.001594 ,  75
  11.7473 , 0.932279 , 0.001594 ,  76
  11.7473 , 0.932390 , 0.001594 ,  77
  11.7473 , 0.932226 , 0.001594 ,  78
  11.7473 , 0.932232 , 0.001594 ,  79
  11.7473 , 0.931992 , 0.001594 ,  80
  11.7473 , 0.932391 , 0.001594 ,  81
  11.7473 , 0.932427 , 0.001594 ,  82
  11.7473 , 0.932016 , 0.001594 ,  83
  11.7473 , 0.932263 , 0.001594 ,  84
  11.7473 , 0.932261 , 0.001594 ,  85
  11.7473 , 0.932207 , 0.001594 ,  86
  11.7473 , 0.931971 , 0.001594 ,  87
  11.7473 , 0.932154 , 0.001594 ,  88
  11.7473 , 0.932648 , 0.001594 ,  89
  11.7473 , 0.932093 , 0.001594 ,  90
  11.7473 , 0.932179 , 0.001594 ,  91
  11.7473 , 0.932209 , 0.001594 ,  92
  11.7473 , 0.932198 , 0.001594 ,  93
  11.7473 , 0.932415 , 0.001594 ,  94
  11.7473 , 0.931934 , 0.001594 ,  95
  11.7473 , 0.932306 , 0.001594 ,  96
  11.7473 , 0.932051 , 0.001594 ,  97
  11.7473 , 0.932574 , 0.001594 ,  98
  11.7473 , 0.932178 , 0.001594 ,  99
  11.7473 , 0.932019 , 0.001594 , 100
  11.7898 , 0.933324 , 0.001685 ,   0
  11.7898 , 0.933570 , 0.001685 ,   1
  11.7898 , 0.933345 , 0.001685 ,   2
  11.7898 , 0.933114 , 0.001685 ,   3
  11.7898 , 0.933357 , 0.001685 ,   4
  11.7898 , 0.933326 , 0.001685 ,   5
  11.7898 , 0.933332 , 0.001685 ,   6
  11.7898 , 0.933057 , 0.001685 ,   7
  11.7898 , 0.933133 , 0.001685 ,   8
  11.7898 , 0.933225 , 0.001685 ,   9
  11.7898 , 0.933523 , 0.001685 ,  10
  11.7898 , 0.933360 , 0.001685 ,  11
  11.7898 , 0.933419 , 0.001685 ,  12
  11.7898 , 0.933353 , 0.001685 ,  13
  11.7898 , 0.933564 , 0.001685 ,  14
  11.7898 , 0.933274 , 0.001685 ,  15
  11.7898 , 0.933322 , 0.001685 ,  16
  11.7898 , 0.933149 , 0.001685 ,  17
  11.7898 , 0.933279 , 0.001685 ,  18
  11.7898 , 0.933229 , 0.001685 ,  19
  11.7898 , 0.933205 , 0.001685 ,  20
  11.7898 , 0.933068 , 0.001685 ,  21
  11.7898 , 0.933269 , 0.001685 ,  22
  11.7898 , 0.933149 , 0.001685 ,  23
  11.7898 , 0.933318 , 0.001685 ,  24
  11.7898 , 0.933437 , 0.001685 ,  25
  11.7898 , 0.933301 , 0.001685 ,  26
  11.7898 , 0.933009 , 0.001685 ,  27
  11.7898 , 0.933015 , 0.001685 ,  28
  11.7898 , 0.933170 , 0.001685 ,  29
  11.7898 , 0.933251 , 0.001685 ,  30
  11.7898 , 0.933228 , 0.001685 ,  31
  11.7898 , 0.933541 , 0.001685 ,  32
  11.7898 , 0.933437 , 0.001685 ,  33
  11.7898 , 0.933337 , 0.001685 ,  34
  11.7898 , 0.933317 , 0.001685 ,  35
  11.7898 , 0.933638 , 0.001685 ,  36
  11.7898 , 0.933077 , 0.001685 ,  37
  11.7898 , 0.933255 , 0.001685 ,  38
  11.7898 , 0.933489 , 0.001685 ,  39
  11.7898 , 0.933649 , 0.001685 ,  40
  11.7898 , 0.933381 , 0.001685 ,  41
  11.7898 , 0.933369 , 0.001685 ,  42
  11.7898 , 0.933353 , 0.001685 ,  43
  11.7898 , 0.933299 , 0.001685 ,  44
  11.7898 , 0.933425 , 0.001685 ,  45
  11.7898 , 0.933484 , 0.001685 ,  46
  11.7898 , 0.932976 , 0.001685 ,  47
  11.7898 , 0.933482 , 0.001685 ,  48
  11.7898 , 0.933222 , 0.001685 ,  49
  11.7898 , 0.933421 , 0.001685 ,  50
  11.7898 , 0.933154 , 0.001685 ,  51
  11.7898 , 0.933490 , 0.001685 ,  52
  11.7898 , 0.932840 , 0.001685 ,  53
  11.7898 , 0.933447 , 0.001685 ,  54
  11.7898 , 0.933212 , 0.001685 ,  55
  11.7898 , 0.933419 , 0.001685 ,  56
  11.7898 , 0.933249 , 0.001685 ,  57
  11.7898 , 0.933290 , 0.001685 ,  58
  11.7898 , 0.933282 , 0.001685 ,  59
  11.7898 , 0.933316 , 0.001685 ,  60
  11.7898 , 0.933427 , 0.001685 ,  61
  11.7898 , 0.933167 , 0.001685 ,  62
  11.7898 , 0.933394 , 0.001685 ,  63
  11.7898 , 0.933155 , 0.001685 ,  64
  11.7898 , 0.933124 , 0.001685 ,  65
  11.7898 , 0.933015 , 0.001685 ,  66
  11.7898 , 0.933675 , 0.001685 ,  67
  11.7898 , 0.933370 , 0.001685 ,  68
  11.7898 , 0.933411 , 0.001685 ,  69
  11.7898 , 0.933649 , 0.001685 ,  70
  11.7898 , 0.933399 , 0.001685 ,  71
  11.7898 , 0.933198 , 0.001685 ,  72
  11.7898 , 0.933383 , 0.001685 ,  73
  11.7898 , 0.933421 , 0.001685 ,  74
  11.7898 , 0.933381 , 0.001685 ,  75
  11.7898 , 0.933459 , 0.001685 ,  76
  11.7898 , 0.933218 , 0.001685 ,  77
  11.7898 , 0.933608 , 0.001685 ,  78
  11.7898 , 0.933636 , 0.001685 ,  79
  11.7898 , 0.933286 , 0.001685 ,  80
  11.7898 , 0.933132 , 0.001685 ,  81
  11.7898 , 0.933483 , 0.001685 ,  82
  11.7898 , 0.933109 , 0.001685 ,  83
  11.7898 , 0.933194 , 0.001685 ,  84
  11.7898 , 0.933473 , 0.001685 ,  85
  11.7898 , 0.933282 , 0.001685 ,  86
  11.7898 , 0.933482 , 0.001685 ,  87
  11.7898 , 0.933236 , 0.001685 ,  88
  11.7898 , 0.933345 , 0.001685 ,  89
  11.7898 , 0.933457 , 0.001685 ,  90
  11.7898 , 0.933375 , 0.001685 ,  91
  11.7898 , 0.933250 , 0.001685 ,  92
  11.7898 , 0.933386 , 0.001685 ,  93
  11.7898 , 0.933284 , 0.001685 ,  94
  11.7898 , 0.933335 , 0.001685 ,  95
  11.7898 , 0.933072 , 0.001685 ,  96
  11.7898 , 0.933427 , 0.001685 ,  97
  11.7898 , 0.933471 , 0.001685 ,  98
  11.7898 , 0.933765 , 0.001685 ,  99
  11.7898 , 0.933240 , 0.001685 , 100
  11.8322 , 0.935335 , 0.001883 ,   0
  11.8322 , 0.935398 , 0.001883 ,   1
  11.8322 , 0.935120 , 0.001883 ,   2
  11.8322 , 0.935096 , 0.001883 ,   3
  11.8322 , 0.935366 , 0.001883 ,   4
  11.8322 , 0.935503 , 0.001883 ,   5
  11.8322 , 0.935738 , 0.001883 ,   6
  11.8322 , 0.934979 , 0.001883 ,   7
  11.8322 , 0.935482 , 0.001883 ,   8
  11.8322 , 0.935391 , 0.001883 ,   9
  11.8322 , 0.935496 , 0.001883 ,  10
  11.8322 , 0.935393 , 0.001883 ,  11
  11.8322 , 0.935352 , 0.001883 ,  12
  11.8322 , 0.935063 , 0.001883 ,  13
  11.8322 , 0.935546 , 0.001883 ,  14
  11.8322 , 0.935352 , 0.001883 ,  15
  11.8322 , 0.935501 , 0.001883 ,  16
  11.8322 , 0.935145 , 0.001883 ,  17
  11.8322 , 0.935316 , 0.001883 ,  18
  11.8322 , 0.935224 , 0.001883 ,  19
  11.8322 , 0.935224 , 0.001883 ,  20
  11.8322 , 0.935056 , 0.001883 ,  21
  11.8322 , 0.935500 , 0.001883 ,  22
  11.8322 , 0.935514 , 0.001883 ,  23
  11.8322 , 0.935598 , 0.001883 ,  24
  11.8322 , 0.935335 , 0.001883 ,  25
  11.8322 , 0.935251 , 0.001883 ,  26
  11.8322 , 0.935354 , 0.001883 ,  27
  11.8322 , 0.935411 , 0.001883 ,  28
  11.8322 , 0.935247 , 0.001883 ,  29
  11.8322 , 0.935497 , 0.001883 ,  30
  11.8322 , 0.935252 , 0.001883 ,  31
  11.8322 , 0.935314 , 0.001883 ,  32
  11.8322 , 0.935124 , 0.001883 ,  33
  11.8322 , 0.935209 , 0.001883 ,  34
  11.8322 , 0.935562 , 0.001883 ,  35
  11.8322 , 0.935442 , 0.001883 ,  36
  11.8322 , 0.935110 , 0.001883 ,  37
  11.8322 , 0.935052 , 0.001883 ,  38
  11.8322 , 0.935344 , 0.001883 ,  39
  11.8322 , 0.935211 , 0.001883 ,  40
  11.8322 , 0.935317 , 0.001883 ,  41
  11.8322 , 0.935755 , 0.001883 ,  42
  11.8322 , 0.935593 , 0.001883 ,  43
  11.8322 , 0.935306 , 0.001883 ,  44
  11.8322 , 0.935350 , 0.001883 ,  45
  11.8322 , 0.935322 , 0.001883 ,  46
  11.8322 , 0.935048 , 0.001883 ,  47
  11.8322 , 0.935206 , 0.001883 ,  48
  11.8322 , 0.935459 , 0.001883 ,  49
  11.8322 , 0.935497 , 0.001883 ,  50
  11.8322 , 0.935299 , 0.001883 ,  51
  11.8322 , 0.935275 , 0.001883 ,  52
  11.8322 , 0.935186 , 0.001883 ,  53
  11.8322 , 0.934992 , 0.001883 ,  54
  11.8322 , 0.935463 , 0.001883 ,  55
  11.8322 , 0.935273 , 0.001883 ,  56
  11.8322 , 0.935524 , 0.001883 ,  57
  11.8322 , 0.935407 , 0.001883 ,  58
  11.8322 , 0.935561 , 0.001883 ,  59
  11.8322 , 0.935104 , 0.001883 ,  60
  11.8322 , 0.935418 , 0.001883 ,  61
  11.8322 , 0.935336 , 0.001883 ,  62
  11.8322 , 0.935151 , 0.001883 ,  63
  11.8322 , 0.935506 , 0.001883 ,  64
  11.8322 , 0.935165 , 0.001883 ,  65
  11.8322 , 0.935350 , 0.001883 ,  66
  11.8322 , 0.935664 , 0.001883 ,  67
  11.8322 , 0.935456 , 0.001883 ,  68
  11.8322 , 0.935369 , 0.001883 ,  69
  11.8322 , 0.935107 , 0.001883 ,  70
  11.8322 , 0.935261 , 0.001883 ,  71
  11.8322 , 0.935766 , 0.001883 ,  72
  11.8322 , 0.935291 , 0.001883 ,  73
  11.8322 , 0.935568 , 0.001883 ,  74
  11.8322 , 0.935623 , 0.001883 ,  75
  11.8322 , 0.935087 , 0.001883 ,  76
  11.8322 , 0.935170 , 0.001883 ,  77
  11.8322 , 0.935420 , 0.001883 ,  78
  11.8322 , 0.935746 , 0.001883 ,  79
  11.8322 , 0.935143 , 0.001883 ,  80
  11.8322 , 0.935377 , 0.001883 ,  81
  11.8322 , 0.935436 , 0.001883 ,  82
  11.8322 , 0.935167 , 0.001883 ,  83
  11.8322 , 0.935147 , 0.001883 ,  84
  11.8322 , 0.935334 , 0.001883 ,  85
  11.8322 , 0.935491 , 0.001883 ,  86
  11.8322 , 0.935399 , 0.001883 ,  87
  11.8322 , 0.935451 , 0.001883 ,  88
  11.8322 , 0.935078 , 0.001883 ,  89
  11.8322 , 0.935437 , 0.001883 ,  90
  11.8322 , 0.935504 , 0.001883 ,  91
  11.8322 , 0.935355 , 0.001883 ,  92
  11.8322 , 0.935192 , 0.001883 ,  93
  11.8322 , 0.935188 , 0.001883 ,  94
  11.8322 , 0.935535 , 0.001883 ,  95
  11.8322 , 0.934841 , 0.001883 ,  96
  11.8322 , 0.934956 , 0.001883 ,  97
  11.8322 , 0.935483 , 0.001883 ,  98
  11.8322 , 0.935255 , 0.001883 ,  99
  11.8322 , 0.935276 , 0.001883 , 100
  11.8743 , 0.935757 , 0.001812 ,   0
  11.8743 , 0.935932 , 0.001812 ,   1
  11.8743 , 0.935741 , 0.001812 ,   2
  11.8743 , 0.935377 , 0.001812 ,   3
  11.8743 , 0.935895 , 0.001812 ,   4
  11.8743 , 0.935719 , 0.001812 ,   5
  11.8743 , 0.935822 , 0.001812 ,   6
  11.8743 , 0.935728 , 0.001812 ,   7
  11.8743 , 0.935501 , 0.001812 ,   8
  11.8743 , 0.936117 , 0.001812 ,   9
  11.8743 , 0.935817 , 0.001812 ,  10
  11.8743 , 0.935696 , 0.001812 ,  11
  11.8743 , 0.935929 , 0.001812 ,  12
  11.8743 , 0.935712 , 0.001812 ,  13
  11.8743 , 0.935741 , 0.001812 ,  14
  11.8743 , 0.935506 , 0.001812 ,  15
  11.8743 , 0.935935 , 0.001812 ,  16
  11.8743 , 0.935419 , 0.001812 ,  17
  11.8743 , 0.935488 , 0.001812 ,  18
  11.8743 , 0.935807 , 0.001812 ,  19
  11.8743 , 0.935592 , 0.001812 ,  20
  11.8743 , 0.935918 , 0.001812 ,  21
  11.8743 , 0.935505 , 0.001812 ,  22
  11.8743 , 0.935721 , 0.001812 ,  23
  11.8743 , 0.935845 , 0.001812 ,  24
  11.8743 , 0.935889 , 0.001812 ,  25
  11.8743 , 0.935799 , 0.001812 ,  26
  11.8743 , 0.935861 , 0.001812 ,  27
  11.8743 , 0.935588 , 0.001812 ,  28
  11.8743 , 0.935374 , 0.001812 ,  29
  11.8743 , 0.935872 , 0.001812 ,  30
  11.8743 , 0.935510 , 0.001812 ,  31
  11.8743 , 0.935608 , 0.001812 ,  32
  11.8743 , 0.935517 , 0.001812 ,  33
  11.8743 , 0.935945 , 0.001812 ,  34
  11.8743 , 0.935735 , 0.001812 ,  35
  11.8743 , 0.935975 , 0.001812 ,  36
  11.8743 , 0.935639 , 0.001812 ,  37
  11.8743 , 0.935723 , 0.001812 ,  38
  11.8743 , 0.935833 , 0.001812 ,  39
  11.8743 , 0.936130 , 0.001812 ,  40
  11.8743 , 0.935833 , 0.001812 ,  41
  11.8743 , 0.935867 , 0.001812 ,  42
  11.8743 , 0.935655 , 0.001812 ,  43
  11.8743 , 0.935758 , 0.001812 ,  44
  11.8743 , 0.935719 , 0.001812 ,  45
  11.8743 , 0.935802 , 0.001812 ,  46
  11.8743 , 0.935786 , 0.001812 ,  47
  11.8743 , 0.935703 , 0.001812 ,  48
  11.8743 , 0.935866 , 0.001812 ,  49
  11.8743 , 0.935648 , 0.001812 ,  50
  11.8743 , 0.935904 , 0.001812 ,  51
  11.8743 , 0.935710 , 0.001812 ,  52
  11.8743 , 0.935445 , 0.001812 ,  53
  11.8743 , 0.935850 , 0.001812 ,  54
  11.8743 , 0.935913 , 0.001812 ,  55
  11.8743 , 0.935574 , 0.001812 ,  56
  11.8743 , 0.935609 , 0.001812 ,  57
  11.8743 , 0.935941 , 0.001812 ,  58
  11.8743 , 0.935595 , 0.001812 ,  59
  11.8743 , 0.935462 , 0.001812 ,  60
  11.8743 , 0.935981 , 0.001812 ,  61
  11.8743 , 0.935324 , 0.001812 ,  62
  11.8743 , 0.935927 , 0.001812 ,  63
  11.8743 , 0.935638 , 0.001812 ,  64
  11.8743 , 0.935474 , 0.001812 ,  65
  11.8743 , 0.935901 , 0.001812 ,  66
  11.8743 , 0.935857 , 0.001812 ,  67
  11.8743 , 0.935954 , 0.001812 ,  68
  11.8743 , 0.936062 , 0.001812 ,  69
  11.8743 , 0.935853 , 0.001812 ,  70
  11.8743 , 0.935725 , 0.001812 ,  71
  11.8743 , 0.935693 , 0.001812 ,  72
  11.8743 , 0.936033 , 0.001812 ,  73
  11.8743 , 0.935788 , 0.001812 ,  74
  11.8743 , 0.936006 , 0.001812 ,  75
  11.8743 , 0.935794 , 0.001812 ,  76
  11.8743 , 0.935694 , 0.001812 ,  77
  11.8743 , 0.936164 , 0.001812 ,  78
  11.8743 , 0.935817 , 0.001812 ,  79
  11.8743 , 0.935810 , 0.001812 ,  80
  11.8743 , 0.935647 , 0.001812 ,  81
  11.8743 , 0.935537 , 0.001812 ,  82
  11.8743 , 0.935629 , 0.001812 ,  83
  11.8743 , 0.935719 , 0.001812 ,  84
  11.8743 , 0.936085 , 0.001812 ,  85
  11.8743 , 0.935747 , 0.001812 ,  86
  11.8743 , 0.935952 , 0.001812 ,  87
  11.8743 , 0.935830 , 0.001812 ,  88
  11.8743 , 0.935654 , 0.001812 ,  89
  11.8743 , 0.935595 , 0.001812 ,  90
  11.8743 , 0.935702 , 0.001812 ,  91
  11.8743 , 0.935966 , 0.001812 ,  92
  11.8743 , 0.935349 , 0.001812 ,  93
  11.8743 , 0.935727 , 0.001812 ,  94
  11.8743 , 0.935744 , 0.001812 ,  95
  11.8743 , 0.935636 , 0.001812 ,  96
  11.8743 , 0.935637 , 0.001812 ,  97
  11.8743 , 0.935783 , 0.001812 ,  98
  11.8743 , 0.935775 , 0.001812 ,  99
  11.8743 , 0.935997 , 0.001812 , 100
  11.9164 , 0.935650 , 0.002257 ,   0
  11.9164 , 0.935594 , 0.002257 ,   1
  11.9164 , 0.935633 , 0.002257 ,   2
  11.9164 , 0.935451 , 0.002257 ,   3
  11.9164 , 0.935347 , 0.002257 ,   4
  11.9164 , 0.935434 , 0.002257 ,   5
  11.9164 , 0.935429 , 0.002257 ,   6
  11.9164 , 0.935195 , 0.002257 ,   7
  11.9164 , 0.935487 , 0.002257 ,   8
  11.9164 , 0.935485 , 0.002257 ,   9
  11.9164 , 0.935318 , 0.002257 ,  10
  11.9164 , 0.935870 , 0.002257 ,  11
  11.9164 , 0.935513 , 0.002257 ,  12
  11.9164 , 0.935810 , 0.002257 ,  13
  11.9164 , 0.935713 , 0.002257 ,  14
  11.9164 , 0.935789 , 0.002257 ,  15
  11.9164 , 0.935676 , 0.002257 ,  16
  11.9164 , 0.935390 , 0.002257 ,  17
  11.9164 , 0.935983 , 0.002257 ,  18
  11.9164 , 0.935917 , 0.002257 ,  19
  11.9164 , 0.935683 , 0.002257 ,  20
  11.9164 , 0.935372 , 0.002257 ,  21
  11.9164 , 0.935746 , 0.002257 ,  22
  11.9164 , 0.935932 , 0.002257 ,  23
  11.9164 , 0.935408 , 0.002257 ,  24
  11.9164 , 0.935768 , 0.002257 ,  25
  11.9164 , 0.935482 , 0.002257 ,  26
  11.9164 , 0.935453 , 0.002257 ,  27
  11.9164 , 0.935954 , 0.002257 ,  28
  11.9164 , 0.936161 , 0.002257 ,  29
  11.9164 , 0.935594 , 0.002257 ,  30
  11.9164 , 0.935546 , 0.002257 ,  31
  11.9164 , 0.935725 , 0.002257 ,  32
  11.9164 , 0.935472 , 0.002257 ,  33
  11.9164 , 0.935433 , 0.002257 ,  34
  11.9164 , 0.935302 , 0.002257 ,  35
  11.9164 , 0.935753 , 0.002257 ,  36
  11.9164 , 0.935404 , 0.002257 ,  37
  11.9164 , 0.935913 , 0.002257 ,  38
  11.9164 , 0.935725 , 0.002257 ,  39
  11.9164 , 0.935524 , 0.002257 ,  40
  11.9164 , 0.936050 , 0.002257 ,  41
  11.9164 , 0.935819 , 0.002257 ,  42
  11.9164 , 0.935605 , 0.002257 ,  43
  11.9164 , 0.935503 , 0.002257 ,  44
  11.9164 , 0.935886 , 0.002257 ,  45
  11.9164 , 0.936081 , 0.002257 ,  46
  11.9164 , 0.935917 , 0.002257 ,  47
  11.9164 , 0.935475 , 0.002257 ,  48
  11.9164 , 0.935507 , 0.002257 ,  49
  11.9164 , 0.935556 , 0.002257 ,  50
  11.9164 , 0.935812 , 0.002257 ,  51
  11.9164 , 0.935503 , 0.002257 ,  52
  11.9164 , 0.935360 , 0.002257 ,  53
  11.9164 , 0.935735 , 0.002257 ,  54
  11.9164 , 0.935715 , 0.002257 ,  55
  11.9164 , 0.935380 , 0.002257 ,  56
  11.9164 , 0.935430 , 0.002257 ,  57
  11.9164 , 0.935662 , 0.002257 ,  58
  11.9164 , 0.935721 , 0.002257 ,  59
  11.9164 , 0.935163 , 0.002257 ,  60
  11.9164 , 0.935910 , 0.002257 ,  61
  11.9164 , 0.935365 , 0.002257 ,  62
  11.9164 , 0.935963 , 0.002257 ,  63
  11.9164 , 0.935956 , 0.002257 ,  64
  11.9164 , 0.935866 , 0.002257 ,  65
  11.9164 , 0.935411 , 0.002257 ,  66
  11.9164 , 0.936024 , 0.002257 ,  67
  11.9164 , 0.936146 , 0.002257 ,  68
  11.9164 , 0.935939 , 0.002257 ,  69
  11.9164 , 0.935583 , 0.002257 ,  70
  11.9164 , 0.935520 , 0.002257 ,  71
  11.9164 , 0.935832 , 0.002257 ,  72
  11.9164 , 0.935740 , 0.002257 ,  73
  11.9164 , 0.935574 , 0.002257 ,  74
  11.9164 , 0.935334 , 0.002257 ,  75
  11.9164 , 0.935530 , 0.002257 ,  76
  11.9164 , 0.935971 , 0.002257 ,  77
  11.9164 , 0.935911 , 0.002257 ,  78
  11.9164 , 0.936052 , 0.002257 ,  79
  11.9164 , 0.935410 , 0.002257 ,  80
  11.9164 , 0.935579 , 0.002257 ,  81
  11.9164 , 0.935893 , 0.002257 ,  82
  11.9164 , 0.935327 , 0.002257 ,  83
  11.9164 , 0.935701 , 0.002257 ,  84
  11.9164 , 0.935908 , 0.002257 ,  85
  11.9164 , 0.935714 , 0.002257 ,  86
  11.9164 , 0.935429 , 0.002257 ,  87
  11.9164 , 0.935889 , 0.002257 ,  88
  11.9164 , 0.935547 , 0.002257 ,  89
  11.9164 , 0.935714 , 0.002257 ,  90
  11.9164 , 0.935554 , 0.002257 ,  91
  11.9164 , 0.935555 , 0.002257 ,  92
  11.9164 , 0.935645 , 0.002257 ,  93
  11.9164 , 0.935514 , 0.002257 ,  94
  11.9164 , 0.935737 , 0.002257 ,  95
  11.9164 , 0.935771 , 0.002257 ,  96
  11.9164 , 0.935630 , 0.002257 ,  97
  11.9164 , 0.935400 , 0.002257 ,  98
  11.9164 , 0.935505 , 0.002257 ,  99
  11.9164 , 0.935633 , 0.002257 , 100
  12.0000 , 0.935466 , 0.001857 ,   0
  12.0000 , 0.935360 , 0.001857 ,   1
  12.0000 , 0.935240 , 0.001857 ,   2
  12.0000 , 0.935518 , 0.001857 ,   3
  12.0000 , 0.935685 , 0.001857 ,   4
  12.0000 , 0.935349 , 0.001857 ,   5
  12.0000 , 0.935757 , 0.001857 ,   6
  12.0000 , 0.935300 , 0.001857 ,   7
  12.0000 , 0.935448 , 0.001857 ,   8
  12.0000 , 0.935433 , 0.001857 ,   9
  12.0000 , 0.935522 , 0.001857 ,  10
  12.0000 , 0.935322 , 0.001857 ,  11
  12.0000 , 0.935067 , 0.001857 ,  12
  12.0000 , 0.935417 , 0.001857 ,  13
  12.0000 , 0.935537 , 0.001857 ,  14
  12.0000 , 0.935461 , 0.001857 ,  15
  12.0000 , 0.935662 , 0.001857 ,  16
  12.0000 , 0.935456 , 0.001857 ,  17
  12.0000 , 0.935367 , 0.001857 ,  18
  12.0000 , 0.935623 , 0.001857 ,  19
  12.0000 , 0.935376 , 0.001857 ,  20
  12.0000 , 0.935537 , 0.001857 ,  21
  12.0000 , 0.935669 , 0.001857 ,  22
  12.0000 , 0.935757 , 0.001857 ,  23
  12.0000 , 0.935214 , 0.001857 ,  24
  12.0000 , 0.935442 , 0.001857 ,  25
  12.0000 , 0.935377 , 0.001857 ,  26
  12.0000 , 0.935429 , 0.001857 ,  27
  12.0000 , 0.935397 , 0.001857 ,  28
  12.0000 , 0.935393 , 0.001857 ,  29
  12.0000 , 0.935480 , 0.001857 ,  30
  12.0000 , 0.935380 , 0.001857 ,  31
  12.0000 , 0.935427 , 0.001857 ,  32
  12.0000 , 0.935430 , 0.001857 ,  33
  12.0000 , 0.935479 , 0.001857 ,  34
  12.0000 , 0.935414 , 0.001857 ,  35
  12.0000 , 0.935645 , 0.001857 ,  36
  12.0000 , 0.935545 , 0.001857 ,  37
  12.0000 , 0.935782 , 0.001857 ,  38
  12.0000 , 0.935352 , 0.001857 ,  39
  12.0000 , 0.935674 , 0.001857 ,  40
  12.0000 , 0.935267 , 0.001857 ,  41
  12.0000 , 0.935675 , 0.001857 ,  42
  12.0000 , 0.935315 , 0.001857 ,  43
  12.0000 , 0.935075 , 0.001857 ,  44
  12.0000 , 0.935258 , 0.001857 ,  45
  12.0000 , 0.935587 , 0.001857 ,  46
  12.0000 , 0.935833 , 0.001857 ,  47
  12.0000 , 0.936093 , 0.001857 ,  48
  12.0000 , 0.935731 , 0.001857 ,  49
  12.0000 , 0.935626 , 0.001857 ,  50
  12.0000 , 0.935266 , 0.001857 ,  51
  12.0000 , 0.935725 , 0.001857 ,  52
  12.0000 , 0.935246 , 0.001857 ,  53
  12.0000 , 0.935482 , 0.001857 ,  54
  12.0000 , 0.935626 , 0.001857 ,  55
  12.0000 , 0.935486 , 0.001857 ,  56
  12.0000 , 0.935361 , 0.001857 ,  57
  12.0000 , 0.934954 , 0.001857 ,  58
  12.0000 , 0.935608 , 0.001857 ,  59
  12.0000 , 0.935625 , 0.001857 ,  60
  12.0000 , 0.935641 , 0.001857 ,  61
  12.0000 , 0.935625 , 0.001857 ,  62
  12.0000 , 0.935382 , 0.001857 ,  63
  12.0000 , 0.935551 , 0.001857 ,  64
  12.0000 , 0.935437 , 0.001857 ,  65
  12.0000 , 0.935407 , 0.001857 ,  66
  12.0000 , 0.935457 , 0.001857 ,  67
  12.0000 , 0.935365 , 0.001857 ,  68
  12.0000 , 0.935102 , 0.001857 ,  69
  12.0000 , 0.935565 , 0.001857 ,  70
  12.0000 , 0.935588 , 0.001857 ,  71
  12.0000 , 0.935344 , 0.001857 ,  72
  12.0000 , 0.935262 , 0.001857 ,  73
  12.0000 , 0.935121 , 0.001857 ,  74
  12.0000 , 0.935540 , 0.001857 ,  75
  12.0000 , 0.935403 , 0.001857 ,  76
  12.0000 , 0.935522 , 0.001857 ,  77
  12.0000 , 0.935554 , 0.001857 ,  78
  12.0000 , 0.935187 , 0.001857 ,  79
  12.0000 , 0.935385 , 0.001857 ,  80
  12.0000 , 0.935693 , 0.001857 ,  81
  12.0000 , 0.935304 , 0.001857 ,  82
  12.0000 , 0.935498 , 0.001857 ,  83
  12.0000 , 0.935392 , 0.001857 ,  84
  12.0000 , 0.935122 , 0.001857 ,  85
  12.0000 , 0.935834 , 0.001857 ,  86
  12.0000 , 0.935557 , 0.001857 ,  87
  12.0000 , 0.935415 , 0.001857 ,  88
  12.0000 , 0.935333 , 0.001857 ,  89
  12.0000 , 0.935628 , 0.001857 ,  90
  12.0000 , 0.935749 , 0.001857 ,  91
  12.0000 , 0.935522 , 0.001857 ,  92
  12.0000 , 0.935470 , 0.001857 ,  93
  12.0000 , 0.935404 , 0.001857 ,  94
  12.0000 , 0.935590 , 0.001857 ,  95
  12.0000 , 0.935424 , 0.001857 ,  96
  12.0000 , 0.935340 , 0.001857 ,  97
  12.0000 , 0.935438 , 0.001857 ,  98
  12.0000 , 0.935526 , 0.001857 ,  99
  12.0000 , 0.935278 , 0.001857 , 100


==> paper_scales_misc/l96192f211b672m0008m022m260_e0p2s_hyp.csv <==
# R       , E        , dE       , i_J
   1.4091 , 0.064062 , 0.000049 ,   0
   1.4091 , 0.064062 , 0.000049 ,   1
   1.4091 , 0.064062 , 0.000049 ,   2
   1.4091 , 0.064062 , 0.000049 ,   3
   1.4091 , 0.064062 , 0.000049 ,   4
   1.4091 , 0.064062 , 0.000049 ,   5
   1.4091 , 0.064072 , 0.000049 ,   6
   1.4091 , 0.064062 , 0.000049 ,   7
   1.4091 , 0.064072 , 0.000049 ,   8
   1.4091 , 0.064072 , 0.000049 ,   9
   1.4091 , 0.064072 , 0.000049 ,  10
   1.4091 , 0.064062 , 0.000049 ,  11
   1.4091 , 0.064062 , 0.000049 ,  12
   1.4091 , 0.064072 , 0.000049 ,  13
   1.4091 , 0.064072 , 0.000049 ,  14
   1.4091 , 0.064062 , 0.000049 ,  15
   1.4091 , 0.064062 , 0.000049 ,  16
   1.4091 , 0.064072 , 0.000049 ,  17
   1.4091 , 0.064062 , 0.000049 ,  18
   1.4091 , 0.064062 , 0.000049 ,  19
   1.4091 , 0.064072 , 0.000049 ,  20
   1.4091 , 0.064062 , 0.000049 ,  21
   1.4091 , 0.064072 , 0.000049 ,  22
   1.4091 , 0.064072 , 0.000049 ,  23
   1.4091 , 0.064072 , 0.000049 ,  24
   1.4091 , 0.064062 , 0.000049 ,  25
   1.4091 , 0.064062 , 0.000049 ,  26
   1.4091 , 0.064062 , 0.000049 ,  27
   1.4091 , 0.064062 , 0.000049 ,  28
   1.4091 , 0.064062 , 0.000049 ,  29
   1.4091 , 0.064062 , 0.000049 ,  30
   1.4091 , 0.064072 , 0.000049 ,  31
   1.4091 , 0.064072 , 0.000049 ,  32
   1.4091 , 0.064072 , 0.000049 ,  33
   1.4091 , 0.064062 , 0.000049 ,  34
   1.4091 , 0.064062 , 0.000049 ,  35
   1.4091 , 0.064062 , 0.000049 ,  36
   1.4091 , 0.064062 , 0.000049 ,  37
   1.4091 , 0.064062 , 0.000049 ,  38
   1.4091 , 0.064072 , 0.000049 ,  39
   1.4091 , 0.064062 , 0.000049 ,  40
   1.4091 , 0.064072 , 0.000049 ,  41
   1.4091 , 0.064062 , 0.000049 ,  42
   1.4091 , 0.064072 , 0.000049 ,  43
   1.4091 , 0.064062 , 0.000049 ,  44
   1.4091 , 0.064062 , 0.000049 ,  45
   1.4091 , 0.064062 , 0.000049 ,  46
   1.4091 , 0.064062 , 0.000049 ,  47
   1.4091 , 0.064062 , 0.000049 ,  48
   1.4091 , 0.064062 , 0.000049 ,  49
   1.4091 , 0.064072 , 0.000049 ,  50
   1.4091 , 0.064062 , 0.000049 ,  51
   1.4091 , 0.064072 , 0.000049 ,  52
   1.4091 , 0.064072 , 0.000049 ,  53
   1.4091 , 0.064062 , 0.000049 ,  54
   1.4091 , 0.064062 , 0.000049 ,  55
   1.4091 , 0.064072 , 0.000049 ,  56
   1.4091 , 0.064072 , 0.000049 ,  57
   1.4091 , 0.064062 , 0.000049 ,  58
   1.4091 , 0.064072 , 0.000049 ,  59
   1.4091 , 0.064072 , 0.000049 ,  60
   1.4091 , 0.064062 , 0.000049 ,  61
   1.4091 , 0.064072 , 0.000049 ,  62
   1.4091 , 0.064072 , 0.000049 ,  63
   1.4091 , 0.064062 , 0.000049 ,  64
   1.4091 , 0.064062 , 0.000049 ,  65
   1.4091 , 0.064072 , 0.000049 ,  66
   1.4091 , 0.064072 , 0.000049 ,  67
   1.4091 , 0.064062 , 0.000049 ,  68
   1.4091 , 0.064072 , 0.000049 ,  69
   1.4091 , 0.064072 , 0.000049 ,  70
   1.4091 , 0.064062 , 0.000049 ,  71
   1.4091 , 0.064062 , 0.000049 ,  72
   1.4091 , 0.064062 , 0.000049 ,  73
   1.4091 , 0.064062 , 0.000049 ,  74
   1.4091 , 0.064062 , 0.000049 ,  75
   1.4091 , 0.064062 , 0.000049 ,  76
   1.4091 , 0.064072 , 0.000049 ,  77
   1.4091 , 0.064062 , 0.000049 ,  78
   1.4091 , 0.064062 , 0.000049 ,  79
   1.4091 , 0.064062 , 0.000049 ,  80
   1.4091 , 0.064062 , 0.000049 ,  81
   1.4091 , 0.064062 , 0.000049 ,  82
   1.4091 , 0.064062 , 0.000049 ,  83
   1.4091 , 0.064062 , 0.000049 ,  84
   1.4091 , 0.064072 , 0.000049 ,  85
   1.4091 , 0.064062 , 0.000049 ,  86
   1.4091 , 0.064062 , 0.000049 ,  87
   1.4091 , 0.064072 , 0.000049 ,  88
   1.4091 , 0.064072 , 0.000049 ,  89
   1.4091 , 0.064072 , 0.000049 ,  90
   1.4091 , 0.064062 , 0.000049 ,  91
   1.4091 , 0.064072 , 0.000049 ,  92
   1.4091 , 0.064062 , 0.000049 ,  93
   1.4091 , 0.064062 , 0.000049 ,  94
   1.4091 , 0.064072 , 0.000049 ,  95
   1.4091 , 0.064062 , 0.000049 ,  96
   1.4091 , 0.064062 , 0.000049 ,  97
   1.4091 , 0.064072 , 0.000049 ,  98
   1.4091 , 0.064062 , 0.000049 ,  99
   1.4091 , 0.064072 , 0.000049 , 100
   1.6348 , 0.108618 , 0.000023 ,   0
   1.6348 , 0.108618 , 0.000023 ,   1
   1.6348 , 0.108618 , 0.000023 ,   2
   1.6348 , 0.108618 , 0.000023 ,   3
   1.6348 , 0.108618 , 0.000023 ,   4
   1.6348 , 0.108618 , 0.000023 ,   5
   1.6348 , 0.108618 , 0.000023 ,   6
   1.6348 , 0.108617 , 0.000023 ,   7
   1.6348 , 0.108618 , 0.000023 ,   8
   1.6348 , 0.108618 , 0.000023 ,   9
   1.6348 , 0.108618 , 0.000023 ,  10
   1.6348 , 0.108618 , 0.000023 ,  11
   1.6348 , 0.108629 , 0.000023 ,  12
   1.6348 , 0.108618 , 0.000023 ,  13
   1.6348 , 0.108618 , 0.000023 ,  14
   1.6348 , 0.108618 , 0.000023 ,  15
   1.6348 , 0.108618 , 0.000023 ,  16
   1.6348 , 0.108618 , 0.000023 ,  17
   1.6348 , 0.108618 , 0.000023 ,  18
   1.6348 , 0.108617 , 0.000023 ,  19
   1.6348 , 0.108618 , 0.000023 ,  20
   1.6348 , 0.108618 , 0.000023 ,  21
   1.6348 , 0.108618 , 0.000023 ,  22
   1.6348 , 0.108618 , 0.000023 ,  23
   1.6348 , 0.108618 , 0.000023 ,  24
   1.6348 , 0.108618 , 0.000023 ,  25
   1.6348 , 0.108618 , 0.000023 ,  26
   1.6348 , 0.108618 , 0.000023 ,  27
   1.6348 , 0.108618 , 0.000023 ,  28
   1.6348 , 0.108618 , 0.000023 ,  29
   1.6348 , 0.108629 , 0.000023 ,  30
   1.6348 , 0.108618 , 0.000023 ,  31
   1.6348 , 0.108618 , 0.000023 ,  32
   1.6348 , 0.108618 , 0.000023 ,  33
   1.6348 , 0.108618 , 0.000023 ,  34
   1.6348 , 0.108618 , 0.000023 ,  35
   1.6348 , 0.108618 , 0.000023 ,  36
   1.6348 , 0.108618 , 0.000023 ,  37
   1.6348 , 0.108618 , 0.000023 ,  38
   1.6348 , 0.108618 , 0.000023 ,  39
   1.6348 , 0.108618 , 0.000023 ,  40
   1.6348 , 0.108618 , 0.000023 ,  41
   1.6348 , 0.108618 , 0.000023 ,  42
   1.6348 , 0.108618 , 0.000023 ,  43
   1.6348 , 0.108618 , 0.000023 ,  44
   1.6348 , 0.108618 , 0.000023 ,  45
   1.6348 , 0.108617 , 0.000023 ,  46
   1.6348 , 0.108617 , 0.000023 ,  47
   1.6348 , 0.108618 , 0.000023 ,  48
   1.6348 , 0.108629 , 0.000023 ,  49
   1.6348 , 0.108618 , 0.000023 ,  50
   1.6348 , 0.108618 , 0.000023 ,  51
   1.6348 , 0.108618 , 0.000023 ,  52
   1.6348 , 0.108617 , 0.000023 ,  53
   1.6348 , 0.108618 , 0.000023 ,  54
   1.6348 , 0.108618 , 0.000023 ,  55
   1.6348 , 0.108618 , 0.000023 ,  56
   1.6348 , 0.108618 , 0.000023 ,  57
   1.6348 , 0.108618 , 0.000023 ,  58
   1.6348 , 0.108618 , 0.000023 ,  59
   1.6348 , 0.108618 , 0.000023 ,  60
   1.6348 , 0.108618 , 0.000023 ,  61
   1.6348 , 0.108618 , 0.000023 ,  62
   1.6348 , 0.108618 , 0.000023 ,  63
   1.6348 , 0.108618 , 0.000023 ,  64
   1.6348 , 0.108618 , 0.000023 ,  65
   1.6348 , 0.108618 , 0.000023 ,  66
   1.6348 , 0.108618 , 0.000023 ,  67
   1.6348 , 0.108618 , 0.000023 ,  68
   1.6348 , 0.108618 , 0.000023 ,  69
   1.6348 , 0.108618 , 0.000023 ,  70
   1.6348 , 0.108618 , 0.000023 ,  71
   1.6348 , 0.108618 , 0.000023 ,  72
   1.6348 , 0.108618 , 0.000023 ,  73
   1.6348 , 0.108618 , 0.000023 ,  74
   1.6348 , 0.108618 , 0.000023 ,  75
   1.6348 , 0.108618 , 0.000023 ,  76
   1.6348 , 0.108618 , 0.000023 ,  77
   1.6348 , 0.108618 , 0.000023 ,  78
   1.6348 , 0.108618 , 0.000023 ,  79
   1.6348 , 0.108630 , 0.000023 ,  80
   1.6348 , 0.108618 , 0.000023 ,  81
   1.6348 , 0.108618 , 0.000023 ,  82
   1.6348 , 0.108618 , 0.000023 ,  83
   1.6348 , 0.108618 , 0.000023 ,  84
   1.6348 , 0.108618 , 0.000023 ,  85
   1.6348 , 0.108618 , 0.000023 ,  86
   1.6348 , 0.108618 , 0.000023 ,  87
   1.6348 , 0.108618 , 0.000023 ,  88
   1.6348 , 0.108618 , 0.000023 ,  89
   1.6348 , 0.108618 , 0.000023 ,  90
   1.6348 , 0.108618 , 0.000023 ,  91
   1.6348 , 0.108618 , 0.000023 ,  92
   1.6348 , 0.108618 , 0.000023 ,  93
   1.6348 , 0.108618 , 0.000023 ,  94
   1.6348 , 0.108618 , 0.000023 ,  95
   1.6348 , 0.108618 , 0.000023 ,  96
   1.6348 , 0.108618 , 0.000023 ,  97
   1.6348 , 0.108618 , 0.000023 ,  98
   1.6348 , 0.108618 , 0.000023 ,  99
   1.6348 , 0.108618 , 0.000023 , 100
   1.8468 , 0.142674 , 0.000004 ,   0
   1.8468 , 0.142674 , 0.000004 ,   1
   1.8468 , 0.142674 , 0.000004 ,   2
   1.8468 , 0.142674 , 0.000004 ,   3
   1.8468 , 0.142674 , 0.000004 ,   4
   1.8468 , 0.142674 , 0.000004 ,   5
   1.8468 , 0.142674 , 0.000004 ,   6
   1.8468 , 0.142673 , 0.000004 ,   7
   1.8468 , 0.142674 , 0.000004 ,   8
   1.8468 , 0.142674 , 0.000004 ,   9
   1.8468 , 0.142674 , 0.000004 ,  10
   1.8468 , 0.142674 , 0.000004 ,  11
   1.8468 , 0.142674 , 0.000004 ,  12
   1.8468 , 0.142674 , 0.000004 ,  13
   1.8468 , 0.142674 , 0.000004 ,  14
   1.8468 , 0.142674 , 0.000004 ,  15
   1.8468 , 0.142674 , 0.000004 ,  16
   1.8468 , 0.142674 , 0.000004 ,  17
   1.8468 , 0.142674 , 0.000004 ,  18
   1.8468 , 0.142674 , 0.000004 ,  19
   1.8468 , 0.142674 , 0.000004 ,  20
   1.8468 , 0.142674 , 0.000004 ,  21
   1.8468 , 0.142674 , 0.000004 ,  22
   1.8468 , 0.142674 , 0.000004 ,  23
   1.8468 , 0.142674 , 0.000004 ,  24
   1.8468 , 0.142675 , 0.000004 ,  25
   1.8468 , 0.142674 , 0.000004 ,  26
   1.8468 , 0.142674 , 0.000004 ,  27
   1.8468 , 0.142674 , 0.000004 ,  28
   1.8468 , 0.142674 , 0.000004 ,  29
   1.8468 , 0.142674 , 0.000004 ,  30
   1.8468 , 0.142675 , 0.000004 ,  31
   1.8468 , 0.142674 , 0.000004 ,  32
   1.8468 , 0.142675 , 0.000004 ,  33
   1.8468 , 0.142674 , 0.000004 ,  34
   1.8468 , 0.142674 , 0.000004 ,  35
   1.8468 , 0.142674 , 0.000004 ,  36
   1.8468 , 0.142674 , 0.000004 ,  37
   1.8468 , 0.142674 , 0.000004 ,  38
   1.8468 , 0.142675 , 0.000004 ,  39
   1.8468 , 0.142674 , 0.000004 ,  40
   1.8468 , 0.142674 , 0.000004 ,  41
   1.8468 , 0.142675 , 0.000004 ,  42
   1.8468 , 0.142674 , 0.000004 ,  43
   1.8468 , 0.142674 , 0.000004 ,  44
   1.8468 , 0.142675 , 0.000004 ,  45
   1.8468 , 0.142673 , 0.000004 ,  46
   1.8468 , 0.142673 , 0.000004 ,  47
   1.8468 , 0.142674 , 0.000004 ,  48
   1.8468 , 0.142674 , 0.000004 ,  49
   1.8468 , 0.142674 , 0.000004 ,  50
   1.8468 , 0.142674 , 0.000004 ,  51
   1.8468 , 0.142674 , 0.000004 ,  52
   1.8468 , 0.142673 , 0.000004 ,  53
   1.8468 , 0.142674 , 0.000004 ,  54
   1.8468 , 0.142674 , 0.000004 ,  55
   1.8468 , 0.142674 , 0.000004 ,  56
   1.8468 , 0.142674 , 0.000004 ,  57
   1.8468 , 0.142674 , 0.000004 ,  58
   1.8468 , 0.142674 , 0.000004 ,  59
   1.8468 , 0.142674 , 0.000004 ,  60
   1.8468 , 0.142674 , 0.000004 ,  61
   1.8468 , 0.142674 , 0.000004 ,  62
   1.8468 , 0.142675 , 0.000004 ,  63
   1.8468 , 0.142674 , 0.000004 ,  64
   1.8468 , 0.142674 , 0.000004 ,  65
   1.8468 , 0.142674 , 0.000004 ,  66
   1.8468 , 0.142674 , 0.000004 ,  67
   1.8468 , 0.142674 , 0.000004 ,  68
   1.8468 , 0.142674 , 0.000004 ,  69
   1.8468 , 0.142674 , 0.000004 ,  70
   1.8468 , 0.142674 , 0.000004 ,  71
   1.8468 , 0.142674 , 0.000004 ,  72
   1.8468 , 0.142674 , 0.000004 ,  73
   1.8468 , 0.142674 , 0.000004 ,  74
   1.8468 , 0.142674 , 0.000004 ,  75
   1.8468 , 0.142674 , 0.000004 ,  76
   1.8468 , 0.142674 , 0.000004 ,  77
   1.8468 , 0.142674 , 0.000004 ,  78
   1.8468 , 0.142674 , 0.000004 ,  79
   1.8468 , 0.142674 , 0.000004 ,  80
   1.8468 , 0.142673 , 0.000004 ,  81
   1.8468 , 0.142674 , 0.000004 ,  82
   1.8468 , 0.142674 , 0.000004 ,  83
   1.8468 , 0.142674 , 0.000004 ,  84
   1.8468 , 0.142674 , 0.000004 ,  85
   1.8468 , 0.142674 , 0.000004 ,  86
   1.8468 , 0.142674 , 0.000004 ,  87
   1.8468 , 0.142675 , 0.000004 ,  88
   1.8468 , 0.142675 , 0.000004 ,  89
   1.8468 , 0.142674 , 0.000004 ,  90
   1.8468 , 0.142675 , 0.000004 ,  91
   1.8468 , 0.142674 , 0.000004 ,  92
   1.8468 , 0.142674 , 0.000004 ,  93
   1.8468 , 0.142674 , 0.000004 ,  94
   1.8468 , 0.142674 , 0.000004 ,  95
   1.8468 , 0.142674 , 0.000004 ,  96
   1.8468 , 0.142675 , 0.000004 ,  97
   1.8468 , 0.142674 , 0.000004 ,  98
   1.8468 , 0.142674 , 0.000004 ,  99
   1.8468 , 0.142675 , 0.000004 , 100
   2.0870 , 0.170172 , 0.000004 ,   0
   2.0870 , 0.170172 , 0.000004 ,   1
   2.0870 , 0.170172 , 0.000004 ,   2
   2.0870 , 0.170172 , 0.000004 ,   3
   2.0870 , 0.170173 , 0.000004 ,   4
   2.0870 , 0.170172 , 0.000004 ,   5
   2.0870 , 0.170172 , 0.000004 ,   6
   2.0870 , 0.170172 , 0.000004 ,   7
   2.0870 , 0.170172 , 0.000004 ,   8
   2.0870 , 0.170172 , 0.000004 ,   9
   2.0870 , 0.170173 , 0.000004 ,  10
   2.0870 , 0.170172 , 0.000004 ,  11
   2.0870 , 0.170172 , 0.000004 ,  12
   2.0870 , 0.170172 , 0.000004 ,  13
   2.0870 , 0.170173 , 0.000004 ,  14
   2.0870 , 0.170172 , 0.000004 ,  15
   2.0870 , 0.170172 , 0.000004 ,  16
   2.0870 , 0.170172 , 0.000004 ,  17
   2.0870 , 0.170173 , 0.000004 ,  18
   2.0870 , 0.170171 , 0.000004 ,  19
   2.0870 , 0.170172 , 0.000004 ,  20
   2.0870 , 0.170172 , 0.000004 ,  21
   2.0870 , 0.170172 , 0.000004 ,  22
   2.0870 , 0.170172 , 0.000004 ,  23
   2.0870 , 0.170173 , 0.000004 ,  24
   2.0870 , 0.170173 , 0.000004 ,  25
   2.0870 , 0.170172 , 0.000004 ,  26
   2.0870 , 0.170173 , 0.000004 ,  27
   2.0870 , 0.170172 , 0.000004 ,  28
   2.0870 , 0.170172 , 0.000004 ,  29
   2.0870 , 0.170172 , 0.000004 ,  30
   2.0870 , 0.170173 , 0.000004 ,  31
   2.0870 , 0.170173 , 0.000004 ,  32
   2.0870 , 0.170172 , 0.000004 ,  33
   2.0870 , 0.170172 , 0.000004 ,  34
   2.0870 , 0.170173 , 0.000004 ,  35
   2.0870 , 0.170172 , 0.000004 ,  36
   2.0870 , 0.170172 , 0.000004 ,  37
   2.0870 , 0.170172 , 0.000004 ,  38
   2.0870 , 0.170173 , 0.000004 ,  39
   2.0870 , 0.170173 , 0.000004 ,  40
   2.0870 , 0.170172 , 0.000004 ,  41
   2.0870 , 0.170173 , 0.000004 ,  42
   2.0870 , 0.170172 , 0.000004 ,  43
   2.0870 , 0.170172 , 0.000004 ,  44
   2.0870 , 0.170172 , 0.000004 ,  45
   2.0870 , 0.170172 , 0.000004 ,  46
   2.0870 , 0.170172 , 0.000004 ,  47
   2.0870 , 0.170172 , 0.000004 ,  48
   2.0870 , 0.170172 , 0.000004 ,  49
   2.0870 , 0.170172 , 0.000004 ,  50
   2.0870 , 0.170172 , 0.000004 ,  51
   2.0870 , 0.170172 , 0.000004 ,  52
   2.0870 , 0.170171 , 0.000004 ,  53
   2.0870 , 0.170172 , 0.000004 ,  54
   2.0870 , 0.170173 , 0.000004 ,  55
   2.0870 , 0.170172 , 0.000004 ,  56
   2.0870 , 0.170172 , 0.000004 ,  57
   2.0870 , 0.170172 , 0.000004 ,  58
   2.0870 , 0.170172 , 0.000004 ,  59
   2.0870 , 0.170172 , 0.000004 ,  60
   2.0870 , 0.170172 , 0.000004 ,  61
   2.0870 , 0.170173 , 0.000004 ,  62
   2.0870 , 0.170173 , 0.000004 ,  63
   2.0870 , 0.170173 , 0.000004 ,  64
   2.0870 , 0.170172 , 0.000004 ,  65
   2.0870 , 0.170172 , 0.000004 ,  66
   2.0870 , 0.170172 , 0.000004 ,  67
   2.0870 , 0.170172 , 0.000004 ,  68
   2.0870 , 0.170172 , 0.000004 ,  69
   2.0870 , 0.170172 , 0.000004 ,  70
   2.0870 , 0.170172 , 0.000004 ,  71
   2.0870 , 0.170172 , 0.000004 ,  72
   2.0870 , 0.170172 , 0.000004 ,  73
   2.0870 , 0.170172 , 0.000004 ,  74
   2.0870 , 0.170172 , 0.000004 ,  75
   2.0870 , 0.170173 , 0.000004 ,  76
   2.0870 , 0.170172 , 0.000004 ,  77
   2.0870 , 0.170172 , 0.000004 ,  78
   2.0870 , 0.170172 , 0.000004 ,  79
   2.0870 , 0.170173 , 0.000004 ,  80
   2.0870 , 0.170172 , 0.000004 ,  81
   2.0870 , 0.170172 , 0.000004 ,  82
   2.0870 , 0.170173 , 0.000004 ,  83
   2.0870 , 0.170173 , 0.000004 ,  84
   2.0870 , 0.170172 , 0.000004 ,  85
   2.0870 , 0.170172 , 0.000004 ,  86
   2.0870 , 0.170173 , 0.000004 ,  87
   2.0870 , 0.170173 , 0.000004 ,  88
   2.0870 , 0.170173 , 0.000004 ,  89
   2.0870 , 0.170172 , 0.000004 ,  90
   2.0870 , 0.170172 , 0.000004 ,  91
   2.0870 , 0.170172 , 0.000004 ,  92
   2.0870 , 0.170172 , 0.000004 ,  93
   2.0870 , 0.170173 , 0.000004 ,  94
   2.0870 , 0.170172 , 0.000004 ,  95
   2.0870 , 0.170172 , 0.000004 ,  96
   2.0870 , 0.170172 , 0.000004 ,  97
   2.0870 , 0.170172 , 0.000004 ,  98
   2.0870 , 0.170172 , 0.000004 ,  99
   2.0870 , 0.170173 , 0.000004 , 100
   2.2824 , 0.191694 , 0.000005 ,   0
   2.2824 , 0.191695 , 0.000005 ,   1
   2.2824 , 0.191695 , 0.000005 ,   2
   2.2824 , 0.191694 , 0.000005 ,   3
   2.2824 , 0.191695 , 0.000005 ,   4
   2.2824 , 0.191694 , 0.000005 ,   5
   2.2824 , 0.191694 , 0.000005 ,   6
   2.2824 , 0.191694 , 0.000005 ,   7
   2.2824 , 0.191694 , 0.000005 ,   8
   2.2824 , 0.191695 , 0.000005 ,   9
   2.2824 , 0.191695 , 0.000005 ,  10
   2.2824 , 0.191694 , 0.000005 ,  11
   2.2824 , 0.191694 , 0.000005 ,  12
   2.2824 , 0.191694 , 0.000005 ,  13
   2.2824 , 0.191695 , 0.000005 ,  14
   2.2824 , 0.191694 , 0.000005 ,  15
   2.2824 , 0.191694 , 0.000005 ,  16
   2.2824 , 0.191694 , 0.000005 ,  17
   2.2824 , 0.191695 , 0.000005 ,  18
   2.2824 , 0.191694 , 0.000005 ,  19
   2.2824 , 0.191694 , 0.000005 ,  20
   2.2824 , 0.191694 , 0.000005 ,  21
   2.2824 , 0.191695 , 0.000005 ,  22
   2.2824 , 0.191695 , 0.000005 ,  23
   2.2824 , 0.191694 , 0.000005 ,  24
   2.2824 , 0.191695 , 0.000005 ,  25
   2.2824 , 0.191694 , 0.000005 ,  26
   2.2824 , 0.191695 , 0.000005 ,  27
   2.2824 , 0.191694 , 0.000005 ,  28
   2.2824 , 0.191694 , 0.000005 ,  29
   2.2824 , 0.191694 , 0.000005 ,  30
   2.2824 , 0.191695 , 0.000005 ,  31
   2.2824 , 0.191695 , 0.000005 ,  32
   2.2824 , 0.191695 , 0.000005 ,  33
   2.2824 , 0.191695 , 0.000005 ,  34
   2.2824 , 0.191695 , 0.000005 ,  35
   2.2824 , 0.191694 , 0.000005 ,  36
   2.2824 , 0.191694 , 0.000005 ,  37
   2.2824 , 0.191694 , 0.000005 ,  38
   2.2824 , 0.191696 , 0.000005 ,  39
   2.2824 , 0.191695 , 0.000005 ,  40
   2.2824 , 0.191694 , 0.000005 ,  41
   2.2824 , 0.191696 , 0.000005 ,  42
   2.2824 , 0.191695 , 0.000005 ,  43
   2.2824 , 0.191694 , 0.000005 ,  44
   2.2824 , 0.191695 , 0.000005 ,  45
   2.2824 , 0.191694 , 0.000005 ,  46
   2.2824 , 0.191693 , 0.000005 ,  47
   2.2824 , 0.191694 , 0.000005 ,  48
   2.2824 , 0.191694 , 0.000005 ,  49
   2.2824 , 0.191694 , 0.000005 ,  50
   2.2824 , 0.191695 , 0.000005 ,  51
   2.2824 , 0.191694 , 0.000005 ,  52
   2.2824 , 0.191693 , 0.000005 ,  53
   2.2824 , 0.191694 , 0.000005 ,  54
   2.2824 , 0.191695 , 0.000005 ,  55
   2.2824 , 0.191695 , 0.000005 ,  56
   2.2824 , 0.191695 , 0.000005 ,  57
   2.2824 , 0.191695 , 0.000005 ,  58
   2.2824 , 0.191694 , 0.000005 ,  59
   2.2824 , 0.191695 , 0.000005 ,  60
   2.2824 , 0.191695 , 0.000005 ,  61
   2.2824 , 0.191695 , 0.000005 ,  62
   2.2824 , 0.191695 , 0.000005 ,  63
   2.2824 , 0.191695 , 0.000005 ,  64
   2.2824 , 0.191694 , 0.000005 ,  65
   2.2824 , 0.191694 , 0.000005 ,  66
   2.2824 , 0.191694 , 0.000005 ,  67
   2.2824 , 0.191695 , 0.000005 ,  68
   2.2824 , 0.191694 , 0.000005 ,  69
   2.2824 , 0.191695 , 0.000005 ,  70
   2.2824 , 0.191694 , 0.000005 ,  71
   2.2824 , 0.191695 , 0.000005 ,  72
   2.2824 , 0.191694 , 0.000005 ,  73
   2.2824 , 0.191694 , 0.000005 ,  74
   2.2824 , 0.191694 , 0.000005 ,  75
   2.2824 , 0.191695 , 0.000005 ,  76
   2.2824 , 0.191693 , 0.000005 ,  77
   2.2824 , 0.191694 , 0.000005 ,  78
   2.2824 , 0.191694 , 0.000005 ,  79
   2.2824 , 0.191695 , 0.000005 ,  80
   2.2824 , 0.191694 , 0.000005 ,  81
   2.2824 , 0.191694 , 0.000005 ,  82
   2.2824 , 0.191695 , 0.000005 ,  83
   2.2824 , 0.191695 , 0.000005 ,  84
   2.2824 , 0.191695 , 0.000005 ,  85
   2.2824 , 0.191695 , 0.000005 ,  86
   2.2824 , 0.191694 , 0.000005 ,  87
   2.2824 , 0.191695 , 0.000005 ,  88
   2.2824 , 0.191695 , 0.000005 ,  89
   2.2824 , 0.191694 , 0.000005 ,  90
   2.2824 , 0.191694 , 0.000005 ,  91
   2.2824 , 0.191694 , 0.000005 ,  92
   2.2824 , 0.191694 , 0.000005 ,  93
   2.2824 , 0.191695 , 0.000005 ,  94
   2.2824 , 0.191694 , 0.000005 ,  95
   2.2824 , 0.191695 , 0.000005 ,  96
   2.2824 , 0.191695 , 0.000005 ,  97
   2.2824 , 0.191694 , 0.000005 ,  98
   2.2824 , 0.191694 , 0.000005 ,  99
   2.2824 , 0.191695 , 0.000005 , 100
   2.4693 , 0.209615 , 0.000008 ,   0
   2.4693 , 0.209616 , 0.000008 ,   1
   2.4693 , 0.209615 , 0.000008 ,   2
   2.4693 , 0.209614 , 0.000008 ,   3
   2.4693 , 0.209615 , 0.000008 ,   4
   2.4693 , 0.209615 , 0.000008 ,   5
   2.4693 , 0.209615 , 0.000008 ,   6
   2.4693 , 0.209614 , 0.000008 ,   7
   2.4693 , 0.209613 , 0.000008 ,   8
   2.4693 , 0.209615 , 0.000008 ,   9
   2.4693 , 0.209615 , 0.000008 ,  10
   2.4693 , 0.209615 , 0.000008 ,  11
   2.4693 , 0.209614 , 0.000008 ,  12
   2.4693 , 0.209615 , 0.000008 ,  13
   2.4693 , 0.209615 , 0.000008 ,  14
   2.4693 , 0.209613 , 0.000008 ,  15
   2.4693 , 0.209615 , 0.000008 ,  16
   2.4693 , 0.209614 , 0.000008 ,  17
   2.4693 , 0.209615 , 0.000008 ,  18
   2.4693 , 0.209614 , 0.000008 ,  19
   2.4693 , 0.209615 , 0.000008 ,  20
   2.4693 , 0.209615 , 0.000008 ,  21
   2.4693 , 0.209615 , 0.000008 ,  22
   2.4693 , 0.209615 , 0.000008 ,  23
   2.4693 , 0.209615 , 0.000008 ,  24
   2.4693 , 0.209617 , 0.000008 ,  25
   2.4693 , 0.209615 , 0.000008 ,  26
   2.4693 , 0.209615 , 0.000008 ,  27
   2.4693 , 0.209615 , 0.000008 ,  28
   2.4693 , 0.209614 , 0.000008 ,  29
   2.4693 , 0.209614 , 0.000008 ,  30
   2.4693 , 0.209615 , 0.000008 ,  31
   2.4693 , 0.209616 , 0.000008 ,  32
   2.4693 , 0.209617 , 0.000008 ,  33
   2.4693 , 0.209616 , 0.000008 ,  34
   2.4693 , 0.209615 , 0.000008 ,  35
   2.4693 , 0.209615 , 0.000008 ,  36
   2.4693 , 0.209614 , 0.000008 ,  37
   2.4693 , 0.209614 , 0.000008 ,  38
   2.4693 , 0.209617 , 0.000008 ,  39
   2.4693 , 0.209615 , 0.000008 ,  40
   2.4693 , 0.209615 , 0.000008 ,  41
   2.4693 , 0.209617 , 0.000008 ,  42
   2.4693 , 0.209615 , 0.000008 ,  43
   2.4693 , 0.209615 , 0.000008 ,  44
   2.4693 , 0.209617 , 0.000008 ,  45
   2.4693 , 0.209614 , 0.000008 ,  46
   2.4693 , 0.209613 , 0.000008 ,  47
   2.4693 , 0.209614 , 0.000008 ,  48
   2.4693 , 0.209615 , 0.000008 ,  49
   2.4693 , 0.209615 , 0.000008 ,  50
   2.4693 , 0.209616 , 0.000008 ,  51
   2.4693 , 0.209615 , 0.000008 ,  52
   2.4693 , 0.209613 , 0.000008 ,  53
   2.4693 , 0.209615 , 0.000008 ,  54
   2.4693 , 0.209615 , 0.000008 ,  55
   2.4693 , 0.209615 , 0.000008 ,  56
   2.4693 , 0.209615 , 0.000008 ,  57
   2.4693 , 0.209616 , 0.000008 ,  58
   2.4693 , 0.209614 , 0.000008 ,  59
   2.4693 , 0.209615 , 0.000008 ,  60
   2.4693 , 0.209616 , 0.000008 ,  61
   2.4693 , 0.209615 , 0.000008 ,  62
   2.4693 , 0.209616 , 0.000008 ,  63
   2.4693 , 0.209616 , 0.000008 ,  64
   2.4693 , 0.209615 , 0.000008 ,  65
   2.4693 , 0.209614 , 0.000008 ,  66
   2.4693 , 0.209614 , 0.000008 ,  67
   2.4693 , 0.209616 , 0.000008 ,  68
   2.4693 , 0.209614 , 0.000008 ,  69
   2.4693 , 0.209615 , 0.000008 ,  70
   2.4693 , 0.209614 , 0.000008 ,  71
   2.4693 , 0.209616 , 0.000008 ,  72
   2.4693 , 0.209615 , 0.000008 ,  73
   2.4693 , 0.209614 , 0.000008 ,  74
   2.4693 , 0.209614 , 0.000008 ,  75
   2.4693 , 0.209615 , 0.000008 ,  76
   2.4693 , 0.209613 , 0.000008 ,  77
   2.4693 , 0.209614 , 0.000008 ,  78
   2.4693 , 0.209615 , 0.000008 ,  79
   2.4693 , 0.209615 , 0.000008 ,  80
   2.4693 , 0.209613 , 0.000008 ,  81
   2.4693 , 0.209615 , 0.000008 ,  82
   2.4693 , 0.209615 , 0.000008 ,  83
   2.4693 , 0.209614 , 0.000008 ,  84
   2.4693 , 0.209615 , 0.000008 ,  85
   2.4693 , 0.209615 , 0.000008 ,  86
   2.4693 , 0.209615 , 0.000008 ,  87
   2.4693 , 0.209616 , 0.000008 ,  88
   2.4693 , 0.209616 , 0.000008 ,  89
   2.4693 , 0.209614 , 0.000008 ,  90
   2.4693 , 0.209616 , 0.000008 ,  91
   2.4693 , 0.209615 , 0.000008 ,  92
   2.4693 , 0.209614 , 0.000008 ,  93
   2.4693 , 0.209616 , 0.000008 ,  94
   2.4693 , 0.209615 , 0.000008 ,  95
   2.4693 , 0.209615 , 0.000008 ,  96
   2.4693 , 0.209616 , 0.000008 ,  97
   2.4693 , 0.209615 , 0.000008 ,  98
   2.4693 , 0.209614 , 0.000008 ,  99
   2.4693 , 0.209616 , 0.000008 , 100
   2.8325 , 0.237941 , 0.000010 ,   0
   2.8325 , 0.237942 , 0.000010 ,   1
   2.8325 , 0.237942 , 0.000010 ,   2
   2.8325 , 0.237940 , 0.000010 ,   3
   2.8325 , 0.237942 , 0.000010 ,   4
   2.8325 , 0.237941 , 0.000010 ,   5
   2.8325 , 0.237941 , 0.000010 ,   6
   2.8325 , 0.237940 , 0.000010 ,   7
   2.8325 , 0.237939 , 0.000010 ,   8
   2.8325 , 0.237942 , 0.000010 ,   9
   2.8325 , 0.237942 , 0.000010 ,  10
   2.8325 , 0.237941 , 0.000010 ,  11
   2.8325 , 0.237940 , 0.000010 ,  12
   2.8325 , 0.237941 , 0.000010 ,  13
   2.8325 , 0.237941 , 0.000010 ,  14
   2.8325 , 0.237939 , 0.000010 ,  15
   2.8325 , 0.237941 , 0.000010 ,  16
   2.8325 , 0.237940 , 0.000010 ,  17
   2.8325 , 0.237942 , 0.000010 ,  18
   2.8325 , 0.237940 , 0.000010 ,  19
   2.8325 , 0.237941 , 0.000010 ,  20
   2.8325 , 0.237941 , 0.000010 ,  21
   2.8325 , 0.237941 , 0.000010 ,  22
   2.8325 , 0.237941 , 0.000010 ,  23
   2.8325 , 0.237941 , 0.000010 ,  24
   2.8325 , 0.237943 , 0.000010 ,  25
   2.8325 , 0.237941 , 0.000010 ,  26
   2.8325 , 0.237941 , 0.000010 ,  27
   2.8325 , 0.237941 , 0.000010 ,  28
   2.8325 , 0.237940 , 0.000010 ,  29
   2.8325 , 0.237940 , 0.000010 ,  30
   2.8325 , 0.237941 , 0.000010 ,  31
   2.8325 , 0.237943 , 0.000010 ,  32
   2.8325 , 0.237942 , 0.000010 ,  33
   2.8325 , 0.237943 , 0.000010 ,  34
   2.8325 , 0.237942 , 0.000010 ,  35
   2.8325 , 0.237940 , 0.000010 ,  36
   2.8325 , 0.237941 , 0.000010 ,  37
   2.8325 , 0.237940 , 0.000010 ,  38
   2.8325 , 0.237944 , 0.000010 ,  39
   2.8325 , 0.237942 , 0.000010 ,  40
   2.8325 , 0.237941 , 0.000010 ,  41
   2.8325 , 0.237943 , 0.000010 ,  42
   2.8325 , 0.237942 , 0.000010 ,  43
   2.8325 , 0.237941 , 0.000010 ,  44
   2.8325 , 0.237943 , 0.000010 ,  45
   2.8325 , 0.237940 , 0.000010 ,  46
   2.8325 , 0.237940 , 0.000010 ,  47
   2.8325 , 0.237940 , 0.000010 ,  48
   2.8325 , 0.237941 , 0.000010 ,  49
   2.8325 , 0.237941 , 0.000010 ,  50
   2.8325 , 0.237942 , 0.000010 ,  51
   2.8325 , 0.237940 , 0.000010 ,  52
   2.8325 , 0.237938 , 0.000010 ,  53
   2.8325 , 0.237941 , 0.000010 ,  54
   2.8325 , 0.237942 , 0.000010 ,  55
   2.8325 , 0.237941 , 0.000010 ,  56
   2.8325 , 0.237942 , 0.000010 ,  57
   2.8325 , 0.237942 , 0.000010 ,  58
   2.8325 , 0.237940 , 0.000010 ,  59
   2.8325 , 0.237942 , 0.000010 ,  60
   2.8325 , 0.237942 , 0.000010 ,  61
   2.8325 , 0.237941 , 0.000010 ,  62
   2.8325 , 0.237942 , 0.000010 ,  63
   2.8325 , 0.237942 , 0.000010 ,  64
   2.8325 , 0.237941 , 0.000010 ,  65
   2.8325 , 0.237940 , 0.000010 ,  66
   2.8325 , 0.237940 , 0.000010 ,  67
   2.8325 , 0.237942 , 0.000010 ,  68
   2.8325 , 0.237941 , 0.000010 ,  69
   2.8325 , 0.237942 , 0.000010 ,  70
   2.8325 , 0.237941 , 0.000010 ,  71
   2.8325 , 0.237942 , 0.000010 ,  72
   2.8325 , 0.237941 , 0.000010 ,  73
   2.8325 , 0.237940 , 0.000010 ,  74
   2.8325 , 0.237940 , 0.000010 ,  75
   2.8325 , 0.237941 , 0.000010 ,  76
   2.8325 , 0.237939 , 0.000010 ,  77
   2.8325 , 0.237941 , 0.000010 ,  78
   2.8325 , 0.237942 , 0.000010 ,  79
   2.8325 , 0.237941 , 0.000010 ,  80
   2.8325 , 0.237940 , 0.000010 ,  81
   2.8325 , 0.237941 , 0.000010 ,  82
   2.8325 , 0.237941 , 0.000010 ,  83
   2.8325 , 0.237941 , 0.000010 ,  84
   2.8325 , 0.237941 , 0.000010 ,  85
   2.8325 , 0.237942 , 0.000010 ,  86
   2.8325 , 0.237941 , 0.000010 ,  87
   2.8325 , 0.237942 , 0.000010 ,  88
   2.8325 , 0.237942 , 0.000010 ,  89
   2.8325 , 0.237940 , 0.000010 ,  90
   2.8325 , 0.237941 , 0.000010 ,  91
   2.8325 , 0.237941 , 0.000010 ,  92
   2.8325 , 0.237940 , 0.000010 ,  93
   2.8325 , 0.237943 , 0.000010 ,  94
   2.8325 , 0.237941 , 0.000010 ,  95
   2.8325 , 0.237942 , 0.000010 ,  96
   2.8325 , 0.237941 , 0.000010 ,  97
   2.8325 , 0.237941 , 0.000010 ,  98
   2.8325 , 0.237940 , 0.000010 ,  99
   2.8325 , 0.237942 , 0.000010 , 100
   2.9969 , 0.249419 , 0.000015 ,   0
   2.9969 , 0.249422 , 0.000015 ,   1
   2.9969 , 0.249420 , 0.000015 ,   2
   2.9969 , 0.249417 , 0.000015 ,   3
   2.9969 , 0.249419 , 0.000015 ,   4
   2.9969 , 0.249419 , 0.000015 ,   5
   2.9969 , 0.249419 , 0.000015 ,   6
   2.9969 , 0.249418 , 0.000015 ,   7
   2.9969 , 0.249416 , 0.000015 ,   8
   2.9969 , 0.249419 , 0.000015 ,   9
   2.9969 , 0.249419 , 0.000015 ,  10
   2.9969 , 0.249418 , 0.000015 ,  11
   2.9969 , 0.249418 , 0.000015 ,  12
   2.9969 , 0.249419 , 0.000015 ,  13
   2.9969 , 0.249421 , 0.000015 ,  14
   2.9969 , 0.249416 , 0.000015 ,  15
   2.9969 , 0.249419 , 0.000015 ,  16
   2.9969 , 0.249418 , 0.000015 ,  17
   2.9969 , 0.249419 , 0.000015 ,  18
   2.9969 , 0.249418 , 0.000015 ,  19
   2.9969 , 0.249419 , 0.000015 ,  20
   2.9969 , 0.249418 , 0.000015 ,  21
   2.9969 , 0.249419 , 0.000015 ,  22
   2.9969 , 0.249419 , 0.000015 ,  23
   2.9969 , 0.249420 , 0.000015 ,  24
   2.9969 , 0.249422 , 0.000015 ,  25
   2.9969 , 0.249420 , 0.000015 ,  26
   2.9969 , 0.249420 , 0.000015 ,  27
   2.9969 , 0.249420 , 0.000015 ,  28
   2.9969 , 0.249418 , 0.000015 ,  29
   2.9969 , 0.249418 , 0.000015 ,  30
   2.9969 , 0.249420 , 0.000015 ,  31
   2.9969 , 0.249421 , 0.000015 ,  32
   2.9969 , 0.249423 , 0.000015 ,  33
   2.9969 , 0.249422 , 0.000015 ,  34
   2.9969 , 0.249420 , 0.000015 ,  35
   2.9969 , 0.249418 , 0.000015 ,  36
   2.9969 , 0.249418 , 0.000015 ,  37
   2.9969 , 0.249418 , 0.000015 ,  38
   2.9969 , 0.249422 , 0.000015 ,  39
   2.9969 , 0.249420 , 0.000015 ,  40
   2.9969 , 0.249420 , 0.000015 ,  41
   2.9969 , 0.249422 , 0.000015 ,  42
   2.9969 , 0.249420 , 0.000015 ,  43
   2.9969 , 0.249420 , 0.000015 ,  44
   2.9969 , 0.249424 , 0.000015 ,  45
   2.9969 , 0.249418 , 0.000015 ,  46
   2.9969 , 0.249417 , 0.000015 ,  47
   2.9969 , 0.249418 , 0.000015 ,  48
   2.9969 , 0.249419 , 0.000015 ,  49
   2.9969 , 0.249419 , 0.000015 ,  50
   2.9969 , 0.249420 , 0.000015 ,  51
   2.9969 , 0.249418 , 0.000015 ,  52
   2.9969 , 0.249416 , 0.000015 ,  53
   2.9969 , 0.249419 , 0.000015 ,  54
   2.9969 , 0.249418 , 0.000015 ,  55
   2.9969 , 0.249420 , 0.000015 ,  56
   2.9969 , 0.249419 , 0.000015 ,  57
   2.9969 , 0.249421 , 0.000015 ,  58
   2.9969 , 0.249417 , 0.000015 ,  59
   2.9969 , 0.249421 , 0.000015 ,  60
   2.9969 , 0.249420 , 0.000015 ,  61
   2.9969 , 0.249419 , 0.000015 ,  62
   2.9969 , 0.249420 , 0.000015 ,  63
   2.9969 , 0.249420 , 0.000015 ,  64
   2.9969 , 0.249420 , 0.000015 ,  65
   2.9969 , 0.249419 , 0.000015 ,  66
   2.9969 , 0.249418 , 0.000015 ,  67
   2.9969 , 0.249420 , 0.000015 ,  68
   2.9969 , 0.249417 , 0.000015 ,  69
   2.9969 , 0.249420 , 0.000015 ,  70
   2.9969 , 0.249419 , 0.000015 ,  71
   2.9969 , 0.249421 , 0.000015 ,  72
   2.9969 , 0.249419 , 0.000015 ,  73
   2.9969 , 0.249418 , 0.000015 ,  74
   2.9969 , 0.249418 , 0.000015 ,  75
   2.9969 , 0.249418 , 0.000015 ,  76
   2.9969 , 0.249417 , 0.000015 ,  77
   2.9969 , 0.249418 , 0.000015 ,  78
   2.9969 , 0.249421 , 0.000015 ,  79
   2.9969 , 0.249418 , 0.000015 ,  80
   2.9969 , 0.249417 , 0.000015 ,  81
   2.9969 , 0.249420 , 0.000015 ,  82
   2.9969 , 0.249418 , 0.000015 ,  83
   2.9969 , 0.249418 , 0.000015 ,  84
   2.9969 , 0.249420 , 0.000015 ,  85
   2.9969 , 0.249419 , 0.000015 ,  86
   2.9969 , 0.249418 , 0.000015 ,  87
   2.9969 , 0.249421 , 0.000015 ,  88
   2.9969 , 0.249420 , 0.000015 ,  89
   2.9969 , 0.249417 , 0.000015 ,  90
   2.9969 , 0.249420 , 0.000015 ,  91
   2.9969 , 0.249419 , 0.000015 ,  92
   2.9969 , 0.249417 , 0.000015 ,  93
   2.9969 , 0.249420 , 0.000015 ,  94
   2.9969 , 0.249420 , 0.000015 ,  95
   2.9969 , 0.249421 , 0.000015 ,  96
   2.9969 , 0.249420 , 0.000015 ,  97
   2.9969 , 0.249419 , 0.000015 ,  98
   2.9969 , 0.249417 , 0.000015 ,  99
   2.9969 , 0.249421 , 0.000015 , 100
   3.0198 , 0.249583 , 0.000012 ,   0
   3.0198 , 0.249585 , 0.000012 ,   1
   3.0198 , 0.249585 , 0.000012 ,   2
   3.0198 , 0.249582 , 0.000012 ,   3
   3.0198 , 0.249584 , 0.000012 ,   4
   3.0198 , 0.249582 , 0.000012 ,   5
   3.0198 , 0.249584 , 0.000012 ,   6
   3.0198 , 0.249583 , 0.000012 ,   7
   3.0198 , 0.249583 , 0.000012 ,   8
   3.0198 , 0.249583 , 0.000012 ,   9
   3.0198 , 0.249585 , 0.000012 ,  10
   3.0198 , 0.249582 , 0.000012 ,  11
   3.0198 , 0.249582 , 0.000012 ,  12
   3.0198 , 0.249580 , 0.000012 ,  13
   3.0198 , 0.249584 , 0.000012 ,  14
   3.0198 , 0.249583 , 0.000012 ,  15
   3.0198 , 0.249583 , 0.000012 ,  16
   3.0198 , 0.249582 , 0.000012 ,  17
   3.0198 , 0.249584 , 0.000012 ,  18
   3.0198 , 0.249582 , 0.000012 ,  19
   3.0198 , 0.249585 , 0.000012 ,  20
   3.0198 , 0.249582 , 0.000012 ,  21
   3.0198 , 0.249583 , 0.000012 ,  22
   3.0198 , 0.249583 , 0.000012 ,  23
   3.0198 , 0.249584 , 0.000012 ,  24
   3.0198 , 0.249584 , 0.000012 ,  25
   3.0198 , 0.249582 , 0.000012 ,  26
   3.0198 , 0.249584 , 0.000012 ,  27
   3.0198 , 0.249583 , 0.000012 ,  28
   3.0198 , 0.249584 , 0.000012 ,  29
   3.0198 , 0.249582 , 0.000012 ,  30
   3.0198 , 0.249585 , 0.000012 ,  31
   3.0198 , 0.249585 , 0.000012 ,  32
   3.0198 , 0.249584 , 0.000012 ,  33
   3.0198 , 0.249585 , 0.000012 ,  34
   3.0198 , 0.249585 , 0.000012 ,  35
   3.0198 , 0.249583 , 0.000012 ,  36
   3.0198 , 0.249582 , 0.000012 ,  37
   3.0198 , 0.249581 , 0.000012 ,  38
   3.0198 , 0.249586 , 0.000012 ,  39
   3.0198 , 0.249585 , 0.000012 ,  40
   3.0198 , 0.249583 , 0.000012 ,  41
   3.0198 , 0.249586 , 0.000012 ,  42
   3.0198 , 0.249584 , 0.000012 ,  43
   3.0198 , 0.249584 , 0.000012 ,  44
   3.0198 , 0.249583 , 0.000012 ,  45
   3.0198 , 0.249582 , 0.000012 ,  46
   3.0198 , 0.249582 , 0.000012 ,  47
   3.0198 , 0.249582 , 0.000012 ,  48
   3.0198 , 0.249582 , 0.000012 ,  49
   3.0198 , 0.249583 , 0.000012 ,  50
   3.0198 , 0.249583 , 0.000012 ,  51
   3.0198 , 0.249583 , 0.000012 ,  52
   3.0198 , 0.249580 , 0.000012 ,  53
   3.0198 , 0.249582 , 0.000012 ,  54
   3.0198 , 0.249584 , 0.000012 ,  55
   3.0198 , 0.249584 , 0.000012 ,  56
   3.0198 , 0.249584 , 0.000012 ,  57
   3.0198 , 0.249584 , 0.000012 ,  58
   3.0198 , 0.249582 , 0.000012 ,  59
   3.0198 , 0.249583 , 0.000012 ,  60
   3.0198 , 0.249584 , 0.000012 ,  61
   3.0198 , 0.249585 , 0.000012 ,  62
   3.0198 , 0.249584 , 0.000012 ,  63
   3.0198 , 0.249585 , 0.000012 ,  64
   3.0198 , 0.249583 , 0.000012 ,  65
   3.0198 , 0.249582 , 0.000012 ,  66
   3.0198 , 0.249582 , 0.000012 ,  67
   3.0198 , 0.249583 , 0.000012 ,  68
   3.0198 , 0.249584 , 0.000012 ,  69
   3.0198 , 0.249584 , 0.000012 ,  70
   3.0198 , 0.249583 , 0.000012 ,  71
   3.0198 , 0.249584 , 0.000012 ,  72
   3.0198 , 0.249582 , 0.000012 ,  73
   3.0198 , 0.249584 , 0.000012 ,  74
   3.0198 , 0.249583 , 0.000012 ,  75
   3.0198 , 0.249583 , 0.000012 ,  76
   3.0198 , 0.249582 , 0.000012 ,  77
   3.0198 , 0.249582 , 0.000012 ,  78
   3.0198 , 0.249584 , 0.000012 ,  79
   3.0198 , 0.249585 , 0.000012 ,  80
   3.0198 , 0.249583 , 0.000012 ,  81
   3.0198 , 0.249584 , 0.000012 ,  82
   3.0198 , 0.249584 , 0.000012 ,  83
   3.0198 , 0.249584 , 0.000012 ,  84
   3.0198 , 0.249583 , 0.000012 ,  85
   3.0198 , 0.249585 , 0.000012 ,  86
   3.0198 , 0.249583 , 0.000012 ,  87
   3.0198 , 0.249584 , 0.000012 ,  88
   3.0198 , 0.249584 , 0.000012 ,  89
   3.0198 , 0.249583 , 0.000012 ,  90
   3.0198 , 0.249583 , 0.000012 ,  91
   3.0198 , 0.249583 , 0.000012 ,  92
   3.0198 , 0.249583 , 0.000012 ,  93
   3.0198 , 0.249586 , 0.000012 ,  94
   3.0198 , 0.249584 , 0.000012 ,  95
   3.0198 , 0.249583 , 0.000012 ,  96
   3.0198 , 0.249584 , 0.000012 ,  97
   3.0198 , 0.249582 , 0.000012 ,  98
   3.0198 , 0.249582 , 0.000012 ,  99
   3.0198 , 0.249584 , 0.000012 , 100
   3.1741 , 0.259695 , 0.000013 ,   0
   3.1741 , 0.259697 , 0.000013 ,   1
   3.1741 , 0.259697 , 0.000013 ,   2
   3.1741 , 0.259694 , 0.000013 ,   3
   3.1741 , 0.259696 , 0.000013 ,   4
   3.1741 , 0.259694 , 0.000013 ,   5
   3.1741 , 0.259695 , 0.000013 ,   6
   3.1741 , 0.259694 , 0.000013 ,   7
   3.1741 , 0.259693 , 0.000013 ,   8
   3.1741 , 0.259695 , 0.000013 ,   9
   3.1741 , 0.259697 , 0.000013 ,  10
   3.1741 , 0.259694 , 0.000013 ,  11
   3.1741 , 0.259694 , 0.000013 ,  12
   3.1741 , 0.259693 , 0.000013 ,  13
   3.1741 , 0.259695 , 0.000013 ,  14
   3.1741 , 0.259694 , 0.000013 ,  15
   3.1741 , 0.259695 , 0.000013 ,  16
   3.1741 , 0.259694 , 0.000013 ,  17
   3.1741 , 0.259695 , 0.000013 ,  18
   3.1741 , 0.259694 , 0.000013 ,  19
   3.1741 , 0.259695 , 0.000013 ,  20
   3.1741 , 0.259694 , 0.000013 ,  21
   3.1741 , 0.259695 , 0.000013 ,  22
   3.1741 , 0.259695 , 0.000013 ,  23
   3.1741 , 0.259695 , 0.000013 ,  24
   3.1741 , 0.259696 , 0.000013 ,  25
   3.1741 , 0.259694 , 0.000013 ,  26
   3.1741 , 0.259696 , 0.000013 ,  27
   3.1741 , 0.259695 , 0.000013 ,  28
   3.1741 , 0.259694 , 0.000013 ,  29
   3.1741 , 0.259693 , 0.000013 ,  30
   3.1741 , 0.259696 , 0.000013 ,  31
   3.1741 , 0.259697 , 0.000013 ,  32
   3.1741 , 0.259697 , 0.000013 ,  33
   3.1741 , 0.259698 , 0.000013 ,  34
   3.1741 , 0.259696 , 0.000013 ,  35
   3.1741 , 0.259694 , 0.000013 ,  36
   3.1741 , 0.259694 , 0.000013 ,  37
   3.1741 , 0.259692 , 0.000013 ,  38
   3.1741 , 0.259698 , 0.000013 ,  39
   3.1741 , 0.259697 , 0.000013 ,  40
   3.1741 , 0.259694 , 0.000013 ,  41
   3.1741 , 0.259698 , 0.000013 ,  42
   3.1741 , 0.259696 , 0.000013 ,  43
   3.1741 , 0.259696 , 0.000013 ,  44
   3.1741 , 0.259697 , 0.000013 ,  45
   3.1741 , 0.259694 , 0.000013 ,  46
   3.1741 , 0.259693 , 0.000013 ,  47
   3.1741 , 0.259694 , 0.000013 ,  48
   3.1741 , 0.259694 , 0.000013 ,  49
   3.1741 , 0.259694 , 0.000013 ,  50
   3.1741 , 0.259695 , 0.000013 ,  51
   3.1741 , 0.259694 , 0.000013 ,  52
   3.1741 , 0.259692 , 0.000013 ,  53
   3.1741 , 0.259694 , 0.000013 ,  54
   3.1741 , 0.259696 , 0.000013 ,  55
   3.1741 , 0.259696 , 0.000013 ,  56
   3.1741 , 0.259696 , 0.000013 ,  57
   3.1741 , 0.259696 , 0.000013 ,  58
   3.1741 , 0.259693 , 0.000013 ,  59
   3.1741 , 0.259695 , 0.000013 ,  60
   3.1741 , 0.259696 , 0.000013 ,  61
   3.1741 , 0.259696 , 0.000013 ,  62
   3.1741 , 0.259696 , 0.000013 ,  63
   3.1741 , 0.259696 , 0.000013 ,  64
   3.1741 , 0.259694 , 0.000013 ,  65
   3.1741 , 0.259693 , 0.000013 ,  66
   3.1741 , 0.259693 , 0.000013 ,  67
   3.1741 , 0.259695 , 0.000013 ,  68
   3.1741 , 0.259695 , 0.000013 ,  69
   3.1741 , 0.259696 , 0.000013 ,  70
   3.1741 , 0.259695 , 0.000013 ,  71
   3.1741 , 0.259696 , 0.000013 ,  72
   3.1741 , 0.259694 , 0.000013 ,  73
   3.1741 , 0.259695 , 0.000013 ,  74
   3.1741 , 0.259694 , 0.000013 ,  75
   3.1741 , 0.259695 , 0.000013 ,  76
   3.1741 , 0.259692 , 0.000013 ,  77
   3.1741 , 0.259694 , 0.000013 ,  78
   3.1741 , 0.259696 , 0.000013 ,  79
   3.1741 , 0.259696 , 0.000013 ,  80
   3.1741 , 0.259694 , 0.000013 ,  81
   3.1741 , 0.259696 , 0.000013 ,  82
   3.1741 , 0.259695 , 0.000013 ,  83
   3.1741 , 0.259695 , 0.000013 ,  84
   3.1741 , 0.259694 , 0.000013 ,  85
   3.1741 , 0.259696 , 0.000013 ,  86
   3.1741 , 0.259695 , 0.000013 ,  87
   3.1741 , 0.259697 , 0.000013 ,  88
   3.1741 , 0.259696 , 0.000013 ,  89
   3.1741 , 0.259694 , 0.000013 ,  90
   3.1741 , 0.259694 , 0.000013 ,  91
   3.1741 , 0.259695 , 0.000013 ,  92
   3.1741 , 0.259694 , 0.000013 ,  93
   3.1741 , 0.259697 , 0.000013 ,  94
   3.1741 , 0.259696 , 0.000013 ,  95
   3.1741 , 0.259695 , 0.000013 ,  96
   3.1741 , 0.259696 , 0.000013 ,  97
   3.1741 , 0.259694 , 0.000013 ,  98
   3.1741 , 0.259693 , 0.000013 ,  99
   3.1741 , 0.259696 , 0.000013 , 100
   3.3231 , 0.268785 , 0.000017 ,   0
   3.3231 , 0.268789 , 0.000017 ,   1
   3.3231 , 0.268788 , 0.000017 ,   2
   3.3231 , 0.268784 , 0.000017 ,   3
   3.3231 , 0.268786 , 0.000017 ,   4
   3.3231 , 0.268785 , 0.000017 ,   5
   3.3231 , 0.268786 , 0.000017 ,   6
   3.3231 , 0.268783 , 0.000017 ,   7
   3.3231 , 0.268782 , 0.000017 ,   8
   3.3231 , 0.268784 , 0.000017 ,   9
   3.3231 , 0.268786 , 0.000017 ,  10
   3.3231 , 0.268784 , 0.000017 ,  11
   3.3231 , 0.268784 , 0.000017 ,  12
   3.3231 , 0.268783 , 0.000017 ,  13
   3.3231 , 0.268785 , 0.000017 ,  14
   3.3231 , 0.268782 , 0.000017 ,  15
   3.3231 , 0.268785 , 0.000017 ,  16
   3.3231 , 0.268783 , 0.000017 ,  17
   3.3231 , 0.268785 , 0.000017 ,  18
   3.3231 , 0.268784 , 0.000017 ,  19
   3.3231 , 0.268785 , 0.000017 ,  20
   3.3231 , 0.268783 , 0.000017 ,  21
   3.3231 , 0.268785 , 0.000017 ,  22
   3.3231 , 0.268786 , 0.000017 ,  23
   3.3231 , 0.268786 , 0.000017 ,  24
   3.3231 , 0.268787 , 0.000017 ,  25
   3.3231 , 0.268785 , 0.000017 ,  26
   3.3231 , 0.268786 , 0.000017 ,  27
   3.3231 , 0.268785 , 0.000017 ,  28
   3.3231 , 0.268784 , 0.000017 ,  29
   3.3231 , 0.268783 , 0.000017 ,  30
   3.3231 , 0.268786 , 0.000017 ,  31
   3.3231 , 0.268787 , 0.000017 ,  32
   3.3231 , 0.268789 , 0.000017 ,  33
   3.3231 , 0.268789 , 0.000017 ,  34
   3.3231 , 0.268785 , 0.000017 ,  35
   3.3231 , 0.268784 , 0.000017 ,  36
   3.3231 , 0.268783 , 0.000017 ,  37
   3.3231 , 0.268783 , 0.000017 ,  38
   3.3231 , 0.268789 , 0.000017 ,  39
   3.3231 , 0.268786 , 0.000017 ,  40
   3.3231 , 0.268785 , 0.000017 ,  41
   3.3231 , 0.268789 , 0.000017 ,  42
   3.3231 , 0.268786 , 0.000017 ,  43
   3.3231 , 0.268786 , 0.000017 ,  44
   3.3231 , 0.268789 , 0.000017 ,  45
   3.3231 , 0.268784 , 0.000017 ,  46
   3.3231 , 0.268783 , 0.000017 ,  47
   3.3231 , 0.268784 , 0.000017 ,  48
   3.3231 , 0.268785 , 0.000017 ,  49
   3.3231 , 0.268784 , 0.000017 ,  50
   3.3231 , 0.268786 , 0.000017 ,  51
   3.3231 , 0.268783 , 0.000017 ,  52
   3.3231 , 0.268781 , 0.000017 ,  53
   3.3231 , 0.268783 , 0.000017 ,  54
   3.3231 , 0.268785 , 0.000017 ,  55
   3.3231 , 0.268786 , 0.000017 ,  56
   3.3231 , 0.268786 , 0.000017 ,  57
   3.3231 , 0.268787 , 0.000017 ,  58
   3.3231 , 0.268782 , 0.000017 ,  59
   3.3231 , 0.268786 , 0.000017 ,  60
   3.3231 , 0.268786 , 0.000017 ,  61
   3.3231 , 0.268786 , 0.000017 ,  62
   3.3231 , 0.268786 , 0.000017 ,  63
   3.3231 , 0.268787 , 0.000017 ,  64
   3.3231 , 0.268785 , 0.000017 ,  65
   3.3231 , 0.268784 , 0.000017 ,  66
   3.3231 , 0.268783 , 0.000017 ,  67
   3.3231 , 0.268787 , 0.000017 ,  68
   3.3231 , 0.268783 , 0.000017 ,  69
   3.3231 , 0.268786 , 0.000017 ,  70
   3.3231 , 0.268785 , 0.000017 ,  71
   3.3231 , 0.268787 , 0.000017 ,  72
   3.3231 , 0.268784 , 0.000017 ,  73
   3.3231 , 0.268784 , 0.000017 ,  74
   3.3231 , 0.268784 , 0.000017 ,  75
   3.3231 , 0.268784 , 0.000017 ,  76
   3.3231 , 0.268781 , 0.000017 ,  77
   3.3231 , 0.268783 , 0.000017 ,  78
   3.3231 , 0.268787 , 0.000017 ,  79
   3.3231 , 0.268785 , 0.000017 ,  80
   3.3231 , 0.268783 , 0.000017 ,  81
   3.3231 , 0.268786 , 0.000017 ,  82
   3.3231 , 0.268784 , 0.000017 ,  83
   3.3231 , 0.268784 , 0.000017 ,  84
   3.3231 , 0.268785 , 0.000017 ,  85
   3.3231 , 0.268786 , 0.000017 ,  86
   3.3231 , 0.268785 , 0.000017 ,  87
   3.3231 , 0.268787 , 0.000017 ,  88
   3.3231 , 0.268786 , 0.000017 ,  89
   3.3231 , 0.268783 , 0.000017 ,  90
   3.3231 , 0.268785 , 0.000017 ,  91
   3.3231 , 0.268786 , 0.000017 ,  92
   3.3231 , 0.268783 , 0.000017 ,  93
   3.3231 , 0.268787 , 0.000017 ,  94
   3.3231 , 0.268786 , 0.000017 ,  95
   3.3231 , 0.268786 , 0.000017 ,  96
   3.3231 , 0.268786 , 0.000017 ,  97
   3.3231 , 0.268785 , 0.000017 ,  98
   3.3231 , 0.268783 , 0.000017 ,  99
   3.3231 , 0.268787 , 0.000017 , 100
   3.4577 , 0.276968 , 0.000026 ,   0
   3.4577 , 0.276972 , 0.000026 ,   1
   3.4577 , 0.276970 , 0.000026 ,   2
   3.4577 , 0.276963 , 0.000026 ,   3
   3.4577 , 0.276967 , 0.000026 ,   4
   3.4577 , 0.276967 , 0.000026 ,   5
   3.4577 , 0.276968 , 0.000026 ,   6
   3.4577 , 0.276966 , 0.000026 ,   7
   3.4577 , 0.276962 , 0.000026 ,   8
   3.4577 , 0.276967 , 0.000026 ,   9
   3.4577 , 0.276967 , 0.000026 ,  10
   3.4577 , 0.276965 , 0.000026 ,  11
   3.4577 , 0.276966 , 0.000026 ,  12
   3.4577 , 0.276967 , 0.000026 ,  13
   3.4577 , 0.276972 , 0.000026 ,  14
   3.4577 , 0.276962 , 0.000026 ,  15
   3.4577 , 0.276968 , 0.000026 ,  16
   3.4577 , 0.276965 , 0.000026 ,  17
   3.4577 , 0.276966 , 0.000026 ,  18
   3.4577 , 0.276966 , 0.000026 ,  19
   3.4577 , 0.276968 , 0.000026 ,  20
   3.4577 , 0.276965 , 0.000026 ,  21
   3.4577 , 0.276967 , 0.000026 ,  22
   3.4577 , 0.276968 , 0.000026 ,  23
   3.4577 , 0.276970 , 0.000026 ,  24
   3.4577 , 0.276971 , 0.000026 ,  25
   3.4577 , 0.276969 , 0.000026 ,  26
   3.4577 , 0.276969 , 0.000026 ,  27
   3.4577 , 0.276970 , 0.000026 ,  28
   3.4577 , 0.276966 , 0.000026 ,  29
   3.4577 , 0.276967 , 0.000026 ,  30
   3.4577 , 0.276969 , 0.000026 ,  31
   3.4577 , 0.276970 , 0.000026 ,  32
   3.4577 , 0.276975 , 0.000026 ,  33
   3.4577 , 0.276973 , 0.000026 ,  34
   3.4577 , 0.276968 , 0.000026 ,  35
   3.4577 , 0.276967 , 0.000026 ,  36
   3.4577 , 0.276966 , 0.000026 ,  37
   3.4577 , 0.276967 , 0.000026 ,  38
   3.4577 , 0.276970 , 0.000026 ,  39
   3.4577 , 0.276970 , 0.000026 ,  40
   3.4577 , 0.276968 , 0.000026 ,  41
   3.4577 , 0.276973 , 0.000026 ,  42
   3.4577 , 0.276968 , 0.000026 ,  43
   3.4577 , 0.276969 , 0.000026 ,  44
   3.4577 , 0.276976 , 0.000026 ,  45
   3.4577 , 0.276968 , 0.000026 ,  46
   3.4577 , 0.276967 , 0.000026 ,  47
   3.4577 , 0.276966 , 0.000026 ,  48
   3.4577 , 0.276969 , 0.000026 ,  49
   3.4577 , 0.276968 , 0.000026 ,  50
   3.4577 , 0.276970 , 0.000026 ,  51
   3.4577 , 0.276964 , 0.000026 ,  52
   3.4577 , 0.276962 , 0.000026 ,  53
   3.4577 , 0.276966 , 0.000026 ,  54
   3.4577 , 0.276965 , 0.000026 ,  55
   3.4577 , 0.276968 , 0.000026 ,  56
   3.4577 , 0.276968 , 0.000026 ,  57
   3.4577 , 0.276970 , 0.000026 ,  58
   3.4577 , 0.276964 , 0.000026 ,  59
   3.4577 , 0.276970 , 0.000026 ,  60
   3.4577 , 0.276969 , 0.000026 ,  61
   3.4577 , 0.276968 , 0.000026 ,  62
   3.4577 , 0.276969 , 0.000026 ,  63
   3.4577 , 0.276970 , 0.000026 ,  64
   3.4577 , 0.276970 , 0.000026 ,  65
   3.4577 , 0.276969 , 0.000026 ,  66
   3.4577 , 0.276964 , 0.000026 ,  67
   3.4577 , 0.276970 , 0.000026 ,  68
   3.4577 , 0.276963 , 0.000026 ,  69
   3.4577 , 0.276968 , 0.000026 ,  70
   3.4577 , 0.276968 , 0.000026 ,  71
   3.4577 , 0.276971 , 0.000026 ,  72
   3.4577 , 0.276968 , 0.000026 ,  73
   3.4577 , 0.276966 , 0.000026 ,  74
   3.4577 , 0.276966 , 0.000026 ,  75
   3.4577 , 0.276966 , 0.000026 ,  76
   3.4577 , 0.276965 , 0.000026 ,  77
   3.4577 , 0.276964 , 0.000026 ,  78
   3.4577 , 0.276973 , 0.000026 ,  79
   3.4577 , 0.276965 , 0.000026 ,  80
   3.4577 , 0.276964 , 0.000026 ,  81
   3.4577 , 0.276968 , 0.000026 ,  82
   3.4577 , 0.276966 , 0.000026 ,  83
   3.4577 , 0.276967 , 0.000026 ,  84
   3.4577 , 0.276968 , 0.000026 ,  85
   3.4577 , 0.276967 , 0.000026 ,  86
   3.4577 , 0.276966 , 0.000026 ,  87
   3.4577 , 0.276970 , 0.000026 ,  88
   3.4577 , 0.276969 , 0.000026 ,  89
   3.4577 , 0.276964 , 0.000026 ,  90
   3.4577 , 0.276969 , 0.000026 ,  91
   3.4577 , 0.276967 , 0.000026 ,  92
   3.4577 , 0.276965 , 0.000026 ,  93
   3.4577 , 0.276968 , 0.000026 ,  94
   3.4577 , 0.276968 , 0.000026 ,  95
   3.4577 , 0.276970 , 0.000026 ,  96
   3.4577 , 0.276968 , 0.000026 ,  97
   3.4577 , 0.276969 , 0.000026 ,  98
   3.4577 , 0.276962 , 0.000026 ,  99
   3.4577 , 0.276968 , 0.000026 , 100
   3.6083 , 0.284514 , 0.000020 ,   0
   3.6083 , 0.284518 , 0.000020 ,   1
   3.6083 , 0.284518 , 0.000020 ,   2
   3.6083 , 0.284512 , 0.000020 ,   3
   3.6083 , 0.284516 , 0.000020 ,   4
   3.6083 , 0.284513 , 0.000020 ,   5
   3.6083 , 0.284515 , 0.000020 ,   6
   3.6083 , 0.284513 , 0.000020 ,   7
   3.6083 , 0.284511 , 0.000020 ,   8
   3.6083 , 0.284515 , 0.000020 ,   9
   3.6083 , 0.284516 , 0.000020 ,  10
   3.6083 , 0.284513 , 0.000020 ,  11
   3.6083 , 0.284511 , 0.000020 ,  12
   3.6083 , 0.284512 , 0.000020 ,  13
   3.6083 , 0.284514 , 0.000020 ,  14
   3.6083 , 0.284511 , 0.000020 ,  15
   3.6083 , 0.284514 , 0.000020 ,  16
   3.6083 , 0.284512 , 0.000020 ,  17
   3.6083 , 0.284515 , 0.000020 ,  18
   3.6083 , 0.284514 , 0.000020 ,  19
   3.6083 , 0.284513 , 0.000020 ,  20
   3.6083 , 0.284511 , 0.000020 ,  21
   3.6083 , 0.284515 , 0.000020 ,  22
   3.6083 , 0.284514 , 0.000020 ,  23
   3.6083 , 0.284515 , 0.000020 ,  24
   3.6083 , 0.284515 , 0.000020 ,  25
   3.6083 , 0.284513 , 0.000020 ,  26
   3.6083 , 0.284515 , 0.000020 ,  27
   3.6083 , 0.284515 , 0.000020 ,  28
   3.6083 , 0.284513 , 0.000020 ,  29
   3.6083 , 0.284512 , 0.000020 ,  30
   3.6083 , 0.284514 , 0.000020 ,  31
   3.6083 , 0.284517 , 0.000020 ,  32
   3.6083 , 0.284517 , 0.000020 ,  33
   3.6083 , 0.284518 , 0.000020 ,  34
   3.6083 , 0.284515 , 0.000020 ,  35
   3.6083 , 0.284513 , 0.000020 ,  36
   3.6083 , 0.284513 , 0.000020 ,  37
   3.6083 , 0.284510 , 0.000020 ,  38
   3.6083 , 0.284518 , 0.000020 ,  39
   3.6083 , 0.284517 , 0.000020 ,  40
   3.6083 , 0.284513 , 0.000020 ,  41
   3.6083 , 0.284517 , 0.000020 ,  42
   3.6083 , 0.284515 , 0.000020 ,  43
   3.6083 , 0.284515 , 0.000020 ,  44
   3.6083 , 0.284519 , 0.000020 ,  45
   3.6083 , 0.284512 , 0.000020 ,  46
   3.6083 , 0.284513 , 0.000020 ,  47
   3.6083 , 0.284513 , 0.000020 ,  48
   3.6083 , 0.284513 , 0.000020 ,  49
   3.6083 , 0.284512 , 0.000020 ,  50
   3.6083 , 0.284515 , 0.000020 ,  51
   3.6083 , 0.284511 , 0.000020 ,  52
   3.6083 , 0.284510 , 0.000020 ,  53
   3.6083 , 0.284513 , 0.000020 ,  54
   3.6083 , 0.284514 , 0.000020 ,  55
   3.6083 , 0.284516 , 0.000020 ,  56
   3.6083 , 0.284516 , 0.000020 ,  57
   3.6083 , 0.284517 , 0.000020 ,  58
   3.6083 , 0.284513 , 0.000020 ,  59
   3.6083 , 0.284515 , 0.000020 ,  60
   3.6083 , 0.284516 , 0.000020 ,  61
   3.6083 , 0.284515 , 0.000020 ,  62
   3.6083 , 0.284516 , 0.000020 ,  63
   3.6083 , 0.284516 , 0.000020 ,  64
   3.6083 , 0.284513 , 0.000020 ,  65
   3.6083 , 0.284513 , 0.000020 ,  66
   3.6083 , 0.284511 , 0.000020 ,  67
   3.6083 , 0.284514 , 0.000020 ,  68
   3.6083 , 0.284512 , 0.000020 ,  69
   3.6083 , 0.284515 , 0.000020 ,  70
   3.6083 , 0.284514 , 0.000020 ,  71
   3.6083 , 0.284516 , 0.000020 ,  72
   3.6083 , 0.284514 , 0.000020 ,  73
   3.6083 , 0.284513 , 0.000020 ,  74
   3.6083 , 0.284513 , 0.000020 ,  75
   3.6083 , 0.284513 , 0.000020 ,  76
   3.6083 , 0.284510 , 0.000020 ,  77
   3.6083 , 0.284513 , 0.000020 ,  78
   3.6083 , 0.284516 , 0.000020 ,  79
   3.6083 , 0.284514 , 0.000020 ,  80
   3.6083 , 0.284512 , 0.000020 ,  81
   3.6083 , 0.284516 , 0.000020 ,  82
   3.6083 , 0.284513 , 0.000020 ,  83
   3.6083 , 0.284513 , 0.000020 ,  84
   3.6083 , 0.284514 , 0.000020 ,  85
   3.6083 , 0.284516 , 0.000020 ,  86
   3.6083 , 0.284514 , 0.000020 ,  87
   3.6083 , 0.284516 , 0.000020 ,  88
   3.6083 , 0.284515 , 0.000020 ,  89
   3.6083 , 0.284510 , 0.000020 ,  90
   3.6083 , 0.284513 , 0.000020 ,  91
   3.6083 , 0.284515 , 0.000020 ,  92
   3.6083 , 0.284513 , 0.000020 ,  93
   3.6083 , 0.284517 , 0.000020 ,  94
   3.6083 , 0.284515 , 0.000020 ,  95
   3.6083 , 0.284516 , 0.000020 ,  96
   3.6083 , 0.284515 , 0.000020 ,  97
   3.6083 , 0.284514 , 0.000020 ,  98
   3.6083 , 0.284511 , 0.000020 ,  99
   3.6083 , 0.284515 , 0.000020 , 100
   3.7428 , 0.291459 , 0.000027 ,   0
   3.7428 , 0.291464 , 0.000027 ,   1
   3.7428 , 0.291462 , 0.000027 ,   2
   3.7428 , 0.291455 , 0.000027 ,   3
   3.7428 , 0.291460 , 0.000027 ,   4
   3.7428 , 0.291458 , 0.000027 ,   5
   3.7428 , 0.291461 , 0.000027 ,   6
   3.7428 , 0.291457 , 0.000027 ,   7
   3.7428 , 0.291454 , 0.000027 ,   8
   3.7428 , 0.291458 , 0.000027 ,   9
   3.7428 , 0.291460 , 0.000027 ,  10
   3.7428 , 0.291457 , 0.000027 ,  11
   3.7428 , 0.291456 , 0.000027 ,  12
   3.7428 , 0.291456 , 0.000027 ,  13
   3.7428 , 0.291461 , 0.000027 ,  14
   3.7428 , 0.291453 , 0.000027 ,  15
   3.7428 , 0.291458 , 0.000027 ,  16
   3.7428 , 0.291456 , 0.000027 ,  17
   3.7428 , 0.291458 , 0.000027 ,  18
   3.7428 , 0.291458 , 0.000027 ,  19
   3.7428 , 0.291459 , 0.000027 ,  20
   3.7428 , 0.291454 , 0.000027 ,  21
   3.7428 , 0.291459 , 0.000027 ,  22
   3.7428 , 0.291459 , 0.000027 ,  23
   3.7428 , 0.291461 , 0.000027 ,  24
   3.7428 , 0.291461 , 0.000027 ,  25
   3.7428 , 0.291460 , 0.000027 ,  26
   3.7428 , 0.291460 , 0.000027 ,  27
   3.7428 , 0.291461 , 0.000027 ,  28
   3.7428 , 0.291458 , 0.000027 ,  29
   3.7428 , 0.291458 , 0.000027 ,  30
   3.7428 , 0.291459 , 0.000027 ,  31
   3.7428 , 0.291462 , 0.000027 ,  32
   3.7428 , 0.291465 , 0.000027 ,  33
   3.7428 , 0.291465 , 0.000027 ,  34
   3.7428 , 0.291458 , 0.000027 ,  35
   3.7428 , 0.291458 , 0.000027 ,  36
   3.7428 , 0.291457 , 0.000027 ,  37
   3.7428 , 0.291456 , 0.000027 ,  38
   3.7428 , 0.291462 , 0.000027 ,  39
   3.7428 , 0.291461 , 0.000027 ,  40
   3.7428 , 0.291458 , 0.000027 ,  41
   3.7428 , 0.291464 , 0.000027 ,  42
   3.7428 , 0.291460 , 0.000027 ,  43
   3.7428 , 0.291460 , 0.000027 ,  44
   3.7428 , 0.291466 , 0.000027 ,  45
   3.7428 , 0.291458 , 0.000027 ,  46
   3.7428 , 0.291457 , 0.000027 ,  47
   3.7428 , 0.291457 , 0.000027 ,  48
   3.7428 , 0.291459 , 0.000027 ,  49
   3.7428 , 0.291457 , 0.000027 ,  50
   3.7428 , 0.291460 , 0.000027 ,  51
   3.7428 , 0.291455 , 0.000027 ,  52
   3.7428 , 0.291453 , 0.000027 ,  53
   3.7428 , 0.291456 , 0.000027 ,  54
   3.7428 , 0.291457 , 0.000027 ,  55
   3.7428 , 0.291461 , 0.000027 ,  56
   3.7428 , 0.291460 , 0.000027 ,  57
   3.7428 , 0.291462 , 0.000027 ,  58
   3.7428 , 0.291456 , 0.000027 ,  59
   3.7428 , 0.291462 , 0.000027 ,  60
   3.7428 , 0.291461 , 0.000027 ,  61
   3.7428 , 0.291460 , 0.000027 ,  62
   3.7428 , 0.291460 , 0.000027 ,  63
   3.7428 , 0.291461 , 0.000027 ,  64
   3.7428 , 0.291459 , 0.000027 ,  65
   3.7428 , 0.291458 , 0.000027 ,  66
   3.7428 , 0.291455 , 0.000027 ,  67
   3.7428 , 0.291460 , 0.000027 ,  68
   3.7428 , 0.291454 , 0.000027 ,  69
   3.7428 , 0.291459 , 0.000027 ,  70
   3.7428 , 0.291459 , 0.000027 ,  71
   3.7428 , 0.291463 , 0.000027 ,  72
   3.7428 , 0.291458 , 0.000027 ,  73
   3.7428 , 0.291458 , 0.000027 ,  74
   3.7428 , 0.291457 , 0.000027 ,  75
   3.7428 , 0.291457 , 0.000027 ,  76
   3.7428 , 0.291455 , 0.000027 ,  77
   3.7428 , 0.291456 , 0.000027 ,  78
   3.7428 , 0.291464 , 0.000027 ,  79
   3.7428 , 0.291457 , 0.000027 ,  80
   3.7428 , 0.291456 , 0.000027 ,  81
   3.7428 , 0.291461 , 0.000027 ,  82
   3.7428 , 0.291457 , 0.000027 ,  83
   3.7428 , 0.291457 , 0.000027 ,  84
   3.7428 , 0.291459 , 0.000027 ,  85
   3.7428 , 0.291459 , 0.000027 ,  86
   3.7428 , 0.291458 , 0.000027 ,  87
   3.7428 , 0.291461 , 0.000027 ,  88
   3.7428 , 0.291460 , 0.000027 ,  89
   3.7428 , 0.291454 , 0.000027 ,  90
   3.7428 , 0.291460 , 0.000027 ,  91
   3.7428 , 0.291459 , 0.000027 ,  92
   3.7428 , 0.291456 , 0.000027 ,  93
   3.7428 , 0.291461 , 0.000027 ,  94
   3.7428 , 0.291459 , 0.000027 ,  95
   3.7428 , 0.291462 , 0.000027 ,  96
   3.7428 , 0.291459 , 0.000027 ,  97
   3.7428 , 0.291459 , 0.000027 ,  98
   3.7428 , 0.291454 , 0.000027 ,  99
   3.7428 , 0.291460 , 0.000027 , 100
   4.0093 , 0.303865 , 0.000027 ,   0
   4.0093 , 0.303871 , 0.000027 ,   1
   4.0093 , 0.303870 , 0.000027 ,   2
   4.0093 , 0.303864 , 0.000027 ,   3
   4.0093 , 0.303867 , 0.000027 ,   4
   4.0093 , 0.303862 , 0.000027 ,   5
   4.0093 , 0.303869 , 0.000027 ,   6
   4.0093 , 0.303865 , 0.000027 ,   7
   4.0093 , 0.303866 , 0.000027 ,   8
   4.0093 , 0.303864 , 0.000027 ,   9
   4.0093 , 0.303867 , 0.000027 ,  10
   4.0093 , 0.303861 , 0.000027 ,  11
   4.0093 , 0.303861 , 0.000027 ,  12
   4.0093 , 0.303861 , 0.000027 ,  13
   4.0093 , 0.303867 , 0.000027 ,  14
   4.0093 , 0.303867 , 0.000027 ,  15
   4.0093 , 0.303864 , 0.000027 ,  16
   4.0093 , 0.303862 , 0.000027 ,  17
   4.0093 , 0.303865 , 0.000027 ,  18
   4.0093 , 0.303862 , 0.000027 ,  19
   4.0093 , 0.303868 , 0.000027 ,  20
   4.0093 , 0.303862 , 0.000027 ,  21
   4.0093 , 0.303863 , 0.000027 ,  22
   4.0093 , 0.303865 , 0.000027 ,  23
   4.0093 , 0.303870 , 0.000027 ,  24
   4.0093 , 0.303864 , 0.000027 ,  25
   4.0093 , 0.303863 , 0.000027 ,  26
   4.0093 , 0.303865 , 0.000027 ,  27
   4.0093 , 0.303866 , 0.000027 ,  28
   4.0093 , 0.303866 , 0.000027 ,  29
   4.0093 , 0.303863 , 0.000027 ,  30
   4.0093 , 0.303867 , 0.000027 ,  31
   4.0093 , 0.303869 , 0.000027 ,  32
   4.0093 , 0.303868 , 0.000027 ,  33
   4.0093 , 0.303870 , 0.000027 ,  34
   4.0093 , 0.303866 , 0.000027 ,  35
   4.0093 , 0.303863 , 0.000027 ,  36
   4.0093 , 0.303862 , 0.000027 ,  37
   4.0093 , 0.303862 , 0.000027 ,  38
   4.0093 , 0.303871 , 0.000027 ,  39
   4.0093 , 0.303869 , 0.000027 ,  40
   4.0093 , 0.303861 , 0.000027 ,  41
   4.0093 , 0.303869 , 0.000027 ,  42
   4.0093 , 0.303866 , 0.000027 ,  43
   4.0093 , 0.303867 , 0.000027 ,  44
   4.0093 , 0.303867 , 0.000027 ,  45
   4.0093 , 0.303863 , 0.000027 ,  46
   4.0093 , 0.303864 , 0.000027 ,  47
   4.0093 , 0.303864 , 0.000027 ,  48
   4.0093 , 0.303862 , 0.000027 ,  49
   4.0093 , 0.303863 , 0.000027 ,  50
   4.0093 , 0.303865 , 0.000027 ,  51
   4.0093 , 0.303863 , 0.000027 ,  52
   4.0093 , 0.303859 , 0.000027 ,  53
   4.0093 , 0.303862 , 0.000027 ,  54
   4.0093 , 0.303866 , 0.000027 ,  55
   4.0093 , 0.303866 , 0.000027 ,  56
   4.0093 , 0.303867 , 0.000027 ,  57
   4.0093 , 0.303867 , 0.000027 ,  58
   4.0093 , 0.303860 , 0.000027 ,  59
   4.0093 , 0.303864 , 0.000027 ,  60
   4.0093 , 0.303866 , 0.000027 ,  61
   4.0093 , 0.303869 , 0.000027 ,  62
   4.0093 , 0.303867 , 0.000027 ,  63
   4.0093 , 0.303865 , 0.000027 ,  64
   4.0093 , 0.303863 , 0.000027 ,  65
   4.0093 , 0.303862 , 0.000027 ,  66
   4.0093 , 0.303861 , 0.000027 ,  67
   4.0093 , 0.303865 , 0.000027 ,  68
   4.0093 , 0.303867 , 0.000027 ,  69
   4.0093 , 0.303866 , 0.000027 ,  70
   4.0093 , 0.303864 , 0.000027 ,  71
   4.0093 , 0.303867 , 0.000027 ,  72
   4.0093 , 0.303863 , 0.000027 ,  73
   4.0093 , 0.303865 , 0.000027 ,  74
   4.0093 , 0.303866 , 0.000027 ,  75
   4.0093 , 0.303861 , 0.000027 ,  76
   4.0093 , 0.303863 , 0.000027 ,  77
   4.0093 , 0.303863 , 0.000027 ,  78
   4.0093 , 0.303867 , 0.000027 ,  79
   4.0093 , 0.303870 , 0.000027 ,  80
   4.0093 , 0.303866 , 0.000027 ,  81
   4.0093 , 0.303866 , 0.000027 ,  82
   4.0093 , 0.303865 , 0.000027 ,  83
   4.0093 , 0.303864 , 0.000027 ,  84
   4.0093 , 0.303861 , 0.000027 ,  85
   4.0093 , 0.303868 , 0.000027 ,  86
   4.0093 , 0.303866 , 0.000027 ,  87
   4.0093 , 0.303868 , 0.000027 ,  88
   4.0093 , 0.303865 , 0.000027 ,  89
   4.0093 , 0.303862 , 0.000027 ,  90
   4.0093 , 0.303864 , 0.000027 ,  91
   4.0093 , 0.303866 , 0.000027 ,  92
   4.0093 , 0.303864 , 0.000027 ,  93
   4.0093 , 0.303868 , 0.000027 ,  94
   4.0093 , 0.303868 , 0.000027 ,  95
   4.0093 , 0.303865 , 0.000027 ,  96
   4.0093 , 0.303869 , 0.000027 ,  97
   4.0093 , 0.303861 , 0.000027 ,  98
   4.0093 , 0.303862 , 0.000027 ,  99
   4.0093 , 0.303866 , 0.000027 , 100
   4.1239 , 0.309441 , 0.000042 ,   0
   4.1239 , 0.309447 , 0.000042 ,   1
   4.1239 , 0.309446 , 0.000042 ,   2
   4.1239 , 0.309434 , 0.000042 ,   3
   4.1239 , 0.309441 , 0.000042 ,   4
   4.1239 , 0.309440 , 0.000042 ,   5
   4.1239 , 0.309445 , 0.000042 ,   6
   4.1239 , 0.309441 , 0.000042 ,   7
   4.1239 , 0.309433 , 0.000042 ,   8
   4.1239 , 0.309439 , 0.000042 ,   9
   4.1239 , 0.309442 , 0.000042 ,  10
   4.1239 , 0.309438 , 0.000042 ,  11
   4.1239 , 0.309439 , 0.000042 ,  12
   4.1239 , 0.309438 , 0.000042 ,  13
   4.1239 , 0.309446 , 0.000042 ,  14
   4.1239 , 0.309432 , 0.000042 ,  15
   4.1239 , 0.309441 , 0.000042 ,  16
   4.1239 , 0.309437 , 0.000042 ,  17
   4.1239 , 0.309438 , 0.000042 ,  18
   4.1239 , 0.309440 , 0.000042 ,  19
   4.1239 , 0.309441 , 0.000042 ,  20
   4.1239 , 0.309435 , 0.000042 ,  21
   4.1239 , 0.309441 , 0.000042 ,  22
   4.1239 , 0.309439 , 0.000042 ,  23
   4.1239 , 0.309446 , 0.000042 ,  24
   4.1239 , 0.309444 , 0.000042 ,  25
   4.1239 , 0.309444 , 0.000042 ,  26
   4.1239 , 0.309442 , 0.000042 ,  27
   4.1239 , 0.309446 , 0.000042 ,  28
   4.1239 , 0.309439 , 0.000042 ,  29
   4.1239 , 0.309442 , 0.000042 ,  30
   4.1239 , 0.309440 , 0.000042 ,  31
   4.1239 , 0.309443 , 0.000042 ,  32
   4.1239 , 0.309451 , 0.000042 ,  33
   4.1239 , 0.309450 , 0.000042 ,  34
   4.1239 , 0.309439 , 0.000042 ,  35
   4.1239 , 0.309439 , 0.000042 ,  36
   4.1239 , 0.309439 , 0.000042 ,  37
   4.1239 , 0.309438 , 0.000042 ,  38
   4.1239 , 0.309442 , 0.000042 ,  39
   4.1239 , 0.309446 , 0.000042 ,  40
   4.1239 , 0.309439 , 0.000042 ,  41
   4.1239 , 0.309448 , 0.000042 ,  42
   4.1239 , 0.309442 , 0.000042 ,  43
   4.1239 , 0.309442 , 0.000042 ,  44
   4.1239 , 0.309452 , 0.000042 ,  45
   4.1239 , 0.309441 , 0.000042 ,  46
   4.1239 , 0.309442 , 0.000042 ,  47
   4.1239 , 0.309439 , 0.000042 ,  48
   4.1239 , 0.309442 , 0.000042 ,  49
   4.1239 , 0.309438 , 0.000042 ,  50
   4.1239 , 0.309444 , 0.000042 ,  51
   4.1239 , 0.309435 , 0.000042 ,  52
   4.1239 , 0.309433 , 0.000042 ,  53
   4.1239 , 0.309435 , 0.000042 ,  54
   4.1239 , 0.309438 , 0.000042 ,  55
   4.1239 , 0.309443 , 0.000042 ,  56
   4.1239 , 0.309443 , 0.000042 ,  57
   4.1239 , 0.309446 , 0.000042 ,  58
   4.1239 , 0.309436 , 0.000042 ,  59
   4.1239 , 0.309446 , 0.000042 ,  60
   4.1239 , 0.309442 , 0.000042 ,  61
   4.1239 , 0.309443 , 0.000042 ,  62
   4.1239 , 0.309442 , 0.000042 ,  63
   4.1239 , 0.309444 , 0.000042 ,  64
   4.1239 , 0.309441 , 0.000042 ,  65
   4.1239 , 0.309443 , 0.000042 ,  66
   4.1239 , 0.309434 , 0.000042 ,  67
   4.1239 , 0.309445 , 0.000042 ,  68
   4.1239 , 0.309432 , 0.000042 ,  69
   4.1239 , 0.309440 , 0.000042 ,  70
   4.1239 , 0.309443 , 0.000042 ,  71
   4.1239 , 0.309447 , 0.000042 ,  72
   4.1239 , 0.309441 , 0.000042 ,  73
   4.1239 , 0.309441 , 0.000042 ,  74
   4.1239 , 0.309440 , 0.000042 ,  75
   4.1239 , 0.309436 , 0.000042 ,  76
   4.1239 , 0.309440 , 0.000042 ,  77
   4.1239 , 0.309435 , 0.000042 ,  78
   4.1239 , 0.309451 , 0.000042 ,  79
   4.1239 , 0.309437 , 0.000042 ,  80
   4.1239 , 0.309437 , 0.000042 ,  81
   4.1239 , 0.309443 , 0.000042 ,  82
   4.1239 , 0.309438 , 0.000042 ,  83
   4.1239 , 0.309439 , 0.000042 ,  84
   4.1239 , 0.309441 , 0.000042 ,  85
   4.1239 , 0.309440 , 0.000042 ,  86
   4.1239 , 0.309439 , 0.000042 ,  87
   4.1239 , 0.309444 , 0.000042 ,  88
   4.1239 , 0.309441 , 0.000042 ,  89
   4.1239 , 0.309434 , 0.000042 ,  90
   4.1239 , 0.309443 , 0.000042 ,  91
   4.1239 , 0.309441 , 0.000042 ,  92
   4.1239 , 0.309438 , 0.000042 ,  93
   4.1239 , 0.309443 , 0.000042 ,  94
   4.1239 , 0.309442 , 0.000042 ,  95
   4.1239 , 0.309445 , 0.000042 ,  96
   4.1239 , 0.309440 , 0.000042 ,  97
   4.1239 , 0.309443 , 0.000042 ,  98
   4.1239 , 0.309431 , 0.000042 ,  99
   4.1239 , 0.309441 , 0.000042 , 100
   4.1306 , 0.309468 , 0.000028 ,   0
   4.1306 , 0.309475 , 0.000028 ,   1
   4.1306 , 0.309475 , 0.000028 ,   2
   4.1306 , 0.309467 , 0.000028 ,   3
   4.1306 , 0.309470 , 0.000028 ,   4
   4.1306 , 0.309466 , 0.000028 ,   5
   4.1306 , 0.309472 , 0.000028 ,   6
   4.1306 , 0.309468 , 0.000028 ,   7
   4.1306 , 0.309467 , 0.000028 ,   8
   4.1306 , 0.309466 , 0.000028 ,   9
   4.1306 , 0.309471 , 0.000028 ,  10
   4.1306 , 0.309467 , 0.000028 ,  11
   4.1306 , 0.309464 , 0.000028 ,  12
   4.1306 , 0.309464 , 0.000028 ,  13
   4.1306 , 0.309468 , 0.000028 ,  14
   4.1306 , 0.309469 , 0.000028 ,  15
   4.1306 , 0.309468 , 0.000028 ,  16
   4.1306 , 0.309465 , 0.000028 ,  17
   4.1306 , 0.309468 , 0.000028 ,  18
   4.1306 , 0.309468 , 0.000028 ,  19
   4.1306 , 0.309471 , 0.000028 ,  20
   4.1306 , 0.309465 , 0.000028 ,  21
   4.1306 , 0.309468 , 0.000028 ,  22
   4.1306 , 0.309469 , 0.000028 ,  23
   4.1306 , 0.309473 , 0.000028 ,  24
   4.1306 , 0.309468 , 0.000028 ,  25
   4.1306 , 0.309467 , 0.000028 ,  26
   4.1306 , 0.309468 , 0.000028 ,  27
   4.1306 , 0.309469 , 0.000028 ,  28
   4.1306 , 0.309469 , 0.000028 ,  29
   4.1306 , 0.309467 , 0.000028 ,  30
   4.1306 , 0.309469 , 0.000028 ,  31
   4.1306 , 0.309471 , 0.000028 ,  32
   4.1306 , 0.309472 , 0.000028 ,  33
   4.1306 , 0.309476 , 0.000028 ,  34
   4.1306 , 0.309469 , 0.000028 ,  35
   4.1306 , 0.309467 , 0.000028 ,  36
   4.1306 , 0.309466 , 0.000028 ,  37
   4.1306 , 0.309465 , 0.000028 ,  38
   4.1306 , 0.309474 , 0.000028 ,  39
   4.1306 , 0.309474 , 0.000028 ,  40
   4.1306 , 0.309465 , 0.000028 ,  41
   4.1306 , 0.309473 , 0.000028 ,  42
   4.1306 , 0.309470 , 0.000028 ,  43
   4.1306 , 0.309471 , 0.000028 ,  44
   4.1306 , 0.309472 , 0.000028 ,  45
   4.1306 , 0.309466 , 0.000028 ,  46
   4.1306 , 0.309466 , 0.000028 ,  47
   4.1306 , 0.309467 , 0.000028 ,  48
   4.1306 , 0.309466 , 0.000028 ,  49
   4.1306 , 0.309465 , 0.000028 ,  50
   4.1306 , 0.309469 , 0.000028 ,  51
   4.1306 , 0.309465 , 0.000028 ,  52
   4.1306 , 0.309462 , 0.000028 ,  53
   4.1306 , 0.309464 , 0.000028 ,  54
   4.1306 , 0.309469 , 0.000028 ,  55
   4.1306 , 0.309471 , 0.000028 ,  56
   4.1306 , 0.309471 , 0.000028 ,  57
   4.1306 , 0.309471 , 0.000028 ,  58
   4.1306 , 0.309464 , 0.000028 ,  59
   4.1306 , 0.309468 , 0.000028 ,  60
   4.1306 , 0.309470 , 0.000028 ,  61
   4.1306 , 0.309471 , 0.000028 ,  62
   4.1306 , 0.309470 , 0.000028 ,  63
   4.1306 , 0.309469 , 0.000028 ,  64
   4.1306 , 0.309466 , 0.000028 ,  65
   4.1306 , 0.309465 , 0.000028 ,  66
   4.1306 , 0.309464 , 0.000028 ,  67
   4.1306 , 0.309469 , 0.000028 ,  68
   4.1306 , 0.309468 , 0.000028 ,  69
   4.1306 , 0.309469 , 0.000028 ,  70
   4.1306 , 0.309467 , 0.000028 ,  71
   4.1306 , 0.309470 , 0.000028 ,  72
   4.1306 , 0.309467 , 0.000028 ,  73
   4.1306 , 0.309467 , 0.000028 ,  74
   4.1306 , 0.309469 , 0.000028 ,  75
   4.1306 , 0.309465 , 0.000028 ,  76
   4.1306 , 0.309465 , 0.000028 ,  77
   4.1306 , 0.309466 , 0.000028 ,  78
   4.1306 , 0.309471 , 0.000028 ,  79
   4.1306 , 0.309471 , 0.000028 ,  80
   4.1306 , 0.309468 , 0.000028 ,  81
   4.1306 , 0.309470 , 0.000028 ,  82
   4.1306 , 0.309467 , 0.000028 ,  83
   4.1306 , 0.309467 , 0.000028 ,  84
   4.1306 , 0.309465 , 0.000028 ,  85
   4.1306 , 0.309472 , 0.000028 ,  86
   4.1306 , 0.309470 , 0.000028 ,  87
   4.1306 , 0.309472 , 0.000028 ,  88
   4.1306 , 0.309468 , 0.000028 ,  89
   4.1306 , 0.309464 , 0.000028 ,  90
   4.1306 , 0.309467 , 0.000028 ,  91
   4.1306 , 0.309469 , 0.000028 ,  92
   4.1306 , 0.309467 , 0.000028 ,  93
   4.1306 , 0.309472 , 0.000028 ,  94
   4.1306 , 0.309471 , 0.000028 ,  95
   4.1306 , 0.309468 , 0.000028 ,  96
   4.1306 , 0.309472 , 0.000028 ,  97
   4.1306 , 0.309465 , 0.000028 ,  98
   4.1306 , 0.309466 , 0.000028 ,  99
   4.1306 , 0.309470 , 0.000028 , 100
   4.2454 , 0.314660 , 0.000033 ,   0
   4.2454 , 0.314668 , 0.000033 ,   1
   4.2454 , 0.314664 , 0.000033 ,   2
   4.2454 , 0.314657 , 0.000033 ,   3
   4.2454 , 0.314663 , 0.000033 ,   4
   4.2454 , 0.314658 , 0.000033 ,   5
   4.2454 , 0.314664 , 0.000033 ,   6
   4.2454 , 0.314662 , 0.000033 ,   7
   4.2454 , 0.314656 , 0.000033 ,   8
   4.2454 , 0.314662 , 0.000033 ,   9
   4.2454 , 0.314663 , 0.000033 ,  10
   4.2454 , 0.314659 , 0.000033 ,  11
   4.2454 , 0.314656 , 0.000033 ,  12
   4.2454 , 0.314657 , 0.000033 ,  13
   4.2454 , 0.314660 , 0.000033 ,  14
   4.2454 , 0.314656 , 0.000033 ,  15
   4.2454 , 0.314659 , 0.000033 ,  16
   4.2454 , 0.314658 , 0.000033 ,  17
   4.2454 , 0.314661 , 0.000033 ,  18
   4.2454 , 0.314660 , 0.000033 ,  19
   4.2454 , 0.314660 , 0.000033 ,  20
   4.2454 , 0.314654 , 0.000033 ,  21
   4.2454 , 0.314663 , 0.000033 ,  22
   4.2454 , 0.314659 , 0.000033 ,  23
   4.2454 , 0.314663 , 0.000033 ,  24
   4.2454 , 0.314661 , 0.000033 ,  25
   4.2454 , 0.314659 , 0.000033 ,  26
   4.2454 , 0.314660 , 0.000033 ,  27
   4.2454 , 0.314662 , 0.000033 ,  28
   4.2454 , 0.314660 , 0.000033 ,  29
   4.2454 , 0.314658 , 0.000033 ,  30
   4.2454 , 0.314659 , 0.000033 ,  31
   4.2454 , 0.314665 , 0.000033 ,  32
   4.2454 , 0.314664 , 0.000033 ,  33
   4.2454 , 0.314667 , 0.000033 ,  34
   4.2454 , 0.314659 , 0.000033 ,  35
   4.2454 , 0.314658 , 0.000033 ,  36
   4.2454 , 0.314658 , 0.000033 ,  37
   4.2454 , 0.314654 , 0.000033 ,  38
   4.2454 , 0.314664 , 0.000033 ,  39
   4.2454 , 0.314665 , 0.000033 ,  40
   4.2454 , 0.314657 , 0.000033 ,  41
   4.2454 , 0.314663 , 0.000033 ,  42
   4.2454 , 0.314662 , 0.000033 ,  43
   4.2454 , 0.314664 , 0.000033 ,  44
   4.2454 , 0.314668 , 0.000033 ,  45
   4.2454 , 0.314658 , 0.000033 ,  46
   4.2454 , 0.314660 , 0.000033 ,  47
   4.2454 , 0.314659 , 0.000033 ,  48
   4.2454 , 0.314659 , 0.000033 ,  49
   4.2454 , 0.314656 , 0.000033 ,  50
   4.2454 , 0.314659 , 0.000033 ,  51
   4.2454 , 0.314654 , 0.000033 ,  52
   4.2454 , 0.314656 , 0.000033 ,  53
   4.2454 , 0.314657 , 0.000033 ,  54
   4.2454 , 0.314659 , 0.000033 ,  55
   4.2454 , 0.314663 , 0.000033 ,  56
   4.2454 , 0.314664 , 0.000033 ,  57
   4.2454 , 0.314666 , 0.000033 ,  58
   4.2454 , 0.314660 , 0.000033 ,  59
   4.2454 , 0.314664 , 0.000033 ,  60
   4.2454 , 0.314663 , 0.000033 ,  61
   4.2454 , 0.314662 , 0.000033 ,  62
   4.2454 , 0.314665 , 0.000033 ,  63
   4.2454 , 0.314664 , 0.000033 ,  64
   4.2454 , 0.314659 , 0.000033 ,  65
   4.2454 , 0.314659 , 0.000033 ,  66
   4.2454 , 0.314655 , 0.000033 ,  67
   4.2454 , 0.314660 , 0.000033 ,  68
   4.2454 , 0.314655 , 0.000033 ,  69
   4.2454 , 0.314659 , 0.000033 ,  70
   4.2454 , 0.314660 , 0.000033 ,  71
   4.2454 , 0.314665 , 0.000033 ,  72
   4.2454 , 0.314661 , 0.000033 ,  73
   4.2454 , 0.314660 , 0.000033 ,  74
   4.2454 , 0.314658 , 0.000033 ,  75
   4.2454 , 0.314657 , 0.000033 ,  76
   4.2454 , 0.314656 , 0.000033 ,  77
   4.2454 , 0.314658 , 0.000033 ,  78
   4.2454 , 0.314666 , 0.000033 ,  79
   4.2454 , 0.314660 , 0.000033 ,  80
   4.2454 , 0.314659 , 0.000033 ,  81
   4.2454 , 0.314664 , 0.000033 ,  82
   4.2454 , 0.314657 , 0.000033 ,  83
   4.2454 , 0.314660 , 0.000033 ,  84
   4.2454 , 0.314659 , 0.000033 ,  85
   4.2454 , 0.314664 , 0.000033 ,  86
   4.2454 , 0.314661 , 0.000033 ,  87
   4.2454 , 0.314663 , 0.000033 ,  88
   4.2454 , 0.314658 , 0.000033 ,  89
   4.2454 , 0.314651 , 0.000033 ,  90
   4.2454 , 0.314659 , 0.000033 ,  91
   4.2454 , 0.314662 , 0.000033 ,  92
   4.2454 , 0.314659 , 0.000033 ,  93
   4.2454 , 0.314665 , 0.000033 ,  94
   4.2454 , 0.314660 , 0.000033 ,  95
   4.2454 , 0.314664 , 0.000033 ,  96
   4.2454 , 0.314661 , 0.000033 ,  97
   4.2454 , 0.314660 , 0.000033 ,  98
   4.2454 , 0.314655 , 0.000033 ,  99
   4.2454 , 0.314662 , 0.000033 , 100
   4.2490 , 0.314736 , 0.000033 ,   0
   4.2490 , 0.314745 , 0.000033 ,   1
   4.2490 , 0.314742 , 0.000033 ,   2
   4.2490 , 0.314734 , 0.000033 ,   3
   4.2490 , 0.314738 , 0.000033 ,   4
   4.2490 , 0.314733 , 0.000033 ,   5
   4.2490 , 0.314739 , 0.000033 ,   6
   4.2490 , 0.314735 , 0.000033 ,   7
   4.2490 , 0.314731 , 0.000033 ,   8
   4.2490 , 0.314732 , 0.000033 ,   9
   4.2490 , 0.314737 , 0.000033 ,  10
   4.2490 , 0.314735 , 0.000033 ,  11
   4.2490 , 0.314731 , 0.000033 ,  12
   4.2490 , 0.314731 , 0.000033 ,  13
   4.2490 , 0.314735 , 0.000033 ,  14
   4.2490 , 0.314733 , 0.000033 ,  15
   4.2490 , 0.314734 , 0.000033 ,  16
   4.2490 , 0.314731 , 0.000033 ,  17
   4.2490 , 0.314735 , 0.000033 ,  18
   4.2490 , 0.314737 , 0.000033 ,  19
   4.2490 , 0.314738 , 0.000033 ,  20
   4.2490 , 0.314730 , 0.000033 ,  21
   4.2490 , 0.314737 , 0.000033 ,  22
   4.2490 , 0.314736 , 0.000033 ,  23
   4.2490 , 0.314739 , 0.000033 ,  24
   4.2490 , 0.314736 , 0.000033 ,  25
   4.2490 , 0.314736 , 0.000033 ,  26
   4.2490 , 0.314735 , 0.000033 ,  27
   4.2490 , 0.314736 , 0.000033 ,  28
   4.2490 , 0.314736 , 0.000033 ,  29
   4.2490 , 0.314736 , 0.000033 ,  30
   4.2490 , 0.314736 , 0.000033 ,  31
   4.2490 , 0.314739 , 0.000033 ,  32
   4.2490 , 0.314743 , 0.000033 ,  33
   4.2490 , 0.314745 , 0.000033 ,  34
   4.2490 , 0.314734 , 0.000033 ,  35
   4.2490 , 0.314734 , 0.000033 ,  36
   4.2490 , 0.314734 , 0.000033 ,  37
   4.2490 , 0.314732 , 0.000033 ,  38
   4.2490 , 0.314742 , 0.000033 ,  39
   4.2490 , 0.314739 , 0.000033 ,  40
   4.2490 , 0.314732 , 0.000033 ,  41
   4.2490 , 0.314741 , 0.000033 ,  42
   4.2490 , 0.314736 , 0.000033 ,  43
   4.2490 , 0.314739 , 0.000033 ,  44
   4.2490 , 0.314742 , 0.000033 ,  45
   4.2490 , 0.314733 , 0.000033 ,  46
   4.2490 , 0.314734 , 0.000033 ,  47
   4.2490 , 0.314734 , 0.000033 ,  48
   4.2490 , 0.314735 , 0.000033 ,  49
   4.2490 , 0.314731 , 0.000033 ,  50
   4.2490 , 0.314736 , 0.000033 ,  51
   4.2490 , 0.314732 , 0.000033 ,  52
   4.2490 , 0.314730 , 0.000033 ,  53
   4.2490 , 0.314730 , 0.000033 ,  54
   4.2490 , 0.314736 , 0.000033 ,  55
   4.2490 , 0.314739 , 0.000033 ,  56
   4.2490 , 0.314738 , 0.000033 ,  57
   4.2490 , 0.314739 , 0.000033 ,  58
   4.2490 , 0.314730 , 0.000033 ,  59
   4.2490 , 0.314738 , 0.000033 ,  60
   4.2490 , 0.314738 , 0.000033 ,  61
   4.2490 , 0.314738 , 0.000033 ,  62
   4.2490 , 0.314737 , 0.000033 ,  63
   4.2490 , 0.314737 , 0.000033 ,  64
   4.2490 , 0.314733 , 0.000033 ,  65
   4.2490 , 0.314733 , 0.000033 ,  66
   4.2490 , 0.314730 , 0.000033 ,  67
   4.2490 , 0.314737 , 0.000033 ,  68
   4.2490 , 0.314732 , 0.000033 ,  69
   4.2490 , 0.314736 , 0.000033 ,  70
   4.2490 , 0.314734 , 0.000033 ,  71
   4.2490 , 0.314740 , 0.000033 ,  72
   4.2490 , 0.314733 , 0.000033 ,  73
   4.2490 , 0.314734 , 0.000033 ,  74
   4.2490 , 0.314736 , 0.000033 ,  75
   4.2490 , 0.314733 , 0.000033 ,  76
   4.2490 , 0.314733 , 0.000033 ,  77
   4.2490 , 0.314733 , 0.000033 ,  78
   4.2490 , 0.314741 , 0.000033 ,  79
   4.2490 , 0.314737 , 0.000033 ,  80
   4.2490 , 0.314734 , 0.000033 ,  81
   4.2490 , 0.314738 , 0.000033 ,  82
   4.2490 , 0.314735 , 0.000033 ,  83
   4.2490 , 0.314733 , 0.000033 ,  84
   4.2490 , 0.314732 , 0.000033 ,  85
   4.2490 , 0.314738 , 0.000033 ,  86
   4.2490 , 0.314738 , 0.000033 ,  87
   4.2490 , 0.314739 , 0.000033 ,  88
   4.2490 , 0.314736 , 0.000033 ,  89
   4.2490 , 0.314730 , 0.000033 ,  90
   4.2490 , 0.314735 , 0.000033 ,  91
   4.2490 , 0.314736 , 0.000033 ,  92
   4.2490 , 0.314734 , 0.000033 ,  93
   4.2490 , 0.314740 , 0.000033 ,  94
   4.2490 , 0.314736 , 0.000033 ,  95
   4.2490 , 0.314737 , 0.000033 ,  96
   4.2490 , 0.314739 , 0.000033 ,  97
   4.2490 , 0.314734 , 0.000033 ,  98
   4.2490 , 0.314731 , 0.000033 ,  99
   4.2490 , 0.314738 , 0.000033 , 100
   4.3617 , 0.319638 , 0.000043 ,   0
   4.3617 , 0.319647 , 0.000043 ,   1
   4.3617 , 0.319642 , 0.000043 ,   2
   4.3617 , 0.319632 , 0.000043 ,   3
   4.3617 , 0.319640 , 0.000043 ,   4
   4.3617 , 0.319636 , 0.000043 ,   5
   4.3617 , 0.319643 , 0.000043 ,   6
   4.3617 , 0.319639 , 0.000043 ,   7
   4.3617 , 0.319630 , 0.000043 ,   8
   4.3617 , 0.319638 , 0.000043 ,   9
   4.3617 , 0.319640 , 0.000043 ,  10
   4.3617 , 0.319636 , 0.000043 ,  11
   4.3617 , 0.319635 , 0.000043 ,  12
   4.3617 , 0.319634 , 0.000043 ,  13
   4.3617 , 0.319641 , 0.000043 ,  14
   4.3617 , 0.319629 , 0.000043 ,  15
   4.3617 , 0.319636 , 0.000043 ,  16
   4.3617 , 0.319635 , 0.000043 ,  17
   4.3617 , 0.319636 , 0.000043 ,  18
   4.3617 , 0.319637 , 0.000043 ,  19
   4.3617 , 0.319639 , 0.000043 ,  20
   4.3617 , 0.319630 , 0.000043 ,  21
   4.3617 , 0.319640 , 0.000043 ,  22
   4.3617 , 0.319636 , 0.000043 ,  23
   4.3617 , 0.319641 , 0.000043 ,  24
   4.3617 , 0.319641 , 0.000043 ,  25
   4.3617 , 0.319640 , 0.000043 ,  26
   4.3617 , 0.319637 , 0.000043 ,  27
   4.3617 , 0.319641 , 0.000043 ,  28
   4.3617 , 0.319638 , 0.000043 ,  29
   4.3617 , 0.319638 , 0.000043 ,  30
   4.3617 , 0.319636 , 0.000043 ,  31
   4.3617 , 0.319643 , 0.000043 ,  32
   4.3617 , 0.319647 , 0.000043 ,  33
   4.3617 , 0.319647 , 0.000043 ,  34
   4.3617 , 0.319635 , 0.000043 ,  35
   4.3617 , 0.319636 , 0.000043 ,  36
   4.3617 , 0.319636 , 0.000043 ,  37
   4.3617 , 0.319633 , 0.000043 ,  38
   4.3617 , 0.319640 , 0.000043 ,  39
   4.3617 , 0.319644 , 0.000043 ,  40
   4.3617 , 0.319634 , 0.000043 ,  41
   4.3617 , 0.319644 , 0.000043 ,  42
   4.3617 , 0.319640 , 0.000043 ,  43
   4.3617 , 0.319639 , 0.000043 ,  44
   4.3617 , 0.319650 , 0.000043 ,  45
   4.3617 , 0.319636 , 0.000043 ,  46
   4.3617 , 0.319639 , 0.000043 ,  47
   4.3617 , 0.319635 , 0.000043 ,  48
   4.3617 , 0.319639 , 0.000043 ,  49
   4.3617 , 0.319633 , 0.000043 ,  50
   4.3617 , 0.319639 , 0.000043 ,  51
   4.3617 , 0.319631 , 0.000043 ,  52
   4.3617 , 0.319630 , 0.000043 ,  53
   4.3617 , 0.319631 , 0.000043 ,  54
   4.3617 , 0.319636 , 0.000043 ,  55
   4.3617 , 0.319640 , 0.000043 ,  56
   4.3617 , 0.319642 , 0.000043 ,  57
   4.3617 , 0.319646 , 0.000043 ,  58
   4.3617 , 0.319634 , 0.000043 ,  59
   4.3617 , 0.319643 , 0.000043 ,  60
   4.3617 , 0.319640 , 0.000043 ,  61
   4.3617 , 0.319640 , 0.000043 ,  62
   4.3617 , 0.319641 , 0.000043 ,  63
   4.3617 , 0.319641 , 0.000043 ,  64
   4.3617 , 0.319637 , 0.000043 ,  65
   4.3617 , 0.319638 , 0.000043 ,  66
   4.3617 , 0.319630 , 0.000043 ,  67
   4.3617 , 0.319639 , 0.000043 ,  68
   4.3617 , 0.319630 , 0.000043 ,  69
   4.3617 , 0.319637 , 0.000043 ,  70
   4.3617 , 0.319640 , 0.000043 ,  71
   4.3617 , 0.319645 , 0.000043 ,  72
   4.3617 , 0.319638 , 0.000043 ,  73
   4.3617 , 0.319639 , 0.000043 ,  74
   4.3617 , 0.319637 , 0.000043 ,  75
   4.3617 , 0.319634 , 0.000043 ,  76
   4.3617 , 0.319637 , 0.000043 ,  77
   4.3617 , 0.319632 , 0.000043 ,  78
   4.3617 , 0.319647 , 0.000043 ,  79
   4.3617 , 0.319635 , 0.000043 ,  80
   4.3617 , 0.319637 , 0.000043 ,  81
   4.3617 , 0.319643 , 0.000043 ,  82
   4.3617 , 0.319635 , 0.000043 ,  83
   4.3617 , 0.319636 , 0.000043 ,  84
   4.3617 , 0.319637 , 0.000043 ,  85
   4.3617 , 0.319638 , 0.000043 ,  86
   4.3617 , 0.319637 , 0.000043 ,  87
   4.3617 , 0.319642 , 0.000043 ,  88
   4.3617 , 0.319637 , 0.000043 ,  89
   4.3617 , 0.319629 , 0.000043 ,  90
   4.3617 , 0.319639 , 0.000043 ,  91
   4.3617 , 0.319638 , 0.000043 ,  92
   4.3617 , 0.319635 , 0.000043 ,  93
   4.3617 , 0.319643 , 0.000043 ,  94
   4.3617 , 0.319638 , 0.000043 ,  95
   4.3617 , 0.319643 , 0.000043 ,  96
   4.3617 , 0.319637 , 0.000043 ,  97
   4.3617 , 0.319638 , 0.000043 ,  98
   4.3617 , 0.319629 , 0.000043 ,  99
   4.3617 , 0.319638 , 0.000043 , 100
   4.4775 , 0.324356 , 0.000037 ,   0
   4.4775 , 0.324364 , 0.000037 ,   1
   4.4775 , 0.324363 , 0.000037 ,   2
   4.4775 , 0.324354 , 0.000037 ,   3
   4.4775 , 0.324359 , 0.000037 ,   4
   4.4775 , 0.324353 , 0.000037 ,   5
   4.4775 , 0.324361 , 0.000037 ,   6
   4.4775 , 0.324357 , 0.000037 ,   7
   4.4775 , 0.324351 , 0.000037 ,   8
   4.4775 , 0.324356 , 0.000037 ,   9
   4.4775 , 0.324360 , 0.000037 ,  10
   4.4775 , 0.324357 , 0.000037 ,  11
   4.4775 , 0.324350 , 0.000037 ,  12
   4.4775 , 0.324353 , 0.000037 ,  13
   4.4775 , 0.324356 , 0.000037 ,  14
   4.4775 , 0.324354 , 0.000037 ,  15
   4.4775 , 0.324355 , 0.000037 ,  16
   4.4775 , 0.324353 , 0.000037 ,  17
   4.4775 , 0.324356 , 0.000037 ,  18
   4.4775 , 0.324358 , 0.000037 ,  19
   4.4775 , 0.324357 , 0.000037 ,  20
   4.4775 , 0.324349 , 0.000037 ,  21
   4.4775 , 0.324359 , 0.000037 ,  22
   4.4775 , 0.324356 , 0.000037 ,  23
   4.4775 , 0.324361 , 0.000037 ,  24
   4.4775 , 0.324357 , 0.000037 ,  25
   4.4775 , 0.324356 , 0.000037 ,  26
   4.4775 , 0.324357 , 0.000037 ,  27
   4.4775 , 0.324359 , 0.000037 ,  28
   4.4775 , 0.324357 , 0.000037 ,  29
   4.4775 , 0.324354 , 0.000037 ,  30
   4.4775 , 0.324355 , 0.000037 ,  31
   4.4775 , 0.324362 , 0.000037 ,  32
   4.4775 , 0.324362 , 0.000037 ,  33
   4.4775 , 0.324366 , 0.000037 ,  34
   4.4775 , 0.324354 , 0.000037 ,  35
   4.4775 , 0.324354 , 0.000037 ,  36
   4.4775 , 0.324354 , 0.000037 ,  37
   4.4775 , 0.324350 , 0.000037 ,  38
   4.4775 , 0.324361 , 0.000037 ,  39
   4.4775 , 0.324362 , 0.000037 ,  40
   4.4775 , 0.324353 , 0.000037 ,  41
   4.4775 , 0.324361 , 0.000037 ,  42
   4.4775 , 0.324358 , 0.000037 ,  43
   4.4775 , 0.324361 , 0.000037 ,  44
   4.4775 , 0.324363 , 0.000037 ,  45
   4.4775 , 0.324353 , 0.000037 ,  46
   4.4775 , 0.324355 , 0.000037 ,  47
   4.4775 , 0.324354 , 0.000037 ,  48
   4.4775 , 0.324352 , 0.000037 ,  49
   4.4775 , 0.324351 , 0.000037 ,  50
   4.4775 , 0.324357 , 0.000037 ,  51
   4.4775 , 0.324350 , 0.000037 ,  52
   4.4775 , 0.324350 , 0.000037 ,  53
   4.4775 , 0.324352 , 0.000037 ,  54
   4.4775 , 0.324355 , 0.000037 ,  55
   4.4775 , 0.324360 , 0.000037 ,  56
   4.4775 , 0.324361 , 0.000037 ,  57
   4.4775 , 0.324360 , 0.000037 ,  58
   4.4775 , 0.324354 , 0.000037 ,  59
   4.4775 , 0.324359 , 0.000037 ,  60
   4.4775 , 0.324359 , 0.000037 ,  61
   4.4775 , 0.324359 , 0.000037 ,  62
   4.4775 , 0.324360 , 0.000037 ,  63
   4.4775 , 0.324358 , 0.000037 ,  64
   4.4775 , 0.324354 , 0.000037 ,  65
   4.4775 , 0.324353 , 0.000037 ,  66
   4.4775 , 0.324349 , 0.000037 ,  67
   4.4775 , 0.324357 , 0.000037 ,  68
   4.4775 , 0.324352 , 0.000037 ,  69
   4.4775 , 0.324355 , 0.000037 ,  70
   4.4775 , 0.324355 , 0.000037 ,  71
   4.4775 , 0.324361 , 0.000037 ,  72
   4.4775 , 0.324356 , 0.000037 ,  73
   4.4775 , 0.324356 , 0.000037 ,  74
   4.4775 , 0.324355 , 0.000037 ,  75
   4.4775 , 0.324352 , 0.000037 ,  76
   4.4775 , 0.324353 , 0.000037 ,  77
   4.4775 , 0.324353 , 0.000037 ,  78
   4.4775 , 0.324360 , 0.000037 ,  79
   4.4775 , 0.324357 , 0.000037 ,  80
   4.4775 , 0.324355 , 0.000037 ,  81
   4.4775 , 0.324359 , 0.000037 ,  82
   4.4775 , 0.324354 , 0.000037 ,  83
   4.4775 , 0.324355 , 0.000037 ,  84
   4.4775 , 0.324353 , 0.000037 ,  85
   4.4775 , 0.324361 , 0.000037 ,  86
   4.4775 , 0.324356 , 0.000037 ,  87
   4.4775 , 0.324359 , 0.000037 ,  88
   4.4775 , 0.324354 , 0.000037 ,  89
   4.4775 , 0.324349 , 0.000037 ,  90
   4.4775 , 0.324355 , 0.000037 ,  91
   4.4775 , 0.324357 , 0.000037 ,  92
   4.4775 , 0.324355 , 0.000037 ,  93
   4.4775 , 0.324362 , 0.000037 ,  94
   4.4775 , 0.324359 , 0.000037 ,  95
   4.4775 , 0.324360 , 0.000037 ,  96
   4.4775 , 0.324359 , 0.000037 ,  97
   4.4775 , 0.324355 , 0.000037 ,  98
   4.4775 , 0.324351 , 0.000037 ,  99
   4.4775 , 0.324359 , 0.000037 , 100
   4.5878 , 0.328822 , 0.000046 ,   0
   4.5878 , 0.328833 , 0.000046 ,   1
   4.5878 , 0.328829 , 0.000046 ,   2
   4.5878 , 0.328817 , 0.000046 ,   3
   4.5878 , 0.328825 , 0.000046 ,   4
   4.5878 , 0.328819 , 0.000046 ,   5
   4.5878 , 0.328828 , 0.000046 ,   6
   4.5878 , 0.328822 , 0.000046 ,   7
   4.5878 , 0.328814 , 0.000046 ,   8
   4.5878 , 0.328819 , 0.000046 ,   9
   4.5878 , 0.328825 , 0.000046 ,  10
   4.5878 , 0.328823 , 0.000046 ,  11
   4.5878 , 0.328817 , 0.000046 ,  12
   4.5878 , 0.328819 , 0.000046 ,  13
   4.5878 , 0.328823 , 0.000046 ,  14
   4.5878 , 0.328814 , 0.000046 ,  15
   4.5878 , 0.328820 , 0.000046 ,  16
   4.5878 , 0.328818 , 0.000046 ,  17
   4.5878 , 0.328821 , 0.000046 ,  18
   4.5878 , 0.328826 , 0.000046 ,  19
   4.5878 , 0.328824 , 0.000046 ,  20
   4.5878 , 0.328813 , 0.000046 ,  21
   4.5878 , 0.328825 , 0.000046 ,  22
   4.5878 , 0.328821 , 0.000046 ,  23
   4.5878 , 0.328827 , 0.000046 ,  24
   4.5878 , 0.328824 , 0.000046 ,  25
   4.5878 , 0.328824 , 0.000046 ,  26
   4.5878 , 0.328822 , 0.000046 ,  27
   4.5878 , 0.328825 , 0.000046 ,  28
   4.5878 , 0.328824 , 0.000046 ,  29
   4.5878 , 0.328824 , 0.000046 ,  30
   4.5878 , 0.328820 , 0.000046 ,  31
   4.5878 , 0.328826 , 0.000046 ,  32
   4.5878 , 0.328833 , 0.000046 ,  33
   4.5878 , 0.328834 , 0.000046 ,  34
   4.5878 , 0.328819 , 0.000046 ,  35
   4.5878 , 0.328819 , 0.000046 ,  36
   4.5878 , 0.328821 , 0.000046 ,  37
   4.5878 , 0.328818 , 0.000046 ,  38
   4.5878 , 0.328827 , 0.000046 ,  39
   4.5878 , 0.328828 , 0.000046 ,  40
   4.5878 , 0.328817 , 0.000046 ,  41
   4.5878 , 0.328828 , 0.000046 ,  42
   4.5878 , 0.328824 , 0.000046 ,  43
   4.5878 , 0.328825 , 0.000046 ,  44
   4.5878 , 0.328832 , 0.000046 ,  45
   4.5878 , 0.328820 , 0.000046 ,  46
   4.5878 , 0.328823 , 0.000046 ,  47
   4.5878 , 0.328819 , 0.000046 ,  48
   4.5878 , 0.328822 , 0.000046 ,  49
   4.5878 , 0.328816 , 0.000046 ,  50
   4.5878 , 0.328823 , 0.000046 ,  51
   4.5878 , 0.328817 , 0.000046 ,  52
   4.5878 , 0.328814 , 0.000046 ,  53
   4.5878 , 0.328813 , 0.000046 ,  54
   4.5878 , 0.328822 , 0.000046 ,  55
   4.5878 , 0.328827 , 0.000046 ,  56
   4.5878 , 0.328826 , 0.000046 ,  57
   4.5878 , 0.328829 , 0.000046 ,  58
   4.5878 , 0.328818 , 0.000046 ,  59
   4.5878 , 0.328828 , 0.000046 ,  60
   4.5878 , 0.328825 , 0.000046 ,  61
   4.5878 , 0.328826 , 0.000046 ,  62
   4.5878 , 0.328825 , 0.000046 ,  63
   4.5878 , 0.328826 , 0.000046 ,  64
   4.5878 , 0.328819 , 0.000046 ,  65
   4.5878 , 0.328820 , 0.000046 ,  66
   4.5878 , 0.328814 , 0.000046 ,  67
   4.5878 , 0.328823 , 0.000046 ,  68
   4.5878 , 0.328814 , 0.000046 ,  69
   4.5878 , 0.328822 , 0.000046 ,  70
   4.5878 , 0.328822 , 0.000046 ,  71
   4.5878 , 0.328831 , 0.000046 ,  72
   4.5878 , 0.328822 , 0.000046 ,  73
   4.5878 , 0.328822 , 0.000046 ,  74
   4.5878 , 0.328822 , 0.000046 ,  75
   4.5878 , 0.328819 , 0.000046 ,  76
   4.5878 , 0.328820 , 0.000046 ,  77
   4.5878 , 0.328816 , 0.000046 ,  78
   4.5878 , 0.328831 , 0.000046 ,  79
   4.5878 , 0.328821 , 0.000046 ,  80
   4.5878 , 0.328821 , 0.000046 ,  81
   4.5878 , 0.328826 , 0.000046 ,  82
   4.5878 , 0.328820 , 0.000046 ,  83
   4.5878 , 0.328819 , 0.000046 ,  84
   4.5878 , 0.328818 , 0.000046 ,  85
   4.5878 , 0.328824 , 0.000046 ,  86
   4.5878 , 0.328823 , 0.000046 ,  87
   4.5878 , 0.328825 , 0.000046 ,  88
   4.5878 , 0.328821 , 0.000046 ,  89
   4.5878 , 0.328814 , 0.000046 ,  90
   4.5878 , 0.328822 , 0.000046 ,  91
   4.5878 , 0.328823 , 0.000046 ,  92
   4.5878 , 0.328820 , 0.000046 ,  93
   4.5878 , 0.328828 , 0.000046 ,  94
   4.5878 , 0.328822 , 0.000046 ,  95
   4.5878 , 0.328827 , 0.000046 ,  96
   4.5878 , 0.328824 , 0.000046 ,  97
   4.5878 , 0.328822 , 0.000046 ,  98
   4.5878 , 0.328815 , 0.000046 ,  99
   4.5878 , 0.328824 , 0.000046 , 100
   4.6944 , 0.333038 , 0.000063 ,   0
   4.6944 , 0.333045 , 0.000063 ,   1
   4.6944 , 0.333045 , 0.000063 ,   2
   4.6944 , 0.333031 , 0.000063 ,   3
   4.6944 , 0.333041 , 0.000063 ,   4
   4.6944 , 0.333035 , 0.000063 ,   5
   4.6944 , 0.333046 , 0.000063 ,   6
   4.6944 , 0.333044 , 0.000063 ,   7
   4.6944 , 0.333027 , 0.000063 ,   8
   4.6944 , 0.333035 , 0.000063 ,   9
   4.6944 , 0.333040 , 0.000063 ,  10
   4.6944 , 0.333034 , 0.000063 ,  11
   4.6944 , 0.333036 , 0.000063 ,  12
   4.6944 , 0.333034 , 0.000063 ,  13
   4.6944 , 0.333044 , 0.000063 ,  14
   4.6944 , 0.333026 , 0.000063 ,  15
   4.6944 , 0.333038 , 0.000063 ,  16
   4.6944 , 0.333034 , 0.000063 ,  17
   4.6944 , 0.333035 , 0.000063 ,  18
   4.6944 , 0.333040 , 0.000063 ,  19
   4.6944 , 0.333040 , 0.000063 ,  20
   4.6944 , 0.333032 , 0.000063 ,  21
   4.6944 , 0.333042 , 0.000063 ,  22
   4.6944 , 0.333032 , 0.000063 ,  23
   4.6944 , 0.333047 , 0.000063 ,  24
   4.6944 , 0.333040 , 0.000063 ,  25
   4.6944 , 0.333041 , 0.000063 ,  26
   4.6944 , 0.333035 , 0.000063 ,  27
   4.6944 , 0.333046 , 0.000063 ,  28
   4.6944 , 0.333038 , 0.000063 ,  29
   4.6944 , 0.333043 , 0.000063 ,  30
   4.6944 , 0.333033 , 0.000063 ,  31
   4.6944 , 0.333039 , 0.000063 ,  32
   4.6944 , 0.333051 , 0.000063 ,  33
   4.6944 , 0.333051 , 0.000063 ,  34
   4.6944 , 0.333033 , 0.000063 ,  35
   4.6944 , 0.333032 , 0.000063 ,  36
   4.6944 , 0.333038 , 0.000063 ,  37
   4.6944 , 0.333033 , 0.000063 ,  38
   4.6944 , 0.333037 , 0.000063 ,  39
   4.6944 , 0.333051 , 0.000063 ,  40
   4.6944 , 0.333035 , 0.000063 ,  41
   4.6944 , 0.333047 , 0.000063 ,  42
   4.6944 , 0.333041 , 0.000063 ,  43
   4.6944 , 0.333038 , 0.000063 ,  44
   4.6944 , 0.333054 , 0.000063 ,  45
   4.6944 , 0.333039 , 0.000063 ,  46
   4.6944 , 0.333044 , 0.000063 ,  47
   4.6944 , 0.333035 , 0.000063 ,  48
   4.6944 , 0.333042 , 0.000063 ,  49
   4.6944 , 0.333033 , 0.000063 ,  50
   4.6944 , 0.333042 , 0.000063 ,  51
   4.6944 , 0.333031 , 0.000063 ,  52
   4.6944 , 0.333028 , 0.000063 ,  53
   4.6944 , 0.333027 , 0.000063 ,  54
   4.6944 , 0.333037 , 0.000063 ,  55
   4.6944 , 0.333039 , 0.000063 ,  56
   4.6944 , 0.333041 , 0.000063 ,  57
   4.6944 , 0.333048 , 0.000063 ,  58
   4.6944 , 0.333030 , 0.000063 ,  59
   4.6944 , 0.333047 , 0.000063 ,  60
   4.6944 , 0.333037 , 0.000063 ,  61
   4.6944 , 0.333042 , 0.000063 ,  62
   4.6944 , 0.333041 , 0.000063 ,  63
   4.6944 , 0.333043 , 0.000063 ,  64
   4.6944 , 0.333035 , 0.000063 ,  65
   4.6944 , 0.333040 , 0.000063 ,  66
   4.6944 , 0.333027 , 0.000063 ,  67
   4.6944 , 0.333045 , 0.000063 ,  68
   4.6944 , 0.333025 , 0.000063 ,  69
   4.6944 , 0.333038 , 0.000063 ,  70
   4.6944 , 0.333041 , 0.000063 ,  71
   4.6944 , 0.333047 , 0.000063 ,  72
   4.6944 , 0.333041 , 0.000063 ,  73
   4.6944 , 0.333041 , 0.000063 ,  74
   4.6944 , 0.333038 , 0.000063 ,  75
   4.6944 , 0.333031 , 0.000063 ,  76
   4.6944 , 0.333041 , 0.000063 ,  77
   4.6944 , 0.333029 , 0.000063 ,  78
   4.6944 , 0.333054 , 0.000063 ,  79
   4.6944 , 0.333035 , 0.000063 ,  80
   4.6944 , 0.333035 , 0.000063 ,  81
   4.6944 , 0.333042 , 0.000063 ,  82
   4.6944 , 0.333035 , 0.000063 ,  83
   4.6944 , 0.333038 , 0.000063 ,  84
   4.6944 , 0.333033 , 0.000063 ,  85
   4.6944 , 0.333036 , 0.000063 ,  86
   4.6944 , 0.333039 , 0.000063 ,  87
   4.6944 , 0.333042 , 0.000063 ,  88
   4.6944 , 0.333037 , 0.000063 ,  89
   4.6944 , 0.333029 , 0.000063 ,  90
   4.6944 , 0.333040 , 0.000063 ,  91
   4.6944 , 0.333040 , 0.000063 ,  92
   4.6944 , 0.333037 , 0.000063 ,  93
   4.6944 , 0.333042 , 0.000063 ,  94
   4.6944 , 0.333040 , 0.000063 ,  95
   4.6944 , 0.333047 , 0.000063 ,  96
   4.6944 , 0.333036 , 0.000063 ,  97
   4.6944 , 0.333042 , 0.000063 ,  98
   4.6944 , 0.333024 , 0.000063 ,  99
   4.6944 , 0.333036 , 0.000063 , 100
   4.9049 , 0.340979 , 0.000064 ,   0
   4.9049 , 0.340990 , 0.000064 ,   1
   4.9049 , 0.340986 , 0.000064 ,   2
   4.9049 , 0.340971 , 0.000064 ,   3
   4.9049 , 0.340982 , 0.000064 ,   4
   4.9049 , 0.340975 , 0.000064 ,   5
   4.9049 , 0.340987 , 0.000064 ,   6
   4.9049 , 0.340983 , 0.000064 ,   7
   4.9049 , 0.340968 , 0.000064 ,   8
   4.9049 , 0.340975 , 0.000064 ,   9
   4.9049 , 0.340984 , 0.000064 ,  10
   4.9049 , 0.340979 , 0.000064 ,  11
   4.9049 , 0.340974 , 0.000064 ,  12
   4.9049 , 0.340976 , 0.000064 ,  13
   4.9049 , 0.340982 , 0.000064 ,  14
   4.9049 , 0.340967 , 0.000064 ,  15
   4.9049 , 0.340978 , 0.000064 ,  16
   4.9049 , 0.340974 , 0.000064 ,  17
   4.9049 , 0.340977 , 0.000064 ,  18
   4.9049 , 0.340985 , 0.000064 ,  19
   4.9049 , 0.340981 , 0.000064 ,  20
   4.9049 , 0.340968 , 0.000064 ,  21
   4.9049 , 0.340982 , 0.000064 ,  22
   4.9049 , 0.340975 , 0.000064 ,  23
   4.9049 , 0.340985 , 0.000064 ,  24
   4.9049 , 0.340981 , 0.000064 ,  25
   4.9049 , 0.340983 , 0.000064 ,  26
   4.9049 , 0.340977 , 0.000064 ,  27
   4.9049 , 0.340983 , 0.000064 ,  28
   4.9049 , 0.340981 , 0.000064 ,  29
   4.9049 , 0.340985 , 0.000064 ,  30
   4.9049 , 0.340976 , 0.000064 ,  31
   4.9049 , 0.340982 , 0.000064 ,  32
   4.9049 , 0.340993 , 0.000064 ,  33
   4.9049 , 0.340993 , 0.000064 ,  34
   4.9049 , 0.340972 , 0.000064 ,  35
   4.9049 , 0.340973 , 0.000064 ,  36
   4.9049 , 0.340979 , 0.000064 ,  37
   4.9049 , 0.340974 , 0.000064 ,  38
   4.9049 , 0.340981 , 0.000064 ,  39
   4.9049 , 0.340989 , 0.000064 ,  40
   4.9049 , 0.340974 , 0.000064 ,  41
   4.9049 , 0.340986 , 0.000064 ,  42
   4.9049 , 0.340982 , 0.000064 ,  43
   4.9049 , 0.340980 , 0.000064 ,  44
   4.9049 , 0.340992 , 0.000064 ,  45
   4.9049 , 0.340978 , 0.000064 ,  46
   4.9049 , 0.340985 , 0.000064 ,  47
   4.9049 , 0.340976 , 0.000064 ,  48
   4.9049 , 0.340982 , 0.000064 ,  49
   4.9049 , 0.340972 , 0.000064 ,  50
   4.9049 , 0.340980 , 0.000064 ,  51
   4.9049 , 0.340973 , 0.000064 ,  52
   4.9049 , 0.340970 , 0.000064 ,  53
   4.9049 , 0.340965 , 0.000064 ,  54
   4.9049 , 0.340978 , 0.000064 ,  55
   4.9049 , 0.340985 , 0.000064 ,  56
   4.9049 , 0.340980 , 0.000064 ,  57
   4.9049 , 0.340989 , 0.000064 ,  58
   4.9049 , 0.340971 , 0.000064 ,  59
   4.9049 , 0.340989 , 0.000064 ,  60
   4.9049 , 0.340979 , 0.000064 ,  61
   4.9049 , 0.340983 , 0.000064 ,  62
   4.9049 , 0.340983 , 0.000064 ,  63
   4.9049 , 0.340986 , 0.000064 ,  64
   4.9049 , 0.340974 , 0.000064 ,  65
   4.9049 , 0.340978 , 0.000064 ,  66
   4.9049 , 0.340967 , 0.000064 ,  67
   4.9049 , 0.340982 , 0.000064 ,  68
   4.9049 , 0.340964 , 0.000064 ,  69
   4.9049 , 0.340979 , 0.000064 ,  70
   4.9049 , 0.340979 , 0.000064 ,  71
   4.9049 , 0.340991 , 0.000064 ,  72
   4.9049 , 0.340983 , 0.000064 ,  73
   4.9049 , 0.340980 , 0.000064 ,  74
   4.9049 , 0.340978 , 0.000064 ,  75
   4.9049 , 0.340975 , 0.000064 ,  76
   4.9049 , 0.340982 , 0.000064 ,  77
   4.9049 , 0.340969 , 0.000064 ,  78
   4.9049 , 0.340995 , 0.000064 ,  79
   4.9049 , 0.340978 , 0.000064 ,  80
   4.9049 , 0.340977 , 0.000064 ,  81
   4.9049 , 0.340983 , 0.000064 ,  82
   4.9049 , 0.340976 , 0.000064 ,  83
   4.9049 , 0.340977 , 0.000064 ,  84
   4.9049 , 0.340974 , 0.000064 ,  85
   4.9049 , 0.340978 , 0.000064 ,  86
   4.9049 , 0.340981 , 0.000064 ,  87
   4.9049 , 0.340983 , 0.000064 ,  88
   4.9049 , 0.340976 , 0.000064 ,  89
   4.9049 , 0.340969 , 0.000064 ,  90
   4.9049 , 0.340979 , 0.000064 ,  91
   4.9049 , 0.340979 , 0.000064 ,  92
   4.9049 , 0.340977 , 0.000064 ,  93
   4.9049 , 0.340986 , 0.000064 ,  94
   4.9049 , 0.340977 , 0.000064 ,  95
   4.9049 , 0.340986 , 0.000064 ,  96
   4.9049 , 0.340979 , 0.000064 ,  97
   4.9049 , 0.340981 , 0.000064 ,  98
   4.9049 , 0.340967 , 0.000064 ,  99
   4.9049 , 0.340978 , 0.000064 , 100
   5.0063 , 0.344674 , 0.000057 ,   0
   5.0063 , 0.344684 , 0.000057 ,   1
   5.0063 , 0.344678 , 0.000057 ,   2
   5.0063 , 0.344671 , 0.000057 ,   3
   5.0063 , 0.344676 , 0.000057 ,   4
   5.0063 , 0.344669 , 0.000057 ,   5
   5.0063 , 0.344685 , 0.000057 ,   6
   5.0063 , 0.344681 , 0.000057 ,   7
   5.0063 , 0.344667 , 0.000057 ,   8
   5.0063 , 0.344677 , 0.000057 ,   9
   5.0063 , 0.344677 , 0.000057 ,  10
   5.0063 , 0.344675 , 0.000057 ,  11
   5.0063 , 0.344667 , 0.000057 ,  12
   5.0063 , 0.344672 , 0.000057 ,  13
   5.0063 , 0.344676 , 0.000057 ,  14
   5.0063 , 0.344669 , 0.000057 ,  15
   5.0063 , 0.344671 , 0.000057 ,  16
   5.0063 , 0.344672 , 0.000057 ,  17
   5.0063 , 0.344675 , 0.000057 ,  18
   5.0063 , 0.344676 , 0.000057 ,  19
   5.0063 , 0.344675 , 0.000057 ,  20
   5.0063 , 0.344662 , 0.000057 ,  21
   5.0063 , 0.344680 , 0.000057 ,  22
   5.0063 , 0.344670 , 0.000057 ,  23
   5.0063 , 0.344678 , 0.000057 ,  24
   5.0063 , 0.344675 , 0.000057 ,  25
   5.0063 , 0.344673 , 0.000057 ,  26
   5.0063 , 0.344672 , 0.000057 ,  27
   5.0063 , 0.344677 , 0.000057 ,  28
   5.0063 , 0.344679 , 0.000057 ,  29
   5.0063 , 0.344674 , 0.000057 ,  30
   5.0063 , 0.344669 , 0.000057 ,  31
   5.0063 , 0.344682 , 0.000057 ,  32
   5.0063 , 0.344680 , 0.000057 ,  33
   5.0063 , 0.344685 , 0.000057 ,  34
   5.0063 , 0.344667 , 0.000057 ,  35
   5.0063 , 0.344669 , 0.000057 ,  36
   5.0063 , 0.344670 , 0.000057 ,  37
   5.0063 , 0.344664 , 0.000057 ,  38
   5.0063 , 0.344679 , 0.000057 ,  39
   5.0063 , 0.344681 , 0.000057 ,  40
   5.0063 , 0.344665 , 0.000057 ,  41
   5.0063 , 0.344678 , 0.000057 ,  42
   5.0063 , 0.344677 , 0.000057 ,  43
   5.0063 , 0.344681 , 0.000057 ,  44
   5.0063 , 0.344684 , 0.000057 ,  45
   5.0063 , 0.344670 , 0.000057 ,  46
   5.0063 , 0.344675 , 0.000057 ,  47
   5.0063 , 0.344670 , 0.000057 ,  48
   5.0063 , 0.344669 , 0.000057 ,  49
   5.0063 , 0.344668 , 0.000057 ,  50
   5.0063 , 0.344669 , 0.000057 ,  51
   5.0063 , 0.344665 , 0.000057 ,  52
   5.0063 , 0.344665 , 0.000057 ,  53
   5.0063 , 0.344665 , 0.000057 ,  54
   5.0063 , 0.344673 , 0.000057 ,  55
   5.0063 , 0.344676 , 0.000057 ,  56
   5.0063 , 0.344685 , 0.000057 ,  57
   5.0063 , 0.344681 , 0.000057 ,  58
   5.0063 , 0.344674 , 0.000057 ,  59
   5.0063 , 0.344681 , 0.000057 ,  60
   5.0063 , 0.344678 , 0.000057 ,  61
   5.0063 , 0.344679 , 0.000057 ,  62
   5.0063 , 0.344681 , 0.000057 ,  63
   5.0063 , 0.344678 , 0.000057 ,  64
   5.0063 , 0.344668 , 0.000057 ,  65
   5.0063 , 0.344670 , 0.000057 ,  66
   5.0063 , 0.344664 , 0.000057 ,  67
   5.0063 , 0.344672 , 0.000057 ,  68
   5.0063 , 0.344664 , 0.000057 ,  69
   5.0063 , 0.344671 , 0.000057 ,  70
   5.0063 , 0.344674 , 0.000057 ,  71
   5.0063 , 0.344683 , 0.000057 ,  72
   5.0063 , 0.344676 , 0.000057 ,  73
   5.0063 , 0.344675 , 0.000057 ,  74
   5.0063 , 0.344669 , 0.000057 ,  75
   5.0063 , 0.344669 , 0.000057 ,  76
   5.0063 , 0.344672 , 0.000057 ,  77
   5.0063 , 0.344668 , 0.000057 ,  78
   5.0063 , 0.344682 , 0.000057 ,  79
   5.0063 , 0.344675 , 0.000057 ,  80
   5.0063 , 0.344672 , 0.000057 ,  81
   5.0063 , 0.344678 , 0.000057 ,  82
   5.0063 , 0.344669 , 0.000057 ,  83
   5.0063 , 0.344673 , 0.000057 ,  84
   5.0063 , 0.344670 , 0.000057 ,  85
   5.0063 , 0.344682 , 0.000057 ,  86
   5.0063 , 0.344675 , 0.000057 ,  87
   5.0063 , 0.344677 , 0.000057 ,  88
   5.0063 , 0.344666 , 0.000057 ,  89
   5.0063 , 0.344664 , 0.000057 ,  90
   5.0063 , 0.344672 , 0.000057 ,  91
   5.0063 , 0.344676 , 0.000057 ,  92
   5.0063 , 0.344672 , 0.000057 ,  93
   5.0063 , 0.344682 , 0.000057 ,  94
   5.0063 , 0.344674 , 0.000057 ,  95
   5.0063 , 0.344681 , 0.000057 ,  96
   5.0063 , 0.344677 , 0.000057 ,  97
   5.0063 , 0.344675 , 0.000057 ,  98
   5.0063 , 0.344667 , 0.000057 ,  99
   5.0063 , 0.344678 , 0.000057 , 100
   5.0106 , 0.344803 , 0.000056 ,   0
   5.0106 , 0.344814 , 0.000056 ,   1
   5.0106 , 0.344810 , 0.000056 ,   2
   5.0106 , 0.344802 , 0.000056 ,   3
   5.0106 , 0.344802 , 0.000056 ,   4
   5.0106 , 0.344800 , 0.000056 ,   5
   5.0106 , 0.344813 , 0.000056 ,   6
   5.0106 , 0.344804 , 0.000056 ,   7
   5.0106 , 0.344804 , 0.000056 ,   8
   5.0106 , 0.344803 , 0.000056 ,   9
   5.0106 , 0.344807 , 0.000056 ,  10
   5.0106 , 0.344796 , 0.000056 ,  11
   5.0106 , 0.344796 , 0.000056 ,  12
   5.0106 , 0.344800 , 0.000056 ,  13
   5.0106 , 0.344805 , 0.000056 ,  14
   5.0106 , 0.344806 , 0.000056 ,  15
   5.0106 , 0.344801 , 0.000056 ,  16
   5.0106 , 0.344796 , 0.000056 ,  17
   5.0106 , 0.344804 , 0.000056 ,  18
   5.0106 , 0.344801 , 0.000056 ,  19
   5.0106 , 0.344807 , 0.000056 ,  20
   5.0106 , 0.344799 , 0.000056 ,  21
   5.0106 , 0.344800 , 0.000056 ,  22
   5.0106 , 0.344803 , 0.000056 ,  23
   5.0106 , 0.344814 , 0.000056 ,  24
   5.0106 , 0.344800 , 0.000056 ,  25
   5.0106 , 0.344802 , 0.000056 ,  26
   5.0106 , 0.344797 , 0.000056 ,  27
   5.0106 , 0.344807 , 0.000056 ,  28
   5.0106 , 0.344801 , 0.000056 ,  29
   5.0106 , 0.344802 , 0.000056 ,  30
   5.0106 , 0.344803 , 0.000056 ,  31
   5.0106 , 0.344811 , 0.000056 ,  32
   5.0106 , 0.344807 , 0.000056 ,  33
   5.0106 , 0.344811 , 0.000056 ,  34
   5.0106 , 0.344801 , 0.000056 ,  35
   5.0106 , 0.344797 , 0.000056 ,  36
   5.0106 , 0.344800 , 0.000056 ,  37
   5.0106 , 0.344803 , 0.000056 ,  38
   5.0106 , 0.344815 , 0.000056 ,  39
   5.0106 , 0.344813 , 0.000056 ,  40
   5.0106 , 0.344790 , 0.000056 ,  41
   5.0106 , 0.344811 , 0.000056 ,  42
   5.0106 , 0.344807 , 0.000056 ,  43
   5.0106 , 0.344810 , 0.000056 ,  44
   5.0106 , 0.344808 , 0.000056 ,  45
   5.0106 , 0.344802 , 0.000056 ,  46
   5.0106 , 0.344806 , 0.000056 ,  47
   5.0106 , 0.344801 , 0.000056 ,  48
   5.0106 , 0.344795 , 0.000056 ,  49
   5.0106 , 0.344794 , 0.000056 ,  50
   5.0106 , 0.344804 , 0.000056 ,  51
   5.0106 , 0.344797 , 0.000056 ,  52
   5.0106 , 0.344791 , 0.000056 ,  53
   5.0106 , 0.344797 , 0.000056 ,  54
   5.0106 , 0.344803 , 0.000056 ,  55
   5.0106 , 0.344808 , 0.000056 ,  56
   5.0106 , 0.344807 , 0.000056 ,  57
   5.0106 , 0.344806 , 0.000056 ,  58
   5.0106 , 0.344792 , 0.000056 ,  59
   5.0106 , 0.344801 , 0.000056 ,  60
   5.0106 , 0.344804 , 0.000056 ,  61
   5.0106 , 0.344809 , 0.000056 ,  62
   5.0106 , 0.344807 , 0.000056 ,  63
   5.0106 , 0.344802 , 0.000056 ,  64
   5.0106 , 0.344798 , 0.000056 ,  65
   5.0106 , 0.344794 , 0.000056 ,  66
   5.0106 , 0.344796 , 0.000056 ,  67
   5.0106 , 0.344803 , 0.000056 ,  68
   5.0106 , 0.344800 , 0.000056 ,  69
   5.0106 , 0.344804 , 0.000056 ,  70
   5.0106 , 0.344798 , 0.000056 ,  71
   5.0106 , 0.344804 , 0.000056 ,  72
   5.0106 , 0.344802 , 0.000056 ,  73
   5.0106 , 0.344801 , 0.000056 ,  74
   5.0106 , 0.344806 , 0.000056 ,  75
   5.0106 , 0.344790 , 0.000056 ,  76
   5.0106 , 0.344801 , 0.000056 ,  77
   5.0106 , 0.344807 , 0.000056 ,  78
   5.0106 , 0.344802 , 0.000056 ,  79
   5.0106 , 0.344809 , 0.000056 ,  80
   5.0106 , 0.344805 , 0.000056 ,  81
   5.0106 , 0.344808 , 0.000056 ,  82
   5.0106 , 0.344799 , 0.000056 ,  83
   5.0106 , 0.344798 , 0.000056 ,  84
   5.0106 , 0.344791 , 0.000056 ,  85
   5.0106 , 0.344804 , 0.000056 ,  86
   5.0106 , 0.344804 , 0.000056 ,  87
   5.0106 , 0.344809 , 0.000056 ,  88
   5.0106 , 0.344798 , 0.000056 ,  89
   5.0106 , 0.344794 , 0.000056 ,  90
   5.0106 , 0.344800 , 0.000056 ,  91
   5.0106 , 0.344807 , 0.000056 ,  92
   5.0106 , 0.344797 , 0.000056 ,  93
   5.0106 , 0.344808 , 0.000056 ,  94
   5.0106 , 0.344810 , 0.000056 ,  95
   5.0106 , 0.344804 , 0.000056 ,  96
   5.0106 , 0.344807 , 0.000056 ,  97
   5.0106 , 0.344793 , 0.000056 ,  98
   5.0106 , 0.344800 , 0.000056 ,  99
   5.0106 , 0.344801 , 0.000056 , 100
   5.1058 , 0.348247 , 0.000069 ,   0
   5.1058 , 0.348259 , 0.000069 ,   1
   5.1058 , 0.348253 , 0.000069 ,   2
   5.1058 , 0.348241 , 0.000069 ,   3
   5.1058 , 0.348249 , 0.000069 ,   4
   5.1058 , 0.348244 , 0.000069 ,   5
   5.1058 , 0.348258 , 0.000069 ,   6
   5.1058 , 0.348254 , 0.000069 ,   7
   5.1058 , 0.348235 , 0.000069 ,   8
   5.1058 , 0.348245 , 0.000069 ,   9
   5.1058 , 0.348248 , 0.000069 ,  10
   5.1058 , 0.348249 , 0.000069 ,  11
   5.1058 , 0.348240 , 0.000069 ,  12
   5.1058 , 0.348243 , 0.000069 ,  13
   5.1058 , 0.348251 , 0.000069 ,  14
   5.1058 , 0.348234 , 0.000069 ,  15
   5.1058 , 0.348244 , 0.000069 ,  16
   5.1058 , 0.348245 , 0.000069 ,  17
   5.1058 , 0.348247 , 0.000069 ,  18
   5.1058 , 0.348252 , 0.000069 ,  19
   5.1058 , 0.348251 , 0.000069 ,  20
   5.1058 , 0.348235 , 0.000069 ,  21
   5.1058 , 0.348253 , 0.000069 ,  22
   5.1058 , 0.348242 , 0.000069 ,  23
   5.1058 , 0.348252 , 0.000069 ,  24
   5.1058 , 0.348248 , 0.000069 ,  25
   5.1058 , 0.348250 , 0.000069 ,  26
   5.1058 , 0.348242 , 0.000069 ,  27
   5.1058 , 0.348250 , 0.000069 ,  28
   5.1058 , 0.348253 , 0.000069 ,  29
   5.1058 , 0.348250 , 0.000069 ,  30
   5.1058 , 0.348241 , 0.000069 ,  31
   5.1058 , 0.348254 , 0.000069 ,  32
   5.1058 , 0.348261 , 0.000069 ,  33
   5.1058 , 0.348260 , 0.000069 ,  34
   5.1058 , 0.348239 , 0.000069 ,  35
   5.1058 , 0.348241 , 0.000069 ,  36
   5.1058 , 0.348246 , 0.000069 ,  37
   5.1058 , 0.348239 , 0.000069 ,  38
   5.1058 , 0.348251 , 0.000069 ,  39
   5.1058 , 0.348257 , 0.000069 ,  40
   5.1058 , 0.348239 , 0.000069 ,  41
   5.1058 , 0.348254 , 0.000069 ,  42
   5.1058 , 0.348252 , 0.000069 ,  43
   5.1058 , 0.348250 , 0.000069 ,  44
   5.1058 , 0.348260 , 0.000069 ,  45
   5.1058 , 0.348243 , 0.000069 ,  46
   5.1058 , 0.348255 , 0.000069 ,  47
   5.1058 , 0.348242 , 0.000069 ,  48
   5.1058 , 0.348248 , 0.000069 ,  49
   5.1058 , 0.348240 , 0.000069 ,  50
   5.1058 , 0.348246 , 0.000069 ,  51
   5.1058 , 0.348238 , 0.000069 ,  52
   5.1058 , 0.348237 , 0.000069 ,  53
   5.1058 , 0.348233 , 0.000069 ,  54
   5.1058 , 0.348249 , 0.000069 ,  55
   5.1058 , 0.348248 , 0.000069 ,  56
   5.1058 , 0.348254 , 0.000069 ,  57
   5.1058 , 0.348259 , 0.000069 ,  58
   5.1058 , 0.348243 , 0.000069 ,  59
   5.1058 , 0.348258 , 0.000069 ,  60
   5.1058 , 0.348249 , 0.000069 ,  61
   5.1058 , 0.348254 , 0.000069 ,  62
   5.1058 , 0.348253 , 0.000069 ,  63
   5.1058 , 0.348250 , 0.000069 ,  64
   5.1058 , 0.348239 , 0.000069 ,  65
   5.1058 , 0.348245 , 0.000069 ,  66
   5.1058 , 0.348234 , 0.000069 ,  67
   5.1058 , 0.348245 , 0.000069 ,  68
   5.1058 , 0.348233 , 0.000069 ,  69
   5.1058 , 0.348247 , 0.000069 ,  70
   5.1058 , 0.348248 , 0.000069 ,  71
   5.1058 , 0.348260 , 0.000069 ,  72
   5.1058 , 0.348251 , 0.000069 ,  73
   5.1058 , 0.348250 , 0.000069 ,  74
   5.1058 , 0.348244 , 0.000069 ,  75
   5.1058 , 0.348244 , 0.000069 ,  76
   5.1058 , 0.348249 , 0.000069 ,  77
   5.1058 , 0.348236 , 0.000069 ,  78
   5.1058 , 0.348261 , 0.000069 ,  79
   5.1058 , 0.348248 , 0.000069 ,  80
   5.1058 , 0.348246 , 0.000069 ,  81
   5.1058 , 0.348253 , 0.000069 ,  82
   5.1058 , 0.348242 , 0.000069 ,  83
   5.1058 , 0.348244 , 0.000069 ,  84
   5.1058 , 0.348241 , 0.000069 ,  85
   5.1058 , 0.348252 , 0.000069 ,  86
   5.1058 , 0.348250 , 0.000069 ,  87
   5.1058 , 0.348252 , 0.000069 ,  88
   5.1058 , 0.348241 , 0.000069 ,  89
   5.1058 , 0.348236 , 0.000069 ,  90
   5.1058 , 0.348248 , 0.000069 ,  91
   5.1058 , 0.348249 , 0.000069 ,  92
   5.1058 , 0.348246 , 0.000069 ,  93
   5.1058 , 0.348256 , 0.000069 ,  94
   5.1058 , 0.348246 , 0.000069 ,  95
   5.1058 , 0.348256 , 0.000069 ,  96
   5.1058 , 0.348247 , 0.000069 ,  97
   5.1058 , 0.348247 , 0.000069 ,  98
   5.1058 , 0.348236 , 0.000069 ,  99
   5.1058 , 0.348248 , 0.000069 , 100
   5.1093 , 0.348383 , 0.000055 ,   0
   5.1093 , 0.348394 , 0.000055 ,   1
   5.1093 , 0.348392 , 0.000055 ,   2
   5.1093 , 0.348383 , 0.000055 ,   3
   5.1093 , 0.348383 , 0.000055 ,   4
   5.1093 , 0.348378 , 0.000055 ,   5
   5.1093 , 0.348393 , 0.000055 ,   6
   5.1093 , 0.348383 , 0.000055 ,   7
   5.1093 , 0.348381 , 0.000055 ,   8
   5.1093 , 0.348381 , 0.000055 ,   9
   5.1093 , 0.348387 , 0.000055 ,  10
   5.1093 , 0.348381 , 0.000055 ,  11
   5.1093 , 0.348375 , 0.000055 ,  12
   5.1093 , 0.348379 , 0.000055 ,  13
   5.1093 , 0.348385 , 0.000055 ,  14
   5.1093 , 0.348385 , 0.000055 ,  15
   5.1093 , 0.348383 , 0.000055 ,  16
   5.1093 , 0.348376 , 0.000055 ,  17
   5.1093 , 0.348383 , 0.000055 ,  18
   5.1093 , 0.348386 , 0.000055 ,  19
   5.1093 , 0.348389 , 0.000055 ,  20
   5.1093 , 0.348378 , 0.000055 ,  21
   5.1093 , 0.348384 , 0.000055 ,  22
   5.1093 , 0.348384 , 0.000055 ,  23
   5.1093 , 0.348394 , 0.000055 ,  24
   5.1093 , 0.348381 , 0.000055 ,  25
   5.1093 , 0.348384 , 0.000055 ,  26
   5.1093 , 0.348377 , 0.000055 ,  27
   5.1093 , 0.348386 , 0.000055 ,  28
   5.1093 , 0.348385 , 0.000055 ,  29
   5.1093 , 0.348387 , 0.000055 ,  30
   5.1093 , 0.348384 , 0.000055 ,  31
   5.1093 , 0.348389 , 0.000055 ,  32
   5.1093 , 0.348387 , 0.000055 ,  33
   5.1093 , 0.348397 , 0.000055 ,  34
   5.1093 , 0.348380 , 0.000055 ,  35
   5.1093 , 0.348380 , 0.000055 ,  36
   5.1093 , 0.348382 , 0.000055 ,  37
   5.1093 , 0.348381 , 0.000055 ,  38
   5.1093 , 0.348395 , 0.000055 ,  39
   5.1093 , 0.348393 , 0.000055 ,  40
   5.1093 , 0.348373 , 0.000055 ,  41
   5.1093 , 0.348392 , 0.000055 ,  42
   5.1093 , 0.348389 , 0.000055 ,  43
   5.1093 , 0.348394 , 0.000055 ,  44
   5.1093 , 0.348388 , 0.000055 ,  45
   5.1093 , 0.348381 , 0.000055 ,  46
   5.1093 , 0.348386 , 0.000055 ,  47
   5.1093 , 0.348382 , 0.000055 ,  48
   5.1093 , 0.348376 , 0.000055 ,  49
   5.1093 , 0.348374 , 0.000055 ,  50
   5.1093 , 0.348383 , 0.000055 ,  51
   5.1093 , 0.348377 , 0.000055 ,  52
   5.1093 , 0.348373 , 0.000055 ,  53
   5.1093 , 0.348375 , 0.000055 ,  54
   5.1093 , 0.348382 , 0.000055 ,  55
   5.1093 , 0.348390 , 0.000055 ,  56
   5.1093 , 0.348389 , 0.000055 ,  57
   5.1093 , 0.348388 , 0.000055 ,  58
   5.1093 , 0.348373 , 0.000055 ,  59
   5.1093 , 0.348384 , 0.000055 ,  60
   5.1093 , 0.348385 , 0.000055 ,  61
   5.1093 , 0.348387 , 0.000055 ,  62
   5.1093 , 0.348387 , 0.000055 ,  63
   5.1093 , 0.348381 , 0.000055 ,  64
   5.1093 , 0.348378 , 0.000055 ,  65
   5.1093 , 0.348375 , 0.000055 ,  66
   5.1093 , 0.348375 , 0.000055 ,  67
   5.1093 , 0.348385 , 0.000055 ,  68
   5.1093 , 0.348378 , 0.000055 ,  69
   5.1093 , 0.348383 , 0.000055 ,  70
   5.1093 , 0.348378 , 0.000055 ,  71
   5.1093 , 0.348387 , 0.000055 ,  72
   5.1093 , 0.348382 , 0.000055 ,  73
   5.1093 , 0.348381 , 0.000055 ,  74
   5.1093 , 0.348384 , 0.000055 ,  75
   5.1093 , 0.348375 , 0.000055 ,  76
   5.1093 , 0.348382 , 0.000055 ,  77
   5.1093 , 0.348384 , 0.000055 ,  78
   5.1093 , 0.348385 , 0.000055 ,  79
   5.1093 , 0.348388 , 0.000055 ,  80
   5.1093 , 0.348385 , 0.000055 ,  81
   5.1093 , 0.348388 , 0.000055 ,  82
   5.1093 , 0.348380 , 0.000055 ,  83
   5.1093 , 0.348379 , 0.000055 ,  84
   5.1093 , 0.348375 , 0.000055 ,  85
   5.1093 , 0.348387 , 0.000055 ,  86
   5.1093 , 0.348386 , 0.000055 ,  87
   5.1093 , 0.348389 , 0.000055 ,  88
   5.1093 , 0.348377 , 0.000055 ,  89
   5.1093 , 0.348373 , 0.000055 ,  90
   5.1093 , 0.348379 , 0.000055 ,  91
   5.1093 , 0.348385 , 0.000055 ,  92
   5.1093 , 0.348379 , 0.000055 ,  93
   5.1093 , 0.348388 , 0.000055 ,  94
   5.1093 , 0.348389 , 0.000055 ,  95
   5.1093 , 0.348384 , 0.000055 ,  96
   5.1093 , 0.348387 , 0.000055 ,  97
   5.1093 , 0.348375 , 0.000055 ,  98
   5.1093 , 0.348380 , 0.000055 ,  99
   5.1093 , 0.348381 , 0.000055 , 100
   5.2033 , 0.351684 , 0.000096 ,   0
   5.2033 , 0.351690 , 0.000096 ,   1
   5.2033 , 0.351696 , 0.000096 ,   2
   5.2033 , 0.351679 , 0.000096 ,   3
   5.2033 , 0.351688 , 0.000096 ,   4
   5.2033 , 0.351680 , 0.000096 ,   5
   5.2033 , 0.351697 , 0.000096 ,   6
   5.2033 , 0.351697 , 0.000096 ,   7
   5.2033 , 0.351672 , 0.000096 ,   8
   5.2033 , 0.351677 , 0.000096 ,   9
   5.2033 , 0.351683 , 0.000096 ,  10
   5.2033 , 0.351676 , 0.000096 ,  11
   5.2033 , 0.351682 , 0.000096 ,  12
   5.2033 , 0.351681 , 0.000096 ,  13
   5.2033 , 0.351691 , 0.000096 ,  14
   5.2033 , 0.351667 , 0.000096 ,  15
   5.2033 , 0.351681 , 0.000096 ,  16
   5.2033 , 0.351679 , 0.000096 ,  17
   5.2033 , 0.351682 , 0.000096 ,  18
   5.2033 , 0.351686 , 0.000096 ,  19
   5.2033 , 0.351684 , 0.000096 ,  20
   5.2033 , 0.351677 , 0.000096 ,  21
   5.2033 , 0.351694 , 0.000096 ,  22
   5.2033 , 0.351670 , 0.000096 ,  23
   5.2033 , 0.351700 , 0.000096 ,  24
   5.2033 , 0.351684 , 0.000096 ,  25
   5.2033 , 0.351682 , 0.000096 ,  26
   5.2033 , 0.351677 , 0.000096 ,  27
   5.2033 , 0.351694 , 0.000096 ,  28
   5.2033 , 0.351683 , 0.000096 ,  29
   5.2033 , 0.351696 , 0.000096 ,  30
   5.2033 , 0.351670 , 0.000096 ,  31
   5.2033 , 0.351680 , 0.000096 ,  32
   5.2033 , 0.351702 , 0.000096 ,  33
   5.2033 , 0.351701 , 0.000096 ,  34
   5.2033 , 0.351673 , 0.000096 ,  35
   5.2033 , 0.351670 , 0.000096 ,  36
   5.2033 , 0.351683 , 0.000096 ,  37
   5.2033 , 0.351676 , 0.000096 ,  38
   5.2033 , 0.351680 , 0.000096 ,  39
   5.2033 , 0.351704 , 0.000096 ,  40
   5.2033 , 0.351681 , 0.000096 ,  41
   5.2033 , 0.351692 , 0.000096 ,  42
   5.2033 , 0.351690 , 0.000096 ,  43
   5.2033 , 0.351678 , 0.000096 ,  44
   5.2033 , 0.351706 , 0.000096 ,  45
   5.2033 , 0.351686 , 0.000096 ,  46
   5.2033 , 0.351694 , 0.000096 ,  47
   5.2033 , 0.351677 , 0.000096 ,  48
   5.2033 , 0.351692 , 0.000096 ,  49
   5.2033 , 0.351678 , 0.000096 ,  50
   5.2033 , 0.351688 , 0.000096 ,  51
   5.2033 , 0.351676 , 0.000096 ,  52
   5.2033 , 0.351672 , 0.000096 ,  53
   5.2033 , 0.351663 , 0.000096 ,  54
   5.2033 , 0.351685 , 0.000096 ,  55
   5.2033 , 0.351684 , 0.000096 ,  56
   5.2033 , 0.351685 , 0.000096 ,  57
   5.2033 , 0.351698 , 0.000096 ,  58
   5.2033 , 0.351668 , 0.000096 ,  59
   5.2033 , 0.351695 , 0.000096 ,  60
   5.2033 , 0.351678 , 0.000096 ,  61
   5.2033 , 0.351688 , 0.000096 ,  62
   5.2033 , 0.351687 , 0.000096 ,  63
   5.2033 , 0.351690 , 0.000096 ,  64
   5.2033 , 0.351675 , 0.000096 ,  65
   5.2033 , 0.351682 , 0.000096 ,  66
   5.2033 , 0.351665 , 0.000096 ,  67
   5.2033 , 0.351694 , 0.000096 ,  68
   5.2033 , 0.351662 , 0.000096 ,  69
   5.2033 , 0.351684 , 0.000096 ,  70
   5.2033 , 0.351683 , 0.000096 ,  71
   5.2033 , 0.351696 , 0.000096 ,  72
   5.2033 , 0.351688 , 0.000096 ,  73
   5.2033 , 0.351691 , 0.000096 ,  74
   5.2033 , 0.351682 , 0.000096 ,  75
   5.2033 , 0.351675 , 0.000096 ,  76
   5.2033 , 0.351694 , 0.000096 ,  77
   5.2033 , 0.351669 , 0.000096 ,  78
   5.2033 , 0.351704 , 0.000096 ,  79
   5.2033 , 0.351683 , 0.000096 ,  80
   5.2033 , 0.351680 , 0.000096 ,  81
   5.2033 , 0.351688 , 0.000096 ,  82
   5.2033 , 0.351679 , 0.000096 ,  83
   5.2033 , 0.351681 , 0.000096 ,  84
   5.2033 , 0.351670 , 0.000096 ,  85
   5.2033 , 0.351680 , 0.000096 ,  86
   5.2033 , 0.351688 , 0.000096 ,  87
   5.2033 , 0.351687 , 0.000096 ,  88
   5.2033 , 0.351681 , 0.000096 ,  89
   5.2033 , 0.351673 , 0.000096 ,  90
   5.2033 , 0.351687 , 0.000096 ,  91
   5.2033 , 0.351688 , 0.000096 ,  92
   5.2033 , 0.351684 , 0.000096 ,  93
   5.2033 , 0.351688 , 0.000096 ,  94
   5.2033 , 0.351685 , 0.000096 ,  95
   5.2033 , 0.351700 , 0.000096 ,  96
   5.2033 , 0.351682 , 0.000096 ,  97
   5.2033 , 0.351689 , 0.000096 ,  98
   5.2033 , 0.351663 , 0.000096 ,  99
   5.2033 , 0.351680 , 0.000096 , 100
   5.2064 , 0.351801 , 0.000063 ,   0
   5.2064 , 0.351815 , 0.000063 ,   1
   5.2064 , 0.351811 , 0.000063 ,   2
   5.2064 , 0.351798 , 0.000063 ,   3
   5.2064 , 0.351803 , 0.000063 ,   4
   5.2064 , 0.351793 , 0.000063 ,   5
   5.2064 , 0.351811 , 0.000063 ,   6
   5.2064 , 0.351800 , 0.000063 ,   7
   5.2064 , 0.351797 , 0.000063 ,   8
   5.2064 , 0.351796 , 0.000063 ,   9
   5.2064 , 0.351803 , 0.000063 ,  10
   5.2064 , 0.351802 , 0.000063 ,  11
   5.2064 , 0.351792 , 0.000063 ,  12
   5.2064 , 0.351795 , 0.000063 ,  13
   5.2064 , 0.351803 , 0.000063 ,  14
   5.2064 , 0.351799 , 0.000063 ,  15
   5.2064 , 0.351799 , 0.000063 ,  16
   5.2064 , 0.351792 , 0.000063 ,  17
   5.2064 , 0.351801 , 0.000063 ,  18
   5.2064 , 0.351807 , 0.000063 ,  19
   5.2064 , 0.351805 , 0.000063 ,  20
   5.2064 , 0.351791 , 0.000063 ,  21
   5.2064 , 0.351804 , 0.000063 ,  22
   5.2064 , 0.351801 , 0.000063 ,  23
   5.2064 , 0.351810 , 0.000063 ,  24
   5.2064 , 0.351801 , 0.000063 ,  25
   5.2064 , 0.351807 , 0.000063 ,  26
   5.2064 , 0.351792 , 0.000063 ,  27
   5.2064 , 0.351803 , 0.000063 ,  28
   5.2064 , 0.351807 , 0.000063 ,  29
   5.2064 , 0.351809 , 0.000063 ,  30
   5.2064 , 0.351799 , 0.000063 ,  31
   5.2064 , 0.351807 , 0.000063 ,  32
   5.2064 , 0.351811 , 0.000063 ,  33
   5.2064 , 0.351817 , 0.000063 ,  34
   5.2064 , 0.351798 , 0.000063 ,  35
   5.2064 , 0.351798 , 0.000063 ,  36
   5.2064 , 0.351802 , 0.000063 ,  37
   5.2064 , 0.351799 , 0.000063 ,  38
   5.2064 , 0.351814 , 0.000063 ,  39
   5.2064 , 0.351811 , 0.000063 ,  40
   5.2064 , 0.351791 , 0.000063 ,  41
   5.2064 , 0.351810 , 0.000063 ,  42
   5.2064 , 0.351808 , 0.000063 ,  43
   5.2064 , 0.351810 , 0.000063 ,  44
   5.2064 , 0.351808 , 0.000063 ,  45
   5.2064 , 0.351796 , 0.000063 ,  46
   5.2064 , 0.351804 , 0.000063 ,  47
   5.2064 , 0.351799 , 0.000063 ,  48
   5.2064 , 0.351797 , 0.000063 ,  49
   5.2064 , 0.351792 , 0.000063 ,  50
   5.2064 , 0.351798 , 0.000063 ,  51
   5.2064 , 0.351796 , 0.000063 ,  52
   5.2064 , 0.351794 , 0.000063 ,  53
   5.2064 , 0.351790 , 0.000063 ,  54
   5.2064 , 0.351802 , 0.000063 ,  55
   5.2064 , 0.351809 , 0.000063 ,  56
   5.2064 , 0.351807 , 0.000063 ,  57
   5.2064 , 0.351807 , 0.000063 ,  58
   5.2064 , 0.351792 , 0.000063 ,  59
   5.2064 , 0.351805 , 0.000063 ,  60
   5.2064 , 0.351804 , 0.000063 ,  61
   5.2064 , 0.351804 , 0.000063 ,  62
   5.2064 , 0.351803 , 0.000063 ,  63
   5.2064 , 0.351800 , 0.000063 ,  64
   5.2064 , 0.351793 , 0.000063 ,  65
   5.2064 , 0.351795 , 0.000063 ,  66
   5.2064 , 0.351790 , 0.000063 ,  67
   5.2064 , 0.351799 , 0.000063 ,  68
   5.2064 , 0.351792 , 0.000063 ,  69
   5.2064 , 0.351802 , 0.000063 ,  70
   5.2064 , 0.351795 , 0.000063 ,  71
   5.2064 , 0.351809 , 0.000063 ,  72
   5.2064 , 0.351800 , 0.000063 ,  73
   5.2064 , 0.351799 , 0.000063 ,  74
   5.2064 , 0.351798 , 0.000063 ,  75
   5.2064 , 0.351797 , 0.000063 ,  76
   5.2064 , 0.351802 , 0.000063 ,  77
   5.2064 , 0.351798 , 0.000063 ,  78
   5.2064 , 0.351806 , 0.000063 ,  79
   5.2064 , 0.351806 , 0.000063 ,  80
   5.2064 , 0.351801 , 0.000063 ,  81
   5.2064 , 0.351806 , 0.000063 ,  82
   5.2064 , 0.351798 , 0.000063 ,  83
   5.2064 , 0.351798 , 0.000063 ,  84
   5.2064 , 0.351795 , 0.000063 ,  85
   5.2064 , 0.351806 , 0.000063 ,  86
   5.2064 , 0.351806 , 0.000063 ,  87
   5.2064 , 0.351808 , 0.000063 ,  88
   5.2064 , 0.351795 , 0.000063 ,  89
   5.2064 , 0.351789 , 0.000063 ,  90
   5.2064 , 0.351794 , 0.000063 ,  91
   5.2064 , 0.351801 , 0.000063 ,  92
   5.2064 , 0.351798 , 0.000063 ,  93
   5.2064 , 0.351807 , 0.000063 ,  94
   5.2064 , 0.351802 , 0.000063 ,  95
   5.2064 , 0.351800 , 0.000063 ,  96
   5.2064 , 0.351807 , 0.000063 ,  97
   5.2064 , 0.351795 , 0.000063 ,  98
   5.2064 , 0.351796 , 0.000063 ,  99
   5.2064 , 0.351798 , 0.000063 , 100
   5.3938 , 0.358191 , 0.000092 ,   0
   5.3938 , 0.358201 , 0.000092 ,   1
   5.3938 , 0.358199 , 0.000092 ,   2
   5.3938 , 0.358186 , 0.000092 ,   3
   5.3938 , 0.358196 , 0.000092 ,   4
   5.3938 , 0.358186 , 0.000092 ,   5
   5.3938 , 0.358203 , 0.000092 ,   6
   5.3938 , 0.358205 , 0.000092 ,   7
   5.3938 , 0.358176 , 0.000092 ,   8
   5.3938 , 0.358186 , 0.000092 ,   9
   5.3938 , 0.358193 , 0.000092 ,  10
   5.3938 , 0.358190 , 0.000092 ,  11
   5.3938 , 0.358183 , 0.000092 ,  12
   5.3938 , 0.358188 , 0.000092 ,  13
   5.3938 , 0.358195 , 0.000092 ,  14
   5.3938 , 0.358175 , 0.000092 ,  15
   5.3938 , 0.358190 , 0.000092 ,  16
   5.3938 , 0.358190 , 0.000092 ,  17
   5.3938 , 0.358191 , 0.000092 ,  18
   5.3938 , 0.358199 , 0.000092 ,  19
   5.3938 , 0.358195 , 0.000092 ,  20
   5.3938 , 0.358180 , 0.000092 ,  21
   5.3938 , 0.358199 , 0.000092 ,  22
   5.3938 , 0.358179 , 0.000092 ,  23
   5.3938 , 0.358200 , 0.000092 ,  24
   5.3938 , 0.358191 , 0.000092 ,  25
   5.3938 , 0.358195 , 0.000092 ,  26
   5.3938 , 0.358181 , 0.000092 ,  27
   5.3938 , 0.358195 , 0.000092 ,  28
   5.3938 , 0.358196 , 0.000092 ,  29
   5.3938 , 0.358201 , 0.000092 ,  30
   5.3938 , 0.358181 , 0.000092 ,  31
   5.3938 , 0.358192 , 0.000092 ,  32
   5.3938 , 0.358211 , 0.000092 ,  33
   5.3938 , 0.358210 , 0.000092 ,  34
   5.3938 , 0.358178 , 0.000092 ,  35
   5.3938 , 0.358179 , 0.000092 ,  36
   5.3938 , 0.358192 , 0.000092 ,  37
   5.3938 , 0.358183 , 0.000092 ,  38
   5.3938 , 0.358192 , 0.000092 ,  39
   5.3938 , 0.358209 , 0.000092 ,  40
   5.3938 , 0.358185 , 0.000092 ,  41
   5.3938 , 0.358198 , 0.000092 ,  42
   5.3938 , 0.358200 , 0.000092 ,  43
   5.3938 , 0.358187 , 0.000092 ,  44
   5.3938 , 0.358206 , 0.000092 ,  45
   5.3938 , 0.358190 , 0.000092 ,  46
   5.3938 , 0.358206 , 0.000092 ,  47
   5.3938 , 0.358185 , 0.000092 ,  48
   5.3938 , 0.358199 , 0.000092 ,  49
   5.3938 , 0.358183 , 0.000092 ,  50
   5.3938 , 0.358192 , 0.000092 ,  51
   5.3938 , 0.358183 , 0.000092 ,  52
   5.3938 , 0.358181 , 0.000092 ,  53
   5.3938 , 0.358171 , 0.000092 ,  54
   5.3938 , 0.358192 , 0.000092 ,  55
   5.3938 , 0.358191 , 0.000092 ,  56
   5.3938 , 0.358191 , 0.000092 ,  57
   5.3938 , 0.358206 , 0.000092 ,  58
   5.3938 , 0.358179 , 0.000092 ,  59
   5.3938 , 0.358205 , 0.000092 ,  60
   5.3938 , 0.358188 , 0.000092 ,  61
   5.3938 , 0.358198 , 0.000092 ,  62
   5.3938 , 0.358197 , 0.000092 ,  63
   5.3938 , 0.358196 , 0.000092 ,  64
   5.3938 , 0.358180 , 0.000092 ,  65
   5.3938 , 0.358188 , 0.000092 ,  66
   5.3938 , 0.358172 , 0.000092 ,  67
   5.3938 , 0.358196 , 0.000092 ,  68
   5.3938 , 0.358168 , 0.000092 ,  69
   5.3938 , 0.358195 , 0.000092 ,  70
   5.3938 , 0.358191 , 0.000092 ,  71
   5.3938 , 0.358206 , 0.000092 ,  72
   5.3938 , 0.358199 , 0.000092 ,  73
   5.3938 , 0.358197 , 0.000092 ,  74
   5.3938 , 0.358190 , 0.000092 ,  75
   5.3938 , 0.358186 , 0.000092 ,  76
   5.3938 , 0.358200 , 0.000092 ,  77
   5.3938 , 0.358176 , 0.000092 ,  78
   5.3938 , 0.358210 , 0.000092 ,  79
   5.3938 , 0.358195 , 0.000092 ,  80
   5.3938 , 0.358190 , 0.000092 ,  81
   5.3938 , 0.358196 , 0.000092 ,  82
   5.3938 , 0.358185 , 0.000092 ,  83
   5.3938 , 0.358188 , 0.000092 ,  84
   5.3938 , 0.358179 , 0.000092 ,  85
   5.3938 , 0.358190 , 0.000092 ,  86
   5.3938 , 0.358196 , 0.000092 ,  87
   5.3938 , 0.358196 , 0.000092 ,  88
   5.3938 , 0.358187 , 0.000092 ,  89
   5.3938 , 0.358179 , 0.000092 ,  90
   5.3938 , 0.358193 , 0.000092 ,  91
   5.3938 , 0.358194 , 0.000092 ,  92
   5.3938 , 0.358191 , 0.000092 ,  93
   5.3938 , 0.358199 , 0.000092 ,  94
   5.3938 , 0.358191 , 0.000092 ,  95
   5.3938 , 0.358204 , 0.000092 ,  96
   5.3938 , 0.358189 , 0.000092 ,  97
   5.3938 , 0.358193 , 0.000092 ,  98
   5.3938 , 0.358175 , 0.000092 ,  99
   5.3938 , 0.358188 , 0.000092 , 100
   5.3956 , 0.358297 , 0.000065 ,   0
   5.3956 , 0.358307 , 0.000065 ,   1
   5.3956 , 0.358307 , 0.000065 ,   2
   5.3956 , 0.358292 , 0.000065 ,   3
   5.3956 , 0.358297 , 0.000065 ,   4
   5.3956 , 0.358289 , 0.000065 ,   5
   5.3956 , 0.358308 , 0.000065 ,   6
   5.3956 , 0.358301 , 0.000065 ,   7
   5.3956 , 0.358290 , 0.000065 ,   8
   5.3956 , 0.358297 , 0.000065 ,   9
   5.3956 , 0.358302 , 0.000065 ,  10
   5.3956 , 0.358300 , 0.000065 ,  11
   5.3956 , 0.358286 , 0.000065 ,  12
   5.3956 , 0.358294 , 0.000065 ,  13
   5.3956 , 0.358297 , 0.000065 ,  14
   5.3956 , 0.358296 , 0.000065 ,  15
   5.3956 , 0.358294 , 0.000065 ,  16
   5.3956 , 0.358291 , 0.000065 ,  17
   5.3956 , 0.358294 , 0.000065 ,  18
   5.3956 , 0.358304 , 0.000065 ,  19
   5.3956 , 0.358301 , 0.000065 ,  20
   5.3956 , 0.358284 , 0.000065 ,  21
   5.3956 , 0.358305 , 0.000065 ,  22
   5.3956 , 0.358295 , 0.000065 ,  23
   5.3956 , 0.358306 , 0.000065 ,  24
   5.3956 , 0.358296 , 0.000065 ,  25
   5.3956 , 0.358297 , 0.000065 ,  26
   5.3956 , 0.358291 , 0.000065 ,  27
   5.3956 , 0.358302 , 0.000065 ,  28
   5.3956 , 0.358302 , 0.000065 ,  29
   5.3956 , 0.358301 , 0.000065 ,  30
   5.3956 , 0.358293 , 0.000065 ,  31
   5.3956 , 0.358304 , 0.000065 ,  32
   5.3956 , 0.358304 , 0.000065 ,  33
   5.3956 , 0.358312 , 0.000065 ,  34
   5.3956 , 0.358290 , 0.000065 ,  35
   5.3956 , 0.358293 , 0.000065 ,  36
   5.3956 , 0.358297 , 0.000065 ,  37
   5.3956 , 0.358289 , 0.000065 ,  38
   5.3956 , 0.358304 , 0.000065 ,  39
   5.3956 , 0.358306 , 0.000065 ,  40
   5.3956 , 0.358288 , 0.000065 ,  41
   5.3956 , 0.358303 , 0.000065 ,  42
   5.3956 , 0.358303 , 0.000065 ,  43
   5.3956 , 0.358309 , 0.000065 ,  44
   5.3956 , 0.358303 , 0.000065 ,  45
   5.3956 , 0.358292 , 0.000065 ,  46
   5.3956 , 0.358301 , 0.000065 ,  47
   5.3956 , 0.358293 , 0.000065 ,  48
   5.3956 , 0.358288 , 0.000065 ,  49
   5.3956 , 0.358287 , 0.000065 ,  50
   5.3956 , 0.358293 , 0.000065 ,  51
   5.3956 , 0.358289 , 0.000065 ,  52
   5.3956 , 0.358285 , 0.000065 ,  53
   5.3956 , 0.358289 , 0.000065 ,  54
   5.3956 , 0.358295 , 0.000065 ,  55
   5.3956 , 0.358301 , 0.000065 ,  56
   5.3956 , 0.358307 , 0.000065 ,  57
   5.3956 , 0.358302 , 0.000065 ,  58
   5.3956 , 0.358290 , 0.000065 ,  59
   5.3956 , 0.358301 , 0.000065 ,  60
   5.3956 , 0.358301 , 0.000065 ,  61
   5.3956 , 0.358302 , 0.000065 ,  62
   5.3956 , 0.358301 , 0.000065 ,  63
   5.3956 , 0.358298 , 0.000065 ,  64
   5.3956 , 0.358289 , 0.000065 ,  65
   5.3956 , 0.358287 , 0.000065 ,  66
   5.3956 , 0.358283 , 0.000065 ,  67
   5.3956 , 0.358296 , 0.000065 ,  68
   5.3956 , 0.358285 , 0.000065 ,  69
   5.3956 , 0.358292 , 0.000065 ,  70
   5.3956 , 0.358292 , 0.000065 ,  71
   5.3956 , 0.358306 , 0.000065 ,  72
   5.3956 , 0.358295 , 0.000065 ,  73
   5.3956 , 0.358297 , 0.000065 ,  74
   5.3956 , 0.358294 , 0.000065 ,  75
   5.3956 , 0.358290 , 0.000065 ,  76
   5.3956 , 0.358296 , 0.000065 ,  77
   5.3956 , 0.358293 , 0.000065 ,  78
   5.3956 , 0.358300 , 0.000065 ,  79
   5.3956 , 0.358301 , 0.000065 ,  80
   5.3956 , 0.358296 , 0.000065 ,  81
   5.3956 , 0.358300 , 0.000065 ,  82
   5.3956 , 0.358293 , 0.000065 ,  83
   5.3956 , 0.358292 , 0.000065 ,  84
   5.3956 , 0.358292 , 0.000065 ,  85
   5.3956 , 0.358303 , 0.000065 ,  86
   5.3956 , 0.358296 , 0.000065 ,  87
   5.3956 , 0.358299 , 0.000065 ,  88
   5.3956 , 0.358286 , 0.000065 ,  89
   5.3956 , 0.358287 , 0.000065 ,  90
   5.3956 , 0.358293 , 0.000065 ,  91
   5.3956 , 0.358298 , 0.000065 ,  92
   5.3956 , 0.358293 , 0.000065 ,  93
   5.3956 , 0.358305 , 0.000065 ,  94
   5.3956 , 0.358302 , 0.000065 ,  95
   5.3956 , 0.358303 , 0.000065 ,  96
   5.3956 , 0.358301 , 0.000065 ,  97
   5.3956 , 0.358294 , 0.000065 ,  98
   5.3956 , 0.358290 , 0.000065 ,  99
   5.3956 , 0.358296 , 0.000065 , 100
   5.4880 , 0.361357 , 0.000077 ,   0
   5.4880 , 0.361371 , 0.000077 ,   1
   5.4880 , 0.361366 , 0.000077 ,   2
   5.4880 , 0.361348 , 0.000077 ,   3
   5.4880 , 0.361359 , 0.000077 ,   4
   5.4880 , 0.361346 , 0.000077 ,   5
   5.4880 , 0.361368 , 0.000077 ,   6
   5.4880 , 0.361359 , 0.000077 ,   7
   5.4880 , 0.361349 , 0.000077 ,   8
   5.4880 , 0.361353 , 0.000077 ,   9
   5.4880 , 0.361359 , 0.000077 ,  10
   5.4880 , 0.361360 , 0.000077 ,  11
   5.4880 , 0.361345 , 0.000077 ,  12
   5.4880 , 0.361353 , 0.000077 ,  13
   5.4880 , 0.361358 , 0.000077 ,  14
   5.4880 , 0.361349 , 0.000077 ,  15
   5.4880 , 0.361352 , 0.000077 ,  16
   5.4880 , 0.361350 , 0.000077 ,  17
   5.4880 , 0.361355 , 0.000077 ,  18
   5.4880 , 0.361366 , 0.000077 ,  19
   5.4880 , 0.361360 , 0.000077 ,  20
   5.4880 , 0.361341 , 0.000077 ,  21
   5.4880 , 0.361366 , 0.000077 ,  22
   5.4880 , 0.361352 , 0.000077 ,  23
   5.4880 , 0.361364 , 0.000077 ,  24
   5.4880 , 0.361358 , 0.000077 ,  25
   5.4880 , 0.361365 , 0.000077 ,  26
   5.4880 , 0.361348 , 0.000077 ,  27
   5.4880 , 0.361360 , 0.000077 ,  28
   5.4880 , 0.361365 , 0.000077 ,  29
   5.4880 , 0.361366 , 0.000077 ,  30
   5.4880 , 0.361353 , 0.000077 ,  31
   5.4880 , 0.361363 , 0.000077 ,  32
   5.4880 , 0.361371 , 0.000077 ,  33
   5.4880 , 0.361373 , 0.000077 ,  34
   5.4880 , 0.361349 , 0.000077 ,  35
   5.4880 , 0.361351 , 0.000077 ,  36
   5.4880 , 0.361360 , 0.000077 ,  37
   5.4880 , 0.361351 , 0.000077 ,  38
   5.4880 , 0.361365 , 0.000077 ,  39
   5.4880 , 0.361368 , 0.000077 ,  40
   5.4880 , 0.361346 , 0.000077 ,  41
   5.4880 , 0.361363 , 0.000077 ,  42
   5.4880 , 0.361365 , 0.000077 ,  43
   5.4880 , 0.361364 , 0.000077 ,  44
   5.4880 , 0.361364 , 0.000077 ,  45
   5.4880 , 0.361349 , 0.000077 ,  46
   5.4880 , 0.361364 , 0.000077 ,  47
   5.4880 , 0.361353 , 0.000077 ,  48
   5.4880 , 0.361354 , 0.000077 ,  49
   5.4880 , 0.361346 , 0.000077 ,  50
   5.4880 , 0.361350 , 0.000077 ,  51
   5.4880 , 0.361352 , 0.000077 ,  52
   5.4880 , 0.361349 , 0.000077 ,  53
   5.4880 , 0.361343 , 0.000077 ,  54
   5.4880 , 0.361361 , 0.000077 ,  55
   5.4880 , 0.361364 , 0.000077 ,  56
   5.4880 , 0.361362 , 0.000077 ,  57
   5.4880 , 0.361363 , 0.000077 ,  58
   5.4880 , 0.361350 , 0.000077 ,  59
   5.4880 , 0.361365 , 0.000077 ,  60
   5.4880 , 0.361361 , 0.000077 ,  61
   5.4880 , 0.361362 , 0.000077 ,  62
   5.4880 , 0.361359 , 0.000077 ,  63
   5.4880 , 0.361361 , 0.000077 ,  64
   5.4880 , 0.361344 , 0.000077 ,  65
   5.4880 , 0.361352 , 0.000077 ,  66
   5.4880 , 0.361339 , 0.000077 ,  67
   5.4880 , 0.361350 , 0.000077 ,  68
   5.4880 , 0.361342 , 0.000077 ,  69
   5.4880 , 0.361358 , 0.000077 ,  70
   5.4880 , 0.361350 , 0.000077 ,  71
   5.4880 , 0.361371 , 0.000077 ,  72
   5.4880 , 0.361359 , 0.000077 ,  73
   5.4880 , 0.361358 , 0.000077 ,  74
   5.4880 , 0.361353 , 0.000077 ,  75
   5.4880 , 0.361355 , 0.000077 ,  76
   5.4880 , 0.361359 , 0.000077 ,  77
   5.4880 , 0.361348 , 0.000077 ,  78
   5.4880 , 0.361367 , 0.000077 ,  79
   5.4880 , 0.361361 , 0.000077 ,  80
   5.4880 , 0.361358 , 0.000077 ,  81
   5.4880 , 0.361362 , 0.000077 ,  82
   5.4880 , 0.361353 , 0.000077 ,  83
   5.4880 , 0.361353 , 0.000077 ,  84
   5.4880 , 0.361350 , 0.000077 ,  85
   5.4880 , 0.361361 , 0.000077 ,  86
   5.4880 , 0.361360 , 0.000077 ,  87
   5.4880 , 0.361362 , 0.000077 ,  88
   5.4880 , 0.361346 , 0.000077 ,  89
   5.4880 , 0.361344 , 0.000077 ,  90
   5.4880 , 0.361350 , 0.000077 ,  91
   5.4880 , 0.361356 , 0.000077 ,  92
   5.4880 , 0.361356 , 0.000077 ,  93
   5.4880 , 0.361368 , 0.000077 ,  94
   5.4880 , 0.361354 , 0.000077 ,  95
   5.4880 , 0.361362 , 0.000077 ,  96
   5.4880 , 0.361362 , 0.000077 ,  97
   5.4880 , 0.361355 , 0.000077 ,  98
   5.4880 , 0.361348 , 0.000077 ,  99
   5.4880 , 0.361355 , 0.000077 , 100
   5.6673 , 0.367210 , 0.000093 ,   0
   5.6673 , 0.367221 , 0.000093 ,   1
   5.6673 , 0.367212 , 0.000093 ,   2
   5.6673 , 0.367205 , 0.000093 ,   3
   5.6673 , 0.367208 , 0.000093 ,   4
   5.6673 , 0.367204 , 0.000093 ,   5
   5.6673 , 0.367230 , 0.000093 ,   6
   5.6673 , 0.367226 , 0.000093 ,   7
   5.6673 , 0.367199 , 0.000093 ,   8
   5.6673 , 0.367215 , 0.000093 ,   9
   5.6673 , 0.367209 , 0.000093 ,  10
   5.6673 , 0.367211 , 0.000093 ,  11
   5.6673 , 0.367199 , 0.000093 ,  12
   5.6673 , 0.367210 , 0.000093 ,  13
   5.6673 , 0.367217 , 0.000093 ,  14
   5.6673 , 0.367202 , 0.000093 ,  15
   5.6673 , 0.367205 , 0.000093 ,  16
   5.6673 , 0.367207 , 0.000093 ,  17
   5.6673 , 0.367214 , 0.000093 ,  18
   5.6673 , 0.367214 , 0.000093 ,  19
   5.6673 , 0.367216 , 0.000093 ,  20
   5.6673 , 0.367193 , 0.000093 ,  21
   5.6673 , 0.367221 , 0.000093 ,  22
   5.6673 , 0.367200 , 0.000093 ,  23
   5.6673 , 0.367216 , 0.000093 ,  24
   5.6673 , 0.367207 , 0.000093 ,  25
   5.6673 , 0.367205 , 0.000093 ,  26
   5.6673 , 0.367202 , 0.000093 ,  27
   5.6673 , 0.367215 , 0.000093 ,  28
   5.6673 , 0.367221 , 0.000093 ,  29
   5.6673 , 0.367215 , 0.000093 ,  30
   5.6673 , 0.367198 , 0.000093 ,  31
   5.6673 , 0.367220 , 0.000093 ,  32
   5.6673 , 0.367221 , 0.000093 ,  33
   5.6673 , 0.367222 , 0.000093 ,  34
   5.6673 , 0.367194 , 0.000093 ,  35
   5.6673 , 0.367203 , 0.000093 ,  36
   5.6673 , 0.367208 , 0.000093 ,  37
   5.6673 , 0.367196 , 0.000093 ,  38
   5.6673 , 0.367223 , 0.000093 ,  39
   5.6673 , 0.367221 , 0.000093 ,  40
   5.6673 , 0.367188 , 0.000093 ,  41
   5.6673 , 0.367214 , 0.000093 ,  42
   5.6673 , 0.367214 , 0.000093 ,  43
   5.6673 , 0.367216 , 0.000093 ,  44
   5.6673 , 0.367221 , 0.000093 ,  45
   5.6673 , 0.367203 , 0.000093 ,  46
   5.6673 , 0.367216 , 0.000093 ,  47
   5.6673 , 0.367207 , 0.000093 ,  48
   5.6673 , 0.367202 , 0.000093 ,  49
   5.6673 , 0.367203 , 0.000093 ,  50
   5.6673 , 0.367199 , 0.000093 ,  51
   5.6673 , 0.367197 , 0.000093 ,  52
   5.6673 , 0.367198 , 0.000093 ,  53
   5.6673 , 0.367193 , 0.000093 ,  54
   5.6673 , 0.367212 , 0.000093 ,  55
   5.6673 , 0.367206 , 0.000093 ,  56
   5.6673 , 0.367227 , 0.000093 ,  57
   5.6673 , 0.367217 , 0.000093 ,  58
   5.6673 , 0.367210 , 0.000093 ,  59
   5.6673 , 0.367220 , 0.000093 ,  60
   5.6673 , 0.367215 , 0.000093 ,  61
   5.6673 , 0.367220 , 0.000093 ,  62
   5.6673 , 0.367224 , 0.000093 ,  63
   5.6673 , 0.367216 , 0.000093 ,  64
   5.6673 , 0.367196 , 0.000093 ,  65
   5.6673 , 0.367202 , 0.000093 ,  66
   5.6673 , 0.367197 , 0.000093 ,  67
   5.6673 , 0.367206 , 0.000093 ,  68
   5.6673 , 0.367192 , 0.000093 ,  69
   5.6673 , 0.367205 , 0.000093 ,  70
   5.6673 , 0.367211 , 0.000093 ,  71
   5.6673 , 0.367225 , 0.000093 ,  72
   5.6673 , 0.367219 , 0.000093 ,  73
   5.6673 , 0.367214 , 0.000093 ,  74
   5.6673 , 0.367201 , 0.000093 ,  75
   5.6673 , 0.367209 , 0.000093 ,  76
   5.6673 , 0.367210 , 0.000093 ,  77
   5.6673 , 0.367199 , 0.000093 ,  78
   5.6673 , 0.367224 , 0.000093 ,  79
   5.6673 , 0.367215 , 0.000093 ,  80
   5.6673 , 0.367206 , 0.000093 ,  81
   5.6673 , 0.367213 , 0.000093 ,  82
   5.6673 , 0.367202 , 0.000093 ,  83
   5.6673 , 0.367204 , 0.000093 ,  84
   5.6673 , 0.367202 , 0.000093 ,  85
   5.6673 , 0.367225 , 0.000093 ,  86
   5.6673 , 0.367213 , 0.000093 ,  87
   5.6673 , 0.367214 , 0.000093 ,  88
   5.6673 , 0.367196 , 0.000093 ,  89
   5.6673 , 0.367198 , 0.000093 ,  90
   5.6673 , 0.367208 , 0.000093 ,  91
   5.6673 , 0.367213 , 0.000093 ,  92
   5.6673 , 0.367207 , 0.000093 ,  93
   5.6673 , 0.367222 , 0.000093 ,  94
   5.6673 , 0.367207 , 0.000093 ,  95
   5.6673 , 0.367222 , 0.000093 ,  96
   5.6673 , 0.367214 , 0.000093 ,  97
   5.6673 , 0.367211 , 0.000093 ,  98
   5.6673 , 0.367204 , 0.000093 ,  99
   5.6673 , 0.367219 , 0.000093 , 100
   5.7557 , 0.369979 , 0.000109 ,   0
   5.7557 , 0.369990 , 0.000109 ,   1
   5.7557 , 0.369987 , 0.000109 ,   2
   5.7557 , 0.369977 , 0.000109 ,   3
   5.7557 , 0.369977 , 0.000109 ,   4
   5.7557 , 0.369975 , 0.000109 ,   5
   5.7557 , 0.369997 , 0.000109 ,   6
   5.7557 , 0.370000 , 0.000109 ,   7
   5.7557 , 0.369964 , 0.000109 ,   8
   5.7557 , 0.369978 , 0.000109 ,   9
   5.7557 , 0.369973 , 0.000109 ,  10
   5.7557 , 0.369983 , 0.000109 ,  11
   5.7557 , 0.369966 , 0.000109 ,  12
   5.7557 , 0.369977 , 0.000109 ,  13
   5.7557 , 0.369988 , 0.000109 ,  14
   5.7557 , 0.369961 , 0.000109 ,  15
   5.7557 , 0.369978 , 0.000109 ,  16
   5.7557 , 0.369980 , 0.000109 ,  17
   5.7557 , 0.369985 , 0.000109 ,  18
   5.7557 , 0.369989 , 0.000109 ,  19
   5.7557 , 0.369984 , 0.000109 ,  20
   5.7557 , 0.369962 , 0.000109 ,  21
   5.7557 , 0.369990 , 0.000109 ,  22
   5.7557 , 0.369968 , 0.000109 ,  23
   5.7557 , 0.369984 , 0.000109 ,  24
   5.7557 , 0.369975 , 0.000109 ,  25
   5.7557 , 0.369980 , 0.000109 ,  26
   5.7557 , 0.369966 , 0.000109 ,  27
   5.7557 , 0.369983 , 0.000109 ,  28
   5.7557 , 0.369988 , 0.000109 ,  29
   5.7557 , 0.369986 , 0.000109 ,  30
   5.7557 , 0.369970 , 0.000109 ,  31
   5.7557 , 0.369986 , 0.000109 ,  32
   5.7557 , 0.370001 , 0.000109 ,  33
   5.7557 , 0.369994 , 0.000109 ,  34
   5.7557 , 0.369962 , 0.000109 ,  35
   5.7557 , 0.369969 , 0.000109 ,  36
   5.7557 , 0.369980 , 0.000109 ,  37
   5.7557 , 0.369967 , 0.000109 ,  38
   5.7557 , 0.369992 , 0.000109 ,  39
   5.7557 , 0.369994 , 0.000109 ,  40
   5.7557 , 0.369962 , 0.000109 ,  41
   5.7557 , 0.369986 , 0.000109 ,  42
   5.7557 , 0.369987 , 0.000109 ,  43
   5.7557 , 0.369980 , 0.000109 ,  44
   5.7557 , 0.369994 , 0.000109 ,  45
   5.7557 , 0.369972 , 0.000109 ,  46
   5.7557 , 0.369995 , 0.000109 ,  47
   5.7557 , 0.369971 , 0.000109 ,  48
   5.7557 , 0.369983 , 0.000109 ,  49
   5.7557 , 0.369970 , 0.000109 ,  50
   5.7557 , 0.369973 , 0.000109 ,  51
   5.7557 , 0.369966 , 0.000109 ,  52
   5.7557 , 0.369970 , 0.000109 ,  53
   5.7557 , 0.369958 , 0.000109 ,  54
   5.7557 , 0.369988 , 0.000109 ,  55
   5.7557 , 0.369972 , 0.000109 ,  56
   5.7557 , 0.369987 , 0.000109 ,  57
   5.7557 , 0.369996 , 0.000109 ,  58
   5.7557 , 0.369974 , 0.000109 ,  59
   5.7557 , 0.369995 , 0.000109 ,  60
   5.7557 , 0.369985 , 0.000109 ,  61
   5.7557 , 0.369992 , 0.000109 ,  62
   5.7557 , 0.369993 , 0.000109 ,  63
   5.7557 , 0.369979 , 0.000109 ,  64
   5.7557 , 0.369962 , 0.000109 ,  65
   5.7557 , 0.369973 , 0.000109 ,  66
   5.7557 , 0.369960 , 0.000109 ,  67
   5.7557 , 0.369975 , 0.000109 ,  68
   5.7557 , 0.369956 , 0.000109 ,  69
   5.7557 , 0.369983 , 0.000109 ,  70
   5.7557 , 0.369978 , 0.000109 ,  71
   5.7557 , 0.369999 , 0.000109 ,  72
   5.7557 , 0.369990 , 0.000109 ,  73
   5.7557 , 0.369982 , 0.000109 ,  74
   5.7557 , 0.369969 , 0.000109 ,  75
   5.7557 , 0.369978 , 0.000109 ,  76
   5.7557 , 0.369983 , 0.000109 ,  77
   5.7557 , 0.369958 , 0.000109 ,  78
   5.7557 , 0.369997 , 0.000109 ,  79
   5.7557 , 0.369987 , 0.000109 ,  80
   5.7557 , 0.369976 , 0.000109 ,  81
   5.7557 , 0.369982 , 0.000109 ,  82
   5.7557 , 0.369972 , 0.000109 ,  83
   5.7557 , 0.369972 , 0.000109 ,  84
   5.7557 , 0.369968 , 0.000109 ,  85
   5.7557 , 0.369993 , 0.000109 ,  86
   5.7557 , 0.369988 , 0.000109 ,  87
   5.7557 , 0.369986 , 0.000109 ,  88
   5.7557 , 0.369964 , 0.000109 ,  89
   5.7557 , 0.369967 , 0.000109 ,  90
   5.7557 , 0.369981 , 0.000109 ,  91
   5.7557 , 0.369982 , 0.000109 ,  92
   5.7557 , 0.369979 , 0.000109 ,  93
   5.7557 , 0.369990 , 0.000109 ,  94
   5.7557 , 0.369979 , 0.000109 ,  95
   5.7557 , 0.369996 , 0.000109 ,  96
   5.7557 , 0.369980 , 0.000109 ,  97
   5.7557 , 0.369976 , 0.000109 ,  98
   5.7557 , 0.369968 , 0.000109 ,  99
   5.7557 , 0.369985 , 0.000109 , 100
   5.7568 , 0.370004 , 0.000101 ,   0
   5.7568 , 0.370022 , 0.000101 ,   1
   5.7568 , 0.370012 , 0.000101 ,   2
   5.7568 , 0.369992 , 0.000101 ,   3
   5.7568 , 0.370008 , 0.000101 ,   4
   5.7568 , 0.369994 , 0.000101 ,   5
   5.7568 , 0.370017 , 0.000101 ,   6
   5.7568 , 0.370013 , 0.000101 ,   7
   5.7568 , 0.369995 , 0.000101 ,   8
   5.7568 , 0.370003 , 0.000101 ,   9
   5.7568 , 0.370007 , 0.000101 ,  10
   5.7568 , 0.370008 , 0.000101 ,  11
   5.7568 , 0.369997 , 0.000101 ,  12
   5.7568 , 0.370002 , 0.000101 ,  13
   5.7568 , 0.370007 , 0.000101 ,  14
   5.7568 , 0.369990 , 0.000101 ,  15
   5.7568 , 0.369997 , 0.000101 ,  16
   5.7568 , 0.370002 , 0.000101 ,  17
   5.7568 , 0.370005 , 0.000101 ,  18
   5.7568 , 0.370015 , 0.000101 ,  19
   5.7568 , 0.370005 , 0.000101 ,  20
   5.7568 , 0.369987 , 0.000101 ,  21
   5.7568 , 0.370016 , 0.000101 ,  22
   5.7568 , 0.369991 , 0.000101 ,  23
   5.7568 , 0.370010 , 0.000101 ,  24
   5.7568 , 0.370005 , 0.000101 ,  25
   5.7568 , 0.370014 , 0.000101 ,  26
   5.7568 , 0.369993 , 0.000101 ,  27
   5.7568 , 0.370008 , 0.000101 ,  28
   5.7568 , 0.370011 , 0.000101 ,  29
   5.7568 , 0.370018 , 0.000101 ,  30
   5.7568 , 0.370001 , 0.000101 ,  31
   5.7568 , 0.370007 , 0.000101 ,  32
   5.7568 , 0.370024 , 0.000101 ,  33
   5.7568 , 0.370024 , 0.000101 ,  34
   5.7568 , 0.369988 , 0.000101 ,  35
   5.7568 , 0.369994 , 0.000101 ,  36
   5.7568 , 0.370010 , 0.000101 ,  37
   5.7568 , 0.369995 , 0.000101 ,  38
   5.7568 , 0.370010 , 0.000101 ,  39
   5.7568 , 0.370023 , 0.000101 ,  40
   5.7568 , 0.369992 , 0.000101 ,  41
   5.7568 , 0.370009 , 0.000101 ,  42
   5.7568 , 0.370015 , 0.000101 ,  43
   5.7568 , 0.370005 , 0.000101 ,  44
   5.7568 , 0.370013 , 0.000101 ,  45
   5.7568 , 0.369996 , 0.000101 ,  46
   5.7568 , 0.370018 , 0.000101 ,  47
   5.7568 , 0.370000 , 0.000101 ,  48
   5.7568 , 0.370007 , 0.000101 ,  49
   5.7568 , 0.369992 , 0.000101 ,  50
   5.7568 , 0.369993 , 0.000101 ,  51
   5.7568 , 0.370000 , 0.000101 ,  52
   5.7568 , 0.369999 , 0.000101 ,  53
   5.7568 , 0.369983 , 0.000101 ,  54
   5.7568 , 0.370010 , 0.000101 ,  55
   5.7568 , 0.370011 , 0.000101 ,  56
   5.7568 , 0.370004 , 0.000101 ,  57
   5.7568 , 0.370014 , 0.000101 ,  58
   5.7568 , 0.369996 , 0.000101 ,  59
   5.7568 , 0.370017 , 0.000101 ,  60
   5.7568 , 0.370007 , 0.000101 ,  61
   5.7568 , 0.370012 , 0.000101 ,  62
   5.7568 , 0.370008 , 0.000101 ,  63
   5.7568 , 0.370014 , 0.000101 ,  64
   5.7568 , 0.369989 , 0.000101 ,  65
   5.7568 , 0.370001 , 0.000101 ,  66
   5.7568 , 0.369981 , 0.000101 ,  67
   5.7568 , 0.369994 , 0.000101 ,  68
   5.7568 , 0.369977 , 0.000101 ,  69
   5.7568 , 0.370010 , 0.000101 ,  70
   5.7568 , 0.369997 , 0.000101 ,  71
   5.7568 , 0.370024 , 0.000101 ,  72
   5.7568 , 0.370014 , 0.000101 ,  73
   5.7568 , 0.370008 , 0.000101 ,  74
   5.7568 , 0.370001 , 0.000101 ,  75
   5.7568 , 0.370004 , 0.000101 ,  76
   5.7568 , 0.370010 , 0.000101 ,  77
   5.7568 , 0.369992 , 0.000101 ,  78
   5.7568 , 0.370022 , 0.000101 ,  79
   5.7568 , 0.370010 , 0.000101 ,  80
   5.7568 , 0.370007 , 0.000101 ,  81
   5.7568 , 0.370009 , 0.000101 ,  82
   5.7568 , 0.369996 , 0.000101 ,  83
   5.7568 , 0.370001 , 0.000101 ,  84
   5.7568 , 0.369996 , 0.000101 ,  85
   5.7568 , 0.370007 , 0.000101 ,  86
   5.7568 , 0.370010 , 0.000101 ,  87
   5.7568 , 0.370012 , 0.000101 ,  88
   5.7568 , 0.369991 , 0.000101 ,  89
   5.7568 , 0.369988 , 0.000101 ,  90
   5.7568 , 0.369998 , 0.000101 ,  91
   5.7568 , 0.370002 , 0.000101 ,  92
   5.7568 , 0.370005 , 0.000101 ,  93
   5.7568 , 0.370016 , 0.000101 ,  94
   5.7568 , 0.369997 , 0.000101 ,  95
   5.7568 , 0.370013 , 0.000101 ,  96
   5.7568 , 0.370007 , 0.000101 ,  97
   5.7568 , 0.370003 , 0.000101 ,  98
   5.7568 , 0.369991 , 0.000101 ,  99
   5.7568 , 0.370003 , 0.000101 , 100
   5.8430 , 0.372710 , 0.000136 ,   0
   5.8430 , 0.372718 , 0.000136 ,   1
   5.8430 , 0.372724 , 0.000136 ,   2
   5.8430 , 0.372712 , 0.000136 ,   3
   5.8430 , 0.372715 , 0.000136 ,   4
   5.8430 , 0.372707 , 0.000136 ,   5
   5.8430 , 0.372728 , 0.000136 ,   6
   5.8430 , 0.372738 , 0.000136 ,   7
   5.8430 , 0.372694 , 0.000136 ,   8
   5.8430 , 0.372701 , 0.000136 ,   9
   5.8430 , 0.372708 , 0.000136 ,  10
   5.8430 , 0.372708 , 0.000136 ,  11
   5.8430 , 0.372701 , 0.000136 ,  12
   5.8430 , 0.372708 , 0.000136 ,  13
   5.8430 , 0.372716 , 0.000136 ,  14
   5.8430 , 0.372694 , 0.000136 ,  15
   5.8430 , 0.372709 , 0.000136 ,  16
   5.8430 , 0.372713 , 0.000136 ,  17
   5.8430 , 0.372713 , 0.000136 ,  18
   5.8430 , 0.372718 , 0.000136 ,  19
   5.8430 , 0.372717 , 0.000136 ,  20
   5.8430 , 0.372692 , 0.000136 ,  21
   5.8430 , 0.372726 , 0.000136 ,  22
   5.8430 , 0.372688 , 0.000136 ,  23
   5.8430 , 0.372727 , 0.000136 ,  24
   5.8430 , 0.372710 , 0.000136 ,  25
   5.8430 , 0.372709 , 0.000136 ,  26
   5.8430 , 0.372692 , 0.000136 ,  27
   5.8430 , 0.372716 , 0.000136 ,  28
   5.8430 , 0.372709 , 0.000136 ,  29
   5.8430 , 0.372727 , 0.000136 ,  30
   5.8430 , 0.372687 , 0.000136 ,  31
   5.8430 , 0.372706 , 0.000136 ,  32
   5.8430 , 0.372740 , 0.000136 ,  33
   5.8430 , 0.372735 , 0.000136 ,  34
   5.8430 , 0.372687 , 0.000136 ,  35
   5.8430 , 0.372692 , 0.000136 ,  36
   5.8430 , 0.372711 , 0.000136 ,  37
   5.8430 , 0.372703 , 0.000136 ,  38
   5.8430 , 0.372710 , 0.000136 ,  39
   5.8430 , 0.372733 , 0.000136 ,  40
   5.8430 , 0.372703 , 0.000136 ,  41
   5.8430 , 0.372719 , 0.000136 ,  42
   5.8430 , 0.372728 , 0.000136 ,  43
   5.8430 , 0.372698 , 0.000136 ,  44
   5.8430 , 0.372729 , 0.000136 ,  45
   5.8430 , 0.372711 , 0.000136 ,  46
   5.8430 , 0.372729 , 0.000136 ,  47
   5.8430 , 0.372699 , 0.000136 ,  48
   5.8430 , 0.372726 , 0.000136 ,  49
   5.8430 , 0.372702 , 0.000136 ,  50
   5.8430 , 0.372707 , 0.000136 ,  51
   5.8430 , 0.372702 , 0.000136 ,  52
   5.8430 , 0.372702 , 0.000136 ,  53
   5.8430 , 0.372681 , 0.000136 ,  54
   5.8430 , 0.372711 , 0.000136 ,  55
   5.8430 , 0.372709 , 0.000136 ,  56
   5.8430 , 0.372703 , 0.000136 ,  57
   5.8430 , 0.372726 , 0.000136 ,  58
   5.8430 , 0.372685 , 0.000136 ,  59
   5.8430 , 0.372724 , 0.000136 ,  60
   5.8430 , 0.372702 , 0.000136 ,  61
   5.8430 , 0.372713 , 0.000136 ,  62
   5.8430 , 0.372720 , 0.000136 ,  63
   5.8430 , 0.372715 , 0.000136 ,  64
   5.8430 , 0.372696 , 0.000136 ,  65
   5.8430 , 0.372699 , 0.000136 ,  66
   5.8430 , 0.372682 , 0.000136 ,  67
   5.8430 , 0.372718 , 0.000136 ,  68
   5.8430 , 0.372676 , 0.000136 ,  69
   5.8430 , 0.372715 , 0.000136 ,  70
   5.8430 , 0.372705 , 0.000136 ,  71
   5.8430 , 0.372730 , 0.000136 ,  72
   5.8430 , 0.372719 , 0.000136 ,  73
   5.8430 , 0.372722 , 0.000136 ,  74
   5.8430 , 0.372706 , 0.000136 ,  75
   5.8430 , 0.372708 , 0.000136 ,  76
   5.8430 , 0.372728 , 0.000136 ,  77
   5.8430 , 0.372688 , 0.000136 ,  78
   5.8430 , 0.372729 , 0.000136 ,  79
   5.8430 , 0.372722 , 0.000136 ,  80
   5.8430 , 0.372707 , 0.000136 ,  81
   5.8430 , 0.372716 , 0.000136 ,  82
   5.8430 , 0.372700 , 0.000136 ,  83
   5.8430 , 0.372703 , 0.000136 ,  84
   5.8430 , 0.372687 , 0.000136 ,  85
   5.8430 , 0.372711 , 0.000136 ,  86
   5.8430 , 0.372718 , 0.000136 ,  87
   5.8430 , 0.372715 , 0.000136 ,  88
   5.8430 , 0.372704 , 0.000136 ,  89
   5.8430 , 0.372693 , 0.000136 ,  90
   5.8430 , 0.372714 , 0.000136 ,  91
   5.8430 , 0.372716 , 0.000136 ,  92
   5.8430 , 0.372714 , 0.000136 ,  93
   5.8430 , 0.372716 , 0.000136 ,  94
   5.8430 , 0.372706 , 0.000136 ,  95
   5.8430 , 0.372730 , 0.000136 ,  96
   5.8430 , 0.372711 , 0.000136 ,  97
   5.8430 , 0.372714 , 0.000136 ,  98
   5.8430 , 0.372686 , 0.000136 ,  99
   5.8430 , 0.372708 , 0.000136 , 100
   5.8436 , 0.372805 , 0.000094 ,   0
   5.8436 , 0.372818 , 0.000094 ,   1
   5.8436 , 0.372813 , 0.000094 ,   2
   5.8436 , 0.372801 , 0.000094 ,   3
   5.8436 , 0.372803 , 0.000094 ,   4
   5.8436 , 0.372798 , 0.000094 ,   5
   5.8436 , 0.372822 , 0.000094 ,   6
   5.8436 , 0.372823 , 0.000094 ,   7
   5.8436 , 0.372794 , 0.000094 ,   8
   5.8436 , 0.372810 , 0.000094 ,   9
   5.8436 , 0.372807 , 0.000094 ,  10
   5.8436 , 0.372807 , 0.000094 ,  11
   5.8436 , 0.372793 , 0.000094 ,  12
   5.8436 , 0.372806 , 0.000094 ,  13
   5.8436 , 0.372808 , 0.000094 ,  14
   5.8436 , 0.372800 , 0.000094 ,  15
   5.8436 , 0.372801 , 0.000094 ,  16
   5.8436 , 0.372803 , 0.000094 ,  17
   5.8436 , 0.372807 , 0.000094 ,  18
   5.8436 , 0.372815 , 0.000094 ,  19
   5.8436 , 0.372811 , 0.000094 ,  20
   5.8436 , 0.372787 , 0.000094 ,  21
   5.8436 , 0.372818 , 0.000094 ,  22
   5.8436 , 0.372799 , 0.000094 ,  23
   5.8436 , 0.372810 , 0.000094 ,  24
   5.8436 , 0.372804 , 0.000094 ,  25
   5.8436 , 0.372806 , 0.000094 ,  26
   5.8436 , 0.372797 , 0.000094 ,  27
   5.8436 , 0.372811 , 0.000094 ,  28
   5.8436 , 0.372816 , 0.000094 ,  29
   5.8436 , 0.372812 , 0.000094 ,  30
   5.8436 , 0.372792 , 0.000094 ,  31
   5.8436 , 0.372816 , 0.000094 ,  32
   5.8436 , 0.372818 , 0.000094 ,  33
   5.8436 , 0.372822 , 0.000094 ,  34
   5.8436 , 0.372788 , 0.000094 ,  35
   5.8436 , 0.372798 , 0.000094 ,  36
   5.8436 , 0.372808 , 0.000094 ,  37
   5.8436 , 0.372792 , 0.000094 ,  38
   5.8436 , 0.372817 , 0.000094 ,  39
   5.8436 , 0.372818 , 0.000094 ,  40
   5.8436 , 0.372789 , 0.000094 ,  41
   5.8436 , 0.372811 , 0.000094 ,  42
   5.8436 , 0.372810 , 0.000094 ,  43
   5.8436 , 0.372820 , 0.000094 ,  44
   5.8436 , 0.372813 , 0.000094 ,  45
   5.8436 , 0.372798 , 0.000094 ,  46
   5.8436 , 0.372813 , 0.000094 ,  47
   5.8436 , 0.372801 , 0.000094 ,  48
   5.8436 , 0.372795 , 0.000094 ,  49
   5.8436 , 0.372796 , 0.000094 ,  50
   5.8436 , 0.372794 , 0.000094 ,  51
   5.8436 , 0.372793 , 0.000094 ,  52
   5.8436 , 0.372794 , 0.000094 ,  53
   5.8436 , 0.372792 , 0.000094 ,  54
   5.8436 , 0.372805 , 0.000094 ,  55
   5.8436 , 0.372804 , 0.000094 ,  56
   5.8436 , 0.372822 , 0.000094 ,  57
   5.8436 , 0.372811 , 0.000094 ,  58
   5.8436 , 0.372802 , 0.000094 ,  59
   5.8436 , 0.372813 , 0.000094 ,  60
   5.8436 , 0.372809 , 0.000094 ,  61
   5.8436 , 0.372815 , 0.000094 ,  62
   5.8436 , 0.372817 , 0.000094 ,  63
   5.8436 , 0.372812 , 0.000094 ,  64
   5.8436 , 0.372789 , 0.000094 ,  65
   5.8436 , 0.372794 , 0.000094 ,  66
   5.8436 , 0.372786 , 0.000094 ,  67
   5.8436 , 0.372804 , 0.000094 ,  68
   5.8436 , 0.372786 , 0.000094 ,  69
   5.8436 , 0.372796 , 0.000094 ,  70
   5.8436 , 0.372801 , 0.000094 ,  71
   5.8436 , 0.372822 , 0.000094 ,  72
   5.8436 , 0.372810 , 0.000094 ,  73
   5.8436 , 0.372810 , 0.000094 ,  74
   5.8436 , 0.372796 , 0.000094 ,  75
   5.8436 , 0.372801 , 0.000094 ,  76
   5.8436 , 0.372808 , 0.000094 ,  77
   5.8436 , 0.372798 , 0.000094 ,  78
   5.8436 , 0.372814 , 0.000094 ,  79
   5.8436 , 0.372812 , 0.000094 ,  80
   5.8436 , 0.372802 , 0.000094 ,  81
   5.8436 , 0.372808 , 0.000094 ,  82
   5.8436 , 0.372796 , 0.000094 ,  83
   5.8436 , 0.372803 , 0.000094 ,  84
   5.8436 , 0.372798 , 0.000094 ,  85
   5.8436 , 0.372819 , 0.000094 ,  86
   5.8436 , 0.372807 , 0.000094 ,  87
   5.8436 , 0.372809 , 0.000094 ,  88
   5.8436 , 0.372790 , 0.000094 ,  89
   5.8436 , 0.372797 , 0.000094 ,  90
   5.8436 , 0.372806 , 0.000094 ,  91
   5.8436 , 0.372808 , 0.000094 ,  92
   5.8436 , 0.372804 , 0.000094 ,  93
   5.8436 , 0.372820 , 0.000094 ,  94
   5.8436 , 0.372806 , 0.000094 ,  95
   5.8436 , 0.372815 , 0.000094 ,  96
   5.8436 , 0.372807 , 0.000094 ,  97
   5.8436 , 0.372807 , 0.000094 ,  98
   5.8436 , 0.372795 , 0.000094 ,  99
   5.8436 , 0.372810 , 0.000094 , 100
   5.9294 , 0.375419 , 0.000107 ,   0
   5.9294 , 0.375434 , 0.000107 ,   1
   5.9294 , 0.375428 , 0.000107 ,   2
   5.9294 , 0.375411 , 0.000107 ,   3
   5.9294 , 0.375419 , 0.000107 ,   4
   5.9294 , 0.375411 , 0.000107 ,   5
   5.9294 , 0.375436 , 0.000107 ,   6
   5.9294 , 0.375436 , 0.000107 ,   7
   5.9294 , 0.375407 , 0.000107 ,   8
   5.9294 , 0.375416 , 0.000107 ,   9
   5.9294 , 0.375416 , 0.000107 ,  10
   5.9294 , 0.375422 , 0.000107 ,  11
   5.9294 , 0.375404 , 0.000107 ,  12
   5.9294 , 0.375418 , 0.000107 ,  13
   5.9294 , 0.375423 , 0.000107 ,  14
   5.9294 , 0.375406 , 0.000107 ,  15
   5.9294 , 0.375414 , 0.000107 ,  16
   5.9294 , 0.375418 , 0.000107 ,  17
   5.9294 , 0.375422 , 0.000107 ,  18
   5.9294 , 0.375430 , 0.000107 ,  19
   5.9294 , 0.375425 , 0.000107 ,  20
   5.9294 , 0.375403 , 0.000107 ,  21
   5.9294 , 0.375436 , 0.000107 ,  22
   5.9294 , 0.375407 , 0.000107 ,  23
   5.9294 , 0.375421 , 0.000107 ,  24
   5.9294 , 0.375418 , 0.000107 ,  25
   5.9294 , 0.375427 , 0.000107 ,  26
   5.9294 , 0.375408 , 0.000107 ,  27
   5.9294 , 0.375423 , 0.000107 ,  28
   5.9294 , 0.375431 , 0.000107 ,  29
   5.9294 , 0.375430 , 0.000107 ,  30
   5.9294 , 0.375408 , 0.000107 ,  31
   5.9294 , 0.375427 , 0.000107 ,  32
   5.9294 , 0.375439 , 0.000107 ,  33
   5.9294 , 0.375435 , 0.000107 ,  34
   5.9294 , 0.375403 , 0.000107 ,  35
   5.9294 , 0.375409 , 0.000107 ,  36
   5.9294 , 0.375424 , 0.000107 ,  37
   5.9294 , 0.375408 , 0.000107 ,  38
   5.9294 , 0.375432 , 0.000107 ,  39
   5.9294 , 0.375435 , 0.000107 ,  40
   5.9294 , 0.375405 , 0.000107 ,  41
   5.9294 , 0.375424 , 0.000107 ,  42
   5.9294 , 0.375428 , 0.000107 ,  43
   5.9294 , 0.375423 , 0.000107 ,  44
   5.9294 , 0.375429 , 0.000107 ,  45
   5.9294 , 0.375410 , 0.000107 ,  46
   5.9294 , 0.375434 , 0.000107 ,  47
   5.9294 , 0.375417 , 0.000107 ,  48
   5.9294 , 0.375418 , 0.000107 ,  49
   5.9294 , 0.375408 , 0.000107 ,  50
   5.9294 , 0.375411 , 0.000107 ,  51
   5.9294 , 0.375410 , 0.000107 ,  52
   5.9294 , 0.375412 , 0.000107 ,  53
   5.9294 , 0.375401 , 0.000107 ,  54
   5.9294 , 0.375427 , 0.000107 ,  55
   5.9294 , 0.375420 , 0.000107 ,  56
   5.9294 , 0.375426 , 0.000107 ,  57
   5.9294 , 0.375430 , 0.000107 ,  58
   5.9294 , 0.375413 , 0.000107 ,  59
   5.9294 , 0.375432 , 0.000107 ,  60
   5.9294 , 0.375425 , 0.000107 ,  61
   5.9294 , 0.375430 , 0.000107 ,  62
   5.9294 , 0.375428 , 0.000107 ,  63
   5.9294 , 0.375426 , 0.000107 ,  64
   5.9294 , 0.375398 , 0.000107 ,  65
   5.9294 , 0.375411 , 0.000107 ,  66
   5.9294 , 0.375394 , 0.000107 ,  67
   5.9294 , 0.375411 , 0.000107 ,  68
   5.9294 , 0.375393 , 0.000107 ,  69
   5.9294 , 0.375422 , 0.000107 ,  70
   5.9294 , 0.375411 , 0.000107 ,  71
   5.9294 , 0.375441 , 0.000107 ,  72
   5.9294 , 0.375429 , 0.000107 ,  73
   5.9294 , 0.375424 , 0.000107 ,  74
   5.9294 , 0.375413 , 0.000107 ,  75
   5.9294 , 0.375421 , 0.000107 ,  76
   5.9294 , 0.375424 , 0.000107 ,  77
   5.9294 , 0.375402 , 0.000107 ,  78
   5.9294 , 0.375434 , 0.000107 ,  79
   5.9294 , 0.375428 , 0.000107 ,  80
   5.9294 , 0.375419 , 0.000107 ,  81
   5.9294 , 0.375425 , 0.000107 ,  82
   5.9294 , 0.375408 , 0.000107 ,  83
   5.9294 , 0.375416 , 0.000107 ,  84
   5.9294 , 0.375409 , 0.000107 ,  85
   5.9294 , 0.375431 , 0.000107 ,  86
   5.9294 , 0.375426 , 0.000107 ,  87
   5.9294 , 0.375426 , 0.000107 ,  88
   5.9294 , 0.375403 , 0.000107 ,  89
   5.9294 , 0.375408 , 0.000107 ,  90
   5.9294 , 0.375416 , 0.000107 ,  91
   5.9294 , 0.375421 , 0.000107 ,  92
   5.9294 , 0.375425 , 0.000107 ,  93
   5.9294 , 0.375434 , 0.000107 ,  94
   5.9294 , 0.375414 , 0.000107 ,  95
   5.9294 , 0.375432 , 0.000107 ,  96
   5.9294 , 0.375420 , 0.000107 ,  97
   5.9294 , 0.375419 , 0.000107 ,  98
   5.9294 , 0.375405 , 0.000107 ,  99
   5.9294 , 0.375421 , 0.000107 , 100
   6.0134 , 0.377924 , 0.000140 ,   0
   6.0134 , 0.377930 , 0.000140 ,   1
   6.0134 , 0.377934 , 0.000140 ,   2
   6.0134 , 0.377926 , 0.000140 ,   3
   6.0134 , 0.377927 , 0.000140 ,   4
   6.0134 , 0.377920 , 0.000140 ,   5
   6.0134 , 0.377936 , 0.000140 ,   6
   6.0134 , 0.377954 , 0.000140 ,   7
   6.0134 , 0.377907 , 0.000140 ,   8
   6.0134 , 0.377915 , 0.000140 ,   9
   6.0134 , 0.377916 , 0.000140 ,  10
   6.0134 , 0.377929 , 0.000140 ,  11
   6.0134 , 0.377911 , 0.000140 ,  12
   6.0134 , 0.377922 , 0.000140 ,  13
   6.0134 , 0.377928 , 0.000140 ,  14
   6.0134 , 0.377904 , 0.000140 ,  15
   6.0134 , 0.377925 , 0.000140 ,  16
   6.0134 , 0.377931 , 0.000140 ,  17
   6.0134 , 0.377932 , 0.000140 ,  18
   6.0134 , 0.377935 , 0.000140 ,  19
   6.0134 , 0.377931 , 0.000140 ,  20
   6.0134 , 0.377908 , 0.000140 ,  21
   6.0134 , 0.377936 , 0.000140 ,  22
   6.0134 , 0.377904 , 0.000140 ,  23
   6.0134 , 0.377933 , 0.000140 ,  24
   6.0134 , 0.377921 , 0.000140 ,  25
   6.0134 , 0.377926 , 0.000140 ,  26
   6.0134 , 0.377902 , 0.000140 ,  27
   6.0134 , 0.377931 , 0.000140 ,  28
   6.0134 , 0.377928 , 0.000140 ,  29
   6.0134 , 0.377939 , 0.000140 ,  30
   6.0134 , 0.377905 , 0.000140 ,  31
   6.0134 , 0.377924 , 0.000140 ,  32
   6.0134 , 0.377958 , 0.000140 ,  33
   6.0134 , 0.377950 , 0.000140 ,  34
   6.0134 , 0.377900 , 0.000140 ,  35
   6.0134 , 0.377908 , 0.000140 ,  36
   6.0134 , 0.377929 , 0.000140 ,  37
   6.0134 , 0.377912 , 0.000140 ,  38
   6.0134 , 0.377930 , 0.000140 ,  39
   6.0134 , 0.377944 , 0.000140 ,  40
   6.0134 , 0.377911 , 0.000140 ,  41
   6.0134 , 0.377928 , 0.000140 ,  42
   6.0134 , 0.377942 , 0.000140 ,  43
   6.0134 , 0.377911 , 0.000140 ,  44
   6.0134 , 0.377936 , 0.000140 ,  45
   6.0134 , 0.377920 , 0.000140 ,  46
   6.0134 , 0.377949 , 0.000140 ,  47
   6.0134 , 0.377910 , 0.000140 ,  48
   6.0134 , 0.377938 , 0.000140 ,  49
   6.0134 , 0.377913 , 0.000140 ,  50
   6.0134 , 0.377918 , 0.000140 ,  51
   6.0134 , 0.377911 , 0.000140 ,  52
   6.0134 , 0.377918 , 0.000140 ,  53
   6.0134 , 0.377899 , 0.000140 ,  54
   6.0134 , 0.377927 , 0.000140 ,  55
   6.0134 , 0.377916 , 0.000140 ,  56
   6.0134 , 0.377916 , 0.000140 ,  57
   6.0134 , 0.377942 , 0.000140 ,  58
   6.0134 , 0.377910 , 0.000140 ,  59
   6.0134 , 0.377941 , 0.000140 ,  60
   6.0134 , 0.377921 , 0.000140 ,  61
   6.0134 , 0.377933 , 0.000140 ,  62
   6.0134 , 0.377938 , 0.000140 ,  63
   6.0134 , 0.377924 , 0.000140 ,  64
   6.0134 , 0.377901 , 0.000140 ,  65
   6.0134 , 0.377915 , 0.000140 ,  66
   6.0134 , 0.377897 , 0.000140 ,  67
   6.0134 , 0.377929 , 0.000140 ,  68
   6.0134 , 0.377885 , 0.000140 ,  69
   6.0134 , 0.377933 , 0.000140 ,  70
   6.0134 , 0.377920 , 0.000140 ,  71
   6.0134 , 0.377945 , 0.000140 ,  72
   6.0134 , 0.377935 , 0.000140 ,  73
   6.0134 , 0.377932 , 0.000140 ,  74
   6.0134 , 0.377915 , 0.000140 ,  75
   6.0134 , 0.377922 , 0.000140 ,  76
   6.0134 , 0.377937 , 0.000140 ,  77
   6.0134 , 0.377898 , 0.000140 ,  78
   6.0134 , 0.377942 , 0.000140 ,  79
   6.0134 , 0.377939 , 0.000140 ,  80
   6.0134 , 0.377922 , 0.000140 ,  81
   6.0134 , 0.377927 , 0.000140 ,  82
   6.0134 , 0.377914 , 0.000140 ,  83
   6.0134 , 0.377914 , 0.000140 ,  84
   6.0134 , 0.377902 , 0.000140 ,  85
   6.0134 , 0.377931 , 0.000140 ,  86
   6.0134 , 0.377932 , 0.000140 ,  87
   6.0134 , 0.377931 , 0.000140 ,  88
   6.0134 , 0.377908 , 0.000140 ,  89
   6.0134 , 0.377908 , 0.000140 ,  90
   6.0134 , 0.377927 , 0.000140 ,  91
   6.0134 , 0.377929 , 0.000140 ,  92
   6.0134 , 0.377923 , 0.000140 ,  93
   6.0134 , 0.377932 , 0.000140 ,  94
   6.0134 , 0.377921 , 0.000140 ,  95
   6.0134 , 0.377947 , 0.000140 ,  96
   6.0134 , 0.377925 , 0.000140 ,  97
   6.0134 , 0.377921 , 0.000140 ,  98
   6.0134 , 0.377904 , 0.000140 ,  99
   6.0134 , 0.377925 , 0.000140 , 100
   6.0172 , 0.378087 , 0.000107 ,   0
   6.0172 , 0.378103 , 0.000107 ,   1
   6.0172 , 0.378094 , 0.000107 ,   2
   6.0172 , 0.378089 , 0.000107 ,   3
   6.0172 , 0.378091 , 0.000107 ,   4
   6.0172 , 0.378086 , 0.000107 ,   5
   6.0172 , 0.378099 , 0.000107 ,   6
   6.0172 , 0.378090 , 0.000107 ,   7
   6.0172 , 0.378081 , 0.000107 ,   8
   6.0172 , 0.378092 , 0.000107 ,   9
   6.0172 , 0.378097 , 0.000107 ,  10
   6.0172 , 0.378089 , 0.000107 ,  11
   6.0172 , 0.378079 , 0.000107 ,  12
   6.0172 , 0.378086 , 0.000107 ,  13
   6.0172 , 0.378088 , 0.000107 ,  14
   6.0172 , 0.378091 , 0.000107 ,  15
   6.0172 , 0.378084 , 0.000107 ,  16
   6.0172 , 0.378075 , 0.000107 ,  17
   6.0172 , 0.378090 , 0.000107 ,  18
   6.0172 , 0.378097 , 0.000107 ,  19
   6.0172 , 0.378095 , 0.000107 ,  20
   6.0172 , 0.378082 , 0.000107 ,  21
   6.0172 , 0.378087 , 0.000107 ,  22
   6.0172 , 0.378086 , 0.000107 ,  23
   6.0172 , 0.378102 , 0.000107 ,  24
   6.0172 , 0.378075 , 0.000107 ,  25
   6.0172 , 0.378087 , 0.000107 ,  26
   6.0172 , 0.378075 , 0.000107 ,  27
   6.0172 , 0.378099 , 0.000107 ,  28
   6.0172 , 0.378084 , 0.000107 ,  29
   6.0172 , 0.378090 , 0.000107 ,  30
   6.0172 , 0.378087 , 0.000107 ,  31
   6.0172 , 0.378105 , 0.000107 ,  32
   6.0172 , 0.378084 , 0.000107 ,  33
   6.0172 , 0.378107 , 0.000107 ,  34
   6.0172 , 0.378082 , 0.000107 ,  35
   6.0172 , 0.378077 , 0.000107 ,  36
   6.0172 , 0.378083 , 0.000107 ,  37
   6.0172 , 0.378091 , 0.000107 ,  38
   6.0172 , 0.378109 , 0.000107 ,  39
   6.0172 , 0.378107 , 0.000107 ,  40
   6.0172 , 0.378056 , 0.000107 ,  41
   6.0172 , 0.378096 , 0.000107 ,  42
   6.0172 , 0.378098 , 0.000107 ,  43
   6.0172 , 0.378099 , 0.000107 ,  44
   6.0172 , 0.378097 , 0.000107 ,  45
   6.0172 , 0.378091 , 0.000107 ,  46
   6.0172 , 0.378104 , 0.000107 ,  47
   6.0172 , 0.378084 , 0.000107 ,  48
   6.0172 , 0.378073 , 0.000107 ,  49
   6.0172 , 0.378064 , 0.000107 ,  50
   6.0172 , 0.378083 , 0.000107 ,  51
   6.0172 , 0.378072 , 0.000107 ,  52
   6.0172 , 0.378065 , 0.000107 ,  53
   6.0172 , 0.378082 , 0.000107 ,  54
   6.0172 , 0.378091 , 0.000107 ,  55
   6.0172 , 0.378097 , 0.000107 ,  56
   6.0172 , 0.378099 , 0.000107 ,  57
   6.0172 , 0.378097 , 0.000107 ,  58
   6.0172 , 0.378068 , 0.000107 ,  59
   6.0172 , 0.378086 , 0.000107 ,  60
   6.0172 , 0.378087 , 0.000107 ,  61
   6.0172 , 0.378094 , 0.000107 ,  62
   6.0172 , 0.378097 , 0.000107 ,  63
   6.0172 , 0.378085 , 0.000107 ,  64
   6.0172 , 0.378078 , 0.000107 ,  65
   6.0172 , 0.378071 , 0.000107 ,  66
   6.0172 , 0.378075 , 0.000107 ,  67
   6.0172 , 0.378087 , 0.000107 ,  68
   6.0172 , 0.378069 , 0.000107 ,  69
   6.0172 , 0.378086 , 0.000107 ,  70
   6.0172 , 0.378074 , 0.000107 ,  71
   6.0172 , 0.378091 , 0.000107 ,  72
   6.0172 , 0.378088 , 0.000107 ,  73
   6.0172 , 0.378088 , 0.000107 ,  74
   6.0172 , 0.378094 , 0.000107 ,  75
   6.0172 , 0.378068 , 0.000107 ,  76
   6.0172 , 0.378093 , 0.000107 ,  77
   6.0172 , 0.378103 , 0.000107 ,  78
   6.0172 , 0.378081 , 0.000107 ,  79
   6.0172 , 0.378090 , 0.000107 ,  80
   6.0172 , 0.378094 , 0.000107 ,  81
   6.0172 , 0.378098 , 0.000107 ,  82
   6.0172 , 0.378079 , 0.000107 ,  83
   6.0172 , 0.378078 , 0.000107 ,  84
   6.0172 , 0.378063 , 0.000107 ,  85
   6.0172 , 0.378083 , 0.000107 ,  86
   6.0172 , 0.378087 , 0.000107 ,  87
   6.0172 , 0.378089 , 0.000107 ,  88
   6.0172 , 0.378072 , 0.000107 ,  89
   6.0172 , 0.378071 , 0.000107 ,  90
   6.0172 , 0.378079 , 0.000107 ,  91
   6.0172 , 0.378097 , 0.000107 ,  92
   6.0172 , 0.378075 , 0.000107 ,  93
   6.0172 , 0.378091 , 0.000107 ,  94
   6.0172 , 0.378098 , 0.000107 ,  95
   6.0172 , 0.378095 , 0.000107 ,  96
   6.0172 , 0.378089 , 0.000107 ,  97
   6.0172 , 0.378074 , 0.000107 ,  98
   6.0172 , 0.378088 , 0.000107 ,  99
   6.0172 , 0.378081 , 0.000107 , 100
   6.0828 , 0.380629 , 0.000104 ,   0
   6.0828 , 0.380646 , 0.000104 ,   1
   6.0828 , 0.380640 , 0.000104 ,   2
   6.0828 , 0.380632 , 0.000104 ,   3
   6.0828 , 0.380633 , 0.000104 ,   4
   6.0828 , 0.380628 , 0.000104 ,   5
   6.0828 , 0.380642 , 0.000104 ,   6
   6.0828 , 0.380632 , 0.000104 ,   7
   6.0828 , 0.380625 , 0.000104 ,   8
   6.0828 , 0.380635 , 0.000104 ,   9
   6.0828 , 0.380642 , 0.000104 ,  10
   6.0828 , 0.380634 , 0.000104 ,  11
   6.0828 , 0.380621 , 0.000104 ,  12
   6.0828 , 0.380625 , 0.000104 ,  13
   6.0828 , 0.380631 , 0.000104 ,  14
   6.0828 , 0.380635 , 0.000104 ,  15
   6.0828 , 0.380626 , 0.000104 ,  16
   6.0828 , 0.380617 , 0.000104 ,  17
   6.0828 , 0.380627 , 0.000104 ,  18
   6.0828 , 0.380644 , 0.000104 ,  19
   6.0828 , 0.380637 , 0.000104 ,  20
   6.0828 , 0.380619 , 0.000104 ,  21
   6.0828 , 0.380635 , 0.000104 ,  22
   6.0828 , 0.380628 , 0.000104 ,  23
   6.0828 , 0.380649 , 0.000104 ,  24
   6.0828 , 0.380620 , 0.000104 ,  25
   6.0828 , 0.380633 , 0.000104 ,  26
   6.0828 , 0.380615 , 0.000104 ,  27
   6.0828 , 0.380638 , 0.000104 ,  28
   6.0828 , 0.380632 , 0.000104 ,  29
   6.0828 , 0.380640 , 0.000104 ,  30
   6.0828 , 0.380631 , 0.000104 ,  31
   6.0828 , 0.380642 , 0.000104 ,  32
   6.0828 , 0.380628 , 0.000104 ,  33
   6.0828 , 0.380651 , 0.000104 ,  34
   6.0828 , 0.380621 , 0.000104 ,  35
   6.0828 , 0.380620 , 0.000104 ,  36
   6.0828 , 0.380631 , 0.000104 ,  37
   6.0828 , 0.380629 , 0.000104 ,  38
   6.0828 , 0.380648 , 0.000104 ,  39
   6.0828 , 0.380649 , 0.000104 ,  40
   6.0828 , 0.380606 , 0.000104 ,  41
   6.0828 , 0.380642 , 0.000104 ,  42
   6.0828 , 0.380646 , 0.000104 ,  43
   6.0828 , 0.380649 , 0.000104 ,  44
   6.0828 , 0.380635 , 0.000104 ,  45
   6.0828 , 0.380628 , 0.000104 ,  46
   6.0828 , 0.380645 , 0.000104 ,  47
   6.0828 , 0.380628 , 0.000104 ,  48
   6.0828 , 0.380615 , 0.000104 ,  49
   6.0828 , 0.380610 , 0.000104 ,  50
   6.0828 , 0.380620 , 0.000104 ,  51
   6.0828 , 0.380618 , 0.000104 ,  52
   6.0828 , 0.380610 , 0.000104 ,  53
   6.0828 , 0.380621 , 0.000104 ,  54
   6.0828 , 0.380630 , 0.000104 ,  55
   6.0828 , 0.380638 , 0.000104 ,  56
   6.0828 , 0.380640 , 0.000104 ,  57
   6.0828 , 0.380636 , 0.000104 ,  58
   6.0828 , 0.380611 , 0.000104 ,  59
   6.0828 , 0.380634 , 0.000104 ,  60
   6.0828 , 0.380633 , 0.000104 ,  61
   6.0828 , 0.380633 , 0.000104 ,  62
   6.0828 , 0.380635 , 0.000104 ,  63
   6.0828 , 0.380631 , 0.000104 ,  64
   6.0828 , 0.380621 , 0.000104 ,  65
   6.0828 , 0.380618 , 0.000104 ,  66
   6.0828 , 0.380611 , 0.000104 ,  67
   6.0828 , 0.380629 , 0.000104 ,  68
   6.0828 , 0.380607 , 0.000104 ,  69
   6.0828 , 0.380627 , 0.000104 ,  70
   6.0828 , 0.380614 , 0.000104 ,  71
   6.0828 , 0.380639 , 0.000104 ,  72
   6.0828 , 0.380632 , 0.000104 ,  73
   6.0828 , 0.380629 , 0.000104 ,  74
   6.0828 , 0.380630 , 0.000104 ,  75
   6.0828 , 0.380617 , 0.000104 ,  76
   6.0828 , 0.380635 , 0.000104 ,  77
   6.0828 , 0.380637 , 0.000104 ,  78
   6.0828 , 0.380626 , 0.000104 ,  79
   6.0828 , 0.380633 , 0.000104 ,  80
   6.0828 , 0.380636 , 0.000104 ,  81
   6.0828 , 0.380640 , 0.000104 ,  82
   6.0828 , 0.380622 , 0.000104 ,  83
   6.0828 , 0.380618 , 0.000104 ,  84
   6.0828 , 0.380615 , 0.000104 ,  85
   6.0828 , 0.380632 , 0.000104 ,  86
   6.0828 , 0.380633 , 0.000104 ,  87
   6.0828 , 0.380634 , 0.000104 ,  88
   6.0828 , 0.380611 , 0.000104 ,  89
   6.0828 , 0.380612 , 0.000104 ,  90
   6.0828 , 0.380619 , 0.000104 ,  91
   6.0828 , 0.380633 , 0.000104 ,  92
   6.0828 , 0.380619 , 0.000104 ,  93
   6.0828 , 0.380635 , 0.000104 ,  94
   6.0828 , 0.380638 , 0.000104 ,  95
   6.0828 , 0.380633 , 0.000104 ,  96
   6.0828 , 0.380633 , 0.000104 ,  97
   6.0828 , 0.380620 , 0.000104 ,  98
   6.0828 , 0.380627 , 0.000104 ,  99
   6.0828 , 0.380625 , 0.000104 , 100
   6.1644 , 0.382988 , 0.000120 ,   0
   6.1644 , 0.383005 , 0.000120 ,   1
   6.1644 , 0.382996 , 0.000120 ,   2
   6.1644 , 0.382981 , 0.000120 ,   3
   6.1644 , 0.382994 , 0.000120 ,   4
   6.1644 , 0.382979 , 0.000120 ,   5
   6.1644 , 0.383003 , 0.000120 ,   6
   6.1644 , 0.383003 , 0.000120 ,   7
   6.1644 , 0.382978 , 0.000120 ,   8
   6.1644 , 0.382987 , 0.000120 ,   9
   6.1644 , 0.382988 , 0.000120 ,  10
   6.1644 , 0.382993 , 0.000120 ,  11
   6.1644 , 0.382977 , 0.000120 ,  12
   6.1644 , 0.382985 , 0.000120 ,  13
   6.1644 , 0.382990 , 0.000120 ,  14
   6.1644 , 0.382979 , 0.000120 ,  15
   6.1644 , 0.382984 , 0.000120 ,  16
   6.1644 , 0.382984 , 0.000120 ,  17
   6.1644 , 0.382989 , 0.000120 ,  18
   6.1644 , 0.383003 , 0.000120 ,  19
   6.1644 , 0.382991 , 0.000120 ,  20
   6.1644 , 0.382969 , 0.000120 ,  21
   6.1644 , 0.383002 , 0.000120 ,  22
   6.1644 , 0.382974 , 0.000120 ,  23
   6.1644 , 0.382999 , 0.000120 ,  24
   6.1644 , 0.382985 , 0.000120 ,  25
   6.1644 , 0.382997 , 0.000120 ,  26
   6.1644 , 0.382966 , 0.000120 ,  27
   6.1644 , 0.382994 , 0.000120 ,  28
   6.1644 , 0.382998 , 0.000120 ,  29
   6.1644 , 0.383004 , 0.000120 ,  30
   6.1644 , 0.382980 , 0.000120 ,  31
   6.1644 , 0.382994 , 0.000120 ,  32
   6.1644 , 0.383006 , 0.000120 ,  33
   6.1644 , 0.383010 , 0.000120 ,  34
   6.1644 , 0.382971 , 0.000120 ,  35
   6.1644 , 0.382972 , 0.000120 ,  36
   6.1644 , 0.382996 , 0.000120 ,  37
   6.1644 , 0.382980 , 0.000120 ,  38
   6.1644 , 0.383003 , 0.000120 ,  39
   6.1644 , 0.383011 , 0.000120 ,  40
   6.1644 , 0.382969 , 0.000120 ,  41
   6.1644 , 0.382994 , 0.000120 ,  42
   6.1644 , 0.383005 , 0.000120 ,  43
   6.1644 , 0.382995 , 0.000120 ,  44
   6.1644 , 0.382995 , 0.000120 ,  45
   6.1644 , 0.382980 , 0.000120 ,  46
   6.1644 , 0.383005 , 0.000120 ,  47
   6.1644 , 0.382984 , 0.000120 ,  48
   6.1644 , 0.382989 , 0.000120 ,  49
   6.1644 , 0.382973 , 0.000120 ,  50
   6.1644 , 0.382974 , 0.000120 ,  51
   6.1644 , 0.382977 , 0.000120 ,  52
   6.1644 , 0.382981 , 0.000120 ,  53
   6.1644 , 0.382968 , 0.000120 ,  54
   6.1644 , 0.382992 , 0.000120 ,  55
   6.1644 , 0.382993 , 0.000120 ,  56
   6.1644 , 0.382990 , 0.000120 ,  57
   6.1644 , 0.382994 , 0.000120 ,  58
   6.1644 , 0.382974 , 0.000120 ,  59
   6.1644 , 0.383000 , 0.000120 ,  60
   6.1644 , 0.382991 , 0.000120 ,  61
   6.1644 , 0.382993 , 0.000120 ,  62
   6.1644 , 0.382993 , 0.000120 ,  63
   6.1644 , 0.382993 , 0.000120 ,  64
   6.1644 , 0.382966 , 0.000120 ,  65
   6.1644 , 0.382981 , 0.000120 ,  66
   6.1644 , 0.382957 , 0.000120 ,  67
   6.1644 , 0.382981 , 0.000120 ,  68
   6.1644 , 0.382951 , 0.000120 ,  69
   6.1644 , 0.382997 , 0.000120 ,  70
   6.1644 , 0.382975 , 0.000120 ,  71
   6.1644 , 0.383007 , 0.000120 ,  72
   6.1644 , 0.382999 , 0.000120 ,  73
   6.1644 , 0.382991 , 0.000120 ,  74
   6.1644 , 0.382980 , 0.000120 ,  75
   6.1644 , 0.382987 , 0.000120 ,  76
   6.1644 , 0.382996 , 0.000120 ,  77
   6.1644 , 0.382979 , 0.000120 ,  78
   6.1644 , 0.382997 , 0.000120 ,  79
   6.1644 , 0.382999 , 0.000120 ,  80
   6.1644 , 0.382992 , 0.000120 ,  81
   6.1644 , 0.382995 , 0.000120 ,  82
   6.1644 , 0.382975 , 0.000120 ,  83
   6.1644 , 0.382981 , 0.000120 ,  84
   6.1644 , 0.382974 , 0.000120 ,  85
   6.1644 , 0.382996 , 0.000120 ,  86
   6.1644 , 0.382996 , 0.000120 ,  87
   6.1644 , 0.382997 , 0.000120 ,  88
   6.1644 , 0.382968 , 0.000120 ,  89
   6.1644 , 0.382968 , 0.000120 ,  90
   6.1644 , 0.382978 , 0.000120 ,  91
   6.1644 , 0.382987 , 0.000120 ,  92
   6.1644 , 0.382988 , 0.000120 ,  93
   6.1644 , 0.382999 , 0.000120 ,  94
   6.1644 , 0.382985 , 0.000120 ,  95
   6.1644 , 0.382996 , 0.000120 ,  96
   6.1644 , 0.382992 , 0.000120 ,  97
   6.1644 , 0.382982 , 0.000120 ,  98
   6.1644 , 0.382973 , 0.000120 ,  99
   6.1644 , 0.382987 , 0.000120 , 100
   6.3246 , 0.387811 , 0.000117 ,   0
   6.3246 , 0.387828 , 0.000117 ,   1
   6.3246 , 0.387823 , 0.000117 ,   2
   6.3246 , 0.387807 , 0.000117 ,   3
   6.3246 , 0.387813 , 0.000117 ,   4
   6.3246 , 0.387808 , 0.000117 ,   5
   6.3246 , 0.387824 , 0.000117 ,   6
   6.3246 , 0.387826 , 0.000117 ,   7
   6.3246 , 0.387805 , 0.000117 ,   8
   6.3246 , 0.387819 , 0.000117 ,   9
   6.3246 , 0.387822 , 0.000117 ,  10
   6.3246 , 0.387819 , 0.000117 ,  11
   6.3246 , 0.387800 , 0.000117 ,  12
   6.3246 , 0.387811 , 0.000117 ,  13
   6.3246 , 0.387812 , 0.000117 ,  14
   6.3246 , 0.387814 , 0.000117 ,  15
   6.3246 , 0.387803 , 0.000117 ,  16
   6.3246 , 0.387803 , 0.000117 ,  17
   6.3246 , 0.387808 , 0.000117 ,  18
   6.3246 , 0.387831 , 0.000117 ,  19
   6.3246 , 0.387816 , 0.000117 ,  20
   6.3246 , 0.387792 , 0.000117 ,  21
   6.3246 , 0.387831 , 0.000117 ,  22
   6.3246 , 0.387806 , 0.000117 ,  23
   6.3246 , 0.387825 , 0.000117 ,  24
   6.3246 , 0.387803 , 0.000117 ,  25
   6.3246 , 0.387814 , 0.000117 ,  26
   6.3246 , 0.387797 , 0.000117 ,  27
   6.3246 , 0.387818 , 0.000117 ,  28
   6.3246 , 0.387819 , 0.000117 ,  29
   6.3246 , 0.387826 , 0.000117 ,  30
   6.3246 , 0.387805 , 0.000117 ,  31
   6.3246 , 0.387822 , 0.000117 ,  32
   6.3246 , 0.387820 , 0.000117 ,  33
   6.3246 , 0.387833 , 0.000117 ,  34
   6.3246 , 0.387795 , 0.000117 ,  35
   6.3246 , 0.387801 , 0.000117 ,  36
   6.3246 , 0.387815 , 0.000117 ,  37
   6.3246 , 0.387797 , 0.000117 ,  38
   6.3246 , 0.387825 , 0.000117 ,  39
   6.3246 , 0.387830 , 0.000117 ,  40
   6.3246 , 0.387785 , 0.000117 ,  41
   6.3246 , 0.387821 , 0.000117 ,  42
   6.3246 , 0.387832 , 0.000117 ,  43
   6.3246 , 0.387836 , 0.000117 ,  44
   6.3246 , 0.387817 , 0.000117 ,  45
   6.3246 , 0.387808 , 0.000117 ,  46
   6.3246 , 0.387824 , 0.000117 ,  47
   6.3246 , 0.387812 , 0.000117 ,  48
   6.3246 , 0.387795 , 0.000117 ,  49
   6.3246 , 0.387797 , 0.000117 ,  50
   6.3246 , 0.387794 , 0.000117 ,  51
   6.3246 , 0.387804 , 0.000117 ,  52
   6.3246 , 0.387795 , 0.000117 ,  53
   6.3246 , 0.387802 , 0.000117 ,  54
   6.3246 , 0.387812 , 0.000117 ,  55
   6.3246 , 0.387813 , 0.000117 ,  56
   6.3246 , 0.387824 , 0.000117 ,  57
   6.3246 , 0.387814 , 0.000117 ,  58
   6.3246 , 0.387798 , 0.000117 ,  59
   6.3246 , 0.387822 , 0.000117 ,  60
   6.3246 , 0.387818 , 0.000117 ,  61
   6.3246 , 0.387820 , 0.000117 ,  62
   6.3246 , 0.387820 , 0.000117 ,  63
   6.3246 , 0.387819 , 0.000117 ,  64
   6.3246 , 0.387798 , 0.000117 ,  65
   6.3246 , 0.387801 , 0.000117 ,  66
   6.3246 , 0.387785 , 0.000117 ,  67
   6.3246 , 0.387805 , 0.000117 ,  68
   6.3246 , 0.387784 , 0.000117 ,  69
   6.3246 , 0.387806 , 0.000117 ,  70
   6.3246 , 0.387798 , 0.000117 ,  71
   6.3246 , 0.387827 , 0.000117 ,  72
   6.3246 , 0.387815 , 0.000117 ,  73
   6.3246 , 0.387811 , 0.000117 ,  74
   6.3246 , 0.387802 , 0.000117 ,  75
   6.3246 , 0.387802 , 0.000117 ,  76
   6.3246 , 0.387820 , 0.000117 ,  77
   6.3246 , 0.387812 , 0.000117 ,  78
   6.3246 , 0.387812 , 0.000117 ,  79
   6.3246 , 0.387820 , 0.000117 ,  80
   6.3246 , 0.387813 , 0.000117 ,  81
   6.3246 , 0.387817 , 0.000117 ,  82
   6.3246 , 0.387798 , 0.000117 ,  83
   6.3246 , 0.387797 , 0.000117 ,  84
   6.3246 , 0.387805 , 0.000117 ,  85
   6.3246 , 0.387820 , 0.000117 ,  86
   6.3246 , 0.387810 , 0.000117 ,  87
   6.3246 , 0.387817 , 0.000117 ,  88
   6.3246 , 0.387787 , 0.000117 ,  89
   6.3246 , 0.387796 , 0.000117 ,  90
   6.3246 , 0.387803 , 0.000117 ,  91
   6.3246 , 0.387812 , 0.000117 ,  92
   6.3246 , 0.387801 , 0.000117 ,  93
   6.3246 , 0.387824 , 0.000117 ,  94
   6.3246 , 0.387816 , 0.000117 ,  95
   6.3246 , 0.387822 , 0.000117 ,  96
   6.3246 , 0.387815 , 0.000117 ,  97
   6.3246 , 0.387809 , 0.000117 ,  98
   6.3246 , 0.387803 , 0.000117 ,  99
   6.3246 , 0.387807 , 0.000117 , 100
   6.4031 , 0.390009 , 0.000145 ,   0
   6.4031 , 0.390022 , 0.000145 ,   1
   6.4031 , 0.390020 , 0.000145 ,   2
   6.4031 , 0.390005 , 0.000145 ,   3
   6.4031 , 0.390013 , 0.000145 ,   4
   6.4031 , 0.390005 , 0.000145 ,   5
   6.4031 , 0.390029 , 0.000145 ,   6
   6.4031 , 0.390040 , 0.000145 ,   7
   6.4031 , 0.389993 , 0.000145 ,   8
   6.4031 , 0.390009 , 0.000145 ,   9
   6.4031 , 0.390006 , 0.000145 ,  10
   6.4031 , 0.390015 , 0.000145 ,  11
   6.4031 , 0.389995 , 0.000145 ,  12
   6.4031 , 0.390009 , 0.000145 ,  13
   6.4031 , 0.390015 , 0.000145 ,  14
   6.4031 , 0.389999 , 0.000145 ,  15
   6.4031 , 0.390007 , 0.000145 ,  16
   6.4031 , 0.390013 , 0.000145 ,  17
   6.4031 , 0.390014 , 0.000145 ,  18
   6.4031 , 0.390020 , 0.000145 ,  19
   6.4031 , 0.390020 , 0.000145 ,  20
   6.4031 , 0.389983 , 0.000145 ,  21
   6.4031 , 0.390033 , 0.000145 ,  22
   6.4031 , 0.389989 , 0.000145 ,  23
   6.4031 , 0.390023 , 0.000145 ,  24
   6.4031 , 0.390007 , 0.000145 ,  25
   6.4031 , 0.390011 , 0.000145 ,  26
   6.4031 , 0.389989 , 0.000145 ,  27
   6.4031 , 0.390018 , 0.000145 ,  28
   6.4031 , 0.390017 , 0.000145 ,  29
   6.4031 , 0.390026 , 0.000145 ,  30
   6.4031 , 0.389988 , 0.000145 ,  31
   6.4031 , 0.390015 , 0.000145 ,  32
   6.4031 , 0.390040 , 0.000145 ,  33
   6.4031 , 0.390035 , 0.000145 ,  34
   6.4031 , 0.389985 , 0.000145 ,  35
   6.4031 , 0.389994 , 0.000145 ,  36
   6.4031 , 0.390015 , 0.000145 ,  37
   6.4031 , 0.389996 , 0.000145 ,  38
   6.4031 , 0.390025 , 0.000145 ,  39
   6.4031 , 0.390031 , 0.000145 ,  40
   6.4031 , 0.389987 , 0.000145 ,  41
   6.4031 , 0.390014 , 0.000145 ,  42
   6.4031 , 0.390028 , 0.000145 ,  43
   6.4031 , 0.390011 , 0.000145 ,  44
   6.4031 , 0.390022 , 0.000145 ,  45
   6.4031 , 0.390004 , 0.000145 ,  46
   6.4031 , 0.390027 , 0.000145 ,  47
   6.4031 , 0.390002 , 0.000145 ,  48
   6.4031 , 0.390013 , 0.000145 ,  49
   6.4031 , 0.389999 , 0.000145 ,  50
   6.4031 , 0.389989 , 0.000145 ,  51
   6.4031 , 0.389995 , 0.000145 ,  52
   6.4031 , 0.390002 , 0.000145 ,  53
   6.4031 , 0.389986 , 0.000145 ,  54
   6.4031 , 0.390012 , 0.000145 ,  55
   6.4031 , 0.390007 , 0.000145 ,  56
   6.4031 , 0.390009 , 0.000145 ,  57
   6.4031 , 0.390014 , 0.000145 ,  58
   6.4031 , 0.389992 , 0.000145 ,  59
   6.4031 , 0.390021 , 0.000145 ,  60
   6.4031 , 0.390011 , 0.000145 ,  61
   6.4031 , 0.390014 , 0.000145 ,  62
   6.4031 , 0.390024 , 0.000145 ,  63
   6.4031 , 0.390015 , 0.000145 ,  64
   6.4031 , 0.389984 , 0.000145 ,  65
   6.4031 , 0.389993 , 0.000145 ,  66
   6.4031 , 0.389980 , 0.000145 ,  67
   6.4031 , 0.390003 , 0.000145 ,  68
   6.4031 , 0.389967 , 0.000145 ,  69
   6.4031 , 0.390011 , 0.000145 ,  70
   6.4031 , 0.389999 , 0.000145 ,  71
   6.4031 , 0.390032 , 0.000145 ,  72
   6.4031 , 0.390020 , 0.000145 ,  73
   6.4031 , 0.390020 , 0.000145 ,  74
   6.4031 , 0.389999 , 0.000145 ,  75
   6.4031 , 0.390012 , 0.000145 ,  76
   6.4031 , 0.390021 , 0.000145 ,  77
   6.4031 , 0.389989 , 0.000145 ,  78
   6.4031 , 0.390022 , 0.000145 ,  79
   6.4031 , 0.390027 , 0.000145 ,  80
   6.4031 , 0.390007 , 0.000145 ,  81
   6.4031 , 0.390014 , 0.000145 ,  82
   6.4031 , 0.389993 , 0.000145 ,  83
   6.4031 , 0.389999 , 0.000145 ,  84
   6.4031 , 0.389990 , 0.000145 ,  85
   6.4031 , 0.390025 , 0.000145 ,  86
   6.4031 , 0.390015 , 0.000145 ,  87
   6.4031 , 0.390020 , 0.000145 ,  88
   6.4031 , 0.389987 , 0.000145 ,  89
   6.4031 , 0.389989 , 0.000145 ,  90
   6.4031 , 0.390009 , 0.000145 ,  91
   6.4031 , 0.390009 , 0.000145 ,  92
   6.4031 , 0.390013 , 0.000145 ,  93
   6.4031 , 0.390022 , 0.000145 ,  94
   6.4031 , 0.390001 , 0.000145 ,  95
   6.4031 , 0.390026 , 0.000145 ,  96
   6.4031 , 0.390015 , 0.000145 ,  97
   6.4031 , 0.390006 , 0.000145 ,  98
   6.4031 , 0.389995 , 0.000145 ,  99
   6.4031 , 0.390012 , 0.000145 , 100
   6.4807 , 0.392211 , 0.000159 ,   0
   6.4807 , 0.392223 , 0.000159 ,   1
   6.4807 , 0.392224 , 0.000159 ,   2
   6.4807 , 0.392206 , 0.000159 ,   3
   6.4807 , 0.392203 , 0.000159 ,   4
   6.4807 , 0.392206 , 0.000159 ,   5
   6.4807 , 0.392229 , 0.000159 ,   6
   6.4807 , 0.392251 , 0.000159 ,   7
   6.4807 , 0.392196 , 0.000159 ,   8
   6.4807 , 0.392209 , 0.000159 ,   9
   6.4807 , 0.392200 , 0.000159 ,  10
   6.4807 , 0.392217 , 0.000159 ,  11
   6.4807 , 0.392190 , 0.000159 ,  12
   6.4807 , 0.392211 , 0.000159 ,  13
   6.4807 , 0.392219 , 0.000159 ,  14
   6.4807 , 0.392192 , 0.000159 ,  15
   6.4807 , 0.392210 , 0.000159 ,  16
   6.4807 , 0.392211 , 0.000159 ,  17
   6.4807 , 0.392227 , 0.000159 ,  18
   6.4807 , 0.392221 , 0.000159 ,  19
   6.4807 , 0.392218 , 0.000159 ,  20
   6.4807 , 0.392193 , 0.000159 ,  21
   6.4807 , 0.392232 , 0.000159 ,  22
   6.4807 , 0.392190 , 0.000159 ,  23
   6.4807 , 0.392215 , 0.000159 ,  24
   6.4807 , 0.392200 , 0.000159 ,  25
   6.4807 , 0.392214 , 0.000159 ,  26
   6.4807 , 0.392193 , 0.000159 ,  27
   6.4807 , 0.392220 , 0.000159 ,  28
   6.4807 , 0.392221 , 0.000159 ,  29
   6.4807 , 0.392218 , 0.000159 ,  30
   6.4807 , 0.392197 , 0.000159 ,  31
   6.4807 , 0.392218 , 0.000159 ,  32
   6.4807 , 0.392243 , 0.000159 ,  33
   6.4807 , 0.392229 , 0.000159 ,  34
   6.4807 , 0.392183 , 0.000159 ,  35
   6.4807 , 0.392199 , 0.000159 ,  36
   6.4807 , 0.392218 , 0.000159 ,  37
   6.4807 , 0.392197 , 0.000159 ,  38
   6.4807 , 0.392237 , 0.000159 ,  39
   6.4807 , 0.392228 , 0.000159 ,  40
   6.4807 , 0.392183 , 0.000159 ,  41
   6.4807 , 0.392209 , 0.000159 ,  42
   6.4807 , 0.392220 , 0.000159 ,  43
   6.4807 , 0.392210 , 0.000159 ,  44
   6.4807 , 0.392227 , 0.000159 ,  45
   6.4807 , 0.392202 , 0.000159 ,  46
   6.4807 , 0.392239 , 0.000159 ,  47
   6.4807 , 0.392202 , 0.000159 ,  48
   6.4807 , 0.392211 , 0.000159 ,  49
   6.4807 , 0.392202 , 0.000159 ,  50
   6.4807 , 0.392195 , 0.000159 ,  51
   6.4807 , 0.392191 , 0.000159 ,  52
   6.4807 , 0.392206 , 0.000159 ,  53
   6.4807 , 0.392188 , 0.000159 ,  54
   6.4807 , 0.392225 , 0.000159 ,  55
   6.4807 , 0.392198 , 0.000159 ,  56
   6.4807 , 0.392213 , 0.000159 ,  57
   6.4807 , 0.392225 , 0.000159 ,  58
   6.4807 , 0.392201 , 0.000159 ,  59
   6.4807 , 0.392229 , 0.000159 ,  60
   6.4807 , 0.392219 , 0.000159 ,  61
   6.4807 , 0.392224 , 0.000159 ,  62
   6.4807 , 0.392234 , 0.000159 ,  63
   6.4807 , 0.392209 , 0.000159 ,  64
   6.4807 , 0.392182 , 0.000159 ,  65
   6.4807 , 0.392196 , 0.000159 ,  66
   6.4807 , 0.392186 , 0.000159 ,  67
   6.4807 , 0.392201 , 0.000159 ,  68
   6.4807 , 0.392167 , 0.000159 ,  69
   6.4807 , 0.392213 , 0.000159 ,  70
   6.4807 , 0.392199 , 0.000159 ,  71
   6.4807 , 0.392236 , 0.000159 ,  72
   6.4807 , 0.392230 , 0.000159 ,  73
   6.4807 , 0.392217 , 0.000159 ,  74
   6.4807 , 0.392201 , 0.000159 ,  75
   6.4807 , 0.392217 , 0.000159 ,  76
   6.4807 , 0.392218 , 0.000159 ,  77
   6.4807 , 0.392183 , 0.000159 ,  78
   6.4807 , 0.392231 , 0.000159 ,  79
   6.4807 , 0.392230 , 0.000159 ,  80
   6.4807 , 0.392204 , 0.000159 ,  81
   6.4807 , 0.392209 , 0.000159 ,  82
   6.4807 , 0.392196 , 0.000159 ,  83
   6.4807 , 0.392200 , 0.000159 ,  84
   6.4807 , 0.392197 , 0.000159 ,  85
   6.4807 , 0.392239 , 0.000159 ,  86
   6.4807 , 0.392223 , 0.000159 ,  87
   6.4807 , 0.392226 , 0.000159 ,  88
   6.4807 , 0.392184 , 0.000159 ,  89
   6.4807 , 0.392200 , 0.000159 ,  90
   6.4807 , 0.392214 , 0.000159 ,  91
   6.4807 , 0.392211 , 0.000159 ,  92
   6.4807 , 0.392214 , 0.000159 ,  93
   6.4807 , 0.392229 , 0.000159 ,  94
   6.4807 , 0.392209 , 0.000159 ,  95
   6.4807 , 0.392234 , 0.000159 ,  96
   6.4807 , 0.392215 , 0.000159 ,  97
   6.4807 , 0.392202 , 0.000159 ,  98
   6.4807 , 0.392199 , 0.000159 ,  99
   6.4807 , 0.392223 , 0.000159 , 100
   6.5574 , 0.394332 , 0.000200 ,   0
   6.5574 , 0.394347 , 0.000200 ,   1
   6.5574 , 0.394344 , 0.000200 ,   2
   6.5574 , 0.394333 , 0.000200 ,   3
   6.5574 , 0.394334 , 0.000200 ,   4
   6.5574 , 0.394328 , 0.000200 ,   5
   6.5574 , 0.394353 , 0.000200 ,   6
   6.5574 , 0.394381 , 0.000200 ,   7
   6.5574 , 0.394317 , 0.000200 ,   8
   6.5574 , 0.394324 , 0.000200 ,   9
   6.5574 , 0.394320 , 0.000200 ,  10
   6.5574 , 0.394340 , 0.000200 ,  11
   6.5574 , 0.394320 , 0.000200 ,  12
   6.5574 , 0.394331 , 0.000200 ,  13
   6.5574 , 0.394331 , 0.000200 ,  14
   6.5574 , 0.394319 , 0.000200 ,  15
   6.5574 , 0.394330 , 0.000200 ,  16
   6.5574 , 0.394346 , 0.000200 ,  17
   6.5574 , 0.394344 , 0.000200 ,  18
   6.5574 , 0.394347 , 0.000200 ,  19
   6.5574 , 0.394353 , 0.000200 ,  20
   6.5574 , 0.394307 , 0.000200 ,  21
   6.5574 , 0.394353 , 0.000200 ,  22
   6.5574 , 0.394297 , 0.000200 ,  23
   6.5574 , 0.394340 , 0.000200 ,  24
   6.5574 , 0.394332 , 0.000200 ,  25
   6.5574 , 0.394337 , 0.000200 ,  26
   6.5574 , 0.394296 , 0.000200 ,  27
   6.5574 , 0.394340 , 0.000200 ,  28
   6.5574 , 0.394332 , 0.000200 ,  29
   6.5574 , 0.394355 , 0.000200 ,  30
   6.5574 , 0.394301 , 0.000200 ,  31
   6.5574 , 0.394332 , 0.000200 ,  32
   6.5574 , 0.394382 , 0.000200 ,  33
   6.5574 , 0.394364 , 0.000200 ,  34
   6.5574 , 0.394292 , 0.000200 ,  35
   6.5574 , 0.394309 , 0.000200 ,  36
   6.5574 , 0.394341 , 0.000200 ,  37
   6.5574 , 0.394326 , 0.000200 ,  38
   6.5574 , 0.394343 , 0.000200 ,  39
   6.5574 , 0.394360 , 0.000200 ,  40
   6.5574 , 0.394312 , 0.000200 ,  41
   6.5574 , 0.394339 , 0.000200 ,  42
   6.5574 , 0.394361 , 0.000200 ,  43
   6.5574 , 0.394315 , 0.000200 ,  44
   6.5574 , 0.394343 , 0.000200 ,  45
   6.5574 , 0.394324 , 0.000200 ,  46
   6.5574 , 0.394357 , 0.000200 ,  47
   6.5574 , 0.394315 , 0.000200 ,  48
   6.5574 , 0.394356 , 0.000200 ,  49
   6.5574 , 0.394316 , 0.000200 ,  50
   6.5574 , 0.394314 , 0.000200 ,  51
   6.5574 , 0.394317 , 0.000200 ,  52
   6.5574 , 0.394328 , 0.000200 ,  53
   6.5574 , 0.394297 , 0.000200 ,  54
   6.5574 , 0.394332 , 0.000200 ,  55
   6.5574 , 0.394329 , 0.000200 ,  56
   6.5574 , 0.394319 , 0.000200 ,  57
   6.5574 , 0.394339 , 0.000200 ,  58
   6.5574 , 0.394311 , 0.000200 ,  59
   6.5574 , 0.394351 , 0.000200 ,  60
   6.5574 , 0.394329 , 0.000200 ,  61
   6.5574 , 0.394333 , 0.000200 ,  62
   6.5574 , 0.394353 , 0.000200 ,  63
   6.5574 , 0.394343 , 0.000200 ,  64
   6.5574 , 0.394308 , 0.000200 ,  65
   6.5574 , 0.394314 , 0.000200 ,  66
   6.5574 , 0.394286 , 0.000200 ,  67
   6.5574 , 0.394332 , 0.000200 ,  68
   6.5574 , 0.394267 , 0.000200 ,  69
   6.5574 , 0.394344 , 0.000200 ,  70
   6.5574 , 0.394320 , 0.000200 ,  71
   6.5574 , 0.394364 , 0.000200 ,  72
   6.5574 , 0.394347 , 0.000200 ,  73
   6.5574 , 0.394344 , 0.000200 ,  74
   6.5574 , 0.394324 , 0.000200 ,  75
   6.5574 , 0.394337 , 0.000200 ,  76
   6.5574 , 0.394353 , 0.000200 ,  77
   6.5574 , 0.394306 , 0.000200 ,  78
   6.5574 , 0.394344 , 0.000200 ,  79
   6.5574 , 0.394356 , 0.000200 ,  80
   6.5574 , 0.394327 , 0.000200 ,  81
   6.5574 , 0.394334 , 0.000200 ,  82
   6.5574 , 0.394310 , 0.000200 ,  83
   6.5574 , 0.394322 , 0.000200 ,  84
   6.5574 , 0.394300 , 0.000200 ,  85
   6.5574 , 0.394342 , 0.000200 ,  86
   6.5574 , 0.394344 , 0.000200 ,  87
   6.5574 , 0.394343 , 0.000200 ,  88
   6.5574 , 0.394314 , 0.000200 ,  89
   6.5574 , 0.394303 , 0.000200 ,  90
   6.5574 , 0.394338 , 0.000200 ,  91
   6.5574 , 0.394338 , 0.000200 ,  92
   6.5574 , 0.394342 , 0.000200 ,  93
   6.5574 , 0.394344 , 0.000200 ,  94
   6.5574 , 0.394318 , 0.000200 ,  95
   6.5574 , 0.394354 , 0.000200 ,  96
   6.5574 , 0.394336 , 0.000200 ,  97
   6.5574 , 0.394331 , 0.000200 ,  98
   6.5574 , 0.394304 , 0.000200 ,  99
   6.5574 , 0.394343 , 0.000200 , 100
   6.6332 , 0.396447 , 0.000176 ,   0
   6.6332 , 0.396472 , 0.000176 ,   1
   6.6332 , 0.396459 , 0.000176 ,   2
   6.6332 , 0.396429 , 0.000176 ,   3
   6.6332 , 0.396453 , 0.000176 ,   4
   6.6332 , 0.396434 , 0.000176 ,   5
   6.6332 , 0.396462 , 0.000176 ,   6
   6.6332 , 0.396468 , 0.000176 ,   7
   6.6332 , 0.396437 , 0.000176 ,   8
   6.6332 , 0.396452 , 0.000176 ,   9
   6.6332 , 0.396446 , 0.000176 ,  10
   6.6332 , 0.396447 , 0.000176 ,  11
   6.6332 , 0.396433 , 0.000176 ,  12
   6.6332 , 0.396455 , 0.000176 ,  13
   6.6332 , 0.396453 , 0.000176 ,  14
   6.6332 , 0.396433 , 0.000176 ,  15
   6.6332 , 0.396439 , 0.000176 ,  16
   6.6332 , 0.396455 , 0.000176 ,  17
   6.6332 , 0.396451 , 0.000176 ,  18
   6.6332 , 0.396460 , 0.000176 ,  19
   6.6332 , 0.396445 , 0.000176 ,  20
   6.6332 , 0.396415 , 0.000176 ,  21
   6.6332 , 0.396476 , 0.000176 ,  22
   6.6332 , 0.396425 , 0.000176 ,  23
   6.6332 , 0.396460 , 0.000176 ,  24
   6.6332 , 0.396442 , 0.000176 ,  25
   6.6332 , 0.396459 , 0.000176 ,  26
   6.6332 , 0.396429 , 0.000176 ,  27
   6.6332 , 0.396462 , 0.000176 ,  28
   6.6332 , 0.396462 , 0.000176 ,  29
   6.6332 , 0.396464 , 0.000176 ,  30
   6.6332 , 0.396434 , 0.000176 ,  31
   6.6332 , 0.396451 , 0.000176 ,  32
   6.6332 , 0.396478 , 0.000176 ,  33
   6.6332 , 0.396477 , 0.000176 ,  34
   6.6332 , 0.396429 , 0.000176 ,  35
   6.6332 , 0.396423 , 0.000176 ,  36
   6.6332 , 0.396466 , 0.000176 ,  37
   6.6332 , 0.396421 , 0.000176 ,  38
   6.6332 , 0.396465 , 0.000176 ,  39
   6.6332 , 0.396483 , 0.000176 ,  40
   6.6332 , 0.396426 , 0.000176 ,  41
   6.6332 , 0.396454 , 0.000176 ,  42
   6.6332 , 0.396475 , 0.000176 ,  43
   6.6332 , 0.396460 , 0.000176 ,  44
   6.6332 , 0.396458 , 0.000176 ,  45
   6.6332 , 0.396437 , 0.000176 ,  46
   6.6332 , 0.396454 , 0.000176 ,  47
   6.6332 , 0.396446 , 0.000176 ,  48
   6.6332 , 0.396452 , 0.000176 ,  49
   6.6332 , 0.396429 , 0.000176 ,  50
   6.6332 , 0.396406 , 0.000176 ,  51
   6.6332 , 0.396438 , 0.000176 ,  52
   6.6332 , 0.396453 , 0.000176 ,  53
   6.6332 , 0.396422 , 0.000176 ,  54
   6.6332 , 0.396464 , 0.000176 ,  55
   6.6332 , 0.396456 , 0.000176 ,  56
   6.6332 , 0.396449 , 0.000176 ,  57
   6.6332 , 0.396454 , 0.000176 ,  58
   6.6332 , 0.396442 , 0.000176 ,  59
   6.6332 , 0.396463 , 0.000176 ,  60
   6.6332 , 0.396449 , 0.000176 ,  61
   6.6332 , 0.396454 , 0.000176 ,  62
   6.6332 , 0.396449 , 0.000176 ,  63
   6.6332 , 0.396459 , 0.000176 ,  64
   6.6332 , 0.396412 , 0.000176 ,  65
   6.6332 , 0.396448 , 0.000176 ,  66
   6.6332 , 0.396409 , 0.000176 ,  67
   6.6332 , 0.396422 , 0.000176 ,  68
   6.6332 , 0.396392 , 0.000176 ,  69
   6.6332 , 0.396465 , 0.000176 ,  70
   6.6332 , 0.396426 , 0.000176 ,  71
   6.6332 , 0.396470 , 0.000176 ,  72
   6.6332 , 0.396470 , 0.000176 ,  73
   6.6332 , 0.396451 , 0.000176 ,  74
   6.6332 , 0.396436 , 0.000176 ,  75
   6.6332 , 0.396448 , 0.000176 ,  76
   6.6332 , 0.396454 , 0.000176 ,  77
   6.6332 , 0.396442 , 0.000176 ,  78
   6.6332 , 0.396460 , 0.000176 ,  79
   6.6332 , 0.396462 , 0.000176 ,  80
   6.6332 , 0.396452 , 0.000176 ,  81
   6.6332 , 0.396458 , 0.000176 ,  82
   6.6332 , 0.396428 , 0.000176 ,  83
   6.6332 , 0.396443 , 0.000176 ,  84
   6.6332 , 0.396432 , 0.000176 ,  85
   6.6332 , 0.396458 , 0.000176 ,  86
   6.6332 , 0.396452 , 0.000176 ,  87
   6.6332 , 0.396466 , 0.000176 ,  88
   6.6332 , 0.396411 , 0.000176 ,  89
   6.6332 , 0.396422 , 0.000176 ,  90
   6.6332 , 0.396431 , 0.000176 ,  91
   6.6332 , 0.396442 , 0.000176 ,  92
   6.6332 , 0.396449 , 0.000176 ,  93
   6.6332 , 0.396465 , 0.000176 ,  94
   6.6332 , 0.396436 , 0.000176 ,  95
   6.6332 , 0.396457 , 0.000176 ,  96
   6.6332 , 0.396450 , 0.000176 ,  97
   6.6332 , 0.396441 , 0.000176 ,  98
   6.6332 , 0.396430 , 0.000176 ,  99
   6.6332 , 0.396457 , 0.000176 , 100
   6.7082 , 0.398655 , 0.000169 ,   0
   6.7082 , 0.398667 , 0.000169 ,   1
   6.7082 , 0.398668 , 0.000169 ,   2
   6.7082 , 0.398652 , 0.000169 ,   3
   6.7082 , 0.398655 , 0.000169 ,   4
   6.7082 , 0.398649 , 0.000169 ,   5
   6.7082 , 0.398667 , 0.000169 ,   6
   6.7082 , 0.398701 , 0.000169 ,   7
   6.7082 , 0.398640 , 0.000169 ,   8
   6.7082 , 0.398656 , 0.000169 ,   9
   6.7082 , 0.398647 , 0.000169 ,  10
   6.7082 , 0.398667 , 0.000169 ,  11
   6.7082 , 0.398636 , 0.000169 ,  12
   6.7082 , 0.398654 , 0.000169 ,  13
   6.7082 , 0.398658 , 0.000169 ,  14
   6.7082 , 0.398643 , 0.000169 ,  15
   6.7082 , 0.398654 , 0.000169 ,  16
   6.7082 , 0.398662 , 0.000169 ,  17
   6.7082 , 0.398665 , 0.000169 ,  18
   6.7082 , 0.398669 , 0.000169 ,  19
   6.7082 , 0.398665 , 0.000169 ,  20
   6.7082 , 0.398635 , 0.000169 ,  21
   6.7082 , 0.398684 , 0.000169 ,  22
   6.7082 , 0.398634 , 0.000169 ,  23
   6.7082 , 0.398663 , 0.000169 ,  24
   6.7082 , 0.398647 , 0.000169 ,  25
   6.7082 , 0.398661 , 0.000169 ,  26
   6.7082 , 0.398628 , 0.000169 ,  27
   6.7082 , 0.398661 , 0.000169 ,  28
   6.7082 , 0.398662 , 0.000169 ,  29
   6.7082 , 0.398672 , 0.000169 ,  30
   6.7082 , 0.398638 , 0.000169 ,  31
   6.7082 , 0.398667 , 0.000169 ,  32
   6.7082 , 0.398692 , 0.000169 ,  33
   6.7082 , 0.398682 , 0.000169 ,  34
   6.7082 , 0.398622 , 0.000169 ,  35
   6.7082 , 0.398642 , 0.000169 ,  36
   6.7082 , 0.398666 , 0.000169 ,  37
   6.7082 , 0.398641 , 0.000169 ,  38
   6.7082 , 0.398674 , 0.000169 ,  39
   6.7082 , 0.398678 , 0.000169 ,  40
   6.7082 , 0.398625 , 0.000169 ,  41
   6.7082 , 0.398657 , 0.000169 ,  42
   6.7082 , 0.398674 , 0.000169 ,  43
   6.7082 , 0.398659 , 0.000169 ,  44
   6.7082 , 0.398666 , 0.000169 ,  45
   6.7082 , 0.398651 , 0.000169 ,  46
   6.7082 , 0.398678 , 0.000169 ,  47
   6.7082 , 0.398646 , 0.000169 ,  48
   6.7082 , 0.398658 , 0.000169 ,  49
   6.7082 , 0.398641 , 0.000169 ,  50
   6.7082 , 0.398630 , 0.000169 ,  51
   6.7082 , 0.398638 , 0.000169 ,  52
   6.7082 , 0.398651 , 0.000169 ,  53
   6.7082 , 0.398634 , 0.000169 ,  54
   6.7082 , 0.398660 , 0.000169 ,  55
   6.7082 , 0.398646 , 0.000169 ,  56
   6.7082 , 0.398651 , 0.000169 ,  57
   6.7082 , 0.398663 , 0.000169 ,  58
   6.7082 , 0.398643 , 0.000169 ,  59
   6.7082 , 0.398671 , 0.000169 ,  60
   6.7082 , 0.398657 , 0.000169 ,  61
   6.7082 , 0.398667 , 0.000169 ,  62
   6.7082 , 0.398678 , 0.000169 ,  63
   6.7082 , 0.398662 , 0.000169 ,  64
   6.7082 , 0.398627 , 0.000169 ,  65
   6.7082 , 0.398636 , 0.000169 ,  66
   6.7082 , 0.398622 , 0.000169 ,  67
   6.7082 , 0.398649 , 0.000169 ,  68
   6.7082 , 0.398603 , 0.000169 ,  69
   6.7082 , 0.398657 , 0.000169 ,  70
   6.7082 , 0.398640 , 0.000169 ,  71
   6.7082 , 0.398683 , 0.000169 ,  72
   6.7082 , 0.398670 , 0.000169 ,  73
   6.7082 , 0.398665 , 0.000169 ,  74
   6.7082 , 0.398641 , 0.000169 ,  75
   6.7082 , 0.398656 , 0.000169 ,  76
   6.7082 , 0.398667 , 0.000169 ,  77
   6.7082 , 0.398638 , 0.000169 ,  78
   6.7082 , 0.398668 , 0.000169 ,  79
   6.7082 , 0.398678 , 0.000169 ,  80
   6.7082 , 0.398650 , 0.000169 ,  81
   6.7082 , 0.398655 , 0.000169 ,  82
   6.7082 , 0.398635 , 0.000169 ,  83
   6.7082 , 0.398645 , 0.000169 ,  84
   6.7082 , 0.398639 , 0.000169 ,  85
   6.7082 , 0.398674 , 0.000169 ,  86
   6.7082 , 0.398659 , 0.000169 ,  87
   6.7082 , 0.398668 , 0.000169 ,  88
   6.7082 , 0.398624 , 0.000169 ,  89
   6.7082 , 0.398639 , 0.000169 ,  90
   6.7082 , 0.398664 , 0.000169 ,  91
   6.7082 , 0.398659 , 0.000169 ,  92
   6.7082 , 0.398653 , 0.000169 ,  93
   6.7082 , 0.398673 , 0.000169 ,  94
   6.7082 , 0.398651 , 0.000169 ,  95
   6.7082 , 0.398678 , 0.000169 ,  96
   6.7082 , 0.398660 , 0.000169 ,  97
   6.7082 , 0.398649 , 0.000169 ,  98
   6.7082 , 0.398638 , 0.000169 ,  99
   6.7082 , 0.398661 , 0.000169 , 100
   6.7823 , 0.400713 , 0.000171 ,   0
   6.7823 , 0.400733 , 0.000171 ,   1
   6.7823 , 0.400724 , 0.000171 ,   2
   6.7823 , 0.400703 , 0.000171 ,   3
   6.7823 , 0.400713 , 0.000171 ,   4
   6.7823 , 0.400701 , 0.000171 ,   5
   6.7823 , 0.400724 , 0.000171 ,   6
   6.7823 , 0.400751 , 0.000171 ,   7
   6.7823 , 0.400699 , 0.000171 ,   8
   6.7823 , 0.400715 , 0.000171 ,   9
   6.7823 , 0.400709 , 0.000171 ,  10
   6.7823 , 0.400717 , 0.000171 ,  11
   6.7823 , 0.400693 , 0.000171 ,  12
   6.7823 , 0.400714 , 0.000171 ,  13
   6.7823 , 0.400719 , 0.000171 ,  14
   6.7823 , 0.400704 , 0.000171 ,  15
   6.7823 , 0.400709 , 0.000171 ,  16
   6.7823 , 0.400716 , 0.000171 ,  17
   6.7823 , 0.400716 , 0.000171 ,  18
   6.7823 , 0.400726 , 0.000171 ,  19
   6.7823 , 0.400720 , 0.000171 ,  20
   6.7823 , 0.400689 , 0.000171 ,  21
   6.7823 , 0.400754 , 0.000171 ,  22
   6.7823 , 0.400691 , 0.000171 ,  23
   6.7823 , 0.400716 , 0.000171 ,  24
   6.7823 , 0.400705 , 0.000171 ,  25
   6.7823 , 0.400727 , 0.000171 ,  26
   6.7823 , 0.400695 , 0.000171 ,  27
   6.7823 , 0.400721 , 0.000171 ,  28
   6.7823 , 0.400730 , 0.000171 ,  29
   6.7823 , 0.400728 , 0.000171 ,  30
   6.7823 , 0.400697 , 0.000171 ,  31
   6.7823 , 0.400721 , 0.000171 ,  32
   6.7823 , 0.400744 , 0.000171 ,  33
   6.7823 , 0.400737 , 0.000171 ,  34
   6.7823 , 0.400690 , 0.000171 ,  35
   6.7823 , 0.400693 , 0.000171 ,  36
   6.7823 , 0.400726 , 0.000171 ,  37
   6.7823 , 0.400690 , 0.000171 ,  38
   6.7823 , 0.400733 , 0.000171 ,  39
   6.7823 , 0.400744 , 0.000171 ,  40
   6.7823 , 0.400686 , 0.000171 ,  41
   6.7823 , 0.400717 , 0.000171 ,  42
   6.7823 , 0.400738 , 0.000171 ,  43
   6.7823 , 0.400725 , 0.000171 ,  44
   6.7823 , 0.400726 , 0.000171 ,  45
   6.7823 , 0.400705 , 0.000171 ,  46
   6.7823 , 0.400723 , 0.000171 ,  47
   6.7823 , 0.400715 , 0.000171 ,  48
   6.7823 , 0.400709 , 0.000171 ,  49
   6.7823 , 0.400695 , 0.000171 ,  50
   6.7823 , 0.400685 , 0.000171 ,  51
   6.7823 , 0.400703 , 0.000171 ,  52
   6.7823 , 0.400714 , 0.000171 ,  53
   6.7823 , 0.400690 , 0.000171 ,  54
   6.7823 , 0.400726 , 0.000171 ,  55
   6.7823 , 0.400714 , 0.000171 ,  56
   6.7823 , 0.400716 , 0.000171 ,  57
   6.7823 , 0.400717 , 0.000171 ,  58
   6.7823 , 0.400707 , 0.000171 ,  59
   6.7823 , 0.400726 , 0.000171 ,  60
   6.7823 , 0.400716 , 0.000171 ,  61
   6.7823 , 0.400726 , 0.000171 ,  62
   6.7823 , 0.400725 , 0.000171 ,  63
   6.7823 , 0.400727 , 0.000171 ,  64
   6.7823 , 0.400677 , 0.000171 ,  65
   6.7823 , 0.400700 , 0.000171 ,  66
   6.7823 , 0.400676 , 0.000171 ,  67
   6.7823 , 0.400694 , 0.000171 ,  68
   6.7823 , 0.400661 , 0.000171 ,  69
   6.7823 , 0.400718 , 0.000171 ,  70
   6.7823 , 0.400690 , 0.000171 ,  71
   6.7823 , 0.400741 , 0.000171 ,  72
   6.7823 , 0.400730 , 0.000171 ,  73
   6.7823 , 0.400719 , 0.000171 ,  74
   6.7823 , 0.400701 , 0.000171 ,  75
   6.7823 , 0.400715 , 0.000171 ,  76
   6.7823 , 0.400719 , 0.000171 ,  77
   6.7823 , 0.400699 , 0.000171 ,  78
   6.7823 , 0.400721 , 0.000171 ,  79
   6.7823 , 0.400732 , 0.000171 ,  80
   6.7823 , 0.400713 , 0.000171 ,  81
   6.7823 , 0.400720 , 0.000171 ,  82
   6.7823 , 0.400689 , 0.000171 ,  83
   6.7823 , 0.400712 , 0.000171 ,  84
   6.7823 , 0.400699 , 0.000171 ,  85
   6.7823 , 0.400737 , 0.000171 ,  86
   6.7823 , 0.400720 , 0.000171 ,  87
   6.7823 , 0.400726 , 0.000171 ,  88
   6.7823 , 0.400680 , 0.000171 ,  89
   6.7823 , 0.400698 , 0.000171 ,  90
   6.7823 , 0.400706 , 0.000171 ,  91
   6.7823 , 0.400714 , 0.000171 ,  92
   6.7823 , 0.400719 , 0.000171 ,  93
   6.7823 , 0.400732 , 0.000171 ,  94
   6.7823 , 0.400704 , 0.000171 ,  95
   6.7823 , 0.400732 , 0.000171 ,  96
   6.7823 , 0.400714 , 0.000171 ,  97
   6.7823 , 0.400711 , 0.000171 ,  98
   6.7823 , 0.400690 , 0.000171 ,  99
   6.7823 , 0.400719 , 0.000171 , 100
   6.9282 , 0.404604 , 0.000274 ,   0
   6.9282 , 0.404611 , 0.000274 ,   1
   6.9282 , 0.404638 , 0.000274 ,   2
   6.9282 , 0.404619 , 0.000274 ,   3
   6.9282 , 0.404604 , 0.000274 ,   4
   6.9282 , 0.404608 , 0.000274 ,   5
   6.9282 , 0.404633 , 0.000274 ,   6
   6.9282 , 0.404657 , 0.000274 ,   7
   6.9282 , 0.404575 , 0.000274 ,   8
   6.9282 , 0.404601 , 0.000274 ,   9
   6.9282 , 0.404590 , 0.000274 ,  10
   6.9282 , 0.404613 , 0.000274 ,  11
   6.9282 , 0.404593 , 0.000274 ,  12
   6.9282 , 0.404606 , 0.000274 ,  13
   6.9282 , 0.404599 , 0.000274 ,  14
   6.9282 , 0.404590 , 0.000274 ,  15
   6.9282 , 0.404620 , 0.000274 ,  16
   6.9282 , 0.404633 , 0.000274 ,  17
   6.9282 , 0.404617 , 0.000274 ,  18
   6.9282 , 0.404621 , 0.000274 ,  19
   6.9282 , 0.404656 , 0.000274 ,  20
   6.9282 , 0.404557 , 0.000274 ,  21
   6.9282 , 0.404644 , 0.000274 ,  22
   6.9282 , 0.404555 , 0.000274 ,  23
   6.9282 , 0.404631 , 0.000274 ,  24
   6.9282 , 0.404617 , 0.000274 ,  25
   6.9282 , 0.404607 , 0.000274 ,  26
   6.9282 , 0.404564 , 0.000274 ,  27
   6.9282 , 0.404620 , 0.000274 ,  28
   6.9282 , 0.404585 , 0.000274 ,  29
   6.9282 , 0.404626 , 0.000274 ,  30
   6.9282 , 0.404550 , 0.000274 ,  31
   6.9282 , 0.404606 , 0.000274 ,  32
   6.9282 , 0.404678 , 0.000274 ,  33
   6.9282 , 0.404649 , 0.000274 ,  34
   6.9282 , 0.404553 , 0.000274 ,  35
   6.9282 , 0.404584 , 0.000274 ,  36
   6.9282 , 0.404605 , 0.000274 ,  37
   6.9282 , 0.404593 , 0.000274 ,  38
   6.9282 , 0.404621 , 0.000274 ,  39
   6.9282 , 0.404622 , 0.000274 ,  40
   6.9282 , 0.404583 , 0.000274 ,  41
   6.9282 , 0.404616 , 0.000274 ,  42
   6.9282 , 0.404649 , 0.000274 ,  43
   6.9282 , 0.404578 , 0.000274 ,  44
   6.9282 , 0.404632 , 0.000274 ,  45
   6.9282 , 0.404611 , 0.000274 ,  46
   6.9282 , 0.404626 , 0.000274 ,  47
   6.9282 , 0.404593 , 0.000274 ,  48
   6.9282 , 0.404638 , 0.000274 ,  49
   6.9282 , 0.404576 , 0.000274 ,  50
   6.9282 , 0.404576 , 0.000274 ,  51
   6.9282 , 0.404584 , 0.000274 ,  52
   6.9282 , 0.404592 , 0.000274 ,  53
   6.9282 , 0.404558 , 0.000274 ,  54
   6.9282 , 0.404593 , 0.000274 ,  55
   6.9282 , 0.404596 , 0.000274 ,  56
   6.9282 , 0.404566 , 0.000274 ,  57
   6.9282 , 0.404599 , 0.000274 ,  58
   6.9282 , 0.404550 , 0.000274 ,  59
   6.9282 , 0.404617 , 0.000274 ,  60
   6.9282 , 0.404610 , 0.000274 ,  61
   6.9282 , 0.404582 , 0.000274 ,  62
   6.9282 , 0.404640 , 0.000274 ,  63
   6.9282 , 0.404614 , 0.000274 ,  64
   6.9282 , 0.404587 , 0.000274 ,  65
   6.9282 , 0.404580 , 0.000274 ,  66
   6.9282 , 0.404556 , 0.000274 ,  67
   6.9282 , 0.404597 , 0.000274 ,  68
   6.9282 , 0.404540 , 0.000274 ,  69
   6.9282 , 0.404598 , 0.000274 ,  70
   6.9282 , 0.404592 , 0.000274 ,  71
   6.9282 , 0.404634 , 0.000274 ,  72
   6.9282 , 0.404609 , 0.000274 ,  73
   6.9282 , 0.404623 , 0.000274 ,  74
   6.9282 , 0.404583 , 0.000274 ,  75
   6.9282 , 0.404616 , 0.000274 ,  76
   6.9282 , 0.404633 , 0.000274 ,  77
   6.9282 , 0.404557 , 0.000274 ,  78
   6.9282 , 0.404619 , 0.000274 ,  79
   6.9282 , 0.404644 , 0.000274 ,  80
   6.9282 , 0.404582 , 0.000274 ,  81
   6.9282 , 0.404608 , 0.000274 ,  82
   6.9282 , 0.404589 , 0.000274 ,  83
   6.9282 , 0.404580 , 0.000274 ,  84
   6.9282 , 0.404554 , 0.000274 ,  85
   6.9282 , 0.404617 , 0.000274 ,  86
   6.9282 , 0.404618 , 0.000274 ,  87
   6.9282 , 0.404629 , 0.000274 ,  88
   6.9282 , 0.404603 , 0.000274 ,  89
   6.9282 , 0.404567 , 0.000274 ,  90
   6.9282 , 0.404617 , 0.000274 ,  91
   6.9282 , 0.404605 , 0.000274 ,  92
   6.9282 , 0.404623 , 0.000274 ,  93
   6.9282 , 0.404600 , 0.000274 ,  94
   6.9282 , 0.404581 , 0.000274 ,  95
   6.9282 , 0.404634 , 0.000274 ,  96
   6.9282 , 0.404623 , 0.000274 ,  97
   6.9282 , 0.404607 , 0.000274 ,  98
   6.9282 , 0.404580 , 0.000274 ,  99
   6.9282 , 0.404620 , 0.000274 , 100
   7.0000 , 0.406542 , 0.000184 ,   0
   7.0000 , 0.406566 , 0.000184 ,   1
   7.0000 , 0.406553 , 0.000184 ,   2
   7.0000 , 0.406540 , 0.000184 ,   3
   7.0000 , 0.406560 , 0.000184 ,   4
   7.0000 , 0.406538 , 0.000184 ,   5
   7.0000 , 0.406555 , 0.000184 ,   6
   7.0000 , 0.406573 , 0.000184 ,   7
   7.0000 , 0.406526 , 0.000184 ,   8
   7.0000 , 0.406548 , 0.000184 ,   9
   7.0000 , 0.406552 , 0.000184 ,  10
   7.0000 , 0.406557 , 0.000184 ,  11
   7.0000 , 0.406533 , 0.000184 ,  12
   7.0000 , 0.406548 , 0.000184 ,  13
   7.0000 , 0.406538 , 0.000184 ,  14
   7.0000 , 0.406536 , 0.000184 ,  15
   7.0000 , 0.406535 , 0.000184 ,  16
   7.0000 , 0.406546 , 0.000184 ,  17
   7.0000 , 0.406545 , 0.000184 ,  18
   7.0000 , 0.406564 , 0.000184 ,  19
   7.0000 , 0.406552 , 0.000184 ,  20
   7.0000 , 0.406521 , 0.000184 ,  21
   7.0000 , 0.406566 , 0.000184 ,  22
   7.0000 , 0.406518 , 0.000184 ,  23
   7.0000 , 0.406554 , 0.000184 ,  24
   7.0000 , 0.406524 , 0.000184 ,  25
   7.0000 , 0.406545 , 0.000184 ,  26
   7.0000 , 0.406524 , 0.000184 ,  27
   7.0000 , 0.406559 , 0.000184 ,  28
   7.0000 , 0.406547 , 0.000184 ,  29
   7.0000 , 0.406551 , 0.000184 ,  30
   7.0000 , 0.406534 , 0.000184 ,  31
   7.0000 , 0.406558 , 0.000184 ,  32
   7.0000 , 0.406565 , 0.000184 ,  33
   7.0000 , 0.406574 , 0.000184 ,  34
   7.0000 , 0.406517 , 0.000184 ,  35
   7.0000 , 0.406521 , 0.000184 ,  36
   7.0000 , 0.406553 , 0.000184 ,  37
   7.0000 , 0.406531 , 0.000184 ,  38
   7.0000 , 0.406568 , 0.000184 ,  39
   7.0000 , 0.406579 , 0.000184 ,  40
   7.0000 , 0.406508 , 0.000184 ,  41
   7.0000 , 0.406545 , 0.000184 ,  42
   7.0000 , 0.406570 , 0.000184 ,  43
   7.0000 , 0.406551 , 0.000184 ,  44
   7.0000 , 0.406551 , 0.000184 ,  45
   7.0000 , 0.406544 , 0.000184 ,  46
   7.0000 , 0.406559 , 0.000184 ,  47
   7.0000 , 0.406540 , 0.000184 ,  48
   7.0000 , 0.406538 , 0.000184 ,  49
   7.0000 , 0.406506 , 0.000184 ,  50
   7.0000 , 0.406505 , 0.000184 ,  51
   7.0000 , 0.406518 , 0.000184 ,  52
   7.0000 , 0.406539 , 0.000184 ,  53
   7.0000 , 0.406527 , 0.000184 ,  54
   7.0000 , 0.406558 , 0.000184 ,  55
   7.0000 , 0.406550 , 0.000184 ,  56
   7.0000 , 0.406549 , 0.000184 ,  57
   7.0000 , 0.406550 , 0.000184 ,  58
   7.0000 , 0.406522 , 0.000184 ,  59
   7.0000 , 0.406550 , 0.000184 ,  60
   7.0000 , 0.406542 , 0.000184 ,  61
   7.0000 , 0.406543 , 0.000184 ,  62
   7.0000 , 0.406554 , 0.000184 ,  63
   7.0000 , 0.406551 , 0.000184 ,  64
   7.0000 , 0.406505 , 0.000184 ,  65
   7.0000 , 0.406526 , 0.000184 ,  66
   7.0000 , 0.406509 , 0.000184 ,  67
   7.0000 , 0.406527 , 0.000184 ,  68
   7.0000 , 0.406478 , 0.000184 ,  69
   7.0000 , 0.406550 , 0.000184 ,  70
   7.0000 , 0.406515 , 0.000184 ,  71
   7.0000 , 0.406570 , 0.000184 ,  72
   7.0000 , 0.406564 , 0.000184 ,  73
   7.0000 , 0.406545 , 0.000184 ,  74
   7.0000 , 0.406538 , 0.000184 ,  75
   7.0000 , 0.406527 , 0.000184 ,  76
   7.0000 , 0.406554 , 0.000184 ,  77
   7.0000 , 0.406551 , 0.000184 ,  78
   7.0000 , 0.406545 , 0.000184 ,  79
   7.0000 , 0.406554 , 0.000184 ,  80
   7.0000 , 0.406550 , 0.000184 ,  81
   7.0000 , 0.406554 , 0.000184 ,  82
   7.0000 , 0.406522 , 0.000184 ,  83
   7.0000 , 0.406531 , 0.000184 ,  84
   7.0000 , 0.406510 , 0.000184 ,  85
   7.0000 , 0.406545 , 0.000184 ,  86
   7.0000 , 0.406545 , 0.000184 ,  87
   7.0000 , 0.406551 , 0.000184 ,  88
   7.0000 , 0.406504 , 0.000184 ,  89
   7.0000 , 0.406514 , 0.000184 ,  90
   7.0000 , 0.406535 , 0.000184 ,  91
   7.0000 , 0.406548 , 0.000184 ,  92
   7.0000 , 0.406535 , 0.000184 ,  93
   7.0000 , 0.406551 , 0.000184 ,  94
   7.0000 , 0.406547 , 0.000184 ,  95
   7.0000 , 0.406562 , 0.000184 ,  96
   7.0000 , 0.406548 , 0.000184 ,  97
   7.0000 , 0.406539 , 0.000184 ,  98
   7.0000 , 0.406524 , 0.000184 ,  99
   7.0000 , 0.406553 , 0.000184 , 100
   7.0711 , 0.408550 , 0.000200 ,   0
   7.0711 , 0.408568 , 0.000200 ,   1
   7.0711 , 0.408566 , 0.000200 ,   2
   7.0711 , 0.408551 , 0.000200 ,   3
   7.0711 , 0.408563 , 0.000200 ,   4
   7.0711 , 0.408548 , 0.000200 ,   5
   7.0711 , 0.408564 , 0.000200 ,   6
   7.0711 , 0.408593 , 0.000200 ,   7
   7.0711 , 0.408530 , 0.000200 ,   8
   7.0711 , 0.408558 , 0.000200 ,   9
   7.0711 , 0.408548 , 0.000200 ,  10
   7.0711 , 0.408568 , 0.000200 ,  11
   7.0711 , 0.408541 , 0.000200 ,  12
   7.0711 , 0.408550 , 0.000200 ,  13
   7.0711 , 0.408551 , 0.000200 ,  14
   7.0711 , 0.408543 , 0.000200 ,  15
   7.0711 , 0.408549 , 0.000200 ,  16
   7.0711 , 0.408559 , 0.000200 ,  17
   7.0711 , 0.408561 , 0.000200 ,  18
   7.0711 , 0.408568 , 0.000200 ,  19
   7.0711 , 0.408571 , 0.000200 ,  20
   7.0711 , 0.408526 , 0.000200 ,  21
   7.0711 , 0.408576 , 0.000200 ,  22
   7.0711 , 0.408519 , 0.000200 ,  23
   7.0711 , 0.408571 , 0.000200 ,  24
   7.0711 , 0.408538 , 0.000200 ,  25
   7.0711 , 0.408550 , 0.000200 ,  26
   7.0711 , 0.408523 , 0.000200 ,  27
   7.0711 , 0.408567 , 0.000200 ,  28
   7.0711 , 0.408553 , 0.000200 ,  29
   7.0711 , 0.408567 , 0.000200 ,  30
   7.0711 , 0.408526 , 0.000200 ,  31
   7.0711 , 0.408563 , 0.000200 ,  32
   7.0711 , 0.408590 , 0.000200 ,  33
   7.0711 , 0.408585 , 0.000200 ,  34
   7.0711 , 0.408514 , 0.000200 ,  35
   7.0711 , 0.408534 , 0.000200 ,  36
   7.0711 , 0.408563 , 0.000200 ,  37
   7.0711 , 0.408540 , 0.000200 ,  38
   7.0711 , 0.408579 , 0.000200 ,  39
   7.0711 , 0.408577 , 0.000200 ,  40
   7.0711 , 0.408509 , 0.000200 ,  41
   7.0711 , 0.408551 , 0.000200 ,  42
   7.0711 , 0.408575 , 0.000200 ,  43
   7.0711 , 0.408549 , 0.000200 ,  44
   7.0711 , 0.408558 , 0.000200 ,  45
   7.0711 , 0.408549 , 0.000200 ,  46
   7.0711 , 0.408576 , 0.000200 ,  47
   7.0711 , 0.408540 , 0.000200 ,  48
   7.0711 , 0.408549 , 0.000200 ,  49
   7.0711 , 0.408527 , 0.000200 ,  50
   7.0711 , 0.408514 , 0.000200 ,  51
   7.0711 , 0.408523 , 0.000200 ,  52
   7.0711 , 0.408540 , 0.000200 ,  53
   7.0711 , 0.408529 , 0.000200 ,  54
   7.0711 , 0.408557 , 0.000200 ,  55
   7.0711 , 0.408543 , 0.000200 ,  56
   7.0711 , 0.408545 , 0.000200 ,  57
   7.0711 , 0.408551 , 0.000200 ,  58
   7.0711 , 0.408525 , 0.000200 ,  59
   7.0711 , 0.408563 , 0.000200 ,  60
   7.0711 , 0.408551 , 0.000200 ,  61
   7.0711 , 0.408551 , 0.000200 ,  62
   7.0711 , 0.408577 , 0.000200 ,  63
   7.0711 , 0.408559 , 0.000200 ,  64
   7.0711 , 0.408520 , 0.000200 ,  65
   7.0711 , 0.408524 , 0.000200 ,  66
   7.0711 , 0.408519 , 0.000200 ,  67
   7.0711 , 0.408543 , 0.000200 ,  68
   7.0711 , 0.408481 , 0.000200 ,  69
   7.0711 , 0.408551 , 0.000200 ,  70
   7.0711 , 0.408530 , 0.000200 ,  71
   7.0711 , 0.408580 , 0.000200 ,  72
   7.0711 , 0.408564 , 0.000200 ,  73
   7.0711 , 0.408563 , 0.000200 ,  74
   7.0711 , 0.408539 , 0.000200 ,  75
   7.0711 , 0.408549 , 0.000200 ,  76
   7.0711 , 0.408566 , 0.000200 ,  77
   7.0711 , 0.408538 , 0.000200 ,  78
   7.0711 , 0.408559 , 0.000200 ,  79
   7.0711 , 0.408578 , 0.000200 ,  80
   7.0711 , 0.408543 , 0.000200 ,  81
   7.0711 , 0.408552 , 0.000200 ,  82
   7.0711 , 0.408530 , 0.000200 ,  83
   7.0711 , 0.408529 , 0.000200 ,  84
   7.0711 , 0.408522 , 0.000200 ,  85
   7.0711 , 0.408570 , 0.000200 ,  86
   7.0711 , 0.408554 , 0.000200 ,  87
   7.0711 , 0.408569 , 0.000200 ,  88
   7.0711 , 0.408513 , 0.000200 ,  89
   7.0711 , 0.408524 , 0.000200 ,  90
   7.0711 , 0.408560 , 0.000200 ,  91
   7.0711 , 0.408550 , 0.000200 ,  92
   7.0711 , 0.408546 , 0.000200 ,  93
   7.0711 , 0.408565 , 0.000200 ,  94
   7.0711 , 0.408551 , 0.000200 ,  95
   7.0711 , 0.408572 , 0.000200 ,  96
   7.0711 , 0.408562 , 0.000200 ,  97
   7.0711 , 0.408545 , 0.000200 ,  98
   7.0711 , 0.408539 , 0.000200 ,  99
   7.0711 , 0.408564 , 0.000200 , 100
   7.1414 , 0.410374 , 0.000202 ,   0
   7.1414 , 0.410397 , 0.000202 ,   1
   7.1414 , 0.410388 , 0.000202 ,   2
   7.1414 , 0.410375 , 0.000202 ,   3
   7.1414 , 0.410384 , 0.000202 ,   4
   7.1414 , 0.410369 , 0.000202 ,   5
   7.1414 , 0.410385 , 0.000202 ,   6
   7.1414 , 0.410417 , 0.000202 ,   7
   7.1414 , 0.410358 , 0.000202 ,   8
   7.1414 , 0.410383 , 0.000202 ,   9
   7.1414 , 0.410369 , 0.000202 ,  10
   7.1414 , 0.410392 , 0.000202 ,  11
   7.1414 , 0.410368 , 0.000202 ,  12
   7.1414 , 0.410378 , 0.000202 ,  13
   7.1414 , 0.410378 , 0.000202 ,  14
   7.1414 , 0.410358 , 0.000202 ,  15
   7.1414 , 0.410375 , 0.000202 ,  16
   7.1414 , 0.410378 , 0.000202 ,  17
   7.1414 , 0.410386 , 0.000202 ,  18
   7.1414 , 0.410394 , 0.000202 ,  19
   7.1414 , 0.410378 , 0.000202 ,  20
   7.1414 , 0.410350 , 0.000202 ,  21
   7.1414 , 0.410400 , 0.000202 ,  22
   7.1414 , 0.410347 , 0.000202 ,  23
   7.1414 , 0.410396 , 0.000202 ,  24
   7.1414 , 0.410352 , 0.000202 ,  25
   7.1414 , 0.410383 , 0.000202 ,  26
   7.1414 , 0.410355 , 0.000202 ,  27
   7.1414 , 0.410391 , 0.000202 ,  28
   7.1414 , 0.410383 , 0.000202 ,  29
   7.1414 , 0.410382 , 0.000202 ,  30
   7.1414 , 0.410357 , 0.000202 ,  31
   7.1414 , 0.410386 , 0.000202 ,  32
   7.1414 , 0.410402 , 0.000202 ,  33
   7.1414 , 0.410407 , 0.000202 ,  34
   7.1414 , 0.410342 , 0.000202 ,  35
   7.1414 , 0.410357 , 0.000202 ,  36
   7.1414 , 0.410396 , 0.000202 ,  37
   7.1414 , 0.410359 , 0.000202 ,  38
   7.1414 , 0.410407 , 0.000202 ,  39
   7.1414 , 0.410403 , 0.000202 ,  40
   7.1414 , 0.410331 , 0.000202 ,  41
   7.1414 , 0.410370 , 0.000202 ,  42
   7.1414 , 0.410400 , 0.000202 ,  43
   7.1414 , 0.410391 , 0.000202 ,  44
   7.1414 , 0.410387 , 0.000202 ,  45
   7.1414 , 0.410371 , 0.000202 ,  46
   7.1414 , 0.410398 , 0.000202 ,  47
   7.1414 , 0.410367 , 0.000202 ,  48
   7.1414 , 0.410368 , 0.000202 ,  49
   7.1414 , 0.410354 , 0.000202 ,  50
   7.1414 , 0.410326 , 0.000202 ,  51
   7.1414 , 0.410345 , 0.000202 ,  52
   7.1414 , 0.410367 , 0.000202 ,  53
   7.1414 , 0.410354 , 0.000202 ,  54
   7.1414 , 0.410386 , 0.000202 ,  55
   7.1414 , 0.410367 , 0.000202 ,  56
   7.1414 , 0.410378 , 0.000202 ,  57
   7.1414 , 0.410376 , 0.000202 ,  58
   7.1414 , 0.410356 , 0.000202 ,  59
   7.1414 , 0.410390 , 0.000202 ,  60
   7.1414 , 0.410376 , 0.000202 ,  61
   7.1414 , 0.410378 , 0.000202 ,  62
   7.1414 , 0.410391 , 0.000202 ,  63
   7.1414 , 0.410376 , 0.000202 ,  64
   7.1414 , 0.410336 , 0.000202 ,  65
   7.1414 , 0.410363 , 0.000202 ,  66
   7.1414 , 0.410346 , 0.000202 ,  67
   7.1414 , 0.410367 , 0.000202 ,  68
   7.1414 , 0.410304 , 0.000202 ,  69
   7.1414 , 0.410384 , 0.000202 ,  70
   7.1414 , 0.410351 , 0.000202 ,  71
   7.1414 , 0.410394 , 0.000202 ,  72
   7.1414 , 0.410400 , 0.000202 ,  73
   7.1414 , 0.410378 , 0.000202 ,  74
   7.1414 , 0.410361 , 0.000202 ,  75
   7.1414 , 0.410378 , 0.000202 ,  76
   7.1414 , 0.410385 , 0.000202 ,  77
   7.1414 , 0.410370 , 0.000202 ,  78
   7.1414 , 0.410383 , 0.000202 ,  79
   7.1414 , 0.410402 , 0.000202 ,  80
   7.1414 , 0.410370 , 0.000202 ,  81
   7.1414 , 0.410382 , 0.000202 ,  82
   7.1414 , 0.410352 , 0.000202 ,  83
   7.1414 , 0.410356 , 0.000202 ,  84
   7.1414 , 0.410353 , 0.000202 ,  85
   7.1414 , 0.410403 , 0.000202 ,  86
   7.1414 , 0.410380 , 0.000202 ,  87
   7.1414 , 0.410399 , 0.000202 ,  88
   7.1414 , 0.410324 , 0.000202 ,  89
   7.1414 , 0.410359 , 0.000202 ,  90
   7.1414 , 0.410371 , 0.000202 ,  91
   7.1414 , 0.410363 , 0.000202 ,  92
   7.1414 , 0.410367 , 0.000202 ,  93
   7.1414 , 0.410393 , 0.000202 ,  94
   7.1414 , 0.410389 , 0.000202 ,  95
   7.1414 , 0.410389 , 0.000202 ,  96
   7.1414 , 0.410387 , 0.000202 ,  97
   7.1414 , 0.410361 , 0.000202 ,  98
   7.1414 , 0.410361 , 0.000202 ,  99
   7.1414 , 0.410392 , 0.000202 , 100
   7.2111 , 0.412344 , 0.000209 ,   0
   7.2111 , 0.412359 , 0.000209 ,   1
   7.2111 , 0.412364 , 0.000209 ,   2
   7.2111 , 0.412342 , 0.000209 ,   3
   7.2111 , 0.412343 , 0.000209 ,   4
   7.2111 , 0.412334 , 0.000209 ,   5
   7.2111 , 0.412353 , 0.000209 ,   6
   7.2111 , 0.412399 , 0.000209 ,   7
   7.2111 , 0.412323 , 0.000209 ,   8
   7.2111 , 0.412355 , 0.000209 ,   9
   7.2111 , 0.412338 , 0.000209 ,  10
   7.2111 , 0.412344 , 0.000209 ,  11
   7.2111 , 0.412317 , 0.000209 ,  12
   7.2111 , 0.412349 , 0.000209 ,  13
   7.2111 , 0.412352 , 0.000209 ,  14
   7.2111 , 0.412335 , 0.000209 ,  15
   7.2111 , 0.412337 , 0.000209 ,  16
   7.2111 , 0.412340 , 0.000209 ,  17
   7.2111 , 0.412362 , 0.000209 ,  18
   7.2111 , 0.412361 , 0.000209 ,  19
   7.2111 , 0.412353 , 0.000209 ,  20
   7.2111 , 0.412331 , 0.000209 ,  21
   7.2111 , 0.412380 , 0.000209 ,  22
   7.2111 , 0.412316 , 0.000209 ,  23
   7.2111 , 0.412352 , 0.000209 ,  24
   7.2111 , 0.412327 , 0.000209 ,  25
   7.2111 , 0.412344 , 0.000209 ,  26
   7.2111 , 0.412322 , 0.000209 ,  27
   7.2111 , 0.412357 , 0.000209 ,  28
   7.2111 , 0.412359 , 0.000209 ,  29
   7.2111 , 0.412349 , 0.000209 ,  30
   7.2111 , 0.412326 , 0.000209 ,  31
   7.2111 , 0.412362 , 0.000209 ,  32
   7.2111 , 0.412384 , 0.000209 ,  33
   7.2111 , 0.412374 , 0.000209 ,  34
   7.2111 , 0.412307 , 0.000209 ,  35
   7.2111 , 0.412322 , 0.000209 ,  36
   7.2111 , 0.412359 , 0.000209 ,  37
   7.2111 , 0.412319 , 0.000209 ,  38
   7.2111 , 0.412365 , 0.000209 ,  39
   7.2111 , 0.412373 , 0.000209 ,  40
   7.2111 , 0.412299 , 0.000209 ,  41
   7.2111 , 0.412332 , 0.000209 ,  42
   7.2111 , 0.412351 , 0.000209 ,  43
   7.2111 , 0.412362 , 0.000209 ,  44
   7.2111 , 0.412354 , 0.000209 ,  45
   7.2111 , 0.412344 , 0.000209 ,  46
   7.2111 , 0.412359 , 0.000209 ,  47
   7.2111 , 0.412345 , 0.000209 ,  48
   7.2111 , 0.412320 , 0.000209 ,  49
   7.2111 , 0.412339 , 0.000209 ,  50
   7.2111 , 0.412299 , 0.000209 ,  51
   7.2111 , 0.412321 , 0.000209 ,  52
   7.2111 , 0.412345 , 0.000209 ,  53
   7.2111 , 0.412328 , 0.000209 ,  54
   7.2111 , 0.412357 , 0.000209 ,  55
   7.2111 , 0.412336 , 0.000209 ,  56
   7.2111 , 0.412352 , 0.000209 ,  57
   7.2111 , 0.412347 , 0.000209 ,  58
   7.2111 , 0.412329 , 0.000209 ,  59
   7.2111 , 0.412360 , 0.000209 ,  60
   7.2111 , 0.412341 , 0.000209 ,  61
   7.2111 , 0.412362 , 0.000209 ,  62
   7.2111 , 0.412378 , 0.000209 ,  63
   7.2111 , 0.412350 , 0.000209 ,  64
   7.2111 , 0.412303 , 0.000209 ,  65
   7.2111 , 0.412315 , 0.000209 ,  66
   7.2111 , 0.412323 , 0.000209 ,  67
   7.2111 , 0.412333 , 0.000209 ,  68
   7.2111 , 0.412285 , 0.000209 ,  69
   7.2111 , 0.412331 , 0.000209 ,  70
   7.2111 , 0.412312 , 0.000209 ,  71
   7.2111 , 0.412378 , 0.000209 ,  72
   7.2111 , 0.412361 , 0.000209 ,  73
   7.2111 , 0.412358 , 0.000209 ,  74
   7.2111 , 0.412332 , 0.000209 ,  75
   7.2111 , 0.412343 , 0.000209 ,  76
   7.2111 , 0.412360 , 0.000209 ,  77
   7.2111 , 0.412341 , 0.000209 ,  78
   7.2111 , 0.412353 , 0.000209 ,  79
   7.2111 , 0.412384 , 0.000209 ,  80
   7.2111 , 0.412331 , 0.000209 ,  81
   7.2111 , 0.412329 , 0.000209 ,  82
   7.2111 , 0.412317 , 0.000209 ,  83
   7.2111 , 0.412344 , 0.000209 ,  84
   7.2111 , 0.412327 , 0.000209 ,  85
   7.2111 , 0.412381 , 0.000209 ,  86
   7.2111 , 0.412345 , 0.000209 ,  87
   7.2111 , 0.412364 , 0.000209 ,  88
   7.2111 , 0.412307 , 0.000209 ,  89
   7.2111 , 0.412331 , 0.000209 ,  90
   7.2111 , 0.412369 , 0.000209 ,  91
   7.2111 , 0.412348 , 0.000209 ,  92
   7.2111 , 0.412345 , 0.000209 ,  93
   7.2111 , 0.412373 , 0.000209 ,  94
   7.2111 , 0.412348 , 0.000209 ,  95
   7.2111 , 0.412364 , 0.000209 ,  96
   7.2111 , 0.412347 , 0.000209 ,  97
   7.2111 , 0.412336 , 0.000209 ,  98
   7.2111 , 0.412334 , 0.000209 ,  99
   7.2111 , 0.412357 , 0.000209 , 100
   7.2801 , 0.414101 , 0.000205 ,   0
   7.2801 , 0.414120 , 0.000205 ,   1
   7.2801 , 0.414118 , 0.000205 ,   2
   7.2801 , 0.414104 , 0.000205 ,   3
   7.2801 , 0.414105 , 0.000205 ,   4
   7.2801 , 0.414098 , 0.000205 ,   5
   7.2801 , 0.414106 , 0.000205 ,   6
   7.2801 , 0.414152 , 0.000205 ,   7
   7.2801 , 0.414083 , 0.000205 ,   8
   7.2801 , 0.414110 , 0.000205 ,   9
   7.2801 , 0.414103 , 0.000205 ,  10
   7.2801 , 0.414116 , 0.000205 ,  11
   7.2801 , 0.414085 , 0.000205 ,  12
   7.2801 , 0.414103 , 0.000205 ,  13
   7.2801 , 0.414099 , 0.000205 ,  14
   7.2801 , 0.414094 , 0.000205 ,  15
   7.2801 , 0.414099 , 0.000205 ,  16
   7.2801 , 0.414106 , 0.000205 ,  17
   7.2801 , 0.414106 , 0.000205 ,  18
   7.2801 , 0.414120 , 0.000205 ,  19
   7.2801 , 0.414108 , 0.000205 ,  20
   7.2801 , 0.414082 , 0.000205 ,  21
   7.2801 , 0.414146 , 0.000205 ,  22
   7.2801 , 0.414080 , 0.000205 ,  23
   7.2801 , 0.414113 , 0.000205 ,  24
   7.2801 , 0.414076 , 0.000205 ,  25
   7.2801 , 0.414113 , 0.000205 ,  26
   7.2801 , 0.414078 , 0.000205 ,  27
   7.2801 , 0.414118 , 0.000205 ,  28
   7.2801 , 0.414110 , 0.000205 ,  29
   7.2801 , 0.414110 , 0.000205 ,  30
   7.2801 , 0.414081 , 0.000205 ,  31
   7.2801 , 0.414115 , 0.000205 ,  32
   7.2801 , 0.414134 , 0.000205 ,  33
   7.2801 , 0.414133 , 0.000205 ,  34
   7.2801 , 0.414066 , 0.000205 ,  35
   7.2801 , 0.414080 , 0.000205 ,  36
   7.2801 , 0.414120 , 0.000205 ,  37
   7.2801 , 0.414075 , 0.000205 ,  38
   7.2801 , 0.414125 , 0.000205 ,  39
   7.2801 , 0.414134 , 0.000205 ,  40
   7.2801 , 0.414062 , 0.000205 ,  41
   7.2801 , 0.414099 , 0.000205 ,  42
   7.2801 , 0.414130 , 0.000205 ,  43
   7.2801 , 0.414118 , 0.000205 ,  44
   7.2801 , 0.414115 , 0.000205 ,  45
   7.2801 , 0.414102 , 0.000205 ,  46
   7.2801 , 0.414120 , 0.000205 ,  47
   7.2801 , 0.414099 , 0.000205 ,  48
   7.2801 , 0.414089 , 0.000205 ,  49
   7.2801 , 0.414080 , 0.000205 ,  50
   7.2801 , 0.414057 , 0.000205 ,  51
   7.2801 , 0.414080 , 0.000205 ,  52
   7.2801 , 0.414095 , 0.000205 ,  53
   7.2801 , 0.414083 , 0.000205 ,  54
   7.2801 , 0.414114 , 0.000205 ,  55
   7.2801 , 0.414095 , 0.000205 ,  56
   7.2801 , 0.414101 , 0.000205 ,  57
   7.2801 , 0.414102 , 0.000205 ,  58
   7.2801 , 0.414083 , 0.000205 ,  59
   7.2801 , 0.414120 , 0.000205 ,  60
   7.2801 , 0.414102 , 0.000205 ,  61
   7.2801 , 0.414114 , 0.000205 ,  62
   7.2801 , 0.414120 , 0.000205 ,  63
   7.2801 , 0.414113 , 0.000205 ,  64
   7.2801 , 0.414067 , 0.000205 ,  65
   7.2801 , 0.414083 , 0.000205 ,  66
   7.2801 , 0.414068 , 0.000205 ,  67
   7.2801 , 0.414088 , 0.000205 ,  68
   7.2801 , 0.414036 , 0.000205 ,  69
   7.2801 , 0.414103 , 0.000205 ,  70
   7.2801 , 0.414066 , 0.000205 ,  71
   7.2801 , 0.414130 , 0.000205 ,  72
   7.2801 , 0.414122 , 0.000205 ,  73
   7.2801 , 0.414107 , 0.000205 ,  74
   7.2801 , 0.414085 , 0.000205 ,  75
   7.2801 , 0.414097 , 0.000205 ,  76
   7.2801 , 0.414116 , 0.000205 ,  77
   7.2801 , 0.414100 , 0.000205 ,  78
   7.2801 , 0.414112 , 0.000205 ,  79
   7.2801 , 0.414133 , 0.000205 ,  80
   7.2801 , 0.414097 , 0.000205 ,  81
   7.2801 , 0.414105 , 0.000205 ,  82
   7.2801 , 0.414076 , 0.000205 ,  83
   7.2801 , 0.414086 , 0.000205 ,  84
   7.2801 , 0.414085 , 0.000205 ,  85
   7.2801 , 0.414126 , 0.000205 ,  86
   7.2801 , 0.414103 , 0.000205 ,  87
   7.2801 , 0.414126 , 0.000205 ,  88
   7.2801 , 0.414053 , 0.000205 ,  89
   7.2801 , 0.414083 , 0.000205 ,  90
   7.2801 , 0.414102 , 0.000205 ,  91
   7.2801 , 0.414099 , 0.000205 ,  92
   7.2801 , 0.414097 , 0.000205 ,  93
   7.2801 , 0.414123 , 0.000205 ,  94
   7.2801 , 0.414107 , 0.000205 ,  95
   7.2801 , 0.414121 , 0.000205 ,  96
   7.2801 , 0.414107 , 0.000205 ,  97
   7.2801 , 0.414097 , 0.000205 ,  98
   7.2801 , 0.414083 , 0.000205 ,  99
   7.2801 , 0.414110 , 0.000205 , 100
   7.3485 , 0.415736 , 0.000257 ,   0
   7.3485 , 0.415755 , 0.000257 ,   1
   7.3485 , 0.415753 , 0.000257 ,   2
   7.3485 , 0.415733 , 0.000257 ,   3
   7.3485 , 0.415743 , 0.000257 ,   4
   7.3485 , 0.415731 , 0.000257 ,   5
   7.3485 , 0.415743 , 0.000257 ,   6
   7.3485 , 0.415793 , 0.000257 ,   7
   7.3485 , 0.415722 , 0.000257 ,   8
   7.3485 , 0.415745 , 0.000257 ,   9
   7.3485 , 0.415722 , 0.000257 ,  10
   7.3485 , 0.415759 , 0.000257 ,  11
   7.3485 , 0.415723 , 0.000257 ,  12
   7.3485 , 0.415733 , 0.000257 ,  13
   7.3485 , 0.415738 , 0.000257 ,  14
   7.3485 , 0.415716 , 0.000257 ,  15
   7.3485 , 0.415742 , 0.000257 ,  16
   7.3485 , 0.415759 , 0.000257 ,  17
   7.3485 , 0.415747 , 0.000257 ,  18
   7.3485 , 0.415748 , 0.000257 ,  19
   7.3485 , 0.415753 , 0.000257 ,  20
   7.3485 , 0.415709 , 0.000257 ,  21
   7.3485 , 0.415776 , 0.000257 ,  22
   7.3485 , 0.415701 , 0.000257 ,  23
   7.3485 , 0.415759 , 0.000257 ,  24
   7.3485 , 0.415723 , 0.000257 ,  25
   7.3485 , 0.415748 , 0.000257 ,  26
   7.3485 , 0.415695 , 0.000257 ,  27
   7.3485 , 0.415757 , 0.000257 ,  28
   7.3485 , 0.415740 , 0.000257 ,  29
   7.3485 , 0.415758 , 0.000257 ,  30
   7.3485 , 0.415701 , 0.000257 ,  31
   7.3485 , 0.415747 , 0.000257 ,  32
   7.3485 , 0.415795 , 0.000257 ,  33
   7.3485 , 0.415777 , 0.000257 ,  34
   7.3485 , 0.415693 , 0.000257 ,  35
   7.3485 , 0.415713 , 0.000257 ,  36
   7.3485 , 0.415760 , 0.000257 ,  37
   7.3485 , 0.415718 , 0.000257 ,  38
   7.3485 , 0.415765 , 0.000257 ,  39
   7.3485 , 0.415768 , 0.000257 ,  40
   7.3485 , 0.415699 , 0.000257 ,  41
   7.3485 , 0.415736 , 0.000257 ,  42
   7.3485 , 0.415776 , 0.000257 ,  43
   7.3485 , 0.415731 , 0.000257 ,  44
   7.3485 , 0.415754 , 0.000257 ,  45
   7.3485 , 0.415733 , 0.000257 ,  46
   7.3485 , 0.415757 , 0.000257 ,  47
   7.3485 , 0.415713 , 0.000257 ,  48
   7.3485 , 0.415756 , 0.000257 ,  49
   7.3485 , 0.415705 , 0.000257 ,  50
   7.3485 , 0.415677 , 0.000257 ,  51
   7.3485 , 0.415704 , 0.000257 ,  52
   7.3485 , 0.415736 , 0.000257 ,  53
   7.3485 , 0.415706 , 0.000257 ,  54
   7.3485 , 0.415749 , 0.000257 ,  55
   7.3485 , 0.415727 , 0.000257 ,  56
   7.3485 , 0.415719 , 0.000257 ,  57
   7.3485 , 0.415730 , 0.000257 ,  58
   7.3485 , 0.415722 , 0.000257 ,  59
   7.3485 , 0.415756 , 0.000257 ,  60
   7.3485 , 0.415733 , 0.000257 ,  61
   7.3485 , 0.415736 , 0.000257 ,  62
   7.3485 , 0.415761 , 0.000257 ,  63
   7.3485 , 0.415756 , 0.000257 ,  64
   7.3485 , 0.415696 , 0.000257 ,  65
   7.3485 , 0.415725 , 0.000257 ,  66
   7.3485 , 0.415690 , 0.000257 ,  67
   7.3485 , 0.415723 , 0.000257 ,  68
   7.3485 , 0.415645 , 0.000257 ,  69
   7.3485 , 0.415758 , 0.000257 ,  70
   7.3485 , 0.415713 , 0.000257 ,  71
   7.3485 , 0.415765 , 0.000257 ,  72
   7.3485 , 0.415763 , 0.000257 ,  73
   7.3485 , 0.415744 , 0.000257 ,  74
   7.3485 , 0.415717 , 0.000257 ,  75
   7.3485 , 0.415741 , 0.000257 ,  76
   7.3485 , 0.415753 , 0.000257 ,  77
   7.3485 , 0.415720 , 0.000257 ,  78
   7.3485 , 0.415744 , 0.000257 ,  79
   7.3485 , 0.415772 , 0.000257 ,  80
   7.3485 , 0.415723 , 0.000257 ,  81
   7.3485 , 0.415741 , 0.000257 ,  82
   7.3485 , 0.415712 , 0.000257 ,  83
   7.3485 , 0.415720 , 0.000257 ,  84
   7.3485 , 0.415702 , 0.000257 ,  85
   7.3485 , 0.415758 , 0.000257 ,  86
   7.3485 , 0.415741 , 0.000257 ,  87
   7.3485 , 0.415759 , 0.000257 ,  88
   7.3485 , 0.415677 , 0.000257 ,  89
   7.3485 , 0.415705 , 0.000257 ,  90
   7.3485 , 0.415737 , 0.000257 ,  91
   7.3485 , 0.415736 , 0.000257 ,  92
   7.3485 , 0.415737 , 0.000257 ,  93
   7.3485 , 0.415755 , 0.000257 ,  94
   7.3485 , 0.415728 , 0.000257 ,  95
   7.3485 , 0.415760 , 0.000257 ,  96
   7.3485 , 0.415748 , 0.000257 ,  97
   7.3485 , 0.415729 , 0.000257 ,  98
   7.3485 , 0.415715 , 0.000257 ,  99
   7.3485 , 0.415764 , 0.000257 , 100
   7.4833 , 0.419174 , 0.000289 ,   0
   7.4833 , 0.419179 , 0.000289 ,   1
   7.4833 , 0.419200 , 0.000289 ,   2
   7.4833 , 0.419176 , 0.000289 ,   3
   7.4833 , 0.419169 , 0.000289 ,   4
   7.4833 , 0.419172 , 0.000289 ,   5
   7.4833 , 0.419170 , 0.000289 ,   6
   7.4833 , 0.419239 , 0.000289 ,   7
   7.4833 , 0.419154 , 0.000289 ,   8
   7.4833 , 0.419186 , 0.000289 ,   9
   7.4833 , 0.419154 , 0.000289 ,  10
   7.4833 , 0.419196 , 0.000289 ,  11
   7.4833 , 0.419152 , 0.000289 ,  12
   7.4833 , 0.419174 , 0.000289 ,  13
   7.4833 , 0.419181 , 0.000289 ,  14
   7.4833 , 0.419149 , 0.000289 ,  15
   7.4833 , 0.419184 , 0.000289 ,  16
   7.4833 , 0.419198 , 0.000289 ,  17
   7.4833 , 0.419193 , 0.000289 ,  18
   7.4833 , 0.419177 , 0.000289 ,  19
   7.4833 , 0.419193 , 0.000289 ,  20
   7.4833 , 0.419154 , 0.000289 ,  21
   7.4833 , 0.419222 , 0.000289 ,  22
   7.4833 , 0.419127 , 0.000289 ,  23
   7.4833 , 0.419192 , 0.000289 ,  24
   7.4833 , 0.419160 , 0.000289 ,  25
   7.4833 , 0.419185 , 0.000289 ,  26
   7.4833 , 0.419131 , 0.000289 ,  27
   7.4833 , 0.419198 , 0.000289 ,  28
   7.4833 , 0.419186 , 0.000289 ,  29
   7.4833 , 0.419193 , 0.000289 ,  30
   7.4833 , 0.419147 , 0.000289 ,  31
   7.4833 , 0.419184 , 0.000289 ,  32
   7.4833 , 0.419252 , 0.000289 ,  33
   7.4833 , 0.419208 , 0.000289 ,  34
   7.4833 , 0.419128 , 0.000289 ,  35
   7.4833 , 0.419151 , 0.000289 ,  36
   7.4833 , 0.419197 , 0.000289 ,  37
   7.4833 , 0.419168 , 0.000289 ,  38
   7.4833 , 0.419212 , 0.000289 ,  39
   7.4833 , 0.419208 , 0.000289 ,  40
   7.4833 , 0.419142 , 0.000289 ,  41
   7.4833 , 0.419169 , 0.000289 ,  42
   7.4833 , 0.419211 , 0.000289 ,  43
   7.4833 , 0.419156 , 0.000289 ,  44
   7.4833 , 0.419202 , 0.000289 ,  45
   7.4833 , 0.419168 , 0.000289 ,  46
   7.4833 , 0.419205 , 0.000289 ,  47
   7.4833 , 0.419148 , 0.000289 ,  48
   7.4833 , 0.419197 , 0.000289 ,  49
   7.4833 , 0.419142 , 0.000289 ,  50
   7.4833 , 0.419125 , 0.000289 ,  51
   7.4833 , 0.419140 , 0.000289 ,  52
   7.4833 , 0.419174 , 0.000289 ,  53
   7.4833 , 0.419137 , 0.000289 ,  54
   7.4833 , 0.419201 , 0.000289 ,  55
   7.4833 , 0.419165 , 0.000289 ,  56
   7.4833 , 0.419140 , 0.000289 ,  57
   7.4833 , 0.419167 , 0.000289 ,  58
   7.4833 , 0.419163 , 0.000289 ,  59
   7.4833 , 0.419198 , 0.000289 ,  60
   7.4833 , 0.419167 , 0.000289 ,  61
   7.4833 , 0.419178 , 0.000289 ,  62
   7.4833 , 0.419213 , 0.000289 ,  63
   7.4833 , 0.419197 , 0.000289 ,  64
   7.4833 , 0.419133 , 0.000289 ,  65
   7.4833 , 0.419160 , 0.000289 ,  66
   7.4833 , 0.419124 , 0.000289 ,  67
   7.4833 , 0.419158 , 0.000289 ,  68
   7.4833 , 0.419067 , 0.000289 ,  69
   7.4833 , 0.419196 , 0.000289 ,  70
   7.4833 , 0.419146 , 0.000289 ,  71
   7.4833 , 0.419209 , 0.000289 ,  72
   7.4833 , 0.419199 , 0.000289 ,  73
   7.4833 , 0.419185 , 0.000289 ,  74
   7.4833 , 0.419154 , 0.000289 ,  75
   7.4833 , 0.419178 , 0.000289 ,  76
   7.4833 , 0.419187 , 0.000289 ,  77
   7.4833 , 0.419150 , 0.000289 ,  78
   7.4833 , 0.419185 , 0.000289 ,  79
   7.4833 , 0.419220 , 0.000289 ,  80
   7.4833 , 0.419162 , 0.000289 ,  81
   7.4833 , 0.419170 , 0.000289 ,  82
   7.4833 , 0.419155 , 0.000289 ,  83
   7.4833 , 0.419165 , 0.000289 ,  84
   7.4833 , 0.419136 , 0.000289 ,  85
   7.4833 , 0.419202 , 0.000289 ,  86
   7.4833 , 0.419184 , 0.000289 ,  87
   7.4833 , 0.419199 , 0.000289 ,  88
   7.4833 , 0.419105 , 0.000289 ,  89
   7.4833 , 0.419142 , 0.000289 ,  90
   7.4833 , 0.419183 , 0.000289 ,  91
   7.4833 , 0.419182 , 0.000289 ,  92
   7.4833 , 0.419184 , 0.000289 ,  93
   7.4833 , 0.419193 , 0.000289 ,  94
   7.4833 , 0.419166 , 0.000289 ,  95
   7.4833 , 0.419208 , 0.000289 ,  96
   7.4833 , 0.419185 , 0.000289 ,  97
   7.4833 , 0.419170 , 0.000289 ,  98
   7.4833 , 0.419144 , 0.000289 ,  99
   7.4833 , 0.419203 , 0.000289 , 100
   7.5498 , 0.420854 , 0.000307 ,   0
   7.5498 , 0.420878 , 0.000307 ,   1
   7.5498 , 0.420882 , 0.000307 ,   2
   7.5498 , 0.420853 , 0.000307 ,   3
   7.5498 , 0.420861 , 0.000307 ,   4
   7.5498 , 0.420847 , 0.000307 ,   5
   7.5498 , 0.420870 , 0.000307 ,   6
   7.5498 , 0.420919 , 0.000307 ,   7
   7.5498 , 0.420828 , 0.000307 ,   8
   7.5498 , 0.420862 , 0.000307 ,   9
   7.5498 , 0.420843 , 0.000307 ,  10
   7.5498 , 0.420873 , 0.000307 ,  11
   7.5498 , 0.420850 , 0.000307 ,  12
   7.5498 , 0.420854 , 0.000307 ,  13
   7.5498 , 0.420852 , 0.000307 ,  14
   7.5498 , 0.420826 , 0.000307 ,  15
   7.5498 , 0.420869 , 0.000307 ,  16
   7.5498 , 0.420894 , 0.000307 ,  17
   7.5498 , 0.420870 , 0.000307 ,  18
   7.5498 , 0.420873 , 0.000307 ,  19
   7.5498 , 0.420899 , 0.000307 ,  20
   7.5498 , 0.420814 , 0.000307 ,  21
   7.5498 , 0.420904 , 0.000307 ,  22
   7.5498 , 0.420803 , 0.000307 ,  23
   7.5498 , 0.420890 , 0.000307 ,  24
   7.5498 , 0.420860 , 0.000307 ,  25
   7.5498 , 0.420866 , 0.000307 ,  26
   7.5498 , 0.420812 , 0.000307 ,  27
   7.5498 , 0.420879 , 0.000307 ,  28
   7.5498 , 0.420852 , 0.000307 ,  29
   7.5498 , 0.420884 , 0.000307 ,  30
   7.5498 , 0.420801 , 0.000307 ,  31
   7.5498 , 0.420866 , 0.000307 ,  32
   7.5498 , 0.420927 , 0.000307 ,  33
   7.5498 , 0.420906 , 0.000307 ,  34
   7.5498 , 0.420802 , 0.000307 ,  35
   7.5498 , 0.420822 , 0.000307 ,  36
   7.5498 , 0.420880 , 0.000307 ,  37
   7.5498 , 0.420837 , 0.000307 ,  38
   7.5498 , 0.420884 , 0.000307 ,  39
   7.5498 , 0.420891 , 0.000307 ,  40
   7.5498 , 0.420813 , 0.000307 ,  41
   7.5498 , 0.420860 , 0.000307 ,  42
   7.5498 , 0.420902 , 0.000307 ,  43
   7.5498 , 0.420848 , 0.000307 ,  44
   7.5498 , 0.420879 , 0.000307 ,  45
   7.5498 , 0.420862 , 0.000307 ,  46
   7.5498 , 0.420855 , 0.000307 ,  47
   7.5498 , 0.420844 , 0.000307 ,  48
   7.5498 , 0.420887 , 0.000307 ,  49
   7.5498 , 0.420817 , 0.000307 ,  50
   7.5498 , 0.420777 , 0.000307 ,  51
   7.5498 , 0.420821 , 0.000307 ,  52
   7.5498 , 0.420851 , 0.000307 ,  53
   7.5498 , 0.420820 , 0.000307 ,  54
   7.5498 , 0.420859 , 0.000307 ,  55
   7.5498 , 0.420845 , 0.000307 ,  56
   7.5498 , 0.420825 , 0.000307 ,  57
   7.5498 , 0.420839 , 0.000307 ,  58
   7.5498 , 0.420818 , 0.000307 ,  59
   7.5498 , 0.420870 , 0.000307 ,  60
   7.5498 , 0.420864 , 0.000307 ,  61
   7.5498 , 0.420839 , 0.000307 ,  62
   7.5498 , 0.420877 , 0.000307 ,  63
   7.5498 , 0.420885 , 0.000307 ,  64
   7.5498 , 0.420812 , 0.000307 ,  65
   7.5498 , 0.420840 , 0.000307 ,  66
   7.5498 , 0.420802 , 0.000307 ,  67
   7.5498 , 0.420835 , 0.000307 ,  68
   7.5498 , 0.420761 , 0.000307 ,  69
   7.5498 , 0.420869 , 0.000307 ,  70
   7.5498 , 0.420835 , 0.000307 ,  71
   7.5498 , 0.420887 , 0.000307 ,  72
   7.5498 , 0.420876 , 0.000307 ,  73
   7.5498 , 0.420872 , 0.000307 ,  74
   7.5498 , 0.420830 , 0.000307 ,  75
   7.5498 , 0.420854 , 0.000307 ,  76
   7.5498 , 0.420877 , 0.000307 ,  77
   7.5498 , 0.420833 , 0.000307 ,  78
   7.5498 , 0.420858 , 0.000307 ,  79
   7.5498 , 0.420893 , 0.000307 ,  80
   7.5498 , 0.420829 , 0.000307 ,  81
   7.5498 , 0.420864 , 0.000307 ,  82
   7.5498 , 0.420825 , 0.000307 ,  83
   7.5498 , 0.420819 , 0.000307 ,  84
   7.5498 , 0.420812 , 0.000307 ,  85
   7.5498 , 0.420870 , 0.000307 ,  86
   7.5498 , 0.420853 , 0.000307 ,  87
   7.5498 , 0.420889 , 0.000307 ,  88
   7.5498 , 0.420810 , 0.000307 ,  89
   7.5498 , 0.420815 , 0.000307 ,  90
   7.5498 , 0.420856 , 0.000307 ,  91
   7.5498 , 0.420859 , 0.000307 ,  92
   7.5498 , 0.420868 , 0.000307 ,  93
   7.5498 , 0.420859 , 0.000307 ,  94
   7.5498 , 0.420840 , 0.000307 ,  95
   7.5498 , 0.420883 , 0.000307 ,  96
   7.5498 , 0.420874 , 0.000307 ,  97
   7.5498 , 0.420855 , 0.000307 ,  98
   7.5498 , 0.420840 , 0.000307 ,  99
   7.5498 , 0.420888 , 0.000307 , 100
   7.6158 , 0.422732 , 0.000250 ,   0
   7.6158 , 0.422760 , 0.000250 ,   1
   7.6158 , 0.422748 , 0.000250 ,   2
   7.6158 , 0.422730 , 0.000250 ,   3
   7.6158 , 0.422743 , 0.000250 ,   4
   7.6158 , 0.422723 , 0.000250 ,   5
   7.6158 , 0.422736 , 0.000250 ,   6
   7.6158 , 0.422803 , 0.000250 ,   7
   7.6158 , 0.422709 , 0.000250 ,   8
   7.6158 , 0.422752 , 0.000250 ,   9
   7.6158 , 0.422737 , 0.000250 ,  10
   7.6158 , 0.422747 , 0.000250 ,  11
   7.6158 , 0.422719 , 0.000250 ,  12
   7.6158 , 0.422729 , 0.000250 ,  13
   7.6158 , 0.422728 , 0.000250 ,  14
   7.6158 , 0.422734 , 0.000250 ,  15
   7.6158 , 0.422721 , 0.000250 ,  16
   7.6158 , 0.422736 , 0.000250 ,  17
   7.6158 , 0.422734 , 0.000250 ,  18
   7.6158 , 0.422763 , 0.000250 ,  19
   7.6158 , 0.422734 , 0.000250 ,  20
   7.6158 , 0.422711 , 0.000250 ,  21
   7.6158 , 0.422784 , 0.000250 ,  22
   7.6158 , 0.422714 , 0.000250 ,  23
   7.6158 , 0.422746 , 0.000250 ,  24
   7.6158 , 0.422699 , 0.000250 ,  25
   7.6158 , 0.422740 , 0.000250 ,  26
   7.6158 , 0.422703 , 0.000250 ,  27
   7.6158 , 0.422747 , 0.000250 ,  28
   7.6158 , 0.422732 , 0.000250 ,  29
   7.6158 , 0.422744 , 0.000250 ,  30
   7.6158 , 0.422709 , 0.000250 ,  31
   7.6158 , 0.422752 , 0.000250 ,  32
   7.6158 , 0.422767 , 0.000250 ,  33
   7.6158 , 0.422776 , 0.000250 ,  34
   7.6158 , 0.422687 , 0.000250 ,  35
   7.6158 , 0.422710 , 0.000250 ,  36
   7.6158 , 0.422758 , 0.000250 ,  37
   7.6158 , 0.422688 , 0.000250 ,  38
   7.6158 , 0.422737 , 0.000250 ,  39
   7.6158 , 0.422769 , 0.000250 ,  40
   7.6158 , 0.422678 , 0.000250 ,  41
   7.6158 , 0.422728 , 0.000250 ,  42
   7.6158 , 0.422771 , 0.000250 ,  43
   7.6158 , 0.422763 , 0.000250 ,  44
   7.6158 , 0.422746 , 0.000250 ,  45
   7.6158 , 0.422743 , 0.000250 ,  46
   7.6158 , 0.422744 , 0.000250 ,  47
   7.6158 , 0.422732 , 0.000250 ,  48
   7.6158 , 0.422720 , 0.000250 ,  49
   7.6158 , 0.422706 , 0.000250 ,  50
   7.6158 , 0.422668 , 0.000250 ,  51
   7.6158 , 0.422715 , 0.000250 ,  52
   7.6158 , 0.422732 , 0.000250 ,  53
   7.6158 , 0.422714 , 0.000250 ,  54
   7.6158 , 0.422746 , 0.000250 ,  55
   7.6158 , 0.422736 , 0.000250 ,  56
   7.6158 , 0.422736 , 0.000250 ,  57
   7.6158 , 0.422732 , 0.000250 ,  58
   7.6158 , 0.422711 , 0.000250 ,  59
   7.6158 , 0.422751 , 0.000250 ,  60
   7.6158 , 0.422736 , 0.000250 ,  61
   7.6158 , 0.422764 , 0.000250 ,  62
   7.6158 , 0.422755 , 0.000250 ,  63
   7.6158 , 0.422743 , 0.000250 ,  64
   7.6158 , 0.422694 , 0.000250 ,  65
   7.6158 , 0.422705 , 0.000250 ,  66
   7.6158 , 0.422700 , 0.000250 ,  67
   7.6158 , 0.422720 , 0.000250 ,  68
   7.6158 , 0.422676 , 0.000250 ,  69
   7.6158 , 0.422713 , 0.000250 ,  70
   7.6158 , 0.422689 , 0.000250 ,  71
   7.6158 , 0.422763 , 0.000250 ,  72
   7.6158 , 0.422756 , 0.000250 ,  73
   7.6158 , 0.422738 , 0.000250 ,  74
   7.6158 , 0.422705 , 0.000250 ,  75
   7.6158 , 0.422718 , 0.000250 ,  76
   7.6158 , 0.422758 , 0.000250 ,  77
   7.6158 , 0.422753 , 0.000250 ,  78
   7.6158 , 0.422740 , 0.000250 ,  79
   7.6158 , 0.422771 , 0.000250 ,  80
   7.6158 , 0.422717 , 0.000250 ,  81
   7.6158 , 0.422735 , 0.000250 ,  82
   7.6158 , 0.422696 , 0.000250 ,  83
   7.6158 , 0.422718 , 0.000250 ,  84
   7.6158 , 0.422714 , 0.000250 ,  85
   7.6158 , 0.422761 , 0.000250 ,  86
   7.6158 , 0.422728 , 0.000250 ,  87
   7.6158 , 0.422768 , 0.000250 ,  88
   7.6158 , 0.422693 , 0.000250 ,  89
   7.6158 , 0.422706 , 0.000250 ,  90
   7.6158 , 0.422726 , 0.000250 ,  91
   7.6158 , 0.422734 , 0.000250 ,  92
   7.6158 , 0.422723 , 0.000250 ,  93
   7.6158 , 0.422772 , 0.000250 ,  94
   7.6158 , 0.422741 , 0.000250 ,  95
   7.6158 , 0.422748 , 0.000250 ,  96
   7.6158 , 0.422736 , 0.000250 ,  97
   7.6158 , 0.422737 , 0.000250 ,  98
   7.6158 , 0.422716 , 0.000250 ,  99
   7.6158 , 0.422731 , 0.000250 , 100
   7.6811 , 0.424247 , 0.000307 ,   0
   7.6811 , 0.424258 , 0.000307 ,   1
   7.6811 , 0.424275 , 0.000307 ,   2
   7.6811 , 0.424252 , 0.000307 ,   3
   7.6811 , 0.424256 , 0.000307 ,   4
   7.6811 , 0.424239 , 0.000307 ,   5
   7.6811 , 0.424249 , 0.000307 ,   6
   7.6811 , 0.424322 , 0.000307 ,   7
   7.6811 , 0.424225 , 0.000307 ,   8
   7.6811 , 0.424264 , 0.000307 ,   9
   7.6811 , 0.424235 , 0.000307 ,  10
   7.6811 , 0.424284 , 0.000307 ,  11
   7.6811 , 0.424228 , 0.000307 ,  12
   7.6811 , 0.424237 , 0.000307 ,  13
   7.6811 , 0.424250 , 0.000307 ,  14
   7.6811 , 0.424225 , 0.000307 ,  15
   7.6811 , 0.424264 , 0.000307 ,  16
   7.6811 , 0.424282 , 0.000307 ,  17
   7.6811 , 0.424259 , 0.000307 ,  18
   7.6811 , 0.424257 , 0.000307 ,  19
   7.6811 , 0.424283 , 0.000307 ,  20
   7.6811 , 0.424221 , 0.000307 ,  21
   7.6811 , 0.424300 , 0.000307 ,  22
   7.6811 , 0.424202 , 0.000307 ,  23
   7.6811 , 0.424275 , 0.000307 ,  24
   7.6811 , 0.424242 , 0.000307 ,  25
   7.6811 , 0.424264 , 0.000307 ,  26
   7.6811 , 0.424205 , 0.000307 ,  27
   7.6811 , 0.424273 , 0.000307 ,  28
   7.6811 , 0.424246 , 0.000307 ,  29
   7.6811 , 0.424275 , 0.000307 ,  30
   7.6811 , 0.424195 , 0.000307 ,  31
   7.6811 , 0.424269 , 0.000307 ,  32
   7.6811 , 0.424324 , 0.000307 ,  33
   7.6811 , 0.424302 , 0.000307 ,  34
   7.6811 , 0.424193 , 0.000307 ,  35
   7.6811 , 0.424220 , 0.000307 ,  36
   7.6811 , 0.424269 , 0.000307 ,  37
   7.6811 , 0.424232 , 0.000307 ,  38
   7.6811 , 0.424278 , 0.000307 ,  39
   7.6811 , 0.424281 , 0.000307 ,  40
   7.6811 , 0.424201 , 0.000307 ,  41
   7.6811 , 0.424247 , 0.000307 ,  42
   7.6811 , 0.424298 , 0.000307 ,  43
   7.6811 , 0.424238 , 0.000307 ,  44
   7.6811 , 0.424272 , 0.000307 ,  45
   7.6811 , 0.424254 , 0.000307 ,  46
   7.6811 , 0.424262 , 0.000307 ,  47
   7.6811 , 0.424229 , 0.000307 ,  48
   7.6811 , 0.424274 , 0.000307 ,  49
   7.6811 , 0.424206 , 0.000307 ,  50
   7.6811 , 0.424181 , 0.000307 ,  51
   7.6811 , 0.424209 , 0.000307 ,  52
   7.6811 , 0.424248 , 0.000307 ,  53
   7.6811 , 0.424214 , 0.000307 ,  54
   7.6811 , 0.424261 , 0.000307 ,  55
   7.6811 , 0.424235 , 0.000307 ,  56
   7.6811 , 0.424209 , 0.000307 ,  57
   7.6811 , 0.424232 , 0.000307 ,  58
   7.6811 , 0.424222 , 0.000307 ,  59
   7.6811 , 0.424263 , 0.000307 ,  60
   7.6811 , 0.424243 , 0.000307 ,  61
   7.6811 , 0.424244 , 0.000307 ,  62
   7.6811 , 0.424280 , 0.000307 ,  63
   7.6811 , 0.424273 , 0.000307 ,  64
   7.6811 , 0.424208 , 0.000307 ,  65
   7.6811 , 0.424228 , 0.000307 ,  66
   7.6811 , 0.424195 , 0.000307 ,  67
   7.6811 , 0.424231 , 0.000307 ,  68
   7.6811 , 0.424149 , 0.000307 ,  69
   7.6811 , 0.424256 , 0.000307 ,  70
   7.6811 , 0.424220 , 0.000307 ,  71
   7.6811 , 0.424282 , 0.000307 ,  72
   7.6811 , 0.424260 , 0.000307 ,  73
   7.6811 , 0.424253 , 0.000307 ,  74
   7.6811 , 0.424223 , 0.000307 ,  75
   7.6811 , 0.424249 , 0.000307 ,  76
   7.6811 , 0.424270 , 0.000307 ,  77
   7.6811 , 0.424229 , 0.000307 ,  78
   7.6811 , 0.424246 , 0.000307 ,  79
   7.6811 , 0.424289 , 0.000307 ,  80
   7.6811 , 0.424217 , 0.000307 ,  81
   7.6811 , 0.424251 , 0.000307 ,  82
   7.6811 , 0.424217 , 0.000307 ,  83
   7.6811 , 0.424222 , 0.000307 ,  84
   7.6811 , 0.424213 , 0.000307 ,  85
   7.6811 , 0.424274 , 0.000307 ,  86
   7.6811 , 0.424246 , 0.000307 ,  87
   7.6811 , 0.424283 , 0.000307 ,  88
   7.6811 , 0.424187 , 0.000307 ,  89
   7.6811 , 0.424213 , 0.000307 ,  90
   7.6811 , 0.424261 , 0.000307 ,  91
   7.6811 , 0.424251 , 0.000307 ,  92
   7.6811 , 0.424253 , 0.000307 ,  93
   7.6811 , 0.424262 , 0.000307 ,  94
   7.6811 , 0.424239 , 0.000307 ,  95
   7.6811 , 0.424276 , 0.000307 ,  96
   7.6811 , 0.424258 , 0.000307 ,  97
   7.6811 , 0.424247 , 0.000307 ,  98
   7.6811 , 0.424227 , 0.000307 ,  99
   7.6811 , 0.424279 , 0.000307 , 100
   7.8102 , 0.427521 , 0.000314 ,   0
   7.8102 , 0.427524 , 0.000314 ,   1
   7.8102 , 0.427554 , 0.000314 ,   2
   7.8102 , 0.427522 , 0.000314 ,   3
   7.8102 , 0.427530 , 0.000314 ,   4
   7.8102 , 0.427518 , 0.000314 ,   5
   7.8102 , 0.427514 , 0.000314 ,   6
   7.8102 , 0.427589 , 0.000314 ,   7
   7.8102 , 0.427497 , 0.000314 ,   8
   7.8102 , 0.427539 , 0.000314 ,   9
   7.8102 , 0.427501 , 0.000314 ,  10
   7.8102 , 0.427546 , 0.000314 ,  11
   7.8102 , 0.427498 , 0.000314 ,  12
   7.8102 , 0.427527 , 0.000314 ,  13
   7.8102 , 0.427534 , 0.000314 ,  14
   7.8102 , 0.427503 , 0.000314 ,  15
   7.8102 , 0.427525 , 0.000314 ,  16
   7.8102 , 0.427549 , 0.000314 ,  17
   7.8102 , 0.427536 , 0.000314 ,  18
   7.8102 , 0.427527 , 0.000314 ,  19
   7.8102 , 0.427553 , 0.000314 ,  20
   7.8102 , 0.427504 , 0.000314 ,  21
   7.8102 , 0.427567 , 0.000314 ,  22
   7.8102 , 0.427469 , 0.000314 ,  23
   7.8102 , 0.427560 , 0.000314 ,  24
   7.8102 , 0.427508 , 0.000314 ,  25
   7.8102 , 0.427522 , 0.000314 ,  26
   7.8102 , 0.427473 , 0.000314 ,  27
   7.8102 , 0.427551 , 0.000314 ,  28
   7.8102 , 0.427528 , 0.000314 ,  29
   7.8102 , 0.427548 , 0.000314 ,  30
   7.8102 , 0.427483 , 0.000314 ,  31
   7.8102 , 0.427540 , 0.000314 ,  32
   7.8102 , 0.427600 , 0.000314 ,  33
   7.8102 , 0.427560 , 0.000314 ,  34
   7.8102 , 0.427467 , 0.000314 ,  35
   7.8102 , 0.427497 , 0.000314 ,  36
   7.8102 , 0.427540 , 0.000314 ,  37
   7.8102 , 0.427509 , 0.000314 ,  38
   7.8102 , 0.427556 , 0.000314 ,  39
   7.8102 , 0.427547 , 0.000314 ,  40
   7.8102 , 0.427469 , 0.000314 ,  41
   7.8102 , 0.427508 , 0.000314 ,  42
   7.8102 , 0.427552 , 0.000314 ,  43
   7.8102 , 0.427503 , 0.000314 ,  44
   7.8102 , 0.427539 , 0.000314 ,  45
   7.8102 , 0.427518 , 0.000314 ,  46
   7.8102 , 0.427554 , 0.000314 ,  47
   7.8102 , 0.427495 , 0.000314 ,  48
   7.8102 , 0.427524 , 0.000314 ,  49
   7.8102 , 0.427486 , 0.000314 ,  50
   7.8102 , 0.427458 , 0.000314 ,  51
   7.8102 , 0.427479 , 0.000314 ,  52
   7.8102 , 0.427525 , 0.000314 ,  53
   7.8102 , 0.427494 , 0.000314 ,  54
   7.8102 , 0.427543 , 0.000314 ,  55
   7.8102 , 0.427514 , 0.000314 ,  56
   7.8102 , 0.427488 , 0.000314 ,  57
   7.8102 , 0.427510 , 0.000314 ,  58
   7.8102 , 0.427496 , 0.000314 ,  59
   7.8102 , 0.427544 , 0.000314 ,  60
   7.8102 , 0.427514 , 0.000314 ,  61
   7.8102 , 0.427529 , 0.000314 ,  62
   7.8102 , 0.427570 , 0.000314 ,  63
   7.8102 , 0.427539 , 0.000314 ,  64
   7.8102 , 0.427473 , 0.000314 ,  65
   7.8102 , 0.427494 , 0.000314 ,  66
   7.8102 , 0.427480 , 0.000314 ,  67
   7.8102 , 0.427506 , 0.000314 ,  68
   7.8102 , 0.427406 , 0.000314 ,  69
   7.8102 , 0.427535 , 0.000314 ,  70
   7.8102 , 0.427491 , 0.000314 ,  71
   7.8102 , 0.427558 , 0.000314 ,  72
   7.8102 , 0.427540 , 0.000314 ,  73
   7.8102 , 0.427541 , 0.000314 ,  74
   7.8102 , 0.427506 , 0.000314 ,  75
   7.8102 , 0.427528 , 0.000314 ,  76
   7.8102 , 0.427546 , 0.000314 ,  77
   7.8102 , 0.427501 , 0.000314 ,  78
   7.8102 , 0.427532 , 0.000314 ,  79
   7.8102 , 0.427584 , 0.000314 ,  80
   7.8102 , 0.427492 , 0.000314 ,  81
   7.8102 , 0.427511 , 0.000314 ,  82
   7.8102 , 0.427494 , 0.000314 ,  83
   7.8102 , 0.427507 , 0.000314 ,  84
   7.8102 , 0.427480 , 0.000314 ,  85
   7.8102 , 0.427562 , 0.000314 ,  86
   7.8102 , 0.427527 , 0.000314 ,  87
   7.8102 , 0.427548 , 0.000314 ,  88
   7.8102 , 0.427457 , 0.000314 ,  89
   7.8102 , 0.427488 , 0.000314 ,  90
   7.8102 , 0.427546 , 0.000314 ,  91
   7.8102 , 0.427528 , 0.000314 ,  92
   7.8102 , 0.427529 , 0.000314 ,  93
   7.8102 , 0.427548 , 0.000314 ,  94
   7.8102 , 0.427518 , 0.000314 ,  95
   7.8102 , 0.427552 , 0.000314 ,  96
   7.8102 , 0.427539 , 0.000314 ,  97
   7.8102 , 0.427523 , 0.000314 ,  98
   7.8102 , 0.427508 , 0.000314 ,  99
   7.8102 , 0.427558 , 0.000314 , 100
   7.8740 , 0.428949 , 0.000328 ,   0
   7.8740 , 0.428964 , 0.000328 ,   1
   7.8740 , 0.428979 , 0.000328 ,   2
   7.8740 , 0.428953 , 0.000328 ,   3
   7.8740 , 0.428948 , 0.000328 ,   4
   7.8740 , 0.428939 , 0.000328 ,   5
   7.8740 , 0.428948 , 0.000328 ,   6
   7.8740 , 0.429022 , 0.000328 ,   7
   7.8740 , 0.428916 , 0.000328 ,   8
   7.8740 , 0.428967 , 0.000328 ,   9
   7.8740 , 0.428940 , 0.000328 ,  10
   7.8740 , 0.428963 , 0.000328 ,  11
   7.8740 , 0.428913 , 0.000328 ,  12
   7.8740 , 0.428956 , 0.000328 ,  13
   7.8740 , 0.428963 , 0.000328 ,  14
   7.8740 , 0.428921 , 0.000328 ,  15
   7.8740 , 0.428956 , 0.000328 ,  16
   7.8740 , 0.428974 , 0.000328 ,  17
   7.8740 , 0.428975 , 0.000328 ,  18
   7.8740 , 0.428952 , 0.000328 ,  19
   7.8740 , 0.428963 , 0.000328 ,  20
   7.8740 , 0.428926 , 0.000328 ,  21
   7.8740 , 0.429013 , 0.000328 ,  22
   7.8740 , 0.428896 , 0.000328 ,  23
   7.8740 , 0.428981 , 0.000328 ,  24
   7.8740 , 0.428921 , 0.000328 ,  25
   7.8740 , 0.428955 , 0.000328 ,  26
   7.8740 , 0.428916 , 0.000328 ,  27
   7.8740 , 0.428990 , 0.000328 ,  28
   7.8740 , 0.428954 , 0.000328 ,  29
   7.8740 , 0.428958 , 0.000328 ,  30
   7.8740 , 0.428904 , 0.000328 ,  31
   7.8740 , 0.428959 , 0.000328 ,  32
   7.8740 , 0.429019 , 0.000328 ,  33
   7.8740 , 0.428996 , 0.000328 ,  34
   7.8740 , 0.428900 , 0.000328 ,  35
   7.8740 , 0.428925 , 0.000328 ,  36
   7.8740 , 0.428982 , 0.000328 ,  37
   7.8740 , 0.428920 , 0.000328 ,  38
   7.8740 , 0.428985 , 0.000328 ,  39
   7.8740 , 0.428978 , 0.000328 ,  40
   7.8740 , 0.428902 , 0.000328 ,  41
   7.8740 , 0.428936 , 0.000328 ,  42
   7.8740 , 0.428987 , 0.000328 ,  43
   7.8740 , 0.428945 , 0.000328 ,  44
   7.8740 , 0.428979 , 0.000328 ,  45
   7.8740 , 0.428945 , 0.000328 ,  46
   7.8740 , 0.428966 , 0.000328 ,  47
   7.8740 , 0.428925 , 0.000328 ,  48
   7.8740 , 0.428950 , 0.000328 ,  49
   7.8740 , 0.428910 , 0.000328 ,  50
   7.8740 , 0.428864 , 0.000328 ,  51
   7.8740 , 0.428909 , 0.000328 ,  52
   7.8740 , 0.428959 , 0.000328 ,  53
   7.8740 , 0.428918 , 0.000328 ,  54
   7.8740 , 0.428984 , 0.000328 ,  55
   7.8740 , 0.428941 , 0.000328 ,  56
   7.8740 , 0.428923 , 0.000328 ,  57
   7.8740 , 0.428934 , 0.000328 ,  58
   7.8740 , 0.428933 , 0.000328 ,  59
   7.8740 , 0.428975 , 0.000328 ,  60
   7.8740 , 0.428940 , 0.000328 ,  61
   7.8740 , 0.428955 , 0.000328 ,  62
   7.8740 , 0.428978 , 0.000328 ,  63
   7.8740 , 0.428964 , 0.000328 ,  64
   7.8740 , 0.428886 , 0.000328 ,  65
   7.8740 , 0.428937 , 0.000328 ,  66
   7.8740 , 0.428910 , 0.000328 ,  67
   7.8740 , 0.428924 , 0.000328 ,  68
   7.8740 , 0.428833 , 0.000328 ,  69
   7.8740 , 0.428972 , 0.000328 ,  70
   7.8740 , 0.428907 , 0.000328 ,  71
   7.8740 , 0.428978 , 0.000328 ,  72
   7.8740 , 0.428980 , 0.000328 ,  73
   7.8740 , 0.428959 , 0.000328 ,  74
   7.8740 , 0.428928 , 0.000328 ,  75
   7.8740 , 0.428963 , 0.000328 ,  76
   7.8740 , 0.428968 , 0.000328 ,  77
   7.8740 , 0.428936 , 0.000328 ,  78
   7.8740 , 0.428959 , 0.000328 ,  79
   7.8740 , 0.429001 , 0.000328 ,  80
   7.8740 , 0.428933 , 0.000328 ,  81
   7.8740 , 0.428955 , 0.000328 ,  82
   7.8740 , 0.428916 , 0.000328 ,  83
   7.8740 , 0.428951 , 0.000328 ,  84
   7.8740 , 0.428914 , 0.000328 ,  85
   7.8740 , 0.428993 , 0.000328 ,  86
   7.8740 , 0.428958 , 0.000328 ,  87
   7.8740 , 0.428980 , 0.000328 ,  88
   7.8740 , 0.428863 , 0.000328 ,  89
   7.8740 , 0.428922 , 0.000328 ,  90
   7.8740 , 0.428957 , 0.000328 ,  91
   7.8740 , 0.428952 , 0.000328 ,  92
   7.8740 , 0.428963 , 0.000328 ,  93
   7.8740 , 0.428978 , 0.000328 ,  94
   7.8740 , 0.428959 , 0.000328 ,  95
   7.8740 , 0.428983 , 0.000328 ,  96
   7.8740 , 0.428957 , 0.000328 ,  97
   7.8740 , 0.428941 , 0.000328 ,  98
   7.8740 , 0.428924 , 0.000328 ,  99
   7.8740 , 0.428985 , 0.000328 , 100
   8.0000 , 0.431941 , 0.000315 ,   0
   8.0000 , 0.432005 , 0.000315 ,   1
   8.0000 , 0.431962 , 0.000315 ,   2
   8.0000 , 0.431953 , 0.000315 ,   3
   8.0000 , 0.431995 , 0.000315 ,   4
   8.0000 , 0.431944 , 0.000315 ,   5
   8.0000 , 0.431953 , 0.000315 ,   6
   8.0000 , 0.431969 , 0.000315 ,   7
   8.0000 , 0.431895 , 0.000315 ,   8
   8.0000 , 0.431951 , 0.000315 ,   9
   8.0000 , 0.431984 , 0.000315 ,  10
   8.0000 , 0.431979 , 0.000315 ,  11
   8.0000 , 0.431958 , 0.000315 ,  12
   8.0000 , 0.431959 , 0.000315 ,  13
   8.0000 , 0.431920 , 0.000315 ,  14
   8.0000 , 0.431954 , 0.000315 ,  15
   8.0000 , 0.431919 , 0.000315 ,  16
   8.0000 , 0.431948 , 0.000315 ,  17
   8.0000 , 0.431932 , 0.000315 ,  18
   8.0000 , 0.431993 , 0.000315 ,  19
   8.0000 , 0.431941 , 0.000315 ,  20
   8.0000 , 0.431915 , 0.000315 ,  21
   8.0000 , 0.431951 , 0.000315 ,  22
   8.0000 , 0.431911 , 0.000315 ,  23
   8.0000 , 0.431957 , 0.000315 ,  24
   8.0000 , 0.431914 , 0.000315 ,  25
   8.0000 , 0.431934 , 0.000315 ,  26
   8.0000 , 0.431944 , 0.000315 ,  27
   8.0000 , 0.431940 , 0.000315 ,  28
   8.0000 , 0.431918 , 0.000315 ,  29
   8.0000 , 0.431914 , 0.000315 ,  30
   8.0000 , 0.431935 , 0.000315 ,  31
   8.0000 , 0.431962 , 0.000315 ,  32
   8.0000 , 0.431964 , 0.000315 ,  33
   8.0000 , 0.431954 , 0.000315 ,  34
   8.0000 , 0.431897 , 0.000315 ,  35
   8.0000 , 0.431945 , 0.000315 ,  36
   8.0000 , 0.431935 , 0.000315 ,  37
   8.0000 , 0.431945 , 0.000315 ,  38
   8.0000 , 0.431975 , 0.000315 ,  39
   8.0000 , 0.432019 , 0.000315 ,  40
   8.0000 , 0.431914 , 0.000315 ,  41
   8.0000 , 0.431944 , 0.000315 ,  42
   8.0000 , 0.431990 , 0.000315 ,  43
   8.0000 , 0.431966 , 0.000315 ,  44
   8.0000 , 0.431918 , 0.000315 ,  45
   8.0000 , 0.431971 , 0.000315 ,  46
   8.0000 , 0.431959 , 0.000315 ,  47
   8.0000 , 0.431966 , 0.000315 ,  48
   8.0000 , 0.431888 , 0.000315 ,  49
   8.0000 , 0.431850 , 0.000315 ,  50
   8.0000 , 0.431878 , 0.000315 ,  51
   8.0000 , 0.431887 , 0.000315 ,  52
   8.0000 , 0.431953 , 0.000315 ,  53
   8.0000 , 0.431946 , 0.000315 ,  54
   8.0000 , 0.431952 , 0.000315 ,  55
   8.0000 , 0.431976 , 0.000315 ,  56
   8.0000 , 0.431993 , 0.000315 ,  57
   8.0000 , 0.431961 , 0.000315 ,  58
   8.0000 , 0.431925 , 0.000315 ,  59
   8.0000 , 0.431929 , 0.000315 ,  60
   8.0000 , 0.431952 , 0.000315 ,  61
   8.0000 , 0.431961 , 0.000315 ,  62
   8.0000 , 0.431946 , 0.000315 ,  63
   8.0000 , 0.431955 , 0.000315 ,  64
   8.0000 , 0.431888 , 0.000315 ,  65
   8.0000 , 0.431904 , 0.000315 ,  66
   8.0000 , 0.431898 , 0.000315 ,  67
   8.0000 , 0.431915 , 0.000315 ,  68
   8.0000 , 0.431893 , 0.000315 ,  69
   8.0000 , 0.431944 , 0.000315 ,  70
   8.0000 , 0.431906 , 0.000315 ,  71
   8.0000 , 0.431965 , 0.000315 ,  72
   8.0000 , 0.431968 , 0.000315 ,  73
   8.0000 , 0.431922 , 0.000315 ,  74
   8.0000 , 0.431927 , 0.000315 ,  75
   8.0000 , 0.431889 , 0.000315 ,  76
   8.0000 , 0.431953 , 0.000315 ,  77
   8.0000 , 0.431991 , 0.000315 ,  78
   8.0000 , 0.431934 , 0.000315 ,  79
   8.0000 , 0.431951 , 0.000315 ,  80
   8.0000 , 0.431954 , 0.000315 ,  81
   8.0000 , 0.431958 , 0.000315 ,  82
   8.0000 , 0.431926 , 0.000315 ,  83
   8.0000 , 0.431887 , 0.000315 ,  84
   8.0000 , 0.431897 , 0.000315 ,  85
   8.0000 , 0.431911 , 0.000315 ,  86
   8.0000 , 0.431913 , 0.000315 ,  87
   8.0000 , 0.431959 , 0.000315 ,  88
   8.0000 , 0.431911 , 0.000315 ,  89
   8.0000 , 0.431945 , 0.000315 ,  90
   8.0000 , 0.431927 , 0.000315 ,  91
   8.0000 , 0.431924 , 0.000315 ,  92
   8.0000 , 0.431901 , 0.000315 ,  93
   8.0000 , 0.431946 , 0.000315 ,  94
   8.0000 , 0.432010 , 0.000315 ,  95
   8.0000 , 0.431973 , 0.000315 ,  96
   8.0000 , 0.431971 , 0.000315 ,  97
   8.0000 , 0.431921 , 0.000315 ,  98
   8.0000 , 0.431921 , 0.000315 ,  99
   8.0000 , 0.431961 , 0.000315 , 100
   8.0623 , 0.433576 , 0.000318 ,   0
   8.0623 , 0.433588 , 0.000318 ,   1
   8.0623 , 0.433603 , 0.000318 ,   2
   8.0623 , 0.433602 , 0.000318 ,   3
   8.0623 , 0.433595 , 0.000318 ,   4
   8.0623 , 0.433575 , 0.000318 ,   5
   8.0623 , 0.433565 , 0.000318 ,   6
   8.0623 , 0.433650 , 0.000318 ,   7
   8.0623 , 0.433539 , 0.000318 ,   8
   8.0623 , 0.433599 , 0.000318 ,   9
   8.0623 , 0.433573 , 0.000318 ,  10
   8.0623 , 0.433614 , 0.000318 ,  11
   8.0623 , 0.433552 , 0.000318 ,  12
   8.0623 , 0.433578 , 0.000318 ,  13
   8.0623 , 0.433572 , 0.000318 ,  14
   8.0623 , 0.433557 , 0.000318 ,  15
   8.0623 , 0.433574 , 0.000318 ,  16
   8.0623 , 0.433599 , 0.000318 ,  17
   8.0623 , 0.433591 , 0.000318 ,  18
   8.0623 , 0.433596 , 0.000318 ,  19
   8.0623 , 0.433583 , 0.000318 ,  20
   8.0623 , 0.433559 , 0.000318 ,  21
   8.0623 , 0.433624 , 0.000318 ,  22
   8.0623 , 0.433529 , 0.000318 ,  23
   8.0623 , 0.433608 , 0.000318 ,  24
   8.0623 , 0.433534 , 0.000318 ,  25
   8.0623 , 0.433580 , 0.000318 ,  26
   8.0623 , 0.433538 , 0.000318 ,  27
   8.0623 , 0.433606 , 0.000318 ,  28
   8.0623 , 0.433571 , 0.000318 ,  29
   8.0623 , 0.433578 , 0.000318 ,  30
   8.0623 , 0.433543 , 0.000318 ,  31
   8.0623 , 0.433598 , 0.000318 ,  32
   8.0623 , 0.433636 , 0.000318 ,  33
   8.0623 , 0.433621 , 0.000318 ,  34
   8.0623 , 0.433520 , 0.000318 ,  35
   8.0623 , 0.433561 , 0.000318 ,  36
   8.0623 , 0.433605 , 0.000318 ,  37
   8.0623 , 0.433555 , 0.000318 ,  38
   8.0623 , 0.433608 , 0.000318 ,  39
   8.0623 , 0.433617 , 0.000318 ,  40
   8.0623 , 0.433529 , 0.000318 ,  41
   8.0623 , 0.433563 , 0.000318 ,  42
   8.0623 , 0.433622 , 0.000318 ,  43
   8.0623 , 0.433590 , 0.000318 ,  44
   8.0623 , 0.433595 , 0.000318 ,  45
   8.0623 , 0.433587 , 0.000318 ,  46
   8.0623 , 0.433601 , 0.000318 ,  47
   8.0623 , 0.433565 , 0.000318 ,  48
   8.0623 , 0.433569 , 0.000318 ,  49
   8.0623 , 0.433525 , 0.000318 ,  50
   8.0623 , 0.433489 , 0.000318 ,  51
   8.0623 , 0.433528 , 0.000318 ,  52
   8.0623 , 0.433580 , 0.000318 ,  53
   8.0623 , 0.433556 , 0.000318 ,  54
   8.0623 , 0.433597 , 0.000318 ,  55
   8.0623 , 0.433581 , 0.000318 ,  56
   8.0623 , 0.433563 , 0.000318 ,  57
   8.0623 , 0.433572 , 0.000318 ,  58
   8.0623 , 0.433550 , 0.000318 ,  59
   8.0623 , 0.433597 , 0.000318 ,  60
   8.0623 , 0.433567 , 0.000318 ,  61
   8.0623 , 0.433593 , 0.000318 ,  62
   8.0623 , 0.433604 , 0.000318 ,  63
   8.0623 , 0.433597 , 0.000318 ,  64
   8.0623 , 0.433522 , 0.000318 ,  65
   8.0623 , 0.433552 , 0.000318 ,  66
   8.0623 , 0.433532 , 0.000318 ,  67
   8.0623 , 0.433557 , 0.000318 ,  68
   8.0623 , 0.433476 , 0.000318 ,  69
   8.0623 , 0.433589 , 0.000318 ,  70
   8.0623 , 0.433531 , 0.000318 ,  71
   8.0623 , 0.433610 , 0.000318 ,  72
   8.0623 , 0.433604 , 0.000318 ,  73
   8.0623 , 0.433572 , 0.000318 ,  74
   8.0623 , 0.433548 , 0.000318 ,  75
   8.0623 , 0.433565 , 0.000318 ,  76
   8.0623 , 0.433600 , 0.000318 ,  77
   8.0623 , 0.433594 , 0.000318 ,  78
   8.0623 , 0.433576 , 0.000318 ,  79
   8.0623 , 0.433630 , 0.000318 ,  80
   8.0623 , 0.433563 , 0.000318 ,  81
   8.0623 , 0.433583 , 0.000318 ,  82
   8.0623 , 0.433551 , 0.000318 ,  83
   8.0623 , 0.433559 , 0.000318 ,  84
   8.0623 , 0.433537 , 0.000318 ,  85
   8.0623 , 0.433603 , 0.000318 ,  86
   8.0623 , 0.433575 , 0.000318 ,  87
   8.0623 , 0.433620 , 0.000318 ,  88
   8.0623 , 0.433497 , 0.000318 ,  89
   8.0623 , 0.433554 , 0.000318 ,  90
   8.0623 , 0.433595 , 0.000318 ,  91
   8.0623 , 0.433577 , 0.000318 ,  92
   8.0623 , 0.433566 , 0.000318 ,  93
   8.0623 , 0.433598 , 0.000318 ,  94
   8.0623 , 0.433604 , 0.000318 ,  95
   8.0623 , 0.433605 , 0.000318 ,  96
   8.0623 , 0.433592 , 0.000318 ,  97
   8.0623 , 0.433566 , 0.000318 ,  98
   8.0623 , 0.433554 , 0.000318 ,  99
   8.0623 , 0.433611 , 0.000318 , 100
   8.1240 , 0.435104 , 0.000354 ,   0
   8.1240 , 0.435132 , 0.000354 ,   1
   8.1240 , 0.435142 , 0.000354 ,   2
   8.1240 , 0.435115 , 0.000354 ,   3
   8.1240 , 0.435120 , 0.000354 ,   4
   8.1240 , 0.435097 , 0.000354 ,   5
   8.1240 , 0.435101 , 0.000354 ,   6
   8.1240 , 0.435186 , 0.000354 ,   7
   8.1240 , 0.435072 , 0.000354 ,   8
   8.1240 , 0.435123 , 0.000354 ,   9
   8.1240 , 0.435102 , 0.000354 ,  10
   8.1240 , 0.435144 , 0.000354 ,  11
   8.1240 , 0.435096 , 0.000354 ,  12
   8.1240 , 0.435100 , 0.000354 ,  13
   8.1240 , 0.435101 , 0.000354 ,  14
   8.1240 , 0.435067 , 0.000354 ,  15
   8.1240 , 0.435122 , 0.000354 ,  16
   8.1240 , 0.435143 , 0.000354 ,  17
   8.1240 , 0.435113 , 0.000354 ,  18
   8.1240 , 0.435128 , 0.000354 ,  19
   8.1240 , 0.435147 , 0.000354 ,  20
   8.1240 , 0.435079 , 0.000354 ,  21
   8.1240 , 0.435163 , 0.000354 ,  22
   8.1240 , 0.435040 , 0.000354 ,  23
   8.1240 , 0.435143 , 0.000354 ,  24
   8.1240 , 0.435090 , 0.000354 ,  25
   8.1240 , 0.435123 , 0.000354 ,  26
   8.1240 , 0.435057 , 0.000354 ,  27
   8.1240 , 0.435135 , 0.000354 ,  28
   8.1240 , 0.435097 , 0.000354 ,  29
   8.1240 , 0.435131 , 0.000354 ,  30
   8.1240 , 0.435060 , 0.000354 ,  31
   8.1240 , 0.435129 , 0.000354 ,  32
   8.1240 , 0.435183 , 0.000354 ,  33
   8.1240 , 0.435163 , 0.000354 ,  34
   8.1240 , 0.435039 , 0.000354 ,  35
   8.1240 , 0.435074 , 0.000354 ,  36
   8.1240 , 0.435131 , 0.000354 ,  37
   8.1240 , 0.435088 , 0.000354 ,  38
   8.1240 , 0.435132 , 0.000354 ,  39
   8.1240 , 0.435151 , 0.000354 ,  40
   8.1240 , 0.435060 , 0.000354 ,  41
   8.1240 , 0.435094 , 0.000354 ,  42
   8.1240 , 0.435156 , 0.000354 ,  43
   8.1240 , 0.435113 , 0.000354 ,  44
   8.1240 , 0.435129 , 0.000354 ,  45
   8.1240 , 0.435120 , 0.000354 ,  46
   8.1240 , 0.435107 , 0.000354 ,  47
   8.1240 , 0.435096 , 0.000354 ,  48
   8.1240 , 0.435125 , 0.000354 ,  49
   8.1240 , 0.435050 , 0.000354 ,  50
   8.1240 , 0.435005 , 0.000354 ,  51
   8.1240 , 0.435058 , 0.000354 ,  52
   8.1240 , 0.435102 , 0.000354 ,  53
   8.1240 , 0.435078 , 0.000354 ,  54
   8.1240 , 0.435112 , 0.000354 ,  55
   8.1240 , 0.435098 , 0.000354 ,  56
   8.1240 , 0.435073 , 0.000354 ,  57
   8.1240 , 0.435084 , 0.000354 ,  58
   8.1240 , 0.435068 , 0.000354 ,  59
   8.1240 , 0.435118 , 0.000354 ,  60
   8.1240 , 0.435115 , 0.000354 ,  61
   8.1240 , 0.435095 , 0.000354 ,  62
   8.1240 , 0.435122 , 0.000354 ,  63
   8.1240 , 0.435145 , 0.000354 ,  64
   8.1240 , 0.435060 , 0.000354 ,  65
   8.1240 , 0.435084 , 0.000354 ,  66
   8.1240 , 0.435048 , 0.000354 ,  67
   8.1240 , 0.435090 , 0.000354 ,  68
   8.1240 , 0.434997 , 0.000354 ,  69
   8.1240 , 0.435104 , 0.000354 ,  70
   8.1240 , 0.435064 , 0.000354 ,  71
   8.1240 , 0.435135 , 0.000354 ,  72
   8.1240 , 0.435130 , 0.000354 ,  73
   8.1240 , 0.435109 , 0.000354 ,  74
   8.1240 , 0.435080 , 0.000354 ,  75
   8.1240 , 0.435093 , 0.000354 ,  76
   8.1240 , 0.435120 , 0.000354 ,  77
   8.1240 , 0.435107 , 0.000354 ,  78
   8.1240 , 0.435094 , 0.000354 ,  79
   8.1240 , 0.435159 , 0.000354 ,  80
   8.1240 , 0.435073 , 0.000354 ,  81
   8.1240 , 0.435120 , 0.000354 ,  82
   8.1240 , 0.435073 , 0.000354 ,  83
   8.1240 , 0.435061 , 0.000354 ,  84
   8.1240 , 0.435057 , 0.000354 ,  85
   8.1240 , 0.435124 , 0.000354 ,  86
   8.1240 , 0.435096 , 0.000354 ,  87
   8.1240 , 0.435157 , 0.000354 ,  88
   8.1240 , 0.435033 , 0.000354 ,  89
   8.1240 , 0.435077 , 0.000354 ,  90
   8.1240 , 0.435121 , 0.000354 ,  91
   8.1240 , 0.435116 , 0.000354 ,  92
   8.1240 , 0.435110 , 0.000354 ,  93
   8.1240 , 0.435111 , 0.000354 ,  94
   8.1240 , 0.435118 , 0.000354 ,  95
   8.1240 , 0.435143 , 0.000354 ,  96
   8.1240 , 0.435127 , 0.000354 ,  97
   8.1240 , 0.435107 , 0.000354 ,  98
   8.1240 , 0.435087 , 0.000354 ,  99
   8.1240 , 0.435147 , 0.000354 , 100
   8.1854 , 0.436568 , 0.000406 ,   0
   8.1854 , 0.436596 , 0.000406 ,   1
   8.1854 , 0.436601 , 0.000406 ,   2
   8.1854 , 0.436562 , 0.000406 ,   3
   8.1854 , 0.436554 , 0.000406 ,   4
   8.1854 , 0.436552 , 0.000406 ,   5
   8.1854 , 0.436570 , 0.000406 ,   6
   8.1854 , 0.436636 , 0.000406 ,   7
   8.1854 , 0.436549 , 0.000406 ,   8
   8.1854 , 0.436593 , 0.000406 ,   9
   8.1854 , 0.436570 , 0.000406 ,  10
   8.1854 , 0.436580 , 0.000406 ,  11
   8.1854 , 0.436552 , 0.000406 ,  12
   8.1854 , 0.436562 , 0.000406 ,  13
   8.1854 , 0.436585 , 0.000406 ,  14
   8.1854 , 0.436535 , 0.000406 ,  15
   8.1854 , 0.436591 , 0.000406 ,  16
   8.1854 , 0.436598 , 0.000406 ,  17
   8.1854 , 0.436573 , 0.000406 ,  18
   8.1854 , 0.436578 , 0.000406 ,  19
   8.1854 , 0.436592 , 0.000406 ,  20
   8.1854 , 0.436541 , 0.000406 ,  21
   8.1854 , 0.436653 , 0.000406 ,  22
   8.1854 , 0.436504 , 0.000406 ,  23
   8.1854 , 0.436608 , 0.000406 ,  24
   8.1854 , 0.436548 , 0.000406 ,  25
   8.1854 , 0.436577 , 0.000406 ,  26
   8.1854 , 0.436510 , 0.000406 ,  27
   8.1854 , 0.436607 , 0.000406 ,  28
   8.1854 , 0.436562 , 0.000406 ,  29
   8.1854 , 0.436597 , 0.000406 ,  30
   8.1854 , 0.436503 , 0.000406 ,  31
   8.1854 , 0.436573 , 0.000406 ,  32
   8.1854 , 0.436662 , 0.000406 ,  33
   8.1854 , 0.436625 , 0.000406 ,  34
   8.1854 , 0.436502 , 0.000406 ,  35
   8.1854 , 0.436524 , 0.000406 ,  36
   8.1854 , 0.436612 , 0.000406 ,  37
   8.1854 , 0.436545 , 0.000406 ,  38
   8.1854 , 0.436593 , 0.000406 ,  39
   8.1854 , 0.436604 , 0.000406 ,  40
   8.1854 , 0.436535 , 0.000406 ,  41
   8.1854 , 0.436569 , 0.000406 ,  42
   8.1854 , 0.436613 , 0.000406 ,  43
   8.1854 , 0.436565 , 0.000406 ,  44
   8.1854 , 0.436616 , 0.000406 ,  45
   8.1854 , 0.436568 , 0.000406 ,  46
   8.1854 , 0.436577 , 0.000406 ,  47
   8.1854 , 0.436506 , 0.000406 ,  48
   8.1854 , 0.436610 , 0.000406 ,  49
   8.1854 , 0.436500 , 0.000406 ,  50
   8.1854 , 0.436472 , 0.000406 ,  51
   8.1854 , 0.436519 , 0.000406 ,  52
   8.1854 , 0.436586 , 0.000406 ,  53
   8.1854 , 0.436519 , 0.000406 ,  54
   8.1854 , 0.436612 , 0.000406 ,  55
   8.1854 , 0.436571 , 0.000406 ,  56
   8.1854 , 0.436524 , 0.000406 ,  57
   8.1854 , 0.436540 , 0.000406 ,  58
   8.1854 , 0.436544 , 0.000406 ,  59
   8.1854 , 0.436602 , 0.000406 ,  60
   8.1854 , 0.436574 , 0.000406 ,  61
   8.1854 , 0.436552 , 0.000406 ,  62
   8.1854 , 0.436597 , 0.000406 ,  63
   8.1854 , 0.436613 , 0.000406 ,  64
   8.1854 , 0.436483 , 0.000406 ,  65
   8.1854 , 0.436584 , 0.000406 ,  66
   8.1854 , 0.436489 , 0.000406 ,  67
   8.1854 , 0.436562 , 0.000406 ,  68
   8.1854 , 0.436432 , 0.000406 ,  69
   8.1854 , 0.436598 , 0.000406 ,  70
   8.1854 , 0.436530 , 0.000406 ,  71
   8.1854 , 0.436606 , 0.000406 ,  72
   8.1854 , 0.436605 , 0.000406 ,  73
   8.1854 , 0.436571 , 0.000406 ,  74
   8.1854 , 0.436532 , 0.000406 ,  75
   8.1854 , 0.436564 , 0.000406 ,  76
   8.1854 , 0.436583 , 0.000406 ,  77
   8.1854 , 0.436546 , 0.000406 ,  78
   8.1854 , 0.436567 , 0.000406 ,  79
   8.1854 , 0.436619 , 0.000406 ,  80
   8.1854 , 0.436533 , 0.000406 ,  81
   8.1854 , 0.436596 , 0.000406 ,  82
   8.1854 , 0.436541 , 0.000406 ,  83
   8.1854 , 0.436589 , 0.000406 ,  84
   8.1854 , 0.436512 , 0.000406 ,  85
   8.1854 , 0.436597 , 0.000406 ,  86
   8.1854 , 0.436589 , 0.000406 ,  87
   8.1854 , 0.436583 , 0.000406 ,  88
   8.1854 , 0.436485 , 0.000406 ,  89
   8.1854 , 0.436524 , 0.000406 ,  90
   8.1854 , 0.436561 , 0.000406 ,  91
   8.1854 , 0.436594 , 0.000406 ,  92
   8.1854 , 0.436597 , 0.000406 ,  93
   8.1854 , 0.436578 , 0.000406 ,  94
   8.1854 , 0.436569 , 0.000406 ,  95
   8.1854 , 0.436604 , 0.000406 ,  96
   8.1854 , 0.436587 , 0.000406 ,  97
   8.1854 , 0.436594 , 0.000406 ,  98
   8.1854 , 0.436545 , 0.000406 ,  99
   8.1854 , 0.436622 , 0.000406 , 100
   8.2462 , 0.438218 , 0.000356 ,   0
   8.2462 , 0.438242 , 0.000356 ,   1
   8.2462 , 0.438250 , 0.000356 ,   2
   8.2462 , 0.438222 , 0.000356 ,   3
   8.2462 , 0.438236 , 0.000356 ,   4
   8.2462 , 0.438221 , 0.000356 ,   5
   8.2462 , 0.438210 , 0.000356 ,   6
   8.2462 , 0.438299 , 0.000356 ,   7
   8.2462 , 0.438198 , 0.000356 ,   8
   8.2462 , 0.438239 , 0.000356 ,   9
   8.2462 , 0.438214 , 0.000356 ,  10
   8.2462 , 0.438260 , 0.000356 ,  11
   8.2462 , 0.438225 , 0.000356 ,  12
   8.2462 , 0.438205 , 0.000356 ,  13
   8.2462 , 0.438207 , 0.000356 ,  14
   8.2462 , 0.438183 , 0.000356 ,  15
   8.2462 , 0.438228 , 0.000356 ,  16
   8.2462 , 0.438262 , 0.000356 ,  17
   8.2462 , 0.438204 , 0.000356 ,  18
   8.2462 , 0.438238 , 0.000356 ,  19
   8.2462 , 0.438260 , 0.000356 ,  20
   8.2462 , 0.438193 , 0.000356 ,  21
   8.2462 , 0.438273 , 0.000356 ,  22
   8.2462 , 0.438170 , 0.000356 ,  23
   8.2462 , 0.438263 , 0.000356 ,  24
   8.2462 , 0.438206 , 0.000356 ,  25
   8.2462 , 0.438239 , 0.000356 ,  26
   8.2462 , 0.438161 , 0.000356 ,  27
   8.2462 , 0.438244 , 0.000356 ,  28
   8.2462 , 0.438211 , 0.000356 ,  29
   8.2462 , 0.438258 , 0.000356 ,  30
   8.2462 , 0.438161 , 0.000356 ,  31
   8.2462 , 0.438237 , 0.000356 ,  32
   8.2462 , 0.438290 , 0.000356 ,  33
   8.2462 , 0.438268 , 0.000356 ,  34
   8.2462 , 0.438146 , 0.000356 ,  35
   8.2462 , 0.438193 , 0.000356 ,  36
   8.2462 , 0.438238 , 0.000356 ,  37
   8.2462 , 0.438208 , 0.000356 ,  38
   8.2462 , 0.438247 , 0.000356 ,  39
   8.2462 , 0.438259 , 0.000356 ,  40
   8.2462 , 0.438177 , 0.000356 ,  41
   8.2462 , 0.438222 , 0.000356 ,  42
   8.2462 , 0.438270 , 0.000356 ,  43
   8.2462 , 0.438220 , 0.000356 ,  44
   8.2462 , 0.438241 , 0.000356 ,  45
   8.2462 , 0.438229 , 0.000356 ,  46
   8.2462 , 0.438231 , 0.000356 ,  47
   8.2462 , 0.438205 , 0.000356 ,  48
   8.2462 , 0.438252 , 0.000356 ,  49
   8.2462 , 0.438151 , 0.000356 ,  50
   8.2462 , 0.438127 , 0.000356 ,  51
   8.2462 , 0.438167 , 0.000356 ,  52
   8.2462 , 0.438208 , 0.000356 ,  53
   8.2462 , 0.438191 , 0.000356 ,  54
   8.2462 , 0.438227 , 0.000356 ,  55
   8.2462 , 0.438215 , 0.000356 ,  56
   8.2462 , 0.438182 , 0.000356 ,  57
   8.2462 , 0.438207 , 0.000356 ,  58
   8.2462 , 0.438177 , 0.000356 ,  59
   8.2462 , 0.438240 , 0.000356 ,  60
   8.2462 , 0.438229 , 0.000356 ,  61
   8.2462 , 0.438214 , 0.000356 ,  62
   8.2462 , 0.438253 , 0.000356 ,  63
   8.2462 , 0.438268 , 0.000356 ,  64
   8.2462 , 0.438176 , 0.000356 ,  65
   8.2462 , 0.438202 , 0.000356 ,  66
   8.2462 , 0.438157 , 0.000356 ,  67
   8.2462 , 0.438202 , 0.000356 ,  68
   8.2462 , 0.438111 , 0.000356 ,  69
   8.2462 , 0.438224 , 0.000356 ,  70
   8.2462 , 0.438192 , 0.000356 ,  71
   8.2462 , 0.438245 , 0.000356 ,  72
   8.2462 , 0.438236 , 0.000356 ,  73
   8.2462 , 0.438227 , 0.000356 ,  74
   8.2462 , 0.438187 , 0.000356 ,  75
   8.2462 , 0.438201 , 0.000356 ,  76
   8.2462 , 0.438241 , 0.000356 ,  77
   8.2462 , 0.438222 , 0.000356 ,  78
   8.2462 , 0.438218 , 0.000356 ,  79
   8.2462 , 0.438274 , 0.000356 ,  80
   8.2462 , 0.438189 , 0.000356 ,  81
   8.2462 , 0.438236 , 0.000356 ,  82
   8.2462 , 0.438195 , 0.000356 ,  83
   8.2462 , 0.438164 , 0.000356 ,  84
   8.2462 , 0.438164 , 0.000356 ,  85
   8.2462 , 0.438240 , 0.000356 ,  86
   8.2462 , 0.438213 , 0.000356 ,  87
   8.2462 , 0.438273 , 0.000356 ,  88
   8.2462 , 0.438154 , 0.000356 ,  89
   8.2462 , 0.438183 , 0.000356 ,  90
   8.2462 , 0.438225 , 0.000356 ,  91
   8.2462 , 0.438230 , 0.000356 ,  92
   8.2462 , 0.438216 , 0.000356 ,  93
   8.2462 , 0.438220 , 0.000356 ,  94
   8.2462 , 0.438227 , 0.000356 ,  95
   8.2462 , 0.438246 , 0.000356 ,  96
   8.2462 , 0.438248 , 0.000356 ,  97
   8.2462 , 0.438233 , 0.000356 ,  98
   8.2462 , 0.438210 , 0.000356 ,  99
   8.2462 , 0.438258 , 0.000356 , 100
   8.3066 , 0.439401 , 0.000387 ,   0
   8.3066 , 0.439437 , 0.000387 ,   1
   8.3066 , 0.439428 , 0.000387 ,   2
   8.3066 , 0.439416 , 0.000387 ,   3
   8.3066 , 0.439405 , 0.000387 ,   4
   8.3066 , 0.439378 , 0.000387 ,   5
   8.3066 , 0.439397 , 0.000387 ,   6
   8.3066 , 0.439485 , 0.000387 ,   7
   8.3066 , 0.439360 , 0.000387 ,   8
   8.3066 , 0.439430 , 0.000387 ,   9
   8.3066 , 0.439405 , 0.000387 ,  10
   8.3066 , 0.439428 , 0.000387 ,  11
   8.3066 , 0.439390 , 0.000387 ,  12
   8.3066 , 0.439390 , 0.000387 ,  13
   8.3066 , 0.439404 , 0.000387 ,  14
   8.3066 , 0.439360 , 0.000387 ,  15
   8.3066 , 0.439410 , 0.000387 ,  16
   8.3066 , 0.439433 , 0.000387 ,  17
   8.3066 , 0.439419 , 0.000387 ,  18
   8.3066 , 0.439424 , 0.000387 ,  19
   8.3066 , 0.439416 , 0.000387 ,  20
   8.3066 , 0.439363 , 0.000387 ,  21
   8.3066 , 0.439478 , 0.000387 ,  22
   8.3066 , 0.439341 , 0.000387 ,  23
   8.3066 , 0.439442 , 0.000387 ,  24
   8.3066 , 0.439361 , 0.000387 ,  25
   8.3066 , 0.439421 , 0.000387 ,  26
   8.3066 , 0.439357 , 0.000387 ,  27
   8.3066 , 0.439451 , 0.000387 ,  28
   8.3066 , 0.439398 , 0.000387 ,  29
   8.3066 , 0.439423 , 0.000387 ,  30
   8.3066 , 0.439345 , 0.000387 ,  31
   8.3066 , 0.439405 , 0.000387 ,  32
   8.3066 , 0.439473 , 0.000387 ,  33
   8.3066 , 0.439457 , 0.000387 ,  34
   8.3066 , 0.439344 , 0.000387 ,  35
   8.3066 , 0.439362 , 0.000387 ,  36
   8.3066 , 0.439452 , 0.000387 ,  37
   8.3066 , 0.439364 , 0.000387 ,  38
   8.3066 , 0.439424 , 0.000387 ,  39
   8.3066 , 0.439457 , 0.000387 ,  40
   8.3066 , 0.439359 , 0.000387 ,  41
   8.3066 , 0.439396 , 0.000387 ,  42
   8.3066 , 0.439464 , 0.000387 ,  43
   8.3066 , 0.439417 , 0.000387 ,  44
   8.3066 , 0.439428 , 0.000387 ,  45
   8.3066 , 0.439404 , 0.000387 ,  46
   8.3066 , 0.439400 , 0.000387 ,  47
   8.3066 , 0.439378 , 0.000387 ,  48
   8.3066 , 0.439418 , 0.000387 ,  49
   8.3066 , 0.439346 , 0.000387 ,  50
   8.3066 , 0.439291 , 0.000387 ,  51
   8.3066 , 0.439345 , 0.000387 ,  52
   8.3066 , 0.439402 , 0.000387 ,  53
   8.3066 , 0.439384 , 0.000387 ,  54
   8.3066 , 0.439424 , 0.000387 ,  55
   8.3066 , 0.439394 , 0.000387 ,  56
   8.3066 , 0.439379 , 0.000387 ,  57
   8.3066 , 0.439398 , 0.000387 ,  58
   8.3066 , 0.439381 , 0.000387 ,  59
   8.3066 , 0.439428 , 0.000387 ,  60
   8.3066 , 0.439396 , 0.000387 ,  61
   8.3066 , 0.439400 , 0.000387 ,  62
   8.3066 , 0.439405 , 0.000387 ,  63
   8.3066 , 0.439446 , 0.000387 ,  64
   8.3066 , 0.439330 , 0.000387 ,  65
   8.3066 , 0.439387 , 0.000387 ,  66
   8.3066 , 0.439343 , 0.000387 ,  67
   8.3066 , 0.439397 , 0.000387 ,  68
   8.3066 , 0.439283 , 0.000387 ,  69
   8.3066 , 0.439416 , 0.000387 ,  70
   8.3066 , 0.439350 , 0.000387 ,  71
   8.3066 , 0.439419 , 0.000387 ,  72
   8.3066 , 0.439446 , 0.000387 ,  73
   8.3066 , 0.439407 , 0.000387 ,  74
   8.3066 , 0.439367 , 0.000387 ,  75
   8.3066 , 0.439396 , 0.000387 ,  76
   8.3066 , 0.439406 , 0.000387 ,  77
   8.3066 , 0.439422 , 0.000387 ,  78
   8.3066 , 0.439389 , 0.000387 ,  79
   8.3066 , 0.439459 , 0.000387 ,  80
   8.3066 , 0.439384 , 0.000387 ,  81
   8.3066 , 0.439431 , 0.000387 ,  82
   8.3066 , 0.439363 , 0.000387 ,  83
   8.3066 , 0.439393 , 0.000387 ,  84
   8.3066 , 0.439350 , 0.000387 ,  85
   8.3066 , 0.439435 , 0.000387 ,  86
   8.3066 , 0.439396 , 0.000387 ,  87
   8.3066 , 0.439449 , 0.000387 ,  88
   8.3066 , 0.439298 , 0.000387 ,  89
   8.3066 , 0.439378 , 0.000387 ,  90
   8.3066 , 0.439398 , 0.000387 ,  91
   8.3066 , 0.439406 , 0.000387 ,  92
   8.3066 , 0.439413 , 0.000387 ,  93
   8.3066 , 0.439421 , 0.000387 ,  94
   8.3066 , 0.439426 , 0.000387 ,  95
   8.3066 , 0.439435 , 0.000387 ,  96
   8.3066 , 0.439416 , 0.000387 ,  97
   8.3066 , 0.439396 , 0.000387 ,  98
   8.3066 , 0.439371 , 0.000387 ,  99
   8.3066 , 0.439449 , 0.000387 , 100
   8.3666 , 0.440862 , 0.000469 ,   0
   8.3666 , 0.440835 , 0.000469 ,   1
   8.3666 , 0.440916 , 0.000469 ,   2
   8.3666 , 0.440890 , 0.000469 ,   3
   8.3666 , 0.440856 , 0.000469 ,   4
   8.3666 , 0.440874 , 0.000469 ,   5
   8.3666 , 0.440835 , 0.000469 ,   6
   8.3666 , 0.440945 , 0.000469 ,   7
   8.3666 , 0.440849 , 0.000469 ,   8
   8.3666 , 0.440911 , 0.000469 ,   9
   8.3666 , 0.440828 , 0.000469 ,  10
   8.3666 , 0.440920 , 0.000469 ,  11
   8.3666 , 0.440839 , 0.000469 ,  12
   8.3666 , 0.440860 , 0.000469 ,  13
   8.3666 , 0.440864 , 0.000469 ,  14
   8.3666 , 0.440808 , 0.000469 ,  15
   8.3666 , 0.440902 , 0.000469 ,  16
   8.3666 , 0.440923 , 0.000469 ,  17
   8.3666 , 0.440882 , 0.000469 ,  18
   8.3666 , 0.440848 , 0.000469 ,  19
   8.3666 , 0.440912 , 0.000469 ,  20
   8.3666 , 0.440850 , 0.000469 ,  21
   8.3666 , 0.440920 , 0.000469 ,  22
   8.3666 , 0.440787 , 0.000469 ,  23
   8.3666 , 0.440914 , 0.000469 ,  24
   8.3666 , 0.440864 , 0.000469 ,  25
   8.3666 , 0.440885 , 0.000469 ,  26
   8.3666 , 0.440788 , 0.000469 ,  27
   8.3666 , 0.440895 , 0.000469 ,  28
   8.3666 , 0.440859 , 0.000469 ,  29
   8.3666 , 0.440913 , 0.000469 ,  30
   8.3666 , 0.440793 , 0.000469 ,  31
   8.3666 , 0.440897 , 0.000469 ,  32
   8.3666 , 0.440986 , 0.000469 ,  33
   8.3666 , 0.440915 , 0.000469 ,  34
   8.3666 , 0.440772 , 0.000469 ,  35
   8.3666 , 0.440831 , 0.000469 ,  36
   8.3666 , 0.440876 , 0.000469 ,  37
   8.3666 , 0.440887 , 0.000469 ,  38
   8.3666 , 0.440907 , 0.000469 ,  39
   8.3666 , 0.440889 , 0.000469 ,  40
   8.3666 , 0.440817 , 0.000469 ,  41
   8.3666 , 0.440843 , 0.000469 ,  42
   8.3666 , 0.440912 , 0.000469 ,  43
   8.3666 , 0.440832 , 0.000469 ,  44
   8.3666 , 0.440909 , 0.000469 ,  45
   8.3666 , 0.440865 , 0.000469 ,  46
   8.3666 , 0.440887 , 0.000469 ,  47
   8.3666 , 0.440832 , 0.000469 ,  48
   8.3666 , 0.440917 , 0.000469 ,  49
   8.3666 , 0.440781 , 0.000469 ,  50
   8.3666 , 0.440755 , 0.000469 ,  51
   8.3666 , 0.440790 , 0.000469 ,  52
   8.3666 , 0.440851 , 0.000469 ,  53
   8.3666 , 0.440825 , 0.000469 ,  54
   8.3666 , 0.440888 , 0.000469 ,  55
   8.3666 , 0.440856 , 0.000469 ,  56
   8.3666 , 0.440777 , 0.000469 ,  57
   8.3666 , 0.440827 , 0.000469 ,  58
   8.3666 , 0.440833 , 0.000469 ,  59
   8.3666 , 0.440887 , 0.000469 ,  60
   8.3666 , 0.440846 , 0.000469 ,  61
   8.3666 , 0.440839 , 0.000469 ,  62
   8.3666 , 0.440940 , 0.000469 ,  63
   8.3666 , 0.440907 , 0.000469 ,  64
   8.3666 , 0.440810 , 0.000469 ,  65
   8.3666 , 0.440878 , 0.000469 ,  66
   8.3666 , 0.440785 , 0.000469 ,  67
   8.3666 , 0.440842 , 0.000469 ,  68
   8.3666 , 0.440717 , 0.000469 ,  69
   8.3666 , 0.440880 , 0.000469 ,  70
   8.3666 , 0.440849 , 0.000469 ,  71
   8.3666 , 0.440903 , 0.000469 ,  72
   8.3666 , 0.440851 , 0.000469 ,  73
   8.3666 , 0.440862 , 0.000469 ,  74
   8.3666 , 0.440827 , 0.000469 ,  75
   8.3666 , 0.440858 , 0.000469 ,  76
   8.3666 , 0.440898 , 0.000469 ,  77
   8.3666 , 0.440847 , 0.000469 ,  78
   8.3666 , 0.440841 , 0.000469 ,  79
   8.3666 , 0.440923 , 0.000469 ,  80
   8.3666 , 0.440791 , 0.000469 ,  81
   8.3666 , 0.440862 , 0.000469 ,  82
   8.3666 , 0.440855 , 0.000469 ,  83
   8.3666 , 0.440817 , 0.000469 ,  84
   8.3666 , 0.440813 , 0.000469 ,  85
   8.3666 , 0.440895 , 0.000469 ,  86
   8.3666 , 0.440873 , 0.000469 ,  87
   8.3666 , 0.440917 , 0.000469 ,  88
   8.3666 , 0.440771 , 0.000469 ,  89
   8.3666 , 0.440824 , 0.000469 ,  90
   8.3666 , 0.440887 , 0.000469 ,  91
   8.3666 , 0.440890 , 0.000469 ,  92
   8.3666 , 0.440875 , 0.000469 ,  93
   8.3666 , 0.440857 , 0.000469 ,  94
   8.3666 , 0.440864 , 0.000469 ,  95
   8.3666 , 0.440912 , 0.000469 ,  96
   8.3666 , 0.440896 , 0.000469 ,  97
   8.3666 , 0.440876 , 0.000469 ,  98
   8.3666 , 0.440858 , 0.000469 ,  99
   8.3666 , 0.440933 , 0.000469 , 100
   8.4853 , 0.443502 , 0.000427 ,   0
   8.4853 , 0.443539 , 0.000427 ,   1
   8.4853 , 0.443533 , 0.000427 ,   2
   8.4853 , 0.443535 , 0.000427 ,   3
   8.4853 , 0.443514 , 0.000427 ,   4
   8.4853 , 0.443462 , 0.000427 ,   5
   8.4853 , 0.443488 , 0.000427 ,   6
   8.4853 , 0.443588 , 0.000427 ,   7
   8.4853 , 0.443459 , 0.000427 ,   8
   8.4853 , 0.443527 , 0.000427 ,   9
   8.4853 , 0.443495 , 0.000427 ,  10
   8.4853 , 0.443522 , 0.000427 ,  11
   8.4853 , 0.443476 , 0.000427 ,  12
   8.4853 , 0.443513 , 0.000427 ,  13
   8.4853 , 0.443517 , 0.000427 ,  14
   8.4853 , 0.443476 , 0.000427 ,  15
   8.4853 , 0.443490 , 0.000427 ,  16
   8.4853 , 0.443540 , 0.000427 ,  17
   8.4853 , 0.443538 , 0.000427 ,  18
   8.4853 , 0.443529 , 0.000427 ,  19
   8.4853 , 0.443522 , 0.000427 ,  20
   8.4853 , 0.443466 , 0.000427 ,  21
   8.4853 , 0.443573 , 0.000427 ,  22
   8.4853 , 0.443447 , 0.000427 ,  23
   8.4853 , 0.443566 , 0.000427 ,  24
   8.4853 , 0.443453 , 0.000427 ,  25
   8.4853 , 0.443499 , 0.000427 ,  26
   8.4853 , 0.443460 , 0.000427 ,  27
   8.4853 , 0.443577 , 0.000427 ,  28
   8.4853 , 0.443503 , 0.000427 ,  29
   8.4853 , 0.443526 , 0.000427 ,  30
   8.4853 , 0.443451 , 0.000427 ,  31
   8.4853 , 0.443505 , 0.000427 ,  32
   8.4853 , 0.443569 , 0.000427 ,  33
   8.4853 , 0.443549 , 0.000427 ,  34
   8.4853 , 0.443444 , 0.000427 ,  35
   8.4853 , 0.443462 , 0.000427 ,  36
   8.4853 , 0.443550 , 0.000427 ,  37
   8.4853 , 0.443446 , 0.000427 ,  38
   8.4853 , 0.443532 , 0.000427 ,  39
   8.4853 , 0.443557 , 0.000427 ,  40
   8.4853 , 0.443415 , 0.000427 ,  41
   8.4853 , 0.443482 , 0.000427 ,  42
   8.4853 , 0.443566 , 0.000427 ,  43
   8.4853 , 0.443509 , 0.000427 ,  44
   8.4853 , 0.443516 , 0.000427 ,  45
   8.4853 , 0.443500 , 0.000427 ,  46
   8.4853 , 0.443506 , 0.000427 ,  47
   8.4853 , 0.443486 , 0.000427 ,  48
   8.4853 , 0.443476 , 0.000427 ,  49
   8.4853 , 0.443463 , 0.000427 ,  50
   8.4853 , 0.443376 , 0.000427 ,  51
   8.4853 , 0.443452 , 0.000427 ,  52
   8.4853 , 0.443523 , 0.000427 ,  53
   8.4853 , 0.443494 , 0.000427 ,  54
   8.4853 , 0.443527 , 0.000427 ,  55
   8.4853 , 0.443497 , 0.000427 ,  56
   8.4853 , 0.443484 , 0.000427 ,  57
   8.4853 , 0.443513 , 0.000427 ,  58
   8.4853 , 0.443469 , 0.000427 ,  59
   8.4853 , 0.443529 , 0.000427 ,  60
   8.4853 , 0.443485 , 0.000427 ,  61
   8.4853 , 0.443522 , 0.000427 ,  62
   8.4853 , 0.443514 , 0.000427 ,  63
   8.4853 , 0.443538 , 0.000427 ,  64
   8.4853 , 0.443415 , 0.000427 ,  65
   8.4853 , 0.443463 , 0.000427 ,  66
   8.4853 , 0.443469 , 0.000427 ,  67
   8.4853 , 0.443508 , 0.000427 ,  68
   8.4853 , 0.443369 , 0.000427 ,  69
   8.4853 , 0.443526 , 0.000427 ,  70
   8.4853 , 0.443449 , 0.000427 ,  71
   8.4853 , 0.443524 , 0.000427 ,  72
   8.4853 , 0.443560 , 0.000427 ,  73
   8.4853 , 0.443526 , 0.000427 ,  74
   8.4853 , 0.443462 , 0.000427 ,  75
   8.4853 , 0.443508 , 0.000427 ,  76
   8.4853 , 0.443521 , 0.000427 ,  77
   8.4853 , 0.443528 , 0.000427 ,  78
   8.4853 , 0.443503 , 0.000427 ,  79
   8.4853 , 0.443577 , 0.000427 ,  80
   8.4853 , 0.443470 , 0.000427 ,  81
   8.4853 , 0.443506 , 0.000427 ,  82
   8.4853 , 0.443449 , 0.000427 ,  83
   8.4853 , 0.443492 , 0.000427 ,  84
   8.4853 , 0.443457 , 0.000427 ,  85
   8.4853 , 0.443571 , 0.000427 ,  86
   8.4853 , 0.443497 , 0.000427 ,  87
   8.4853 , 0.443536 , 0.000427 ,  88
   8.4853 , 0.443406 , 0.000427 ,  89
   8.4853 , 0.443482 , 0.000427 ,  90
   8.4853 , 0.443512 , 0.000427 ,  91
   8.4853 , 0.443495 , 0.000427 ,  92
   8.4853 , 0.443516 , 0.000427 ,  93
   8.4853 , 0.443548 , 0.000427 ,  94
   8.4853 , 0.443542 , 0.000427 ,  95
   8.4853 , 0.443534 , 0.000427 ,  96
   8.4853 , 0.443511 , 0.000427 ,  97
   8.4853 , 0.443481 , 0.000427 ,  98
   8.4853 , 0.443482 , 0.000427 ,  99
   8.4853 , 0.443561 , 0.000427 , 100
   8.5440 , 0.444962 , 0.000417 ,   0
   8.5440 , 0.444975 , 0.000417 ,   1
   8.5440 , 0.445002 , 0.000417 ,   2
   8.5440 , 0.444999 , 0.000417 ,   3
   8.5440 , 0.444985 , 0.000417 ,   4
   8.5440 , 0.444962 , 0.000417 ,   5
   8.5440 , 0.444932 , 0.000417 ,   6
   8.5440 , 0.445068 , 0.000417 ,   7
   8.5440 , 0.444902 , 0.000417 ,   8
   8.5440 , 0.444995 , 0.000417 ,   9
   8.5440 , 0.444965 , 0.000417 ,  10
   8.5440 , 0.444996 , 0.000417 ,  11
   8.5440 , 0.444911 , 0.000417 ,  12
   8.5440 , 0.444978 , 0.000417 ,  13
   8.5440 , 0.444964 , 0.000417 ,  14
   8.5440 , 0.444944 , 0.000417 ,  15
   8.5440 , 0.444941 , 0.000417 ,  16
   8.5440 , 0.445002 , 0.000417 ,  17
   8.5440 , 0.444986 , 0.000417 ,  18
   8.5440 , 0.444981 , 0.000417 ,  19
   8.5440 , 0.444964 , 0.000417 ,  20
   8.5440 , 0.444957 , 0.000417 ,  21
   8.5440 , 0.445034 , 0.000417 ,  22
   8.5440 , 0.444905 , 0.000417 ,  23
   8.5440 , 0.445010 , 0.000417 ,  24
   8.5440 , 0.444901 , 0.000417 ,  25
   8.5440 , 0.444958 , 0.000417 ,  26
   8.5440 , 0.444909 , 0.000417 ,  27
   8.5440 , 0.445012 , 0.000417 ,  28
   8.5440 , 0.444963 , 0.000417 ,  29
   8.5440 , 0.444974 , 0.000417 ,  30
   8.5440 , 0.444906 , 0.000417 ,  31
   8.5440 , 0.444991 , 0.000417 ,  32
   8.5440 , 0.445033 , 0.000417 ,  33
   8.5440 , 0.445030 , 0.000417 ,  34
   8.5440 , 0.444905 , 0.000417 ,  35
   8.5440 , 0.444949 , 0.000417 ,  36
   8.5440 , 0.444992 , 0.000417 ,  37
   8.5440 , 0.444913 , 0.000417 ,  38
   8.5440 , 0.444990 , 0.000417 ,  39
   8.5440 , 0.444980 , 0.000417 ,  40
   8.5440 , 0.444889 , 0.000417 ,  41
   8.5440 , 0.444935 , 0.000417 ,  42
   8.5440 , 0.445026 , 0.000417 ,  43
   8.5440 , 0.444953 , 0.000417 ,  44
   8.5440 , 0.444989 , 0.000417 ,  45
   8.5440 , 0.444961 , 0.000417 ,  46
   8.5440 , 0.444993 , 0.000417 ,  47
   8.5440 , 0.444951 , 0.000417 ,  48
   8.5440 , 0.444938 , 0.000417 ,  49
   8.5440 , 0.444907 , 0.000417 ,  50
   8.5440 , 0.444844 , 0.000417 ,  51
   8.5440 , 0.444902 , 0.000417 ,  52
   8.5440 , 0.444965 , 0.000417 ,  53
   8.5440 , 0.444941 , 0.000417 ,  54
   8.5440 , 0.444995 , 0.000417 ,  55
   8.5440 , 0.444964 , 0.000417 ,  56
   8.5440 , 0.444936 , 0.000417 ,  57
   8.5440 , 0.444966 , 0.000417 ,  58
   8.5440 , 0.444939 , 0.000417 ,  59
   8.5440 , 0.444999 , 0.000417 ,  60
   8.5440 , 0.444953 , 0.000417 ,  61
   8.5440 , 0.445000 , 0.000417 ,  62
   8.5440 , 0.445001 , 0.000417 ,  63
   8.5440 , 0.444980 , 0.000417 ,  64
   8.5440 , 0.444903 , 0.000417 ,  65
   8.5440 , 0.444933 , 0.000417 ,  66
   8.5440 , 0.444936 , 0.000417 ,  67
   8.5440 , 0.444941 , 0.000417 ,  68
   8.5440 , 0.444841 , 0.000417 ,  69
   8.5440 , 0.444971 , 0.000417 ,  70
   8.5440 , 0.444903 , 0.000417 ,  71
   8.5440 , 0.444981 , 0.000417 ,  72
   8.5440 , 0.445002 , 0.000417 ,  73
   8.5440 , 0.444964 , 0.000417 ,  74
   8.5440 , 0.444918 , 0.000417 ,  75
   8.5440 , 0.444961 , 0.000417 ,  76
   8.5440 , 0.444999 , 0.000417 ,  77
   8.5440 , 0.444984 , 0.000417 ,  78
   8.5440 , 0.444960 , 0.000417 ,  79
   8.5440 , 0.445043 , 0.000417 ,  80
   8.5440 , 0.444935 , 0.000417 ,  81
   8.5440 , 0.444960 , 0.000417 ,  82
   8.5440 , 0.444925 , 0.000417 ,  83
   8.5440 , 0.444951 , 0.000417 ,  84
   8.5440 , 0.444926 , 0.000417 ,  85
   8.5440 , 0.445034 , 0.000417 ,  86
   8.5440 , 0.444969 , 0.000417 ,  87
   8.5440 , 0.445025 , 0.000417 ,  88
   8.5440 , 0.444868 , 0.000417 ,  89
   8.5440 , 0.444940 , 0.000417 ,  90
   8.5440 , 0.444968 , 0.000417 ,  91
   8.5440 , 0.444967 , 0.000417 ,  92
   8.5440 , 0.444966 , 0.000417 ,  93
   8.5440 , 0.445002 , 0.000417 ,  94
   8.5440 , 0.445004 , 0.000417 ,  95
   8.5440 , 0.444989 , 0.000417 ,  96
   8.5440 , 0.444967 , 0.000417 ,  97
   8.5440 , 0.444945 , 0.000417 ,  98
   8.5440 , 0.444931 , 0.000417 ,  99
   8.5440 , 0.444993 , 0.000417 , 100
   8.6023 , 0.446368 , 0.000434 ,   0
   8.6023 , 0.446380 , 0.000434 ,   1
   8.6023 , 0.446408 , 0.000434 ,   2
   8.6023 , 0.446382 , 0.000434 ,   3
   8.6023 , 0.446379 , 0.000434 ,   4
   8.6023 , 0.446354 , 0.000434 ,   5
   8.6023 , 0.446343 , 0.000434 ,   6
   8.6023 , 0.446469 , 0.000434 ,   7
   8.6023 , 0.446332 , 0.000434 ,   8
   8.6023 , 0.446402 , 0.000434 ,   9
   8.6023 , 0.446367 , 0.000434 ,  10
   8.6023 , 0.446405 , 0.000434 ,  11
   8.6023 , 0.446336 , 0.000434 ,  12
   8.6023 , 0.446360 , 0.000434 ,  13
   8.6023 , 0.446384 , 0.000434 ,  14
   8.6023 , 0.446332 , 0.000434 ,  15
   8.6023 , 0.446373 , 0.000434 ,  16
   8.6023 , 0.446401 , 0.000434 ,  17
   8.6023 , 0.446386 , 0.000434 ,  18
   8.6023 , 0.446376 , 0.000434 ,  19
   8.6023 , 0.446394 , 0.000434 ,  20
   8.6023 , 0.446347 , 0.000434 ,  21
   8.6023 , 0.446454 , 0.000434 ,  22
   8.6023 , 0.446299 , 0.000434 ,  23
   8.6023 , 0.446421 , 0.000434 ,  24
   8.6023 , 0.446326 , 0.000434 ,  25
   8.6023 , 0.446371 , 0.000434 ,  26
   8.6023 , 0.446307 , 0.000434 ,  27
   8.6023 , 0.446428 , 0.000434 ,  28
   8.6023 , 0.446360 , 0.000434 ,  29
   8.6023 , 0.446394 , 0.000434 ,  30
   8.6023 , 0.446304 , 0.000434 ,  31
   8.6023 , 0.446392 , 0.000434 ,  32
   8.6023 , 0.446453 , 0.000434 ,  33
   8.6023 , 0.446434 , 0.000434 ,  34
   8.6023 , 0.446307 , 0.000434 ,  35
   8.6023 , 0.446329 , 0.000434 ,  36
   8.6023 , 0.446404 , 0.000434 ,  37
   8.6023 , 0.446329 , 0.000434 ,  38
   8.6023 , 0.446384 , 0.000434 ,  39
   8.6023 , 0.446411 , 0.000434 ,  40
   8.6023 , 0.446307 , 0.000434 ,  41
   8.6023 , 0.446347 , 0.000434 ,  42
   8.6023 , 0.446419 , 0.000434 ,  43
   8.6023 , 0.446368 , 0.000434 ,  44
   8.6023 , 0.446415 , 0.000434 ,  45
   8.6023 , 0.446369 , 0.000434 ,  46
   8.6023 , 0.446392 , 0.000434 ,  47
   8.6023 , 0.446329 , 0.000434 ,  48
   8.6023 , 0.446373 , 0.000434 ,  49
   8.6023 , 0.446296 , 0.000434 ,  50
   8.6023 , 0.446256 , 0.000434 ,  51
   8.6023 , 0.446307 , 0.000434 ,  52
   8.6023 , 0.446382 , 0.000434 ,  53
   8.6023 , 0.446345 , 0.000434 ,  54
   8.6023 , 0.446406 , 0.000434 ,  55
   8.6023 , 0.446376 , 0.000434 ,  56
   8.6023 , 0.446327 , 0.000434 ,  57
   8.6023 , 0.446363 , 0.000434 ,  58
   8.6023 , 0.446328 , 0.000434 ,  59
   8.6023 , 0.446404 , 0.000434 ,  60
   8.6023 , 0.446364 , 0.000434 ,  61
   8.6023 , 0.446385 , 0.000434 ,  62
   8.6023 , 0.446395 , 0.000434 ,  63
   8.6023 , 0.446407 , 0.000434 ,  64
   8.6023 , 0.446286 , 0.000434 ,  65
   8.6023 , 0.446344 , 0.000434 ,  66
   8.6023 , 0.446306 , 0.000434 ,  67
   8.6023 , 0.446354 , 0.000434 ,  68
   8.6023 , 0.446228 , 0.000434 ,  69
   8.6023 , 0.446378 , 0.000434 ,  70
   8.6023 , 0.446311 , 0.000434 ,  71
   8.6023 , 0.446391 , 0.000434 ,  72
   8.6023 , 0.446405 , 0.000434 ,  73
   8.6023 , 0.446373 , 0.000434 ,  74
   8.6023 , 0.446331 , 0.000434 ,  75
   8.6023 , 0.446358 , 0.000434 ,  76
   8.6023 , 0.446392 , 0.000434 ,  77
   8.6023 , 0.446372 , 0.000434 ,  78
   8.6023 , 0.446363 , 0.000434 ,  79
   8.6023 , 0.446446 , 0.000434 ,  80
   8.6023 , 0.446332 , 0.000434 ,  81
   8.6023 , 0.446387 , 0.000434 ,  82
   8.6023 , 0.446327 , 0.000434 ,  83
   8.6023 , 0.446368 , 0.000434 ,  84
   8.6023 , 0.446320 , 0.000434 ,  85
   8.6023 , 0.446427 , 0.000434 ,  86
   8.6023 , 0.446378 , 0.000434 ,  87
   8.6023 , 0.446412 , 0.000434 ,  88
   8.6023 , 0.446274 , 0.000434 ,  89
   8.6023 , 0.446338 , 0.000434 ,  90
   8.6023 , 0.446386 , 0.000434 ,  91
   8.6023 , 0.446393 , 0.000434 ,  92
   8.6023 , 0.446385 , 0.000434 ,  93
   8.6023 , 0.446402 , 0.000434 ,  94
   8.6023 , 0.446385 , 0.000434 ,  95
   8.6023 , 0.446405 , 0.000434 ,  96
   8.6023 , 0.446378 , 0.000434 ,  97
   8.6023 , 0.446373 , 0.000434 ,  98
   8.6023 , 0.446343 , 0.000434 ,  99
   8.6023 , 0.446421 , 0.000434 , 100
   8.6603 , 0.447715 , 0.000486 ,   0
   8.6603 , 0.447722 , 0.000486 ,   1
   8.6603 , 0.447775 , 0.000486 ,   2
   8.6603 , 0.447741 , 0.000486 ,   3
   8.6603 , 0.447708 , 0.000486 ,   4
   8.6603 , 0.447737 , 0.000486 ,   5
   8.6603 , 0.447681 , 0.000486 ,   6
   8.6603 , 0.447816 , 0.000486 ,   7
   8.6603 , 0.447681 , 0.000486 ,   8
   8.6603 , 0.447749 , 0.000486 ,   9
   8.6603 , 0.447704 , 0.000486 ,  10
   8.6603 , 0.447765 , 0.000486 ,  11
   8.6603 , 0.447680 , 0.000486 ,  12
   8.6603 , 0.447724 , 0.000486 ,  13
   8.6603 , 0.447728 , 0.000486 ,  14
   8.6603 , 0.447646 , 0.000486 ,  15
   8.6603 , 0.447750 , 0.000486 ,  16
   8.6603 , 0.447748 , 0.000486 ,  17
   8.6603 , 0.447733 , 0.000486 ,  18
   8.6603 , 0.447720 , 0.000486 ,  19
   8.6603 , 0.447786 , 0.000486 ,  20
   8.6603 , 0.447721 , 0.000486 ,  21
   8.6603 , 0.447781 , 0.000486 ,  22
   8.6603 , 0.447628 , 0.000486 ,  23
   8.6603 , 0.447777 , 0.000486 ,  24
   8.6603 , 0.447722 , 0.000486 ,  25
   8.6603 , 0.447728 , 0.000486 ,  26
   8.6603 , 0.447639 , 0.000486 ,  27
   8.6603 , 0.447758 , 0.000486 ,  28
   8.6603 , 0.447707 , 0.000486 ,  29
   8.6603 , 0.447765 , 0.000486 ,  30
   8.6603 , 0.447666 , 0.000486 ,  31
   8.6603 , 0.447762 , 0.000486 ,  32
   8.6603 , 0.447831 , 0.000486 ,  33
   8.6603 , 0.447788 , 0.000486 ,  34
   8.6603 , 0.447625 , 0.000486 ,  35
   8.6603 , 0.447688 , 0.000486 ,  36
   8.6603 , 0.447715 , 0.000486 ,  37
   8.6603 , 0.447713 , 0.000486 ,  38
   8.6603 , 0.447734 , 0.000486 ,  39
   8.6603 , 0.447743 , 0.000486 ,  40
   8.6603 , 0.447650 , 0.000486 ,  41
   8.6603 , 0.447671 , 0.000486 ,  42
   8.6603 , 0.447746 , 0.000486 ,  43
   8.6603 , 0.447699 , 0.000486 ,  44
   8.6603 , 0.447768 , 0.000486 ,  45
   8.6603 , 0.447725 , 0.000486 ,  46
   8.6603 , 0.447723 , 0.000486 ,  47
   8.6603 , 0.447698 , 0.000486 ,  48
   8.6603 , 0.447755 , 0.000486 ,  49
   8.6603 , 0.447625 , 0.000486 ,  50
   8.6603 , 0.447583 , 0.000486 ,  51
   8.6603 , 0.447668 , 0.000486 ,  52
   8.6603 , 0.447698 , 0.000486 ,  53
   8.6603 , 0.447673 , 0.000486 ,  54
   8.6603 , 0.447734 , 0.000486 ,  55
   8.6603 , 0.447704 , 0.000486 ,  56
   8.6603 , 0.447653 , 0.000486 ,  57
   8.6603 , 0.447659 , 0.000486 ,  58
   8.6603 , 0.447682 , 0.000486 ,  59
   8.6603 , 0.447739 , 0.000486 ,  60
   8.6603 , 0.447731 , 0.000486 ,  61
   8.6603 , 0.447690 , 0.000486 ,  62
   8.6603 , 0.447764 , 0.000486 ,  63
   8.6603 , 0.447772 , 0.000486 ,  64
   8.6603 , 0.447669 , 0.000486 ,  65
   8.6603 , 0.447702 , 0.000486 ,  66
   8.6603 , 0.447644 , 0.000486 ,  67
   8.6603 , 0.447676 , 0.000486 ,  68
   8.6603 , 0.447572 , 0.000486 ,  69
   8.6603 , 0.447708 , 0.000486 ,  70
   8.6603 , 0.447694 , 0.000486 ,  71
   8.6603 , 0.447745 , 0.000486 ,  72
   8.6603 , 0.447727 , 0.000486 ,  73
   8.6603 , 0.447713 , 0.000486 ,  74
   8.6603 , 0.447681 , 0.000486 ,  75
   8.6603 , 0.447695 , 0.000486 ,  76
   8.6603 , 0.447747 , 0.000486 ,  77
   8.6603 , 0.447705 , 0.000486 ,  78
   8.6603 , 0.447692 , 0.000486 ,  79
   8.6603 , 0.447798 , 0.000486 ,  80
   8.6603 , 0.447640 , 0.000486 ,  81
   8.6603 , 0.447716 , 0.000486 ,  82
   8.6603 , 0.447691 , 0.000486 ,  83
   8.6603 , 0.447658 , 0.000486 ,  84
   8.6603 , 0.447669 , 0.000486 ,  85
   8.6603 , 0.447757 , 0.000486 ,  86
   8.6603 , 0.447710 , 0.000486 ,  87
   8.6603 , 0.447780 , 0.000486 ,  88
   8.6603 , 0.447636 , 0.000486 ,  89
   8.6603 , 0.447663 , 0.000486 ,  90
   8.6603 , 0.447751 , 0.000486 ,  91
   8.6603 , 0.447771 , 0.000486 ,  92
   8.6603 , 0.447731 , 0.000486 ,  93
   8.6603 , 0.447720 , 0.000486 ,  94
   8.6603 , 0.447732 , 0.000486 ,  95
   8.6603 , 0.447796 , 0.000486 ,  96
   8.6603 , 0.447739 , 0.000486 ,  97
   8.6603 , 0.447725 , 0.000486 ,  98
   8.6603 , 0.447709 , 0.000486 ,  99
   8.6603 , 0.447774 , 0.000486 , 100
   8.7178 , 0.448835 , 0.000550 ,   0
   8.7178 , 0.448797 , 0.000550 ,   1
   8.7178 , 0.448899 , 0.000550 ,   2
   8.7178 , 0.448916 , 0.000550 ,   3
   8.7178 , 0.448822 , 0.000550 ,   4
   8.7178 , 0.448865 , 0.000550 ,   5
   8.7178 , 0.448792 , 0.000550 ,   6
   8.7178 , 0.448936 , 0.000550 ,   7
   8.7178 , 0.448777 , 0.000550 ,   8
   8.7178 , 0.448910 , 0.000550 ,   9
   8.7178 , 0.448803 , 0.000550 ,  10
   8.7178 , 0.448885 , 0.000550 ,  11
   8.7178 , 0.448752 , 0.000550 ,  12
   8.7178 , 0.448873 , 0.000550 ,  13
   8.7178 , 0.448835 , 0.000550 ,  14
   8.7178 , 0.448794 , 0.000550 ,  15
   8.7178 , 0.448854 , 0.000550 ,  16
   8.7178 , 0.448893 , 0.000550 ,  17
   8.7178 , 0.448890 , 0.000550 ,  18
   8.7178 , 0.448825 , 0.000550 ,  19
   8.7178 , 0.448828 , 0.000550 ,  20
   8.7178 , 0.448837 , 0.000550 ,  21
   8.7178 , 0.448903 , 0.000550 ,  22
   8.7178 , 0.448741 , 0.000550 ,  23
   8.7178 , 0.448899 , 0.000550 ,  24
   8.7178 , 0.448800 , 0.000550 ,  25
   8.7178 , 0.448843 , 0.000550 ,  26
   8.7178 , 0.448770 , 0.000550 ,  27
   8.7178 , 0.448881 , 0.000550 ,  28
   8.7178 , 0.448848 , 0.000550 ,  29
   8.7178 , 0.448866 , 0.000550 ,  30
   8.7178 , 0.448758 , 0.000550 ,  31
   8.7178 , 0.448878 , 0.000550 ,  32
   8.7178 , 0.448967 , 0.000550 ,  33
   8.7178 , 0.448889 , 0.000550 ,  34
   8.7178 , 0.448745 , 0.000550 ,  35
   8.7178 , 0.448836 , 0.000550 ,  36
   8.7178 , 0.448851 , 0.000550 ,  37
   8.7178 , 0.448840 , 0.000550 ,  38
   8.7178 , 0.448878 , 0.000550 ,  39
   8.7178 , 0.448823 , 0.000550 ,  40
   8.7178 , 0.448766 , 0.000550 ,  41
   8.7178 , 0.448781 , 0.000550 ,  42
   8.7178 , 0.448890 , 0.000550 ,  43
   8.7178 , 0.448786 , 0.000550 ,  44
   8.7178 , 0.448895 , 0.000550 ,  45
   8.7178 , 0.448824 , 0.000550 ,  46
   8.7178 , 0.448872 , 0.000550 ,  47
   8.7178 , 0.448781 , 0.000550 ,  48
   8.7178 , 0.448836 , 0.000550 ,  49
   8.7178 , 0.448738 , 0.000550 ,  50
   8.7178 , 0.448706 , 0.000550 ,  51
   8.7178 , 0.448750 , 0.000550 ,  52
   8.7178 , 0.448823 , 0.000550 ,  53
   8.7178 , 0.448799 , 0.000550 ,  54
   8.7178 , 0.448879 , 0.000550 ,  55
   8.7178 , 0.448835 , 0.000550 ,  56
   8.7178 , 0.448773 , 0.000550 ,  57
   8.7178 , 0.448803 , 0.000550 ,  58
   8.7178 , 0.448834 , 0.000550 ,  59
   8.7178 , 0.448884 , 0.000550 ,  60
   8.7178 , 0.448803 , 0.000550 ,  61
   8.7178 , 0.448824 , 0.000550 ,  62
   8.7178 , 0.448928 , 0.000550 ,  63
   8.7178 , 0.448868 , 0.000550 ,  64
   8.7178 , 0.448773 , 0.000550 ,  65
   8.7178 , 0.448869 , 0.000550 ,  66
   8.7178 , 0.448783 , 0.000550 ,  67
   8.7178 , 0.448782 , 0.000550 ,  68
   8.7178 , 0.448658 , 0.000550 ,  69
   8.7178 , 0.448878 , 0.000550 ,  70
   8.7178 , 0.448813 , 0.000550 ,  71
   8.7178 , 0.448876 , 0.000550 ,  72
   8.7178 , 0.448851 , 0.000550 ,  73
   8.7178 , 0.448824 , 0.000550 ,  74
   8.7178 , 0.448785 , 0.000550 ,  75
   8.7178 , 0.448840 , 0.000550 ,  76
   8.7178 , 0.448873 , 0.000550 ,  77
   8.7178 , 0.448850 , 0.000550 ,  78
   8.7178 , 0.448802 , 0.000550 ,  79
   8.7178 , 0.448905 , 0.000550 ,  80
   8.7178 , 0.448779 , 0.000550 ,  81
   8.7178 , 0.448823 , 0.000550 ,  82
   8.7178 , 0.448827 , 0.000550 ,  83
   8.7178 , 0.448822 , 0.000550 ,  84
   8.7178 , 0.448782 , 0.000550 ,  85
   8.7178 , 0.448915 , 0.000550 ,  86
   8.7178 , 0.448855 , 0.000550 ,  87
   8.7178 , 0.448892 , 0.000550 ,  88
   8.7178 , 0.448693 , 0.000550 ,  89
   8.7178 , 0.448818 , 0.000550 ,  90
   8.7178 , 0.448846 , 0.000550 ,  91
   8.7178 , 0.448860 , 0.000550 ,  92
   8.7178 , 0.448862 , 0.000550 ,  93
   8.7178 , 0.448845 , 0.000550 ,  94
   8.7178 , 0.448872 , 0.000550 ,  95
   8.7178 , 0.448896 , 0.000550 ,  96
   8.7178 , 0.448856 , 0.000550 ,  97
   8.7178 , 0.448820 , 0.000550 ,  98
   8.7178 , 0.448812 , 0.000550 ,  99
   8.7178 , 0.448912 , 0.000550 , 100
   8.7750 , 0.450419 , 0.000499 ,   0
   8.7750 , 0.450434 , 0.000499 ,   1
   8.7750 , 0.450469 , 0.000499 ,   2
   8.7750 , 0.450422 , 0.000499 ,   3
   8.7750 , 0.450410 , 0.000499 ,   4
   8.7750 , 0.450410 , 0.000499 ,   5
   8.7750 , 0.450395 , 0.000499 ,   6
   8.7750 , 0.450516 , 0.000499 ,   7
   8.7750 , 0.450394 , 0.000499 ,   8
   8.7750 , 0.450454 , 0.000499 ,   9
   8.7750 , 0.450416 , 0.000499 ,  10
   8.7750 , 0.450463 , 0.000499 ,  11
   8.7750 , 0.450404 , 0.000499 ,  12
   8.7750 , 0.450405 , 0.000499 ,  13
   8.7750 , 0.450426 , 0.000499 ,  14
   8.7750 , 0.450341 , 0.000499 ,  15
   8.7750 , 0.450457 , 0.000499 ,  16
   8.7750 , 0.450474 , 0.000499 ,  17
   8.7750 , 0.450429 , 0.000499 ,  18
   8.7750 , 0.450426 , 0.000499 ,  19
   8.7750 , 0.450481 , 0.000499 ,  20
   8.7750 , 0.450406 , 0.000499 ,  21
   8.7750 , 0.450509 , 0.000499 ,  22
   8.7750 , 0.450341 , 0.000499 ,  23
   8.7750 , 0.450472 , 0.000499 ,  24
   8.7750 , 0.450425 , 0.000499 ,  25
   8.7750 , 0.450448 , 0.000499 ,  26
   8.7750 , 0.450348 , 0.000499 ,  27
   8.7750 , 0.450465 , 0.000499 ,  28
   8.7750 , 0.450409 , 0.000499 ,  29
   8.7750 , 0.450478 , 0.000499 ,  30
   8.7750 , 0.450332 , 0.000499 ,  31
   8.7750 , 0.450450 , 0.000499 ,  32
   8.7750 , 0.450525 , 0.000499 ,  33
   8.7750 , 0.450492 , 0.000499 ,  34
   8.7750 , 0.450331 , 0.000499 ,  35
   8.7750 , 0.450371 , 0.000499 ,  36
   8.7750 , 0.450441 , 0.000499 ,  37
   8.7750 , 0.450418 , 0.000499 ,  38
   8.7750 , 0.450448 , 0.000499 ,  39
   8.7750 , 0.450467 , 0.000499 ,  40
   8.7750 , 0.450371 , 0.000499 ,  41
   8.7750 , 0.450404 , 0.000499 ,  42
   8.7750 , 0.450475 , 0.000499 ,  43
   8.7750 , 0.450422 , 0.000499 ,  44
   8.7750 , 0.450474 , 0.000499 ,  45
   8.7750 , 0.450429 , 0.000499 ,  46
   8.7750 , 0.450417 , 0.000499 ,  47
   8.7750 , 0.450394 , 0.000499 ,  48
   8.7750 , 0.450481 , 0.000499 ,  49
   8.7750 , 0.450317 , 0.000499 ,  50
   8.7750 , 0.450280 , 0.000499 ,  51
   8.7750 , 0.450363 , 0.000499 ,  52
   8.7750 , 0.450415 , 0.000499 ,  53
   8.7750 , 0.450391 , 0.000499 ,  54
   8.7750 , 0.450448 , 0.000499 ,  55
   8.7750 , 0.450408 , 0.000499 ,  56
   8.7750 , 0.450351 , 0.000499 ,  57
   8.7750 , 0.450381 , 0.000499 ,  58
   8.7750 , 0.450370 , 0.000499 ,  59
   8.7750 , 0.450445 , 0.000499 ,  60
   8.7750 , 0.450436 , 0.000499 ,  61
   8.7750 , 0.450389 , 0.000499 ,  62
   8.7750 , 0.450460 , 0.000499 ,  63
   8.7750 , 0.450484 , 0.000499 ,  64
   8.7750 , 0.450338 , 0.000499 ,  65
   8.7750 , 0.450432 , 0.000499 ,  66
   8.7750 , 0.450340 , 0.000499 ,  67
   8.7750 , 0.450400 , 0.000499 ,  68
   8.7750 , 0.450267 , 0.000499 ,  69
   8.7750 , 0.450419 , 0.000499 ,  70
   8.7750 , 0.450396 , 0.000499 ,  71
   8.7750 , 0.450451 , 0.000499 ,  72
   8.7750 , 0.450429 , 0.000499 ,  73
   8.7750 , 0.450424 , 0.000499 ,  74
   8.7750 , 0.450371 , 0.000499 ,  75
   8.7750 , 0.450399 , 0.000499 ,  76
   8.7750 , 0.450441 , 0.000499 ,  77
   8.7750 , 0.450420 , 0.000499 ,  78
   8.7750 , 0.450394 , 0.000499 ,  79
   8.7750 , 0.450482 , 0.000499 ,  80
   8.7750 , 0.450350 , 0.000499 ,  81
   8.7750 , 0.450447 , 0.000499 ,  82
   8.7750 , 0.450392 , 0.000499 ,  83
   8.7750 , 0.450372 , 0.000499 ,  84
   8.7750 , 0.450371 , 0.000499 ,  85
   8.7750 , 0.450463 , 0.000499 ,  86
   8.7750 , 0.450417 , 0.000499 ,  87
   8.7750 , 0.450474 , 0.000499 ,  88
   8.7750 , 0.450320 , 0.000499 ,  89
   8.7750 , 0.450371 , 0.000499 ,  90
   8.7750 , 0.450438 , 0.000499 ,  91
   8.7750 , 0.450466 , 0.000499 ,  92
   8.7750 , 0.450445 , 0.000499 ,  93
   8.7750 , 0.450418 , 0.000499 ,  94
   8.7750 , 0.450444 , 0.000499 ,  95
   8.7750 , 0.450477 , 0.000499 ,  96
   8.7750 , 0.450443 , 0.000499 ,  97
   8.7750 , 0.450435 , 0.000499 ,  98
   8.7750 , 0.450419 , 0.000499 ,  99
   8.7750 , 0.450488 , 0.000499 , 100
   8.8318 , 0.451422 , 0.000555 ,   0
   8.8318 , 0.451396 , 0.000555 ,   1
   8.8318 , 0.451486 , 0.000555 ,   2
   8.8318 , 0.451477 , 0.000555 ,   3
   8.8318 , 0.451400 , 0.000555 ,   4
   8.8318 , 0.451440 , 0.000555 ,   5
   8.8318 , 0.451378 , 0.000555 ,   6
   8.8318 , 0.451528 , 0.000555 ,   7
   8.8318 , 0.451362 , 0.000555 ,   8
   8.8318 , 0.451492 , 0.000555 ,   9
   8.8318 , 0.451419 , 0.000555 ,  10
   8.8318 , 0.451471 , 0.000555 ,  11
   8.8318 , 0.451353 , 0.000555 ,  12
   8.8318 , 0.451449 , 0.000555 ,  13
   8.8318 , 0.451437 , 0.000555 ,  14
   8.8318 , 0.451374 , 0.000555 ,  15
   8.8318 , 0.451448 , 0.000555 ,  16
   8.8318 , 0.451466 , 0.000555 ,  17
   8.8318 , 0.451469 , 0.000555 ,  18
   8.8318 , 0.451397 , 0.000555 ,  19
   8.8318 , 0.451429 , 0.000555 ,  20
   8.8318 , 0.451433 , 0.000555 ,  21
   8.8318 , 0.451512 , 0.000555 ,  22
   8.8318 , 0.451304 , 0.000555 ,  23
   8.8318 , 0.451497 , 0.000555 ,  24
   8.8318 , 0.451388 , 0.000555 ,  25
   8.8318 , 0.451423 , 0.000555 ,  26
   8.8318 , 0.451350 , 0.000555 ,  27
   8.8318 , 0.451492 , 0.000555 ,  28
   8.8318 , 0.451421 , 0.000555 ,  29
   8.8318 , 0.451462 , 0.000555 ,  30
   8.8318 , 0.451352 , 0.000555 ,  31
   8.8318 , 0.451451 , 0.000555 ,  32
   8.8318 , 0.451545 , 0.000555 ,  33
   8.8318 , 0.451473 , 0.000555 ,  34
   8.8318 , 0.451343 , 0.000555 ,  35
   8.8318 , 0.451398 , 0.000555 ,  36
   8.8318 , 0.451462 , 0.000555 ,  37
   8.8318 , 0.451426 , 0.000555 ,  38
   8.8318 , 0.451457 , 0.000555 ,  39
   8.8318 , 0.451432 , 0.000555 ,  40
   8.8318 , 0.451363 , 0.000555 ,  41
   8.8318 , 0.451374 , 0.000555 ,  42
   8.8318 , 0.451474 , 0.000555 ,  43
   8.8318 , 0.451384 , 0.000555 ,  44
   8.8318 , 0.451491 , 0.000555 ,  45
   8.8318 , 0.451403 , 0.000555 ,  46
   8.8318 , 0.451474 , 0.000555 ,  47
   8.8318 , 0.451369 , 0.000555 ,  48
   8.8318 , 0.451432 , 0.000555 ,  49
   8.8318 , 0.451313 , 0.000555 ,  50
   8.8318 , 0.451289 , 0.000555 ,  51
   8.8318 , 0.451334 , 0.000555 ,  52
   8.8318 , 0.451418 , 0.000555 ,  53
   8.8318 , 0.451394 , 0.000555 ,  54
   8.8318 , 0.451470 , 0.000555 ,  55
   8.8318 , 0.451431 , 0.000555 ,  56
   8.8318 , 0.451350 , 0.000555 ,  57
   8.8318 , 0.451397 , 0.000555 ,  58
   8.8318 , 0.451419 , 0.000555 ,  59
   8.8318 , 0.451478 , 0.000555 ,  60
   8.8318 , 0.451402 , 0.000555 ,  61
   8.8318 , 0.451421 , 0.000555 ,  62
   8.8318 , 0.451477 , 0.000555 ,  63
   8.8318 , 0.451458 , 0.000555 ,  64
   8.8318 , 0.451328 , 0.000555 ,  65
   8.8318 , 0.451437 , 0.000555 ,  66
   8.8318 , 0.451342 , 0.000555 ,  67
   8.8318 , 0.451385 , 0.000555 ,  68
   8.8318 , 0.451240 , 0.000555 ,  69
   8.8318 , 0.451450 , 0.000555 ,  70
   8.8318 , 0.451387 , 0.000555 ,  71
   8.8318 , 0.451453 , 0.000555 ,  72
   8.8318 , 0.451434 , 0.000555 ,  73
   8.8318 , 0.451397 , 0.000555 ,  74
   8.8318 , 0.451375 , 0.000555 ,  75
   8.8318 , 0.451422 , 0.000555 ,  76
   8.8318 , 0.451442 , 0.000555 ,  77
   8.8318 , 0.451426 , 0.000555 ,  78
   8.8318 , 0.451393 , 0.000555 ,  79
   8.8318 , 0.451514 , 0.000555 ,  80
   8.8318 , 0.451365 , 0.000555 ,  81
   8.8318 , 0.451438 , 0.000555 ,  82
   8.8318 , 0.451408 , 0.000555 ,  83
   8.8318 , 0.451428 , 0.000555 ,  84
   8.8318 , 0.451373 , 0.000555 ,  85
   8.8318 , 0.451490 , 0.000555 ,  86
   8.8318 , 0.451437 , 0.000555 ,  87
   8.8318 , 0.451481 , 0.000555 ,  88
   8.8318 , 0.451292 , 0.000555 ,  89
   8.8318 , 0.451400 , 0.000555 ,  90
   8.8318 , 0.451434 , 0.000555 ,  91
   8.8318 , 0.451462 , 0.000555 ,  92
   8.8318 , 0.451459 , 0.000555 ,  93
   8.8318 , 0.451431 , 0.000555 ,  94
   8.8318 , 0.451459 , 0.000555 ,  95
   8.8318 , 0.451490 , 0.000555 ,  96
   8.8318 , 0.451442 , 0.000555 ,  97
   8.8318 , 0.451418 , 0.000555 ,  98
   8.8318 , 0.451378 , 0.000555 ,  99
   8.8318 , 0.451493 , 0.000555 , 100
   8.9443 , 0.453998 , 0.000506 ,   0
   8.9443 , 0.454019 , 0.000506 ,   1
   8.9443 , 0.454026 , 0.000506 ,   2
   8.9443 , 0.453999 , 0.000506 ,   3
   8.9443 , 0.454031 , 0.000506 ,   4
   8.9443 , 0.453977 , 0.000506 ,   5
   8.9443 , 0.453979 , 0.000506 ,   6
   8.9443 , 0.454120 , 0.000506 ,   7
   8.9443 , 0.453934 , 0.000506 ,   8
   8.9443 , 0.454033 , 0.000506 ,   9
   8.9443 , 0.454009 , 0.000506 ,  10
   8.9443 , 0.454048 , 0.000506 ,  11
   8.9443 , 0.453964 , 0.000506 ,  12
   8.9443 , 0.453983 , 0.000506 ,  13
   8.9443 , 0.454004 , 0.000506 ,  14
   8.9443 , 0.453991 , 0.000506 ,  15
   8.9443 , 0.453971 , 0.000506 ,  16
   8.9443 , 0.454021 , 0.000506 ,  17
   8.9443 , 0.454037 , 0.000506 ,  18
   8.9443 , 0.454031 , 0.000506 ,  19
   8.9443 , 0.454004 , 0.000506 ,  20
   8.9443 , 0.453992 , 0.000506 ,  21
   8.9443 , 0.454080 , 0.000506 ,  22
   8.9443 , 0.453947 , 0.000506 ,  23
   8.9443 , 0.454051 , 0.000506 ,  24
   8.9443 , 0.453932 , 0.000506 ,  25
   8.9443 , 0.453953 , 0.000506 ,  26
   8.9443 , 0.453921 , 0.000506 ,  27
   8.9443 , 0.454075 , 0.000506 ,  28
   8.9443 , 0.453977 , 0.000506 ,  29
   8.9443 , 0.453983 , 0.000506 ,  30
   8.9443 , 0.453939 , 0.000506 ,  31
   8.9443 , 0.454017 , 0.000506 ,  32
   8.9443 , 0.454084 , 0.000506 ,  33
   8.9443 , 0.454092 , 0.000506 ,  34
   8.9443 , 0.453965 , 0.000506 ,  35
   8.9443 , 0.453971 , 0.000506 ,  36
   8.9443 , 0.454048 , 0.000506 ,  37
   8.9443 , 0.453917 , 0.000506 ,  38
   8.9443 , 0.454006 , 0.000506 ,  39
   8.9443 , 0.454085 , 0.000506 ,  40
   8.9443 , 0.453896 , 0.000506 ,  41
   8.9443 , 0.453975 , 0.000506 ,  42
   8.9443 , 0.454071 , 0.000506 ,  43
   8.9443 , 0.454021 , 0.000506 ,  44
   8.9443 , 0.454028 , 0.000506 ,  45
   8.9443 , 0.454009 , 0.000506 ,  46
   8.9443 , 0.454033 , 0.000506 ,  47
   8.9443 , 0.453974 , 0.000506 ,  48
   8.9443 , 0.453966 , 0.000506 ,  49
   8.9443 , 0.453913 , 0.000506 ,  50
   8.9443 , 0.453879 , 0.000506 ,  51
   8.9443 , 0.453948 , 0.000506 ,  52
   8.9443 , 0.454022 , 0.000506 ,  53
   8.9443 , 0.453973 , 0.000506 ,  54
   8.9443 , 0.454030 , 0.000506 ,  55
   8.9443 , 0.454042 , 0.000506 ,  56
   8.9443 , 0.453990 , 0.000506 ,  57
   8.9443 , 0.454028 , 0.000506 ,  58
   8.9443 , 0.453961 , 0.000506 ,  59
   8.9443 , 0.454026 , 0.000506 ,  60
   8.9443 , 0.453988 , 0.000506 ,  61
   8.9443 , 0.454069 , 0.000506 ,  62
   8.9443 , 0.454015 , 0.000506 ,  63
   8.9443 , 0.454047 , 0.000506 ,  64
   8.9443 , 0.453915 , 0.000506 ,  65
   8.9443 , 0.453935 , 0.000506 ,  66
   8.9443 , 0.453945 , 0.000506 ,  67
   8.9443 , 0.453974 , 0.000506 ,  68
   8.9443 , 0.453887 , 0.000506 ,  69
   8.9443 , 0.453963 , 0.000506 ,  70
   8.9443 , 0.453901 , 0.000506 ,  71
   8.9443 , 0.454005 , 0.000506 ,  72
   8.9443 , 0.454057 , 0.000506 ,  73
   8.9443 , 0.453974 , 0.000506 ,  74
   8.9443 , 0.453947 , 0.000506 ,  75
   8.9443 , 0.453966 , 0.000506 ,  76
   8.9443 , 0.454049 , 0.000506 ,  77
   8.9443 , 0.454030 , 0.000506 ,  78
   8.9443 , 0.453981 , 0.000506 ,  79
   8.9443 , 0.454084 , 0.000506 ,  80
   8.9443 , 0.453965 , 0.000506 ,  81
   8.9443 , 0.454000 , 0.000506 ,  82
   8.9443 , 0.453946 , 0.000506 ,  83
   8.9443 , 0.453985 , 0.000506 ,  84
   8.9443 , 0.453949 , 0.000506 ,  85
   8.9443 , 0.454084 , 0.000506 ,  86
   8.9443 , 0.454012 , 0.000506 ,  87
   8.9443 , 0.454088 , 0.000506 ,  88
   8.9443 , 0.453913 , 0.000506 ,  89
   8.9443 , 0.453970 , 0.000506 ,  90
   8.9443 , 0.453995 , 0.000506 ,  91
   8.9443 , 0.454027 , 0.000506 ,  92
   8.9443 , 0.453988 , 0.000506 ,  93
   8.9443 , 0.454046 , 0.000506 ,  94
   8.9443 , 0.454056 , 0.000506 ,  95
   8.9443 , 0.454035 , 0.000506 ,  96
   8.9443 , 0.454000 , 0.000506 ,  97
   8.9443 , 0.454008 , 0.000506 ,  98
   8.9443 , 0.453972 , 0.000506 ,  99
   8.9443 , 0.454027 , 0.000506 , 100
   9.0000 , 0.455495 , 0.000506 ,   0
   9.0000 , 0.455493 , 0.000506 ,   1
   9.0000 , 0.455558 , 0.000506 ,   2
   9.0000 , 0.455510 , 0.000506 ,   3
   9.0000 , 0.455504 , 0.000506 ,   4
   9.0000 , 0.455510 , 0.000506 ,   5
   9.0000 , 0.455461 , 0.000506 ,   6
   9.0000 , 0.455600 , 0.000506 ,   7
   9.0000 , 0.455452 , 0.000506 ,   8
   9.0000 , 0.455545 , 0.000506 ,   9
   9.0000 , 0.455485 , 0.000506 ,  10
   9.0000 , 0.455553 , 0.000506 ,  11
   9.0000 , 0.455472 , 0.000506 ,  12
   9.0000 , 0.455485 , 0.000506 ,  13
   9.0000 , 0.455501 , 0.000506 ,  14
   9.0000 , 0.455447 , 0.000506 ,  15
   9.0000 , 0.455526 , 0.000506 ,  16
   9.0000 , 0.455556 , 0.000506 ,  17
   9.0000 , 0.455506 , 0.000506 ,  18
   9.0000 , 0.455493 , 0.000506 ,  19
   9.0000 , 0.455522 , 0.000506 ,  20
   9.0000 , 0.455491 , 0.000506 ,  21
   9.0000 , 0.455578 , 0.000506 ,  22
   9.0000 , 0.455412 , 0.000506 ,  23
   9.0000 , 0.455558 , 0.000506 ,  24
   9.0000 , 0.455463 , 0.000506 ,  25
   9.0000 , 0.455511 , 0.000506 ,  26
   9.0000 , 0.455425 , 0.000506 ,  27
   9.0000 , 0.455540 , 0.000506 ,  28
   9.0000 , 0.455470 , 0.000506 ,  29
   9.0000 , 0.455532 , 0.000506 ,  30
   9.0000 , 0.455414 , 0.000506 ,  31
   9.0000 , 0.455524 , 0.000506 ,  32
   9.0000 , 0.455604 , 0.000506 ,  33
   9.0000 , 0.455555 , 0.000506 ,  34
   9.0000 , 0.455401 , 0.000506 ,  35
   9.0000 , 0.455470 , 0.000506 ,  36
   9.0000 , 0.455515 , 0.000506 ,  37
   9.0000 , 0.455492 , 0.000506 ,  38
   9.0000 , 0.455519 , 0.000506 ,  39
   9.0000 , 0.455547 , 0.000506 ,  40
   9.0000 , 0.455456 , 0.000506 ,  41
   9.0000 , 0.455469 , 0.000506 ,  42
   9.0000 , 0.455569 , 0.000506 ,  43
   9.0000 , 0.455489 , 0.000506 ,  44
   9.0000 , 0.455538 , 0.000506 ,  45
   9.0000 , 0.455503 , 0.000506 ,  46
   9.0000 , 0.455530 , 0.000506 ,  47
   9.0000 , 0.455471 , 0.000506 ,  48
   9.0000 , 0.455518 , 0.000506 ,  49
   9.0000 , 0.455375 , 0.000506 ,  50
   9.0000 , 0.455359 , 0.000506 ,  51
   9.0000 , 0.455415 , 0.000506 ,  52
   9.0000 , 0.455519 , 0.000506 ,  53
   9.0000 , 0.455482 , 0.000506 ,  54
   9.0000 , 0.455527 , 0.000506 ,  55
   9.0000 , 0.455508 , 0.000506 ,  56
   9.0000 , 0.455455 , 0.000506 ,  57
   9.0000 , 0.455473 , 0.000506 ,  58
   9.0000 , 0.455458 , 0.000506 ,  59
   9.0000 , 0.455533 , 0.000506 ,  60
   9.0000 , 0.455497 , 0.000506 ,  61
   9.0000 , 0.455504 , 0.000506 ,  62
   9.0000 , 0.455539 , 0.000506 ,  63
   9.0000 , 0.455545 , 0.000506 ,  64
   9.0000 , 0.455407 , 0.000506 ,  65
   9.0000 , 0.455503 , 0.000506 ,  66
   9.0000 , 0.455394 , 0.000506 ,  67
   9.0000 , 0.455457 , 0.000506 ,  68
   9.0000 , 0.455347 , 0.000506 ,  69
   9.0000 , 0.455508 , 0.000506 ,  70
   9.0000 , 0.455458 , 0.000506 ,  71
   9.0000 , 0.455523 , 0.000506 ,  72
   9.0000 , 0.455510 , 0.000506 ,  73
   9.0000 , 0.455484 , 0.000506 ,  74
   9.0000 , 0.455441 , 0.000506 ,  75
   9.0000 , 0.455466 , 0.000506 ,  76
   9.0000 , 0.455513 , 0.000506 ,  77
   9.0000 , 0.455521 , 0.000506 ,  78
   9.0000 , 0.455458 , 0.000506 ,  79
   9.0000 , 0.455557 , 0.000506 ,  80
   9.0000 , 0.455436 , 0.000506 ,  81
   9.0000 , 0.455519 , 0.000506 ,  82
   9.0000 , 0.455482 , 0.000506 ,  83
   9.0000 , 0.455463 , 0.000506 ,  84
   9.0000 , 0.455437 , 0.000506 ,  85
   9.0000 , 0.455539 , 0.000506 ,  86
   9.0000 , 0.455501 , 0.000506 ,  87
   9.0000 , 0.455563 , 0.000506 ,  88
   9.0000 , 0.455389 , 0.000506 ,  89
   9.0000 , 0.455474 , 0.000506 ,  90
   9.0000 , 0.455515 , 0.000506 ,  91
   9.0000 , 0.455541 , 0.000506 ,  92
   9.0000 , 0.455516 , 0.000506 ,  93
   9.0000 , 0.455504 , 0.000506 ,  94
   9.0000 , 0.455539 , 0.000506 ,  95
   9.0000 , 0.455548 , 0.000506 ,  96
   9.0000 , 0.455529 , 0.000506 ,  97
   9.0000 , 0.455493 , 0.000506 ,  98
   9.0000 , 0.455475 , 0.000506 ,  99
   9.0000 , 0.455574 , 0.000506 , 100
   9.0554 , 0.456624 , 0.000493 ,   0
   9.0554 , 0.456694 , 0.000493 ,   1
   9.0554 , 0.456664 , 0.000493 ,   2
   9.0554 , 0.456647 , 0.000493 ,   3
   9.0554 , 0.456631 , 0.000493 ,   4
   9.0554 , 0.456604 , 0.000493 ,   5
   9.0554 , 0.456600 , 0.000493 ,   6
   9.0554 , 0.456724 , 0.000493 ,   7
   9.0554 , 0.456554 , 0.000493 ,   8
   9.0554 , 0.456622 , 0.000493 ,   9
   9.0554 , 0.456662 , 0.000493 ,  10
   9.0554 , 0.456659 , 0.000493 ,  11
   9.0554 , 0.456606 , 0.000493 ,  12
   9.0554 , 0.456592 , 0.000493 ,  13
   9.0554 , 0.456630 , 0.000493 ,  14
   9.0554 , 0.456599 , 0.000493 ,  15
   9.0554 , 0.456634 , 0.000493 ,  16
   9.0554 , 0.456661 , 0.000493 ,  17
   9.0554 , 0.456638 , 0.000493 ,  18
   9.0554 , 0.456662 , 0.000493 ,  19
   9.0554 , 0.456631 , 0.000493 ,  20
   9.0554 , 0.456593 , 0.000493 ,  21
   9.0554 , 0.456711 , 0.000493 ,  22
   9.0554 , 0.456558 , 0.000493 ,  23
   9.0554 , 0.456671 , 0.000493 ,  24
   9.0554 , 0.456570 , 0.000493 ,  25
   9.0554 , 0.456642 , 0.000493 ,  26
   9.0554 , 0.456592 , 0.000493 ,  27
   9.0554 , 0.456681 , 0.000493 ,  28
   9.0554 , 0.456582 , 0.000493 ,  29
   9.0554 , 0.456639 , 0.000493 ,  30
   9.0554 , 0.456532 , 0.000493 ,  31
   9.0554 , 0.456607 , 0.000493 ,  32
   9.0554 , 0.456712 , 0.000493 ,  33
   9.0554 , 0.456671 , 0.000493 ,  34
   9.0554 , 0.456541 , 0.000493 ,  35
   9.0554 , 0.456589 , 0.000493 ,  36
   9.0554 , 0.456680 , 0.000493 ,  37
   9.0554 , 0.456596 , 0.000493 ,  38
   9.0554 , 0.456664 , 0.000493 ,  39
   9.0554 , 0.456701 , 0.000493 ,  40
   9.0554 , 0.456600 , 0.000493 ,  41
   9.0554 , 0.456633 , 0.000493 ,  42
   9.0554 , 0.456715 , 0.000493 ,  43
   9.0554 , 0.456665 , 0.000493 ,  44
   9.0554 , 0.456645 , 0.000493 ,  45
   9.0554 , 0.456646 , 0.000493 ,  46
   9.0554 , 0.456646 , 0.000493 ,  47
   9.0554 , 0.456610 , 0.000493 ,  48
   9.0554 , 0.456639 , 0.000493 ,  49
   9.0554 , 0.456504 , 0.000493 ,  50
   9.0554 , 0.456503 , 0.000493 ,  51
   9.0554 , 0.456543 , 0.000493 ,  52
   9.0554 , 0.456655 , 0.000493 ,  53
   9.0554 , 0.456614 , 0.000493 ,  54
   9.0554 , 0.456638 , 0.000493 ,  55
   9.0554 , 0.456636 , 0.000493 ,  56
   9.0554 , 0.456606 , 0.000493 ,  57
   9.0554 , 0.456627 , 0.000493 ,  58
   9.0554 , 0.456582 , 0.000493 ,  59
   9.0554 , 0.456655 , 0.000493 ,  60
   9.0554 , 0.456655 , 0.000493 ,  61
   9.0554 , 0.456623 , 0.000493 ,  62
   9.0554 , 0.456624 , 0.000493 ,  63
   9.0554 , 0.456681 , 0.000493 ,  64
   9.0554 , 0.456510 , 0.000493 ,  65
   9.0554 , 0.456618 , 0.000493 ,  66
   9.0554 , 0.456530 , 0.000493 ,  67
   9.0554 , 0.456617 , 0.000493 ,  68
   9.0554 , 0.456497 , 0.000493 ,  69
   9.0554 , 0.456635 , 0.000493 ,  70
   9.0554 , 0.456567 , 0.000493 ,  71
   9.0554 , 0.456649 , 0.000493 ,  72
   9.0554 , 0.456677 , 0.000493 ,  73
   9.0554 , 0.456613 , 0.000493 ,  74
   9.0554 , 0.456556 , 0.000493 ,  75
   9.0554 , 0.456584 , 0.000493 ,  76
   9.0554 , 0.456594 , 0.000493 ,  77
   9.0554 , 0.456665 , 0.000493 ,  78
   9.0554 , 0.456598 , 0.000493 ,  79
   9.0554 , 0.456669 , 0.000493 ,  80
   9.0554 , 0.456599 , 0.000493 ,  81
   9.0554 , 0.456673 , 0.000493 ,  82
   9.0554 , 0.456589 , 0.000493 ,  83
   9.0554 , 0.456621 , 0.000493 ,  84
   9.0554 , 0.456581 , 0.000493 ,  85
   9.0554 , 0.456647 , 0.000493 ,  86
   9.0554 , 0.456622 , 0.000493 ,  87
   9.0554 , 0.456676 , 0.000493 ,  88
   9.0554 , 0.456523 , 0.000493 ,  89
   9.0554 , 0.456619 , 0.000493 ,  90
   9.0554 , 0.456623 , 0.000493 ,  91
   9.0554 , 0.456632 , 0.000493 ,  92
   9.0554 , 0.456639 , 0.000493 ,  93
   9.0554 , 0.456625 , 0.000493 ,  94
   9.0554 , 0.456710 , 0.000493 ,  95
   9.0554 , 0.456656 , 0.000493 ,  96
   9.0554 , 0.456653 , 0.000493 ,  97
   9.0554 , 0.456605 , 0.000493 ,  98
   9.0554 , 0.456580 , 0.000493 ,  99
   9.0554 , 0.456693 , 0.000493 , 100
   9.1104 , 0.457842 , 0.000533 ,   0
   9.1104 , 0.457866 , 0.000533 ,   1
   9.1104 , 0.457902 , 0.000533 ,   2
   9.1104 , 0.457886 , 0.000533 ,   3
   9.1104 , 0.457847 , 0.000533 ,   4
   9.1104 , 0.457838 , 0.000533 ,   5
   9.1104 , 0.457799 , 0.000533 ,   6
   9.1104 , 0.457949 , 0.000533 ,   7
   9.1104 , 0.457796 , 0.000533 ,   8
   9.1104 , 0.457877 , 0.000533 ,   9
   9.1104 , 0.457847 , 0.000533 ,  10
   9.1104 , 0.457911 , 0.000533 ,  11
   9.1104 , 0.457838 , 0.000533 ,  12
   9.1104 , 0.457822 , 0.000533 ,  13
   9.1104 , 0.457850 , 0.000533 ,  14
   9.1104 , 0.457784 , 0.000533 ,  15
   9.1104 , 0.457875 , 0.000533 ,  16
   9.1104 , 0.457902 , 0.000533 ,  17
   9.1104 , 0.457858 , 0.000533 ,  18
   9.1104 , 0.457847 , 0.000533 ,  19
   9.1104 , 0.457865 , 0.000533 ,  20
   9.1104 , 0.457830 , 0.000533 ,  21
   9.1104 , 0.457929 , 0.000533 ,  22
   9.1104 , 0.457749 , 0.000533 ,  23
   9.1104 , 0.457910 , 0.000533 ,  24
   9.1104 , 0.457802 , 0.000533 ,  25
   9.1104 , 0.457866 , 0.000533 ,  26
   9.1104 , 0.457782 , 0.000533 ,  27
   9.1104 , 0.457894 , 0.000533 ,  28
   9.1104 , 0.457814 , 0.000533 ,  29
   9.1104 , 0.457885 , 0.000533 ,  30
   9.1104 , 0.457761 , 0.000533 ,  31
   9.1104 , 0.457840 , 0.000533 ,  32
   9.1104 , 0.457947 , 0.000533 ,  33
   9.1104 , 0.457881 , 0.000533 ,  34
   9.1104 , 0.457743 , 0.000533 ,  35
   9.1104 , 0.457800 , 0.000533 ,  36
   9.1104 , 0.457890 , 0.000533 ,  37
   9.1104 , 0.457841 , 0.000533 ,  38
   9.1104 , 0.457870 , 0.000533 ,  39
   9.1104 , 0.457910 , 0.000533 ,  40
   9.1104 , 0.457814 , 0.000533 ,  41
   9.1104 , 0.457822 , 0.000533 ,  42
   9.1104 , 0.457924 , 0.000533 ,  43
   9.1104 , 0.457853 , 0.000533 ,  44
   9.1104 , 0.457873 , 0.000533 ,  45
   9.1104 , 0.457843 , 0.000533 ,  46
   9.1104 , 0.457859 , 0.000533 ,  47
   9.1104 , 0.457830 , 0.000533 ,  48
   9.1104 , 0.457872 , 0.000533 ,  49
   9.1104 , 0.457721 , 0.000533 ,  50
   9.1104 , 0.457694 , 0.000533 ,  51
   9.1104 , 0.457737 , 0.000533 ,  52
   9.1104 , 0.457848 , 0.000533 ,  53
   9.1104 , 0.457834 , 0.000533 ,  54
   9.1104 , 0.457839 , 0.000533 ,  55
   9.1104 , 0.457847 , 0.000533 ,  56
   9.1104 , 0.457800 , 0.000533 ,  57
   9.1104 , 0.457828 , 0.000533 ,  58
   9.1104 , 0.457804 , 0.000533 ,  59
   9.1104 , 0.457884 , 0.000533 ,  60
   9.1104 , 0.457853 , 0.000533 ,  61
   9.1104 , 0.457848 , 0.000533 ,  62
   9.1104 , 0.457859 , 0.000533 ,  63
   9.1104 , 0.457886 , 0.000533 ,  64
   9.1104 , 0.457768 , 0.000533 ,  65
   9.1104 , 0.457835 , 0.000533 ,  66
   9.1104 , 0.457742 , 0.000533 ,  67
   9.1104 , 0.457822 , 0.000533 ,  68
   9.1104 , 0.457692 , 0.000533 ,  69
   9.1104 , 0.457863 , 0.000533 ,  70
   9.1104 , 0.457788 , 0.000533 ,  71
   9.1104 , 0.457846 , 0.000533 ,  72
   9.1104 , 0.457882 , 0.000533 ,  73
   9.1104 , 0.457841 , 0.000533 ,  74
   9.1104 , 0.457784 , 0.000533 ,  75
   9.1104 , 0.457819 , 0.000533 ,  76
   9.1104 , 0.457831 , 0.000533 ,  77
   9.1104 , 0.457886 , 0.000533 ,  78
   9.1104 , 0.457804 , 0.000533 ,  79
   9.1104 , 0.457920 , 0.000533 ,  80
   9.1104 , 0.457806 , 0.000533 ,  81
   9.1104 , 0.457889 , 0.000533 ,  82
   9.1104 , 0.457828 , 0.000533 ,  83
   9.1104 , 0.457809 , 0.000533 ,  84
   9.1104 , 0.457774 , 0.000533 ,  85
   9.1104 , 0.457871 , 0.000533 ,  86
   9.1104 , 0.457836 , 0.000533 ,  87
   9.1104 , 0.457938 , 0.000533 ,  88
   9.1104 , 0.457720 , 0.000533 ,  89
   9.1104 , 0.457841 , 0.000533 ,  90
   9.1104 , 0.457860 , 0.000533 ,  91
   9.1104 , 0.457877 , 0.000533 ,  92
   9.1104 , 0.457867 , 0.000533 ,  93
   9.1104 , 0.457849 , 0.000533 ,  94
   9.1104 , 0.457899 , 0.000533 ,  95
   9.1104 , 0.457881 , 0.000533 ,  96
   9.1104 , 0.457883 , 0.000533 ,  97
   9.1104 , 0.457824 , 0.000533 ,  98
   9.1104 , 0.457807 , 0.000533 ,  99
   9.1104 , 0.457942 , 0.000533 , 100
   9.1652 , 0.458910 , 0.000609 ,   0
   9.1652 , 0.458941 , 0.000609 ,   1
   9.1652 , 0.458967 , 0.000609 ,   2
   9.1652 , 0.458921 , 0.000609 ,   3
   9.1652 , 0.458886 , 0.000609 ,   4
   9.1652 , 0.458874 , 0.000609 ,   5
   9.1652 , 0.458887 , 0.000609 ,   6
   9.1652 , 0.459034 , 0.000609 ,   7
   9.1652 , 0.458846 , 0.000609 ,   8
   9.1652 , 0.458951 , 0.000609 ,   9
   9.1652 , 0.458944 , 0.000609 ,  10
   9.1652 , 0.458938 , 0.000609 ,  11
   9.1652 , 0.458846 , 0.000609 ,  12
   9.1652 , 0.458879 , 0.000609 ,  13
   9.1652 , 0.458940 , 0.000609 ,  14
   9.1652 , 0.458872 , 0.000609 ,  15
   9.1652 , 0.458937 , 0.000609 ,  16
   9.1652 , 0.458953 , 0.000609 ,  17
   9.1652 , 0.458955 , 0.000609 ,  18
   9.1652 , 0.458921 , 0.000609 ,  19
   9.1652 , 0.458923 , 0.000609 ,  20
   9.1652 , 0.458896 , 0.000609 ,  21
   9.1652 , 0.459035 , 0.000609 ,  22
   9.1652 , 0.458794 , 0.000609 ,  23
   9.1652 , 0.458978 , 0.000609 ,  24
   9.1652 , 0.458881 , 0.000609 ,  25
   9.1652 , 0.458922 , 0.000609 ,  26
   9.1652 , 0.458835 , 0.000609 ,  27
   9.1652 , 0.459004 , 0.000609 ,  28
   9.1652 , 0.458886 , 0.000609 ,  29
   9.1652 , 0.458950 , 0.000609 ,  30
   9.1652 , 0.458791 , 0.000609 ,  31
   9.1652 , 0.458922 , 0.000609 ,  32
   9.1652 , 0.459026 , 0.000609 ,  33
   9.1652 , 0.459003 , 0.000609 ,  34
   9.1652 , 0.458855 , 0.000609 ,  35
   9.1652 , 0.458861 , 0.000609 ,  36
   9.1652 , 0.458971 , 0.000609 ,  37
   9.1652 , 0.458882 , 0.000609 ,  38
   9.1652 , 0.458944 , 0.000609 ,  39
   9.1652 , 0.458949 , 0.000609 ,  40
   9.1652 , 0.458846 , 0.000609 ,  41
   9.1652 , 0.458882 , 0.000609 ,  42
   9.1652 , 0.458991 , 0.000609 ,  43
   9.1652 , 0.458914 , 0.000609 ,  44
   9.1652 , 0.458980 , 0.000609 ,  45
   9.1652 , 0.458916 , 0.000609 ,  46
   9.1652 , 0.458965 , 0.000609 ,  47
   9.1652 , 0.458851 , 0.000609 ,  48
   9.1652 , 0.458947 , 0.000609 ,  49
   9.1652 , 0.458782 , 0.000609 ,  50
   9.1652 , 0.458779 , 0.000609 ,  51
   9.1652 , 0.458825 , 0.000609 ,  52
   9.1652 , 0.458927 , 0.000609 ,  53
   9.1652 , 0.458888 , 0.000609 ,  54
   9.1652 , 0.458961 , 0.000609 ,  55
   9.1652 , 0.458915 , 0.000609 ,  56
   9.1652 , 0.458848 , 0.000609 ,  57
   9.1652 , 0.458898 , 0.000609 ,  58
   9.1652 , 0.458882 , 0.000609 ,  59
   9.1652 , 0.458968 , 0.000609 ,  60
   9.1652 , 0.458930 , 0.000609 ,  61
   9.1652 , 0.458894 , 0.000609 ,  62
   9.1652 , 0.458924 , 0.000609 ,  63
   9.1652 , 0.458982 , 0.000609 ,  64
   9.1652 , 0.458773 , 0.000609 ,  65
   9.1652 , 0.458942 , 0.000609 ,  66
   9.1652 , 0.458797 , 0.000609 ,  67
   9.1652 , 0.458885 , 0.000609 ,  68
   9.1652 , 0.458732 , 0.000609 ,  69
   9.1652 , 0.458905 , 0.000609 ,  70
   9.1652 , 0.458840 , 0.000609 ,  71
   9.1652 , 0.458933 , 0.000609 ,  72
   9.1652 , 0.458948 , 0.000609 ,  73
   9.1652 , 0.458895 , 0.000609 ,  74
   9.1652 , 0.458847 , 0.000609 ,  75
   9.1652 , 0.458894 , 0.000609 ,  76
   9.1652 , 0.458910 , 0.000609 ,  77
   9.1652 , 0.458919 , 0.000609 ,  78
   9.1652 , 0.458867 , 0.000609 ,  79
   9.1652 , 0.458994 , 0.000609 ,  80
   9.1652 , 0.458854 , 0.000609 ,  81
   9.1652 , 0.458956 , 0.000609 ,  82
   9.1652 , 0.458863 , 0.000609 ,  83
   9.1652 , 0.458944 , 0.000609 ,  84
   9.1652 , 0.458882 , 0.000609 ,  85
   9.1652 , 0.458991 , 0.000609 ,  86
   9.1652 , 0.458917 , 0.000609 ,  87
   9.1652 , 0.458962 , 0.000609 ,  88
   9.1652 , 0.458769 , 0.000609 ,  89
   9.1652 , 0.458888 , 0.000609 ,  90
   9.1652 , 0.458918 , 0.000609 ,  91
   9.1652 , 0.458958 , 0.000609 ,  92
   9.1652 , 0.458953 , 0.000609 ,  93
   9.1652 , 0.458941 , 0.000609 ,  94
   9.1652 , 0.458973 , 0.000609 ,  95
   9.1652 , 0.458984 , 0.000609 ,  96
   9.1652 , 0.458907 , 0.000609 ,  97
   9.1652 , 0.458907 , 0.000609 ,  98
   9.1652 , 0.458869 , 0.000609 ,  99
   9.1652 , 0.458973 , 0.000609 , 100
   9.2195 , 0.459975 , 0.000547 ,   0
   9.2195 , 0.460013 , 0.000547 ,   1
   9.2195 , 0.460049 , 0.000547 ,   2
   9.2195 , 0.460059 , 0.000547 ,   3
   9.2195 , 0.460011 , 0.000547 ,   4
   9.2195 , 0.459962 , 0.000547 ,   5
   9.2195 , 0.459915 , 0.000547 ,   6
   9.2195 , 0.460099 , 0.000547 ,   7
   9.2195 , 0.459911 , 0.000547 ,   8
   9.2195 , 0.460014 , 0.000547 ,   9
   9.2195 , 0.459984 , 0.000547 ,  10
   9.2195 , 0.460028 , 0.000547 ,  11
   9.2195 , 0.459941 , 0.000547 ,  12
   9.2195 , 0.459976 , 0.000547 ,  13
   9.2195 , 0.459995 , 0.000547 ,  14
   9.2195 , 0.459965 , 0.000547 ,  15
   9.2195 , 0.459931 , 0.000547 ,  16
   9.2195 , 0.460015 , 0.000547 ,  17
   9.2195 , 0.460001 , 0.000547 ,  18
   9.2195 , 0.460017 , 0.000547 ,  19
   9.2195 , 0.459984 , 0.000547 ,  20
   9.2195 , 0.459955 , 0.000547 ,  21
   9.2195 , 0.460048 , 0.000547 ,  22
   9.2195 , 0.459926 , 0.000547 ,  23
   9.2195 , 0.460056 , 0.000547 ,  24
   9.2195 , 0.459877 , 0.000547 ,  25
   9.2195 , 0.459967 , 0.000547 ,  26
   9.2195 , 0.459905 , 0.000547 ,  27
   9.2195 , 0.460051 , 0.000547 ,  28
   9.2195 , 0.459962 , 0.000547 ,  29
   9.2195 , 0.459980 , 0.000547 ,  30
   9.2195 , 0.459911 , 0.000547 ,  31
   9.2195 , 0.459968 , 0.000547 ,  32
   9.2195 , 0.460058 , 0.000547 ,  33
   9.2195 , 0.460021 , 0.000547 ,  34
   9.2195 , 0.459888 , 0.000547 ,  35
   9.2195 , 0.459936 , 0.000547 ,  36
   9.2195 , 0.460029 , 0.000547 ,  37
   9.2195 , 0.459918 , 0.000547 ,  38
   9.2195 , 0.460008 , 0.000547 ,  39
   9.2195 , 0.460031 , 0.000547 ,  40
   9.2195 , 0.459869 , 0.000547 ,  41
   9.2195 , 0.459946 , 0.000547 ,  42
   9.2195 , 0.460050 , 0.000547 ,  43
   9.2195 , 0.459973 , 0.000547 ,  44
   9.2195 , 0.459969 , 0.000547 ,  45
   9.2195 , 0.459973 , 0.000547 ,  46
   9.2195 , 0.460011 , 0.000547 ,  47
   9.2195 , 0.459971 , 0.000547 ,  48
   9.2195 , 0.459915 , 0.000547 ,  49
   9.2195 , 0.459886 , 0.000547 ,  50
   9.2195 , 0.459834 , 0.000547 ,  51
   9.2195 , 0.459896 , 0.000547 ,  52
   9.2195 , 0.459998 , 0.000547 ,  53
   9.2195 , 0.459961 , 0.000547 ,  54
   9.2195 , 0.459978 , 0.000547 ,  55
   9.2195 , 0.460010 , 0.000547 ,  56
   9.2195 , 0.459954 , 0.000547 ,  57
   9.2195 , 0.460011 , 0.000547 ,  58
   9.2195 , 0.459938 , 0.000547 ,  59
   9.2195 , 0.460015 , 0.000547 ,  60
   9.2195 , 0.459962 , 0.000547 ,  61
   9.2195 , 0.460041 , 0.000547 ,  62
   9.2195 , 0.460000 , 0.000547 ,  63
   9.2195 , 0.460020 , 0.000547 ,  64
   9.2195 , 0.459909 , 0.000547 ,  65
   9.2195 , 0.459914 , 0.000547 ,  66
   9.2195 , 0.459919 , 0.000547 ,  67
   9.2195 , 0.459963 , 0.000547 ,  68
   9.2195 , 0.459838 , 0.000547 ,  69
   9.2195 , 0.459997 , 0.000547 ,  70
   9.2195 , 0.459876 , 0.000547 ,  71
   9.2195 , 0.459956 , 0.000547 ,  72
   9.2195 , 0.460060 , 0.000547 ,  73
   9.2195 , 0.459977 , 0.000547 ,  74
   9.2195 , 0.459905 , 0.000547 ,  75
   9.2195 , 0.459946 , 0.000547 ,  76
   9.2195 , 0.459965 , 0.000547 ,  77
   9.2195 , 0.460032 , 0.000547 ,  78
   9.2195 , 0.459979 , 0.000547 ,  79
   9.2195 , 0.460093 , 0.000547 ,  80
   9.2195 , 0.459962 , 0.000547 ,  81
   9.2195 , 0.459997 , 0.000547 ,  82
   9.2195 , 0.459932 , 0.000547 ,  83
   9.2195 , 0.459946 , 0.000547 ,  84
   9.2195 , 0.459915 , 0.000547 ,  85
   9.2195 , 0.460050 , 0.000547 ,  86
   9.2195 , 0.459968 , 0.000547 ,  87
   9.2195 , 0.460044 , 0.000547 ,  88
   9.2195 , 0.459901 , 0.000547 ,  89
   9.2195 , 0.459987 , 0.000547 ,  90
   9.2195 , 0.460014 , 0.000547 ,  91
   9.2195 , 0.459990 , 0.000547 ,  92
   9.2195 , 0.459977 , 0.000547 ,  93
   9.2195 , 0.460020 , 0.000547 ,  94
   9.2195 , 0.460036 , 0.000547 ,  95
   9.2195 , 0.459989 , 0.000547 ,  96
   9.2195 , 0.459980 , 0.000547 ,  97
   9.2195 , 0.459934 , 0.000547 ,  98
   9.2195 , 0.459926 , 0.000547 ,  99
   9.2195 , 0.460043 , 0.000547 , 100
   9.2736 , 0.461396 , 0.000590 ,   0
   9.2736 , 0.461414 , 0.000590 ,   1
   9.2736 , 0.461472 , 0.000590 ,   2
   9.2736 , 0.461454 , 0.000590 ,   3
   9.2736 , 0.461397 , 0.000590 ,   4
   9.2736 , 0.461405 , 0.000590 ,   5
   9.2736 , 0.461334 , 0.000590 ,   6
   9.2736 , 0.461522 , 0.000590 ,   7
   9.2736 , 0.461353 , 0.000590 ,   8
   9.2736 , 0.461448 , 0.000590 ,   9
   9.2736 , 0.461404 , 0.000590 ,  10
   9.2736 , 0.461467 , 0.000590 ,  11
   9.2736 , 0.461376 , 0.000590 ,  12
   9.2736 , 0.461395 , 0.000590 ,  13
   9.2736 , 0.461405 , 0.000590 ,  14
   9.2736 , 0.461301 , 0.000590 ,  15
   9.2736 , 0.461425 , 0.000590 ,  16
   9.2736 , 0.461447 , 0.000590 ,  17
   9.2736 , 0.461408 , 0.000590 ,  18
   9.2736 , 0.461419 , 0.000590 ,  19
   9.2736 , 0.461456 , 0.000590 ,  20
   9.2736 , 0.461405 , 0.000590 ,  21
   9.2736 , 0.461490 , 0.000590 ,  22
   9.2736 , 0.461301 , 0.000590 ,  23
   9.2736 , 0.461467 , 0.000590 ,  24
   9.2736 , 0.461370 , 0.000590 ,  25
   9.2736 , 0.461421 , 0.000590 ,  26
   9.2736 , 0.461306 , 0.000590 ,  27
   9.2736 , 0.461446 , 0.000590 ,  28
   9.2736 , 0.461387 , 0.000590 ,  29
   9.2736 , 0.461464 , 0.000590 ,  30
   9.2736 , 0.461317 , 0.000590 ,  31
   9.2736 , 0.461439 , 0.000590 ,  32
   9.2736 , 0.461504 , 0.000590 ,  33
   9.2736 , 0.461473 , 0.000590 ,  34
   9.2736 , 0.461282 , 0.000590 ,  35
   9.2736 , 0.461351 , 0.000590 ,  36
   9.2736 , 0.461410 , 0.000590 ,  37
   9.2736 , 0.461391 , 0.000590 ,  38
   9.2736 , 0.461413 , 0.000590 ,  39
   9.2736 , 0.461445 , 0.000590 ,  40
   9.2736 , 0.461335 , 0.000590 ,  41
   9.2736 , 0.461341 , 0.000590 ,  42
   9.2736 , 0.461458 , 0.000590 ,  43
   9.2736 , 0.461390 , 0.000590 ,  44
   9.2736 , 0.461439 , 0.000590 ,  45
   9.2736 , 0.461400 , 0.000590 ,  46
   9.2736 , 0.461391 , 0.000590 ,  47
   9.2736 , 0.461383 , 0.000590 ,  48
   9.2736 , 0.461440 , 0.000590 ,  49
   9.2736 , 0.461268 , 0.000590 ,  50
   9.2736 , 0.461223 , 0.000590 ,  51
   9.2736 , 0.461318 , 0.000590 ,  52
   9.2736 , 0.461381 , 0.000590 ,  53
   9.2736 , 0.461362 , 0.000590 ,  54
   9.2736 , 0.461403 , 0.000590 ,  55
   9.2736 , 0.461383 , 0.000590 ,  56
   9.2736 , 0.461343 , 0.000590 ,  57
   9.2736 , 0.461363 , 0.000590 ,  58
   9.2736 , 0.461359 , 0.000590 ,  59
   9.2736 , 0.461438 , 0.000590 ,  60
   9.2736 , 0.461416 , 0.000590 ,  61
   9.2736 , 0.461394 , 0.000590 ,  62
   9.2736 , 0.461420 , 0.000590 ,  63
   9.2736 , 0.461458 , 0.000590 ,  64
   9.2736 , 0.461340 , 0.000590 ,  65
   9.2736 , 0.461388 , 0.000590 ,  66
   9.2736 , 0.461314 , 0.000590 ,  67
   9.2736 , 0.461364 , 0.000590 ,  68
   9.2736 , 0.461222 , 0.000590 ,  69
   9.2736 , 0.461401 , 0.000590 ,  70
   9.2736 , 0.461358 , 0.000590 ,  71
   9.2736 , 0.461403 , 0.000590 ,  72
   9.2736 , 0.461445 , 0.000590 ,  73
   9.2736 , 0.461403 , 0.000590 ,  74
   9.2736 , 0.461321 , 0.000590 ,  75
   9.2736 , 0.461370 , 0.000590 ,  76
   9.2736 , 0.461410 , 0.000590 ,  77
   9.2736 , 0.461427 , 0.000590 ,  78
   9.2736 , 0.461359 , 0.000590 ,  79
   9.2736 , 0.461504 , 0.000590 ,  80
   9.2736 , 0.461337 , 0.000590 ,  81
   9.2736 , 0.461422 , 0.000590 ,  82
   9.2736 , 0.461370 , 0.000590 ,  83
   9.2736 , 0.461331 , 0.000590 ,  84
   9.2736 , 0.461333 , 0.000590 ,  85
   9.2736 , 0.461463 , 0.000590 ,  86
   9.2736 , 0.461389 , 0.000590 ,  87
   9.2736 , 0.461474 , 0.000590 ,  88
   9.2736 , 0.461281 , 0.000590 ,  89
   9.2736 , 0.461361 , 0.000590 ,  90
   9.2736 , 0.461429 , 0.000590 ,  91
   9.2736 , 0.461465 , 0.000590 ,  92
   9.2736 , 0.461422 , 0.000590 ,  93
   9.2736 , 0.461409 , 0.000590 ,  94
   9.2736 , 0.461440 , 0.000590 ,  95
   9.2736 , 0.461469 , 0.000590 ,  96
   9.2736 , 0.461419 , 0.000590 ,  97
   9.2736 , 0.461382 , 0.000590 ,  98
   9.2736 , 0.461386 , 0.000590 ,  99
   9.2736 , 0.461495 , 0.000590 , 100
   9.3808 , 0.463753 , 0.000686 ,   0
   9.3808 , 0.463730 , 0.000686 ,   1
   9.3808 , 0.463867 , 0.000686 ,   2
   9.3808 , 0.463777 , 0.000686 ,   3
   9.3808 , 0.463736 , 0.000686 ,   4
   9.3808 , 0.463783 , 0.000686 ,   5
   9.3808 , 0.463691 , 0.000686 ,   6
   9.3808 , 0.463857 , 0.000686 ,   7
   9.3808 , 0.463770 , 0.000686 ,   8
   9.3808 , 0.463843 , 0.000686 ,   9
   9.3808 , 0.463724 , 0.000686 ,  10
   9.3808 , 0.463814 , 0.000686 ,  11
   9.3808 , 0.463766 , 0.000686 ,  12
   9.3808 , 0.463769 , 0.000686 ,  13
   9.3808 , 0.463769 , 0.000686 ,  14
   9.3808 , 0.463658 , 0.000686 ,  15
   9.3808 , 0.463826 , 0.000686 ,  16
   9.3808 , 0.463812 , 0.000686 ,  17
   9.3808 , 0.463757 , 0.000686 ,  18
   9.3808 , 0.463750 , 0.000686 ,  19
   9.3808 , 0.463837 , 0.000686 ,  20
   9.3808 , 0.463775 , 0.000686 ,  21
   9.3808 , 0.463848 , 0.000686 ,  22
   9.3808 , 0.463655 , 0.000686 ,  23
   9.3808 , 0.463795 , 0.000686 ,  24
   9.3808 , 0.463773 , 0.000686 ,  25
   9.3808 , 0.463793 , 0.000686 ,  26
   9.3808 , 0.463640 , 0.000686 ,  27
   9.3808 , 0.463775 , 0.000686 ,  28
   9.3808 , 0.463749 , 0.000686 ,  29
   9.3808 , 0.463838 , 0.000686 ,  30
   9.3808 , 0.463669 , 0.000686 ,  31
   9.3808 , 0.463817 , 0.000686 ,  32
   9.3808 , 0.463873 , 0.000686 ,  33
   9.3808 , 0.463825 , 0.000686 ,  34
   9.3808 , 0.463606 , 0.000686 ,  35
   9.3808 , 0.463690 , 0.000686 ,  36
   9.3808 , 0.463739 , 0.000686 ,  37
   9.3808 , 0.463798 , 0.000686 ,  38
   9.3808 , 0.463763 , 0.000686 ,  39
   9.3808 , 0.463799 , 0.000686 ,  40
   9.3808 , 0.463719 , 0.000686 ,  41
   9.3808 , 0.463706 , 0.000686 ,  42
   9.3808 , 0.463790 , 0.000686 ,  43
   9.3808 , 0.463731 , 0.000686 ,  44
   9.3808 , 0.463814 , 0.000686 ,  45
   9.3808 , 0.463765 , 0.000686 ,  46
   9.3808 , 0.463734 , 0.000686 ,  47
   9.3808 , 0.463744 , 0.000686 ,  48
   9.3808 , 0.463844 , 0.000686 ,  49
   9.3808 , 0.463586 , 0.000686 ,  50
   9.3808 , 0.463560 , 0.000686 ,  51
   9.3808 , 0.463679 , 0.000686 ,  52
   9.3808 , 0.463727 , 0.000686 ,  53
   9.3808 , 0.463719 , 0.000686 ,  54
   9.3808 , 0.463780 , 0.000686 ,  55
   9.3808 , 0.463744 , 0.000686 ,  56
   9.3808 , 0.463652 , 0.000686 ,  57
   9.3808 , 0.463677 , 0.000686 ,  58
   9.3808 , 0.463710 , 0.000686 ,  59
   9.3808 , 0.463769 , 0.000686 ,  60
   9.3808 , 0.463759 , 0.000686 ,  61
   9.3808 , 0.463712 , 0.000686 ,  62
   9.3808 , 0.463844 , 0.000686 ,  63
   9.3808 , 0.463814 , 0.000686 ,  64
   9.3808 , 0.463697 , 0.000686 ,  65
   9.3808 , 0.463806 , 0.000686 ,  66
   9.3808 , 0.463644 , 0.000686 ,  67
   9.3808 , 0.463681 , 0.000686 ,  68
   9.3808 , 0.463581 , 0.000686 ,  69
   9.3808 , 0.463742 , 0.000686 ,  70
   9.3808 , 0.463738 , 0.000686 ,  71
   9.3808 , 0.463764 , 0.000686 ,  72
   9.3808 , 0.463717 , 0.000686 ,  73
   9.3808 , 0.463734 , 0.000686 ,  74
   9.3808 , 0.463673 , 0.000686 ,  75
   9.3808 , 0.463735 , 0.000686 ,  76
   9.3808 , 0.463821 , 0.000686 ,  77
   9.3808 , 0.463776 , 0.000686 ,  78
   9.3808 , 0.463708 , 0.000686 ,  79
   9.3808 , 0.463853 , 0.000686 ,  80
   9.3808 , 0.463619 , 0.000686 ,  81
   9.3808 , 0.463747 , 0.000686 ,  82
   9.3808 , 0.463775 , 0.000686 ,  83
   9.3808 , 0.463647 , 0.000686 ,  84
   9.3808 , 0.463687 , 0.000686 ,  85
   9.3808 , 0.463821 , 0.000686 ,  86
   9.3808 , 0.463751 , 0.000686 ,  87
   9.3808 , 0.463827 , 0.000686 ,  88
   9.3808 , 0.463655 , 0.000686 ,  89
   9.3808 , 0.463701 , 0.000686 ,  90
   9.3808 , 0.463770 , 0.000686 ,  91
   9.3808 , 0.463871 , 0.000686 ,  92
   9.3808 , 0.463788 , 0.000686 ,  93
   9.3808 , 0.463744 , 0.000686 ,  94
   9.3808 , 0.463790 , 0.000686 ,  95
   9.3808 , 0.463841 , 0.000686 ,  96
   9.3808 , 0.463789 , 0.000686 ,  97
   9.3808 , 0.463784 , 0.000686 ,  98
   9.3808 , 0.463800 , 0.000686 ,  99
   9.3808 , 0.463859 , 0.000686 , 100
   9.4340 , 0.464736 , 0.000643 ,   0
   9.4340 , 0.464737 , 0.000643 ,   1
   9.4340 , 0.464802 , 0.000643 ,   2
   9.4340 , 0.464799 , 0.000643 ,   3
   9.4340 , 0.464730 , 0.000643 ,   4
   9.4340 , 0.464727 , 0.000643 ,   5
   9.4340 , 0.464685 , 0.000643 ,   6
   9.4340 , 0.464869 , 0.000643 ,   7
   9.4340 , 0.464668 , 0.000643 ,   8
   9.4340 , 0.464782 , 0.000643 ,   9
   9.4340 , 0.464750 , 0.000643 ,  10
   9.4340 , 0.464804 , 0.000643 ,  11
   9.4340 , 0.464680 , 0.000643 ,  12
   9.4340 , 0.464720 , 0.000643 ,  13
   9.4340 , 0.464760 , 0.000643 ,  14
   9.4340 , 0.464679 , 0.000643 ,  15
   9.4340 , 0.464746 , 0.000643 ,  16
   9.4340 , 0.464791 , 0.000643 ,  17
   9.4340 , 0.464780 , 0.000643 ,  18
   9.4340 , 0.464744 , 0.000643 ,  19
   9.4340 , 0.464752 , 0.000643 ,  20
   9.4340 , 0.464730 , 0.000643 ,  21
   9.4340 , 0.464855 , 0.000643 ,  22
   9.4340 , 0.464628 , 0.000643 ,  23
   9.4340 , 0.464820 , 0.000643 ,  24
   9.4340 , 0.464671 , 0.000643 ,  25
   9.4340 , 0.464728 , 0.000643 ,  26
   9.4340 , 0.464655 , 0.000643 ,  27
   9.4340 , 0.464831 , 0.000643 ,  28
   9.4340 , 0.464715 , 0.000643 ,  29
   9.4340 , 0.464777 , 0.000643 ,  30
   9.4340 , 0.464625 , 0.000643 ,  31
   9.4340 , 0.464750 , 0.000643 ,  32
   9.4340 , 0.464845 , 0.000643 ,  33
   9.4340 , 0.464820 , 0.000643 ,  34
   9.4340 , 0.464657 , 0.000643 ,  35
   9.4340 , 0.464683 , 0.000643 ,  36
   9.4340 , 0.464788 , 0.000643 ,  37
   9.4340 , 0.464715 , 0.000643 ,  38
   9.4340 , 0.464755 , 0.000643 ,  39
   9.4340 , 0.464786 , 0.000643 ,  40
   9.4340 , 0.464666 , 0.000643 ,  41
   9.4340 , 0.464688 , 0.000643 ,  42
   9.4340 , 0.464816 , 0.000643 ,  43
   9.4340 , 0.464737 , 0.000643 ,  44
   9.4340 , 0.464811 , 0.000643 ,  45
   9.4340 , 0.464736 , 0.000643 ,  46
   9.4340 , 0.464775 , 0.000643 ,  47
   9.4340 , 0.464686 , 0.000643 ,  48
   9.4340 , 0.464742 , 0.000643 ,  49
   9.4340 , 0.464593 , 0.000643 ,  50
   9.4340 , 0.464580 , 0.000643 ,  51
   9.4340 , 0.464629 , 0.000643 ,  52
   9.4340 , 0.464737 , 0.000643 ,  53
   9.4340 , 0.464722 , 0.000643 ,  54
   9.4340 , 0.464780 , 0.000643 ,  55
   9.4340 , 0.464755 , 0.000643 ,  56
   9.4340 , 0.464683 , 0.000643 ,  57
   9.4340 , 0.464738 , 0.000643 ,  58
   9.4340 , 0.464692 , 0.000643 ,  59
   9.4340 , 0.464797 , 0.000643 ,  60
   9.4340 , 0.464754 , 0.000643 ,  61
   9.4340 , 0.464743 , 0.000643 ,  62
   9.4340 , 0.464758 , 0.000643 ,  63
   9.4340 , 0.464803 , 0.000643 ,  64
   9.4340 , 0.464615 , 0.000643 ,  65
   9.4340 , 0.464739 , 0.000643 ,  66
   9.4340 , 0.464635 , 0.000643 ,  67
   9.4340 , 0.464719 , 0.000643 ,  68
   9.4340 , 0.464534 , 0.000643 ,  69
   9.4340 , 0.464747 , 0.000643 ,  70
   9.4340 , 0.464659 , 0.000643 ,  71
   9.4340 , 0.464754 , 0.000643 ,  72
   9.4340 , 0.464798 , 0.000643 ,  73
   9.4340 , 0.464734 , 0.000643 ,  74
   9.4340 , 0.464659 , 0.000643 ,  75
   9.4340 , 0.464707 , 0.000643 ,  76
   9.4340 , 0.464740 , 0.000643 ,  77
   9.4340 , 0.464755 , 0.000643 ,  78
   9.4340 , 0.464693 , 0.000643 ,  79
   9.4340 , 0.464837 , 0.000643 ,  80
   9.4340 , 0.464678 , 0.000643 ,  81
   9.4340 , 0.464771 , 0.000643 ,  82
   9.4340 , 0.464697 , 0.000643 ,  83
   9.4340 , 0.464731 , 0.000643 ,  84
   9.4340 , 0.464699 , 0.000643 ,  85
   9.4340 , 0.464826 , 0.000643 ,  86
   9.4340 , 0.464756 , 0.000643 ,  87
   9.4340 , 0.464802 , 0.000643 ,  88
   9.4340 , 0.464594 , 0.000643 ,  89
   9.4340 , 0.464711 , 0.000643 ,  90
   9.4340 , 0.464758 , 0.000643 ,  91
   9.4340 , 0.464786 , 0.000643 ,  92
   9.4340 , 0.464787 , 0.000643 ,  93
   9.4340 , 0.464767 , 0.000643 ,  94
   9.4340 , 0.464801 , 0.000643 ,  95
   9.4340 , 0.464798 , 0.000643 ,  96
   9.4340 , 0.464749 , 0.000643 ,  97
   9.4340 , 0.464725 , 0.000643 ,  98
   9.4340 , 0.464695 , 0.000643 ,  99
   9.4340 , 0.464838 , 0.000643 , 100
   9.4868 , 0.466259 , 0.000601 ,   0
   9.4868 , 0.466247 , 0.000601 ,   1
   9.4868 , 0.466341 , 0.000601 ,   2
   9.4868 , 0.466275 , 0.000601 ,   3
   9.4868 , 0.466266 , 0.000601 ,   4
   9.4868 , 0.466261 , 0.000601 ,   5
   9.4868 , 0.466207 , 0.000601 ,   6
   9.4868 , 0.466398 , 0.000601 ,   7
   9.4868 , 0.466211 , 0.000601 ,   8
   9.4868 , 0.466313 , 0.000601 ,   9
   9.4868 , 0.466267 , 0.000601 ,  10
   9.4868 , 0.466338 , 0.000601 ,  11
   9.4868 , 0.466240 , 0.000601 ,  12
   9.4868 , 0.466251 , 0.000601 ,  13
   9.4868 , 0.466276 , 0.000601 ,  14
   9.4868 , 0.466193 , 0.000601 ,  15
   9.4868 , 0.466284 , 0.000601 ,  16
   9.4868 , 0.466307 , 0.000601 ,  17
   9.4868 , 0.466274 , 0.000601 ,  18
   9.4868 , 0.466263 , 0.000601 ,  19
   9.4868 , 0.466296 , 0.000601 ,  20
   9.4868 , 0.466275 , 0.000601 ,  21
   9.4868 , 0.466368 , 0.000601 ,  22
   9.4868 , 0.466160 , 0.000601 ,  23
   9.4868 , 0.466339 , 0.000601 ,  24
   9.4868 , 0.466222 , 0.000601 ,  25
   9.4868 , 0.466260 , 0.000601 ,  26
   9.4868 , 0.466157 , 0.000601 ,  27
   9.4868 , 0.466331 , 0.000601 ,  28
   9.4868 , 0.466232 , 0.000601 ,  29
   9.4868 , 0.466316 , 0.000601 ,  30
   9.4868 , 0.466153 , 0.000601 ,  31
   9.4868 , 0.466293 , 0.000601 ,  32
   9.4868 , 0.466357 , 0.000601 ,  33
   9.4868 , 0.466343 , 0.000601 ,  34
   9.4868 , 0.466163 , 0.000601 ,  35
   9.4868 , 0.466216 , 0.000601 ,  36
   9.4868 , 0.466281 , 0.000601 ,  37
   9.4868 , 0.466243 , 0.000601 ,  38
   9.4868 , 0.466276 , 0.000601 ,  39
   9.4868 , 0.466314 , 0.000601 ,  40
   9.4868 , 0.466188 , 0.000601 ,  41
   9.4868 , 0.466225 , 0.000601 ,  42
   9.4868 , 0.466341 , 0.000601 ,  43
   9.4868 , 0.466250 , 0.000601 ,  44
   9.4868 , 0.466305 , 0.000601 ,  45
   9.4868 , 0.466261 , 0.000601 ,  46
   9.4868 , 0.466294 , 0.000601 ,  47
   9.4868 , 0.466231 , 0.000601 ,  48
   9.4868 , 0.466295 , 0.000601 ,  49
   9.4868 , 0.466123 , 0.000601 ,  50
   9.4868 , 0.466099 , 0.000601 ,  51
   9.4868 , 0.466180 , 0.000601 ,  52
   9.4868 , 0.466261 , 0.000601 ,  53
   9.4868 , 0.466237 , 0.000601 ,  54
   9.4868 , 0.466296 , 0.000601 ,  55
   9.4868 , 0.466279 , 0.000601 ,  56
   9.4868 , 0.466199 , 0.000601 ,  57
   9.4868 , 0.466256 , 0.000601 ,  58
   9.4868 , 0.466218 , 0.000601 ,  59
   9.4868 , 0.466302 , 0.000601 ,  60
   9.4868 , 0.466265 , 0.000601 ,  61
   9.4868 , 0.466278 , 0.000601 ,  62
   9.4868 , 0.466300 , 0.000601 ,  63
   9.4868 , 0.466321 , 0.000601 ,  64
   9.4868 , 0.466178 , 0.000601 ,  65
   9.4868 , 0.466267 , 0.000601 ,  66
   9.4868 , 0.466154 , 0.000601 ,  67
   9.4868 , 0.466211 , 0.000601 ,  68
   9.4868 , 0.466085 , 0.000601 ,  69
   9.4868 , 0.466254 , 0.000601 ,  70
   9.4868 , 0.466196 , 0.000601 ,  71
   9.4868 , 0.466246 , 0.000601 ,  72
   9.4868 , 0.466299 , 0.000601 ,  73
   9.4868 , 0.466243 , 0.000601 ,  74
   9.4868 , 0.466183 , 0.000601 ,  75
   9.4868 , 0.466217 , 0.000601 ,  76
   9.4868 , 0.466270 , 0.000601 ,  77
   9.4868 , 0.466288 , 0.000601 ,  78
   9.4868 , 0.466232 , 0.000601 ,  79
   9.4868 , 0.466368 , 0.000601 ,  80
   9.4868 , 0.466201 , 0.000601 ,  81
   9.4868 , 0.466292 , 0.000601 ,  82
   9.4868 , 0.466236 , 0.000601 ,  83
   9.4868 , 0.466225 , 0.000601 ,  84
   9.4868 , 0.466211 , 0.000601 ,  85
   9.4868 , 0.466331 , 0.000601 ,  86
   9.4868 , 0.466262 , 0.000601 ,  87
   9.4868 , 0.466352 , 0.000601 ,  88
   9.4868 , 0.466145 , 0.000601 ,  89
   9.4868 , 0.466232 , 0.000601 ,  90
   9.4868 , 0.466282 , 0.000601 ,  91
   9.4868 , 0.466328 , 0.000601 ,  92
   9.4868 , 0.466288 , 0.000601 ,  93
   9.4868 , 0.466278 , 0.000601 ,  94
   9.4868 , 0.466312 , 0.000601 ,  95
   9.4868 , 0.466316 , 0.000601 ,  96
   9.4868 , 0.466280 , 0.000601 ,  97
   9.4868 , 0.466254 , 0.000601 ,  98
   9.4868 , 0.466239 , 0.000601 ,  99
   9.4868 , 0.466340 , 0.000601 , 100
   9.5394 , 0.467250 , 0.000620 ,   0
   9.5394 , 0.467331 , 0.000620 ,   1
   9.5394 , 0.467294 , 0.000620 ,   2
   9.5394 , 0.467275 , 0.000620 ,   3
   9.5394 , 0.467268 , 0.000620 ,   4
   9.5394 , 0.467174 , 0.000620 ,   5
   9.5394 , 0.467202 , 0.000620 ,   6
   9.5394 , 0.467398 , 0.000620 ,   7
   9.5394 , 0.467171 , 0.000620 ,   8
   9.5394 , 0.467255 , 0.000620 ,   9
   9.5394 , 0.467292 , 0.000620 ,  10
   9.5394 , 0.467313 , 0.000620 ,  11
   9.5394 , 0.467236 , 0.000620 ,  12
   9.5394 , 0.467181 , 0.000620 ,  13
   9.5394 , 0.467264 , 0.000620 ,  14
   9.5394 , 0.467187 , 0.000620 ,  15
   9.5394 , 0.467252 , 0.000620 ,  16
   9.5394 , 0.467289 , 0.000620 ,  17
   9.5394 , 0.467308 , 0.000620 ,  18
   9.5394 , 0.467296 , 0.000620 ,  19
   9.5394 , 0.467264 , 0.000620 ,  20
   9.5394 , 0.467212 , 0.000620 ,  21
   9.5394 , 0.467342 , 0.000620 ,  22
   9.5394 , 0.467170 , 0.000620 ,  23
   9.5394 , 0.467308 , 0.000620 ,  24
   9.5394 , 0.467161 , 0.000620 ,  25
   9.5394 , 0.467266 , 0.000620 ,  26
   9.5394 , 0.467168 , 0.000620 ,  27
   9.5394 , 0.467363 , 0.000620 ,  28
   9.5394 , 0.467240 , 0.000620 ,  29
   9.5394 , 0.467287 , 0.000620 ,  30
   9.5394 , 0.467123 , 0.000620 ,  31
   9.5394 , 0.467212 , 0.000620 ,  32
   9.5394 , 0.467341 , 0.000620 ,  33
   9.5394 , 0.467355 , 0.000620 ,  34
   9.5394 , 0.467182 , 0.000620 ,  35
   9.5394 , 0.467221 , 0.000620 ,  36
   9.5394 , 0.467346 , 0.000620 ,  37
   9.5394 , 0.467179 , 0.000620 ,  38
   9.5394 , 0.467282 , 0.000620 ,  39
   9.5394 , 0.467364 , 0.000620 ,  40
   9.5394 , 0.467200 , 0.000620 ,  41
   9.5394 , 0.467234 , 0.000620 ,  42
   9.5394 , 0.467346 , 0.000620 ,  43
   9.5394 , 0.467304 , 0.000620 ,  44
   9.5394 , 0.467253 , 0.000620 ,  45
   9.5394 , 0.467262 , 0.000620 ,  46
   9.5394 , 0.467258 , 0.000620 ,  47
   9.5394 , 0.467248 , 0.000620 ,  48
   9.5394 , 0.467250 , 0.000620 ,  49
   9.5394 , 0.467142 , 0.000620 ,  50
   9.5394 , 0.467095 , 0.000620 ,  51
   9.5394 , 0.467200 , 0.000620 ,  52
   9.5394 , 0.467242 , 0.000620 ,  53
   9.5394 , 0.467254 , 0.000620 ,  54
   9.5394 , 0.467259 , 0.000620 ,  55
   9.5394 , 0.467253 , 0.000620 ,  56
   9.5394 , 0.467244 , 0.000620 ,  57
   9.5394 , 0.467308 , 0.000620 ,  58
   9.5394 , 0.467238 , 0.000620 ,  59
   9.5394 , 0.467314 , 0.000620 ,  60
   9.5394 , 0.467242 , 0.000620 ,  61
   9.5394 , 0.467244 , 0.000620 ,  62
   9.5394 , 0.467220 , 0.000620 ,  63
   9.5394 , 0.467311 , 0.000620 ,  64
   9.5394 , 0.467160 , 0.000620 ,  65
   9.5394 , 0.467239 , 0.000620 ,  66
   9.5394 , 0.467169 , 0.000620 ,  67
   9.5394 , 0.467270 , 0.000620 ,  68
   9.5394 , 0.467112 , 0.000620 ,  69
   9.5394 , 0.467228 , 0.000620 ,  70
   9.5394 , 0.467163 , 0.000620 ,  71
   9.5394 , 0.467240 , 0.000620 ,  72
   9.5394 , 0.467322 , 0.000620 ,  73
   9.5394 , 0.467235 , 0.000620 ,  74
   9.5394 , 0.467175 , 0.000620 ,  75
   9.5394 , 0.467183 , 0.000620 ,  76
   9.5394 , 0.467223 , 0.000620 ,  77
   9.5394 , 0.467296 , 0.000620 ,  78
   9.5394 , 0.467209 , 0.000620 ,  79
   9.5394 , 0.467320 , 0.000620 ,  80
   9.5394 , 0.467234 , 0.000620 ,  81
   9.5394 , 0.467326 , 0.000620 ,  82
   9.5394 , 0.467180 , 0.000620 ,  83
   9.5394 , 0.467221 , 0.000620 ,  84
   9.5394 , 0.467193 , 0.000620 ,  85
   9.5394 , 0.467314 , 0.000620 ,  86
   9.5394 , 0.467251 , 0.000620 ,  87
   9.5394 , 0.467362 , 0.000620 ,  88
   9.5394 , 0.467148 , 0.000620 ,  89
   9.5394 , 0.467213 , 0.000620 ,  90
   9.5394 , 0.467241 , 0.000620 ,  91
   9.5394 , 0.467285 , 0.000620 ,  92
   9.5394 , 0.467270 , 0.000620 ,  93
   9.5394 , 0.467283 , 0.000620 ,  94
   9.5394 , 0.467343 , 0.000620 ,  95
   9.5394 , 0.467281 , 0.000620 ,  96
   9.5394 , 0.467241 , 0.000620 ,  97
   9.5394 , 0.467227 , 0.000620 ,  98
   9.5394 , 0.467219 , 0.000620 ,  99
   9.5394 , 0.467330 , 0.000620 , 100
   9.6437 , 0.469236 , 0.000733 ,   0
   9.6437 , 0.469221 , 0.000733 ,   1
   9.6437 , 0.469324 , 0.000733 ,   2
   9.6437 , 0.469287 , 0.000733 ,   3
   9.6437 , 0.469200 , 0.000733 ,   4
   9.6437 , 0.469227 , 0.000733 ,   5
   9.6437 , 0.469176 , 0.000733 ,   6
   9.6437 , 0.469377 , 0.000733 ,   7
   9.6437 , 0.469174 , 0.000733 ,   8
   9.6437 , 0.469325 , 0.000733 ,   9
   9.6437 , 0.469276 , 0.000733 ,  10
   9.6437 , 0.469296 , 0.000733 ,  11
   9.6437 , 0.469163 , 0.000733 ,  12
   9.6437 , 0.469243 , 0.000733 ,  13
   9.6437 , 0.469269 , 0.000733 ,  14
   9.6437 , 0.469205 , 0.000733 ,  15
   9.6437 , 0.469271 , 0.000733 ,  16
   9.6437 , 0.469296 , 0.000733 ,  17
   9.6437 , 0.469295 , 0.000733 ,  18
   9.6437 , 0.469218 , 0.000733 ,  19
   9.6437 , 0.469247 , 0.000733 ,  20
   9.6437 , 0.469255 , 0.000733 ,  21
   9.6437 , 0.469365 , 0.000733 ,  22
   9.6437 , 0.469068 , 0.000733 ,  23
   9.6437 , 0.469350 , 0.000733 ,  24
   9.6437 , 0.469208 , 0.000733 ,  25
   9.6437 , 0.469215 , 0.000733 ,  26
   9.6437 , 0.469120 , 0.000733 ,  27
   9.6437 , 0.469336 , 0.000733 ,  28
   9.6437 , 0.469217 , 0.000733 ,  29
   9.6437 , 0.469292 , 0.000733 ,  30
   9.6437 , 0.469124 , 0.000733 ,  31
   9.6437 , 0.469265 , 0.000733 ,  32
   9.6437 , 0.469355 , 0.000733 ,  33
   9.6437 , 0.469327 , 0.000733 ,  34
   9.6437 , 0.469156 , 0.000733 ,  35
   9.6437 , 0.469175 , 0.000733 ,  36
   9.6437 , 0.469280 , 0.000733 ,  37
   9.6437 , 0.469222 , 0.000733 ,  38
   9.6437 , 0.469255 , 0.000733 ,  39
   9.6437 , 0.469260 , 0.000733 ,  40
   9.6437 , 0.469148 , 0.000733 ,  41
   9.6437 , 0.469159 , 0.000733 ,  42
   9.6437 , 0.469310 , 0.000733 ,  43
   9.6437 , 0.469212 , 0.000733 ,  44
   9.6437 , 0.469313 , 0.000733 ,  45
   9.6437 , 0.469223 , 0.000733 ,  46
   9.6437 , 0.469316 , 0.000733 ,  47
   9.6437 , 0.469162 , 0.000733 ,  48
   9.6437 , 0.469267 , 0.000733 ,  49
   9.6437 , 0.469062 , 0.000733 ,  50
   9.6437 , 0.469079 , 0.000733 ,  51
   9.6437 , 0.469125 , 0.000733 ,  52
   9.6437 , 0.469254 , 0.000733 ,  53
   9.6437 , 0.469194 , 0.000733 ,  54
   9.6437 , 0.469280 , 0.000733 ,  55
   9.6437 , 0.469269 , 0.000733 ,  56
   9.6437 , 0.469166 , 0.000733 ,  57
   9.6437 , 0.469237 , 0.000733 ,  58
   9.6437 , 0.469226 , 0.000733 ,  59
   9.6437 , 0.469303 , 0.000733 ,  60
   9.6437 , 0.469256 , 0.000733 ,  61
   9.6437 , 0.469236 , 0.000733 ,  62
   9.6437 , 0.469273 , 0.000733 ,  63
   9.6437 , 0.469307 , 0.000733 ,  64
   9.6437 , 0.469088 , 0.000733 ,  65
   9.6437 , 0.469286 , 0.000733 ,  66
   9.6437 , 0.469098 , 0.000733 ,  67
   9.6437 , 0.469166 , 0.000733 ,  68
   9.6437 , 0.469029 , 0.000733 ,  69
   9.6437 , 0.469241 , 0.000733 ,  70
   9.6437 , 0.469163 , 0.000733 ,  71
   9.6437 , 0.469248 , 0.000733 ,  72
   9.6437 , 0.469266 , 0.000733 ,  73
   9.6437 , 0.469197 , 0.000733 ,  74
   9.6437 , 0.469174 , 0.000733 ,  75
   9.6437 , 0.469216 , 0.000733 ,  76
   9.6437 , 0.469225 , 0.000733 ,  77
   9.6437 , 0.469249 , 0.000733 ,  78
   9.6437 , 0.469181 , 0.000733 ,  79
   9.6437 , 0.469351 , 0.000733 ,  80
   9.6437 , 0.469158 , 0.000733 ,  81
   9.6437 , 0.469284 , 0.000733 ,  82
   9.6437 , 0.469216 , 0.000733 ,  83
   9.6437 , 0.469247 , 0.000733 ,  84
   9.6437 , 0.469229 , 0.000733 ,  85
   9.6437 , 0.469346 , 0.000733 ,  86
   9.6437 , 0.469242 , 0.000733 ,  87
   9.6437 , 0.469313 , 0.000733 ,  88
   9.6437 , 0.469088 , 0.000733 ,  89
   9.6437 , 0.469234 , 0.000733 ,  90
   9.6437 , 0.469249 , 0.000733 ,  91
   9.6437 , 0.469310 , 0.000733 ,  92
   9.6437 , 0.469291 , 0.000733 ,  93
   9.6437 , 0.469261 , 0.000733 ,  94
   9.6437 , 0.469301 , 0.000733 ,  95
   9.6437 , 0.469334 , 0.000733 ,  96
   9.6437 , 0.469251 , 0.000733 ,  97
   9.6437 , 0.469215 , 0.000733 ,  98
   9.6437 , 0.469176 , 0.000733 ,  99
   9.6437 , 0.469333 , 0.000733 , 100
   9.6954 , 0.470444 , 0.000728 ,   0
   9.6954 , 0.470435 , 0.000728 ,   1
   9.6954 , 0.470519 , 0.000728 ,   2
   9.6954 , 0.470502 , 0.000728 ,   3
   9.6954 , 0.470429 , 0.000728 ,   4
   9.6954 , 0.470441 , 0.000728 ,   5
   9.6954 , 0.470372 , 0.000728 ,   6
   9.6954 , 0.470571 , 0.000728 ,   7
   9.6954 , 0.470374 , 0.000728 ,   8
   9.6954 , 0.470513 , 0.000728 ,   9
   9.6954 , 0.470467 , 0.000728 ,  10
   9.6954 , 0.470519 , 0.000728 ,  11
   9.6954 , 0.470402 , 0.000728 ,  12
   9.6954 , 0.470427 , 0.000728 ,  13
   9.6954 , 0.470470 , 0.000728 ,  14
   9.6954 , 0.470363 , 0.000728 ,  15
   9.6954 , 0.470480 , 0.000728 ,  16
   9.6954 , 0.470528 , 0.000728 ,  17
   9.6954 , 0.470473 , 0.000728 ,  18
   9.6954 , 0.470430 , 0.000728 ,  19
   9.6954 , 0.470460 , 0.000728 ,  20
   9.6954 , 0.470425 , 0.000728 ,  21
   9.6954 , 0.470581 , 0.000728 ,  22
   9.6954 , 0.470337 , 0.000728 ,  23
   9.6954 , 0.470523 , 0.000728 ,  24
   9.6954 , 0.470384 , 0.000728 ,  25
   9.6954 , 0.470469 , 0.000728 ,  26
   9.6954 , 0.470346 , 0.000728 ,  27
   9.6954 , 0.470541 , 0.000728 ,  28
   9.6954 , 0.470413 , 0.000728 ,  29
   9.6954 , 0.470512 , 0.000728 ,  30
   9.6954 , 0.470317 , 0.000728 ,  31
   9.6954 , 0.470463 , 0.000728 ,  32
   9.6954 , 0.470574 , 0.000728 ,  33
   9.6954 , 0.470530 , 0.000728 ,  34
   9.6954 , 0.470346 , 0.000728 ,  35
   9.6954 , 0.470382 , 0.000728 ,  36
   9.6954 , 0.470493 , 0.000728 ,  37
   9.6954 , 0.470455 , 0.000728 ,  38
   9.6954 , 0.470458 , 0.000728 ,  39
   9.6954 , 0.470494 , 0.000728 ,  40
   9.6954 , 0.470408 , 0.000728 ,  41
   9.6954 , 0.470401 , 0.000728 ,  42
   9.6954 , 0.470530 , 0.000728 ,  43
   9.6954 , 0.470450 , 0.000728 ,  44
   9.6954 , 0.470518 , 0.000728 ,  45
   9.6954 , 0.470444 , 0.000728 ,  46
   9.6954 , 0.470479 , 0.000728 ,  47
   9.6954 , 0.470401 , 0.000728 ,  48
   9.6954 , 0.470473 , 0.000728 ,  49
   9.6954 , 0.470276 , 0.000728 ,  50
   9.6954 , 0.470251 , 0.000728 ,  51
   9.6954 , 0.470337 , 0.000728 ,  52
   9.6954 , 0.470443 , 0.000728 ,  53
   9.6954 , 0.470445 , 0.000728 ,  54
   9.6954 , 0.470494 , 0.000728 ,  55
   9.6954 , 0.470467 , 0.000728 ,  56
   9.6954 , 0.470385 , 0.000728 ,  57
   9.6954 , 0.470428 , 0.000728 ,  58
   9.6954 , 0.470401 , 0.000728 ,  59
   9.6954 , 0.470506 , 0.000728 ,  60
   9.6954 , 0.470460 , 0.000728 ,  61
   9.6954 , 0.470419 , 0.000728 ,  62
   9.6954 , 0.470468 , 0.000728 ,  63
   9.6954 , 0.470504 , 0.000728 ,  64
   9.6954 , 0.470300 , 0.000728 ,  65
   9.6954 , 0.470499 , 0.000728 ,  66
   9.6954 , 0.470310 , 0.000728 ,  67
   9.6954 , 0.470407 , 0.000728 ,  68
   9.6954 , 0.470211 , 0.000728 ,  69
   9.6954 , 0.470440 , 0.000728 ,  70
   9.6954 , 0.470374 , 0.000728 ,  71
   9.6954 , 0.470472 , 0.000728 ,  72
   9.6954 , 0.470477 , 0.000728 ,  73
   9.6954 , 0.470435 , 0.000728 ,  74
   9.6954 , 0.470344 , 0.000728 ,  75
   9.6954 , 0.470410 , 0.000728 ,  76
   9.6954 , 0.470462 , 0.000728 ,  77
   9.6954 , 0.470484 , 0.000728 ,  78
   9.6954 , 0.470366 , 0.000728 ,  79
   9.6954 , 0.470535 , 0.000728 ,  80
   9.6954 , 0.470362 , 0.000728 ,  81
   9.6954 , 0.470489 , 0.000728 ,  82
   9.6954 , 0.470422 , 0.000728 ,  83
   9.6954 , 0.470402 , 0.000728 ,  84
   9.6954 , 0.470399 , 0.000728 ,  85
   9.6954 , 0.470536 , 0.000728 ,  86
   9.6954 , 0.470454 , 0.000728 ,  87
   9.6954 , 0.470530 , 0.000728 ,  88
   9.6954 , 0.470292 , 0.000728 ,  89
   9.6954 , 0.470406 , 0.000728 ,  90
   9.6954 , 0.470467 , 0.000728 ,  91
   9.6954 , 0.470530 , 0.000728 ,  92
   9.6954 , 0.470504 , 0.000728 ,  93
   9.6954 , 0.470461 , 0.000728 ,  94
   9.6954 , 0.470526 , 0.000728 ,  95
   9.6954 , 0.470523 , 0.000728 ,  96
   9.6954 , 0.470461 , 0.000728 ,  97
   9.6954 , 0.470429 , 0.000728 ,  98
   9.6954 , 0.470436 , 0.000728 ,  99
   9.6954 , 0.470568 , 0.000728 , 100
   9.7980 , 0.472955 , 0.000722 ,   0
   9.7980 , 0.472928 , 0.000722 ,   1
   9.7980 , 0.473058 , 0.000722 ,   2
   9.7980 , 0.472950 , 0.000722 ,   3
   9.7980 , 0.472932 , 0.000722 ,   4
   9.7980 , 0.472935 , 0.000722 ,   5
   9.7980 , 0.472885 , 0.000722 ,   6
   9.7980 , 0.473098 , 0.000722 ,   7
   9.7980 , 0.472934 , 0.000722 ,   8
   9.7980 , 0.472999 , 0.000722 ,   9
   9.7980 , 0.472952 , 0.000722 ,  10
   9.7980 , 0.473020 , 0.000722 ,  11
   9.7980 , 0.472962 , 0.000722 ,  12
   9.7980 , 0.472932 , 0.000722 ,  13
   9.7980 , 0.472988 , 0.000722 ,  14
   9.7980 , 0.472895 , 0.000722 ,  15
   9.7980 , 0.473024 , 0.000722 ,  16
   9.7980 , 0.473021 , 0.000722 ,  17
   9.7980 , 0.472969 , 0.000722 ,  18
   9.7980 , 0.472949 , 0.000722 ,  19
   9.7980 , 0.473001 , 0.000722 ,  20
   9.7980 , 0.472955 , 0.000722 ,  21
   9.7980 , 0.473105 , 0.000722 ,  22
   9.7980 , 0.472819 , 0.000722 ,  23
   9.7980 , 0.473039 , 0.000722 ,  24
   9.7980 , 0.472919 , 0.000722 ,  25
   9.7980 , 0.472999 , 0.000722 ,  26
   9.7980 , 0.472856 , 0.000722 ,  27
   9.7980 , 0.473013 , 0.000722 ,  28
   9.7980 , 0.472899 , 0.000722 ,  29
   9.7980 , 0.473039 , 0.000722 ,  30
   9.7980 , 0.472834 , 0.000722 ,  31
   9.7980 , 0.472976 , 0.000722 ,  32
   9.7980 , 0.473043 , 0.000722 ,  33
   9.7980 , 0.473038 , 0.000722 ,  34
   9.7980 , 0.472834 , 0.000722 ,  35
   9.7980 , 0.472877 , 0.000722 ,  36
   9.7980 , 0.472969 , 0.000722 ,  37
   9.7980 , 0.472961 , 0.000722 ,  38
   9.7980 , 0.472974 , 0.000722 ,  39
   9.7980 , 0.472993 , 0.000722 ,  40
   9.7980 , 0.472914 , 0.000722 ,  41
   9.7980 , 0.472919 , 0.000722 ,  42
   9.7980 , 0.473050 , 0.000722 ,  43
   9.7980 , 0.472951 , 0.000722 ,  44
   9.7980 , 0.473051 , 0.000722 ,  45
   9.7980 , 0.472953 , 0.000722 ,  46
   9.7980 , 0.472998 , 0.000722 ,  47
   9.7980 , 0.472877 , 0.000722 ,  48
   9.7980 , 0.473039 , 0.000722 ,  49
   9.7980 , 0.472804 , 0.000722 ,  50
   9.7980 , 0.472780 , 0.000722 ,  51
   9.7980 , 0.472847 , 0.000722 ,  52
   9.7980 , 0.472962 , 0.000722 ,  53
   9.7980 , 0.472927 , 0.000722 ,  54
   9.7980 , 0.473024 , 0.000722 ,  55
   9.7980 , 0.472934 , 0.000722 ,  56
   9.7980 , 0.472868 , 0.000722 ,  57
   9.7980 , 0.472944 , 0.000722 ,  58
   9.7980 , 0.472883 , 0.000722 ,  59
   9.7980 , 0.473018 , 0.000722 ,  60
   9.7980 , 0.472991 , 0.000722 ,  61
   9.7980 , 0.472906 , 0.000722 ,  62
   9.7980 , 0.473028 , 0.000722 ,  63
   9.7980 , 0.473037 , 0.000722 ,  64
   9.7980 , 0.472809 , 0.000722 ,  65
   9.7980 , 0.473045 , 0.000722 ,  66
   9.7980 , 0.472809 , 0.000722 ,  67
   9.7980 , 0.472920 , 0.000722 ,  68
   9.7980 , 0.472771 , 0.000722 ,  69
   9.7980 , 0.472938 , 0.000722 ,  70
   9.7980 , 0.472941 , 0.000722 ,  71
   9.7980 , 0.472983 , 0.000722 ,  72
   9.7980 , 0.472983 , 0.000722 ,  73
   9.7980 , 0.472970 , 0.000722 ,  74
   9.7980 , 0.472844 , 0.000722 ,  75
   9.7980 , 0.472912 , 0.000722 ,  76
   9.7980 , 0.472943 , 0.000722 ,  77
   9.7980 , 0.472952 , 0.000722 ,  78
   9.7980 , 0.472945 , 0.000722 ,  79
   9.7980 , 0.473064 , 0.000722 ,  80
   9.7980 , 0.472847 , 0.000722 ,  81
   9.7980 , 0.472974 , 0.000722 ,  82
   9.7980 , 0.472930 , 0.000722 ,  83
   9.7980 , 0.472949 , 0.000722 ,  84
   9.7980 , 0.472933 , 0.000722 ,  85
   9.7980 , 0.473040 , 0.000722 ,  86
   9.7980 , 0.472972 , 0.000722 ,  87
   9.7980 , 0.473026 , 0.000722 ,  88
   9.7980 , 0.472832 , 0.000722 ,  89
   9.7980 , 0.472893 , 0.000722 ,  90
   9.7980 , 0.472948 , 0.000722 ,  91
   9.7980 , 0.473010 , 0.000722 ,  92
   9.7980 , 0.473049 , 0.000722 ,  93
   9.7980 , 0.472945 , 0.000722 ,  94
   9.7980 , 0.473045 , 0.000722 ,  95
   9.7980 , 0.473027 , 0.000722 ,  96
   9.7980 , 0.472984 , 0.000722 ,  97
   9.7980 , 0.472961 , 0.000722 ,  98
   9.7980 , 0.472957 , 0.000722 ,  99
   9.7980 , 0.473045 , 0.000722 , 100
   9.8489 , 0.473863 , 0.000728 ,   0
   9.8489 , 0.473885 , 0.000728 ,   1
   9.8489 , 0.473989 , 0.000728 ,   2
   9.8489 , 0.473894 , 0.000728 ,   3
   9.8489 , 0.473865 , 0.000728 ,   4
   9.8489 , 0.473879 , 0.000728 ,   5
   9.8489 , 0.473803 , 0.000728 ,   6
   9.8489 , 0.474004 , 0.000728 ,   7
   9.8489 , 0.473855 , 0.000728 ,   8
   9.8489 , 0.473935 , 0.000728 ,   9
   9.8489 , 0.473875 , 0.000728 ,  10
   9.8489 , 0.473943 , 0.000728 ,  11
   9.8489 , 0.473871 , 0.000728 ,  12
   9.8489 , 0.473868 , 0.000728 ,  13
   9.8489 , 0.473885 , 0.000728 ,  14
   9.8489 , 0.473749 , 0.000728 ,  15
   9.8489 , 0.473924 , 0.000728 ,  16
   9.8489 , 0.473892 , 0.000728 ,  17
   9.8489 , 0.473866 , 0.000728 ,  18
   9.8489 , 0.473902 , 0.000728 ,  19
   9.8489 , 0.473949 , 0.000728 ,  20
   9.8489 , 0.473885 , 0.000728 ,  21
   9.8489 , 0.473969 , 0.000728 ,  22
   9.8489 , 0.473792 , 0.000728 ,  23
   9.8489 , 0.473938 , 0.000728 ,  24
   9.8489 , 0.473826 , 0.000728 ,  25
   9.8489 , 0.473872 , 0.000728 ,  26
   9.8489 , 0.473714 , 0.000728 ,  27
   9.8489 , 0.473916 , 0.000728 ,  28
   9.8489 , 0.473854 , 0.000728 ,  29
   9.8489 , 0.473939 , 0.000728 ,  30
   9.8489 , 0.473765 , 0.000728 ,  31
   9.8489 , 0.473921 , 0.000728 ,  32
   9.8489 , 0.473961 , 0.000728 ,  33
   9.8489 , 0.473976 , 0.000728 ,  34
   9.8489 , 0.473721 , 0.000728 ,  35
   9.8489 , 0.473812 , 0.000728 ,  36
   9.8489 , 0.473862 , 0.000728 ,  37
   9.8489 , 0.473857 , 0.000728 ,  38
   9.8489 , 0.473869 , 0.000728 ,  39
   9.8489 , 0.473949 , 0.000728 ,  40
   9.8489 , 0.473790 , 0.000728 ,  41
   9.8489 , 0.473809 , 0.000728 ,  42
   9.8489 , 0.473924 , 0.000728 ,  43
   9.8489 , 0.473855 , 0.000728 ,  44
   9.8489 , 0.473904 , 0.000728 ,  45
   9.8489 , 0.473871 , 0.000728 ,  46
   9.8489 , 0.473845 , 0.000728 ,  47
   9.8489 , 0.473856 , 0.000728 ,  48
   9.8489 , 0.473946 , 0.000728 ,  49
   9.8489 , 0.473686 , 0.000728 ,  50
   9.8489 , 0.473663 , 0.000728 ,  51
   9.8489 , 0.473809 , 0.000728 ,  52
   9.8489 , 0.473830 , 0.000728 ,  53
   9.8489 , 0.473804 , 0.000728 ,  54
   9.8489 , 0.473869 , 0.000728 ,  55
   9.8489 , 0.473843 , 0.000728 ,  56
   9.8489 , 0.473798 , 0.000728 ,  57
   9.8489 , 0.473815 , 0.000728 ,  58
   9.8489 , 0.473830 , 0.000728 ,  59
   9.8489 , 0.473911 , 0.000728 ,  60
   9.8489 , 0.473878 , 0.000728 ,  61
   9.8489 , 0.473858 , 0.000728 ,  62
   9.8489 , 0.473904 , 0.000728 ,  63
   9.8489 , 0.473920 , 0.000728 ,  64
   9.8489 , 0.473803 , 0.000728 ,  65
   9.8489 , 0.473887 , 0.000728 ,  66
   9.8489 , 0.473741 , 0.000728 ,  67
   9.8489 , 0.473786 , 0.000728 ,  68
   9.8489 , 0.473670 , 0.000728 ,  69
   9.8489 , 0.473834 , 0.000728 ,  70
   9.8489 , 0.473828 , 0.000728 ,  71
   9.8489 , 0.473839 , 0.000728 ,  72
   9.8489 , 0.473896 , 0.000728 ,  73
   9.8489 , 0.473828 , 0.000728 ,  74
   9.8489 , 0.473747 , 0.000728 ,  75
   9.8489 , 0.473806 , 0.000728 ,  76
   9.8489 , 0.473923 , 0.000728 ,  77
   9.8489 , 0.473906 , 0.000728 ,  78
   9.8489 , 0.473835 , 0.000728 ,  79
   9.8489 , 0.473991 , 0.000728 ,  80
   9.8489 , 0.473749 , 0.000728 ,  81
   9.8489 , 0.473866 , 0.000728 ,  82
   9.8489 , 0.473863 , 0.000728 ,  83
   9.8489 , 0.473772 , 0.000728 ,  84
   9.8489 , 0.473790 , 0.000728 ,  85
   9.8489 , 0.473957 , 0.000728 ,  86
   9.8489 , 0.473847 , 0.000728 ,  87
   9.8489 , 0.473962 , 0.000728 ,  88
   9.8489 , 0.473735 , 0.000728 ,  89
   9.8489 , 0.473803 , 0.000728 ,  90
   9.8489 , 0.473850 , 0.000728 ,  91
   9.8489 , 0.473983 , 0.000728 ,  92
   9.8489 , 0.473871 , 0.000728 ,  93
   9.8489 , 0.473883 , 0.000728 ,  94
   9.8489 , 0.473924 , 0.000728 ,  95
   9.8489 , 0.473972 , 0.000728 ,  96
   9.8489 , 0.473878 , 0.000728 ,  97
   9.8489 , 0.473869 , 0.000728 ,  98
   9.8489 , 0.473905 , 0.000728 ,  99
   9.8489 , 0.473964 , 0.000728 , 100
   9.8995 , 0.474597 , 0.000778 ,   0
   9.8995 , 0.474596 , 0.000778 ,   1
   9.8995 , 0.474713 , 0.000778 ,   2
   9.8995 , 0.474665 , 0.000778 ,   3
   9.8995 , 0.474579 , 0.000778 ,   4
   9.8995 , 0.474575 , 0.000778 ,   5
   9.8995 , 0.474522 , 0.000778 ,   6
   9.8995 , 0.474744 , 0.000778 ,   7
   9.8995 , 0.474537 , 0.000778 ,   8
   9.8995 , 0.474680 , 0.000778 ,   9
   9.8995 , 0.474621 , 0.000778 ,  10
   9.8995 , 0.474690 , 0.000778 ,  11
   9.8995 , 0.474535 , 0.000778 ,  12
   9.8995 , 0.474589 , 0.000778 ,  13
   9.8995 , 0.474656 , 0.000778 ,  14
   9.8995 , 0.474546 , 0.000778 ,  15
   9.8995 , 0.474597 , 0.000778 ,  16
   9.8995 , 0.474658 , 0.000778 ,  17
   9.8995 , 0.474647 , 0.000778 ,  18
   9.8995 , 0.474607 , 0.000778 ,  19
   9.8995 , 0.474633 , 0.000778 ,  20
   9.8995 , 0.474602 , 0.000778 ,  21
   9.8995 , 0.474733 , 0.000778 ,  22
   9.8995 , 0.474468 , 0.000778 ,  23
   9.8995 , 0.474724 , 0.000778 ,  24
   9.8995 , 0.474522 , 0.000778 ,  25
   9.8995 , 0.474586 , 0.000778 ,  26
   9.8995 , 0.474469 , 0.000778 ,  27
   9.8995 , 0.474706 , 0.000778 ,  28
   9.8995 , 0.474563 , 0.000778 ,  29
   9.8995 , 0.474645 , 0.000778 ,  30
   9.8995 , 0.474487 , 0.000778 ,  31
   9.8995 , 0.474606 , 0.000778 ,  32
   9.8995 , 0.474706 , 0.000778 ,  33
   9.8995 , 0.474684 , 0.000778 ,  34
   9.8995 , 0.474492 , 0.000778 ,  35
   9.8995 , 0.474523 , 0.000778 ,  36
   9.8995 , 0.474642 , 0.000778 ,  37
   9.8995 , 0.474562 , 0.000778 ,  38
   9.8995 , 0.474619 , 0.000778 ,  39
   9.8995 , 0.474638 , 0.000778 ,  40
   9.8995 , 0.474469 , 0.000778 ,  41
   9.8995 , 0.474521 , 0.000778 ,  42
   9.8995 , 0.474674 , 0.000778 ,  43
   9.8995 , 0.474568 , 0.000778 ,  44
   9.8995 , 0.474665 , 0.000778 ,  45
   9.8995 , 0.474574 , 0.000778 ,  46
   9.8995 , 0.474667 , 0.000778 ,  47
   9.8995 , 0.474530 , 0.000778 ,  48
   9.8995 , 0.474592 , 0.000778 ,  49
   9.8995 , 0.474429 , 0.000778 ,  50
   9.8995 , 0.474410 , 0.000778 ,  51
   9.8995 , 0.474479 , 0.000778 ,  52
   9.8995 , 0.474628 , 0.000778 ,  53
   9.8995 , 0.474568 , 0.000778 ,  54
   9.8995 , 0.474636 , 0.000778 ,  55
   9.8995 , 0.474640 , 0.000778 ,  56
   9.8995 , 0.474533 , 0.000778 ,  57
   9.8995 , 0.474628 , 0.000778 ,  58
   9.8995 , 0.474554 , 0.000778 ,  59
   9.8995 , 0.474681 , 0.000778 ,  60
   9.8995 , 0.474600 , 0.000778 ,  61
   9.8995 , 0.474639 , 0.000778 ,  62
   9.8995 , 0.474634 , 0.000778 ,  63
   9.8995 , 0.474672 , 0.000778 ,  64
   9.8995 , 0.474445 , 0.000778 ,  65
   9.8995 , 0.474630 , 0.000778 ,  66
   9.8995 , 0.474481 , 0.000778 ,  67
   9.8995 , 0.474551 , 0.000778 ,  68
   9.8995 , 0.474363 , 0.000778 ,  69
   9.8995 , 0.474597 , 0.000778 ,  70
   9.8995 , 0.474489 , 0.000778 ,  71
   9.8995 , 0.474579 , 0.000778 ,  72
   9.8995 , 0.474654 , 0.000778 ,  73
   9.8995 , 0.474574 , 0.000778 ,  74
   9.8995 , 0.474499 , 0.000778 ,  75
   9.8995 , 0.474529 , 0.000778 ,  76
   9.8995 , 0.474595 , 0.000778 ,  77
   9.8995 , 0.474634 , 0.000778 ,  78
   9.8995 , 0.474583 , 0.000778 ,  79
   9.8995 , 0.474742 , 0.000778 ,  80
   9.8995 , 0.474522 , 0.000778 ,  81
   9.8995 , 0.474621 , 0.000778 ,  82
   9.8995 , 0.474569 , 0.000778 ,  83
   9.8995 , 0.474569 , 0.000778 ,  84
   9.8995 , 0.474576 , 0.000778 ,  85
   9.8995 , 0.474727 , 0.000778 ,  86
   9.8995 , 0.474611 , 0.000778 ,  87
   9.8995 , 0.474681 , 0.000778 ,  88
   9.8995 , 0.474476 , 0.000778 ,  89
   9.8995 , 0.474605 , 0.000778 ,  90
   9.8995 , 0.474627 , 0.000778 ,  91
   9.8995 , 0.474683 , 0.000778 ,  92
   9.8995 , 0.474653 , 0.000778 ,  93
   9.8995 , 0.474634 , 0.000778 ,  94
   9.8995 , 0.474680 , 0.000778 ,  95
   9.8995 , 0.474666 , 0.000778 ,  96
   9.8995 , 0.474599 , 0.000778 ,  97
   9.8995 , 0.474572 , 0.000778 ,  98
   9.8995 , 0.474549 , 0.000778 ,  99
   9.8995 , 0.474688 , 0.000778 , 100
   9.9499 , 0.475713 , 0.000803 ,   0
   9.9499 , 0.475698 , 0.000803 ,   1
   9.9499 , 0.475828 , 0.000803 ,   2
   9.9499 , 0.475779 , 0.000803 ,   3
   9.9499 , 0.475687 , 0.000803 ,   4
   9.9499 , 0.475708 , 0.000803 ,   5
   9.9499 , 0.475636 , 0.000803 ,   6
   9.9499 , 0.475864 , 0.000803 ,   7
   9.9499 , 0.475654 , 0.000803 ,   8
   9.9499 , 0.475785 , 0.000803 ,   9
   9.9499 , 0.475751 , 0.000803 ,  10
   9.9499 , 0.475799 , 0.000803 ,  11
   9.9499 , 0.475670 , 0.000803 ,  12
   9.9499 , 0.475723 , 0.000803 ,  13
   9.9499 , 0.475740 , 0.000803 ,  14
   9.9499 , 0.475612 , 0.000803 ,  15
   9.9499 , 0.475748 , 0.000803 ,  16
   9.9499 , 0.475770 , 0.000803 ,  17
   9.9499 , 0.475727 , 0.000803 ,  18
   9.9499 , 0.475738 , 0.000803 ,  19
   9.9499 , 0.475778 , 0.000803 ,  20
   9.9499 , 0.475726 , 0.000803 ,  21
   9.9499 , 0.475876 , 0.000803 ,  22
   9.9499 , 0.475570 , 0.000803 ,  23
   9.9499 , 0.475817 , 0.000803 ,  24
   9.9499 , 0.475666 , 0.000803 ,  25
   9.9499 , 0.475751 , 0.000803 ,  26
   9.9499 , 0.475607 , 0.000803 ,  27
   9.9499 , 0.475798 , 0.000803 ,  28
   9.9499 , 0.475666 , 0.000803 ,  29
   9.9499 , 0.475791 , 0.000803 ,  30
   9.9499 , 0.475596 , 0.000803 ,  31
   9.9499 , 0.475769 , 0.000803 ,  32
   9.9499 , 0.475827 , 0.000803 ,  33
   9.9499 , 0.475800 , 0.000803 ,  34
   9.9499 , 0.475568 , 0.000803 ,  35
   9.9499 , 0.475635 , 0.000803 ,  36
   9.9499 , 0.475724 , 0.000803 ,  37
   9.9499 , 0.475729 , 0.000803 ,  38
   9.9499 , 0.475725 , 0.000803 ,  39
   9.9499 , 0.475741 , 0.000803 ,  40
   9.9499 , 0.475650 , 0.000803 ,  41
   9.9499 , 0.475646 , 0.000803 ,  42
   9.9499 , 0.475818 , 0.000803 ,  43
   9.9499 , 0.475682 , 0.000803 ,  44
   9.9499 , 0.475794 , 0.000803 ,  45
   9.9499 , 0.475714 , 0.000803 ,  46
   9.9499 , 0.475745 , 0.000803 ,  47
   9.9499 , 0.475664 , 0.000803 ,  48
   9.9499 , 0.475766 , 0.000803 ,  49
   9.9499 , 0.475532 , 0.000803 ,  50
   9.9499 , 0.475512 , 0.000803 ,  51
   9.9499 , 0.475600 , 0.000803 ,  52
   9.9499 , 0.475712 , 0.000803 ,  53
   9.9499 , 0.475684 , 0.000803 ,  54
   9.9499 , 0.475754 , 0.000803 ,  55
   9.9499 , 0.475716 , 0.000803 ,  56
   9.9499 , 0.475639 , 0.000803 ,  57
   9.9499 , 0.475693 , 0.000803 ,  58
   9.9499 , 0.475641 , 0.000803 ,  59
   9.9499 , 0.475790 , 0.000803 ,  60
   9.9499 , 0.475752 , 0.000803 ,  61
   9.9499 , 0.475714 , 0.000803 ,  62
   9.9499 , 0.475772 , 0.000803 ,  63
   9.9499 , 0.475780 , 0.000803 ,  64
   9.9499 , 0.475559 , 0.000803 ,  65
   9.9499 , 0.475771 , 0.000803 ,  66
   9.9499 , 0.475591 , 0.000803 ,  67
   9.9499 , 0.475664 , 0.000803 ,  68
   9.9499 , 0.475456 , 0.000803 ,  69
   9.9499 , 0.475693 , 0.000803 ,  70
   9.9499 , 0.475655 , 0.000803 ,  71
   9.9499 , 0.475726 , 0.000803 ,  72
   9.9499 , 0.475763 , 0.000803 ,  73
   9.9499 , 0.475712 , 0.000803 ,  74
   9.9499 , 0.475579 , 0.000803 ,  75
   9.9499 , 0.475654 , 0.000803 ,  76
   9.9499 , 0.475726 , 0.000803 ,  77
   9.9499 , 0.475762 , 0.000803 ,  78
   9.9499 , 0.475686 , 0.000803 ,  79
   9.9499 , 0.475856 , 0.000803 ,  80
   9.9499 , 0.475625 , 0.000803 ,  81
   9.9499 , 0.475722 , 0.000803 ,  82
   9.9499 , 0.475696 , 0.000803 ,  83
   9.9499 , 0.475666 , 0.000803 ,  84
   9.9499 , 0.475680 , 0.000803 ,  85
   9.9499 , 0.475830 , 0.000803 ,  86
   9.9499 , 0.475715 , 0.000803 ,  87
   9.9499 , 0.475768 , 0.000803 ,  88
   9.9499 , 0.475586 , 0.000803 ,  89
   9.9499 , 0.475676 , 0.000803 ,  90
   9.9499 , 0.475745 , 0.000803 ,  91
   9.9499 , 0.475812 , 0.000803 ,  92
   9.9499 , 0.475778 , 0.000803 ,  93
   9.9499 , 0.475716 , 0.000803 ,  94
   9.9499 , 0.475785 , 0.000803 ,  95
   9.9499 , 0.475816 , 0.000803 ,  96
   9.9499 , 0.475715 , 0.000803 ,  97
   9.9499 , 0.475680 , 0.000803 ,  98
   9.9499 , 0.475705 , 0.000803 ,  99
   9.9499 , 0.475839 , 0.000803 , 100
  10.0000 , 0.476169 , 0.000793 ,   0
  10.0000 , 0.476249 , 0.000793 ,   1
  10.0000 , 0.476278 , 0.000793 ,   2
  10.0000 , 0.476289 , 0.000793 ,   3
  10.0000 , 0.476202 , 0.000793 ,   4
  10.0000 , 0.476195 , 0.000793 ,   5
  10.0000 , 0.476075 , 0.000793 ,   6
  10.0000 , 0.476304 , 0.000793 ,   7
  10.0000 , 0.476055 , 0.000793 ,   8
  10.0000 , 0.476220 , 0.000793 ,   9
  10.0000 , 0.476221 , 0.000793 ,  10
  10.0000 , 0.476250 , 0.000793 ,  11
  10.0000 , 0.476116 , 0.000793 ,  12
  10.0000 , 0.476152 , 0.000793 ,  13
  10.0000 , 0.476181 , 0.000793 ,  14
  10.0000 , 0.476192 , 0.000793 ,  15
  10.0000 , 0.476130 , 0.000793 ,  16
  10.0000 , 0.476214 , 0.000793 ,  17
  10.0000 , 0.476221 , 0.000793 ,  18
  10.0000 , 0.476197 , 0.000793 ,  19
  10.0000 , 0.476173 , 0.000793 ,  20
  10.0000 , 0.476169 , 0.000793 ,  21
  10.0000 , 0.476229 , 0.000793 ,  22
  10.0000 , 0.476084 , 0.000793 ,  23
  10.0000 , 0.476312 , 0.000793 ,  24
  10.0000 , 0.476057 , 0.000793 ,  25
  10.0000 , 0.476103 , 0.000793 ,  26
  10.0000 , 0.476080 , 0.000793 ,  27
  10.0000 , 0.476283 , 0.000793 ,  28
  10.0000 , 0.476131 , 0.000793 ,  29
  10.0000 , 0.476123 , 0.000793 ,  30
  10.0000 , 0.476102 , 0.000793 ,  31
  10.0000 , 0.476149 , 0.000793 ,  32
  10.0000 , 0.476311 , 0.000793 ,  33
  10.0000 , 0.476224 , 0.000793 ,  34
  10.0000 , 0.476039 , 0.000793 ,  35
  10.0000 , 0.476157 , 0.000793 ,  36
  10.0000 , 0.476227 , 0.000793 ,  37
  10.0000 , 0.476117 , 0.000793 ,  38
  10.0000 , 0.476155 , 0.000793 ,  39
  10.0000 , 0.476268 , 0.000793 ,  40
  10.0000 , 0.476064 , 0.000793 ,  41
  10.0000 , 0.476121 , 0.000793 ,  42
  10.0000 , 0.476301 , 0.000793 ,  43
  10.0000 , 0.476192 , 0.000793 ,  44
  10.0000 , 0.476146 , 0.000793 ,  45
  10.0000 , 0.476199 , 0.000793 ,  46
  10.0000 , 0.476225 , 0.000793 ,  47
  10.0000 , 0.476147 , 0.000793 ,  48
  10.0000 , 0.476068 , 0.000793 ,  49
  10.0000 , 0.475984 , 0.000793 ,  50
  10.0000 , 0.475995 , 0.000793 ,  51
  10.0000 , 0.476079 , 0.000793 ,  52
  10.0000 , 0.476219 , 0.000793 ,  53
  10.0000 , 0.476158 , 0.000793 ,  54
  10.0000 , 0.476144 , 0.000793 ,  55
  10.0000 , 0.476253 , 0.000793 ,  56
  10.0000 , 0.476176 , 0.000793 ,  57
  10.0000 , 0.476215 , 0.000793 ,  58
  10.0000 , 0.476146 , 0.000793 ,  59
  10.0000 , 0.476239 , 0.000793 ,  60
  10.0000 , 0.476195 , 0.000793 ,  61
  10.0000 , 0.476260 , 0.000793 ,  62
  10.0000 , 0.476203 , 0.000793 ,  63
  10.0000 , 0.476186 , 0.000793 ,  64
  10.0000 , 0.476060 , 0.000793 ,  65
  10.0000 , 0.476055 , 0.000793 ,  66
  10.0000 , 0.476060 , 0.000793 ,  67
  10.0000 , 0.476119 , 0.000793 ,  68
  10.0000 , 0.476054 , 0.000793 ,  69
  10.0000 , 0.476176 , 0.000793 ,  70
  10.0000 , 0.475997 , 0.000793 ,  71
  10.0000 , 0.476132 , 0.000793 ,  72
  10.0000 , 0.476262 , 0.000793 ,  73
  10.0000 , 0.476120 , 0.000793 ,  74
  10.0000 , 0.476091 , 0.000793 ,  75
  10.0000 , 0.476053 , 0.000793 ,  76
  10.0000 , 0.476117 , 0.000793 ,  77
  10.0000 , 0.476268 , 0.000793 ,  78
  10.0000 , 0.476096 , 0.000793 ,  79
  10.0000 , 0.476259 , 0.000793 ,  80
  10.0000 , 0.476106 , 0.000793 ,  81
  10.0000 , 0.476204 , 0.000793 ,  82
  10.0000 , 0.476175 , 0.000793 ,  83
  10.0000 , 0.476133 , 0.000793 ,  84
  10.0000 , 0.476135 , 0.000793 ,  85
  10.0000 , 0.476262 , 0.000793 ,  86
  10.0000 , 0.476185 , 0.000793 ,  87
  10.0000 , 0.476240 , 0.000793 ,  88
  10.0000 , 0.476095 , 0.000793 ,  89
  10.0000 , 0.476280 , 0.000793 ,  90
  10.0000 , 0.476199 , 0.000793 ,  91
  10.0000 , 0.476213 , 0.000793 ,  92
  10.0000 , 0.476153 , 0.000793 ,  93
  10.0000 , 0.476245 , 0.000793 ,  94
  10.0000 , 0.476302 , 0.000793 ,  95
  10.0000 , 0.476218 , 0.000793 ,  96
  10.0000 , 0.476222 , 0.000793 ,  97
  10.0000 , 0.476101 , 0.000793 ,  98
  10.0000 , 0.476022 , 0.000793 ,  99
  10.0000 , 0.476281 , 0.000793 , 100
  10.0499 , 0.477777 , 0.000789 ,   0
  10.0499 , 0.477789 , 0.000789 ,   1
  10.0499 , 0.477895 , 0.000789 ,   2
  10.0499 , 0.477839 , 0.000789 ,   3
  10.0499 , 0.477785 , 0.000789 ,   4
  10.0499 , 0.477787 , 0.000789 ,   5
  10.0499 , 0.477685 , 0.000789 ,   6
  10.0499 , 0.477952 , 0.000789 ,   7
  10.0499 , 0.477698 , 0.000789 ,   8
  10.0499 , 0.477847 , 0.000789 ,   9
  10.0499 , 0.477817 , 0.000789 ,  10
  10.0499 , 0.477863 , 0.000789 ,  11
  10.0499 , 0.477745 , 0.000789 ,  12
  10.0499 , 0.477755 , 0.000789 ,  13
  10.0499 , 0.477812 , 0.000789 ,  14
  10.0499 , 0.477719 , 0.000789 ,  15
  10.0499 , 0.477817 , 0.000789 ,  16
  10.0499 , 0.477845 , 0.000789 ,  17
  10.0499 , 0.477807 , 0.000789 ,  18
  10.0499 , 0.477781 , 0.000789 ,  19
  10.0499 , 0.477807 , 0.000789 ,  20
  10.0499 , 0.477790 , 0.000789 ,  21
  10.0499 , 0.477901 , 0.000789 ,  22
  10.0499 , 0.477658 , 0.000789 ,  23
  10.0499 , 0.477883 , 0.000789 ,  24
  10.0499 , 0.477709 , 0.000789 ,  25
  10.0499 , 0.477774 , 0.000789 ,  26
  10.0499 , 0.477661 , 0.000789 ,  27
  10.0499 , 0.477871 , 0.000789 ,  28
  10.0499 , 0.477725 , 0.000789 ,  29
  10.0499 , 0.477833 , 0.000789 ,  30
  10.0499 , 0.477658 , 0.000789 ,  31
  10.0499 , 0.477795 , 0.000789 ,  32
  10.0499 , 0.477908 , 0.000789 ,  33
  10.0499 , 0.477873 , 0.000789 ,  34
  10.0499 , 0.477648 , 0.000789 ,  35
  10.0499 , 0.477709 , 0.000789 ,  36
  10.0499 , 0.477814 , 0.000789 ,  37
  10.0499 , 0.477778 , 0.000789 ,  38
  10.0499 , 0.477792 , 0.000789 ,  39
  10.0499 , 0.477844 , 0.000789 ,  40
  10.0499 , 0.477714 , 0.000789 ,  41
  10.0499 , 0.477719 , 0.000789 ,  42
  10.0499 , 0.477887 , 0.000789 ,  43
  10.0499 , 0.477783 , 0.000789 ,  44
  10.0499 , 0.477813 , 0.000789 ,  45
  10.0499 , 0.477792 , 0.000789 ,  46
  10.0499 , 0.477829 , 0.000789 ,  47
  10.0499 , 0.477744 , 0.000789 ,  48
  10.0499 , 0.477804 , 0.000789 ,  49
  10.0499 , 0.477571 , 0.000789 ,  50
  10.0499 , 0.477567 , 0.000789 ,  51
  10.0499 , 0.477672 , 0.000789 ,  52
  10.0499 , 0.477798 , 0.000789 ,  53
  10.0499 , 0.477763 , 0.000789 ,  54
  10.0499 , 0.477788 , 0.000789 ,  55
  10.0499 , 0.477797 , 0.000789 ,  56
  10.0499 , 0.477723 , 0.000789 ,  57
  10.0499 , 0.477770 , 0.000789 ,  58
  10.0499 , 0.477734 , 0.000789 ,  59
  10.0499 , 0.477844 , 0.000789 ,  60
  10.0499 , 0.477817 , 0.000789 ,  61
  10.0499 , 0.477798 , 0.000789 ,  62
  10.0499 , 0.477806 , 0.000789 ,  63
  10.0499 , 0.477824 , 0.000789 ,  64
  10.0499 , 0.477642 , 0.000789 ,  65
  10.0499 , 0.477810 , 0.000789 ,  66
  10.0499 , 0.477624 , 0.000789 ,  67
  10.0499 , 0.477694 , 0.000789 ,  68
  10.0499 , 0.477564 , 0.000789 ,  69
  10.0499 , 0.477774 , 0.000789 ,  70
  10.0499 , 0.477677 , 0.000789 ,  71
  10.0499 , 0.477767 , 0.000789 ,  72
  10.0499 , 0.477828 , 0.000789 ,  73
  10.0499 , 0.477750 , 0.000789 ,  74
  10.0499 , 0.477666 , 0.000789 ,  75
  10.0499 , 0.477710 , 0.000789 ,  76
  10.0499 , 0.477750 , 0.000789 ,  77
  10.0499 , 0.477841 , 0.000789 ,  78
  10.0499 , 0.477707 , 0.000789 ,  79
  10.0499 , 0.477899 , 0.000789 ,  80
  10.0499 , 0.477699 , 0.000789 ,  81
  10.0499 , 0.477811 , 0.000789 ,  82
  10.0499 , 0.477773 , 0.000789 ,  83
  10.0499 , 0.477719 , 0.000789 ,  84
  10.0499 , 0.477744 , 0.000789 ,  85
  10.0499 , 0.477875 , 0.000789 ,  86
  10.0499 , 0.477778 , 0.000789 ,  87
  10.0499 , 0.477868 , 0.000789 ,  88
  10.0499 , 0.477635 , 0.000789 ,  89
  10.0499 , 0.477790 , 0.000789 ,  90
  10.0499 , 0.477807 , 0.000789 ,  91
  10.0499 , 0.477879 , 0.000789 ,  92
  10.0499 , 0.477803 , 0.000789 ,  93
  10.0499 , 0.477815 , 0.000789 ,  94
  10.0499 , 0.477871 , 0.000789 ,  95
  10.0499 , 0.477851 , 0.000789 ,  96
  10.0499 , 0.477805 , 0.000789 ,  97
  10.0499 , 0.477737 , 0.000789 ,  98
  10.0499 , 0.477720 , 0.000789 ,  99
  10.0499 , 0.477910 , 0.000789 , 100
  10.0995 , 0.478544 , 0.000836 ,   0
  10.0995 , 0.478577 , 0.000836 ,   1
  10.0995 , 0.478661 , 0.000836 ,   2
  10.0995 , 0.478721 , 0.000836 ,   3
  10.0995 , 0.478572 , 0.000836 ,   4
  10.0995 , 0.478578 , 0.000836 ,   5
  10.0995 , 0.478454 , 0.000836 ,   6
  10.0995 , 0.478736 , 0.000836 ,   7
  10.0995 , 0.478412 , 0.000836 ,   8
  10.0995 , 0.478581 , 0.000836 ,   9
  10.0995 , 0.478604 , 0.000836 ,  10
  10.0995 , 0.478627 , 0.000836 ,  11
  10.0995 , 0.478515 , 0.000836 ,  12
  10.0995 , 0.478558 , 0.000836 ,  13
  10.0995 , 0.478571 , 0.000836 ,  14
  10.0995 , 0.478526 , 0.000836 ,  15
  10.0995 , 0.478542 , 0.000836 ,  16
  10.0995 , 0.478604 , 0.000836 ,  17
  10.0995 , 0.478597 , 0.000836 ,  18
  10.0995 , 0.478566 , 0.000836 ,  19
  10.0995 , 0.478536 , 0.000836 ,  20
  10.0995 , 0.478555 , 0.000836 ,  21
  10.0995 , 0.478645 , 0.000836 ,  22
  10.0995 , 0.478412 , 0.000836 ,  23
  10.0995 , 0.478659 , 0.000836 ,  24
  10.0995 , 0.478462 , 0.000836 ,  25
  10.0995 , 0.478521 , 0.000836 ,  26
  10.0995 , 0.478454 , 0.000836 ,  27
  10.0995 , 0.478642 , 0.000836 ,  28
  10.0995 , 0.478518 , 0.000836 ,  29
  10.0995 , 0.478561 , 0.000836 ,  30
  10.0995 , 0.478440 , 0.000836 ,  31
  10.0995 , 0.478534 , 0.000836 ,  32
  10.0995 , 0.478709 , 0.000836 ,  33
  10.0995 , 0.478607 , 0.000836 ,  34
  10.0995 , 0.478445 , 0.000836 ,  35
  10.0995 , 0.478471 , 0.000836 ,  36
  10.0995 , 0.478652 , 0.000836 ,  37
  10.0995 , 0.478544 , 0.000836 ,  38
  10.0995 , 0.478547 , 0.000836 ,  39
  10.0995 , 0.478630 , 0.000836 ,  40
  10.0995 , 0.478472 , 0.000836 ,  41
  10.0995 , 0.478468 , 0.000836 ,  42
  10.0995 , 0.478688 , 0.000836 ,  43
  10.0995 , 0.478560 , 0.000836 ,  44
  10.0995 , 0.478561 , 0.000836 ,  45
  10.0995 , 0.478556 , 0.000836 ,  46
  10.0995 , 0.478583 , 0.000836 ,  47
  10.0995 , 0.478518 , 0.000836 ,  48
  10.0995 , 0.478501 , 0.000836 ,  49
  10.0995 , 0.478346 , 0.000836 ,  50
  10.0995 , 0.478354 , 0.000836 ,  51
  10.0995 , 0.478388 , 0.000836 ,  52
  10.0995 , 0.478566 , 0.000836 ,  53
  10.0995 , 0.478524 , 0.000836 ,  54
  10.0995 , 0.478528 , 0.000836 ,  55
  10.0995 , 0.478565 , 0.000836 ,  56
  10.0995 , 0.478497 , 0.000836 ,  57
  10.0995 , 0.478532 , 0.000836 ,  58
  10.0995 , 0.478508 , 0.000836 ,  59
  10.0995 , 0.478635 , 0.000836 ,  60
  10.0995 , 0.478618 , 0.000836 ,  61
  10.0995 , 0.478588 , 0.000836 ,  62
  10.0995 , 0.478565 , 0.000836 ,  63
  10.0995 , 0.478550 , 0.000836 ,  64
  10.0995 , 0.478472 , 0.000836 ,  65
  10.0995 , 0.478522 , 0.000836 ,  66
  10.0995 , 0.478417 , 0.000836 ,  67
  10.0995 , 0.478468 , 0.000836 ,  68
  10.0995 , 0.478373 , 0.000836 ,  69
  10.0995 , 0.478546 , 0.000836 ,  70
  10.0995 , 0.478431 , 0.000836 ,  71
  10.0995 , 0.478552 , 0.000836 ,  72
  10.0995 , 0.478617 , 0.000836 ,  73
  10.0995 , 0.478532 , 0.000836 ,  74
  10.0995 , 0.478410 , 0.000836 ,  75
  10.0995 , 0.478492 , 0.000836 ,  76
  10.0995 , 0.478467 , 0.000836 ,  77
  10.0995 , 0.478650 , 0.000836 ,  78
  10.0995 , 0.478452 , 0.000836 ,  79
  10.0995 , 0.478665 , 0.000836 ,  80
  10.0995 , 0.478508 , 0.000836 ,  81
  10.0995 , 0.478572 , 0.000836 ,  82
  10.0995 , 0.478515 , 0.000836 ,  83
  10.0995 , 0.478462 , 0.000836 ,  84
  10.0995 , 0.478469 , 0.000836 ,  85
  10.0995 , 0.478659 , 0.000836 ,  86
  10.0995 , 0.478562 , 0.000836 ,  87
  10.0995 , 0.478636 , 0.000836 ,  88
  10.0995 , 0.478375 , 0.000836 ,  89
  10.0995 , 0.478609 , 0.000836 ,  90
  10.0995 , 0.478545 , 0.000836 ,  91
  10.0995 , 0.478608 , 0.000836 ,  92
  10.0995 , 0.478555 , 0.000836 ,  93
  10.0995 , 0.478560 , 0.000836 ,  94
  10.0995 , 0.478640 , 0.000836 ,  95
  10.0995 , 0.478595 , 0.000836 ,  96
  10.0995 , 0.478572 , 0.000836 ,  97
  10.0995 , 0.478494 , 0.000836 ,  98
  10.0995 , 0.478440 , 0.000836 ,  99
  10.0995 , 0.478720 , 0.000836 , 100
  10.1980 , 0.480877 , 0.000802 ,   0
  10.1980 , 0.480901 , 0.000802 ,   1
  10.1980 , 0.481018 , 0.000802 ,   2
  10.1980 , 0.480976 , 0.000802 ,   3
  10.1980 , 0.480906 , 0.000802 ,   4
  10.1980 , 0.480902 , 0.000802 ,   5
  10.1980 , 0.480765 , 0.000802 ,   6
  10.1980 , 0.481071 , 0.000802 ,   7
  10.1980 , 0.480768 , 0.000802 ,   8
  10.1980 , 0.480937 , 0.000802 ,   9
  10.1980 , 0.480935 , 0.000802 ,  10
  10.1980 , 0.480959 , 0.000802 ,  11
  10.1980 , 0.480851 , 0.000802 ,  12
  10.1980 , 0.480880 , 0.000802 ,  13
  10.1980 , 0.480915 , 0.000802 ,  14
  10.1980 , 0.480849 , 0.000802 ,  15
  10.1980 , 0.480883 , 0.000802 ,  16
  10.1980 , 0.480935 , 0.000802 ,  17
  10.1980 , 0.480918 , 0.000802 ,  18
  10.1980 , 0.480880 , 0.000802 ,  19
  10.1980 , 0.480880 , 0.000802 ,  20
  10.1980 , 0.480894 , 0.000802 ,  21
  10.1980 , 0.480987 , 0.000802 ,  22
  10.1980 , 0.480745 , 0.000802 ,  23
  10.1980 , 0.480995 , 0.000802 ,  24
  10.1980 , 0.480789 , 0.000802 ,  25
  10.1980 , 0.480853 , 0.000802 ,  26
  10.1980 , 0.480777 , 0.000802 ,  27
  10.1980 , 0.480975 , 0.000802 ,  28
  10.1980 , 0.480838 , 0.000802 ,  29
  10.1980 , 0.480917 , 0.000802 ,  30
  10.1980 , 0.480774 , 0.000802 ,  31
  10.1980 , 0.480871 , 0.000802 ,  32
  10.1980 , 0.481007 , 0.000802 ,  33
  10.1980 , 0.480961 , 0.000802 ,  34
  10.1980 , 0.480766 , 0.000802 ,  35
  10.1980 , 0.480808 , 0.000802 ,  36
  10.1980 , 0.480958 , 0.000802 ,  37
  10.1980 , 0.480863 , 0.000802 ,  38
  10.1980 , 0.480883 , 0.000802 ,  39
  10.1980 , 0.480960 , 0.000802 ,  40
  10.1980 , 0.480795 , 0.000802 ,  41
  10.1980 , 0.480822 , 0.000802 ,  42
  10.1980 , 0.480996 , 0.000802 ,  43
  10.1980 , 0.480885 , 0.000802 ,  44
  10.1980 , 0.480873 , 0.000802 ,  45
  10.1980 , 0.480877 , 0.000802 ,  46
  10.1980 , 0.480941 , 0.000802 ,  47
  10.1980 , 0.480849 , 0.000802 ,  48
  10.1980 , 0.480843 , 0.000802 ,  49
  10.1980 , 0.480668 , 0.000802 ,  50
  10.1980 , 0.480685 , 0.000802 ,  51
  10.1980 , 0.480771 , 0.000802 ,  52
  10.1980 , 0.480874 , 0.000802 ,  53
  10.1980 , 0.480846 , 0.000802 ,  54
  10.1980 , 0.480876 , 0.000802 ,  55
  10.1980 , 0.480929 , 0.000802 ,  56
  10.1980 , 0.480835 , 0.000802 ,  57
  10.1980 , 0.480886 , 0.000802 ,  58
  10.1980 , 0.480857 , 0.000802 ,  59
  10.1980 , 0.480958 , 0.000802 ,  60
  10.1980 , 0.480937 , 0.000802 ,  61
  10.1980 , 0.480931 , 0.000802 ,  62
  10.1980 , 0.480898 , 0.000802 ,  63
  10.1980 , 0.480905 , 0.000802 ,  64
  10.1980 , 0.480769 , 0.000802 ,  65
  10.1980 , 0.480890 , 0.000802 ,  66
  10.1980 , 0.480740 , 0.000802 ,  67
  10.1980 , 0.480799 , 0.000802 ,  68
  10.1980 , 0.480707 , 0.000802 ,  69
  10.1980 , 0.480887 , 0.000802 ,  70
  10.1980 , 0.480766 , 0.000802 ,  71
  10.1980 , 0.480855 , 0.000802 ,  72
  10.1980 , 0.480947 , 0.000802 ,  73
  10.1980 , 0.480844 , 0.000802 ,  74
  10.1980 , 0.480769 , 0.000802 ,  75
  10.1980 , 0.480808 , 0.000802 ,  76
  10.1980 , 0.480796 , 0.000802 ,  77
  10.1980 , 0.480965 , 0.000802 ,  78
  10.1980 , 0.480809 , 0.000802 ,  79
  10.1980 , 0.480986 , 0.000802 ,  80
  10.1980 , 0.480839 , 0.000802 ,  81
  10.1980 , 0.480938 , 0.000802 ,  82
  10.1980 , 0.480852 , 0.000802 ,  83
  10.1980 , 0.480807 , 0.000802 ,  84
  10.1980 , 0.480825 , 0.000802 ,  85
  10.1980 , 0.480972 , 0.000802 ,  86
  10.1980 , 0.480865 , 0.000802 ,  87
  10.1980 , 0.480988 , 0.000802 ,  88
  10.1980 , 0.480714 , 0.000802 ,  89
  10.1980 , 0.480914 , 0.000802 ,  90
  10.1980 , 0.480903 , 0.000802 ,  91
  10.1980 , 0.480936 , 0.000802 ,  92
  10.1980 , 0.480894 , 0.000802 ,  93
  10.1980 , 0.480907 , 0.000802 ,  94
  10.1980 , 0.480970 , 0.000802 ,  95
  10.1980 , 0.480925 , 0.000802 ,  96
  10.1980 , 0.480913 , 0.000802 ,  97
  10.1980 , 0.480825 , 0.000802 ,  98
  10.1980 , 0.480784 , 0.000802 ,  99
  10.1980 , 0.481022 , 0.000802 , 100
  10.2470 , 0.482161 , 0.000807 ,   0
  10.2470 , 0.482177 , 0.000807 ,   1
  10.2470 , 0.482270 , 0.000807 ,   2
  10.2470 , 0.482223 , 0.000807 ,   3
  10.2470 , 0.482150 , 0.000807 ,   4
  10.2470 , 0.482117 , 0.000807 ,   5
  10.2470 , 0.482044 , 0.000807 ,   6
  10.2470 , 0.482354 , 0.000807 ,   7
  10.2470 , 0.482092 , 0.000807 ,   8
  10.2470 , 0.482191 , 0.000807 ,   9
  10.2470 , 0.482185 , 0.000807 ,  10
  10.2470 , 0.482249 , 0.000807 ,  11
  10.2470 , 0.482195 , 0.000807 ,  12
  10.2470 , 0.482108 , 0.000807 ,  13
  10.2470 , 0.482216 , 0.000807 ,  14
  10.2470 , 0.482079 , 0.000807 ,  15
  10.2470 , 0.482232 , 0.000807 ,  16
  10.2470 , 0.482235 , 0.000807 ,  17
  10.2470 , 0.482205 , 0.000807 ,  18
  10.2470 , 0.482175 , 0.000807 ,  19
  10.2470 , 0.482200 , 0.000807 ,  20
  10.2470 , 0.482170 , 0.000807 ,  21
  10.2470 , 0.482304 , 0.000807 ,  22
  10.2470 , 0.482043 , 0.000807 ,  23
  10.2470 , 0.482267 , 0.000807 ,  24
  10.2470 , 0.482075 , 0.000807 ,  25
  10.2470 , 0.482174 , 0.000807 ,  26
  10.2470 , 0.482044 , 0.000807 ,  27
  10.2470 , 0.482252 , 0.000807 ,  28
  10.2470 , 0.482100 , 0.000807 ,  29
  10.2470 , 0.482253 , 0.000807 ,  30
  10.2470 , 0.482050 , 0.000807 ,  31
  10.2470 , 0.482140 , 0.000807 ,  32
  10.2470 , 0.482254 , 0.000807 ,  33
  10.2470 , 0.482231 , 0.000807 ,  34
  10.2470 , 0.482023 , 0.000807 ,  35
  10.2470 , 0.482081 , 0.000807 ,  36
  10.2470 , 0.482222 , 0.000807 ,  37
  10.2470 , 0.482176 , 0.000807 ,  38
  10.2470 , 0.482169 , 0.000807 ,  39
  10.2470 , 0.482246 , 0.000807 ,  40
  10.2470 , 0.482134 , 0.000807 ,  41
  10.2470 , 0.482108 , 0.000807 ,  42
  10.2470 , 0.482286 , 0.000807 ,  43
  10.2470 , 0.482184 , 0.000807 ,  44
  10.2470 , 0.482198 , 0.000807 ,  45
  10.2470 , 0.482187 , 0.000807 ,  46
  10.2470 , 0.482174 , 0.000807 ,  47
  10.2470 , 0.482165 , 0.000807 ,  48
  10.2470 , 0.482221 , 0.000807 ,  49
  10.2470 , 0.481961 , 0.000807 ,  50
  10.2470 , 0.481949 , 0.000807 ,  51
  10.2470 , 0.482058 , 0.000807 ,  52
  10.2470 , 0.482145 , 0.000807 ,  53
  10.2470 , 0.482173 , 0.000807 ,  54
  10.2470 , 0.482160 , 0.000807 ,  55
  10.2470 , 0.482147 , 0.000807 ,  56
  10.2470 , 0.482099 , 0.000807 ,  57
  10.2470 , 0.482150 , 0.000807 ,  58
  10.2470 , 0.482110 , 0.000807 ,  59
  10.2470 , 0.482237 , 0.000807 ,  60
  10.2470 , 0.482216 , 0.000807 ,  61
  10.2470 , 0.482144 , 0.000807 ,  62
  10.2470 , 0.482198 , 0.000807 ,  63
  10.2470 , 0.482206 , 0.000807 ,  64
  10.2470 , 0.482046 , 0.000807 ,  65
  10.2470 , 0.482205 , 0.000807 ,  66
  10.2470 , 0.482011 , 0.000807 ,  67
  10.2470 , 0.482139 , 0.000807 ,  68
  10.2470 , 0.481985 , 0.000807 ,  69
  10.2470 , 0.482151 , 0.000807 ,  70
  10.2470 , 0.482085 , 0.000807 ,  71
  10.2470 , 0.482142 , 0.000807 ,  72
  10.2470 , 0.482218 , 0.000807 ,  73
  10.2470 , 0.482166 , 0.000807 ,  74
  10.2470 , 0.482016 , 0.000807 ,  75
  10.2470 , 0.482086 , 0.000807 ,  76
  10.2470 , 0.482104 , 0.000807 ,  77
  10.2470 , 0.482222 , 0.000807 ,  78
  10.2470 , 0.482120 , 0.000807 ,  79
  10.2470 , 0.482281 , 0.000807 ,  80
  10.2470 , 0.482090 , 0.000807 ,  81
  10.2470 , 0.482203 , 0.000807 ,  82
  10.2470 , 0.482122 , 0.000807 ,  83
  10.2470 , 0.482076 , 0.000807 ,  84
  10.2470 , 0.482119 , 0.000807 ,  85
  10.2470 , 0.482235 , 0.000807 ,  86
  10.2470 , 0.482155 , 0.000807 ,  87
  10.2470 , 0.482288 , 0.000807 ,  88
  10.2470 , 0.482004 , 0.000807 ,  89
  10.2470 , 0.482132 , 0.000807 ,  90
  10.2470 , 0.482165 , 0.000807 ,  91
  10.2470 , 0.482237 , 0.000807 ,  92
  10.2470 , 0.482221 , 0.000807 ,  93
  10.2470 , 0.482181 , 0.000807 ,  94
  10.2470 , 0.482275 , 0.000807 ,  95
  10.2470 , 0.482211 , 0.000807 ,  96
  10.2470 , 0.482181 , 0.000807 ,  97
  10.2470 , 0.482111 , 0.000807 ,  98
  10.2470 , 0.482121 , 0.000807 ,  99
  10.2470 , 0.482323 , 0.000807 , 100
  10.2956 , 0.482666 , 0.000887 ,   0
  10.2956 , 0.482693 , 0.000887 ,   1
  10.2956 , 0.482766 , 0.000887 ,   2
  10.2956 , 0.482721 , 0.000887 ,   3
  10.2956 , 0.482665 , 0.000887 ,   4
  10.2956 , 0.482642 , 0.000887 ,   5
  10.2956 , 0.482587 , 0.000887 ,   6
  10.2956 , 0.482835 , 0.000887 ,   7
  10.2956 , 0.482593 , 0.000887 ,   8
  10.2956 , 0.482685 , 0.000887 ,   9
  10.2956 , 0.482693 , 0.000887 ,  10
  10.2956 , 0.482750 , 0.000887 ,  11
  10.2956 , 0.482587 , 0.000887 ,  12
  10.2956 , 0.482606 , 0.000887 ,  13
  10.2956 , 0.482711 , 0.000887 ,  14
  10.2956 , 0.482621 , 0.000887 ,  15
  10.2956 , 0.482674 , 0.000887 ,  16
  10.2956 , 0.482734 , 0.000887 ,  17
  10.2956 , 0.482722 , 0.000887 ,  18
  10.2956 , 0.482707 , 0.000887 ,  19
  10.2956 , 0.482710 , 0.000887 ,  20
  10.2956 , 0.482667 , 0.000887 ,  21
  10.2956 , 0.482819 , 0.000887 ,  22
  10.2956 , 0.482541 , 0.000887 ,  23
  10.2956 , 0.482794 , 0.000887 ,  24
  10.2956 , 0.482562 , 0.000887 ,  25
  10.2956 , 0.482637 , 0.000887 ,  26
  10.2956 , 0.482550 , 0.000887 ,  27
  10.2956 , 0.482823 , 0.000887 ,  28
  10.2956 , 0.482602 , 0.000887 ,  29
  10.2956 , 0.482722 , 0.000887 ,  30
  10.2956 , 0.482512 , 0.000887 ,  31
  10.2956 , 0.482637 , 0.000887 ,  32
  10.2956 , 0.482804 , 0.000887 ,  33
  10.2956 , 0.482806 , 0.000887 ,  34
  10.2956 , 0.482549 , 0.000887 ,  35
  10.2956 , 0.482585 , 0.000887 ,  36
  10.2956 , 0.482706 , 0.000887 ,  37
  10.2956 , 0.482630 , 0.000887 ,  38
  10.2956 , 0.482694 , 0.000887 ,  39
  10.2956 , 0.482749 , 0.000887 ,  40
  10.2956 , 0.482570 , 0.000887 ,  41
  10.2956 , 0.482609 , 0.000887 ,  42
  10.2956 , 0.482789 , 0.000887 ,  43
  10.2956 , 0.482698 , 0.000887 ,  44
  10.2956 , 0.482722 , 0.000887 ,  45
  10.2956 , 0.482675 , 0.000887 ,  46
  10.2956 , 0.482760 , 0.000887 ,  47
  10.2956 , 0.482615 , 0.000887 ,  48
  10.2956 , 0.482689 , 0.000887 ,  49
  10.2956 , 0.482454 , 0.000887 ,  50
  10.2956 , 0.482484 , 0.000887 ,  51
  10.2956 , 0.482561 , 0.000887 ,  52
  10.2956 , 0.482657 , 0.000887 ,  53
  10.2956 , 0.482628 , 0.000887 ,  54
  10.2956 , 0.482696 , 0.000887 ,  55
  10.2956 , 0.482710 , 0.000887 ,  56
  10.2956 , 0.482586 , 0.000887 ,  57
  10.2956 , 0.482743 , 0.000887 ,  58
  10.2956 , 0.482613 , 0.000887 ,  59
  10.2956 , 0.482764 , 0.000887 ,  60
  10.2956 , 0.482716 , 0.000887 ,  61
  10.2956 , 0.482684 , 0.000887 ,  62
  10.2956 , 0.482705 , 0.000887 ,  63
  10.2956 , 0.482780 , 0.000887 ,  64
  10.2956 , 0.482460 , 0.000887 ,  65
  10.2956 , 0.482707 , 0.000887 ,  66
  10.2956 , 0.482520 , 0.000887 ,  67
  10.2956 , 0.482606 , 0.000887 ,  68
  10.2956 , 0.482415 , 0.000887 ,  69
  10.2956 , 0.482645 , 0.000887 ,  70
  10.2956 , 0.482520 , 0.000887 ,  71
  10.2956 , 0.482667 , 0.000887 ,  72
  10.2956 , 0.482736 , 0.000887 ,  73
  10.2956 , 0.482640 , 0.000887 ,  74
  10.2956 , 0.482561 , 0.000887 ,  75
  10.2956 , 0.482571 , 0.000887 ,  76
  10.2956 , 0.482632 , 0.000887 ,  77
  10.2956 , 0.482690 , 0.000887 ,  78
  10.2956 , 0.482642 , 0.000887 ,  79
  10.2956 , 0.482820 , 0.000887 ,  80
  10.2956 , 0.482583 , 0.000887 ,  81
  10.2956 , 0.482697 , 0.000887 ,  82
  10.2956 , 0.482652 , 0.000887 ,  83
  10.2956 , 0.482640 , 0.000887 ,  84
  10.2956 , 0.482688 , 0.000887 ,  85
  10.2956 , 0.482793 , 0.000887 ,  86
  10.2956 , 0.482684 , 0.000887 ,  87
  10.2956 , 0.482763 , 0.000887 ,  88
  10.2956 , 0.482509 , 0.000887 ,  89
  10.2956 , 0.482640 , 0.000887 ,  90
  10.2956 , 0.482691 , 0.000887 ,  91
  10.2956 , 0.482733 , 0.000887 ,  92
  10.2956 , 0.482724 , 0.000887 ,  93
  10.2956 , 0.482703 , 0.000887 ,  94
  10.2956 , 0.482781 , 0.000887 ,  95
  10.2956 , 0.482769 , 0.000887 ,  96
  10.2956 , 0.482664 , 0.000887 ,  97
  10.2956 , 0.482608 , 0.000887 ,  98
  10.2956 , 0.482621 , 0.000887 ,  99
  10.2956 , 0.482755 , 0.000887 , 100
  10.3441 , 0.483617 , 0.000937 ,   0
  10.3441 , 0.483561 , 0.000937 ,   1
  10.3441 , 0.483759 , 0.000937 ,   2
  10.3441 , 0.483727 , 0.000937 ,   3
  10.3441 , 0.483637 , 0.000937 ,   4
  10.3441 , 0.483675 , 0.000937 ,   5
  10.3441 , 0.483526 , 0.000937 ,   6
  10.3441 , 0.483800 , 0.000937 ,   7
  10.3441 , 0.483553 , 0.000937 ,   8
  10.3441 , 0.483735 , 0.000937 ,   9
  10.3441 , 0.483641 , 0.000937 ,  10
  10.3441 , 0.483728 , 0.000937 ,  11
  10.3441 , 0.483589 , 0.000937 ,  12
  10.3441 , 0.483629 , 0.000937 ,  13
  10.3441 , 0.483660 , 0.000937 ,  14
  10.3441 , 0.483562 , 0.000937 ,  15
  10.3441 , 0.483628 , 0.000937 ,  16
  10.3441 , 0.483698 , 0.000937 ,  17
  10.3441 , 0.483643 , 0.000937 ,  18
  10.3441 , 0.483590 , 0.000937 ,  19
  10.3441 , 0.483639 , 0.000937 ,  20
  10.3441 , 0.483620 , 0.000937 ,  21
  10.3441 , 0.483759 , 0.000937 ,  22
  10.3441 , 0.483462 , 0.000937 ,  23
  10.3441 , 0.483750 , 0.000937 ,  24
  10.3441 , 0.483543 , 0.000937 ,  25
  10.3441 , 0.483587 , 0.000937 ,  26
  10.3441 , 0.483477 , 0.000937 ,  27
  10.3441 , 0.483733 , 0.000937 ,  28
  10.3441 , 0.483572 , 0.000937 ,  29
  10.3441 , 0.483684 , 0.000937 ,  30
  10.3441 , 0.483478 , 0.000937 ,  31
  10.3441 , 0.483666 , 0.000937 ,  32
  10.3441 , 0.483757 , 0.000937 ,  33
  10.3441 , 0.483735 , 0.000937 ,  34
  10.3441 , 0.483497 , 0.000937 ,  35
  10.3441 , 0.483521 , 0.000937 ,  36
  10.3441 , 0.483650 , 0.000937 ,  37
  10.3441 , 0.483621 , 0.000937 ,  38
  10.3441 , 0.483613 , 0.000937 ,  39
  10.3441 , 0.483665 , 0.000937 ,  40
  10.3441 , 0.483516 , 0.000937 ,  41
  10.3441 , 0.483535 , 0.000937 ,  42
  10.3441 , 0.483705 , 0.000937 ,  43
  10.3441 , 0.483576 , 0.000937 ,  44
  10.3441 , 0.483670 , 0.000937 ,  45
  10.3441 , 0.483633 , 0.000937 ,  46
  10.3441 , 0.483712 , 0.000937 ,  47
  10.3441 , 0.483554 , 0.000937 ,  48
  10.3441 , 0.483660 , 0.000937 ,  49
  10.3441 , 0.483391 , 0.000937 ,  50
  10.3441 , 0.483399 , 0.000937 ,  51
  10.3441 , 0.483480 , 0.000937 ,  52
  10.3441 , 0.483665 , 0.000937 ,  53
  10.3441 , 0.483572 , 0.000937 ,  54
  10.3441 , 0.483677 , 0.000937 ,  55
  10.3441 , 0.483689 , 0.000937 ,  56
  10.3441 , 0.483537 , 0.000937 ,  57
  10.3441 , 0.483617 , 0.000937 ,  58
  10.3441 , 0.483588 , 0.000937 ,  59
  10.3441 , 0.483713 , 0.000937 ,  60
  10.3441 , 0.483618 , 0.000937 ,  61
  10.3441 , 0.483633 , 0.000937 ,  62
  10.3441 , 0.483656 , 0.000937 ,  63
  10.3441 , 0.483677 , 0.000937 ,  64
  10.3441 , 0.483469 , 0.000937 ,  65
  10.3441 , 0.483697 , 0.000937 ,  66
  10.3441 , 0.483449 , 0.000937 ,  67
  10.3441 , 0.483470 , 0.000937 ,  68
  10.3441 , 0.483334 , 0.000937 ,  69
  10.3441 , 0.483615 , 0.000937 ,  70
  10.3441 , 0.483484 , 0.000937 ,  71
  10.3441 , 0.483613 , 0.000937 ,  72
  10.3441 , 0.483651 , 0.000937 ,  73
  10.3441 , 0.483572 , 0.000937 ,  74
  10.3441 , 0.483503 , 0.000937 ,  75
  10.3441 , 0.483604 , 0.000937 ,  76
  10.3441 , 0.483637 , 0.000937 ,  77
  10.3441 , 0.483673 , 0.000937 ,  78
  10.3441 , 0.483541 , 0.000937 ,  79
  10.3441 , 0.483767 , 0.000937 ,  80
  10.3441 , 0.483518 , 0.000937 ,  81
  10.3441 , 0.483629 , 0.000937 ,  82
  10.3441 , 0.483611 , 0.000937 ,  83
  10.3441 , 0.483556 , 0.000937 ,  84
  10.3441 , 0.483580 , 0.000937 ,  85
  10.3441 , 0.483775 , 0.000937 ,  86
  10.3441 , 0.483641 , 0.000937 ,  87
  10.3441 , 0.483716 , 0.000937 ,  88
  10.3441 , 0.483422 , 0.000937 ,  89
  10.3441 , 0.483599 , 0.000937 ,  90
  10.3441 , 0.483632 , 0.000937 ,  91
  10.3441 , 0.483736 , 0.000937 ,  92
  10.3441 , 0.483647 , 0.000937 ,  93
  10.3441 , 0.483638 , 0.000937 ,  94
  10.3441 , 0.483693 , 0.000937 ,  95
  10.3441 , 0.483723 , 0.000937 ,  96
  10.3441 , 0.483626 , 0.000937 ,  97
  10.3441 , 0.483592 , 0.000937 ,  98
  10.3441 , 0.483587 , 0.000937 ,  99
  10.3441 , 0.483753 , 0.000937 , 100
  10.3923 , 0.484666 , 0.000934 ,   0
  10.3923 , 0.484730 , 0.000934 ,   1
  10.3923 , 0.484821 , 0.000934 ,   2
  10.3923 , 0.484764 , 0.000934 ,   3
  10.3923 , 0.484641 , 0.000934 ,   4
  10.3923 , 0.484623 , 0.000934 ,   5
  10.3923 , 0.484563 , 0.000934 ,   6
  10.3923 , 0.484878 , 0.000934 ,   7
  10.3923 , 0.484661 , 0.000934 ,   8
  10.3923 , 0.484759 , 0.000934 ,   9
  10.3923 , 0.484709 , 0.000934 ,  10
  10.3923 , 0.484758 , 0.000934 ,  11
  10.3923 , 0.484701 , 0.000934 ,  12
  10.3923 , 0.484657 , 0.000934 ,  13
  10.3923 , 0.484727 , 0.000934 ,  14
  10.3923 , 0.484514 , 0.000934 ,  15
  10.3923 , 0.484772 , 0.000934 ,  16
  10.3923 , 0.484715 , 0.000934 ,  17
  10.3923 , 0.484702 , 0.000934 ,  18
  10.3923 , 0.484725 , 0.000934 ,  19
  10.3923 , 0.484731 , 0.000934 ,  20
  10.3923 , 0.484662 , 0.000934 ,  21
  10.3923 , 0.484786 , 0.000934 ,  22
  10.3923 , 0.484613 , 0.000934 ,  23
  10.3923 , 0.484756 , 0.000934 ,  24
  10.3923 , 0.484601 , 0.000934 ,  25
  10.3923 , 0.484691 , 0.000934 ,  26
  10.3923 , 0.484512 , 0.000934 ,  27
  10.3923 , 0.484733 , 0.000934 ,  28
  10.3923 , 0.484651 , 0.000934 ,  29
  10.3923 , 0.484791 , 0.000934 ,  30
  10.3923 , 0.484554 , 0.000934 ,  31
  10.3923 , 0.484680 , 0.000934 ,  32
  10.3923 , 0.484752 , 0.000934 ,  33
  10.3923 , 0.484783 , 0.000934 ,  34
  10.3923 , 0.484467 , 0.000934 ,  35
  10.3923 , 0.484575 , 0.000934 ,  36
  10.3923 , 0.484698 , 0.000934 ,  37
  10.3923 , 0.484694 , 0.000934 ,  38
  10.3923 , 0.484657 , 0.000934 ,  39
  10.3923 , 0.484775 , 0.000934 ,  40
  10.3923 , 0.484667 , 0.000934 ,  41
  10.3923 , 0.484583 , 0.000934 ,  42
  10.3923 , 0.484743 , 0.000934 ,  43
  10.3923 , 0.484650 , 0.000934 ,  44
  10.3923 , 0.484696 , 0.000934 ,  45
  10.3923 , 0.484709 , 0.000934 ,  46
  10.3923 , 0.484619 , 0.000934 ,  47
  10.3923 , 0.484715 , 0.000934 ,  48
  10.3923 , 0.484784 , 0.000934 ,  49
  10.3923 , 0.484442 , 0.000934 ,  50
  10.3923 , 0.484436 , 0.000934 ,  51
  10.3923 , 0.484611 , 0.000934 ,  52
  10.3923 , 0.484611 , 0.000934 ,  53
  10.3923 , 0.484640 , 0.000934 ,  54
  10.3923 , 0.484638 , 0.000934 ,  55
  10.3923 , 0.484570 , 0.000934 ,  56
  10.3923 , 0.484589 , 0.000934 ,  57
  10.3923 , 0.484564 , 0.000934 ,  58
  10.3923 , 0.484615 , 0.000934 ,  59
  10.3923 , 0.484754 , 0.000934 ,  60
  10.3923 , 0.484727 , 0.000934 ,  61
  10.3923 , 0.484601 , 0.000934 ,  62
  10.3923 , 0.484672 , 0.000934 ,  63
  10.3923 , 0.484691 , 0.000934 ,  64
  10.3923 , 0.484596 , 0.000934 ,  65
  10.3923 , 0.484699 , 0.000934 ,  66
  10.3923 , 0.484478 , 0.000934 ,  67
  10.3923 , 0.484639 , 0.000934 ,  68
  10.3923 , 0.484427 , 0.000934 ,  69
  10.3923 , 0.484656 , 0.000934 ,  70
  10.3923 , 0.484638 , 0.000934 ,  71
  10.3923 , 0.484661 , 0.000934 ,  72
  10.3923 , 0.484745 , 0.000934 ,  73
  10.3923 , 0.484640 , 0.000934 ,  74
  10.3923 , 0.484522 , 0.000934 ,  75
  10.3923 , 0.484602 , 0.000934 ,  76
  10.3923 , 0.484720 , 0.000934 ,  77
  10.3923 , 0.484744 , 0.000934 ,  78
  10.3923 , 0.484624 , 0.000934 ,  79
  10.3923 , 0.484810 , 0.000934 ,  80
  10.3923 , 0.484544 , 0.000934 ,  81
  10.3923 , 0.484660 , 0.000934 ,  82
  10.3923 , 0.484665 , 0.000934 ,  83
  10.3923 , 0.484548 , 0.000934 ,  84
  10.3923 , 0.484550 , 0.000934 ,  85
  10.3923 , 0.484758 , 0.000934 ,  86
  10.3923 , 0.484623 , 0.000934 ,  87
  10.3923 , 0.484757 , 0.000934 ,  88
  10.3923 , 0.484506 , 0.000934 ,  89
  10.3923 , 0.484580 , 0.000934 ,  90
  10.3923 , 0.484635 , 0.000934 ,  91
  10.3923 , 0.484821 , 0.000934 ,  92
  10.3923 , 0.484682 , 0.000934 ,  93
  10.3923 , 0.484694 , 0.000934 ,  94
  10.3923 , 0.484744 , 0.000934 ,  95
  10.3923 , 0.484791 , 0.000934 ,  96
  10.3923 , 0.484695 , 0.000934 ,  97
  10.3923 , 0.484635 , 0.000934 ,  98
  10.3923 , 0.484689 , 0.000934 ,  99
  10.3923 , 0.484869 , 0.000934 , 100
  10.4403 , 0.486258 , 0.000834 ,   0
  10.4403 , 0.486258 , 0.000834 ,   1
  10.4403 , 0.486401 , 0.000834 ,   2
  10.4403 , 0.486328 , 0.000834 ,   3
  10.4403 , 0.486289 , 0.000834 ,   4
  10.4403 , 0.486279 , 0.000834 ,   5
  10.4403 , 0.486142 , 0.000834 ,   6
  10.4403 , 0.486438 , 0.000834 ,   7
  10.4403 , 0.486183 , 0.000834 ,   8
  10.4403 , 0.486316 , 0.000834 ,   9
  10.4403 , 0.486309 , 0.000834 ,  10
  10.4403 , 0.486342 , 0.000834 ,  11
  10.4403 , 0.486251 , 0.000834 ,  12
  10.4403 , 0.486247 , 0.000834 ,  13
  10.4403 , 0.486320 , 0.000834 ,  14
  10.4403 , 0.486204 , 0.000834 ,  15
  10.4403 , 0.486287 , 0.000834 ,  16
  10.4403 , 0.486322 , 0.000834 ,  17
  10.4403 , 0.486293 , 0.000834 ,  18
  10.4403 , 0.486249 , 0.000834 ,  19
  10.4403 , 0.486282 , 0.000834 ,  20
  10.4403 , 0.486263 , 0.000834 ,  21
  10.4403 , 0.486395 , 0.000834 ,  22
  10.4403 , 0.486124 , 0.000834 ,  23
  10.4403 , 0.486368 , 0.000834 ,  24
  10.4403 , 0.486165 , 0.000834 ,  25
  10.4403 , 0.486250 , 0.000834 ,  26
  10.4403 , 0.486133 , 0.000834 ,  27
  10.4403 , 0.486367 , 0.000834 ,  28
  10.4403 , 0.486221 , 0.000834 ,  29
  10.4403 , 0.486331 , 0.000834 ,  30
  10.4403 , 0.486145 , 0.000834 ,  31
  10.4403 , 0.486263 , 0.000834 ,  32
  10.4403 , 0.486366 , 0.000834 ,  33
  10.4403 , 0.486356 , 0.000834 ,  34
  10.4403 , 0.486146 , 0.000834 ,  35
  10.4403 , 0.486182 , 0.000834 ,  36
  10.4403 , 0.486310 , 0.000834 ,  37
  10.4403 , 0.486249 , 0.000834 ,  38
  10.4403 , 0.486258 , 0.000834 ,  39
  10.4403 , 0.486349 , 0.000834 ,  40
  10.4403 , 0.486187 , 0.000834 ,  41
  10.4403 , 0.486211 , 0.000834 ,  42
  10.4403 , 0.486368 , 0.000834 ,  43
  10.4403 , 0.486257 , 0.000834 ,  44
  10.4403 , 0.486278 , 0.000834 ,  45
  10.4403 , 0.486264 , 0.000834 ,  46
  10.4403 , 0.486307 , 0.000834 ,  47
  10.4403 , 0.486232 , 0.000834 ,  48
  10.4403 , 0.486276 , 0.000834 ,  49
  10.4403 , 0.486058 , 0.000834 ,  50
  10.4403 , 0.486045 , 0.000834 ,  51
  10.4403 , 0.486156 , 0.000834 ,  52
  10.4403 , 0.486251 , 0.000834 ,  53
  10.4403 , 0.486233 , 0.000834 ,  54
  10.4403 , 0.486280 , 0.000834 ,  55
  10.4403 , 0.486306 , 0.000834 ,  56
  10.4403 , 0.486187 , 0.000834 ,  57
  10.4403 , 0.486257 , 0.000834 ,  58
  10.4403 , 0.486237 , 0.000834 ,  59
  10.4403 , 0.486348 , 0.000834 ,  60
  10.4403 , 0.486298 , 0.000834 ,  61
  10.4403 , 0.486270 , 0.000834 ,  62
  10.4403 , 0.486291 , 0.000834 ,  63
  10.4403 , 0.486295 , 0.000834 ,  64
  10.4403 , 0.486120 , 0.000834 ,  65
  10.4403 , 0.486321 , 0.000834 ,  66
  10.4403 , 0.486112 , 0.000834 ,  67
  10.4403 , 0.486166 , 0.000834 ,  68
  10.4403 , 0.486043 , 0.000834 ,  69
  10.4403 , 0.486257 , 0.000834 ,  70
  10.4403 , 0.486155 , 0.000834 ,  71
  10.4403 , 0.486224 , 0.000834 ,  72
  10.4403 , 0.486301 , 0.000834 ,  73
  10.4403 , 0.486214 , 0.000834 ,  74
  10.4403 , 0.486115 , 0.000834 ,  75
  10.4403 , 0.486169 , 0.000834 ,  76
  10.4403 , 0.486218 , 0.000834 ,  77
  10.4403 , 0.486345 , 0.000834 ,  78
  10.4403 , 0.486192 , 0.000834 ,  79
  10.4403 , 0.486383 , 0.000834 ,  80
  10.4403 , 0.486195 , 0.000834 ,  81
  10.4403 , 0.486301 , 0.000834 ,  82
  10.4403 , 0.486232 , 0.000834 ,  83
  10.4403 , 0.486183 , 0.000834 ,  84
  10.4403 , 0.486206 , 0.000834 ,  85
  10.4403 , 0.486369 , 0.000834 ,  86
  10.4403 , 0.486241 , 0.000834 ,  87
  10.4403 , 0.486399 , 0.000834 ,  88
  10.4403 , 0.486088 , 0.000834 ,  89
  10.4403 , 0.486249 , 0.000834 ,  90
  10.4403 , 0.486275 , 0.000834 ,  91
  10.4403 , 0.486350 , 0.000834 ,  92
  10.4403 , 0.486289 , 0.000834 ,  93
  10.4403 , 0.486296 , 0.000834 ,  94
  10.4403 , 0.486353 , 0.000834 ,  95
  10.4403 , 0.486314 , 0.000834 ,  96
  10.4403 , 0.486278 , 0.000834 ,  97
  10.4403 , 0.486224 , 0.000834 ,  98
  10.4403 , 0.486238 , 0.000834 ,  99
  10.4403 , 0.486402 , 0.000834 , 100
  10.4881 , 0.486892 , 0.000902 ,   0
  10.4881 , 0.486903 , 0.000902 ,   1
  10.4881 , 0.487041 , 0.000902 ,   2
  10.4881 , 0.486952 , 0.000902 ,   3
  10.4881 , 0.486888 , 0.000902 ,   4
  10.4881 , 0.486864 , 0.000902 ,   5
  10.4881 , 0.486766 , 0.000902 ,   6
  10.4881 , 0.487095 , 0.000902 ,   7
  10.4881 , 0.486843 , 0.000902 ,   8
  10.4881 , 0.486970 , 0.000902 ,   9
  10.4881 , 0.486935 , 0.000902 ,  10
  10.4881 , 0.486996 , 0.000902 ,  11
  10.4881 , 0.486900 , 0.000902 ,  12
  10.4881 , 0.486860 , 0.000902 ,  13
  10.4881 , 0.486956 , 0.000902 ,  14
  10.4881 , 0.486784 , 0.000902 ,  15
  10.4881 , 0.486976 , 0.000902 ,  16
  10.4881 , 0.486945 , 0.000902 ,  17
  10.4881 , 0.486929 , 0.000902 ,  18
  10.4881 , 0.486910 , 0.000902 ,  19
  10.4881 , 0.486959 , 0.000902 ,  20
  10.4881 , 0.486896 , 0.000902 ,  21
  10.4881 , 0.487045 , 0.000902 ,  22
  10.4881 , 0.486769 , 0.000902 ,  23
  10.4881 , 0.487012 , 0.000902 ,  24
  10.4881 , 0.486824 , 0.000902 ,  25
  10.4881 , 0.486898 , 0.000902 ,  26
  10.4881 , 0.486726 , 0.000902 ,  27
  10.4881 , 0.487002 , 0.000902 ,  28
  10.4881 , 0.486844 , 0.000902 ,  29
  10.4881 , 0.486997 , 0.000902 ,  30
  10.4881 , 0.486762 , 0.000902 ,  31
  10.4881 , 0.486908 , 0.000902 ,  32
  10.4881 , 0.486981 , 0.000902 ,  33
  10.4881 , 0.487016 , 0.000902 ,  34
  10.4881 , 0.486739 , 0.000902 ,  35
  10.4881 , 0.486810 , 0.000902 ,  36
  10.4881 , 0.486920 , 0.000902 ,  37
  10.4881 , 0.486910 , 0.000902 ,  38
  10.4881 , 0.486897 , 0.000902 ,  39
  10.4881 , 0.486977 , 0.000902 ,  40
  10.4881 , 0.486842 , 0.000902 ,  41
  10.4881 , 0.486808 , 0.000902 ,  42
  10.4881 , 0.486985 , 0.000902 ,  43
  10.4881 , 0.486892 , 0.000902 ,  44
  10.4881 , 0.486919 , 0.000902 ,  45
  10.4881 , 0.486919 , 0.000902 ,  46
  10.4881 , 0.486920 , 0.000902 ,  47
  10.4881 , 0.486880 , 0.000902 ,  48
  10.4881 , 0.486983 , 0.000902 ,  49
  10.4881 , 0.486659 , 0.000902 ,  50
  10.4881 , 0.486663 , 0.000902 ,  51
  10.4881 , 0.486821 , 0.000902 ,  52
  10.4881 , 0.486872 , 0.000902 ,  53
  10.4881 , 0.486858 , 0.000902 ,  54
  10.4881 , 0.486891 , 0.000902 ,  55
  10.4881 , 0.486878 , 0.000902 ,  56
  10.4881 , 0.486822 , 0.000902 ,  57
  10.4881 , 0.486884 , 0.000902 ,  58
  10.4881 , 0.486861 , 0.000902 ,  59
  10.4881 , 0.486973 , 0.000902 ,  60
  10.4881 , 0.486944 , 0.000902 ,  61
  10.4881 , 0.486862 , 0.000902 ,  62
  10.4881 , 0.486921 , 0.000902 ,  63
  10.4881 , 0.486946 , 0.000902 ,  64
  10.4881 , 0.486751 , 0.000902 ,  65
  10.4881 , 0.486970 , 0.000902 ,  66
  10.4881 , 0.486728 , 0.000902 ,  67
  10.4881 , 0.486811 , 0.000902 ,  68
  10.4881 , 0.486640 , 0.000902 ,  69
  10.4881 , 0.486874 , 0.000902 ,  70
  10.4881 , 0.486814 , 0.000902 ,  71
  10.4881 , 0.486878 , 0.000902 ,  72
  10.4881 , 0.486929 , 0.000902 ,  73
  10.4881 , 0.486851 , 0.000902 ,  74
  10.4881 , 0.486755 , 0.000902 ,  75
  10.4881 , 0.486821 , 0.000902 ,  76
  10.4881 , 0.486879 , 0.000902 ,  77
  10.4881 , 0.486949 , 0.000902 ,  78
  10.4881 , 0.486853 , 0.000902 ,  79
  10.4881 , 0.487047 , 0.000902 ,  80
  10.4881 , 0.486792 , 0.000902 ,  81
  10.4881 , 0.486909 , 0.000902 ,  82
  10.4881 , 0.486875 , 0.000902 ,  83
  10.4881 , 0.486811 , 0.000902 ,  84
  10.4881 , 0.486849 , 0.000902 ,  85
  10.4881 , 0.487006 , 0.000902 ,  86
  10.4881 , 0.486865 , 0.000902 ,  87
  10.4881 , 0.487009 , 0.000902 ,  88
  10.4881 , 0.486737 , 0.000902 ,  89
  10.4881 , 0.486855 , 0.000902 ,  90
  10.4881 , 0.486893 , 0.000902 ,  91
  10.4881 , 0.487022 , 0.000902 ,  92
  10.4881 , 0.486923 , 0.000902 ,  93
  10.4881 , 0.486907 , 0.000902 ,  94
  10.4881 , 0.486990 , 0.000902 ,  95
  10.4881 , 0.486989 , 0.000902 ,  96
  10.4881 , 0.486903 , 0.000902 ,  97
  10.4881 , 0.486847 , 0.000902 ,  98
  10.4881 , 0.486898 , 0.000902 ,  99
  10.4881 , 0.487056 , 0.000902 , 100
  10.6301 , 0.489115 , 0.001053 ,   0
  10.6301 , 0.489130 , 0.001053 ,   1
  10.6301 , 0.489253 , 0.001053 ,   2
  10.6301 , 0.489221 , 0.001053 ,   3
  10.6301 , 0.489077 , 0.001053 ,   4
  10.6301 , 0.489035 , 0.001053 ,   5
  10.6301 , 0.488981 , 0.001053 ,   6
  10.6301 , 0.489302 , 0.001053 ,   7
  10.6301 , 0.489014 , 0.001053 ,   8
  10.6301 , 0.489156 , 0.001053 ,   9
  10.6301 , 0.489183 , 0.001053 ,  10
  10.6301 , 0.489254 , 0.001053 ,  11
  10.6301 , 0.489033 , 0.001053 ,  12
  10.6301 , 0.489069 , 0.001053 ,  13
  10.6301 , 0.489203 , 0.001053 ,  14
  10.6301 , 0.489033 , 0.001053 ,  15
  10.6301 , 0.489122 , 0.001053 ,  16
  10.6301 , 0.489204 , 0.001053 ,  17
  10.6301 , 0.489189 , 0.001053 ,  18
  10.6301 , 0.489182 , 0.001053 ,  19
  10.6301 , 0.489163 , 0.001053 ,  20
  10.6301 , 0.489088 , 0.001053 ,  21
  10.6301 , 0.489290 , 0.001053 ,  22
  10.6301 , 0.488949 , 0.001053 ,  23
  10.6301 , 0.489278 , 0.001053 ,  24
  10.6301 , 0.488977 , 0.001053 ,  25
  10.6301 , 0.489134 , 0.001053 ,  26
  10.6301 , 0.488972 , 0.001053 ,  27
  10.6301 , 0.489304 , 0.001053 ,  28
  10.6301 , 0.489035 , 0.001053 ,  29
  10.6301 , 0.489175 , 0.001053 ,  30
  10.6301 , 0.488972 , 0.001053 ,  31
  10.6301 , 0.489043 , 0.001053 ,  32
  10.6301 , 0.489235 , 0.001053 ,  33
  10.6301 , 0.489229 , 0.001053 ,  34
  10.6301 , 0.488935 , 0.001053 ,  35
  10.6301 , 0.489021 , 0.001053 ,  36
  10.6301 , 0.489178 , 0.001053 ,  37
  10.6301 , 0.489096 , 0.001053 ,  38
  10.6301 , 0.489119 , 0.001053 ,  39
  10.6301 , 0.489176 , 0.001053 ,  40
  10.6301 , 0.489042 , 0.001053 ,  41
  10.6301 , 0.489018 , 0.001053 ,  42
  10.6301 , 0.489254 , 0.001053 ,  43
  10.6301 , 0.489132 , 0.001053 ,  44
  10.6301 , 0.489166 , 0.001053 ,  45
  10.6301 , 0.489130 , 0.001053 ,  46
  10.6301 , 0.489191 , 0.001053 ,  47
  10.6301 , 0.489075 , 0.001053 ,  48
  10.6301 , 0.489110 , 0.001053 ,  49
  10.6301 , 0.488875 , 0.001053 ,  50
  10.6301 , 0.488861 , 0.001053 ,  51
  10.6301 , 0.489002 , 0.001053 ,  52
  10.6301 , 0.489101 , 0.001053 ,  53
  10.6301 , 0.489078 , 0.001053 ,  54
  10.6301 , 0.489145 , 0.001053 ,  55
  10.6301 , 0.489171 , 0.001053 ,  56
  10.6301 , 0.489026 , 0.001053 ,  57
  10.6301 , 0.489197 , 0.001053 ,  58
  10.6301 , 0.489048 , 0.001053 ,  59
  10.6301 , 0.489239 , 0.001053 ,  60
  10.6301 , 0.489192 , 0.001053 ,  61
  10.6301 , 0.489116 , 0.001053 ,  62
  10.6301 , 0.489164 , 0.001053 ,  63
  10.6301 , 0.489241 , 0.001053 ,  64
  10.6301 , 0.488886 , 0.001053 ,  65
  10.6301 , 0.489179 , 0.001053 ,  66
  10.6301 , 0.488941 , 0.001053 ,  67
  10.6301 , 0.489068 , 0.001053 ,  68
  10.6301 , 0.488828 , 0.001053 ,  69
  10.6301 , 0.489082 , 0.001053 ,  70
  10.6301 , 0.488967 , 0.001053 ,  71
  10.6301 , 0.489097 , 0.001053 ,  72
  10.6301 , 0.489212 , 0.001053 ,  73
  10.6301 , 0.489098 , 0.001053 ,  74
  10.6301 , 0.488973 , 0.001053 ,  75
  10.6301 , 0.488982 , 0.001053 ,  76
  10.6301 , 0.489071 , 0.001053 ,  77
  10.6301 , 0.489164 , 0.001053 ,  78
  10.6301 , 0.489113 , 0.001053 ,  79
  10.6301 , 0.489302 , 0.001053 ,  80
  10.6301 , 0.489049 , 0.001053 ,  81
  10.6301 , 0.489128 , 0.001053 ,  82
  10.6301 , 0.489103 , 0.001053 ,  83
  10.6301 , 0.489051 , 0.001053 ,  84
  10.6301 , 0.489107 , 0.001053 ,  85
  10.6301 , 0.489265 , 0.001053 ,  86
  10.6301 , 0.489117 , 0.001053 ,  87
  10.6301 , 0.489226 , 0.001053 ,  88
  10.6301 , 0.489002 , 0.001053 ,  89
  10.6301 , 0.489114 , 0.001053 ,  90
  10.6301 , 0.489158 , 0.001053 ,  91
  10.6301 , 0.489225 , 0.001053 ,  92
  10.6301 , 0.489200 , 0.001053 ,  93
  10.6301 , 0.489125 , 0.001053 ,  94
  10.6301 , 0.489266 , 0.001053 ,  95
  10.6301 , 0.489202 , 0.001053 ,  96
  10.6301 , 0.489119 , 0.001053 ,  97
  10.6301 , 0.489036 , 0.001053 ,  98
  10.6301 , 0.489077 , 0.001053 ,  99
  10.6301 , 0.489266 , 0.001053 , 100
  10.6771 , 0.490289 , 0.001043 ,   0
  10.6771 , 0.490208 , 0.001043 ,   1
  10.6771 , 0.490485 , 0.001043 ,   2
  10.6771 , 0.490395 , 0.001043 ,   3
  10.6771 , 0.490295 , 0.001043 ,   4
  10.6771 , 0.490299 , 0.001043 ,   5
  10.6771 , 0.490178 , 0.001043 ,   6
  10.6771 , 0.490472 , 0.001043 ,   7
  10.6771 , 0.490244 , 0.001043 ,   8
  10.6771 , 0.490430 , 0.001043 ,   9
  10.6771 , 0.490342 , 0.001043 ,  10
  10.6771 , 0.490414 , 0.001043 ,  11
  10.6771 , 0.490307 , 0.001043 ,  12
  10.6771 , 0.490327 , 0.001043 ,  13
  10.6771 , 0.490345 , 0.001043 ,  14
  10.6771 , 0.490168 , 0.001043 ,  15
  10.6771 , 0.490351 , 0.001043 ,  16
  10.6771 , 0.490351 , 0.001043 ,  17
  10.6771 , 0.490306 , 0.001043 ,  18
  10.6771 , 0.490270 , 0.001043 ,  19
  10.6771 , 0.490356 , 0.001043 ,  20
  10.6771 , 0.490310 , 0.001043 ,  21
  10.6771 , 0.490475 , 0.001043 ,  22
  10.6771 , 0.490111 , 0.001043 ,  23
  10.6771 , 0.490425 , 0.001043 ,  24
  10.6771 , 0.490207 , 0.001043 ,  25
  10.6771 , 0.490302 , 0.001043 ,  26
  10.6771 , 0.490121 , 0.001043 ,  27
  10.6771 , 0.490377 , 0.001043 ,  28
  10.6771 , 0.490240 , 0.001043 ,  29
  10.6771 , 0.490367 , 0.001043 ,  30
  10.6771 , 0.490190 , 0.001043 ,  31
  10.6771 , 0.490376 , 0.001043 ,  32
  10.6771 , 0.490368 , 0.001043 ,  33
  10.6771 , 0.490361 , 0.001043 ,  34
  10.6771 , 0.490093 , 0.001043 ,  35
  10.6771 , 0.490183 , 0.001043 ,  36
  10.6771 , 0.490294 , 0.001043 ,  37
  10.6771 , 0.490353 , 0.001043 ,  38
  10.6771 , 0.490253 , 0.001043 ,  39
  10.6771 , 0.490333 , 0.001043 ,  40
  10.6771 , 0.490209 , 0.001043 ,  41
  10.6771 , 0.490196 , 0.001043 ,  42
  10.6771 , 0.490381 , 0.001043 ,  43
  10.6771 , 0.490228 , 0.001043 ,  44
  10.6771 , 0.490386 , 0.001043 ,  45
  10.6771 , 0.490342 , 0.001043 ,  46
  10.6771 , 0.490309 , 0.001043 ,  47
  10.6771 , 0.490249 , 0.001043 ,  48
  10.6771 , 0.490398 , 0.001043 ,  49
  10.6771 , 0.490074 , 0.001043 ,  50
  10.6771 , 0.489996 , 0.001043 ,  51
  10.6771 , 0.490174 , 0.001043 ,  52
  10.6771 , 0.490314 , 0.001043 ,  53
  10.6771 , 0.490263 , 0.001043 ,  54
  10.6771 , 0.490345 , 0.001043 ,  55
  10.6771 , 0.490302 , 0.001043 ,  56
  10.6771 , 0.490183 , 0.001043 ,  57
  10.6771 , 0.490248 , 0.001043 ,  58
  10.6771 , 0.490218 , 0.001043 ,  59
  10.6771 , 0.490391 , 0.001043 ,  60
  10.6771 , 0.490321 , 0.001043 ,  61
  10.6771 , 0.490273 , 0.001043 ,  62
  10.6771 , 0.490381 , 0.001043 ,  63
  10.6771 , 0.490321 , 0.001043 ,  64
  10.6771 , 0.490121 , 0.001043 ,  65
  10.6771 , 0.490411 , 0.001043 ,  66
  10.6771 , 0.490108 , 0.001043 ,  67
  10.6771 , 0.490165 , 0.001043 ,  68
  10.6771 , 0.489984 , 0.001043 ,  69
  10.6771 , 0.490263 , 0.001043 ,  70
  10.6771 , 0.490199 , 0.001043 ,  71
  10.6771 , 0.490242 , 0.001043 ,  72
  10.6771 , 0.490328 , 0.001043 ,  73
  10.6771 , 0.490260 , 0.001043 ,  74
  10.6771 , 0.490117 , 0.001043 ,  75
  10.6771 , 0.490238 , 0.001043 ,  76
  10.6771 , 0.490328 , 0.001043 ,  77
  10.6771 , 0.490378 , 0.001043 ,  78
  10.6771 , 0.490250 , 0.001043 ,  79
  10.6771 , 0.490482 , 0.001043 ,  80
  10.6771 , 0.490163 , 0.001043 ,  81
  10.6771 , 0.490269 , 0.001043 ,  82
  10.6771 , 0.490290 , 0.001043 ,  83
  10.6771 , 0.490196 , 0.001043 ,  84
  10.6771 , 0.490235 , 0.001043 ,  85
  10.6771 , 0.490462 , 0.001043 ,  86
  10.6771 , 0.490311 , 0.001043 ,  87
  10.6771 , 0.490380 , 0.001043 ,  88
  10.6771 , 0.490142 , 0.001043 ,  89
  10.6771 , 0.490239 , 0.001043 ,  90
  10.6771 , 0.490306 , 0.001043 ,  91
  10.6771 , 0.490434 , 0.001043 ,  92
  10.6771 , 0.490321 , 0.001043 ,  93
  10.6771 , 0.490307 , 0.001043 ,  94
  10.6771 , 0.490348 , 0.001043 ,  95
  10.6771 , 0.490422 , 0.001043 ,  96
  10.6771 , 0.490287 , 0.001043 ,  97
  10.6771 , 0.490276 , 0.001043 ,  98
  10.6771 , 0.490308 , 0.001043 ,  99
  10.6771 , 0.490477 , 0.001043 , 100
  10.7238 , 0.491396 , 0.001016 ,   0
  10.7238 , 0.491392 , 0.001016 ,   1
  10.7238 , 0.491530 , 0.001016 ,   2
  10.7238 , 0.491459 , 0.001016 ,   3
  10.7238 , 0.491390 , 0.001016 ,   4
  10.7238 , 0.491335 , 0.001016 ,   5
  10.7238 , 0.491271 , 0.001016 ,   6
  10.7238 , 0.491573 , 0.001016 ,   7
  10.7238 , 0.491361 , 0.001016 ,   8
  10.7238 , 0.491442 , 0.001016 ,   9
  10.7238 , 0.491429 , 0.001016 ,  10
  10.7238 , 0.491489 , 0.001016 ,  11
  10.7238 , 0.491372 , 0.001016 ,  12
  10.7238 , 0.491332 , 0.001016 ,  13
  10.7238 , 0.491468 , 0.001016 ,  14
  10.7238 , 0.491325 , 0.001016 ,  15
  10.7238 , 0.491465 , 0.001016 ,  16
  10.7238 , 0.491507 , 0.001016 ,  17
  10.7238 , 0.491431 , 0.001016 ,  18
  10.7238 , 0.491409 , 0.001016 ,  19
  10.7238 , 0.491442 , 0.001016 ,  20
  10.7238 , 0.491372 , 0.001016 ,  21
  10.7238 , 0.491579 , 0.001016 ,  22
  10.7238 , 0.491203 , 0.001016 ,  23
  10.7238 , 0.491542 , 0.001016 ,  24
  10.7238 , 0.491312 , 0.001016 ,  25
  10.7238 , 0.491417 , 0.001016 ,  26
  10.7238 , 0.491232 , 0.001016 ,  27
  10.7238 , 0.491519 , 0.001016 ,  28
  10.7238 , 0.491327 , 0.001016 ,  29
  10.7238 , 0.491466 , 0.001016 ,  30
  10.7238 , 0.491269 , 0.001016 ,  31
  10.7238 , 0.491373 , 0.001016 ,  32
  10.7238 , 0.491503 , 0.001016 ,  33
  10.7238 , 0.491500 , 0.001016 ,  34
  10.7238 , 0.491266 , 0.001016 ,  35
  10.7238 , 0.491287 , 0.001016 ,  36
  10.7238 , 0.491423 , 0.001016 ,  37
  10.7238 , 0.491405 , 0.001016 ,  38
  10.7238 , 0.491420 , 0.001016 ,  39
  10.7238 , 0.491464 , 0.001016 ,  40
  10.7238 , 0.491361 , 0.001016 ,  41
  10.7238 , 0.491281 , 0.001016 ,  42
  10.7238 , 0.491498 , 0.001016 ,  43
  10.7238 , 0.491427 , 0.001016 ,  44
  10.7238 , 0.491460 , 0.001016 ,  45
  10.7238 , 0.491416 , 0.001016 ,  46
  10.7238 , 0.491481 , 0.001016 ,  47
  10.7238 , 0.491327 , 0.001016 ,  48
  10.7238 , 0.491496 , 0.001016 ,  49
  10.7238 , 0.491153 , 0.001016 ,  50
  10.7238 , 0.491145 , 0.001016 ,  51
  10.7238 , 0.491283 , 0.001016 ,  52
  10.7238 , 0.491391 , 0.001016 ,  53
  10.7238 , 0.491347 , 0.001016 ,  54
  10.7238 , 0.491406 , 0.001016 ,  55
  10.7238 , 0.491380 , 0.001016 ,  56
  10.7238 , 0.491282 , 0.001016 ,  57
  10.7238 , 0.491471 , 0.001016 ,  58
  10.7238 , 0.491361 , 0.001016 ,  59
  10.7238 , 0.491500 , 0.001016 ,  60
  10.7238 , 0.491475 , 0.001016 ,  61
  10.7238 , 0.491377 , 0.001016 ,  62
  10.7238 , 0.491457 , 0.001016 ,  63
  10.7238 , 0.491515 , 0.001016 ,  64
  10.7238 , 0.491141 , 0.001016 ,  65
  10.7238 , 0.491536 , 0.001016 ,  66
  10.7238 , 0.491223 , 0.001016 ,  67
  10.7238 , 0.491294 , 0.001016 ,  68
  10.7238 , 0.491135 , 0.001016 ,  69
  10.7238 , 0.491382 , 0.001016 ,  70
  10.7238 , 0.491287 , 0.001016 ,  71
  10.7238 , 0.491399 , 0.001016 ,  72
  10.7238 , 0.491426 , 0.001016 ,  73
  10.7238 , 0.491365 , 0.001016 ,  74
  10.7238 , 0.491257 , 0.001016 ,  75
  10.7238 , 0.491310 , 0.001016 ,  76
  10.7238 , 0.491302 , 0.001016 ,  77
  10.7238 , 0.491422 , 0.001016 ,  78
  10.7238 , 0.491379 , 0.001016 ,  79
  10.7238 , 0.491580 , 0.001016 ,  80
  10.7238 , 0.491278 , 0.001016 ,  81
  10.7238 , 0.491427 , 0.001016 ,  82
  10.7238 , 0.491412 , 0.001016 ,  83
  10.7238 , 0.491331 , 0.001016 ,  84
  10.7238 , 0.491465 , 0.001016 ,  85
  10.7238 , 0.491540 , 0.001016 ,  86
  10.7238 , 0.491380 , 0.001016 ,  87
  10.7238 , 0.491521 , 0.001016 ,  88
  10.7238 , 0.491263 , 0.001016 ,  89
  10.7238 , 0.491310 , 0.001016 ,  90
  10.7238 , 0.491404 , 0.001016 ,  91
  10.7238 , 0.491507 , 0.001016 ,  92
  10.7238 , 0.491493 , 0.001016 ,  93
  10.7238 , 0.491397 , 0.001016 ,  94
  10.7238 , 0.491517 , 0.001016 ,  95
  10.7238 , 0.491544 , 0.001016 ,  96
  10.7238 , 0.491430 , 0.001016 ,  97
  10.7238 , 0.491333 , 0.001016 ,  98
  10.7238 , 0.491394 , 0.001016 ,  99
  10.7238 , 0.491515 , 0.001016 , 100
  10.7703 , 0.492883 , 0.000924 ,   0
  10.7703 , 0.492870 , 0.000924 ,   1
  10.7703 , 0.493040 , 0.000924 ,   2
  10.7703 , 0.492950 , 0.000924 ,   3
  10.7703 , 0.492909 , 0.000924 ,   4
  10.7703 , 0.492888 , 0.000924 ,   5
  10.7703 , 0.492770 , 0.000924 ,   6
  10.7703 , 0.493063 , 0.000924 ,   7
  10.7703 , 0.492818 , 0.000924 ,   8
  10.7703 , 0.492959 , 0.000924 ,   9
  10.7703 , 0.492928 , 0.000924 ,  10
  10.7703 , 0.492979 , 0.000924 ,  11
  10.7703 , 0.492903 , 0.000924 ,  12
  10.7703 , 0.492860 , 0.000924 ,  13
  10.7703 , 0.492949 , 0.000924 ,  14
  10.7703 , 0.492798 , 0.000924 ,  15
  10.7703 , 0.492939 , 0.000924 ,  16
  10.7703 , 0.492953 , 0.000924 ,  17
  10.7703 , 0.492925 , 0.000924 ,  18
  10.7703 , 0.492884 , 0.000924 ,  19
  10.7703 , 0.492941 , 0.000924 ,  20
  10.7703 , 0.492901 , 0.000924 ,  21
  10.7703 , 0.493045 , 0.000924 ,  22
  10.7703 , 0.492760 , 0.000924 ,  23
  10.7703 , 0.493000 , 0.000924 ,  24
  10.7703 , 0.492784 , 0.000924 ,  25
  10.7703 , 0.492880 , 0.000924 ,  26
  10.7703 , 0.492704 , 0.000924 ,  27
  10.7703 , 0.492998 , 0.000924 ,  28
  10.7703 , 0.492835 , 0.000924 ,  29
  10.7703 , 0.492979 , 0.000924 ,  30
  10.7703 , 0.492779 , 0.000924 ,  31
  10.7703 , 0.492916 , 0.000924 ,  32
  10.7703 , 0.492969 , 0.000924 ,  33
  10.7703 , 0.493004 , 0.000924 ,  34
  10.7703 , 0.492738 , 0.000924 ,  35
  10.7703 , 0.492808 , 0.000924 ,  36
  10.7703 , 0.492894 , 0.000924 ,  37
  10.7703 , 0.492871 , 0.000924 ,  38
  10.7703 , 0.492873 , 0.000924 ,  39
  10.7703 , 0.492980 , 0.000924 ,  40
  10.7703 , 0.492804 , 0.000924 ,  41
  10.7703 , 0.492825 , 0.000924 ,  42
  10.7703 , 0.493003 , 0.000924 ,  43
  10.7703 , 0.492871 , 0.000924 ,  44
  10.7703 , 0.492908 , 0.000924 ,  45
  10.7703 , 0.492916 , 0.000924 ,  46
  10.7703 , 0.492915 , 0.000924 ,  47
  10.7703 , 0.492861 , 0.000924 ,  48
  10.7703 , 0.492957 , 0.000924 ,  49
  10.7703 , 0.492673 , 0.000924 ,  50
  10.7703 , 0.492640 , 0.000924 ,  51
  10.7703 , 0.492794 , 0.000924 ,  52
  10.7703 , 0.492891 , 0.000924 ,  53
  10.7703 , 0.492864 , 0.000924 ,  54
  10.7703 , 0.492908 , 0.000924 ,  55
  10.7703 , 0.492897 , 0.000924 ,  56
  10.7703 , 0.492798 , 0.000924 ,  57
  10.7703 , 0.492882 , 0.000924 ,  58
  10.7703 , 0.492866 , 0.000924 ,  59
  10.7703 , 0.492969 , 0.000924 ,  60
  10.7703 , 0.492918 , 0.000924 ,  61
  10.7703 , 0.492871 , 0.000924 ,  62
  10.7703 , 0.492945 , 0.000924 ,  63
  10.7703 , 0.492920 , 0.000924 ,  64
  10.7703 , 0.492720 , 0.000924 ,  65
  10.7703 , 0.492987 , 0.000924 ,  66
  10.7703 , 0.492717 , 0.000924 ,  67
  10.7703 , 0.492784 , 0.000924 ,  68
  10.7703 , 0.492637 , 0.000924 ,  69
  10.7703 , 0.492879 , 0.000924 ,  70
  10.7703 , 0.492760 , 0.000924 ,  71
  10.7703 , 0.492839 , 0.000924 ,  72
  10.7703 , 0.492919 , 0.000924 ,  73
  10.7703 , 0.492828 , 0.000924 ,  74
  10.7703 , 0.492710 , 0.000924 ,  75
  10.7703 , 0.492791 , 0.000924 ,  76
  10.7703 , 0.492880 , 0.000924 ,  77
  10.7703 , 0.492952 , 0.000924 ,  78
  10.7703 , 0.492833 , 0.000924 ,  79
  10.7703 , 0.493035 , 0.000924 ,  80
  10.7703 , 0.492771 , 0.000924 ,  81
  10.7703 , 0.492906 , 0.000924 ,  82
  10.7703 , 0.492865 , 0.000924 ,  83
  10.7703 , 0.492800 , 0.000924 ,  84
  10.7703 , 0.492847 , 0.000924 ,  85
  10.7703 , 0.493020 , 0.000924 ,  86
  10.7703 , 0.492866 , 0.000924 ,  87
  10.7703 , 0.493021 , 0.000924 ,  88
  10.7703 , 0.492705 , 0.000924 ,  89
  10.7703 , 0.492863 , 0.000924 ,  90
  10.7703 , 0.492878 , 0.000924 ,  91
  10.7703 , 0.492997 , 0.000924 ,  92
  10.7703 , 0.492909 , 0.000924 ,  93
  10.7703 , 0.492924 , 0.000924 ,  94
  10.7703 , 0.492974 , 0.000924 ,  95
  10.7703 , 0.492978 , 0.000924 ,  96
  10.7703 , 0.492892 , 0.000924 ,  97
  10.7703 , 0.492862 , 0.000924 ,  98
  10.7703 , 0.492899 , 0.000924 ,  99
  10.7703 , 0.493032 , 0.000924 , 100
  10.8167 , 0.492876 , 0.001079 ,   0
  10.8167 , 0.492875 , 0.001079 ,   1
  10.8167 , 0.493053 , 0.001079 ,   2
  10.8167 , 0.493013 , 0.001079 ,   3
  10.8167 , 0.492890 , 0.001079 ,   4
  10.8167 , 0.492875 , 0.001079 ,   5
  10.8167 , 0.492765 , 0.001079 ,   6
  10.8167 , 0.493077 , 0.001079 ,   7
  10.8167 , 0.492764 , 0.001079 ,   8
  10.8167 , 0.492992 , 0.001079 ,   9
  10.8167 , 0.492927 , 0.001079 ,  10
  10.8167 , 0.493041 , 0.001079 ,  11
  10.8167 , 0.492808 , 0.001079 ,  12
  10.8167 , 0.492893 , 0.001079 ,  13
  10.8167 , 0.492937 , 0.001079 ,  14
  10.8167 , 0.492840 , 0.001079 ,  15
  10.8167 , 0.492821 , 0.001079 ,  16
  10.8167 , 0.492916 , 0.001079 ,  17
  10.8167 , 0.492919 , 0.001079 ,  18
  10.8167 , 0.492909 , 0.001079 ,  19
  10.8167 , 0.492915 , 0.001079 ,  20
  10.8167 , 0.492895 , 0.001079 ,  21
  10.8167 , 0.493045 , 0.001079 ,  22
  10.8167 , 0.492696 , 0.001079 ,  23
  10.8167 , 0.493062 , 0.001079 ,  24
  10.8167 , 0.492755 , 0.001079 ,  25
  10.8167 , 0.492819 , 0.001079 ,  26
  10.8167 , 0.492712 , 0.001079 ,  27
  10.8167 , 0.493059 , 0.001079 ,  28
  10.8167 , 0.492810 , 0.001079 ,  29
  10.8167 , 0.492912 , 0.001079 ,  30
  10.8167 , 0.492732 , 0.001079 ,  31
  10.8167 , 0.492848 , 0.001079 ,  32
  10.8167 , 0.493004 , 0.001079 ,  33
  10.8167 , 0.493038 , 0.001079 ,  34
  10.8167 , 0.492739 , 0.001079 ,  35
  10.8167 , 0.492787 , 0.001079 ,  36
  10.8167 , 0.492930 , 0.001079 ,  37
  10.8167 , 0.492848 , 0.001079 ,  38
  10.8167 , 0.492863 , 0.001079 ,  39
  10.8167 , 0.492956 , 0.001079 ,  40
  10.8167 , 0.492728 , 0.001079 ,  41
  10.8167 , 0.492769 , 0.001079 ,  42
  10.8167 , 0.492996 , 0.001079 ,  43
  10.8167 , 0.492861 , 0.001079 ,  44
  10.8167 , 0.492903 , 0.001079 ,  45
  10.8167 , 0.492899 , 0.001079 ,  46
  10.8167 , 0.493003 , 0.001079 ,  47
  10.8167 , 0.492800 , 0.001079 ,  48
  10.8167 , 0.492875 , 0.001079 ,  49
  10.8167 , 0.492621 , 0.001079 ,  50
  10.8167 , 0.492649 , 0.001079 ,  51
  10.8167 , 0.492783 , 0.001079 ,  52
  10.8167 , 0.492876 , 0.001079 ,  53
  10.8167 , 0.492798 , 0.001079 ,  54
  10.8167 , 0.492911 , 0.001079 ,  55
  10.8167 , 0.492981 , 0.001079 ,  56
  10.8167 , 0.492775 , 0.001079 ,  57
  10.8167 , 0.492945 , 0.001079 ,  58
  10.8167 , 0.492872 , 0.001079 ,  59
  10.8167 , 0.493013 , 0.001079 ,  60
  10.8167 , 0.492920 , 0.001079 ,  61
  10.8167 , 0.492930 , 0.001079 ,  62
  10.8167 , 0.492920 , 0.001079 ,  63
  10.8167 , 0.492950 , 0.001079 ,  64
  10.8167 , 0.492690 , 0.001079 ,  65
  10.8167 , 0.492945 , 0.001079 ,  66
  10.8167 , 0.492697 , 0.001079 ,  67
  10.8167 , 0.492801 , 0.001079 ,  68
  10.8167 , 0.492557 , 0.001079 ,  69
  10.8167 , 0.492836 , 0.001079 ,  70
  10.8167 , 0.492675 , 0.001079 ,  71
  10.8167 , 0.492840 , 0.001079 ,  72
  10.8167 , 0.492958 , 0.001079 ,  73
  10.8167 , 0.492823 , 0.001079 ,  74
  10.8167 , 0.492752 , 0.001079 ,  75
  10.8167 , 0.492774 , 0.001079 ,  76
  10.8167 , 0.492831 , 0.001079 ,  77
  10.8167 , 0.492951 , 0.001079 ,  78
  10.8167 , 0.492850 , 0.001079 ,  79
  10.8167 , 0.493056 , 0.001079 ,  80
  10.8167 , 0.492818 , 0.001079 ,  81
  10.8167 , 0.492900 , 0.001079 ,  82
  10.8167 , 0.492868 , 0.001079 ,  83
  10.8167 , 0.492793 , 0.001079 ,  84
  10.8167 , 0.492853 , 0.001079 ,  85
  10.8167 , 0.493084 , 0.001079 ,  86
  10.8167 , 0.492892 , 0.001079 ,  87
  10.8167 , 0.492971 , 0.001079 ,  88
  10.8167 , 0.492715 , 0.001079 ,  89
  10.8167 , 0.492909 , 0.001079 ,  90
  10.8167 , 0.492913 , 0.001079 ,  91
  10.8167 , 0.492952 , 0.001079 ,  92
  10.8167 , 0.492864 , 0.001079 ,  93
  10.8167 , 0.492870 , 0.001079 ,  94
  10.8167 , 0.492970 , 0.001079 ,  95
  10.8167 , 0.492983 , 0.001079 ,  96
  10.8167 , 0.492897 , 0.001079 ,  97
  10.8167 , 0.492825 , 0.001079 ,  98
  10.8167 , 0.492834 , 0.001079 ,  99
  10.8167 , 0.493028 , 0.001079 , 100
  10.8628 , 0.493562 , 0.001142 ,   0
  10.8628 , 0.493588 , 0.001142 ,   1
  10.8628 , 0.493709 , 0.001142 ,   2
  10.8628 , 0.493658 , 0.001142 ,   3
  10.8628 , 0.493518 , 0.001142 ,   4
  10.8628 , 0.493493 , 0.001142 ,   5
  10.8628 , 0.493434 , 0.001142 ,   6
  10.8628 , 0.493777 , 0.001142 ,   7
  10.8628 , 0.493457 , 0.001142 ,   8
  10.8628 , 0.493639 , 0.001142 ,   9
  10.8628 , 0.493632 , 0.001142 ,  10
  10.8628 , 0.493709 , 0.001142 ,  11
  10.8628 , 0.493471 , 0.001142 ,  12
  10.8628 , 0.493497 , 0.001142 ,  13
  10.8628 , 0.493654 , 0.001142 ,  14
  10.8628 , 0.493504 , 0.001142 ,  15
  10.8628 , 0.493581 , 0.001142 ,  16
  10.8628 , 0.493640 , 0.001142 ,  17
  10.8628 , 0.493618 , 0.001142 ,  18
  10.8628 , 0.493633 , 0.001142 ,  19
  10.8628 , 0.493595 , 0.001142 ,  20
  10.8628 , 0.493565 , 0.001142 ,  21
  10.8628 , 0.493739 , 0.001142 ,  22
  10.8628 , 0.493371 , 0.001142 ,  23
  10.8628 , 0.493707 , 0.001142 ,  24
  10.8628 , 0.493439 , 0.001142 ,  25
  10.8628 , 0.493544 , 0.001142 ,  26
  10.8628 , 0.493425 , 0.001142 ,  27
  10.8628 , 0.493790 , 0.001142 ,  28
  10.8628 , 0.493416 , 0.001142 ,  29
  10.8628 , 0.493600 , 0.001142 ,  30
  10.8628 , 0.493373 , 0.001142 ,  31
  10.8628 , 0.493483 , 0.001142 ,  32
  10.8628 , 0.493714 , 0.001142 ,  33
  10.8628 , 0.493745 , 0.001142 ,  34
  10.8628 , 0.493389 , 0.001142 ,  35
  10.8628 , 0.493495 , 0.001142 ,  36
  10.8628 , 0.493640 , 0.001142 ,  37
  10.8628 , 0.493517 , 0.001142 ,  38
  10.8628 , 0.493542 , 0.001142 ,  39
  10.8628 , 0.493626 , 0.001142 ,  40
  10.8628 , 0.493516 , 0.001142 ,  41
  10.8628 , 0.493465 , 0.001142 ,  42
  10.8628 , 0.493722 , 0.001142 ,  43
  10.8628 , 0.493574 , 0.001142 ,  44
  10.8628 , 0.493575 , 0.001142 ,  45
  10.8628 , 0.493597 , 0.001142 ,  46
  10.8628 , 0.493680 , 0.001142 ,  47
  10.8628 , 0.493510 , 0.001142 ,  48
  10.8628 , 0.493568 , 0.001142 ,  49
  10.8628 , 0.493273 , 0.001142 ,  50
  10.8628 , 0.493337 , 0.001142 ,  51
  10.8628 , 0.493506 , 0.001142 ,  52
  10.8628 , 0.493512 , 0.001142 ,  53
  10.8628 , 0.493491 , 0.001142 ,  54
  10.8628 , 0.493592 , 0.001142 ,  55
  10.8628 , 0.493628 , 0.001142 ,  56
  10.8628 , 0.493495 , 0.001142 ,  57
  10.8628 , 0.493663 , 0.001142 ,  58
  10.8628 , 0.493533 , 0.001142 ,  59
  10.8628 , 0.493711 , 0.001142 ,  60
  10.8628 , 0.493638 , 0.001142 ,  61
  10.8628 , 0.493579 , 0.001142 ,  62
  10.8628 , 0.493614 , 0.001142 ,  63
  10.8628 , 0.493685 , 0.001142 ,  64
  10.8628 , 0.493329 , 0.001142 ,  65
  10.8628 , 0.493636 , 0.001142 ,  66
  10.8628 , 0.493344 , 0.001142 ,  67
  10.8628 , 0.493470 , 0.001142 ,  68
  10.8628 , 0.493254 , 0.001142 ,  69
  10.8628 , 0.493527 , 0.001142 ,  70
  10.8628 , 0.493344 , 0.001142 ,  71
  10.8628 , 0.493587 , 0.001142 ,  72
  10.8628 , 0.493674 , 0.001142 ,  73
  10.8628 , 0.493535 , 0.001142 ,  74
  10.8628 , 0.493429 , 0.001142 ,  75
  10.8628 , 0.493453 , 0.001142 ,  76
  10.8628 , 0.493501 , 0.001142 ,  77
  10.8628 , 0.493596 , 0.001142 ,  78
  10.8628 , 0.493547 , 0.001142 ,  79
  10.8628 , 0.493743 , 0.001142 ,  80
  10.8628 , 0.493537 , 0.001142 ,  81
  10.8628 , 0.493596 , 0.001142 ,  82
  10.8628 , 0.493572 , 0.001142 ,  83
  10.8628 , 0.493485 , 0.001142 ,  84
  10.8628 , 0.493597 , 0.001142 ,  85
  10.8628 , 0.493721 , 0.001142 ,  86
  10.8628 , 0.493526 , 0.001142 ,  87
  10.8628 , 0.493669 , 0.001142 ,  88
  10.8628 , 0.493417 , 0.001142 ,  89
  10.8628 , 0.493571 , 0.001142 ,  90
  10.8628 , 0.493623 , 0.001142 ,  91
  10.8628 , 0.493644 , 0.001142 ,  92
  10.8628 , 0.493613 , 0.001142 ,  93
  10.8628 , 0.493558 , 0.001142 ,  94
  10.8628 , 0.493713 , 0.001142 ,  95
  10.8628 , 0.493681 , 0.001142 ,  96
  10.8628 , 0.493575 , 0.001142 ,  97
  10.8628 , 0.493456 , 0.001142 ,  98
  10.8628 , 0.493481 , 0.001142 ,  99
  10.8628 , 0.493744 , 0.001142 , 100
  10.9545 , 0.495678 , 0.001122 ,   0
  10.9545 , 0.495774 , 0.001122 ,   1
  10.9545 , 0.495794 , 0.001122 ,   2
  10.9545 , 0.495741 , 0.001122 ,   3
  10.9545 , 0.495652 , 0.001122 ,   4
  10.9545 , 0.495554 , 0.001122 ,   5
  10.9545 , 0.495485 , 0.001122 ,   6
  10.9545 , 0.495881 , 0.001122 ,   7
  10.9545 , 0.495557 , 0.001122 ,   8
  10.9545 , 0.495727 , 0.001122 ,   9
  10.9545 , 0.495749 , 0.001122 ,  10
  10.9545 , 0.495785 , 0.001122 ,  11
  10.9545 , 0.495612 , 0.001122 ,  12
  10.9545 , 0.495559 , 0.001122 ,  13
  10.9545 , 0.495777 , 0.001122 ,  14
  10.9545 , 0.495630 , 0.001122 ,  15
  10.9545 , 0.495733 , 0.001122 ,  16
  10.9545 , 0.495789 , 0.001122 ,  17
  10.9545 , 0.495770 , 0.001122 ,  18
  10.9545 , 0.495740 , 0.001122 ,  19
  10.9545 , 0.495696 , 0.001122 ,  20
  10.9545 , 0.495628 , 0.001122 ,  21
  10.9545 , 0.495838 , 0.001122 ,  22
  10.9545 , 0.495536 , 0.001122 ,  23
  10.9545 , 0.495842 , 0.001122 ,  24
  10.9545 , 0.495544 , 0.001122 ,  25
  10.9545 , 0.495704 , 0.001122 ,  26
  10.9545 , 0.495514 , 0.001122 ,  27
  10.9545 , 0.495902 , 0.001122 ,  28
  10.9545 , 0.495565 , 0.001122 ,  29
  10.9545 , 0.495756 , 0.001122 ,  30
  10.9545 , 0.495498 , 0.001122 ,  31
  10.9545 , 0.495575 , 0.001122 ,  32
  10.9545 , 0.495795 , 0.001122 ,  33
  10.9545 , 0.495874 , 0.001122 ,  34
  10.9545 , 0.495537 , 0.001122 ,  35
  10.9545 , 0.495602 , 0.001122 ,  36
  10.9545 , 0.495759 , 0.001122 ,  37
  10.9545 , 0.495649 , 0.001122 ,  38
  10.9545 , 0.495724 , 0.001122 ,  39
  10.9545 , 0.495777 , 0.001122 ,  40
  10.9545 , 0.495673 , 0.001122 ,  41
  10.9545 , 0.495584 , 0.001122 ,  42
  10.9545 , 0.495845 , 0.001122 ,  43
  10.9545 , 0.495727 , 0.001122 ,  44
  10.9545 , 0.495648 , 0.001122 ,  45
  10.9545 , 0.495689 , 0.001122 ,  46
  10.9545 , 0.495817 , 0.001122 ,  47
  10.9545 , 0.495653 , 0.001122 ,  48
  10.9545 , 0.495701 , 0.001122 ,  49
  10.9545 , 0.495392 , 0.001122 ,  50
  10.9545 , 0.495465 , 0.001122 ,  51
  10.9545 , 0.495658 , 0.001122 ,  52
  10.9545 , 0.495646 , 0.001122 ,  53
  10.9545 , 0.495642 , 0.001122 ,  54
  10.9545 , 0.495642 , 0.001122 ,  55
  10.9545 , 0.495704 , 0.001122 ,  56
  10.9545 , 0.495629 , 0.001122 ,  57
  10.9545 , 0.495820 , 0.001122 ,  58
  10.9545 , 0.495691 , 0.001122 ,  59
  10.9545 , 0.495757 , 0.001122 ,  60
  10.9545 , 0.495759 , 0.001122 ,  61
  10.9545 , 0.495658 , 0.001122 ,  62
  10.9545 , 0.495713 , 0.001122 ,  63
  10.9545 , 0.495804 , 0.001122 ,  64
  10.9545 , 0.495451 , 0.001122 ,  65
  10.9545 , 0.495798 , 0.001122 ,  66
  10.9545 , 0.495484 , 0.001122 ,  67
  10.9545 , 0.495584 , 0.001122 ,  68
  10.9545 , 0.495403 , 0.001122 ,  69
  10.9545 , 0.495644 , 0.001122 ,  70
  10.9545 , 0.495501 , 0.001122 ,  71
  10.9545 , 0.495687 , 0.001122 ,  72
  10.9545 , 0.495758 , 0.001122 ,  73
  10.9545 , 0.495626 , 0.001122 ,  74
  10.9545 , 0.495553 , 0.001122 ,  75
  10.9545 , 0.495571 , 0.001122 ,  76
  10.9545 , 0.495583 , 0.001122 ,  77
  10.9545 , 0.495694 , 0.001122 ,  78
  10.9545 , 0.495652 , 0.001122 ,  79
  10.9545 , 0.495834 , 0.001122 ,  80
  10.9545 , 0.495640 , 0.001122 ,  81
  10.9545 , 0.495701 , 0.001122 ,  82
  10.9545 , 0.495669 , 0.001122 ,  83
  10.9545 , 0.495600 , 0.001122 ,  84
  10.9545 , 0.495703 , 0.001122 ,  85
  10.9545 , 0.495816 , 0.001122 ,  86
  10.9545 , 0.495619 , 0.001122 ,  87
  10.9545 , 0.495785 , 0.001122 ,  88
  10.9545 , 0.495518 , 0.001122 ,  89
  10.9545 , 0.495666 , 0.001122 ,  90
  10.9545 , 0.495697 , 0.001122 ,  91
  10.9545 , 0.495777 , 0.001122 ,  92
  10.9545 , 0.495730 , 0.001122 ,  93
  10.9545 , 0.495629 , 0.001122 ,  94
  10.9545 , 0.495896 , 0.001122 ,  95
  10.9545 , 0.495771 , 0.001122 ,  96
  10.9545 , 0.495708 , 0.001122 ,  97
  10.9545 , 0.495566 , 0.001122 ,  98
  10.9545 , 0.495636 , 0.001122 ,  99
  10.9545 , 0.495840 , 0.001122 , 100
  11.0000 , 0.496573 , 0.001103 ,   0
  11.0000 , 0.496607 , 0.001103 ,   1
  11.0000 , 0.496794 , 0.001103 ,   2
  11.0000 , 0.496696 , 0.001103 ,   3
  11.0000 , 0.496600 , 0.001103 ,   4
  11.0000 , 0.496616 , 0.001103 ,   5
  11.0000 , 0.496397 , 0.001103 ,   6
  11.0000 , 0.496832 , 0.001103 ,   7
  11.0000 , 0.496523 , 0.001103 ,   8
  11.0000 , 0.496699 , 0.001103 ,   9
  11.0000 , 0.496647 , 0.001103 ,  10
  11.0000 , 0.496711 , 0.001103 ,  11
  11.0000 , 0.496591 , 0.001103 ,  12
  11.0000 , 0.496578 , 0.001103 ,  13
  11.0000 , 0.496639 , 0.001103 ,  14
  11.0000 , 0.496488 , 0.001103 ,  15
  11.0000 , 0.496687 , 0.001103 ,  16
  11.0000 , 0.496621 , 0.001103 ,  17
  11.0000 , 0.496573 , 0.001103 ,  18
  11.0000 , 0.496578 , 0.001103 ,  19
  11.0000 , 0.496629 , 0.001103 ,  20
  11.0000 , 0.496575 , 0.001103 ,  21
  11.0000 , 0.496740 , 0.001103 ,  22
  11.0000 , 0.496463 , 0.001103 ,  23
  11.0000 , 0.496719 , 0.001103 ,  24
  11.0000 , 0.496491 , 0.001103 ,  25
  11.0000 , 0.496556 , 0.001103 ,  26
  11.0000 , 0.496381 , 0.001103 ,  27
  11.0000 , 0.496702 , 0.001103 ,  28
  11.0000 , 0.496530 , 0.001103 ,  29
  11.0000 , 0.496655 , 0.001103 ,  30
  11.0000 , 0.496481 , 0.001103 ,  31
  11.0000 , 0.496618 , 0.001103 ,  32
  11.0000 , 0.496679 , 0.001103 ,  33
  11.0000 , 0.496698 , 0.001103 ,  34
  11.0000 , 0.496387 , 0.001103 ,  35
  11.0000 , 0.496487 , 0.001103 ,  36
  11.0000 , 0.496632 , 0.001103 ,  37
  11.0000 , 0.496601 , 0.001103 ,  38
  11.0000 , 0.496508 , 0.001103 ,  39
  11.0000 , 0.496713 , 0.001103 ,  40
  11.0000 , 0.496492 , 0.001103 ,  41
  11.0000 , 0.496457 , 0.001103 ,  42
  11.0000 , 0.496700 , 0.001103 ,  43
  11.0000 , 0.496551 , 0.001103 ,  44
  11.0000 , 0.496585 , 0.001103 ,  45
  11.0000 , 0.496653 , 0.001103 ,  46
  11.0000 , 0.496586 , 0.001103 ,  47
  11.0000 , 0.496563 , 0.001103 ,  48
  11.0000 , 0.496654 , 0.001103 ,  49
  11.0000 , 0.496304 , 0.001103 ,  50
  11.0000 , 0.496282 , 0.001103 ,  51
  11.0000 , 0.496483 , 0.001103 ,  52
  11.0000 , 0.496569 , 0.001103 ,  53
  11.0000 , 0.496509 , 0.001103 ,  54
  11.0000 , 0.496533 , 0.001103 ,  55
  11.0000 , 0.496522 , 0.001103 ,  56
  11.0000 , 0.496523 , 0.001103 ,  57
  11.0000 , 0.496498 , 0.001103 ,  58
  11.0000 , 0.496541 , 0.001103 ,  59
  11.0000 , 0.496680 , 0.001103 ,  60
  11.0000 , 0.496667 , 0.001103 ,  61
  11.0000 , 0.496514 , 0.001103 ,  62
  11.0000 , 0.496626 , 0.001103 ,  63
  11.0000 , 0.496552 , 0.001103 ,  64
  11.0000 , 0.496426 , 0.001103 ,  65
  11.0000 , 0.496627 , 0.001103 ,  66
  11.0000 , 0.496359 , 0.001103 ,  67
  11.0000 , 0.496460 , 0.001103 ,  68
  11.0000 , 0.496301 , 0.001103 ,  69
  11.0000 , 0.496549 , 0.001103 ,  70
  11.0000 , 0.496446 , 0.001103 ,  71
  11.0000 , 0.496553 , 0.001103 ,  72
  11.0000 , 0.496617 , 0.001103 ,  73
  11.0000 , 0.496495 , 0.001103 ,  74
  11.0000 , 0.496406 , 0.001103 ,  75
  11.0000 , 0.496480 , 0.001103 ,  76
  11.0000 , 0.496557 , 0.001103 ,  77
  11.0000 , 0.496680 , 0.001103 ,  78
  11.0000 , 0.496518 , 0.001103 ,  79
  11.0000 , 0.496723 , 0.001103 ,  80
  11.0000 , 0.496434 , 0.001103 ,  81
  11.0000 , 0.496583 , 0.001103 ,  82
  11.0000 , 0.496577 , 0.001103 ,  83
  11.0000 , 0.496458 , 0.001103 ,  84
  11.0000 , 0.496523 , 0.001103 ,  85
  11.0000 , 0.496715 , 0.001103 ,  86
  11.0000 , 0.496541 , 0.001103 ,  87
  11.0000 , 0.496687 , 0.001103 ,  88
  11.0000 , 0.496412 , 0.001103 ,  89
  11.0000 , 0.496592 , 0.001103 ,  90
  11.0000 , 0.496521 , 0.001103 ,  91
  11.0000 , 0.496721 , 0.001103 ,  92
  11.0000 , 0.496573 , 0.001103 ,  93
  11.0000 , 0.496627 , 0.001103 ,  94
  11.0000 , 0.496707 , 0.001103 ,  95
  11.0000 , 0.496716 , 0.001103 ,  96
  11.0000 , 0.496628 , 0.001103 ,  97
  11.0000 , 0.496510 , 0.001103 ,  98
  11.0000 , 0.496555 , 0.001103 ,  99
  11.0000 , 0.496809 , 0.001103 , 100
  11.0454 , 0.497650 , 0.001104 ,   0
  11.0454 , 0.497631 , 0.001104 ,   1
  11.0454 , 0.497827 , 0.001104 ,   2
  11.0454 , 0.497779 , 0.001104 ,   3
  11.0454 , 0.497698 , 0.001104 ,   4
  11.0454 , 0.497663 , 0.001104 ,   5
  11.0454 , 0.497487 , 0.001104 ,   6
  11.0454 , 0.497874 , 0.001104 ,   7
  11.0454 , 0.497530 , 0.001104 ,   8
  11.0454 , 0.497696 , 0.001104 ,   9
  11.0454 , 0.497726 , 0.001104 ,  10
  11.0454 , 0.497769 , 0.001104 ,  11
  11.0454 , 0.497675 , 0.001104 ,  12
  11.0454 , 0.497631 , 0.001104 ,  13
  11.0454 , 0.497735 , 0.001104 ,  14
  11.0454 , 0.497599 , 0.001104 ,  15
  11.0454 , 0.497715 , 0.001104 ,  16
  11.0454 , 0.497778 , 0.001104 ,  17
  11.0454 , 0.497676 , 0.001104 ,  18
  11.0454 , 0.497658 , 0.001104 ,  19
  11.0454 , 0.497685 , 0.001104 ,  20
  11.0454 , 0.497670 , 0.001104 ,  21
  11.0454 , 0.497824 , 0.001104 ,  22
  11.0454 , 0.497482 , 0.001104 ,  23
  11.0454 , 0.497820 , 0.001104 ,  24
  11.0454 , 0.497513 , 0.001104 ,  25
  11.0454 , 0.497640 , 0.001104 ,  26
  11.0454 , 0.497493 , 0.001104 ,  27
  11.0454 , 0.497773 , 0.001104 ,  28
  11.0454 , 0.497570 , 0.001104 ,  29
  11.0454 , 0.497716 , 0.001104 ,  30
  11.0454 , 0.497551 , 0.001104 ,  31
  11.0454 , 0.497655 , 0.001104 ,  32
  11.0454 , 0.497783 , 0.001104 ,  33
  11.0454 , 0.497760 , 0.001104 ,  34
  11.0454 , 0.497473 , 0.001104 ,  35
  11.0454 , 0.497541 , 0.001104 ,  36
  11.0454 , 0.497751 , 0.001104 ,  37
  11.0454 , 0.497680 , 0.001104 ,  38
  11.0454 , 0.497622 , 0.001104 ,  39
  11.0454 , 0.497749 , 0.001104 ,  40
  11.0454 , 0.497609 , 0.001104 ,  41
  11.0454 , 0.497573 , 0.001104 ,  42
  11.0454 , 0.497814 , 0.001104 ,  43
  11.0454 , 0.497656 , 0.001104 ,  44
  11.0454 , 0.497667 , 0.001104 ,  45
  11.0454 , 0.497716 , 0.001104 ,  46
  11.0454 , 0.497706 , 0.001104 ,  47
  11.0454 , 0.497627 , 0.001104 ,  48
  11.0454 , 0.497678 , 0.001104 ,  49
  11.0454 , 0.497402 , 0.001104 ,  50
  11.0454 , 0.497345 , 0.001104 ,  51
  11.0454 , 0.497509 , 0.001104 ,  52
  11.0454 , 0.497692 , 0.001104 ,  53
  11.0454 , 0.497615 , 0.001104 ,  54
  11.0454 , 0.497636 , 0.001104 ,  55
  11.0454 , 0.497656 , 0.001104 ,  56
  11.0454 , 0.497574 , 0.001104 ,  57
  11.0454 , 0.497632 , 0.001104 ,  58
  11.0454 , 0.497612 , 0.001104 ,  59
  11.0454 , 0.497773 , 0.001104 ,  60
  11.0454 , 0.497739 , 0.001104 ,  61
  11.0454 , 0.497625 , 0.001104 ,  62
  11.0454 , 0.497717 , 0.001104 ,  63
  11.0454 , 0.497674 , 0.001104 ,  64
  11.0454 , 0.497438 , 0.001104 ,  65
  11.0454 , 0.497740 , 0.001104 ,  66
  11.0454 , 0.497450 , 0.001104 ,  67
  11.0454 , 0.497520 , 0.001104 ,  68
  11.0454 , 0.497402 , 0.001104 ,  69
  11.0454 , 0.497603 , 0.001104 ,  70
  11.0454 , 0.497515 , 0.001104 ,  71
  11.0454 , 0.497629 , 0.001104 ,  72
  11.0454 , 0.497701 , 0.001104 ,  73
  11.0454 , 0.497596 , 0.001104 ,  74
  11.0454 , 0.497445 , 0.001104 ,  75
  11.0454 , 0.497560 , 0.001104 ,  76
  11.0454 , 0.497562 , 0.001104 ,  77
  11.0454 , 0.497751 , 0.001104 ,  78
  11.0454 , 0.497582 , 0.001104 ,  79
  11.0454 , 0.497813 , 0.001104 ,  80
  11.0454 , 0.497561 , 0.001104 ,  81
  11.0454 , 0.497648 , 0.001104 ,  82
  11.0454 , 0.497645 , 0.001104 ,  83
  11.0454 , 0.497496 , 0.001104 ,  84
  11.0454 , 0.497633 , 0.001104 ,  85
  11.0454 , 0.497809 , 0.001104 ,  86
  11.0454 , 0.497658 , 0.001104 ,  87
  11.0454 , 0.497783 , 0.001104 ,  88
  11.0454 , 0.497469 , 0.001104 ,  89
  11.0454 , 0.497643 , 0.001104 ,  90
  11.0454 , 0.497631 , 0.001104 ,  91
  11.0454 , 0.497777 , 0.001104 ,  92
  11.0454 , 0.497703 , 0.001104 ,  93
  11.0454 , 0.497694 , 0.001104 ,  94
  11.0454 , 0.497812 , 0.001104 ,  95
  11.0454 , 0.497758 , 0.001104 ,  96
  11.0454 , 0.497678 , 0.001104 ,  97
  11.0454 , 0.497597 , 0.001104 ,  98
  11.0454 , 0.497608 , 0.001104 ,  99
  11.0454 , 0.497830 , 0.001104 , 100
  11.0905 , 0.498476 , 0.001127 ,   0
  11.0905 , 0.498514 , 0.001127 ,   1
  11.0905 , 0.498702 , 0.001127 ,   2
  11.0905 , 0.498615 , 0.001127 ,   3
  11.0905 , 0.498471 , 0.001127 ,   4
  11.0905 , 0.498471 , 0.001127 ,   5
  11.0905 , 0.498333 , 0.001127 ,   6
  11.0905 , 0.498737 , 0.001127 ,   7
  11.0905 , 0.498384 , 0.001127 ,   8
  11.0905 , 0.498561 , 0.001127 ,   9
  11.0905 , 0.498587 , 0.001127 ,  10
  11.0905 , 0.498591 , 0.001127 ,  11
  11.0905 , 0.498532 , 0.001127 ,  12
  11.0905 , 0.498448 , 0.001127 ,  13
  11.0905 , 0.498559 , 0.001127 ,  14
  11.0905 , 0.498400 , 0.001127 ,  15
  11.0905 , 0.498599 , 0.001127 ,  16
  11.0905 , 0.498521 , 0.001127 ,  17
  11.0905 , 0.498527 , 0.001127 ,  18
  11.0905 , 0.498480 , 0.001127 ,  19
  11.0905 , 0.498519 , 0.001127 ,  20
  11.0905 , 0.498520 , 0.001127 ,  21
  11.0905 , 0.498608 , 0.001127 ,  22
  11.0905 , 0.498401 , 0.001127 ,  23
  11.0905 , 0.498611 , 0.001127 ,  24
  11.0905 , 0.498403 , 0.001127 ,  25
  11.0905 , 0.498415 , 0.001127 ,  26
  11.0905 , 0.498327 , 0.001127 ,  27
  11.0905 , 0.498598 , 0.001127 ,  28
  11.0905 , 0.498433 , 0.001127 ,  29
  11.0905 , 0.498586 , 0.001127 ,  30
  11.0905 , 0.498401 , 0.001127 ,  31
  11.0905 , 0.498480 , 0.001127 ,  32
  11.0905 , 0.498572 , 0.001127 ,  33
  11.0905 , 0.498585 , 0.001127 ,  34
  11.0905 , 0.498286 , 0.001127 ,  35
  11.0905 , 0.498374 , 0.001127 ,  36
  11.0905 , 0.498585 , 0.001127 ,  37
  11.0905 , 0.498547 , 0.001127 ,  38
  11.0905 , 0.498426 , 0.001127 ,  39
  11.0905 , 0.498637 , 0.001127 ,  40
  11.0905 , 0.498443 , 0.001127 ,  41
  11.0905 , 0.498388 , 0.001127 ,  42
  11.0905 , 0.498624 , 0.001127 ,  43
  11.0905 , 0.498505 , 0.001127 ,  44
  11.0905 , 0.498495 , 0.001127 ,  45
  11.0905 , 0.498547 , 0.001127 ,  46
  11.0905 , 0.498416 , 0.001127 ,  47
  11.0905 , 0.498527 , 0.001127 ,  48
  11.0905 , 0.498549 , 0.001127 ,  49
  11.0905 , 0.498229 , 0.001127 ,  50
  11.0905 , 0.498179 , 0.001127 ,  51
  11.0905 , 0.498391 , 0.001127 ,  52
  11.0905 , 0.498489 , 0.001127 ,  53
  11.0905 , 0.498477 , 0.001127 ,  54
  11.0905 , 0.498399 , 0.001127 ,  55
  11.0905 , 0.498407 , 0.001127 ,  56
  11.0905 , 0.498421 , 0.001127 ,  57
  11.0905 , 0.498370 , 0.001127 ,  58
  11.0905 , 0.498442 , 0.001127 ,  59
  11.0905 , 0.498591 , 0.001127 ,  60
  11.0905 , 0.498610 , 0.001127 ,  61
  11.0905 , 0.498378 , 0.001127 ,  62
  11.0905 , 0.498529 , 0.001127 ,  63
  11.0905 , 0.498416 , 0.001127 ,  64
  11.0905 , 0.498359 , 0.001127 ,  65
  11.0905 , 0.498530 , 0.001127 ,  66
  11.0905 , 0.498260 , 0.001127 ,  67
  11.0905 , 0.498342 , 0.001127 ,  68
  11.0905 , 0.498245 , 0.001127 ,  69
  11.0905 , 0.498440 , 0.001127 ,  70
  11.0905 , 0.498361 , 0.001127 ,  71
  11.0905 , 0.498461 , 0.001127 ,  72
  11.0905 , 0.498536 , 0.001127 ,  73
  11.0905 , 0.498433 , 0.001127 ,  74
  11.0905 , 0.498259 , 0.001127 ,  75
  11.0905 , 0.498380 , 0.001127 ,  76
  11.0905 , 0.498435 , 0.001127 ,  77
  11.0905 , 0.498607 , 0.001127 ,  78
  11.0905 , 0.498405 , 0.001127 ,  79
  11.0905 , 0.498645 , 0.001127 ,  80
  11.0905 , 0.498342 , 0.001127 ,  81
  11.0905 , 0.498437 , 0.001127 ,  82
  11.0905 , 0.498424 , 0.001127 ,  83
  11.0905 , 0.498305 , 0.001127 ,  84
  11.0905 , 0.498366 , 0.001127 ,  85
  11.0905 , 0.498609 , 0.001127 ,  86
  11.0905 , 0.498444 , 0.001127 ,  87
  11.0905 , 0.498606 , 0.001127 ,  88
  11.0905 , 0.498299 , 0.001127 ,  89
  11.0905 , 0.498509 , 0.001127 ,  90
  11.0905 , 0.498412 , 0.001127 ,  91
  11.0905 , 0.498644 , 0.001127 ,  92
  11.0905 , 0.498463 , 0.001127 ,  93
  11.0905 , 0.498546 , 0.001127 ,  94
  11.0905 , 0.498592 , 0.001127 ,  95
  11.0905 , 0.498532 , 0.001127 ,  96
  11.0905 , 0.498508 , 0.001127 ,  97
  11.0905 , 0.498440 , 0.001127 ,  98
  11.0905 , 0.498412 , 0.001127 ,  99
  11.0905 , 0.498748 , 0.001127 , 100
  11.1803 , 0.500364 , 0.001103 ,   0
  11.1803 , 0.500387 , 0.001103 ,   1
  11.1803 , 0.500551 , 0.001103 ,   2
  11.1803 , 0.500466 , 0.001103 ,   3
  11.1803 , 0.500385 , 0.001103 ,   4
  11.1803 , 0.500314 , 0.001103 ,   5
  11.1803 , 0.500211 , 0.001103 ,   6
  11.1803 , 0.500596 , 0.001103 ,   7
  11.1803 , 0.500242 , 0.001103 ,   8
  11.1803 , 0.500413 , 0.001103 ,   9
  11.1803 , 0.500431 , 0.001103 ,  10
  11.1803 , 0.500473 , 0.001103 ,  11
  11.1803 , 0.500347 , 0.001103 ,  12
  11.1803 , 0.500310 , 0.001103 ,  13
  11.1803 , 0.500452 , 0.001103 ,  14
  11.1803 , 0.500286 , 0.001103 ,  15
  11.1803 , 0.500423 , 0.001103 ,  16
  11.1803 , 0.500461 , 0.001103 ,  17
  11.1803 , 0.500428 , 0.001103 ,  18
  11.1803 , 0.500425 , 0.001103 ,  19
  11.1803 , 0.500440 , 0.001103 ,  20
  11.1803 , 0.500395 , 0.001103 ,  21
  11.1803 , 0.500543 , 0.001103 ,  22
  11.1803 , 0.500253 , 0.001103 ,  23
  11.1803 , 0.500521 , 0.001103 ,  24
  11.1803 , 0.500246 , 0.001103 ,  25
  11.1803 , 0.500348 , 0.001103 ,  26
  11.1803 , 0.500204 , 0.001103 ,  27
  11.1803 , 0.500537 , 0.001103 ,  28
  11.1803 , 0.500273 , 0.001103 ,  29
  11.1803 , 0.500464 , 0.001103 ,  30
  11.1803 , 0.500232 , 0.001103 ,  31
  11.1803 , 0.500329 , 0.001103 ,  32
  11.1803 , 0.500463 , 0.001103 ,  33
  11.1803 , 0.500512 , 0.001103 ,  34
  11.1803 , 0.500180 , 0.001103 ,  35
  11.1803 , 0.500287 , 0.001103 ,  36
  11.1803 , 0.500430 , 0.001103 ,  37
  11.1803 , 0.500380 , 0.001103 ,  38
  11.1803 , 0.500343 , 0.001103 ,  39
  11.1803 , 0.500486 , 0.001103 ,  40
  11.1803 , 0.500319 , 0.001103 ,  41
  11.1803 , 0.500280 , 0.001103 ,  42
  11.1803 , 0.500531 , 0.001103 ,  43
  11.1803 , 0.500388 , 0.001103 ,  44
  11.1803 , 0.500346 , 0.001103 ,  45
  11.1803 , 0.500426 , 0.001103 ,  46
  11.1803 , 0.500422 , 0.001103 ,  47
  11.1803 , 0.500394 , 0.001103 ,  48
  11.1803 , 0.500416 , 0.001103 ,  49
  11.1803 , 0.500091 , 0.001103 ,  50
  11.1803 , 0.500087 , 0.001103 ,  51
  11.1803 , 0.500299 , 0.001103 ,  52
  11.1803 , 0.500349 , 0.001103 ,  53
  11.1803 , 0.500323 , 0.001103 ,  54
  11.1803 , 0.500341 , 0.001103 ,  55
  11.1803 , 0.500369 , 0.001103 ,  56
  11.1803 , 0.500288 , 0.001103 ,  57
  11.1803 , 0.500387 , 0.001103 ,  58
  11.1803 , 0.500335 , 0.001103 ,  59
  11.1803 , 0.500472 , 0.001103 ,  60
  11.1803 , 0.500473 , 0.001103 ,  61
  11.1803 , 0.500351 , 0.001103 ,  62
  11.1803 , 0.500463 , 0.001103 ,  63
  11.1803 , 0.500419 , 0.001103 ,  64
  11.1803 , 0.500157 , 0.001103 ,  65
  11.1803 , 0.500449 , 0.001103 ,  66
  11.1803 , 0.500163 , 0.001103 ,  67
  11.1803 , 0.500251 , 0.001103 ,  68
  11.1803 , 0.500090 , 0.001103 ,  69
  11.1803 , 0.500335 , 0.001103 ,  70
  11.1803 , 0.500195 , 0.001103 ,  71
  11.1803 , 0.500343 , 0.001103 ,  72
  11.1803 , 0.500425 , 0.001103 ,  73
  11.1803 , 0.500307 , 0.001103 ,  74
  11.1803 , 0.500164 , 0.001103 ,  75
  11.1803 , 0.500240 , 0.001103 ,  76
  11.1803 , 0.500304 , 0.001103 ,  77
  11.1803 , 0.500448 , 0.001103 ,  78
  11.1803 , 0.500327 , 0.001103 ,  79
  11.1803 , 0.500529 , 0.001103 ,  80
  11.1803 , 0.500281 , 0.001103 ,  81
  11.1803 , 0.500360 , 0.001103 ,  82
  11.1803 , 0.500345 , 0.001103 ,  83
  11.1803 , 0.500242 , 0.001103 ,  84
  11.1803 , 0.500339 , 0.001103 ,  85
  11.1803 , 0.500488 , 0.001103 ,  86
  11.1803 , 0.500336 , 0.001103 ,  87
  11.1803 , 0.500502 , 0.001103 ,  88
  11.1803 , 0.500182 , 0.001103 ,  89
  11.1803 , 0.500378 , 0.001103 ,  90
  11.1803 , 0.500361 , 0.001103 ,  91
  11.1803 , 0.500466 , 0.001103 ,  92
  11.1803 , 0.500390 , 0.001103 ,  93
  11.1803 , 0.500371 , 0.001103 ,  94
  11.1803 , 0.500522 , 0.001103 ,  95
  11.1803 , 0.500470 , 0.001103 ,  96
  11.1803 , 0.500393 , 0.001103 ,  97
  11.1803 , 0.500262 , 0.001103 ,  98
  11.1803 , 0.500337 , 0.001103 ,  99
  11.1803 , 0.500548 , 0.001103 , 100
  11.2250 , 0.501170 , 0.001141 ,   0
  11.2250 , 0.501236 , 0.001141 ,   1
  11.2250 , 0.501338 , 0.001141 ,   2
  11.2250 , 0.501296 , 0.001141 ,   3
  11.2250 , 0.501180 , 0.001141 ,   4
  11.2250 , 0.501094 , 0.001141 ,   5
  11.2250 , 0.500994 , 0.001141 ,   6
  11.2250 , 0.501429 , 0.001141 ,   7
  11.2250 , 0.501039 , 0.001141 ,   8
  11.2250 , 0.501237 , 0.001141 ,   9
  11.2250 , 0.501235 , 0.001141 ,  10
  11.2250 , 0.501322 , 0.001141 ,  11
  11.2250 , 0.501165 , 0.001141 ,  12
  11.2250 , 0.501118 , 0.001141 ,  13
  11.2250 , 0.501289 , 0.001141 ,  14
  11.2250 , 0.501143 , 0.001141 ,  15
  11.2250 , 0.501204 , 0.001141 ,  16
  11.2250 , 0.501248 , 0.001141 ,  17
  11.2250 , 0.501227 , 0.001141 ,  18
  11.2250 , 0.501235 , 0.001141 ,  19
  11.2250 , 0.501196 , 0.001141 ,  20
  11.2250 , 0.501196 , 0.001141 ,  21
  11.2250 , 0.501333 , 0.001141 ,  22
  11.2250 , 0.501001 , 0.001141 ,  23
  11.2250 , 0.501353 , 0.001141 ,  24
  11.2250 , 0.501032 , 0.001141 ,  25
  11.2250 , 0.501130 , 0.001141 ,  26
  11.2250 , 0.501019 , 0.001141 ,  27
  11.2250 , 0.501331 , 0.001141 ,  28
  11.2250 , 0.501082 , 0.001141 ,  29
  11.2250 , 0.501266 , 0.001141 ,  30
  11.2250 , 0.501039 , 0.001141 ,  31
  11.2250 , 0.501080 , 0.001141 ,  32
  11.2250 , 0.501289 , 0.001141 ,  33
  11.2250 , 0.501328 , 0.001141 ,  34
  11.2250 , 0.501009 , 0.001141 ,  35
  11.2250 , 0.501057 , 0.001141 ,  36
  11.2250 , 0.501265 , 0.001141 ,  37
  11.2250 , 0.501144 , 0.001141 ,  38
  11.2250 , 0.501161 , 0.001141 ,  39
  11.2250 , 0.501298 , 0.001141 ,  40
  11.2250 , 0.501084 , 0.001141 ,  41
  11.2250 , 0.501080 , 0.001141 ,  42
  11.2250 , 0.501322 , 0.001141 ,  43
  11.2250 , 0.501220 , 0.001141 ,  44
  11.2250 , 0.501126 , 0.001141 ,  45
  11.2250 , 0.501214 , 0.001141 ,  46
  11.2250 , 0.501263 , 0.001141 ,  47
  11.2250 , 0.501161 , 0.001141 ,  48
  11.2250 , 0.501194 , 0.001141 ,  49
  11.2250 , 0.500858 , 0.001141 ,  50
  11.2250 , 0.500919 , 0.001141 ,  51
  11.2250 , 0.501094 , 0.001141 ,  52
  11.2250 , 0.501168 , 0.001141 ,  53
  11.2250 , 0.501128 , 0.001141 ,  54
  11.2250 , 0.501150 , 0.001141 ,  55
  11.2250 , 0.501242 , 0.001141 ,  56
  11.2250 , 0.501092 , 0.001141 ,  57
  11.2250 , 0.501212 , 0.001141 ,  58
  11.2250 , 0.501190 , 0.001141 ,  59
  11.2250 , 0.501301 , 0.001141 ,  60
  11.2250 , 0.501284 , 0.001141 ,  61
  11.2250 , 0.501181 , 0.001141 ,  62
  11.2250 , 0.501230 , 0.001141 ,  63
  11.2250 , 0.501228 , 0.001141 ,  64
  11.2250 , 0.500970 , 0.001141 ,  65
  11.2250 , 0.501265 , 0.001141 ,  66
  11.2250 , 0.500985 , 0.001141 ,  67
  11.2250 , 0.501076 , 0.001141 ,  68
  11.2250 , 0.500925 , 0.001141 ,  69
  11.2250 , 0.501127 , 0.001141 ,  70
  11.2250 , 0.500983 , 0.001141 ,  71
  11.2250 , 0.501148 , 0.001141 ,  72
  11.2250 , 0.501216 , 0.001141 ,  73
  11.2250 , 0.501104 , 0.001141 ,  74
  11.2250 , 0.500997 , 0.001141 ,  75
  11.2250 , 0.501033 , 0.001141 ,  76
  11.2250 , 0.501051 , 0.001141 ,  77
  11.2250 , 0.501248 , 0.001141 ,  78
  11.2250 , 0.501140 , 0.001141 ,  79
  11.2250 , 0.501348 , 0.001141 ,  80
  11.2250 , 0.501143 , 0.001141 ,  81
  11.2250 , 0.501191 , 0.001141 ,  82
  11.2250 , 0.501149 , 0.001141 ,  83
  11.2250 , 0.501025 , 0.001141 ,  84
  11.2250 , 0.501166 , 0.001141 ,  85
  11.2250 , 0.501332 , 0.001141 ,  86
  11.2250 , 0.501142 , 0.001141 ,  87
  11.2250 , 0.501325 , 0.001141 ,  88
  11.2250 , 0.500977 , 0.001141 ,  89
  11.2250 , 0.501203 , 0.001141 ,  90
  11.2250 , 0.501161 , 0.001141 ,  91
  11.2250 , 0.501262 , 0.001141 ,  92
  11.2250 , 0.501201 , 0.001141 ,  93
  11.2250 , 0.501151 , 0.001141 ,  94
  11.2250 , 0.501318 , 0.001141 ,  95
  11.2250 , 0.501246 , 0.001141 ,  96
  11.2250 , 0.501202 , 0.001141 ,  97
  11.2250 , 0.501084 , 0.001141 ,  98
  11.2250 , 0.501103 , 0.001141 ,  99
  11.2250 , 0.501340 , 0.001141 , 100
  11.3137 , 0.501176 , 0.001519 ,   0
  11.3137 , 0.501129 , 0.001519 ,   1
  11.3137 , 0.501384 , 0.001519 ,   2
  11.3137 , 0.501394 , 0.001519 ,   3
  11.3137 , 0.501029 , 0.001519 ,   4
  11.3137 , 0.501065 , 0.001519 ,   5
  11.3137 , 0.501114 , 0.001519 ,   6
  11.3137 , 0.501295 , 0.001519 ,   7
  11.3137 , 0.501114 , 0.001519 ,   8
  11.3137 , 0.501358 , 0.001519 ,   9
  11.3137 , 0.501314 , 0.001519 ,  10
  11.3137 , 0.501450 , 0.001519 ,  11
  11.3137 , 0.501039 , 0.001519 ,  12
  11.3137 , 0.501303 , 0.001519 ,  13
  11.3137 , 0.501225 , 0.001519 ,  14
  11.3137 , 0.501146 , 0.001519 ,  15
  11.3137 , 0.501026 , 0.001519 ,  16
  11.3137 , 0.501100 , 0.001519 ,  17
  11.3137 , 0.501256 , 0.001519 ,  18
  11.3137 , 0.501256 , 0.001519 ,  19
  11.3137 , 0.501240 , 0.001519 ,  20
  11.3137 , 0.501090 , 0.001519 ,  21
  11.3137 , 0.501371 , 0.001519 ,  22
  11.3137 , 0.500965 , 0.001519 ,  23
  11.3137 , 0.501457 , 0.001519 ,  24
  11.3137 , 0.500979 , 0.001519 ,  25
  11.3137 , 0.501146 , 0.001519 ,  26
  11.3137 , 0.501019 , 0.001519 ,  27
  11.3137 , 0.501468 , 0.001519 ,  28
  11.3137 , 0.501140 , 0.001519 ,  29
  11.3137 , 0.501092 , 0.001519 ,  30
  11.3137 , 0.501113 , 0.001519 ,  31
  11.3137 , 0.501106 , 0.001519 ,  32
  11.3137 , 0.501308 , 0.001519 ,  33
  11.3137 , 0.501196 , 0.001519 ,  34
  11.3137 , 0.500859 , 0.001519 ,  35
  11.3137 , 0.501066 , 0.001519 ,  36
  11.3137 , 0.501283 , 0.001519 ,  37
  11.3137 , 0.501088 , 0.001519 ,  38
  11.3137 , 0.501059 , 0.001519 ,  39
  11.3137 , 0.501221 , 0.001519 ,  40
  11.3137 , 0.500845 , 0.001519 ,  41
  11.3137 , 0.500982 , 0.001519 ,  42
  11.3137 , 0.501347 , 0.001519 ,  43
  11.3137 , 0.501004 , 0.001519 ,  44
  11.3137 , 0.501327 , 0.001519 ,  45
  11.3137 , 0.501270 , 0.001519 ,  46
  11.3137 , 0.501303 , 0.001519 ,  47
  11.3137 , 0.501051 , 0.001519 ,  48
  11.3137 , 0.501079 , 0.001519 ,  49
  11.3137 , 0.500985 , 0.001519 ,  50
  11.3137 , 0.500851 , 0.001519 ,  51
  11.3137 , 0.501080 , 0.001519 ,  52
  11.3137 , 0.501219 , 0.001519 ,  53
  11.3137 , 0.501085 , 0.001519 ,  54
  11.3137 , 0.501296 , 0.001519 ,  55
  11.3137 , 0.501467 , 0.001519 ,  56
  11.3137 , 0.500993 , 0.001519 ,  57
  11.3137 , 0.501332 , 0.001519 ,  58
  11.3137 , 0.501118 , 0.001519 ,  59
  11.3137 , 0.501324 , 0.001519 ,  60
  11.3137 , 0.501238 , 0.001519 ,  61
  11.3137 , 0.501253 , 0.001519 ,  62
  11.3137 , 0.501281 , 0.001519 ,  63
  11.3137 , 0.501344 , 0.001519 ,  64
  11.3137 , 0.501034 , 0.001519 ,  65
  11.3137 , 0.501164 , 0.001519 ,  66
  11.3137 , 0.501060 , 0.001519 ,  67
  11.3137 , 0.501080 , 0.001519 ,  68
  11.3137 , 0.500839 , 0.001519 ,  69
  11.3137 , 0.501033 , 0.001519 ,  70
  11.3137 , 0.500897 , 0.001519 ,  71
  11.3137 , 0.500978 , 0.001519 ,  72
  11.3137 , 0.501326 , 0.001519 ,  73
  11.3137 , 0.501099 , 0.001519 ,  74
  11.3137 , 0.501144 , 0.001519 ,  75
  11.3137 , 0.500885 , 0.001519 ,  76
  11.3137 , 0.501245 , 0.001519 ,  77
  11.3137 , 0.501391 , 0.001519 ,  78
  11.3137 , 0.501212 , 0.001519 ,  79
  11.3137 , 0.501413 , 0.001519 ,  80
  11.3137 , 0.501078 , 0.001519 ,  81
  11.3137 , 0.501121 , 0.001519 ,  82
  11.3137 , 0.501175 , 0.001519 ,  83
  11.3137 , 0.501133 , 0.001519 ,  84
  11.3137 , 0.501108 , 0.001519 ,  85
  11.3137 , 0.501508 , 0.001519 ,  86
  11.3137 , 0.501206 , 0.001519 ,  87
  11.3137 , 0.501301 , 0.001519 ,  88
  11.3137 , 0.501113 , 0.001519 ,  89
  11.3137 , 0.501357 , 0.001519 ,  90
  11.3137 , 0.501174 , 0.001519 ,  91
  11.3137 , 0.501298 , 0.001519 ,  92
  11.3137 , 0.501146 , 0.001519 ,  93
  11.3137 , 0.501148 , 0.001519 ,  94
  11.3137 , 0.501351 , 0.001519 ,  95
  11.3137 , 0.501285 , 0.001519 ,  96
  11.3137 , 0.501248 , 0.001519 ,  97
  11.3137 , 0.501133 , 0.001519 ,  98
  11.3137 , 0.501144 , 0.001519 ,  99
  11.3137 , 0.501277 , 0.001519 , 100
  11.3578 , 0.503290 , 0.001274 ,   0
  11.3578 , 0.503302 , 0.001274 ,   1
  11.3578 , 0.503477 , 0.001274 ,   2
  11.3578 , 0.503448 , 0.001274 ,   3
  11.3578 , 0.503268 , 0.001274 ,   4
  11.3578 , 0.503203 , 0.001274 ,   5
  11.3578 , 0.503122 , 0.001274 ,   6
  11.3578 , 0.503536 , 0.001274 ,   7
  11.3578 , 0.503175 , 0.001274 ,   8
  11.3578 , 0.503414 , 0.001274 ,   9
  11.3578 , 0.503390 , 0.001274 ,  10
  11.3578 , 0.503496 , 0.001274 ,  11
  11.3578 , 0.503288 , 0.001274 ,  12
  11.3578 , 0.503266 , 0.001274 ,  13
  11.3578 , 0.503427 , 0.001274 ,  14
  11.3578 , 0.503234 , 0.001274 ,  15
  11.3578 , 0.503318 , 0.001274 ,  16
  11.3578 , 0.503375 , 0.001274 ,  17
  11.3578 , 0.503354 , 0.001274 ,  18
  11.3578 , 0.503341 , 0.001274 ,  19
  11.3578 , 0.503316 , 0.001274 ,  20
  11.3578 , 0.503310 , 0.001274 ,  21
  11.3578 , 0.503484 , 0.001274 ,  22
  11.3578 , 0.503067 , 0.001274 ,  23
  11.3578 , 0.503487 , 0.001274 ,  24
  11.3578 , 0.503105 , 0.001274 ,  25
  11.3578 , 0.503254 , 0.001274 ,  26
  11.3578 , 0.503099 , 0.001274 ,  27
  11.3578 , 0.503484 , 0.001274 ,  28
  11.3578 , 0.503201 , 0.001274 ,  29
  11.3578 , 0.503352 , 0.001274 ,  30
  11.3578 , 0.503141 , 0.001274 ,  31
  11.3578 , 0.503253 , 0.001274 ,  32
  11.3578 , 0.503400 , 0.001274 ,  33
  11.3578 , 0.503434 , 0.001274 ,  34
  11.3578 , 0.503085 , 0.001274 ,  35
  11.3578 , 0.503153 , 0.001274 ,  36
  11.3578 , 0.503404 , 0.001274 ,  37
  11.3578 , 0.503313 , 0.001274 ,  38
  11.3578 , 0.503243 , 0.001274 ,  39
  11.3578 , 0.503386 , 0.001274 ,  40
  11.3578 , 0.503195 , 0.001274 ,  41
  11.3578 , 0.503150 , 0.001274 ,  42
  11.3578 , 0.503442 , 0.001274 ,  43
  11.3578 , 0.503290 , 0.001274 ,  44
  11.3578 , 0.503328 , 0.001274 ,  45
  11.3578 , 0.503375 , 0.001274 ,  46
  11.3578 , 0.503377 , 0.001274 ,  47
  11.3578 , 0.503265 , 0.001274 ,  48
  11.3578 , 0.503334 , 0.001274 ,  49
  11.3578 , 0.503010 , 0.001274 ,  50
  11.3578 , 0.502962 , 0.001274 ,  51
  11.3578 , 0.503212 , 0.001274 ,  52
  11.3578 , 0.503291 , 0.001274 ,  53
  11.3578 , 0.503255 , 0.001274 ,  54
  11.3578 , 0.503308 , 0.001274 ,  55
  11.3578 , 0.503370 , 0.001274 ,  56
  11.3578 , 0.503194 , 0.001274 ,  57
  11.3578 , 0.503334 , 0.001274 ,  58
  11.3578 , 0.503263 , 0.001274 ,  59
  11.3578 , 0.503442 , 0.001274 ,  60
  11.3578 , 0.503389 , 0.001274 ,  61
  11.3578 , 0.503290 , 0.001274 ,  62
  11.3578 , 0.503350 , 0.001274 ,  63
  11.3578 , 0.503342 , 0.001274 ,  64
  11.3578 , 0.503054 , 0.001274 ,  65
  11.3578 , 0.503410 , 0.001274 ,  66
  11.3578 , 0.503089 , 0.001274 ,  67
  11.3578 , 0.503156 , 0.001274 ,  68
  11.3578 , 0.502965 , 0.001274 ,  69
  11.3578 , 0.503214 , 0.001274 ,  70
  11.3578 , 0.503087 , 0.001274 ,  71
  11.3578 , 0.503257 , 0.001274 ,  72
  11.3578 , 0.503361 , 0.001274 ,  73
  11.3578 , 0.503228 , 0.001274 ,  74
  11.3578 , 0.503101 , 0.001274 ,  75
  11.3578 , 0.503142 , 0.001274 ,  76
  11.3578 , 0.503242 , 0.001274 ,  77
  11.3578 , 0.503386 , 0.001274 ,  78
  11.3578 , 0.503262 , 0.001274 ,  79
  11.3578 , 0.503503 , 0.001274 ,  80
  11.3578 , 0.503221 , 0.001274 ,  81
  11.3578 , 0.503260 , 0.001274 ,  82
  11.3578 , 0.503282 , 0.001274 ,  83
  11.3578 , 0.503150 , 0.001274 ,  84
  11.3578 , 0.503242 , 0.001274 ,  85
  11.3578 , 0.503509 , 0.001274 ,  86
  11.3578 , 0.503287 , 0.001274 ,  87
  11.3578 , 0.503415 , 0.001274 ,  88
  11.3578 , 0.503129 , 0.001274 ,  89
  11.3578 , 0.503298 , 0.001274 ,  90
  11.3578 , 0.503299 , 0.001274 ,  91
  11.3578 , 0.503452 , 0.001274 ,  92
  11.3578 , 0.503322 , 0.001274 ,  93
  11.3578 , 0.503290 , 0.001274 ,  94
  11.3578 , 0.503423 , 0.001274 ,  95
  11.3578 , 0.503420 , 0.001274 ,  96
  11.3578 , 0.503306 , 0.001274 ,  97
  11.3578 , 0.503234 , 0.001274 ,  98
  11.3578 , 0.503250 , 0.001274 ,  99
  11.3578 , 0.503500 , 0.001274 , 100
  11.4018 , 0.504430 , 0.001218 ,   0
  11.4018 , 0.504485 , 0.001218 ,   1
  11.4018 , 0.504651 , 0.001218 ,   2
  11.4018 , 0.504539 , 0.001218 ,   3
  11.4018 , 0.504430 , 0.001218 ,   4
  11.4018 , 0.504377 , 0.001218 ,   5
  11.4018 , 0.504296 , 0.001218 ,   6
  11.4018 , 0.504629 , 0.001218 ,   7
  11.4018 , 0.504259 , 0.001218 ,   8
  11.4018 , 0.504512 , 0.001218 ,   9
  11.4018 , 0.504521 , 0.001218 ,  10
  11.4018 , 0.504597 , 0.001218 ,  11
  11.4018 , 0.504353 , 0.001218 ,  12
  11.4018 , 0.504480 , 0.001218 ,  13
  11.4018 , 0.504492 , 0.001218 ,  14
  11.4018 , 0.504428 , 0.001218 ,  15
  11.4018 , 0.504330 , 0.001218 ,  16
  11.4018 , 0.504418 , 0.001218 ,  17
  11.4018 , 0.504508 , 0.001218 ,  18
  11.4018 , 0.504549 , 0.001218 ,  19
  11.4018 , 0.504474 , 0.001218 ,  20
  11.4018 , 0.504441 , 0.001218 ,  21
  11.4018 , 0.504583 , 0.001218 ,  22
  11.4018 , 0.504319 , 0.001218 ,  23
  11.4018 , 0.504636 , 0.001218 ,  24
  11.4018 , 0.504271 , 0.001218 ,  25
  11.4018 , 0.504384 , 0.001218 ,  26
  11.4018 , 0.504310 , 0.001218 ,  27
  11.4018 , 0.504685 , 0.001218 ,  28
  11.4018 , 0.504360 , 0.001218 ,  29
  11.4018 , 0.504503 , 0.001218 ,  30
  11.4018 , 0.504317 , 0.001218 ,  31
  11.4018 , 0.504316 , 0.001218 ,  32
  11.4018 , 0.504567 , 0.001218 ,  33
  11.4018 , 0.504597 , 0.001218 ,  34
  11.4018 , 0.504243 , 0.001218 ,  35
  11.4018 , 0.504342 , 0.001218 ,  36
  11.4018 , 0.504509 , 0.001218 ,  37
  11.4018 , 0.504353 , 0.001218 ,  38
  11.4018 , 0.504352 , 0.001218 ,  39
  11.4018 , 0.504584 , 0.001218 ,  40
  11.4018 , 0.504267 , 0.001218 ,  41
  11.4018 , 0.504318 , 0.001218 ,  42
  11.4018 , 0.504559 , 0.001218 ,  43
  11.4018 , 0.504415 , 0.001218 ,  44
  11.4018 , 0.504410 , 0.001218 ,  45
  11.4018 , 0.504527 , 0.001218 ,  46
  11.4018 , 0.504548 , 0.001218 ,  47
  11.4018 , 0.504393 , 0.001218 ,  48
  11.4018 , 0.504368 , 0.001218 ,  49
  11.4018 , 0.504158 , 0.001218 ,  50
  11.4018 , 0.504169 , 0.001218 ,  51
  11.4018 , 0.504376 , 0.001218 ,  52
  11.4018 , 0.504402 , 0.001218 ,  53
  11.4018 , 0.504344 , 0.001218 ,  54
  11.4018 , 0.504454 , 0.001218 ,  55
  11.4018 , 0.504646 , 0.001218 ,  56
  11.4018 , 0.504305 , 0.001218 ,  57
  11.4018 , 0.504461 , 0.001218 ,  58
  11.4018 , 0.504448 , 0.001218 ,  59
  11.4018 , 0.504578 , 0.001218 ,  60
  11.4018 , 0.504576 , 0.001218 ,  61
  11.4018 , 0.504470 , 0.001218 ,  62
  11.4018 , 0.504515 , 0.001218 ,  63
  11.4018 , 0.504521 , 0.001218 ,  64
  11.4018 , 0.504233 , 0.001218 ,  65
  11.4018 , 0.504435 , 0.001218 ,  66
  11.4018 , 0.504278 , 0.001218 ,  67
  11.4018 , 0.504381 , 0.001218 ,  68
  11.4018 , 0.504195 , 0.001218 ,  69
  11.4018 , 0.504341 , 0.001218 ,  70
  11.4018 , 0.504193 , 0.001218 ,  71
  11.4018 , 0.504324 , 0.001218 ,  72
  11.4018 , 0.504558 , 0.001218 ,  73
  11.4018 , 0.504344 , 0.001218 ,  74
  11.4018 , 0.504289 , 0.001218 ,  75
  11.4018 , 0.504197 , 0.001218 ,  76
  11.4018 , 0.504376 , 0.001218 ,  77
  11.4018 , 0.504618 , 0.001218 ,  78
  11.4018 , 0.504438 , 0.001218 ,  79
  11.4018 , 0.504602 , 0.001218 ,  80
  11.4018 , 0.504433 , 0.001218 ,  81
  11.4018 , 0.504424 , 0.001218 ,  82
  11.4018 , 0.504383 , 0.001218 ,  83
  11.4018 , 0.504344 , 0.001218 ,  84
  11.4018 , 0.504373 , 0.001218 ,  85
  11.4018 , 0.504593 , 0.001218 ,  86
  11.4018 , 0.504421 , 0.001218 ,  87
  11.4018 , 0.504565 , 0.001218 ,  88
  11.4018 , 0.504274 , 0.001218 ,  89
  11.4018 , 0.504596 , 0.001218 ,  90
  11.4018 , 0.504417 , 0.001218 ,  91
  11.4018 , 0.504455 , 0.001218 ,  92
  11.4018 , 0.504398 , 0.001218 ,  93
  11.4018 , 0.504427 , 0.001218 ,  94
  11.4018 , 0.504564 , 0.001218 ,  95
  11.4018 , 0.504451 , 0.001218 ,  96
  11.4018 , 0.504472 , 0.001218 ,  97
  11.4018 , 0.504336 , 0.001218 ,  98
  11.4018 , 0.504362 , 0.001218 ,  99
  11.4018 , 0.504582 , 0.001218 , 100
  11.4455 , 0.505085 , 0.001266 ,   0
  11.4455 , 0.505107 , 0.001266 ,   1
  11.4455 , 0.505300 , 0.001266 ,   2
  11.4455 , 0.505223 , 0.001266 ,   3
  11.4455 , 0.505108 , 0.001266 ,   4
  11.4455 , 0.504966 , 0.001266 ,   5
  11.4455 , 0.504918 , 0.001266 ,   6
  11.4455 , 0.505317 , 0.001266 ,   7
  11.4455 , 0.504945 , 0.001266 ,   8
  11.4455 , 0.505166 , 0.001266 ,   9
  11.4455 , 0.505160 , 0.001266 ,  10
  11.4455 , 0.505263 , 0.001266 ,  11
  11.4455 , 0.505072 , 0.001266 ,  12
  11.4455 , 0.505090 , 0.001266 ,  13
  11.4455 , 0.505225 , 0.001266 ,  14
  11.4455 , 0.504999 , 0.001266 ,  15
  11.4455 , 0.505124 , 0.001266 ,  16
  11.4455 , 0.505161 , 0.001266 ,  17
  11.4455 , 0.505151 , 0.001266 ,  18
  11.4455 , 0.505165 , 0.001266 ,  19
  11.4455 , 0.505147 , 0.001266 ,  20
  11.4455 , 0.505129 , 0.001266 ,  21
  11.4455 , 0.505303 , 0.001266 ,  22
  11.4455 , 0.504864 , 0.001266 ,  23
  11.4455 , 0.505289 , 0.001266 ,  24
  11.4455 , 0.504903 , 0.001266 ,  25
  11.4455 , 0.505080 , 0.001266 ,  26
  11.4455 , 0.504894 , 0.001266 ,  27
  11.4455 , 0.505283 , 0.001266 ,  28
  11.4455 , 0.505008 , 0.001266 ,  29
  11.4455 , 0.505162 , 0.001266 ,  30
  11.4455 , 0.504965 , 0.001266 ,  31
  11.4455 , 0.505036 , 0.001266 ,  32
  11.4455 , 0.505169 , 0.001266 ,  33
  11.4455 , 0.505229 , 0.001266 ,  34
  11.4455 , 0.504853 , 0.001266 ,  35
  11.4455 , 0.504991 , 0.001266 ,  36
  11.4455 , 0.505150 , 0.001266 ,  37
  11.4455 , 0.505069 , 0.001266 ,  38
  11.4455 , 0.505047 , 0.001266 ,  39
  11.4455 , 0.505194 , 0.001266 ,  40
  11.4455 , 0.504987 , 0.001266 ,  41
  11.4455 , 0.504959 , 0.001266 ,  42
  11.4455 , 0.505233 , 0.001266 ,  43
  11.4455 , 0.505101 , 0.001266 ,  44
  11.4455 , 0.505105 , 0.001266 ,  45
  11.4455 , 0.505194 , 0.001266 ,  46
  11.4455 , 0.505169 , 0.001266 ,  47
  11.4455 , 0.505077 , 0.001266 ,  48
  11.4455 , 0.505155 , 0.001266 ,  49
  11.4455 , 0.504810 , 0.001266 ,  50
  11.4455 , 0.504748 , 0.001266 ,  51
  11.4455 , 0.505007 , 0.001266 ,  52
  11.4455 , 0.505046 , 0.001266 ,  53
  11.4455 , 0.505016 , 0.001266 ,  54
  11.4455 , 0.505109 , 0.001266 ,  55
  11.4455 , 0.505168 , 0.001266 ,  56
  11.4455 , 0.504958 , 0.001266 ,  57
  11.4455 , 0.505108 , 0.001266 ,  58
  11.4455 , 0.505089 , 0.001266 ,  59
  11.4455 , 0.505221 , 0.001266 ,  60
  11.4455 , 0.505202 , 0.001266 ,  61
  11.4455 , 0.505058 , 0.001266 ,  62
  11.4455 , 0.505194 , 0.001266 ,  63
  11.4455 , 0.505171 , 0.001266 ,  64
  11.4455 , 0.504853 , 0.001266 ,  65
  11.4455 , 0.505212 , 0.001266 ,  66
  11.4455 , 0.504868 , 0.001266 ,  67
  11.4455 , 0.505008 , 0.001266 ,  68
  11.4455 , 0.504781 , 0.001266 ,  69
  11.4455 , 0.505022 , 0.001266 ,  70
  11.4455 , 0.504895 , 0.001266 ,  71
  11.4455 , 0.505019 , 0.001266 ,  72
  11.4455 , 0.505179 , 0.001266 ,  73
  11.4455 , 0.505005 , 0.001266 ,  74
  11.4455 , 0.504897 , 0.001266 ,  75
  11.4455 , 0.504940 , 0.001266 ,  76
  11.4455 , 0.504986 , 0.001266 ,  77
  11.4455 , 0.505167 , 0.001266 ,  78
  11.4455 , 0.505089 , 0.001266 ,  79
  11.4455 , 0.505285 , 0.001266 ,  80
  11.4455 , 0.505064 , 0.001266 ,  81
  11.4455 , 0.505066 , 0.001266 ,  82
  11.4455 , 0.505050 , 0.001266 ,  83
  11.4455 , 0.504929 , 0.001266 ,  84
  11.4455 , 0.505067 , 0.001266 ,  85
  11.4455 , 0.505268 , 0.001266 ,  86
  11.4455 , 0.505103 , 0.001266 ,  87
  11.4455 , 0.505218 , 0.001266 ,  88
  11.4455 , 0.504915 , 0.001266 ,  89
  11.4455 , 0.505096 , 0.001266 ,  90
  11.4455 , 0.505100 , 0.001266 ,  91
  11.4455 , 0.505173 , 0.001266 ,  92
  11.4455 , 0.505133 , 0.001266 ,  93
  11.4455 , 0.505076 , 0.001266 ,  94
  11.4455 , 0.505219 , 0.001266 ,  95
  11.4455 , 0.505199 , 0.001266 ,  96
  11.4455 , 0.505093 , 0.001266 ,  97
  11.4455 , 0.504990 , 0.001266 ,  98
  11.4455 , 0.505068 , 0.001266 ,  99
  11.4455 , 0.505303 , 0.001266 , 100
  11.4891 , 0.505416 , 0.001366 ,   0
  11.4891 , 0.505394 , 0.001366 ,   1
  11.4891 , 0.505585 , 0.001366 ,   2
  11.4891 , 0.505543 , 0.001366 ,   3
  11.4891 , 0.505417 , 0.001366 ,   4
  11.4891 , 0.505365 , 0.001366 ,   5
  11.4891 , 0.505263 , 0.001366 ,   6
  11.4891 , 0.505597 , 0.001366 ,   7
  11.4891 , 0.505324 , 0.001366 ,   8
  11.4891 , 0.505470 , 0.001366 ,   9
  11.4891 , 0.505528 , 0.001366 ,  10
  11.4891 , 0.505603 , 0.001366 ,  11
  11.4891 , 0.505375 , 0.001366 ,  12
  11.4891 , 0.505415 , 0.001366 ,  13
  11.4891 , 0.505531 , 0.001366 ,  14
  11.4891 , 0.505387 , 0.001366 ,  15
  11.4891 , 0.505444 , 0.001366 ,  16
  11.4891 , 0.505510 , 0.001366 ,  17
  11.4891 , 0.505453 , 0.001366 ,  18
  11.4891 , 0.505480 , 0.001366 ,  19
  11.4891 , 0.505470 , 0.001366 ,  20
  11.4891 , 0.505427 , 0.001366 ,  21
  11.4891 , 0.505664 , 0.001366 ,  22
  11.4891 , 0.505089 , 0.001366 ,  23
  11.4891 , 0.505615 , 0.001366 ,  24
  11.4891 , 0.505236 , 0.001366 ,  25
  11.4891 , 0.505435 , 0.001366 ,  26
  11.4891 , 0.505225 , 0.001366 ,  27
  11.4891 , 0.505639 , 0.001366 ,  28
  11.4891 , 0.505314 , 0.001366 ,  29
  11.4891 , 0.505434 , 0.001366 ,  30
  11.4891 , 0.505256 , 0.001366 ,  31
  11.4891 , 0.505361 , 0.001366 ,  32
  11.4891 , 0.505547 , 0.001366 ,  33
  11.4891 , 0.505536 , 0.001366 ,  34
  11.4891 , 0.505229 , 0.001366 ,  35
  11.4891 , 0.505322 , 0.001366 ,  36
  11.4891 , 0.505541 , 0.001366 ,  37
  11.4891 , 0.505471 , 0.001366 ,  38
  11.4891 , 0.505398 , 0.001366 ,  39
  11.4891 , 0.505500 , 0.001366 ,  40
  11.4891 , 0.505384 , 0.001366 ,  41
  11.4891 , 0.505235 , 0.001366 ,  42
  11.4891 , 0.505584 , 0.001366 ,  43
  11.4891 , 0.505400 , 0.001366 ,  44
  11.4891 , 0.505501 , 0.001366 ,  45
  11.4891 , 0.505493 , 0.001366 ,  46
  11.4891 , 0.505556 , 0.001366 ,  47
  11.4891 , 0.505391 , 0.001366 ,  48
  11.4891 , 0.505481 , 0.001366 ,  49
  11.4891 , 0.505185 , 0.001366 ,  50
  11.4891 , 0.505034 , 0.001366 ,  51
  11.4891 , 0.505308 , 0.001366 ,  52
  11.4891 , 0.505442 , 0.001366 ,  53
  11.4891 , 0.505334 , 0.001366 ,  54
  11.4891 , 0.505474 , 0.001366 ,  55
  11.4891 , 0.505467 , 0.001366 ,  56
  11.4891 , 0.505322 , 0.001366 ,  57
  11.4891 , 0.505518 , 0.001366 ,  58
  11.4891 , 0.505317 , 0.001366 ,  59
  11.4891 , 0.505572 , 0.001366 ,  60
  11.4891 , 0.505470 , 0.001366 ,  61
  11.4891 , 0.505402 , 0.001366 ,  62
  11.4891 , 0.505505 , 0.001366 ,  63
  11.4891 , 0.505564 , 0.001366 ,  64
  11.4891 , 0.505102 , 0.001366 ,  65
  11.4891 , 0.505592 , 0.001366 ,  66
  11.4891 , 0.505176 , 0.001366 ,  67
  11.4891 , 0.505279 , 0.001366 ,  68
  11.4891 , 0.505016 , 0.001366 ,  69
  11.4891 , 0.505363 , 0.001366 ,  70
  11.4891 , 0.505250 , 0.001366 ,  71
  11.4891 , 0.505411 , 0.001366 ,  72
  11.4891 , 0.505509 , 0.001366 ,  73
  11.4891 , 0.505353 , 0.001366 ,  74
  11.4891 , 0.505175 , 0.001366 ,  75
  11.4891 , 0.505272 , 0.001366 ,  76
  11.4891 , 0.505335 , 0.001366 ,  77
  11.4891 , 0.505487 , 0.001366 ,  78
  11.4891 , 0.505415 , 0.001366 ,  79
  11.4891 , 0.505613 , 0.001366 ,  80
  11.4891 , 0.505327 , 0.001366 ,  81
  11.4891 , 0.505379 , 0.001366 ,  82
  11.4891 , 0.505435 , 0.001366 ,  83
  11.4891 , 0.505270 , 0.001366 ,  84
  11.4891 , 0.505373 , 0.001366 ,  85
  11.4891 , 0.505639 , 0.001366 ,  86
  11.4891 , 0.505458 , 0.001366 ,  87
  11.4891 , 0.505494 , 0.001366 ,  88
  11.4891 , 0.505306 , 0.001366 ,  89
  11.4891 , 0.505365 , 0.001366 ,  90
  11.4891 , 0.505462 , 0.001366 ,  91
  11.4891 , 0.505535 , 0.001366 ,  92
  11.4891 , 0.505502 , 0.001366 ,  93
  11.4891 , 0.505355 , 0.001366 ,  94
  11.4891 , 0.505562 , 0.001366 ,  95
  11.4891 , 0.505649 , 0.001366 ,  96
  11.4891 , 0.505400 , 0.001366 ,  97
  11.4891 , 0.505306 , 0.001366 ,  98
  11.4891 , 0.505443 , 0.001366 ,  99
  11.4891 , 0.505595 , 0.001366 , 100
  11.5326 , 0.506968 , 0.001211 ,   0
  11.5326 , 0.506887 , 0.001211 ,   1
  11.5326 , 0.507164 , 0.001211 ,   2
  11.5326 , 0.507085 , 0.001211 ,   3
  11.5326 , 0.507025 , 0.001211 ,   4
  11.5326 , 0.506892 , 0.001211 ,   5
  11.5326 , 0.506801 , 0.001211 ,   6
  11.5326 , 0.507097 , 0.001211 ,   7
  11.5326 , 0.506936 , 0.001211 ,   8
  11.5326 , 0.507075 , 0.001211 ,   9
  11.5326 , 0.507023 , 0.001211 ,  10
  11.5326 , 0.507118 , 0.001211 ,  11
  11.5326 , 0.507045 , 0.001211 ,  12
  11.5326 , 0.506963 , 0.001211 ,  13
  11.5326 , 0.507106 , 0.001211 ,  14
  11.5326 , 0.506856 , 0.001211 ,  15
  11.5326 , 0.507094 , 0.001211 ,  16
  11.5326 , 0.507100 , 0.001211 ,  17
  11.5326 , 0.507001 , 0.001211 ,  18
  11.5326 , 0.506954 , 0.001211 ,  19
  11.5326 , 0.507043 , 0.001211 ,  20
  11.5326 , 0.506976 , 0.001211 ,  21
  11.5326 , 0.507183 , 0.001211 ,  22
  11.5326 , 0.506739 , 0.001211 ,  23
  11.5326 , 0.507126 , 0.001211 ,  24
  11.5326 , 0.506825 , 0.001211 ,  25
  11.5326 , 0.506978 , 0.001211 ,  26
  11.5326 , 0.506729 , 0.001211 ,  27
  11.5326 , 0.507045 , 0.001211 ,  28
  11.5326 , 0.506927 , 0.001211 ,  29
  11.5326 , 0.507057 , 0.001211 ,  30
  11.5326 , 0.506907 , 0.001211 ,  31
  11.5326 , 0.506987 , 0.001211 ,  32
  11.5326 , 0.507028 , 0.001211 ,  33
  11.5326 , 0.507060 , 0.001211 ,  34
  11.5326 , 0.506742 , 0.001211 ,  35
  11.5326 , 0.506865 , 0.001211 ,  36
  11.5326 , 0.506986 , 0.001211 ,  37
  11.5326 , 0.507012 , 0.001211 ,  38
  11.5326 , 0.506963 , 0.001211 ,  39
  11.5326 , 0.507036 , 0.001211 ,  40
  11.5326 , 0.506928 , 0.001211 ,  41
  11.5326 , 0.506861 , 0.001211 ,  42
  11.5326 , 0.507094 , 0.001211 ,  43
  11.5326 , 0.506928 , 0.001211 ,  44
  11.5326 , 0.507011 , 0.001211 ,  45
  11.5326 , 0.507054 , 0.001211 ,  46
  11.5326 , 0.507026 , 0.001211 ,  47
  11.5326 , 0.506924 , 0.001211 ,  48
  11.5326 , 0.507122 , 0.001211 ,  49
  11.5326 , 0.506717 , 0.001211 ,  50
  11.5326 , 0.506626 , 0.001211 ,  51
  11.5326 , 0.506850 , 0.001211 ,  52
  11.5326 , 0.507004 , 0.001211 ,  53
  11.5326 , 0.506961 , 0.001211 ,  54
  11.5326 , 0.506972 , 0.001211 ,  55
  11.5326 , 0.506936 , 0.001211 ,  56
  11.5326 , 0.506838 , 0.001211 ,  57
  11.5326 , 0.506974 , 0.001211 ,  58
  11.5326 , 0.506937 , 0.001211 ,  59
  11.5326 , 0.507070 , 0.001211 ,  60
  11.5326 , 0.507032 , 0.001211 ,  61
  11.5326 , 0.506909 , 0.001211 ,  62
  11.5326 , 0.507110 , 0.001211 ,  63
  11.5326 , 0.507050 , 0.001211 ,  64
  11.5326 , 0.506702 , 0.001211 ,  65
  11.5326 , 0.507167 , 0.001211 ,  66
  11.5326 , 0.506750 , 0.001211 ,  67
  11.5326 , 0.506871 , 0.001211 ,  68
  11.5326 , 0.506681 , 0.001211 ,  69
  11.5326 , 0.506946 , 0.001211 ,  70
  11.5326 , 0.506818 , 0.001211 ,  71
  11.5326 , 0.506926 , 0.001211 ,  72
  11.5326 , 0.507028 , 0.001211 ,  73
  11.5326 , 0.506885 , 0.001211 ,  74
  11.5326 , 0.506766 , 0.001211 ,  75
  11.5326 , 0.506886 , 0.001211 ,  76
  11.5326 , 0.506894 , 0.001211 ,  77
  11.5326 , 0.506976 , 0.001211 ,  78
  11.5326 , 0.506961 , 0.001211 ,  79
  11.5326 , 0.507183 , 0.001211 ,  80
  11.5326 , 0.506846 , 0.001211 ,  81
  11.5326 , 0.506962 , 0.001211 ,  82
  11.5326 , 0.506980 , 0.001211 ,  83
  11.5326 , 0.506817 , 0.001211 ,  84
  11.5326 , 0.506977 , 0.001211 ,  85
  11.5326 , 0.507183 , 0.001211 ,  86
  11.5326 , 0.506971 , 0.001211 ,  87
  11.5326 , 0.507059 , 0.001211 ,  88
  11.5326 , 0.506827 , 0.001211 ,  89
  11.5326 , 0.506828 , 0.001211 ,  90
  11.5326 , 0.506992 , 0.001211 ,  91
  11.5326 , 0.507111 , 0.001211 ,  92
  11.5326 , 0.507057 , 0.001211 ,  93
  11.5326 , 0.506998 , 0.001211 ,  94
  11.5326 , 0.507047 , 0.001211 ,  95
  11.5326 , 0.507140 , 0.001211 ,  96
  11.5326 , 0.506980 , 0.001211 ,  97
  11.5326 , 0.506950 , 0.001211 ,  98
  11.5326 , 0.506987 , 0.001211 ,  99
  11.5326 , 0.507136 , 0.001211 , 100
  11.5758 , 0.507471 , 0.001299 ,   0
  11.5758 , 0.507517 , 0.001299 ,   1
  11.5758 , 0.507690 , 0.001299 ,   2
  11.5758 , 0.507611 , 0.001299 ,   3
  11.5758 , 0.507466 , 0.001299 ,   4
  11.5758 , 0.507384 , 0.001299 ,   5
  11.5758 , 0.507290 , 0.001299 ,   6
  11.5758 , 0.507719 , 0.001299 ,   7
  11.5758 , 0.507395 , 0.001299 ,   8
  11.5758 , 0.507610 , 0.001299 ,   9
  11.5758 , 0.507559 , 0.001299 ,  10
  11.5758 , 0.507674 , 0.001299 ,  11
  11.5758 , 0.507457 , 0.001299 ,  12
  11.5758 , 0.507464 , 0.001299 ,  13
  11.5758 , 0.507602 , 0.001299 ,  14
  11.5758 , 0.507379 , 0.001299 ,  15
  11.5758 , 0.507559 , 0.001299 ,  16
  11.5758 , 0.507550 , 0.001299 ,  17
  11.5758 , 0.507520 , 0.001299 ,  18
  11.5758 , 0.507503 , 0.001299 ,  19
  11.5758 , 0.507517 , 0.001299 ,  20
  11.5758 , 0.507460 , 0.001299 ,  21
  11.5758 , 0.507687 , 0.001299 ,  22
  11.5758 , 0.507285 , 0.001299 ,  23
  11.5758 , 0.507635 , 0.001299 ,  24
  11.5758 , 0.507339 , 0.001299 ,  25
  11.5758 , 0.507445 , 0.001299 ,  26
  11.5758 , 0.507277 , 0.001299 ,  27
  11.5758 , 0.507660 , 0.001299 ,  28
  11.5758 , 0.507399 , 0.001299 ,  29
  11.5758 , 0.507543 , 0.001299 ,  30
  11.5758 , 0.507342 , 0.001299 ,  31
  11.5758 , 0.507445 , 0.001299 ,  32
  11.5758 , 0.507540 , 0.001299 ,  33
  11.5758 , 0.507626 , 0.001299 ,  34
  11.5758 , 0.507251 , 0.001299 ,  35
  11.5758 , 0.507365 , 0.001299 ,  36
  11.5758 , 0.507527 , 0.001299 ,  37
  11.5758 , 0.507520 , 0.001299 ,  38
  11.5758 , 0.507441 , 0.001299 ,  39
  11.5758 , 0.507610 , 0.001299 ,  40
  11.5758 , 0.507428 , 0.001299 ,  41
  11.5758 , 0.507314 , 0.001299 ,  42
  11.5758 , 0.507600 , 0.001299 ,  43
  11.5758 , 0.507473 , 0.001299 ,  44
  11.5758 , 0.507489 , 0.001299 ,  45
  11.5758 , 0.507568 , 0.001299 ,  46
  11.5758 , 0.507536 , 0.001299 ,  47
  11.5758 , 0.507479 , 0.001299 ,  48
  11.5758 , 0.507589 , 0.001299 ,  49
  11.5758 , 0.507182 , 0.001299 ,  50
  11.5758 , 0.507113 , 0.001299 ,  51
  11.5758 , 0.507429 , 0.001299 ,  52
  11.5758 , 0.507434 , 0.001299 ,  53
  11.5758 , 0.507412 , 0.001299 ,  54
  11.5758 , 0.507464 , 0.001299 ,  55
  11.5758 , 0.507444 , 0.001299 ,  56
  11.5758 , 0.507376 , 0.001299 ,  57
  11.5758 , 0.507483 , 0.001299 ,  58
  11.5758 , 0.507431 , 0.001299 ,  59
  11.5758 , 0.507608 , 0.001299 ,  60
  11.5758 , 0.507577 , 0.001299 ,  61
  11.5758 , 0.507418 , 0.001299 ,  62
  11.5758 , 0.507564 , 0.001299 ,  63
  11.5758 , 0.507538 , 0.001299 ,  64
  11.5758 , 0.507224 , 0.001299 ,  65
  11.5758 , 0.507609 , 0.001299 ,  66
  11.5758 , 0.507214 , 0.001299 ,  67
  11.5758 , 0.507374 , 0.001299 ,  68
  11.5758 , 0.507096 , 0.001299 ,  69
  11.5758 , 0.507431 , 0.001299 ,  70
  11.5758 , 0.507289 , 0.001299 ,  71
  11.5758 , 0.507466 , 0.001299 ,  72
  11.5758 , 0.507541 , 0.001299 ,  73
  11.5758 , 0.507405 , 0.001299 ,  74
  11.5758 , 0.507265 , 0.001299 ,  75
  11.5758 , 0.507366 , 0.001299 ,  76
  11.5758 , 0.507403 , 0.001299 ,  77
  11.5758 , 0.507515 , 0.001299 ,  78
  11.5758 , 0.507488 , 0.001299 ,  79
  11.5758 , 0.507665 , 0.001299 ,  80
  11.5758 , 0.507361 , 0.001299 ,  81
  11.5758 , 0.507449 , 0.001299 ,  82
  11.5758 , 0.507448 , 0.001299 ,  83
  11.5758 , 0.507323 , 0.001299 ,  84
  11.5758 , 0.507414 , 0.001299 ,  85
  11.5758 , 0.507649 , 0.001299 ,  86
  11.5758 , 0.507435 , 0.001299 ,  87
  11.5758 , 0.507577 , 0.001299 ,  88
  11.5758 , 0.507294 , 0.001299 ,  89
  11.5758 , 0.507411 , 0.001299 ,  90
  11.5758 , 0.507461 , 0.001299 ,  91
  11.5758 , 0.507626 , 0.001299 ,  92
  11.5758 , 0.507522 , 0.001299 ,  93
  11.5758 , 0.507468 , 0.001299 ,  94
  11.5758 , 0.507604 , 0.001299 ,  95
  11.5758 , 0.507632 , 0.001299 ,  96
  11.5758 , 0.507514 , 0.001299 ,  97
  11.5758 , 0.507375 , 0.001299 ,  98
  11.5758 , 0.507486 , 0.001299 ,  99
  11.5758 , 0.507738 , 0.001299 , 100
  11.6619 , 0.508960 , 0.001327 ,   0
  11.6619 , 0.508906 , 0.001327 ,   1
  11.6619 , 0.509228 , 0.001327 ,   2
  11.6619 , 0.509102 , 0.001327 ,   3
  11.6619 , 0.508993 , 0.001327 ,   4
  11.6619 , 0.508917 , 0.001327 ,   5
  11.6619 , 0.508819 , 0.001327 ,   6
  11.6619 , 0.509185 , 0.001327 ,   7
  11.6619 , 0.508919 , 0.001327 ,   8
  11.6619 , 0.509173 , 0.001327 ,   9
  11.6619 , 0.509009 , 0.001327 ,  10
  11.6619 , 0.509113 , 0.001327 ,  11
  11.6619 , 0.508946 , 0.001327 ,  12
  11.6619 , 0.508998 , 0.001327 ,  13
  11.6619 , 0.509058 , 0.001327 ,  14
  11.6619 , 0.508868 , 0.001327 ,  15
  11.6619 , 0.509037 , 0.001327 ,  16
  11.6619 , 0.509008 , 0.001327 ,  17
  11.6619 , 0.509011 , 0.001327 ,  18
  11.6619 , 0.508970 , 0.001327 ,  19
  11.6619 , 0.509089 , 0.001327 ,  20
  11.6619 , 0.508969 , 0.001327 ,  21
  11.6619 , 0.509203 , 0.001327 ,  22
  11.6619 , 0.508868 , 0.001327 ,  23
  11.6619 , 0.509141 , 0.001327 ,  24
  11.6619 , 0.508875 , 0.001327 ,  25
  11.6619 , 0.508889 , 0.001327 ,  26
  11.6619 , 0.508753 , 0.001327 ,  27
  11.6619 , 0.509158 , 0.001327 ,  28
  11.6619 , 0.508897 , 0.001327 ,  29
  11.6619 , 0.509042 , 0.001327 ,  30
  11.6619 , 0.508880 , 0.001327 ,  31
  11.6619 , 0.508991 , 0.001327 ,  32
  11.6619 , 0.508967 , 0.001327 ,  33
  11.6619 , 0.509118 , 0.001327 ,  34
  11.6619 , 0.508733 , 0.001327 ,  35
  11.6619 , 0.508893 , 0.001327 ,  36
  11.6619 , 0.508958 , 0.001327 ,  37
  11.6619 , 0.509034 , 0.001327 ,  38
  11.6619 , 0.508876 , 0.001327 ,  39
  11.6619 , 0.509145 , 0.001327 ,  40
  11.6619 , 0.508845 , 0.001327 ,  41
  11.6619 , 0.508813 , 0.001327 ,  42
  11.6619 , 0.509065 , 0.001327 ,  43
  11.6619 , 0.508869 , 0.001327 ,  44
  11.6619 , 0.508978 , 0.001327 ,  45
  11.6619 , 0.509071 , 0.001327 ,  46
  11.6619 , 0.508992 , 0.001327 ,  47
  11.6619 , 0.508981 , 0.001327 ,  48
  11.6619 , 0.509113 , 0.001327 ,  49
  11.6619 , 0.508670 , 0.001327 ,  50
  11.6619 , 0.508627 , 0.001327 ,  51
  11.6619 , 0.508895 , 0.001327 ,  52
  11.6619 , 0.508927 , 0.001327 ,  53
  11.6619 , 0.508875 , 0.001327 ,  54
  11.6619 , 0.508952 , 0.001327 ,  55
  11.6619 , 0.508911 , 0.001327 ,  56
  11.6619 , 0.508805 , 0.001327 ,  57
  11.6619 , 0.508927 , 0.001327 ,  58
  11.6619 , 0.508934 , 0.001327 ,  59
  11.6619 , 0.509070 , 0.001327 ,  60
  11.6619 , 0.509054 , 0.001327 ,  61
  11.6619 , 0.508900 , 0.001327 ,  62
  11.6619 , 0.509129 , 0.001327 ,  63
  11.6619 , 0.508988 , 0.001327 ,  64
  11.6619 , 0.508705 , 0.001327 ,  65
  11.6619 , 0.509098 , 0.001327 ,  66
  11.6619 , 0.508693 , 0.001327 ,  67
  11.6619 , 0.508881 , 0.001327 ,  68
  11.6619 , 0.508589 , 0.001327 ,  69
  11.6619 , 0.508915 , 0.001327 ,  70
  11.6619 , 0.508735 , 0.001327 ,  71
  11.6619 , 0.508912 , 0.001327 ,  72
  11.6619 , 0.509033 , 0.001327 ,  73
  11.6619 , 0.508857 , 0.001327 ,  74
  11.6619 , 0.508739 , 0.001327 ,  75
  11.6619 , 0.508851 , 0.001327 ,  76
  11.6619 , 0.508990 , 0.001327 ,  77
  11.6619 , 0.509035 , 0.001327 ,  78
  11.6619 , 0.508981 , 0.001327 ,  79
  11.6619 , 0.509152 , 0.001327 ,  80
  11.6619 , 0.508788 , 0.001327 ,  81
  11.6619 , 0.508920 , 0.001327 ,  82
  11.6619 , 0.508934 , 0.001327 ,  83
  11.6619 , 0.508859 , 0.001327 ,  84
  11.6619 , 0.508902 , 0.001327 ,  85
  11.6619 , 0.509162 , 0.001327 ,  86
  11.6619 , 0.508958 , 0.001327 ,  87
  11.6619 , 0.509029 , 0.001327 ,  88
  11.6619 , 0.508786 , 0.001327 ,  89
  11.6619 , 0.508900 , 0.001327 ,  90
  11.6619 , 0.508950 , 0.001327 ,  91
  11.6619 , 0.509089 , 0.001327 ,  92
  11.6619 , 0.508971 , 0.001327 ,  93
  11.6619 , 0.509012 , 0.001327 ,  94
  11.6619 , 0.509067 , 0.001327 ,  95
  11.6619 , 0.509112 , 0.001327 ,  96
  11.6619 , 0.509051 , 0.001327 ,  97
  11.6619 , 0.508888 , 0.001327 ,  98
  11.6619 , 0.509018 , 0.001327 ,  99
  11.6619 , 0.509244 , 0.001327 , 100
  11.7047 , 0.510203 , 0.001313 ,   0
  11.7047 , 0.510190 , 0.001313 ,   1
  11.7047 , 0.510388 , 0.001313 ,   2
  11.7047 , 0.510300 , 0.001313 ,   3
  11.7047 , 0.510251 , 0.001313 ,   4
  11.7047 , 0.510175 , 0.001313 ,   5
  11.7047 , 0.510055 , 0.001313 ,   6
  11.7047 , 0.510429 , 0.001313 ,   7
  11.7047 , 0.510067 , 0.001313 ,   8
  11.7047 , 0.510349 , 0.001313 ,   9
  11.7047 , 0.510282 , 0.001313 ,  10
  11.7047 , 0.510397 , 0.001313 ,  11
  11.7047 , 0.510167 , 0.001313 ,  12
  11.7047 , 0.510188 , 0.001313 ,  13
  11.7047 , 0.510306 , 0.001313 ,  14
  11.7047 , 0.510205 , 0.001313 ,  15
  11.7047 , 0.510191 , 0.001313 ,  16
  11.7047 , 0.510274 , 0.001313 ,  17
  11.7047 , 0.510232 , 0.001313 ,  18
  11.7047 , 0.510257 , 0.001313 ,  19
  11.7047 , 0.510259 , 0.001313 ,  20
  11.7047 , 0.510205 , 0.001313 ,  21
  11.7047 , 0.510411 , 0.001313 ,  22
  11.7047 , 0.510012 , 0.001313 ,  23
  11.7047 , 0.510432 , 0.001313 ,  24
  11.7047 , 0.509997 , 0.001313 ,  25
  11.7047 , 0.510143 , 0.001313 ,  26
  11.7047 , 0.510024 , 0.001313 ,  27
  11.7047 , 0.510398 , 0.001313 ,  28
  11.7047 , 0.510112 , 0.001313 ,  29
  11.7047 , 0.510302 , 0.001313 ,  30
  11.7047 , 0.510039 , 0.001313 ,  31
  11.7047 , 0.510193 , 0.001313 ,  32
  11.7047 , 0.510323 , 0.001313 ,  33
  11.7047 , 0.510391 , 0.001313 ,  34
  11.7047 , 0.510048 , 0.001313 ,  35
  11.7047 , 0.510105 , 0.001313 ,  36
  11.7047 , 0.510278 , 0.001313 ,  37
  11.7047 , 0.510157 , 0.001313 ,  38
  11.7047 , 0.510126 , 0.001313 ,  39
  11.7047 , 0.510380 , 0.001313 ,  40
  11.7047 , 0.510090 , 0.001313 ,  41
  11.7047 , 0.510092 , 0.001313 ,  42
  11.7047 , 0.510355 , 0.001313 ,  43
  11.7047 , 0.510165 , 0.001313 ,  44
  11.7047 , 0.510167 , 0.001313 ,  45
  11.7047 , 0.510298 , 0.001313 ,  46
  11.7047 , 0.510339 , 0.001313 ,  47
  11.7047 , 0.510173 , 0.001313 ,  48
  11.7047 , 0.510259 , 0.001313 ,  49
  11.7047 , 0.509873 , 0.001313 ,  50
  11.7047 , 0.509876 , 0.001313 ,  51
  11.7047 , 0.510144 , 0.001313 ,  52
  11.7047 , 0.510248 , 0.001313 ,  53
  11.7047 , 0.510108 , 0.001313 ,  54
  11.7047 , 0.510264 , 0.001313 ,  55
  11.7047 , 0.510292 , 0.001313 ,  56
  11.7047 , 0.510100 , 0.001313 ,  57
  11.7047 , 0.510251 , 0.001313 ,  58
  11.7047 , 0.510234 , 0.001313 ,  59
  11.7047 , 0.510340 , 0.001313 ,  60
  11.7047 , 0.510295 , 0.001313 ,  61
  11.7047 , 0.510190 , 0.001313 ,  62
  11.7047 , 0.510283 , 0.001313 ,  63
  11.7047 , 0.510267 , 0.001313 ,  64
  11.7047 , 0.509913 , 0.001313 ,  65
  11.7047 , 0.510351 , 0.001313 ,  66
  11.7047 , 0.509978 , 0.001313 ,  67
  11.7047 , 0.510094 , 0.001313 ,  68
  11.7047 , 0.509882 , 0.001313 ,  69
  11.7047 , 0.510105 , 0.001313 ,  70
  11.7047 , 0.509948 , 0.001313 ,  71
  11.7047 , 0.510149 , 0.001313 ,  72
  11.7047 , 0.510259 , 0.001313 ,  73
  11.7047 , 0.510088 , 0.001313 ,  74
  11.7047 , 0.510026 , 0.001313 ,  75
  11.7047 , 0.510102 , 0.001313 ,  76
  11.7047 , 0.510189 , 0.001313 ,  77
  11.7047 , 0.510331 , 0.001313 ,  78
  11.7047 , 0.510208 , 0.001313 ,  79
  11.7047 , 0.510372 , 0.001313 ,  80
  11.7047 , 0.510098 , 0.001313 ,  81
  11.7047 , 0.510180 , 0.001313 ,  82
  11.7047 , 0.510195 , 0.001313 ,  83
  11.7047 , 0.510095 , 0.001313 ,  84
  11.7047 , 0.510141 , 0.001313 ,  85
  11.7047 , 0.510453 , 0.001313 ,  86
  11.7047 , 0.510192 , 0.001313 ,  87
  11.7047 , 0.510335 , 0.001313 ,  88
  11.7047 , 0.509980 , 0.001313 ,  89
  11.7047 , 0.510240 , 0.001313 ,  90
  11.7047 , 0.510195 , 0.001313 ,  91
  11.7047 , 0.510300 , 0.001313 ,  92
  11.7047 , 0.510218 , 0.001313 ,  93
  11.7047 , 0.510180 , 0.001313 ,  94
  11.7047 , 0.510363 , 0.001313 ,  95
  11.7047 , 0.510325 , 0.001313 ,  96
  11.7047 , 0.510220 , 0.001313 ,  97
  11.7047 , 0.510130 , 0.001313 ,  98
  11.7047 , 0.510222 , 0.001313 ,  99
  11.7047 , 0.510379 , 0.001313 , 100
  11.7473 , 0.511219 , 0.001273 ,   0
  11.7473 , 0.511239 , 0.001273 ,   1
  11.7473 , 0.511462 , 0.001273 ,   2
  11.7473 , 0.511341 , 0.001273 ,   3
  11.7473 , 0.511253 , 0.001273 ,   4
  11.7473 , 0.511153 , 0.001273 ,   5
  11.7473 , 0.511033 , 0.001273 ,   6
  11.7473 , 0.511421 , 0.001273 ,   7
  11.7473 , 0.511127 , 0.001273 ,   8
  11.7473 , 0.511366 , 0.001273 ,   9
  11.7473 , 0.511315 , 0.001273 ,  10
  11.7473 , 0.511372 , 0.001273 ,  11
  11.7473 , 0.511258 , 0.001273 ,  12
  11.7473 , 0.511203 , 0.001273 ,  13
  11.7473 , 0.511351 , 0.001273 ,  14
  11.7473 , 0.511100 , 0.001273 ,  15
  11.7473 , 0.511314 , 0.001273 ,  16
  11.7473 , 0.511297 , 0.001273 ,  17
  11.7473 , 0.511315 , 0.001273 ,  18
  11.7473 , 0.511248 , 0.001273 ,  19
  11.7473 , 0.511291 , 0.001273 ,  20
  11.7473 , 0.511205 , 0.001273 ,  21
  11.7473 , 0.511419 , 0.001273 ,  22
  11.7473 , 0.511084 , 0.001273 ,  23
  11.7473 , 0.511423 , 0.001273 ,  24
  11.7473 , 0.511089 , 0.001273 ,  25
  11.7473 , 0.511155 , 0.001273 ,  26
  11.7473 , 0.510963 , 0.001273 ,  27
  11.7473 , 0.511403 , 0.001273 ,  28
  11.7473 , 0.511204 , 0.001273 ,  29
  11.7473 , 0.511346 , 0.001273 ,  30
  11.7473 , 0.511112 , 0.001273 ,  31
  11.7473 , 0.511237 , 0.001273 ,  32
  11.7473 , 0.511259 , 0.001273 ,  33
  11.7473 , 0.511371 , 0.001273 ,  34
  11.7473 , 0.511041 , 0.001273 ,  35
  11.7473 , 0.511141 , 0.001273 ,  36
  11.7473 , 0.511273 , 0.001273 ,  37
  11.7473 , 0.511258 , 0.001273 ,  38
  11.7473 , 0.511181 , 0.001273 ,  39
  11.7473 , 0.511387 , 0.001273 ,  40
  11.7473 , 0.511158 , 0.001273 ,  41
  11.7473 , 0.511110 , 0.001273 ,  42
  11.7473 , 0.511372 , 0.001273 ,  43
  11.7473 , 0.511223 , 0.001273 ,  44
  11.7473 , 0.511208 , 0.001273 ,  45
  11.7473 , 0.511317 , 0.001273 ,  46
  11.7473 , 0.511243 , 0.001273 ,  47
  11.7473 , 0.511248 , 0.001273 ,  48
  11.7473 , 0.511371 , 0.001273 ,  49
  11.7473 , 0.510937 , 0.001273 ,  50
  11.7473 , 0.510869 , 0.001273 ,  51
  11.7473 , 0.511191 , 0.001273 ,  52
  11.7473 , 0.511238 , 0.001273 ,  53
  11.7473 , 0.511196 , 0.001273 ,  54
  11.7473 , 0.511151 , 0.001273 ,  55
  11.7473 , 0.511207 , 0.001273 ,  56
  11.7473 , 0.511100 , 0.001273 ,  57
  11.7473 , 0.511196 , 0.001273 ,  58
  11.7473 , 0.511249 , 0.001273 ,  59
  11.7473 , 0.511328 , 0.001273 ,  60
  11.7473 , 0.511345 , 0.001273 ,  61
  11.7473 , 0.511098 , 0.001273 ,  62
  11.7473 , 0.511310 , 0.001273 ,  63
  11.7473 , 0.511205 , 0.001273 ,  64
  11.7473 , 0.510967 , 0.001273 ,  65
  11.7473 , 0.511394 , 0.001273 ,  66
  11.7473 , 0.510970 , 0.001273 ,  67
  11.7473 , 0.511113 , 0.001273 ,  68
  11.7473 , 0.510908 , 0.001273 ,  69
  11.7473 , 0.511204 , 0.001273 ,  70
  11.7473 , 0.511029 , 0.001273 ,  71
  11.7473 , 0.511203 , 0.001273 ,  72
  11.7473 , 0.511272 , 0.001273 ,  73
  11.7473 , 0.511124 , 0.001273 ,  74
  11.7473 , 0.511022 , 0.001273 ,  75
  11.7473 , 0.511130 , 0.001273 ,  76
  11.7473 , 0.511205 , 0.001273 ,  77
  11.7473 , 0.511274 , 0.001273 ,  78
  11.7473 , 0.511192 , 0.001273 ,  79
  11.7473 , 0.511382 , 0.001273 ,  80
  11.7473 , 0.511076 , 0.001273 ,  81
  11.7473 , 0.511161 , 0.001273 ,  82
  11.7473 , 0.511166 , 0.001273 ,  83
  11.7473 , 0.511089 , 0.001273 ,  84
  11.7473 , 0.511111 , 0.001273 ,  85
  11.7473 , 0.511402 , 0.001273 ,  86
  11.7473 , 0.511162 , 0.001273 ,  87
  11.7473 , 0.511322 , 0.001273 ,  88
  11.7473 , 0.511039 , 0.001273 ,  89
  11.7473 , 0.511186 , 0.001273 ,  90
  11.7473 , 0.511195 , 0.001273 ,  91
  11.7473 , 0.511368 , 0.001273 ,  92
  11.7473 , 0.511261 , 0.001273 ,  93
  11.7473 , 0.511242 , 0.001273 ,  94
  11.7473 , 0.511306 , 0.001273 ,  95
  11.7473 , 0.511318 , 0.001273 ,  96
  11.7473 , 0.511236 , 0.001273 ,  97
  11.7473 , 0.511169 , 0.001273 ,  98
  11.7473 , 0.511244 , 0.001273 ,  99
  11.7473 , 0.511494 , 0.001273 , 100
  11.7898 , 0.511710 , 0.001351 ,   0
  11.7898 , 0.511760 , 0.001351 ,   1
  11.7898 , 0.511901 , 0.001351 ,   2
  11.7898 , 0.511851 , 0.001351 ,   3
  11.7898 , 0.511693 , 0.001351 ,   4
  11.7898 , 0.511568 , 0.001351 ,   5
  11.7898 , 0.511512 , 0.001351 ,   6
  11.7898 , 0.511910 , 0.001351 ,   7
  11.7898 , 0.511564 , 0.001351 ,   8
  11.7898 , 0.511819 , 0.001351 ,   9
  11.7898 , 0.511837 , 0.001351 ,  10
  11.7898 , 0.511945 , 0.001351 ,  11
  11.7898 , 0.511733 , 0.001351 ,  12
  11.7898 , 0.511670 , 0.001351 ,  13
  11.7898 , 0.511875 , 0.001351 ,  14
  11.7898 , 0.511663 , 0.001351 ,  15
  11.7898 , 0.511758 , 0.001351 ,  16
  11.7898 , 0.511845 , 0.001351 ,  17
  11.7898 , 0.511793 , 0.001351 ,  18
  11.7898 , 0.511812 , 0.001351 ,  19
  11.7898 , 0.511703 , 0.001351 ,  20
  11.7898 , 0.511725 , 0.001351 ,  21
  11.7898 , 0.511906 , 0.001351 ,  22
  11.7898 , 0.511493 , 0.001351 ,  23
  11.7898 , 0.511869 , 0.001351 ,  24
  11.7898 , 0.511518 , 0.001351 ,  25
  11.7898 , 0.511717 , 0.001351 ,  26
  11.7898 , 0.511515 , 0.001351 ,  27
  11.7898 , 0.511904 , 0.001351 ,  28
  11.7898 , 0.511584 , 0.001351 ,  29
  11.7898 , 0.511774 , 0.001351 ,  30
  11.7898 , 0.511531 , 0.001351 ,  31
  11.7898 , 0.511638 , 0.001351 ,  32
  11.7898 , 0.511849 , 0.001351 ,  33
  11.7898 , 0.511867 , 0.001351 ,  34
  11.7898 , 0.511471 , 0.001351 ,  35
  11.7898 , 0.511647 , 0.001351 ,  36
  11.7898 , 0.511810 , 0.001351 ,  37
  11.7898 , 0.511722 , 0.001351 ,  38
  11.7898 , 0.511665 , 0.001351 ,  39
  11.7898 , 0.511827 , 0.001351 ,  40
  11.7898 , 0.511708 , 0.001351 ,  41
  11.7898 , 0.511589 , 0.001351 ,  42
  11.7898 , 0.511911 , 0.001351 ,  43
  11.7898 , 0.511728 , 0.001351 ,  44
  11.7898 , 0.511689 , 0.001351 ,  45
  11.7898 , 0.511809 , 0.001351 ,  46
  11.7898 , 0.511803 , 0.001351 ,  47
  11.7898 , 0.511687 , 0.001351 ,  48
  11.7898 , 0.511741 , 0.001351 ,  49
  11.7898 , 0.511405 , 0.001351 ,  50
  11.7898 , 0.511358 , 0.001351 ,  51
  11.7898 , 0.511707 , 0.001351 ,  52
  11.7898 , 0.511692 , 0.001351 ,  53
  11.7898 , 0.511645 , 0.001351 ,  54
  11.7898 , 0.511735 , 0.001351 ,  55
  11.7898 , 0.511767 , 0.001351 ,  56
  11.7898 , 0.511644 , 0.001351 ,  57
  11.7898 , 0.511744 , 0.001351 ,  58
  11.7898 , 0.511689 , 0.001351 ,  59
  11.7898 , 0.511838 , 0.001351 ,  60
  11.7898 , 0.511808 , 0.001351 ,  61
  11.7898 , 0.511692 , 0.001351 ,  62
  11.7898 , 0.511823 , 0.001351 ,  63
  11.7898 , 0.511817 , 0.001351 ,  64
  11.7898 , 0.511416 , 0.001351 ,  65
  11.7898 , 0.511831 , 0.001351 ,  66
  11.7898 , 0.511471 , 0.001351 ,  67
  11.7898 , 0.511591 , 0.001351 ,  68
  11.7898 , 0.511361 , 0.001351 ,  69
  11.7898 , 0.511659 , 0.001351 ,  70
  11.7898 , 0.511503 , 0.001351 ,  71
  11.7898 , 0.511722 , 0.001351 ,  72
  11.7898 , 0.511761 , 0.001351 ,  73
  11.7898 , 0.511634 , 0.001351 ,  74
  11.7898 , 0.511493 , 0.001351 ,  75
  11.7898 , 0.511571 , 0.001351 ,  76
  11.7898 , 0.511628 , 0.001351 ,  77
  11.7898 , 0.511761 , 0.001351 ,  78
  11.7898 , 0.511703 , 0.001351 ,  79
  11.7898 , 0.511887 , 0.001351 ,  80
  11.7898 , 0.511682 , 0.001351 ,  81
  11.7898 , 0.511686 , 0.001351 ,  82
  11.7898 , 0.511735 , 0.001351 ,  83
  11.7898 , 0.511536 , 0.001351 ,  84
  11.7898 , 0.511674 , 0.001351 ,  85
  11.7898 , 0.511915 , 0.001351 ,  86
  11.7898 , 0.511664 , 0.001351 ,  87
  11.7898 , 0.511780 , 0.001351 ,  88
  11.7898 , 0.511535 , 0.001351 ,  89
  11.7898 , 0.511713 , 0.001351 ,  90
  11.7898 , 0.511716 , 0.001351 ,  91
  11.7898 , 0.511828 , 0.001351 ,  92
  11.7898 , 0.511792 , 0.001351 ,  93
  11.7898 , 0.511674 , 0.001351 ,  94
  11.7898 , 0.511909 , 0.001351 ,  95
  11.7898 , 0.511919 , 0.001351 ,  96
  11.7898 , 0.511717 , 0.001351 ,  97
  11.7898 , 0.511603 , 0.001351 ,  98
  11.7898 , 0.511691 , 0.001351 ,  99
  11.7898 , 0.511902 , 0.001351 , 100
  11.8322 , 0.512173 , 0.001415 ,   0
  11.8322 , 0.512148 , 0.001415 ,   1
  11.8322 , 0.512387 , 0.001415 ,   2
  11.8322 , 0.512276 , 0.001415 ,   3
  11.8322 , 0.512207 , 0.001415 ,   4
  11.8322 , 0.512072 , 0.001415 ,   5
  11.8322 , 0.511978 , 0.001415 ,   6
  11.8322 , 0.512394 , 0.001415 ,   7
  11.8322 , 0.512062 , 0.001415 ,   8
  11.8322 , 0.512298 , 0.001415 ,   9
  11.8322 , 0.512247 , 0.001415 ,  10
  11.8322 , 0.512436 , 0.001415 ,  11
  11.8322 , 0.512122 , 0.001415 ,  12
  11.8322 , 0.512177 , 0.001415 ,  13
  11.8322 , 0.512267 , 0.001415 ,  14
  11.8322 , 0.512142 , 0.001415 ,  15
  11.8322 , 0.512228 , 0.001415 ,  16
  11.8322 , 0.512233 , 0.001415 ,  17
  11.8322 , 0.512175 , 0.001415 ,  18
  11.8322 , 0.512224 , 0.001415 ,  19
  11.8322 , 0.512271 , 0.001415 ,  20
  11.8322 , 0.512141 , 0.001415 ,  21
  11.8322 , 0.512386 , 0.001415 ,  22
  11.8322 , 0.511885 , 0.001415 ,  23
  11.8322 , 0.512419 , 0.001415 ,  24
  11.8322 , 0.511976 , 0.001415 ,  25
  11.8322 , 0.512138 , 0.001415 ,  26
  11.8322 , 0.511985 , 0.001415 ,  27
  11.8322 , 0.512398 , 0.001415 ,  28
  11.8322 , 0.512039 , 0.001415 ,  29
  11.8322 , 0.512213 , 0.001415 ,  30
  11.8322 , 0.512005 , 0.001415 ,  31
  11.8322 , 0.512126 , 0.001415 ,  32
  11.8322 , 0.512314 , 0.001415 ,  33
  11.8322 , 0.512367 , 0.001415 ,  34
  11.8322 , 0.512028 , 0.001415 ,  35
  11.8322 , 0.512039 , 0.001415 ,  36
  11.8322 , 0.512219 , 0.001415 ,  37
  11.8322 , 0.512125 , 0.001415 ,  38
  11.8322 , 0.512122 , 0.001415 ,  39
  11.8322 , 0.512282 , 0.001415 ,  40
  11.8322 , 0.512044 , 0.001415 ,  41
  11.8322 , 0.511985 , 0.001415 ,  42
  11.8322 , 0.512302 , 0.001415 ,  43
  11.8322 , 0.512174 , 0.001415 ,  44
  11.8322 , 0.512137 , 0.001415 ,  45
  11.8322 , 0.512268 , 0.001415 ,  46
  11.8322 , 0.512329 , 0.001415 ,  47
  11.8322 , 0.512071 , 0.001415 ,  48
  11.8322 , 0.512269 , 0.001415 ,  49
  11.8322 , 0.511795 , 0.001415 ,  50
  11.8322 , 0.511839 , 0.001415 ,  51
  11.8322 , 0.512173 , 0.001415 ,  52
  11.8322 , 0.512134 , 0.001415 ,  53
  11.8322 , 0.512046 , 0.001415 ,  54
  11.8322 , 0.512201 , 0.001415 ,  55
  11.8322 , 0.512259 , 0.001415 ,  56
  11.8322 , 0.512109 , 0.001415 ,  57
  11.8322 , 0.512312 , 0.001415 ,  58
  11.8322 , 0.512204 , 0.001415 ,  59
  11.8322 , 0.512282 , 0.001415 ,  60
  11.8322 , 0.512338 , 0.001415 ,  61
  11.8322 , 0.512190 , 0.001415 ,  62
  11.8322 , 0.512238 , 0.001415 ,  63
  11.8322 , 0.512361 , 0.001415 ,  64
  11.8322 , 0.511907 , 0.001415 ,  65
  11.8322 , 0.512385 , 0.001415 ,  66
  11.8322 , 0.511961 , 0.001415 ,  67
  11.8322 , 0.512047 , 0.001415 ,  68
  11.8322 , 0.511870 , 0.001415 ,  69
  11.8322 , 0.512039 , 0.001415 ,  70
  11.8322 , 0.511945 , 0.001415 ,  71
  11.8322 , 0.512138 , 0.001415 ,  72
  11.8322 , 0.512186 , 0.001415 ,  73
  11.8322 , 0.512042 , 0.001415 ,  74
  11.8322 , 0.512057 , 0.001415 ,  75
  11.8322 , 0.511991 , 0.001415 ,  76
  11.8322 , 0.512027 , 0.001415 ,  77
  11.8322 , 0.512231 , 0.001415 ,  78
  11.8322 , 0.512224 , 0.001415 ,  79
  11.8322 , 0.512401 , 0.001415 ,  80
  11.8322 , 0.512139 , 0.001415 ,  81
  11.8322 , 0.512207 , 0.001415 ,  82
  11.8322 , 0.512217 , 0.001415 ,  83
  11.8322 , 0.512038 , 0.001415 ,  84
  11.8322 , 0.512212 , 0.001415 ,  85
  11.8322 , 0.512426 , 0.001415 ,  86
  11.8322 , 0.512110 , 0.001415 ,  87
  11.8322 , 0.512343 , 0.001415 ,  88
  11.8322 , 0.512081 , 0.001415 ,  89
  11.8322 , 0.512168 , 0.001415 ,  90
  11.8322 , 0.512211 , 0.001415 ,  91
  11.8322 , 0.512243 , 0.001415 ,  92
  11.8322 , 0.512178 , 0.001415 ,  93
  11.8322 , 0.512072 , 0.001415 ,  94
  11.8322 , 0.512361 , 0.001415 ,  95
  11.8322 , 0.512286 , 0.001415 ,  96
  11.8322 , 0.512206 , 0.001415 ,  97
  11.8322 , 0.512050 , 0.001415 ,  98
  11.8322 , 0.512206 , 0.001415 ,  99
  11.8322 , 0.512349 , 0.001415 , 100
  11.8743 , 0.513172 , 0.001371 ,   0
  11.8743 , 0.513238 , 0.001371 ,   1
  11.8743 , 0.513356 , 0.001371 ,   2
  11.8743 , 0.513276 , 0.001371 ,   3
  11.8743 , 0.513198 , 0.001371 ,   4
  11.8743 , 0.512991 , 0.001371 ,   5
  11.8743 , 0.512926 , 0.001371 ,   6
  11.8743 , 0.513364 , 0.001371 ,   7
  11.8743 , 0.512985 , 0.001371 ,   8
  11.8743 , 0.513239 , 0.001371 ,   9
  11.8743 , 0.513209 , 0.001371 ,  10
  11.8743 , 0.513339 , 0.001371 ,  11
  11.8743 , 0.513182 , 0.001371 ,  12
  11.8743 , 0.513111 , 0.001371 ,  13
  11.8743 , 0.513337 , 0.001371 ,  14
  11.8743 , 0.513067 , 0.001371 ,  15
  11.8743 , 0.513248 , 0.001371 ,  16
  11.8743 , 0.513292 , 0.001371 ,  17
  11.8743 , 0.513285 , 0.001371 ,  18
  11.8743 , 0.513260 , 0.001371 ,  19
  11.8743 , 0.513187 , 0.001371 ,  20
  11.8743 , 0.513164 , 0.001371 ,  21
  11.8743 , 0.513392 , 0.001371 ,  22
  11.8743 , 0.512931 , 0.001371 ,  23
  11.8743 , 0.513386 , 0.001371 ,  24
  11.8743 , 0.512993 , 0.001371 ,  25
  11.8743 , 0.513213 , 0.001371 ,  26
  11.8743 , 0.512931 , 0.001371 ,  27
  11.8743 , 0.513397 , 0.001371 ,  28
  11.8743 , 0.513063 , 0.001371 ,  29
  11.8743 , 0.513255 , 0.001371 ,  30
  11.8743 , 0.513024 , 0.001371 ,  31
  11.8743 , 0.513049 , 0.001371 ,  32
  11.8743 , 0.513261 , 0.001371 ,  33
  11.8743 , 0.513360 , 0.001371 ,  34
  11.8743 , 0.512940 , 0.001371 ,  35
  11.8743 , 0.513130 , 0.001371 ,  36
  11.8743 , 0.513231 , 0.001371 ,  37
  11.8743 , 0.513140 , 0.001371 ,  38
  11.8743 , 0.513179 , 0.001371 ,  39
  11.8743 , 0.513274 , 0.001371 ,  40
  11.8743 , 0.513193 , 0.001371 ,  41
  11.8743 , 0.513014 , 0.001371 ,  42
  11.8743 , 0.513337 , 0.001371 ,  43
  11.8743 , 0.513245 , 0.001371 ,  44
  11.8743 , 0.513120 , 0.001371 ,  45
  11.8743 , 0.513264 , 0.001371 ,  46
  11.8743 , 0.513301 , 0.001371 ,  47
  11.8743 , 0.513199 , 0.001371 ,  48
  11.8743 , 0.513256 , 0.001371 ,  49
  11.8743 , 0.512875 , 0.001371 ,  50
  11.8743 , 0.512839 , 0.001371 ,  51
  11.8743 , 0.513154 , 0.001371 ,  52
  11.8743 , 0.513143 , 0.001371 ,  53
  11.8743 , 0.513106 , 0.001371 ,  54
  11.8743 , 0.513148 , 0.001371 ,  55
  11.8743 , 0.513215 , 0.001371 ,  56
  11.8743 , 0.513079 , 0.001371 ,  57
  11.8743 , 0.513313 , 0.001371 ,  58
  11.8743 , 0.513212 , 0.001371 ,  59
  11.8743 , 0.513270 , 0.001371 ,  60
  11.8743 , 0.513318 , 0.001371 ,  61
  11.8743 , 0.513126 , 0.001371 ,  62
  11.8743 , 0.513305 , 0.001371 ,  63
  11.8743 , 0.513341 , 0.001371 ,  64
  11.8743 , 0.512913 , 0.001371 ,  65
  11.8743 , 0.513351 , 0.001371 ,  66
  11.8743 , 0.512919 , 0.001371 ,  67
  11.8743 , 0.513057 , 0.001371 ,  68
  11.8743 , 0.512864 , 0.001371 ,  69
  11.8743 , 0.513171 , 0.001371 ,  70
  11.8743 , 0.513028 , 0.001371 ,  71
  11.8743 , 0.513154 , 0.001371 ,  72
  11.8743 , 0.513260 , 0.001371 ,  73
  11.8743 , 0.513088 , 0.001371 ,  74
  11.8743 , 0.512967 , 0.001371 ,  75
  11.8743 , 0.512998 , 0.001371 ,  76
  11.8743 , 0.513012 , 0.001371 ,  77
  11.8743 , 0.513143 , 0.001371 ,  78
  11.8743 , 0.513192 , 0.001371 ,  79
  11.8743 , 0.513342 , 0.001371 ,  80
  11.8743 , 0.513133 , 0.001371 ,  81
  11.8743 , 0.513168 , 0.001371 ,  82
  11.8743 , 0.513197 , 0.001371 ,  83
  11.8743 , 0.513002 , 0.001371 ,  84
  11.8743 , 0.513205 , 0.001371 ,  85
  11.8743 , 0.513318 , 0.001371 ,  86
  11.8743 , 0.513134 , 0.001371 ,  87
  11.8743 , 0.513275 , 0.001371 ,  88
  11.8743 , 0.513073 , 0.001371 ,  89
  11.8743 , 0.513141 , 0.001371 ,  90
  11.8743 , 0.513207 , 0.001371 ,  91
  11.8743 , 0.513257 , 0.001371 ,  92
  11.8743 , 0.513285 , 0.001371 ,  93
  11.8743 , 0.513056 , 0.001371 ,  94
  11.8743 , 0.513381 , 0.001371 ,  95
  11.8743 , 0.513301 , 0.001371 ,  96
  11.8743 , 0.513180 , 0.001371 ,  97
  11.8743 , 0.513011 , 0.001371 ,  98
  11.8743 , 0.513203 , 0.001371 ,  99
  11.8743 , 0.513368 , 0.001371 , 100
  11.9164 , 0.513946 , 0.001284 ,   0
  11.9164 , 0.513867 , 0.001284 ,   1
  11.9164 , 0.514184 , 0.001284 ,   2
  11.9164 , 0.514052 , 0.001284 ,   3
  11.9164 , 0.514032 , 0.001284 ,   4
  11.9164 , 0.513798 , 0.001284 ,   5
  11.9164 , 0.513804 , 0.001284 ,   6
  11.9164 , 0.514059 , 0.001284 ,   7
  11.9164 , 0.513912 , 0.001284 ,   8
  11.9164 , 0.514060 , 0.001284 ,   9
  11.9164 , 0.514023 , 0.001284 ,  10
  11.9164 , 0.514064 , 0.001284 ,  11
  11.9164 , 0.514025 , 0.001284 ,  12
  11.9164 , 0.513990 , 0.001284 ,  13
  11.9164 , 0.514109 , 0.001284 ,  14
  11.9164 , 0.513809 , 0.001284 ,  15
  11.9164 , 0.514088 , 0.001284 ,  16
  11.9164 , 0.514069 , 0.001284 ,  17
  11.9164 , 0.514025 , 0.001284 ,  18
  11.9164 , 0.513942 , 0.001284 ,  19
  11.9164 , 0.514078 , 0.001284 ,  20
  11.9164 , 0.513976 , 0.001284 ,  21
  11.9164 , 0.514171 , 0.001284 ,  22
  11.9164 , 0.513763 , 0.001284 ,  23
  11.9164 , 0.514092 , 0.001284 ,  24
  11.9164 , 0.513780 , 0.001284 ,  25
  11.9164 , 0.513910 , 0.001284 ,  26
  11.9164 , 0.513717 , 0.001284 ,  27
  11.9164 , 0.514047 , 0.001284 ,  28
  11.9164 , 0.513929 , 0.001284 ,  29
  11.9164 , 0.514015 , 0.001284 ,  30
  11.9164 , 0.513864 , 0.001284 ,  31
  11.9164 , 0.513992 , 0.001284 ,  32
  11.9164 , 0.513920 , 0.001284 ,  33
  11.9164 , 0.514030 , 0.001284 ,  34
  11.9164 , 0.513711 , 0.001284 ,  35
  11.9164 , 0.513901 , 0.001284 ,  36
  11.9164 , 0.513984 , 0.001284 ,  37
  11.9164 , 0.514016 , 0.001284 ,  38
  11.9164 , 0.513947 , 0.001284 ,  39
  11.9164 , 0.514049 , 0.001284 ,  40
  11.9164 , 0.513895 , 0.001284 ,  41
  11.9164 , 0.513795 , 0.001284 ,  42
  11.9164 , 0.514048 , 0.001284 ,  43
  11.9164 , 0.513894 , 0.001284 ,  44
  11.9164 , 0.514003 , 0.001284 ,  45
  11.9164 , 0.514065 , 0.001284 ,  46
  11.9164 , 0.513961 , 0.001284 ,  47
  11.9164 , 0.513934 , 0.001284 ,  48
  11.9164 , 0.514144 , 0.001284 ,  49
  11.9164 , 0.513718 , 0.001284 ,  50
  11.9164 , 0.513564 , 0.001284 ,  51
  11.9164 , 0.513845 , 0.001284 ,  52
  11.9164 , 0.513949 , 0.001284 ,  53
  11.9164 , 0.513907 , 0.001284 ,  54
  11.9164 , 0.513939 , 0.001284 ,  55
  11.9164 , 0.513834 , 0.001284 ,  56
  11.9164 , 0.513809 , 0.001284 ,  57
  11.9164 , 0.513880 , 0.001284 ,  58
  11.9164 , 0.513927 , 0.001284 ,  59
  11.9164 , 0.513976 , 0.001284 ,  60
  11.9164 , 0.514054 , 0.001284 ,  61
  11.9164 , 0.513813 , 0.001284 ,  62
  11.9164 , 0.514159 , 0.001284 ,  63
  11.9164 , 0.513981 , 0.001284 ,  64
  11.9164 , 0.513704 , 0.001284 ,  65
  11.9164 , 0.514140 , 0.001284 ,  66
  11.9164 , 0.513677 , 0.001284 ,  67
  11.9164 , 0.513849 , 0.001284 ,  68
  11.9164 , 0.513658 , 0.001284 ,  69
  11.9164 , 0.513936 , 0.001284 ,  70
  11.9164 , 0.513739 , 0.001284 ,  71
  11.9164 , 0.513931 , 0.001284 ,  72
  11.9164 , 0.514027 , 0.001284 ,  73
  11.9164 , 0.513883 , 0.001284 ,  74
  11.9164 , 0.513738 , 0.001284 ,  75
  11.9164 , 0.513859 , 0.001284 ,  76
  11.9164 , 0.513879 , 0.001284 ,  77
  11.9164 , 0.513963 , 0.001284 ,  78
  11.9164 , 0.513933 , 0.001284 ,  79
  11.9164 , 0.514111 , 0.001284 ,  80
  11.9164 , 0.513785 , 0.001284 ,  81
  11.9164 , 0.513876 , 0.001284 ,  82
  11.9164 , 0.513900 , 0.001284 ,  83
  11.9164 , 0.513762 , 0.001284 ,  84
  11.9164 , 0.513911 , 0.001284 ,  85
  11.9164 , 0.514140 , 0.001284 ,  86
  11.9164 , 0.513980 , 0.001284 ,  87
  11.9164 , 0.513975 , 0.001284 ,  88
  11.9164 , 0.513818 , 0.001284 ,  89
  11.9164 , 0.513808 , 0.001284 ,  90
  11.9164 , 0.513928 , 0.001284 ,  91
  11.9164 , 0.514062 , 0.001284 ,  92
  11.9164 , 0.513995 , 0.001284 ,  93
  11.9164 , 0.514017 , 0.001284 ,  94
  11.9164 , 0.514031 , 0.001284 ,  95
  11.9164 , 0.514115 , 0.001284 ,  96
  11.9164 , 0.513962 , 0.001284 ,  97
  11.9164 , 0.513909 , 0.001284 ,  98
  11.9164 , 0.513964 , 0.001284 ,  99
  11.9164 , 0.514186 , 0.001284 , 100
  12.0000 , 0.515860 , 0.001394 ,   0
  12.0000 , 0.515903 , 0.001394 ,   1
  12.0000 , 0.516115 , 0.001394 ,   2
  12.0000 , 0.516009 , 0.001394 ,   3
  12.0000 , 0.515891 , 0.001394 ,   4
  12.0000 , 0.515916 , 0.001394 ,   5
  12.0000 , 0.515648 , 0.001394 ,   6
  12.0000 , 0.516175 , 0.001394 ,   7
  12.0000 , 0.515686 , 0.001394 ,   8
  12.0000 , 0.515934 , 0.001394 ,   9
  12.0000 , 0.516029 , 0.001394 ,  10
  12.0000 , 0.516032 , 0.001394 ,  11
  12.0000 , 0.515969 , 0.001394 ,  12
  12.0000 , 0.515823 , 0.001394 ,  13
  12.0000 , 0.515945 , 0.001394 ,  14
  12.0000 , 0.515827 , 0.001394 ,  15
  12.0000 , 0.515968 , 0.001394 ,  16
  12.0000 , 0.515980 , 0.001394 ,  17
  12.0000 , 0.515891 , 0.001394 ,  18
  12.0000 , 0.515910 , 0.001394 ,  19
  12.0000 , 0.515858 , 0.001394 ,  20
  12.0000 , 0.515804 , 0.001394 ,  21
  12.0000 , 0.516008 , 0.001394 ,  22
  12.0000 , 0.515755 , 0.001394 ,  23
  12.0000 , 0.516010 , 0.001394 ,  24
  12.0000 , 0.515694 , 0.001394 ,  25
  12.0000 , 0.515730 , 0.001394 ,  26
  12.0000 , 0.515687 , 0.001394 ,  27
  12.0000 , 0.516116 , 0.001394 ,  28
  12.0000 , 0.515807 , 0.001394 ,  29
  12.0000 , 0.516010 , 0.001394 ,  30
  12.0000 , 0.515777 , 0.001394 ,  31
  12.0000 , 0.515900 , 0.001394 ,  32
  12.0000 , 0.515998 , 0.001394 ,  33
  12.0000 , 0.515923 , 0.001394 ,  34
  12.0000 , 0.515688 , 0.001394 ,  35
  12.0000 , 0.515752 , 0.001394 ,  36
  12.0000 , 0.516106 , 0.001394 ,  37
  12.0000 , 0.515877 , 0.001394 ,  38
  12.0000 , 0.515704 , 0.001394 ,  39
  12.0000 , 0.516038 , 0.001394 ,  40
  12.0000 , 0.515793 , 0.001394 ,  41
  12.0000 , 0.515782 , 0.001394 ,  42
  12.0000 , 0.516077 , 0.001394 ,  43
  12.0000 , 0.515824 , 0.001394 ,  44
  12.0000 , 0.515842 , 0.001394 ,  45
  12.0000 , 0.516049 , 0.001394 ,  46
  12.0000 , 0.515843 , 0.001394 ,  47
  12.0000 , 0.515852 , 0.001394 ,  48
  12.0000 , 0.515917 , 0.001394 ,  49
  12.0000 , 0.515565 , 0.001394 ,  50
  12.0000 , 0.515570 , 0.001394 ,  51
  12.0000 , 0.515752 , 0.001394 ,  52
  12.0000 , 0.515977 , 0.001394 ,  53
  12.0000 , 0.515855 , 0.001394 ,  54
  12.0000 , 0.515729 , 0.001394 ,  55
  12.0000 , 0.515914 , 0.001394 ,  56
  12.0000 , 0.515787 , 0.001394 ,  57
  12.0000 , 0.515743 , 0.001394 ,  58
  12.0000 , 0.515912 , 0.001394 ,  59
  12.0000 , 0.515996 , 0.001394 ,  60
  12.0000 , 0.515980 , 0.001394 ,  61
  12.0000 , 0.515668 , 0.001394 ,  62
  12.0000 , 0.515951 , 0.001394 ,  63
  12.0000 , 0.515764 , 0.001394 ,  64
  12.0000 , 0.515612 , 0.001394 ,  65
  12.0000 , 0.515997 , 0.001394 ,  66
  12.0000 , 0.515641 , 0.001394 ,  67
  12.0000 , 0.515743 , 0.001394 ,  68
  12.0000 , 0.515590 , 0.001394 ,  69
  12.0000 , 0.515765 , 0.001394 ,  70
  12.0000 , 0.515653 , 0.001394 ,  71
  12.0000 , 0.515828 , 0.001394 ,  72
  12.0000 , 0.515888 , 0.001394 ,  73
  12.0000 , 0.515718 , 0.001394 ,  74
  12.0000 , 0.515630 , 0.001394 ,  75
  12.0000 , 0.515713 , 0.001394 ,  76
  12.0000 , 0.515870 , 0.001394 ,  77
  12.0000 , 0.515991 , 0.001394 ,  78
  12.0000 , 0.515744 , 0.001394 ,  79
  12.0000 , 0.516026 , 0.001394 ,  80
  12.0000 , 0.515735 , 0.001394 ,  81
  12.0000 , 0.515753 , 0.001394 ,  82
  12.0000 , 0.515849 , 0.001394 ,  83
  12.0000 , 0.515680 , 0.001394 ,  84
  12.0000 , 0.515777 , 0.001394 ,  85
  12.0000 , 0.516108 , 0.001394 ,  86
  12.0000 , 0.515797 , 0.001394 ,  87
  12.0000 , 0.515938 , 0.001394 ,  88
  12.0000 , 0.515753 , 0.001394 ,  89
  12.0000 , 0.515915 , 0.001394 ,  90
  12.0000 , 0.515739 , 0.001394 ,  91
  12.0000 , 0.515941 , 0.001394 ,  92
  12.0000 , 0.515858 , 0.001394 ,  93
  12.0000 , 0.515969 , 0.001394 ,  94
  12.0000 , 0.516054 , 0.001394 ,  95
  12.0000 , 0.516026 , 0.001394 ,  96
  12.0000 , 0.515827 , 0.001394 ,  97
  12.0000 , 0.515858 , 0.001394 ,  98
  12.0000 , 0.515840 , 0.001394 ,  99
  12.0000 , 0.516077 , 0.001394 , 100

